Rule-based epidemic models

This paper gives an introduction to rule-based modelling applied to topics in infectious diseases. Rule-based models generalise reaction-based models with reagents that have internal state and may be bound together to form complexes, as in chemistry. Rule-based modelling is directly transferable from molecular biology to epidemiology and allows us to express a broad class of models for processes of interest in epidemiology that would not otherwise be feasible in compartmental models. This includes dynamics commonly found in compartmental models such as the spread of a virus from an infectious to a susceptible population, and more complex dynamics outside the typical scope of such models such as social behaviours and decision-making, testing capacity constraints, and tracing of people exposed to a virus but not yet symptomatic. We propose that such dynamics are well-captured with rule-based models, and that doing so combines intuitiveness and transparency of representation with scalability and compositionality. We demonstrate this feasibility of our approach using a suite of seven models to describe a spread of infectious diseases under different scenarios: wearing masks, infection via fomites and prevention by hand-washing, the concept of vector-borne diseases, testing and contact tracing interventions, disease propagation within motif-structured populations with shared environments such as schools, and superspreading events. The machine-readable description of these models corresponds closely to the mathematical description and also functions as a human-readable format so that one knows readily "what is in the model".

==> data/fomites.tsv <==
t	nssS	nssE	nssI	nssR	nssC	nsS	nsE	nsI	nsR	nsC	S	E	I	R	C	sS	sE	sI	sR	sC	ssS	ssE	ssI	ssR	ssC
0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	9.931726282166244346e+03	3.570568590648021789e+00	3.954231774807461619e+01	1.452909129388189946e+00	9.234869297408568656e+00	9.935300641083122173e+03	6.701950961990677413e+00	4.220865887403730454e+01	3.934787898027428454e+00	1.199243464870428433e+01	9.938875000000000000e+03	9.833333333333333925e+00	4.487500000000000000e+01	6.416666666666666963e+00	1.475000000000000000e+01	9.942449358916877827e+03	1.296471570467599044e+01	4.754134112596269546e+01	8.898545435305905471e+00	1.750756535129571745e+01	9.946023717833755654e+03	1.609609807601864517e+01	5.020768225192538381e+01	1.138042420394514309e+01	2.026513070259143134e+01
2.000000000000000000e+00	9.919551588313381217e+03	1.045577136594005196e+01	3.433986251945736967e+01	7.259984951110215690e+00	6.531185472330141017e+00	9.923442460823358488e+03	1.435288568297002598e+01	3.779493125972868484e+01	1.021332580888844177e+01	9.473926069498403990e+00	9.927333333333333940e+03	1.825000000000000000e+01	4.125000000000000000e+01	1.316666666666666607e+01	1.241666666666666607e+01	9.931224205843309392e+03	2.214711431702997402e+01	4.470506874027131516e+01	1.612000752444489038e+01	1.535940726383492816e+01	9.935115078353286663e+03	2.604422863405994804e+01	4.816013748054263033e+01	1.907334838222311646e+01	1.830214786100319202e+01
3.000000000000000000e+00	9.906221831493247009e+03	1.356483111634022443e+01	3.238232329856805336e+01	1.305643638248709237e+01	6.350901559501193283e+00	9.911652582413289565e+03	1.882408222483677918e+01	3.623282831595069808e+01	1.590321819124354619e+01	9.508784113083930123e+00	9.917083333333333940e+03	2.408333333333333215e+01	4.008333333333333570e+01	1.875000000000000000e+01	1.266666666666666607e+01	9.922514084253378314e+03	2.934258444182988512e+01	4.393383835071597332e+01	2.159678180875645381e+01	1.582454922024940203e+01	9.927944835173420870e+03	3.460183555032644165e+01	4.778434336809861804e+01	2.444356361751290763e+01	1.898243177383213975e+01
4.000000000000000000e+00	9.893581050442486230e+03	2.014146163080467034e+01	3.045144938074883356e+01	1.728063129329468950e+01	5.215419679644909934e+00	9.899665525221242206e+03	2.488323081540233517e+01	3.543405802370774893e+01	2.074448231331401260e+01	9.378543173155787116e+00	9.905750000000000000e+03	2.962500000000000000e+01	4.041666666666666430e+01	2.420833333333333215e+01	1.354166666666666607e+01	9.911834474778757794e+03	3.436676918459766483e+01	4.539927530962557967e+01	2.767218435335265170e+01	1.770479016017754503e+01	9.917918949557513770e+03	3.910853836919532966e+01	5.038188395258449503e+01	3.113603537337197480e+01	2.186791365368842222e+01
5.000000000000000000e+00	9.876064682556805565e+03	2.069401810138662867e+01	3.206921916885170276e+01	2.350285455101509768e+01	5.886271249566835451e+00	9.885261507945069752e+03	2.736784238402664471e+01	3.699294291775917998e+01	2.654309394217421669e+01	1.023480229145008380e+01	9.894458333333333940e+03	3.404166666666666430e+01	4.191666666666666430e+01	2.958333333333333215e+01	1.458333333333333393e+01	9.903655158721598127e+03	4.071549094930668389e+01	4.684039041557414862e+01	3.262357272449244761e+01	1.893186437521658405e+01	9.912851984109862315e+03	4.738931523194669637e+01	5.176411416448162583e+01	3.566381211565156661e+01	2.328039541709983240e+01
6.000000000000000000e+00	9.860993432658076927e+03	2.428903280626430927e+01	3.188291028298390017e+01	2.789586234917420526e+01	6.651001495185504098e+00	9.871767549662372403e+03	3.154034973646548679e+01	3.758728847482528579e+01	3.163543117458710086e+01	1.053383408092608420e+01	9.882541666666666060e+03	3.879166666666666430e+01	4.329166666666666430e+01	3.537500000000000000e+01	1.441666666666666607e+01	9.893315783670959718e+03	4.604298359686784181e+01	4.899604485850804281e+01	3.911456882541289559e+01	1.829949925240724795e+01	9.904089900675255194e+03	5.329430052706901932e+01	5.470042305034942842e+01	4.285413765082579829e+01	2.218233183814782805e+01
7.000000000000000000e+00	9.847933844829065492e+03	2.688508392534033220e+01	3.226540807884077111e+01	3.373126176863228665e+01	6.208719144071910279e+00	9.859779422414532746e+03	3.463004196267016255e+01	3.848687070608705341e+01	3.751146421764947547e+01	1.070852623870262121e+01	9.871625000000000000e+03	4.237500000000000000e+01	4.470833333333333570e+01	4.129166666666666430e+01	1.520833333333333393e+01	9.883470577585467254e+03	5.011995803732983745e+01	5.092979596057961800e+01	4.507186911568385312e+01	1.970814042796404664e+01	9.895316155170934508e+03	5.786491607465966780e+01	5.715125858782590029e+01	4.885207156470104195e+01	2.420794752259475757e+01
8.000000000000000000e+00	9.830766558426312258e+03	2.763869583550219389e+01	3.419455828827403820e+01	3.859021311315426317e+01	8.440156884671065285e+00	9.845362445879822189e+03	3.638184791775109517e+01	4.097227914413701910e+01	4.287843988991046018e+01	1.207424510900219872e+01	9.859958333333333940e+03	4.512500000000000000e+01	4.775000000000000000e+01	4.716666666666666430e+01	1.570833333333333393e+01	9.874554220786845690e+03	5.386815208224890483e+01	5.452772085586298090e+01	5.145489344342286842e+01	1.934242155766446913e+01	9.889150108240355621e+03	6.261130416449780967e+01	6.130544171172596180e+01	5.574312022017906543e+01	2.297650978199560257e+01
9.000000000000000000e+00	9.815622023950108996e+03	2.937350160930107634e+01	3.717579191096943703e+01	4.236859146677707599e+01	7.555728090000840780e+00	9.831373511975054498e+03	3.835341747131720780e+01	4.421289595548471851e+01	4.833012906672186659e+01	1.202786404500042039e+01	9.847125000000000000e+03	4.733333333333333570e+01	5.125000000000000000e+01	5.429166666666666430e+01	1.650000000000000000e+01	9.862876488024945502e+03	5.631324919534946360e+01	5.828710404451528149e+01	6.025320426661146200e+01	2.097213595499957961e+01	9.878627976049891004e+03	6.529316505736559861e+01	6.532420808903056297e+01	6.621474186655625260e+01	2.544427190999915922e+01
1.000000000000000000e+01	9.801070397727740783e+03	3.203599439991301523e+01	3.527717121262644184e+01	5.006493138877847571e+01	6.289052288878492547e+00	9.818118532197202512e+03	4.114299719995651117e+01	4.378441893964654952e+01	5.617829902772257356e+01	1.143619281110591146e+01	9.835166666666666060e+03	5.025000000000000000e+01	5.229166666666666430e+01	6.229166666666666430e+01	1.658333333333333215e+01	9.852214801136129608e+03	5.935700280004348883e+01	6.079891439368677908e+01	6.840503430561075504e+01	2.173047385556075284e+01	9.869262935605591338e+03	6.846400560008697767e+01	6.930616212070688675e+01	7.451840194455485289e+01	2.687761437778816997e+01
1.100000000000000000e+01	9.781890847371812924e+03	3.503714963826501361e+01	3.780557756648678946e+01	5.561392291516221320e+01	7.829482540377913580e+00	9.801195423685905553e+03	4.493524148579917465e+01	4.656945544991006614e+01	6.247362812424776735e+01	1.278974127018895679e+01	9.820500000000000000e+03	5.483333333333333570e+01	5.533333333333333570e+01	6.933333333333332860e+01	1.775000000000000000e+01	9.839804576314094447e+03	6.473142518086748964e+01	6.409721121675660527e+01	7.619303854241888985e+01	2.271025872981104499e+01	9.859109152628187076e+03	7.462951702840166490e+01	7.286108910017988194e+01	8.305274375150445110e+01	2.767051745962208642e+01
1.200000000000000000e+01	9.763180830786641309e+03	3.835269042183994515e+01	3.816897176686916993e+01	6.389416482656395857e+01	8.231076882622936353e+00	9.784382082059988534e+03	4.886384521091997613e+01	4.795948588343458141e+01	7.059291574661531854e+01	1.374053844131146818e+01	9.805583333333333940e+03	5.937500000000000000e+01	5.775000000000000000e+01	7.729166666666667140e+01	1.925000000000000000e+01	9.826784584606679346e+03	6.988615478908002387e+01	6.754051411656541859e+01	8.399041758671802427e+01	2.475946155868853182e+01	9.847985835880026571e+03	8.039730957816004775e+01	7.733102823313083718e+01	9.068916850676937713e+01	3.026892311737706365e+01
1.300000000000000000e+01	9.741225891928599594e+03	4.192393346244544006e+01	3.921525387443448096e+01	7.117063548318866140e+01	8.490441651684168534e+00	9.765050445964299797e+03	5.273280006455605218e+01	5.081596027055056908e+01	7.816865107492766640e+01	1.357855415917541819e+01	9.788875000000000000e+03	6.354166666666666430e+01	6.241666666666666430e+01	8.516666666666667140e+01	1.866666666666666785e+01	9.812699554035700203e+03	7.435053326877726931e+01	7.401737306278275241e+01	9.216468225840567641e+01	2.375477917415791751e+01	9.836524108071400406e+03	8.515939987088788143e+01	8.561807945889884763e+01	9.916269785014468141e+01	2.884289168164916717e+01
1.400000000000000000e+01	9.719192334316881897e+03	4.377275064028179941e+01	4.033212413081157877e+01	7.912545045703137703e+01	1.058589773941337064e+01	9.745429500491774888e+03	5.605304198680756400e+01	5.289522873207245368e+01	8.683355856184901711e+01	1.600128220304002014e+01	9.771666666666666060e+03	6.833333333333332860e+01	6.545833333333332860e+01	9.454166666666667140e+01	2.141666666666666785e+01	9.797903832841557232e+03	8.061362467985908609e+01	7.802143793459420351e+01	1.022497747714843257e+02	2.683205113029331557e+01	9.824140999016450223e+03	9.289391602638485779e+01	9.058454253585507843e+01	1.099578828763019658e+02	3.224743559391996683e+01
1.500000000000000000e+01	9.697676389719988947e+03	4.585598232593214618e+01	4.401798019517813998e+01	8.692653261201900250e+01	1.150257125958798810e+01	9.726109028193328413e+03	5.882382449629940879e+01	5.675899009758906999e+01	9.554659963934284406e+01	1.639711896312732620e+01	9.754541666666666060e+03	7.179166666666667140e+01	6.950000000000000000e+01	1.041666666666666714e+02	2.129166666666666785e+01	9.782974305140003707e+03	8.475950883703393401e+01	8.224100990241092290e+01	1.127867336939904988e+02	2.618621437020600951e+01	9.811406943613343174e+03	9.772735100740119663e+01	9.498201980482186002e+01	1.214068007213143403e+02	3.108076207374534761e+01
1.600000000000000000e+01	9.674396645343756973e+03	4.613449371040401559e+01	4.663335291814229322e+01	9.498491662311982964e+01	1.119586530434992966e+01	9.705531656005210607e+03	6.021308018853534350e+01	6.081667645907114661e+01	1.045132916448932576e+02	1.784793265217496483e+01	9.736666666666666060e+03	7.429166666666667140e+01	7.500000000000000000e+01	1.140416666666666714e+02	2.450000000000000000e+01	9.767801677328121514e+03	8.837025314479799931e+01	8.918332354092885339e+01	1.235700416884400852e+02	3.115206734782503517e+01	9.798936687989575148e+03	1.024488396229293272e+02	1.033666470818577068e+02	1.330984167102135132e+02	3.780413469565007034e+01
1.700000000000000000e+01	9.643929034155004047e+03	4.506399178656642590e+01	5.072369634880817557e+01	1.014336915695442656e+02	9.180561588957603547e+00	9.680318683744168084e+03	6.201116255994988080e+01	6.498684817440408779e+01	1.132585124514388042e+02	1.717361412781213659e+01	9.716708333333333940e+03	7.895833333333332860e+01	7.925000000000000000e+01	1.250833333333333286e+02	2.516666666666666785e+01	9.753097982922499796e+03	9.590550410671677639e+01	9.351315182559591221e+01	1.369081542152278530e+02	3.315971920552119911e+01	9.789487632511663833e+03	1.128526748801002384e+02	1.077763036511918244e+02	1.487329750971223916e+02	4.115277174437573393e+01
1.800000000000000000e+01	9.606322064217738443e+03	4.527744821224823824e+01	5.203690757654436538e+01	1.103185937544546960e+02	1.255025520754468715e+01	9.650077698775536192e+03	6.576372410612411556e+01	6.726845378827218269e+01	1.238676302105606766e+02	1.942096093710567573e+01	9.693833333333333940e+03	8.625000000000000000e+01	8.250000000000000000e+01	1.374166666666666572e+02	2.629166666666666785e+01	9.737588967891131688e+03	1.067362758938758844e+02	9.773154621172781731e+01	1.509657031227726236e+02	3.316237239622765998e+01	9.781344602448929436e+03	1.272225517877517689e+02	1.129630924234556346e+02	1.645147395788786184e+02	4.003307812578864855e+01
1.900000000000000000e+01	9.578756239067341085e+03	5.288794519483591472e+01	5.473740369433859598e+01	1.186864280113785242e+02	1.397731389992905449e+01	9.625503119533670542e+03	7.169397259741795381e+01	7.055620184716930510e+01	1.347807140056892763e+02	2.094699028329786117e+01	9.672250000000000000e+03	9.050000000000000000e+01	8.637500000000000000e+01	1.508750000000000000e+02	2.791666666666666785e+01	9.718996880466329458e+03	1.093060274025820462e+02	1.021937981528306949e+02	1.669692859943107237e+02	3.488634305003547809e+01	9.765743760932658915e+03	1.281120548051640924e+02	1.180125963056614040e+02	1.830635719886214758e+02	4.185601943340428477e+01
2.000000000000000000e+01	9.545915078411842842e+03	5.606206757110939520e+01	5.682132327053224685e+01	1.280575140086324666e+02	1.393508414457868128e+01	9.597290872539253542e+03	7.588520045222136901e+01	7.532732830193279483e+01	1.449245903376495619e+02	2.215504207228934064e+01	9.648666666666666060e+03	9.570833333333332860e+01	9.383333333333332860e+01	1.617916666666666572e+02	3.037500000000000000e+01	9.700042460794078579e+03	1.155314662144452882e+02	1.123393383647338624e+02	1.786587429956837525e+02	3.859495792771065936e+01	9.751418254921489279e+03	1.353545990955572620e+02	1.308453433961344103e+02	1.955258193247008478e+02	4.681491585542131872e+01
2.100000000000000000e+01	9.513601047311365619e+03	5.592657217366971167e+01	6.163356602746846136e+01	1.366606114678075414e+02	1.196918051534115790e+01	9.569779690322349779e+03	7.752578608683485584e+01	8.073344968040089498e+01	1.558719724005704279e+02	2.160959025767057895e+01	9.625958333333333940e+03	9.912500000000000000e+01	9.983333333333332860e+01	1.750833333333333428e+02	3.125000000000000000e+01	9.682136976344318100e+03	1.207242139131651442e+02	1.189332169862657622e+02	1.942946942660962577e+02	4.089040974232942460e+01	9.738315619355302260e+03	1.423234278263302883e+02	1.380331006391982100e+02	2.135060551988591442e+02	5.053081948465884210e+01
2.200000000000000000e+01	9.478183878019057374e+03	5.928938177817074262e+01	6.097600414048383755e+01	1.479779112226394204e+02	1.573027339838976602e+01	9.539508605676195657e+03	8.189469088908536776e+01	8.317550207024191877e+01	1.686347889446530530e+02	2.524013669919488478e+01	9.600833333333333940e+03	1.045000000000000000e+02	1.053750000000000000e+02	1.892916666666666572e+02	3.475000000000000000e+01	9.662158060990472222e+03	1.271053091109146322e+02	1.275744979297580812e+02	2.099485443886802614e+02	4.425986330080511522e+01	9.723482788647610505e+03	1.497106182218292645e+02	1.497739958595161625e+02	2.306054221106938940e+02	5.376972660161023043e+01
2.300000000000000000e+01	9.439346286153997426e+03	6.011364399178405193e+01	6.727725815851059110e+01	1.562083510337047016e+02	1.517774594946786237e+01	9.506527309743665683e+03	8.503598866255869382e+01	8.918029574592195274e+01	1.807291755168523366e+02	2.602637297473393119e+01	9.573708333333333940e+03	1.099583333333333286e+02	1.110833333333333286e+02	2.052500000000000000e+02	3.687500000000000000e+01	9.640889356923002197e+03	1.348806780041079776e+02	1.329863709207446902e+02	2.297708244831476634e+02	4.772362702526606881e+01	9.708070380512670454e+03	1.598030226748826124e+02	1.548894085081560661e+02	2.542916489662952984e+02	5.857225405053213763e+01
2.400000000000000000e+01	9.401523422105054124e+03	6.207330342042802585e+01	7.462724425844328380e+01	1.655484547676998659e+02	2.056184524985380335e+01	9.473657544385860092e+03	8.851581837688067367e+01	9.648028879588829909e+01	1.932325607171832473e+02	2.967675595826023383e+01	9.545791666666666060e+03	1.149583333333333286e+02	1.183333333333333286e+02	2.209166666666666572e+02	3.879166666666666430e+01	9.617925788947472029e+03	1.414008482897859835e+02	1.401863778707783581e+02	2.486007726161500671e+02	4.790657737507309832e+01	9.690059911228277997e+03	1.678433632462386242e+02	1.620394224082233734e+02	2.762848785656334485e+02	5.702148808347952524e+01
2.500000000000000000e+01	9.357805059701689970e+03	7.144103559736400655e+01	7.827741445510534390e+01	1.734714469420898126e+02	1.990972331790612770e+01	9.435610863184178015e+03	9.774135113201533898e+01	1.016387072275526720e+02	2.055065568043782491e+02	3.091319499228639600e+01	9.513416666666666060e+03	1.240416666666666714e+02	1.250000000000000000e+02	2.375416666666666572e+02	4.191666666666666430e+01	9.591222470149154105e+03	1.503419822013179896e+02	1.483612927724473423e+02	2.695767765289550653e+02	5.292013834104693615e+01	9.669028273631642151e+03	1.766422977359693505e+02	1.717225855448946561e+02	3.016118863912435017e+02	6.392361001542720089e+01
2.600000000000000000e+01	9.314340555504380973e+03	7.496496474270330168e+01	7.967008071399035884e+01	1.839281964764091981e+02	2.500439331582746405e+01	9.398774444418857456e+03	1.017324823713516508e+02	1.057308736903285080e+02	2.202140982382045991e+02	3.498136332458039988e+01	9.483208333333333940e+03	1.285000000000000000e+02	1.317916666666666572e+02	2.565000000000000000e+02	4.495833333333333570e+01	9.567642222247810423e+03	1.552675176286483349e+02	1.578524596430048064e+02	2.927859017617954009e+02	5.493530334208627153e+01	9.652076111162286907e+03	1.820350352572966983e+02	1.839132526193429555e+02	3.290718035235908019e+02	6.491227335083920025e+01
2.700000000000000000e+01	9.267764446280410993e+03	7.690342155962981963e+01	7.940309520192386117e+01	1.984095430491569800e+02	1.890051179319522134e+01	9.359215556473538527e+03	1.057433774464815883e+02	1.091807142676286020e+02	2.371006048579118328e+02	3.209608922993093927e+01	9.450666666666666060e+03	1.345833333333333428e+02	1.389583333333333428e+02	2.757916666666666856e+02	4.529166666666666430e+01	9.542117776859793594e+03	1.634232892201850973e+02	1.687359523990380694e+02	3.144827284754215384e+02	5.848724410340238933e+01	9.633568887052921127e+03	1.922632451070368802e+02	1.985135714647428244e+02	3.531737902841763912e+02	7.168282154013810725e+01
2.800000000000000000e+01	9.216747291685003802e+03	8.053477132109597392e+01	8.302018420667083376e+01	2.094570655738475864e+02	2.125416702285291137e+01	9.316748645842502810e+03	1.102465523272146584e+02	1.149475921033354098e+02	2.529368661202571502e+02	3.343958351142645569e+01	9.416750000000000000e+03	1.399583333333333428e+02	1.468750000000000000e+02	2.964166666666666856e+02	4.562500000000000000e+01	9.516751354157497190e+03	1.696701143394520273e+02	1.788024078966645902e+02	3.398964672130762210e+02	5.781041648857354431e+01	9.616752708314996198e+03	1.993818953455707117e+02	2.107298157933291805e+02	3.833762677594858133e+02	6.999583297714708863e+01
2.900000000000000000e+01	9.161089363487462833e+03	8.489712494579870850e+01	8.586286077238020198e+01	2.241598223500236884e+02	2.224152664064099838e+01	9.269628015077065356e+03	1.172402291395660257e+02	1.206189303861901010e+02	2.705174111750118300e+02	3.699576332032049919e+01	9.378166666666666060e+03	1.495833333333333428e+02	1.553750000000000000e+02	3.168750000000000000e+02	5.175000000000000000e+01	9.486705318256266764e+03	1.819264375271006600e+02	1.901310696138098990e+02	3.632325888249881700e+02	6.650423667967950792e+01	9.595243969845869287e+03	2.142695417208679771e+02	2.248871392276197980e+02	4.095901776499763400e+02	8.125847335935900162e+01
3.000000000000000000e+01	9.107868824486484300e+03	8.787150707369646341e+01	9.008261494614822595e+01	2.364780950159510553e+02	2.946606827895064029e+01	9.224538578909909120e+03	1.226649202035148960e+02	1.257288074730741130e+02	2.882182141746421848e+02	4.046220080614198622e+01	9.341208333333333940e+03	1.574583333333333428e+02	1.613750000000000000e+02	3.399583333333333144e+02	5.145833333333333570e+01	9.457878087756758759e+03	1.922517464631517896e+02	1.970211925269258870e+02	3.916984524920244439e+02	6.245446586052468518e+01	9.574547842180183579e+03	2.270451595929702080e+02	2.326673850538517740e+02	4.434385716507155735e+02	7.345059838771602756e+01
3.100000000000000000e+01	9.049260791498540129e+03	9.345109100178936501e+01	9.578558859130437497e+01	2.476276950413610791e+02	3.008788354973228962e+01	9.175547062415937035e+03	1.293505455008946683e+02	1.332052942956521804e+02	3.049596808540138682e+02	4.277310844153281266e+01	9.301833333333333940e+03	1.652500000000000000e+02	1.706250000000000000e+02	3.622916666666666856e+02	5.545833333333333570e+01	9.428119604250730845e+03	2.011494544991053317e+02	2.080447057043478196e+02	4.196236524793195031e+02	6.814355822513385874e+01	9.554405875168127750e+03	2.370489089982106350e+02	2.454644114086956392e+02	4.769556382919722637e+02	8.082878311693437468e+01
3.200000000000000000e+01	8.993872004437364012e+03	9.539992236028786010e+01	9.813469357592190079e+01	2.646621743852763871e+02	2.615964990020194136e+01	9.128186002218681097e+03	1.336374611801439301e+02	1.377131801212942719e+02	3.264977538593048507e+02	4.199649161676764209e+01	9.262500000000000000e+03	1.718750000000000000e+02	1.772916666666666572e+02	3.883333333333333144e+02	5.783333333333333570e+01	9.396813997781318903e+03	2.101125388198560699e+02	2.168701532120390425e+02	4.501689128073617781e+02	7.367017504989902932e+01	9.531127995562635988e+03	2.483500776397121399e+02	2.564486397574113994e+02	5.120044922813901849e+02	8.950701676646473004e+01
3.300000000000000000e+01	8.931729468850384364e+03	9.987666277161069672e+01	1.016674917532190818e+02	2.807077373562175353e+02	2.930412011004786876e+01	9.075718901091859152e+03	1.398133313858053555e+02	1.437504125432762123e+02	3.477080353447753964e+02	4.338122672169060223e+01	9.219708333333333940e+03	1.797500000000000000e+02	1.858333333333333428e+02	4.147083333333333144e+02	5.745833333333333570e+01	9.363697765574808727e+03	2.196866686141946445e+02	2.279162541233904733e+02	4.817086313218912323e+02	7.153543994497607628e+01	9.507687197816283515e+03	2.596233372283892891e+02	2.699991749134476322e+02	5.487089293104490935e+02	8.561254655661880975e+01
3.400000000000000000e+01	8.865301482769584254e+03	1.004808427254020842e+02	1.092094797671276325e+02	2.952217072567128753e+02	2.781218778510780254e+01	9.020275741384792127e+03	1.435320880293677135e+02	1.531255732168971520e+02	3.681733536283564376e+02	4.692692722588724052e+01	9.175250000000000000e+03	1.865833333333333428e+02	1.970416666666666572e+02	4.411250000000000000e+02	6.604166666666667140e+01	9.330224258615207873e+03	2.296345786372989721e+02	2.409577601164361624e+02	5.140766463716435055e+02	8.515640610744610228e+01	9.485198517230415746e+03	2.726858239412646299e+02	2.848738535662056961e+02	5.870282927432871247e+02	1.042711455482255474e+02
3.500000000000000000e+01	8.800729294824826866e+03	1.079561511932710829e+02	1.140434885394188029e+02	3.138654243097255403e+02	3.538877440227386728e+01	8.964135480745746463e+03	1.523114089299688771e+02	1.600217442697094157e+02	3.918285454881961414e+02	5.013188720113693364e+01	9.127541666666666060e+03	1.966666666666666572e+02	2.060000000000000000e+02	4.697916666666666856e+02	6.487500000000000000e+01	9.290947852587585658e+03	2.410219244033644372e+02	2.519782557302905843e+02	5.477547878451372299e+02	7.961811279886306636e+01	9.454354038508505255e+03	2.853771821400622457e+02	2.979565114605811686e+02	6.257179090236078309e+02	9.436122559772613272e+01
3.600000000000000000e+01	8.738885274863951054e+03	1.211250806712220651e+02	1.202568889198958573e+02	3.302728693707920229e+02	3.206058535018618016e+01	8.908567637431975527e+03	1.641667070022776898e+02	1.669409444599479286e+02	4.155947680187293827e+02	5.059279267509309364e+01	9.078250000000000000e+03	2.072083333333333428e+02	2.136250000000000000e+02	5.009166666666666856e+02	6.912500000000000000e+01	9.247932362568024473e+03	2.502499596643889959e+02	2.603090555400520998e+02	5.862385653146039886e+02	8.765720732490690636e+01	9.417614725136048946e+03	2.932915859954446205e+02	3.069931110801041427e+02	6.715604639625413483e+02	1.061894146498138127e+02
3.700000000000000000e+01	8.669137815759879231e+03	1.220757889064394135e+02	1.239148632007234738e+02	3.498281404302399551e+02	3.588115415715753898e+01	8.850152241213272646e+03	1.678712277865530496e+02	1.727699316003617298e+02	4.416849035484532919e+02	5.344057707857876949e+01	9.031166666666666060e+03	2.136666666666666572e+02	2.216250000000000000e+02	5.335416666666666288e+02	7.100000000000000000e+01	9.212181092120059475e+03	2.594621055467802648e+02	2.704800683996382418e+02	6.253984297848799088e+02	8.855942292142123051e+01	9.393195517573452889e+03	3.052575444268939009e+02	3.193351367992765404e+02	7.172551929030933024e+02	1.061188458428424610e+02
3.800000000000000000e+01	8.597132906777058452e+03	1.264365018807952481e+02	1.362450896689787214e+02	3.675913537371617963e+02	3.822421405253331272e+01	8.787774786721862256e+03	1.750307509403976383e+02	1.843308781678226751e+02	4.665665102019141841e+02	5.713294035959999206e+01	8.978416666666666060e+03	2.236250000000000000e+02	2.324166666666666572e+02	5.655416666666666288e+02	7.604166666666667140e+01	9.169058546611469865e+03	2.722192490596023617e+02	2.805024551655106393e+02	6.645168231314190734e+02	9.495039297373335785e+01	9.359700426556273669e+03	3.208134981192047235e+02	3.285882436643545930e+02	7.634919795961714044e+02	1.138591192808000301e+02
3.900000000000000000e+01	8.520701783064858319e+03	1.312330261141372887e+02	1.412004200735354402e+02	3.900240949351493782e+02	3.628039434473981117e+01	8.722600891532429159e+03	1.818665130570686301e+02	1.916627100367677201e+02	4.954495474675746891e+02	5.780686383903656633e+01	8.924500000000000000e+03	2.325000000000000000e+02	2.421250000000000000e+02	6.008750000000000000e+02	7.933333333333332860e+01	9.126399108467570841e+03	2.831334869429313699e+02	2.925872899632322515e+02	7.063004525324253109e+02	1.008598028276300909e+02	9.328298216935141681e+03	3.337669738858627397e+02	3.430495799264645598e+02	8.117259050648506218e+02	1.223862723219268389e+02
4.000000000000000000e+01	8.432149458254461933e+03	1.311335043757813423e+02	1.487661260786655077e+02	4.116637633001892027e+02	4.688677291235530475e+01	8.649137229127230967e+03	1.860459188545573284e+02	2.025913963726661109e+02	5.240818816500946014e+02	6.354755312284432023e+01	8.866125000000000000e+03	2.409583333333333428e+02	2.564166666666666856e+02	6.365000000000000000e+02	8.020833333333332860e+01	9.083112770872769033e+03	2.958707478121093573e+02	3.102419369606672603e+02	7.489181183499053986e+02	9.686911354382233696e+01	9.300100541745538067e+03	3.507831622908853433e+02	3.640672072546678919e+02	8.613362366998107973e+02	1.135298937543113595e+02
4.100000000000000000e+01	8.358226013255909493e+03	1.415319244371428908e+02	1.556887431947489233e+02	4.372233844134809146e+02	4.355483372186802882e+01	8.583092173294622626e+03	1.953076288852381026e+02	2.130318715973744474e+02	5.549033588734071145e+02	6.573575019426735366e+01	8.807958333333333940e+03	2.490833333333333428e+02	2.703750000000000000e+02	6.725833333333333712e+02	8.791666666666667140e+01	9.032824493372045254e+03	3.028590377814285830e+02	3.277181284026255526e+02	7.902633077932596279e+02	1.100975831390659891e+02	9.257690653410758387e+03	3.566347422295237948e+02	3.850612568052511051e+02	9.079432822531857710e+02	1.322784996114653211e+02
4.200000000000000000e+01	8.273756255567603148e+03	1.563611660043623317e+02	1.572848723060011196e+02	4.607244781251280870e+02	4.673556353228303806e+01	8.509378127783800664e+03	2.099514163355145229e+02	2.190591028196672028e+02	5.856747390625640719e+02	6.778444843280817622e+01	8.745000000000000000e+03	2.635416666666666856e+02	2.808333333333333144e+02	7.106250000000000000e+02	8.883333333333332860e+01	8.980621872216199336e+03	3.171319169978188484e+02	3.426075638469994260e+02	8.355752609374359281e+02	1.098822182338584810e+02	9.216243744432396852e+03	3.707221673289710679e+02	4.043817943606654808e+02	9.605255218748718562e+02	1.309311031343836191e+02
4.300000000000000000e+01	8.191147109483475106e+03	1.645032648543747200e+02	1.650057886857055394e+02	4.866999870490725471e+02	5.101781533902894239e+01	8.437469388075071038e+03	2.182099657605207028e+02	2.285862276761861267e+02	6.194124935245363304e+02	7.284224100284779979e+01	8.683791666666666060e+03	2.719166666666666856e+02	2.921666666666666856e+02	7.521250000000000000e+02	9.466666666666667140e+01	8.930113945258261083e+03	3.256233675728126400e+02	3.557471056571472445e+02	8.848375064754636696e+02	1.164910923304855430e+02	9.176436223849856106e+03	3.793300684789586512e+02	4.193275446476278603e+02	1.017550012950927453e+03	1.383155179943044004e+02
4.400000000000000000e+01	8.096532928133242422e+03	1.753884343695968937e+02	1.642759599302859783e+02	5.148795103457521236e+02	5.157666715144463865e+01	8.356349797399954696e+03	2.309858838514651040e+02	2.338879799651429892e+02	6.543147551728760618e+02	7.449666690905564792e+01	8.616166666666666060e+03	2.865833333333333144e+02	3.035000000000000000e+02	7.937500000000000000e+02	9.741666666666667140e+01	8.875983535933377425e+03	3.421807828152015531e+02	3.731120200348569824e+02	9.331852448271239382e+02	1.203366664242776949e+02	9.135800405200088790e+03	3.977782322970697351e+02	4.427240400697140217e+02	1.072620489654247876e+03	1.432566661818887042e+02
4.500000000000000000e+01	8.003318230092540944e+03	1.801235209393215086e+02	1.776173515862348609e+02	5.377983233224463220e+02	5.057535269151303936e+01	8.275867448379603957e+03	2.385200938029940971e+02	2.474753424597840876e+02	6.875658283278897898e+02	7.597517634575652323e+01	8.548416666666666060e+03	2.969166666666666856e+02	3.173333333333333144e+02	8.373333333333333712e+02	1.013750000000000000e+02	8.820965884953728164e+03	3.553132395303392741e+02	3.871913242068825411e+02	9.871008383387769527e+02	1.267748236542434768e+02	9.093515103240792087e+03	4.137098123940118626e+02	4.570493150804317679e+02	1.136868343344220420e+03	1.521746473084869535e+02
4.600000000000000000e+01	7.907391222307316639e+03	1.955744862288098034e+02	1.883202691627120089e+02	5.612457306145877283e+02	6.145469358411467908e+01	8.190883111153658319e+03	2.536622431144049017e+02	2.599518012480226616e+02	7.217686986406271217e+02	8.518568012539067524e+01	8.474375000000000000e+03	3.117500000000000000e+02	3.315833333333333144e+02	8.822916666666666288e+02	1.089166666666666714e+02	8.757866888846341681e+03	3.698377568855950699e+02	4.032148654186439671e+02	1.042814634692706022e+03	1.326476532079426534e+02	9.041358777692683361e+03	4.279255137711901966e+02	4.748463975039546199e+02	1.203337602718745529e+03	1.563786397492186779e+02
4.700000000000000000e+01	7.812072909417704977e+03	2.015704601549098811e+02	1.992895242686178960e+02	5.920569096638253086e+02	5.961935914372753587e+01	8.107703121375519913e+03	2.610143967441215977e+02	2.720197621343089622e+02	7.617576214985792831e+02	8.293467957186376793e+01	8.403333333333333940e+03	3.204583333333333144e+02	3.447500000000000000e+02	9.314583333333333712e+02	1.062500000000000000e+02	8.698963545291147966e+03	3.799022699225450310e+02	4.174802378656910378e+02	1.101159045168087459e+03	1.295653204281362321e+02	8.994593757248961992e+03	4.393462065117567477e+02	4.902104757313820755e+02	1.270859757002841434e+03	1.528806408562724641e+02
4.800000000000000000e+01	7.720067639564655110e+03	2.168584610150329297e+02	2.080761543726084142e+02	6.251141528564799046e+02	6.054961477604302900e+01	8.025283819782327555e+03	2.724708971741831078e+02	2.832880771863042355e+02	8.040154097615732098e+02	8.506647405468817169e+01	8.330500000000000000e+03	3.280833333333333144e+02	3.585000000000000000e+02	9.829166666666666288e+02	1.095833333333333286e+02	8.635716180217672445e+03	3.836957694924835209e+02	4.337119228136957645e+02	1.161817923571760048e+03	1.341001926119784855e+02	8.940932360435344890e+03	4.393082056516336706e+02	5.089238456273915858e+02	1.340719180476853353e+03	1.586170518906236282e+02
4.900000000000000000e+01	7.620659919838265523e+03	2.228057233041535596e+02	2.170990307646151791e+02	6.578911722258740156e+02	6.677780686446405412e+01	7.938454959919132307e+03	2.791528616520767514e+02	2.958411820489742468e+02	8.457789194462703790e+02	9.330557009889868425e+01	8.256250000000000000e+03	3.355000000000000000e+02	3.745833333333333144e+02	1.033666666666666742e+03	1.198333333333333286e+02	8.574045040080867693e+03	3.918471383479232486e+02	4.533254846176923820e+02	1.221554413887062992e+03	1.463610965677679587e+02	8.891840080161735386e+03	4.481942766958464404e+02	5.320676359020515065e+02	1.409442161107459469e+03	1.728888598022026031e+02
5.000000000000000000e+01	7.516744232575512797e+03	2.297784030850837098e+02	2.359836783471681940e+02	6.899257453760537828e+02	7.863527641078923125e+01	7.846663782954422459e+03	2.881600348758751693e+02	3.139293391735840828e+02	8.874628726880268914e+02	1.016509715387279442e+02	8.176583333333333030e+03	3.465416666666666856e+02	3.918750000000000000e+02	1.085000000000000000e+03	1.246666666666666714e+02	8.506502883712242692e+03	4.049232984574582019e+02	4.698206608264159172e+02	1.282537127311973109e+03	1.476823617946053844e+02	8.836422434091153264e+03	4.633049302482496614e+02	5.477663216528318344e+02	1.480074254623946217e+03	1.706980569225441116e+02
5.100000000000000000e+01	7.415191362822292831e+03	2.397976791241478054e+02	2.472700195120945068e+02	7.249919679492134037e+02	7.889257090526174920e+01	7.755220681411146870e+03	2.987738395620738743e+02	3.271350097560472250e+02	9.324959839746067018e+02	1.020087854526308746e+02	8.095250000000000000e+03	3.577500000000000000e+02	4.070000000000000000e+02	1.140000000000000000e+03	1.251250000000000000e+02	8.435279318588853130e+03	4.167261604379261257e+02	4.868649902439527750e+02	1.347504016025393184e+03	1.482412145473691112e+02	8.775308637177706260e+03	4.757023208758521946e+02	5.667299804879055500e+02	1.555008032050786596e+03	1.713574290947382508e+02
5.200000000000000000e+01	7.320531264527578969e+03	2.584174634005871667e+02	2.667347763838413357e+02	7.594778231422358203e+02	8.239668197577796604e+01	7.665973965597123424e+03	3.134378983669602121e+02	3.447423881919206679e+02	9.784264115711179102e+02	1.070733409878889830e+02	8.011416666666666970e+03	3.684583333333333144e+02	4.227500000000000000e+02	1.197375000000000000e+03	1.317500000000000000e+02	8.356859367736211425e+03	4.234787682997064167e+02	5.007576118080793321e+02	1.416323588428881976e+03	1.564266590121110312e+02	8.702302068805754971e+03	4.784992032660794621e+02	5.787652236161586643e+02	1.635272176857764180e+03	1.811033180242220340e+02
5.300000000000000000e+01	7.215811596817854479e+03	2.635061121053464603e+02	2.881592436094561549e+02	7.982848618403949104e+02	9.166245015438624932e+01	7.571301631742260724e+03	3.194613893860066014e+02	3.637046218047280490e+02	1.028413264253530770e+03	1.159562250771931247e+02	7.926791666666666970e+03	3.754166666666666856e+02	4.392500000000000000e+02	1.258541666666666742e+03	1.402500000000000000e+02	8.282281701591073215e+03	4.313719439473267698e+02	5.147953781952719510e+02	1.488670069079802715e+03	1.645437749228068753e+02	8.637771736515478551e+03	4.873272212279869109e+02	5.903407563905439019e+02	1.718798471492938461e+03	1.888375498456137507e+02
5.400000000000000000e+01	7.112075545645295279e+03	2.714924151189599115e+02	3.049559384492631580e+02	8.380986482407424774e+02	8.846027396345333216e+01	7.477850272822647639e+03	3.261420408928132701e+02	3.796238025579648934e+02	1.079695157453704724e+03	1.155218036483933304e+02	7.843625000000000000e+03	3.807916666666666856e+02	4.542916666666666856e+02	1.321291666666666742e+03	1.425833333333333428e+02	8.209399727177353270e+03	4.354412924405201011e+02	5.289595307753684210e+02	1.562888175879628761e+03	1.696448630182733552e+02	8.575174454354704721e+03	4.900909182143734597e+02	6.036273948840702133e+02	1.804484685092591008e+03	1.967063927032133392e+02
5.500000000000000000e+01	7.002201754657336096e+03	2.771624939737347972e+02	3.218708548331014754e+02	8.806598047158357758e+02	9.381824812334056674e+01	7.378788377328668503e+03	3.340604136535340558e+02	3.947479274165507377e+02	1.133350735691251202e+03	1.208674573950036120e+02	7.755375000000000000e+03	3.909583333333333144e+02	4.676250000000000000e+02	1.386041666666666742e+03	1.479166666666666572e+02	8.131961622671331497e+03	4.478562530131325730e+02	5.405020725834492623e+02	1.638732597642082283e+03	1.749658759383297024e+02	8.508548245342662995e+03	5.047541726929318315e+02	6.133791451668985246e+02	1.891423528617497595e+03	2.020150852099927477e+02
5.600000000000000000e+01	6.898903070295803445e+03	2.929508051752259234e+02	3.283893843797227987e+02	9.277214600634006274e+02	1.077190516700088949e+02	7.282868201814568238e+03	3.454754025876129617e+02	4.046946921898613709e+02	1.190944063365033799e+03	1.301095258350044332e+02	7.666833333333333030e+03	3.980000000000000000e+02	4.810000000000000000e+02	1.454166666666666742e+03	1.525000000000000000e+02	8.050798464852097823e+03	4.505245974123870383e+02	5.573053078101386291e+02	1.717389269968299686e+03	1.748904741649955668e+02	8.434763596370861706e+03	5.030491948247740766e+02	6.336106156202772581e+02	1.980611873269932858e+03	1.972809483299911051e+02
5.700000000000000000e+01	6.785994911083571424e+03	2.996941136722079477e+02	3.414544609945999127e+02	9.710727481220981190e+02	1.056310932992594900e+02	7.181309955541785712e+03	3.537845568361040023e+02	4.175605638306333276e+02	1.246453040727715688e+03	1.307738799829630807e+02	7.576625000000000000e+03	4.078750000000000000e+02	4.936666666666666856e+02	1.521833333333333258e+03	1.559166666666666572e+02	7.971940044458214288e+03	4.619654431638959977e+02	5.697727695027000436e+02	1.797213625938950827e+03	1.810594533503702337e+02	8.367255088916428576e+03	5.160558863277919954e+02	6.458788723387334585e+02	2.072593918544568623e+03	2.062022400340738386e+02
5.800000000000000000e+01	6.678222684162247788e+03	3.112631531981280659e+02	3.515982567437517332e+02	1.026413375586745360e+03	9.948008293615019682e+01	7.080465508747790409e+03	3.652774099323974042e+02	4.288407950385425238e+02	1.309165021126706051e+03	1.251775414680751055e+02	7.482708333333333030e+03	4.192916666666666856e+02	5.060833333333333144e+02	1.591916666666666742e+03	1.508750000000000000e+02	7.884951157918875651e+03	4.733059234009359670e+02	5.833258716281241050e+02	1.874668312206627434e+03	1.765724585319248945e+02	8.287193982504417363e+03	5.273201801352053053e+02	6.605684099229149524e+02	2.157419957746587897e+03	2.022699170638497890e+02
5.900000000000000000e+01	6.573496111191048840e+03	3.198669261492204328e+02	3.630527340643978960e+02	1.082907434003955132e+03	1.140294700520265962e+02	6.982768888928857450e+03	3.721209630746101880e+02	4.391305336988656336e+02	1.375641217001977566e+03	1.387647350260132839e+02	7.392041666666666970e+03	4.243750000000000000e+02	5.152083333333333712e+02	1.668375000000000000e+03	1.635000000000000000e+02	7.801314444404476490e+03	4.766290369253898120e+02	5.912861329678011089e+02	1.961108782998022434e+03	1.882352649739867161e+02	8.210587222142285100e+03	5.288830738507796241e+02	6.673639326022688465e+02	2.253842565996044868e+03	2.129705299479734038e+02
6.000000000000000000e+01	6.471167288181380172e+03	3.280386039765323858e+02	3.708964170331338437e+02	1.148990653194754941e+03	1.086095954448132659e+02	6.884583644090689631e+03	3.796234686549328217e+02	4.469273751832336075e+02	1.448411993264044213e+03	1.364506310557399615e+02	7.298000000000000000e+03	4.312083333333333144e+02	5.229583333333333712e+02	1.747833333333333258e+03	1.642916666666666572e+02	7.711416355909310369e+03	4.827931980117338071e+02	5.989892914834331350e+02	2.047254673402622302e+03	1.921327022775933528e+02	8.124832711818619828e+03	5.343780626901342430e+02	6.750202496335328988e+02	2.346676013471911574e+03	2.199737378885200485e+02
6.100000000000000000e+01	6.366216923973541270e+03	3.350126906205524620e+02	3.797208043784761458e+02	1.208834608613776936e+03	1.167228220187011232e+02	6.785962628653437605e+03	3.871313453102762310e+02	4.563187355225713873e+02	1.515479804306888582e+03	1.409239110093505474e+02	7.205708333333333030e+03	4.392500000000000000e+02	5.329166666666666288e+02	1.822125000000000000e+03	1.651250000000000000e+02	7.625454038013228455e+03	4.913686546897237690e+02	6.095145978107618703e+02	2.128770195693111418e+03	1.893260889906494526e+02	8.045199742693124790e+03	5.434873093794475380e+02	6.861125289548571118e+02	2.435415391386222836e+03	2.135271779812988768e+02
6.200000000000000000e+01	6.255221433675043954e+03	3.458691768702433933e+02	3.926696163943655620e+02	1.269345628106445929e+03	1.143892083384791221e+02	6.681548216837521977e+03	3.977470884351217251e+02	4.675639748638494666e+02	1.584693647386556222e+03	1.380904375025728825e+02	7.107875000000000000e+03	4.496250000000000000e+02	5.424583333333333712e+02	1.900041666666666742e+03	1.617916666666666572e+02	7.534201783162478023e+03	5.015029115648782749e+02	6.173526918028172759e+02	2.215389685946777263e+03	1.854928958307604319e+02	7.960528566324956046e+03	5.533808231297565499e+02	6.922470502723011805e+02	2.530737705226887556e+03	2.091941249948541781e+02
6.300000000000000000e+01	6.152813571746578418e+03	3.594392403196536634e+02	3.984306622184220714e+02	1.328908840505947637e+03	1.206693111068468625e+02	6.584615119206622694e+03	4.068862868264934605e+02	4.748403311092110357e+02	1.653454420252973705e+03	1.449596555534234312e+02	7.016416666666666970e+03	4.543333333333333144e+02	5.512500000000000000e+02	1.978000000000000000e+03	1.692500000000000000e+02	7.448218214126711246e+03	5.017803798401731683e+02	6.276596688907889074e+02	2.302545579747026295e+03	1.935403444465765688e+02	7.880019761586755521e+03	5.492274263470129654e+02	7.040693377815779286e+02	2.627091159494052590e+03	2.178306888931531375e+02
6.400000000000000000e+01	6.042148930868514071e+03	3.631094373778107638e+02	4.143739892372959162e+02	1.388214212617287103e+03	1.291265080672843624e+02	6.480199465434257036e+03	4.110547186889053819e+02	4.895203279519812440e+02	1.723148772975310294e+03	1.524382540336421812e+02	6.918250000000000000e+03	4.590000000000000000e+02	5.646666666666666288e+02	2.058083333333333485e+03	1.757500000000000000e+02	7.356300534565742964e+03	5.069452813110946181e+02	6.398130053813520135e+02	2.393017893691356676e+03	1.990617459663578188e+02	7.794351069131485929e+03	5.548905626221892362e+02	7.149593440960372845e+02	2.727952454049379867e+03	2.223734919327156376e+02
6.500000000000000000e+01	5.937974619179941328e+03	3.801515886007191511e+02	4.297578081528333769e+02	1.449259924478359835e+03	1.331669126558214771e+02	6.379091476256637179e+03	4.239091276336929468e+02	5.011289040764166884e+02	1.794442462239179804e+03	1.561042896612440813e+02	6.820208333333333030e+03	4.676666666666666856e+02	5.725000000000000000e+02	2.139625000000000000e+03	1.790416666666666572e+02	7.261325190410028881e+03	5.114242056996404244e+02	6.438710959235833116e+02	2.484807537760820196e+03	2.019790436720892330e+02	7.702442047486724732e+03	5.551817447326142201e+02	7.152421918471666231e+02	2.829990075521640392e+03	2.249164206775118373e+02
6.600000000000000000e+01	5.838569929178504026e+03	3.915515900149318895e+02	4.474066042459422761e+02	1.511773320220200731e+03	1.320763387351820199e+02	6.281889131255918073e+03	4.310882950074659448e+02	5.148699687896378236e+02	1.866803326776767108e+03	1.549131693675910242e+02	6.725208333333333030e+03	4.706250000000000000e+02	5.823333333333333712e+02	2.221833333333333485e+03	1.777500000000000000e+02	7.168527535410747987e+03	5.101617049925340552e+02	6.497966978770289188e+02	2.576863339889900089e+03	2.005868306324089758e+02	7.611846737488162034e+03	5.496984099850681105e+02	7.172600624207244664e+02	2.931893346446466239e+03	2.234236612648179801e+02
6.700000000000000000e+01	5.733961056123185699e+03	3.940855744933810456e+02	4.579279348732534913e+02	1.584356595737787529e+03	1.345969190768324211e+02	6.181730528061592850e+03	4.320427872466905228e+02	5.249848007699600885e+02	1.946407464535560393e+03	1.587776262050828961e+02	6.629500000000000000e+03	4.700000000000000000e+02	5.920416666666666288e+02	2.308458333333333485e+03	1.829583333333333428e+02	7.077269471938407150e+03	5.079572127533094772e+02	6.590985325633731691e+02	2.670509202131106576e+03	2.071390404615837895e+02	7.525038943876814301e+03	5.459144255066189544e+02	7.261553984600798231e+02	3.032560070928879213e+03	2.313197475898342645e+02
6.800000000000000000e+01	5.635536597178495867e+03	4.051338658384879636e+02	4.689738914856679912e+02	1.654263664093594798e+03	1.381199973987812086e+02	6.084164131922581873e+03	4.384210995859106106e+02	5.346119457428339956e+02	2.024756832046797399e+03	1.624141653660572899e+02	6.532791666666666970e+03	4.717083333333333144e+02	6.002500000000000000e+02	2.395250000000000000e+03	1.867083333333333428e+02	6.981419201410752066e+03	5.049955670807560182e+02	6.658880542571660044e+02	2.765743167953202828e+03	2.110025013006093957e+02	7.430046736154838072e+03	5.382828008281786651e+02	7.315261085143320088e+02	3.136236335906405202e+03	2.352966692678854770e+02
6.900000000000000000e+01	5.535284387232230074e+03	3.984983480886551206e+02	4.881635530100355709e+02	1.727322939151988976e+03	1.497336913386551771e+02	5.986996360282781097e+03	4.350200073776609315e+02	5.476859431716844711e+02	2.104932302909327518e+03	1.693251790026609171e+02	6.438708333333333030e+03	4.715416666666666856e+02	6.072083333333333712e+02	2.482541666666666515e+03	1.889166666666666572e+02	6.890420306383884963e+03	5.080633259556724397e+02	6.667307234949822714e+02	2.860151030424005512e+03	2.085081543306723972e+02	7.342132279434435986e+03	5.445849852446782506e+02	7.262531136566311716e+02	3.237760394181344054e+03	2.280996419946781373e+02
7.000000000000000000e+01	5.439714558835896241e+03	3.960329975587718536e+02	5.031917901839227056e+02	1.796871005132462869e+03	1.516241291630228147e+02	5.892878112751282060e+03	4.324331654460526124e+02	5.606792284252946956e+02	2.181914669232898177e+03	1.710620645815114074e+02	6.346041666666666970e+03	4.688333333333333144e+02	6.181666666666666288e+02	2.566958333333333485e+03	1.905000000000000000e+02	6.799205220582051879e+03	5.052335012206140163e+02	6.756541049080385619e+02	2.952001997433768793e+03	2.099379354184885926e+02	7.252368774497437698e+03	5.416336691078947752e+02	7.331415431494104951e+02	3.337045661534204100e+03	2.293758708369771853e+02
7.100000000000000000e+01	5.345323474448008710e+03	4.000785701597997104e+02	5.157840727194345618e+02	1.872163409805682932e+03	1.497764741872078105e+02	5.798245070557337385e+03	4.347059517465665408e+02	5.692253696930505384e+02	2.264498371569507981e+03	1.714924037602705766e+02	6.251166666666666970e+03	4.693333333333333144e+02	6.226666666666666288e+02	2.656833333333333485e+03	1.932083333333333428e+02	6.704088262775996554e+03	5.039607149201000880e+02	6.761079636402827191e+02	3.049168295097158989e+03	2.149242629063961090e+02	7.157009858885325229e+03	5.385880965068669184e+02	7.295492606138986957e+02	3.441503256860984038e+03	2.366401924794588751e+02
7.200000000000000000e+01	5.247243842173304984e+03	4.013571240157268107e+02	5.242807696741335803e+02	1.953128199321249667e+03	1.451976144854878328e+02	5.700809421086652947e+03	4.366160620078634338e+02	5.761820515037335326e+02	2.349397432993958319e+03	1.688071405760772450e+02	6.154375000000000000e+03	4.718750000000000000e+02	6.280833333333333712e+02	2.745666666666666515e+03	1.924166666666666572e+02	6.607940578913347053e+03	5.071339379921365662e+02	6.799846151629332098e+02	3.141935900339374712e+03	2.160261927572560694e+02	7.061506157826695016e+03	5.423928759842731324e+02	7.318858969925331621e+02	3.538205134012083363e+03	2.396357188478454816e+02
7.300000000000000000e+01	5.152880601677111372e+03	4.124442229819258614e+02	5.303186635605178481e+02	2.036838376589525069e+03	1.589269524209850317e+02	5.604752800838556141e+03	4.429304448242962735e+02	5.834301651135922384e+02	2.435127521628096019e+03	1.752968095438258445e+02	6.056625000000000000e+03	4.734166666666666856e+02	6.365416666666666288e+02	2.833416666666666515e+03	1.916666666666666572e+02	6.508497199161443859e+03	5.039028885090370977e+02	6.896531682197410191e+02	3.231705811705237011e+03	2.080365237895074699e+02	6.960369398322888628e+03	5.343891103514074530e+02	7.427646697728154095e+02	3.629994956743807961e+03	2.244063809123482827e+02
7.400000000000000000e+01	5.065219673555271584e+03	4.062277672268270976e+02	5.426654712441882111e+02	2.114398764488559209e+03	1.622234954922565180e+02	5.515464003444302762e+03	4.384055502800802060e+02	5.902285689554273631e+02	2.520157715577613089e+03	1.787367477461282590e+02	5.965708333333333030e+03	4.705833333333333144e+02	6.377916666666666288e+02	2.925916666666666515e+03	1.952500000000000000e+02	6.415952663222363299e+03	5.027611163865864228e+02	6.853547643779058944e+02	3.331675617755719941e+03	2.117632522538717410e+02	6.866196993111394477e+03	5.349388994398394743e+02	7.329178620891450464e+02	3.737434568844773821e+03	2.282765045077434820e+02
7.500000000000000000e+01	4.971508560143069190e+03	4.078285634066849070e+02	5.387904217238885849e+02	2.202413236789338953e+03	1.619175436206620020e+02	5.422816780071534595e+03	4.380392817033424535e+02	5.886452108619442924e+02	2.610769118394669476e+03	1.802296051436643438e+02	5.874125000000000000e+03	4.682500000000000000e+02	6.385000000000000000e+02	3.019125000000000000e+03	1.985416666666666572e+02	6.325433219928465405e+03	4.984607182966575465e+02	6.883547891380557076e+02	3.427480881605330524e+03	2.168537281896689706e+02	6.776741439856930810e+03	5.286714365933150930e+02	7.382095782761114151e+02	3.835836763210661047e+03	2.351657897126713124e+02
7.600000000000000000e+01	4.877232163864624454e+03	4.074100210633323513e+02	5.399720503688533881e+02	2.285141885805368020e+03	1.477073902716108194e+02	5.329657748598979197e+03	4.384341771983328044e+02	5.893610251844266941e+02	2.697425109569350752e+03	1.679578618024720811e+02	5.782083333333333030e+03	4.694583333333333144e+02	6.387500000000000000e+02	3.109708333333333485e+03	1.882083333333333428e+02	6.234508918067686864e+03	5.004824894683338243e+02	6.881389748155733059e+02	3.521991557097316218e+03	2.084588048641946045e+02	6.686934502802041607e+03	5.315066456033342774e+02	7.375279496311466119e+02	3.934274780861298950e+03	2.287092763950558663e+02
7.700000000000000000e+01	4.795312937078249888e+03	3.954266390258258070e+02	5.464122127462854905e+02	2.364668964410500394e+03	1.513552128510017951e+02	5.244406468539124944e+03	4.290674861795795323e+02	5.947477730398094309e+02	2.782688648871916939e+03	1.730317730921675548e+02	5.693500000000000000e+03	4.627083333333333144e+02	6.430833333333333712e+02	3.200708333333333485e+03	1.947083333333333428e+02	6.142593531460875056e+03	4.963491804870870965e+02	6.914188936268573116e+02	3.618728017794750031e+03	2.163848935744991309e+02	6.591687062921750112e+03	5.299900276408408217e+02	7.397544539203812519e+02	4.036747702256166576e+03	2.380614538156648905e+02
7.800000000000000000e+01	4.711075229366001622e+03	3.976279400880459320e+02	5.395522610041349481e+02	2.449997007001048587e+03	1.662699848966070988e+02	5.159245948016334296e+03	4.284806367106896232e+02	5.910052971687341596e+02	2.870394336833857778e+03	1.814891591149702208e+02	5.607416666666666970e+03	4.593333333333333144e+02	6.424583333333333712e+02	3.290791666666666515e+03	1.967083333333333428e+02	6.055587385316999644e+03	4.901860299559770056e+02	6.939113694979325828e+02	3.711188996499475252e+03	2.119275075516964648e+02	6.503758103967332318e+03	5.210387265786206399e+02	7.453644056625317944e+02	4.131586326332284443e+03	2.271466817700595868e+02
7.900000000000000000e+01	4.627087473966715152e+03	3.955761641734922023e+02	5.429163874934122305e+02	2.537354029709693350e+03	1.550055451067859735e+02	5.073731236983358031e+03	4.238505820867461011e+02	5.926665270800394865e+02	2.961218681521513190e+03	1.791902725533929868e+02	5.520375000000000000e+03	4.521250000000000000e+02	6.424166666666666288e+02	3.385083333333333485e+03	2.033750000000000000e+02	5.967018763016641969e+03	4.803994179132538989e+02	6.921668062532937711e+02	3.808947985145153780e+03	2.275597274466070132e+02	6.413662526033284848e+03	5.086738358265077977e+02	7.419169458399210271e+02	4.232812636956973620e+03	2.517444548932140265e+02
8.000000000000000000e+01	4.550538329732117745e+03	3.870328559164190096e+02	5.361813107549691040e+02	2.624838945463551227e+03	1.540000970799438846e+02	4.993289998199392357e+03	4.177247612915428476e+02	5.877781553774846088e+02	3.050502806065108871e+03	1.763542152066385995e+02	5.436041666666666970e+03	4.484166666666666856e+02	6.393750000000000000e+02	3.476166666666666515e+03	1.987083333333333428e+02	5.878793335133941582e+03	4.791085720417905236e+02	6.909718446225153912e+02	3.901830527268224159e+03	2.210624514600280861e+02	6.321545003601216195e+03	5.098004774169143616e+02	7.425686892450308960e+02	4.327494387869781349e+03	2.434165695867228010e+02
8.100000000000000000e+01	4.474254532948330962e+03	3.751785410350159964e+02	5.374978142311465490e+02	2.707541004022658399e+03	1.571669526585513950e+02	4.913648099807498511e+03	4.086934371841746838e+02	5.883322404489065320e+02	3.136562168677995942e+03	1.768959763292756975e+02	5.353041666666666970e+03	4.422083333333333144e+02	6.391666666666666288e+02	3.565583333333333485e+03	1.966250000000000000e+02	5.792435233525835429e+03	4.757232294824919450e+02	6.900010928844267255e+02	3.994604497988671028e+03	2.163540236707243025e+02	6.231828800385002978e+03	5.092381256316506324e+02	7.408355191021867086e+02	4.423625662644008116e+03	2.360830473414486050e+02
8.200000000000000000e+01	4.401652543570753551e+03	3.711416304702571551e+02	5.384666427375001376e+02	2.786086278822957865e+03	1.567784289921172558e+02	4.836326271785376775e+03	4.051958152351285776e+02	5.848999880354167544e+02	3.222251472744811963e+03	1.748475478293919423e+02	5.271000000000000000e+03	4.392500000000000000e+02	6.313333333333333712e+02	3.658416666666666515e+03	1.929166666666666572e+02	5.705673728214623225e+03	4.733041847648714224e+02	6.777666786312499880e+02	4.094581860588521067e+03	2.109857855039413721e+02	6.140347456429246449e+03	5.073583695297428449e+02	7.242000239291666048e+02	4.530747054510375165e+03	2.290549043412160586e+02
8.300000000000000000e+01	4.334205823260143006e+03	3.601285728967866930e+02	5.429480508798477558e+02	2.869219204167524367e+03	1.521065748651998888e+02	4.761477911630071503e+03	3.960851197817266893e+02	5.868073587732571923e+02	3.308880435417095214e+03	1.716157874325999444e+02	5.188750000000000000e+03	4.320416666666666856e+02	6.306666666666666288e+02	3.748541666666666515e+03	1.911250000000000000e+02	5.616022088369928497e+03	4.679982135516066819e+02	6.745259745600760652e+02	4.188202897916237816e+03	2.106342125674000556e+02	6.043294176739856994e+03	5.039547604365466782e+02	7.183852824534855017e+02	4.627864129165808663e+03	2.301434251348001112e+02
8.400000000000000000e+01	4.269526271499898940e+03	3.439390990537667108e+02	5.396458357768395899e+02	2.953939427290043568e+03	1.602733254245985108e+02	4.688554802416615530e+03	3.841778828602166982e+02	5.840520845550864806e+02	3.396740546978355269e+03	1.759908293789659126e+02	5.107583333333333030e+03	4.244166666666666856e+02	6.284583333333333712e+02	3.839541666666666515e+03	1.917083333333333428e+02	5.526611864250050530e+03	4.646554504731166730e+02	6.728645821115802619e+02	4.282342786354977761e+03	2.074258372877007730e+02	5.945640395166767121e+03	5.048942342795666605e+02	7.172708308898271525e+02	4.725143906043289462e+03	2.231433412420681748e+02
8.500000000000000000e+01	4.203463483398105382e+03	3.280759710438967431e+02	5.383048037130046168e+02	3.044438140863376248e+03	1.519139425422235092e+02	4.616752575032386630e+03	3.730588188552817428e+02	5.811524018565023653e+02	3.486177403765021154e+03	1.740611379377784260e+02	5.030041666666666970e+03	4.180416666666666856e+02	6.240000000000000000e+02	3.927916666666666515e+03	1.962083333333333428e+02	5.443330758300947309e+03	4.630245144780516284e+02	6.668475981434976347e+02	4.369655929568311876e+03	2.183555287288882596e+02	5.856619849935228558e+03	5.080073622894366281e+02	7.096951962869953832e+02	4.811395192469956783e+03	2.405027241244431764e+02
8.600000000000000000e+01	4.131318854056678902e+03	3.210274716276927052e+02	5.263940138152559030e+02	3.137335088676053601e+03	1.541541044399645273e+02	4.542680260361673390e+03	3.657637358138463242e+02	5.721345069076279515e+02	3.577459211004693316e+03	1.730562188866489350e+02	4.954041666666666970e+03	4.105000000000000000e+02	6.178750000000000000e+02	4.017583333333333485e+03	1.919583333333333428e+02	5.365403072971660549e+03	4.552362641861536758e+02	6.636154930923720485e+02	4.457707455661973654e+03	2.108604477800177506e+02	5.776764479276655038e+03	4.999725283723072948e+02	7.093559861847440970e+02	4.897831577990613368e+03	2.297625622267021583e+02
8.700000000000000000e+01	4.061848131084820579e+03	3.118912978458641305e+02	5.051075859022957957e+02	3.226037976051719852e+03	1.483816744900218794e+02	4.469569898875744002e+03	3.597164822562654081e+02	5.569287929511478978e+02	3.666227321359193411e+03	1.697741705783442683e+02	4.877291666666666970e+03	4.075416666666666856e+02	6.087500000000000000e+02	4.106416666666666970e+03	1.911666666666666572e+02	5.285013434457589938e+03	4.553668510770679632e+02	6.605712070488521022e+02	4.546606011974140529e+03	2.125591627549890461e+02	5.692735202248513815e+03	5.031920354874692407e+02	7.123924140977042043e+02	4.986795357281614088e+03	2.339516588433114350e+02
8.800000000000000000e+01	3.996044946393380542e+03	3.070612877746757476e+02	4.949800556369062292e+02	3.324838408480514772e+03	1.518976589832172692e+02	4.398876639863357013e+03	3.528014772206711882e+02	5.507608611517864574e+02	3.759023370906923901e+03	1.690738294916086488e+02	4.801708333333333030e+03	3.985416666666666856e+02	6.065416666666666288e+02	4.193208333333333030e+03	1.862500000000000000e+02	5.204540026803309047e+03	4.442818561126621830e+02	6.623224721815468001e+02	4.627393295759741704e+03	2.034261705083913512e+02	5.607371720273285973e+03	4.900220455586576236e+02	7.181032776964270852e+02	5.061578258186151288e+03	2.206023410167827308e+02
8.900000000000000000e+01	3.934846077154394152e+03	2.916464964261173805e+02	4.864120303530788760e+02	3.409388392389711044e+03	1.526332689833289464e+02	4.330902205243863136e+03	3.428649148797253474e+02	5.433310151765394949e+02	3.844048362861522037e+03	1.698999678249977876e+02	4.726958333333333030e+03	3.940833333333333144e+02	6.002500000000000000e+02	4.278708333333333030e+03	1.871666666666666572e+02	5.123014461422802924e+03	4.453017517869412814e+02	6.571689848234605051e+02	4.713368303805144023e+03	2.044333655083355268e+02	5.519070589512271908e+03	4.965201702405492483e+02	7.140879696469211240e+02	5.148028274276955017e+03	2.217000643500043680e+02
9.000000000000000000e+01	3.879602422413747263e+03	2.826294430632650574e+02	4.777329093659371892e+02	3.494682055298102568e+03	1.451053676156760730e+02	4.268217877873540601e+03	3.335230548649658431e+02	5.355122880163019090e+02	3.930070194315717799e+03	1.661568504745047221e+02	4.656833333333333030e+03	3.844166666666666856e+02	5.932916666666666288e+02	4.365458333333333030e+03	1.872083333333333428e+02	5.045448788793125459e+03	4.353102784683675281e+02	6.510710453170313485e+02	4.800846472350947806e+03	2.082598161921619635e+02	5.434064244252918797e+03	4.862038902700683138e+02	7.088504239673960683e+02	5.236234611368563492e+03	2.293112990509906126e+02
9.100000000000000000e+01	3.826754020558291813e+03	2.754962121910863289e+02	4.645504619898173928e+02	3.587158596079438666e+03	1.371691277046984112e+02	4.208147843612479846e+03	3.268314394288764788e+02	5.239627309949087248e+02	4.018037631373053046e+03	1.576262305190158770e+02	4.589541666666666970e+03	3.781666666666666856e+02	5.833750000000000000e+02	4.448916666666666970e+03	1.780833333333333428e+02	4.970935489720854093e+03	4.295018939044568924e+02	6.427872690050912752e+02	4.879795701960280894e+03	1.985404361476508086e+02	5.352329312775042126e+03	4.808371211422470424e+02	7.021995380101826640e+02	5.310674737253894818e+03	2.189975389619682744e+02
9.200000000000000000e+01	3.782837906746756744e+03	2.603969182008242456e+02	4.523469550687532319e+02	3.672268168526434238e+03	1.373283063768679426e+02	4.153335620040044887e+03	3.149067924337454656e+02	5.144443108677098735e+02	4.101238250929883179e+03	1.577058198551006285e+02	4.523833333333333030e+03	3.694166666666666856e+02	5.765416666666666288e+02	4.530208333333333030e+03	1.780833333333333428e+02	4.894331046626621173e+03	4.239265408995879056e+02	6.386390224656233841e+02	4.959178415736782881e+03	1.984608468115660571e+02	5.264828759919909317e+03	4.784364151325091257e+02	7.007363782645800256e+02	5.388148498140231823e+03	2.188383602897987430e+02
9.300000000000000000e+01	3.734621594835582982e+03	2.474845512016060525e+02	4.422842990772565486e+02	3.766454266327042205e+03	1.515447888332974458e+02	4.097123297417791036e+03	3.026381089341363690e+02	5.058504828719615602e+02	4.189810466496855042e+03	1.660015610833154085e+02	4.459625000000000000e+03	3.577916666666666856e+02	5.694166666666666288e+02	4.613166666666666970e+03	1.804583333333333428e+02	4.822126702582208964e+03	4.129452243991970022e+02	6.329828504613716404e+02	5.036522866836478897e+03	1.949151055833512771e+02	5.184628405164417018e+03	4.680987821317273188e+02	6.965490342560767658e+02	5.459879067006291734e+03	2.093718778333692399e+02
9.400000000000000000e+01	3.688795497812738176e+03	2.422962356837112736e+02	4.252812536999763324e+02	3.856311963613969056e+03	1.383640537047489829e+02	4.042710248906369088e+03	2.971064511751889654e+02	4.912656268499881662e+02	4.275260148473651498e+03	1.547028601857078343e+02	4.396625000000000000e+03	3.519166666666666856e+02	5.572500000000000000e+02	4.694208333333333030e+03	1.710416666666666572e+02	4.750539751093630912e+03	4.067268821581444058e+02	6.232343731500118338e+02	5.113156518193014563e+03	1.873804731476254801e+02	5.104454502187261824e+03	4.615370976496220692e+02	6.892187463000236676e+02	5.532104703052697005e+03	2.037192796285843315e+02
9.500000000000000000e+01	3.644533989553784522e+03	2.364549964450811217e+02	4.174293224220105003e+02	3.941101997542938989e+03	1.219273738793977202e+02	3.990475328110225746e+03	2.893941648892072180e+02	4.834438278776719358e+02	4.356446832104802525e+03	1.459220202730321887e+02	4.336416666666666970e+03	3.423333333333333144e+02	5.494583333333333712e+02	4.771791666666666970e+03	1.699166666666666572e+02	4.682358005223108194e+03	3.952725017774594107e+02	6.154728387889948635e+02	5.187136501228531415e+03	1.939113130603011257e+02	5.028299343779549417e+03	4.482116702215855071e+02	6.814873442446562422e+02	5.602481335790394951e+03	2.179059594539355942e+02
9.600000000000000000e+01	3.610583936896709929e+03	2.132406524333757147e+02	4.096427175299223791e+02	4.030473139400141463e+03	1.233950341657144634e+02	3.944250301781688449e+03	2.741619928833545146e+02	4.748005254316278752e+02	4.438757403033404444e+03	1.471558504161905603e+02	4.277916666666666970e+03	3.350833333333333144e+02	5.399583333333333712e+02	4.847041666666666970e+03	1.709166666666666572e+02	4.611583031551645036e+03	3.960046737833121142e+02	6.051161412350388673e+02	5.255325930299929496e+03	1.946774829171427541e+02	4.945249396436624011e+03	4.569260142332909140e+02	6.702739491367443634e+02	5.663610193933192022e+03	2.184382991676188510e+02
9.700000000000000000e+01	3.569653193146273679e+03	2.057291541873473193e+02	3.969167540041142388e+02	4.121375684176685354e+03	1.143055317509844997e+02	3.895784929906470097e+03	2.665937437603403168e+02	4.615208770020570910e+02	4.522937842088343132e+03	1.365902658754922641e+02	4.221916666666666970e+03	3.274583333333333144e+02	5.261250000000000000e+02	4.924500000000000000e+03	1.588750000000000000e+02	4.548048403426863842e+03	3.883229229063263119e+02	5.907291229979429090e+02	5.326062157911656868e+03	1.811597341245077359e+02	4.874180140187060715e+03	4.491875124793193095e+02	6.553332459958858180e+02	5.727624315823314646e+03	2.034444682490155003e+02
9.800000000000000000e+01	3.531557593407193508e+03	2.006647103641411150e+02	3.833932811681584099e+02	4.207530929762533560e+03	1.213258322579829098e+02	3.848570463370263042e+03	2.601240218487371862e+02	4.496758072507458905e+02	4.603202964881266780e+03	1.405379161289914691e+02	4.165583333333333030e+03	3.195833333333333144e+02	5.159583333333333712e+02	4.998875000000000000e+03	1.597500000000000000e+02	4.482596203296402564e+03	3.790426448179294425e+02	5.822408594159207951e+02	5.394547035118733220e+03	1.789620838710085309e+02	4.799609073259473007e+03	4.385019563025255138e+02	6.485233854985083326e+02	5.790219070237466440e+03	1.981741677420170902e+02
9.900000000000000000e+01	3.494972530653221384e+03	1.964084952030601130e+02	3.651764024994836291e+02	4.299558294214553825e+03	1.049464198371946537e+02	3.804715431993276979e+03	2.522875809348633993e+02	4.349423679164084433e+02	4.686112480440609943e+03	1.292857099185973198e+02	4.114458333333333030e+03	3.081666666666666856e+02	5.047083333333333144e+02	5.072666666666666970e+03	1.536250000000000000e+02	4.424201234673389081e+03	3.640457523984699719e+02	5.744742987502581855e+02	5.459220852892723997e+03	1.779642900814026802e+02	4.733944136013444222e+03	4.199248381302732582e+02	6.442402641671829997e+02	5.845775039118780114e+03	2.023035801628053605e+02
1.000000000000000000e+02	3.456338725767523556e+03	1.943695582305354037e+02	3.509609248053017154e+02	4.380418889864019548e+03	1.086626275349649973e+02	3.758731862883762005e+03	2.473306124486010447e+02	4.234804624026508577e+02	4.761501111598676289e+03	1.304771471008158130e+02	4.061125000000000000e+03	3.002916666666666856e+02	4.960000000000000000e+02	5.142583333333333030e+03	1.522916666666666572e+02	4.363518137116237995e+03	3.532527208847322981e+02	5.685195375973490854e+02	5.523665555067989771e+03	1.741061862325175014e+02	4.665911274232475989e+03	4.062137751027979675e+02	6.410390751946982846e+02	5.904747776802646513e+03	1.959207057983683171e+02
1.010000000000000000e+02	3.421556315170876132e+03	1.855703017406128481e+02	3.426773659325750714e+02	4.465017641607864789e+03	1.005098049819105910e+02	3.717403157585437839e+03	2.370976508703064383e+02	4.134220162996208501e+02	4.839487987470599364e+03	1.231715691576219740e+02	4.013250000000000000e+03	2.886250000000000000e+02	4.841666666666666856e+02	5.213958333333333030e+03	1.458333333333333428e+02	4.309096842414562161e+03	3.401523491296935617e+02	5.549113170337125212e+02	5.588428679196066696e+03	1.684950975090447116e+02	4.604943684829124322e+03	3.916796982593871235e+02	6.256559674007582998e+02	5.962899025058801271e+03	1.911568616847561088e+02
1.020000000000000000e+02	3.389435279640173576e+03	1.732438668472213976e+02	3.319807856167579416e+02	4.547034125211202991e+03	9.879251103547463231e+01	3.678300973153419818e+03	2.253302667569440416e+02	4.028237261417123136e+02	4.914392062605601495e+03	1.239795888510706448e+02	3.967166666666666515e+03	2.774166666666666856e+02	4.736666666666666856e+02	5.281750000000000000e+03	1.491666666666666572e+02	4.256032360179912757e+03	3.295030665763893580e+02	5.445096071916210576e+02	5.649107937394398505e+03	1.743537444822626696e+02	4.544898053693159454e+03	3.815894664861119736e+02	6.153525477165753728e+02	6.016465874788797009e+03	1.995408222978586821e+02
1.030000000000000000e+02	3.365624490273334686e+03	1.613017301499297105e+02	3.252982638343692656e+02	4.636180047511179509e+03	9.451487829000714669e+01	3.644062245136667116e+03	2.152966984082981980e+02	3.910866319171846044e+02	4.993756690422256725e+03	1.202991058116702447e+02	3.922500000000000000e+03	2.692916666666666856e+02	4.568750000000000000e+02	5.351333333333333030e+03	1.460833333333333428e+02	4.200937754863332884e+03	3.232866349250351732e+02	5.226633680828153956e+02	5.708909976244409336e+03	1.718675608549964409e+02	4.479375509726665769e+03	3.772816031834036608e+02	5.884517361656307912e+02	6.066486619155486551e+03	1.976517883766595389e+02
1.040000000000000000e+02	3.333379432947856913e+03	1.607548010694995071e+02	3.076585053331160680e+02	4.710977334961707129e+03	8.778869056295482665e+01	3.605273049807261486e+03	2.102940672014163965e+02	3.758917526665580340e+02	5.064926167480854019e+03	1.133110119481440847e+02	3.877166666666666515e+03	2.598333333333333144e+02	4.441250000000000000e+02	5.418875000000000000e+03	1.388333333333333428e+02	4.149060283526071544e+03	3.093725994652502322e+02	5.123582473334420229e+02	5.772823832519145981e+03	1.643556547185226009e+02	4.420953900385476118e+03	3.589118655971670933e+02	5.805914946668839320e+02	6.126772665038292871e+03	1.898779761037118590e+02
1.050000000000000000e+02	3.302483938498304724e+03	1.545138929594894535e+02	2.983462184099030310e+02	4.788525604701989323e+03	8.760693016089759055e+01	3.568825302582485619e+03	2.019027798130780695e+02	3.651731092049515155e+02	5.136033635684328146e+03	1.102617984137821168e+02	3.835166666666666515e+03	2.492916666666666572e+02	4.320000000000000000e+02	5.483541666666666970e+03	1.329166666666666572e+02	4.101508030750846956e+03	2.966805535202552733e+02	4.988268907950484845e+02	5.831049697649005793e+03	1.555715349195511976e+02	4.367849394835027852e+03	3.440694403738438609e+02	5.656537815900969690e+02	6.178557728631344617e+03	1.782264031724357096e+02
1.060000000000000000e+02	3.273563648600752913e+03	1.501345058700487982e+02	2.891312399893494671e+02	4.865537079572975927e+03	9.168835261859700836e+01	3.533635990967043199e+03	1.965672529350243849e+02	3.531906199946747620e+02	5.205789373119820993e+03	1.121775096426318328e+02	3.793708333333333485e+03	2.430000000000000000e+02	4.172500000000000000e+02	5.546041666666666970e+03	1.326666666666666572e+02	4.053780675699623771e+03	2.894327470649756151e+02	4.813093800053252380e+02	5.886293960213512946e+03	1.531558236907014816e+02	4.313853018065913602e+03	3.358654941299512302e+02	5.453687600106504760e+02	6.226546253760358013e+03	1.736449807147363060e+02
1.070000000000000000e+02	3.251525329330921977e+03	1.385313515002803229e+02	2.851127196293880388e+02	4.944633344939647941e+03	8.969400032557761904e+01	3.502929331332127731e+03	1.879740090834735042e+02	3.437855264813606482e+02	5.275212505803157001e+03	1.088053334961221452e+02	3.754333333333333485e+03	2.374166666666666572e+02	4.024583333333333144e+02	5.605791666666666970e+03	1.279166666666666714e+02	4.005737335334539239e+03	2.868593242498598102e+02	4.611311401853059806e+02	5.936370827530176939e+03	1.470279998372112118e+02	4.257141337335744538e+03	3.363019818330529915e+02	5.198039470372785900e+02	6.266949988393685999e+03	1.661393330077557380e+02
1.080000000000000000e+02	3.219426028791214776e+03	1.388529596755656428e+02	2.761678369170305700e+02	5.018833505776881793e+03	8.392314033534884743e+01	3.467171347728940418e+03	1.840723131711161500e+02	3.343964184585153134e+02	5.341000086221773927e+03	1.035657368343410951e+02	3.714916666666666515e+03	2.292916666666666572e+02	3.926250000000000000e+02	5.663166666666666970e+03	1.232083333333333286e+02	3.962661985604392612e+03	2.745110201622171644e+02	4.508535815414846866e+02	5.985333247111560013e+03	1.428509298323255621e+02	4.210407304542118254e+03	3.197303736577677000e+02	5.090821630829694300e+02	6.307499827556452146e+03	1.624935263313178098e+02
1.090000000000000000e+02	3.191159895076104476e+03	1.350308058417754751e+02	2.645617611134405252e+02	5.085064193632543720e+03	7.441698232436459648e+01	3.433954947538052238e+03	1.794320695875544232e+02	3.231558805567202626e+02	5.401365430149605345e+03	9.641682449551564105e+01	3.676750000000000000e+03	2.238333333333333428e+02	3.817500000000000000e+02	5.717666666666666970e+03	1.184166666666666714e+02	3.919545052461947762e+03	2.682345970791122909e+02	4.403441194432797374e+02	6.033967903183728595e+03	1.404165088378177018e+02	4.162340104923895524e+03	3.126358608248912105e+02	4.989382388865594748e+02	6.350269139700790220e+03	1.624163510089687463e+02
1.100000000000000000e+02	3.171694810652725664e+03	1.203471727168679450e+02	2.579115976042078273e+02	5.151431707691403972e+03	7.928615888133801093e+01	3.407284905326362605e+03	1.661319196917673082e+02	3.163932988021039137e+02	5.460882520512368501e+03	9.883057944066899836e+01	3.642875000000000000e+03	2.119166666666666572e+02	3.748750000000000000e+02	5.770333333333333030e+03	1.183750000000000000e+02	3.878465094673637395e+03	2.577014136415660346e+02	4.333567011978960863e+02	6.079784146154297559e+03	1.379194205593310016e+02	4.114055189347274791e+03	3.034861606164653836e+02	4.918384023957921727e+02	6.389234958975262089e+03	1.574638411186620033e+02
1.110000000000000000e+02	3.154975253937667276e+03	1.084648911801050275e+02	2.501679777569882503e+02	5.214345421754617746e+03	7.369193033446563845e+01	3.382570960302166895e+03	1.555866122567191780e+02	3.074381555451607824e+02	5.518381044210642358e+03	9.272096516723281923e+01	3.610166666666666515e+03	2.027083333333333428e+02	3.647083333333333144e+02	5.822416666666666970e+03	1.117500000000000000e+02	3.837762373031166135e+03	2.498300544099475076e+02	4.219785111215058464e+02	6.126452289122691582e+03	1.307790348327671950e+02	4.065358079395665754e+03	2.969517754865616439e+02	4.792486889096783784e+02	6.430487911578716194e+03	1.498080696655343615e+02
1.120000000000000000e+02	3.131807865024864896e+03	1.110302498297746610e+02	2.347379438809220176e+02	5.284278867125849501e+03	7.071727465414596736e+01	3.354091432512432220e+03	1.541817915815539948e+02	2.934939719404609946e+02	5.579160266896258690e+03	9.173363732707298368e+01	3.576375000000000000e+03	1.973333333333333428e+02	3.522500000000000000e+02	5.874041666666666970e+03	1.127500000000000000e+02	3.798658567487567780e+03	2.404848750851126908e+02	4.110060280595390054e+02	6.168923066437075249e+03	1.337663626729270163e+02	4.020942134975135104e+03	2.836364168368920105e+02	4.697620561190780109e+02	6.463804466207484438e+03	1.547827253458540326e+02
1.130000000000000000e+02	3.109479776483899059e+03	1.062054977045820152e+02	2.289636874962096726e+02	5.348361748326991801e+03	7.571776489698157775e+01	3.327448221575282787e+03	1.476860821856243433e+02	2.848151770814381507e+02	5.636555874163495901e+03	9.375471578182413168e+01	3.545416666666666515e+03	1.891666666666666572e+02	3.406666666666666856e+02	5.924750000000000000e+03	1.117916666666666714e+02	3.763385111758050243e+03	2.306472511477089711e+02	3.965181562518952205e+02	6.212944125836504099e+03	1.298286175515092111e+02	3.981353556849433971e+03	2.721278356287513134e+02	4.523696458371236986e+02	6.501138251673008199e+03	1.478655684363517651e+02
1.140000000000000000e+02	3.092284830239841540e+03	1.043266092846736939e+02	2.137899692612011222e+02	5.405246192820820397e+03	6.367967865514289372e+01	3.304017415119920770e+03	1.437674713090035254e+02	2.708116512972671899e+02	5.689227263077076714e+03	8.342317266090478256e+01	3.515750000000000000e+03	1.832083333333333428e+02	3.278333333333333144e+02	5.973208333333333030e+03	1.031666666666666714e+02	3.727482584880079230e+03	2.226491953576631602e+02	3.848550153693994389e+02	6.257189403589589347e+03	1.229101606724285602e+02	3.939215169760158460e+03	2.620900573819930059e+02	4.418766974054655066e+02	6.541170473845845663e+03	1.426536546781904349e+02
1.150000000000000000e+02	3.072890111202352273e+03	9.749832377324402444e+01	2.117305277756740907e+02	5.466887870114532234e+03	6.181116759499772684e+01	3.279945055601176136e+03	1.355616618866220051e+02	2.666569305545036741e+02	5.742339768390599602e+03	8.192641713083219202e+01	3.487000000000000000e+03	1.736250000000000000e+02	3.215833333333333144e+02	6.017791666666666970e+03	1.020416666666666714e+02	3.694054944398823864e+03	2.116883381133779949e+02	3.765097361121629547e+02	6.293243564942734338e+03	1.221569162025011508e+02	3.901109888797647727e+03	2.497516762267559898e+02	4.314361388909925381e+02	6.568695463218801706e+03	1.422721657383356160e+02
1.160000000000000000e+02	3.054013921248392762e+03	9.397026634713354554e+01	2.001327397002751809e+02	5.523966447158039955e+03	6.299949703901182829e+01	3.256694460624196381e+03	1.303392998402334513e+02	2.558163698501375904e+02	5.793191556912353008e+03	7.939558185283925695e+01	3.459375000000000000e+03	1.667083333333333428e+02	3.115000000000000000e+02	6.062416666666666970e+03	9.579166666666667140e+01	3.662055539375803619e+03	2.030773668264332343e+02	3.671836301498624380e+02	6.331641776420980932e+03	1.121877514804940859e+02	3.864736078751607238e+03	2.394464003195331543e+02	4.228672602997248191e+02	6.600866886175293985e+03	1.285838362943215145e+02
1.170000000000000000e+02	3.034902903855275326e+03	8.676660329349908807e+01	1.895733288925327429e+02	5.575960853672534540e+03	5.789388871940884940e+01	3.233805618594304633e+03	1.226541349800828726e+02	2.464949977795997142e+02	5.840647093502933785e+03	7.792611102637108900e+01	3.432708333333333485e+03	1.585416666666666572e+02	3.034166666666666856e+02	6.105333333333333030e+03	9.795833333333332860e+01	3.631611048072362337e+03	1.944291983532504560e+02	3.603383355537336570e+02	6.370019573163732275e+03	1.179905556402955682e+02	3.830513762811391643e+03	2.303167300398342263e+02	4.172600044408006283e+02	6.634705812994131520e+03	1.380227779472577936e+02
1.180000000000000000e+02	3.017839347148373236e+03	8.526175743108487382e+01	1.814865741938029942e+02	5.633082898010134159e+03	5.313288538066742461e+01	3.212773840240853133e+03	1.191100453822091083e+02	2.356391204302348399e+02	5.891312282338400109e+03	7.344144269033371586e+01	3.407708333333333485e+03	1.529583333333333428e+02	2.897916666666666856e+02	6.149541666666666970e+03	9.375000000000000000e+01	3.602642826425813837e+03	1.868066212844575773e+02	3.439442129030985598e+02	6.407771050994933830e+03	1.140585573096662841e+02	3.797577319518293734e+03	2.206549092355818118e+02	3.980967591395303771e+02	6.666000435323199781e+03	1.343671146193325683e+02
1.190000000000000000e+02	3.000094782208401739e+03	8.070739656567262443e+01	1.709532419351899932e+02	5.685427916928889317e+03	5.033236023853109486e+01	3.191651557770867839e+03	1.136036982828363193e+02	2.248307876342616396e+02	5.938505625131111628e+03	6.995784678593221884e+01	3.383208333333333485e+03	1.465000000000000000e+02	2.787083333333333144e+02	6.191583333333333030e+03	8.958333333333332860e+01	3.574765108895799131e+03	1.793963017171636807e+02	3.325858790324049892e+02	6.444661041535554432e+03	1.092088198807344384e+02	3.766321884458265231e+03	2.122926034343273614e+02	3.864634247314766071e+02	6.697738749737776743e+03	1.288343064281355623e+02
1.200000000000000000e+02	2.983725321756198355e+03	8.229311344336892375e+01	1.595071653863462302e+02	5.733742250682486883e+03	4.746689936080181127e+01	3.170633494211432208e+03	1.122923900550177905e+02	2.145660826931731151e+02	5.982141958674576927e+03	6.656678301373423778e+01	3.357541666666666515e+03	1.422916666666666572e+02	2.696250000000000000e+02	6.230541666666666970e+03	8.566666666666667140e+01	3.544449839121900823e+03	1.722909432783155239e+02	3.246839173068268565e+02	6.478941374658757013e+03	1.047665503195991050e+02	3.731358011577134675e+03	2.022902198899643906e+02	3.797428346136537698e+02	6.727341082650847056e+03	1.238664339725315244e+02
1.210000000000000000e+02	2.970498239876968455e+03	7.705303662371495932e+01	1.495704576016502756e+02	5.781700588880114992e+03	4.290691640369704629e+01	3.152728286605150970e+03	1.071306849785241582e+02	2.044518954674917950e+02	6.025100294440057951e+03	6.476595820184851959e+01	3.334958333333333485e+03	1.372083333333333428e+02	2.593333333333333144e+02	6.268500000000000000e+03	8.662500000000000000e+01	3.517188380061516000e+03	1.672859816881425274e+02	3.142147711991748338e+02	6.511899705559942049e+03	1.084840417981514804e+02	3.699418426789698515e+03	1.973636300429517405e+02	3.690962090650163532e+02	6.755299411119885008e+03	1.303430835963029608e+02
1.220000000000000000e+02	2.955287515578641433e+03	7.249890805584466591e+01	1.415586421181109813e+02	5.829107113204759116e+03	4.810707097416954525e+01	3.133872924455987231e+03	1.027077873612556687e+02	1.957584877257221763e+02	6.066886889935713043e+03	6.338686882041810833e+01	3.312458333333333485e+03	1.329166666666666572e+02	2.499583333333333428e+02	6.304666666666666970e+03	7.866666666666667140e+01	3.491043742210679738e+03	1.631255459720776457e+02	3.041581789409445378e+02	6.542446443397620897e+03	9.394646451291524158e+01	3.669629151088025537e+03	1.933344252774886627e+02	3.583580245485557043e+02	6.780226220128574823e+03	1.092262623591637976e+02
1.230000000000000000e+02	2.941233214688209500e+03	7.052227131684136907e+01	1.375745880225188387e+02	5.874490110060989537e+03	4.081332064375864377e+01	3.116241607344104978e+03	9.896946899175401313e+01	1.897872940112594051e+02	6.106911721697160829e+03	5.892749365521265759e+01	3.291250000000000000e+03	1.274166666666666714e+02	2.420000000000000000e+02	6.339333333333333030e+03	7.704166666666667140e+01	3.466258392655895022e+03	1.558638643415793297e+02	2.942127059887405949e+02	6.571754944969505232e+03	9.515583967812068522e+01	3.641266785311790500e+03	1.843110620164919737e+02	3.464254119774811898e+02	6.804176556605676524e+03	1.132700126895746990e+02
1.240000000000000000e+02	2.929178976573340151e+03	6.286527063223054768e+01	1.369370359920738736e+02	5.921476433591508794e+03	4.251014204939838237e+01	3.100672821620003560e+03	9.195346864944860954e+01	1.853435179960369510e+02	6.147259050129087882e+03	5.979673769136585548e+01	3.272166666666666515e+03	1.210416666666666714e+02	2.337500000000000000e+02	6.373041666666666970e+03	7.708333333333332860e+01	3.443660511713329470e+03	1.501298646838847333e+02	2.821564820039630490e+02	6.598824283204246058e+03	9.436992897530080882e+01	3.615154356759992879e+03	1.792180627011027809e+02	3.305629640079260980e+02	6.824606899741825146e+03	1.116565246172682748e+02
1.250000000000000000e+02	2.918151760837012716e+03	5.765557233971370721e+01	1.294448872325163791e+02	5.963768606063714287e+03	4.396915342304894381e+01	3.085409213751839616e+03	8.707778616985685005e+01	1.769307769495915181e+02	6.185092636365190629e+03	5.748457671152446835e+01	3.252666666666666515e+03	1.165000000000000000e+02	2.244166666666666572e+02	6.406416666666666970e+03	7.100000000000000000e+01	3.419924119581493414e+03	1.459222138301431357e+02	2.719025563837417963e+02	6.627740696968143311e+03	8.451542328847553165e+01	3.587181572496320314e+03	1.753444276602862999e+02	3.193884461008169637e+02	6.849064727269619652e+03	9.803084657695106330e+01
1.260000000000000000e+02	2.903838091663091291e+03	5.897275586736640207e+01	1.228182438163829886e+02	6.005704945143265832e+03	4.137076850894036539e+01	3.068752379164879130e+03	8.617387793368320104e+01	1.689299552415248229e+02	6.221810805904966401e+03	5.737288425447017914e+01	3.233666666666666515e+03	1.133750000000000000e+02	2.150416666666666572e+02	6.437916666666666970e+03	7.337500000000000000e+01	3.398580954168453900e+03	1.405761220663167990e+02	2.611533780918084631e+02	6.654022527428367539e+03	8.937711574552982086e+01	3.563495241670241739e+03	1.677772441326335979e+02	3.072650895169502974e+02	6.870128388190068108e+03	1.053792314910596417e+02
1.270000000000000000e+02	2.892572920856528071e+03	5.356334025483520378e+01	1.197467701601166539e+02	6.046670984360534931e+03	4.217483974406770386e+01	3.054432293761597521e+03	8.055250346075094114e+01	1.642275517467249983e+02	6.257064658846933526e+03	5.560825320536719119e+01	3.216291666666666515e+03	1.075416666666666714e+02	2.087083333333333428e+02	6.467458333333333030e+03	6.904166666666667140e+01	3.378151039571735510e+03	1.345308298725824159e+02	2.531891149199416873e+02	6.677852007819732535e+03	8.247508012796615162e+01	3.540010412476804959e+03	1.615199930784981461e+02	2.976698965065500033e+02	6.888245682306131130e+03	9.590849358926564605e+01
1.280000000000000000e+02	2.882597806886730268e+03	5.178698522979416907e+01	1.150997191883414104e+02	6.084449380767828188e+03	3.099753592934256829e+01	3.041048903443365361e+03	7.774765928156375594e+01	1.578206929275040409e+02	6.290349690383914094e+03	4.843626796467128770e+01	3.199500000000000000e+03	1.037083333333333286e+02	2.005416666666666572e+02	6.496250000000000000e+03	6.587500000000000000e+01	3.357951096556634639e+03	1.296690073851029013e+02	2.432626404058292735e+02	6.702150309616085906e+03	8.331373203532871230e+01	3.516402193113269732e+03	1.556296814368724881e+02	2.859836141449919182e+02	6.908050619232171812e+03	1.007524640706574246e+02
1.290000000000000000e+02	2.867132767188954858e+03	5.294162686229302750e+01	1.106393378145302933e+02	6.120040231369436697e+03	2.997060727413300896e+01	3.023649716927810459e+03	7.736664676447985300e+01	1.523196689072651395e+02	6.322040949018051833e+03	4.669363697039983663e+01	3.180166666666666515e+03	1.017916666666666714e+02	1.940000000000000000e+02	6.524041666666666970e+03	6.341666666666666430e+01	3.336683616405522571e+03	1.262166865688534898e+02	2.356803310927348605e+02	6.726042384315282106e+03	8.013969636293349197e+01	3.493200566144378172e+03	1.506417064710403224e+02	2.773606621854697210e+02	6.928043101963897243e+03	9.686272605920032674e+01
1.300000000000000000e+02	2.856108745851359345e+03	4.911177621731852128e+01	1.068077495786697710e+02	6.156271462565347974e+03	3.145124864929735509e+01	3.009679372925679672e+03	7.376422144199258923e+01	1.469872081226682212e+02	6.353719064616007927e+03	4.787145765798201325e+01	3.163250000000000000e+03	9.841666666666667140e+01	1.871666666666666572e+02	6.551166666666666970e+03	6.429166666666667140e+01	3.316820627074320328e+03	1.230691118913407536e+02	2.273461252106650932e+02	6.748614268717326013e+03	8.071187567535133667e+01	3.470391254148640655e+03	1.477215571160148215e+02	2.675255837546635576e+02	6.946061870767985965e+03	9.713208468403598772e+01
1.310000000000000000e+02	2.845687927332252912e+03	4.636055743026159348e+01	1.047696625102365289e+02	6.192145644492894462e+03	2.889199812090789266e+01	2.996260630332793426e+03	7.109694538179746814e+01	1.424889979217849429e+02	6.384635322246446776e+03	4.402933239378727848e+01	3.146833333333333485e+03	9.583333333333332860e+01	1.802083333333333428e+02	6.577125000000000000e+03	5.916666666666666430e+01	3.297406036333873544e+03	1.205697212848691890e+02	2.179276687448817427e+02	6.769614677753553224e+03	7.430400093954605723e+01	3.447978739334414058e+03	1.453061092364050637e+02	2.556470041564301710e+02	6.962104355507105538e+03	8.944133521242542884e+01
1.320000000000000000e+02	2.837164363686246361e+03	4.331079516663385931e+01	9.492503512332959303e+01	6.219959982149025564e+03	2.945994607353002692e+01	2.983978015176456211e+03	6.819706424998359751e+01	1.349625175616648107e+02	6.410542491074513237e+03	4.264663970343168131e+01	3.130791666666666515e+03	9.308333333333332860e+01	1.750000000000000000e+02	6.601125000000000000e+03	5.583333333333333570e+01	3.277605318156876820e+03	1.179696024166830597e+02	2.150374824383351893e+02	6.791707508925486763e+03	6.902002696323498299e+01	3.424418969647086669e+03	1.428558715000328050e+02	2.550749648766704070e+02	6.982290017850974436e+03	8.220672059313665159e+01
1.330000000000000000e+02	2.826778374005127262e+03	4.332232729096515556e+01	8.789583606378336356e+01	6.254917723058864794e+03	2.647671811077618287e+01	2.971722520335897116e+03	6.647366364548257422e+01	1.276354180318916747e+02	6.440625528196099367e+03	4.025919238872142358e+01	3.116666666666666515e+03	8.962500000000000000e+01	1.673750000000000000e+02	6.626333333333333030e+03	5.404166666666666430e+01	3.261610812997435914e+03	1.127763363545174258e+02	2.071145819681083253e+02	6.812041138470566693e+03	6.782414094461191212e+01	3.406554959328205769e+03	1.359276727090348516e+02	2.468541639362166507e+02	6.997748943607801266e+03	8.160661522255713862e+01
1.340000000000000000e+02	2.817903311809919160e+03	4.042054588002987714e+01	8.481259218294555069e+01	6.287883875749164872e+03	2.467424340276964045e+01	2.960222489238292837e+03	6.335610627334827427e+01	1.236562960914727682e+02	6.468275271207915466e+03	3.933712170138481667e+01	3.102541666666666515e+03	8.629166666666667140e+01	1.625000000000000000e+02	6.648666666666666970e+03	5.400000000000000000e+01	3.244860844095040193e+03	1.092272270599850685e+02	2.013437039085272318e+02	6.829058062125418473e+03	6.866287829861518333e+01	3.387180021523413870e+03	1.321627874533034515e+02	2.401874078170544635e+02	7.009449457584169068e+03	8.332575659723036665e+01
1.350000000000000000e+02	2.808649114039630604e+03	3.962885105788764406e+01	7.843340086663116040e+01	6.319447473780934160e+03	2.326334107999950618e+01	2.948387057019815529e+03	6.216859219561048633e+01	1.167375337666489088e+02	6.495786236890467080e+03	3.796500387333308879e+01	3.088125000000000000e+03	8.470833333333332860e+01	1.550416666666666572e+02	6.672125000000000000e+03	5.266666666666666430e+01	3.227862942980184471e+03	1.072480744710561709e+02	1.933457995666844056e+02	6.848463763109532920e+03	6.736832946000023981e+01	3.367600885960369396e+03	1.297878156087789989e+02	2.316499324667021540e+02	7.024802526219065840e+03	8.206999225333382242e+01
1.360000000000000000e+02	2.799751904246892082e+03	3.633205130101598002e+01	7.981283814595735748e+01	6.348019669627361509e+03	2.039313556198867516e+01	2.937646785456779526e+03	5.799935898384132571e+01	1.160730857396453501e+02	6.520239001480346815e+03	3.515490111432767151e+01	3.075541666666666515e+03	7.966666666666667140e+01	1.523333333333333428e+02	6.692458333333333030e+03	4.991666666666666430e+01	3.213436547876553504e+03	1.013339743494920242e+02	1.885935809270213213e+02	6.864677665186319246e+03	6.467843221900565709e+01	3.351331429086440949e+03	1.230012820323173628e+02	2.248538285207093281e+02	7.036896997039304551e+03	7.944019777134465699e+01
1.370000000000000000e+02	2.792377750617386937e+03	3.503468110001104208e+01	7.324282627378271116e+01	6.378645844328883868e+03	2.249780192857462069e+01	2.927605541975360211e+03	5.585067388333885674e+01	1.097880798035580199e+02	6.546406255497775419e+03	3.572806763095397997e+01	3.062833333333333485e+03	7.666666666666667140e+01	1.463333333333333428e+02	6.714166666666666970e+03	4.895833333333333570e+01	3.198061124691306759e+03	9.748265944999448607e+01	1.828785868631086657e+02	6.881927077835558521e+03	6.218859903571269143e+01	3.333288916049280033e+03	1.182986522333223007e+02	2.194238403928839602e+02	7.049687489004450072e+03	7.541886473809205427e+01
1.380000000000000000e+02	2.786177162256804877e+03	3.015436970813101425e+01	7.061269048143398663e+01	6.408546680613454555e+03	2.167592771273788443e+01	2.918505247795068954e+03	5.172301818739884283e+01	1.054521785740503219e+02	6.572065006973393793e+03	3.367129718970227259e+01	3.050833333333333485e+03	7.329166666666667140e+01	1.402916666666666572e+02	6.735583333333333030e+03	4.566666666666666430e+01	3.183161418871598016e+03	9.486031514593449288e+01	1.751311547592829925e+02	6.899101659693272268e+03	5.766203614363105601e+01	3.315489504409862093e+03	1.164289636252023286e+02	2.099706428518993278e+02	7.062619986053211505e+03	6.965740562059544061e+01
1.390000000000000000e+02	2.779277898334637030e+03	2.765920946885628240e+01	6.532434914567603812e+01	6.431167322242949012e+03	2.367248504322402880e+01	2.909284782500652000e+03	4.907960473442814475e+01	1.006413412395046976e+02	6.592708661121474506e+03	3.471124252161201440e+01	3.039291666666666515e+03	7.050000000000000000e+01	1.359583333333333428e+02	6.754250000000000000e+03	4.575000000000000000e+01	3.169298550832681030e+03	9.192039526557185525e+01	1.712753254271619880e+02	6.915791338878525494e+03	5.678875747838798560e+01	3.299305434998696001e+03	1.133407905311437105e+02	2.065923175209906617e+02	7.077332677757050988e+03	6.782751495677597120e+01
1.400000000000000000e+02	2.773030658630993912e+03	2.580405822397315774e+01	6.277220805507161572e+01	6.457190990560953651e+03	1.569920421824420131e+01	2.901056995982163698e+03	4.625619577865324317e+01	9.694860402753580786e+01	6.615137161947143795e+03	2.920376877578876673e+01	3.029083333333333485e+03	6.670833333333332860e+01	1.311250000000000000e+02	6.773083333333333030e+03	4.270833333333333570e+01	3.157109670684503271e+03	8.716047088801340692e+01	1.653013959724642064e+02	6.931029504719522265e+03	5.621289789087790467e+01	3.285136008035673058e+03	1.076126084426934995e+02	1.994777919449283843e+02	7.088975676105712409e+03	6.971746244842246654e+01
1.410000000000000000e+02	2.764116931529776593e+03	2.788038791900413571e+01	5.471960918340498381e+01	6.479974689084810052e+03	1.356540201985994543e+01	2.891016799098221327e+03	4.664852729283540356e+01	8.985980459170249901e+01	6.635820677875738511e+03	2.586603434326330486e+01	3.017916666666666515e+03	6.541666666666667140e+01	1.250000000000000000e+02	6.791666666666666970e+03	3.816666666666666430e+01	3.144816534235111703e+03	8.418480604049793214e+01	1.601401954082975010e+02	6.947512655457595429e+03	5.046729899007002018e+01	3.271716401803556437e+03	1.029529454143292071e+02	1.952803908165950020e+02	7.103358644248523888e+03	6.276793131347338317e+01
1.420000000000000000e+02	2.756183131702642186e+03	2.635389840277287732e+01	5.335453623860115613e+01	6.506455788354825927e+03	1.661248869537580930e+01	2.881549899184654350e+03	4.536444920138643511e+01	8.653143478596723526e+01	6.657727894177412963e+03	2.851457768102123680e+01	3.006916666666666515e+03	6.437500000000000000e+01	1.197083333333333286e+02	6.809000000000000000e+03	4.041666666666666430e+01	3.132283434148678680e+03	8.338555079861356489e+01	1.528852318806994219e+02	6.960272105822587037e+03	5.231875565231209180e+01	3.257650201630690844e+03	1.023961015972271298e+02	1.860621304280655011e+02	7.111544211645174073e+03	6.422084463795752640e+01
1.430000000000000000e+02	2.748616627151097418e+03	2.657354972092215206e+01	4.871999836000486539e+01	6.533238223332522466e+03	1.434572734835390762e+01	2.873391646908881739e+03	4.409927486046107958e+01	8.090166584666908989e+01	6.680181611666261233e+03	2.544369700751028773e+01	2.998166666666666515e+03	6.162500000000000000e+01	1.130833333333333286e+02	6.827125000000000000e+03	3.654166666666666430e+01	3.122941686424451291e+03	7.915072513953892042e+01	1.452650008199975673e+02	6.974068388333738767e+03	4.763963632582304086e+01	3.247716706182235612e+03	9.667645027907784083e+01	1.774466683066617918e+02	7.121011776667477534e+03	5.873760598497942453e+01
1.440000000000000000e+02	2.743542093854519862e+03	1.996587639746924481e+01	4.694908091353320145e+01	6.552540379702815699e+03	1.895555914209921866e+01	2.866479380260593189e+03	3.883710486540128670e+01	7.828704045676660428e+01	6.697895189851407849e+03	2.756111290438294148e+01	2.989416666666666515e+03	5.770833333333333570e+01	1.096250000000000000e+02	6.843250000000000000e+03	3.616666666666666430e+01	3.112353953072739841e+03	7.657956180126538470e+01	1.409629595432334099e+02	6.988604810148592151e+03	4.477222042895039067e+01	3.235291239478813168e+03	9.545079026919742660e+01	1.723009190864667914e+02	7.133959620297184301e+03	5.337777419123410994e+01
1.450000000000000000e+02	2.736789114204570978e+03	2.061177146190718190e+01	4.423838908316986362e+01	6.571996302857867704e+03	1.607554687121785264e+01	2.858540390435618974e+03	3.843088573095359095e+01	7.474419454158493181e+01	6.715102318095599912e+03	2.499610676894225847e+01	2.980291666666666515e+03	5.625000000000000000e+01	1.052500000000000000e+02	6.858208333333333030e+03	3.391666666666666430e+01	3.102042942897714056e+03	7.406911426904640905e+01	1.357558054584150682e+02	7.001314348571066148e+03	4.283722656439107368e+01	3.223794219128762052e+03	9.188822853809281810e+01	1.662616109168301364e+02	7.144420363808798356e+03	5.175778646211547596e+01
1.460000000000000000e+02	2.724391816654307604e+03	2.269505443508617759e+01	4.448785633006325924e+01	6.593269718785521036e+03	1.408732475959988051e+01	2.847550074993820544e+03	3.913919388420976020e+01	7.236892816503163317e+01	6.733364026059427488e+03	2.496032904646660810e+01	2.970708333333333485e+03	5.558333333333333570e+01	1.002500000000000000e+02	6.873458333333333030e+03	3.583333333333333570e+01	3.093866591672846425e+03	7.202747278245691120e+01	1.281310718349683668e+02	7.013552640607238573e+03	4.670633762020005975e+01	3.217024850012359366e+03	8.847161223158049381e+01	1.560121436699367337e+02	7.153646947881145024e+03	5.757934190706679090e+01
1.470000000000000000e+02	2.716751088705263555e+03	2.138417491103965773e+01	4.377295084833379946e+01	6.613199967269218178e+03	7.361510679691104286e+00	2.839938044352631550e+03	3.656708745551982531e+01	7.046980875750023188e+01	6.750579150301275149e+03	1.943075533984555392e+01	2.963125000000000000e+03	5.175000000000000000e+01	9.716666666666667140e+01	6.887958333333333030e+03	3.150000000000000000e+01	3.086311955647368450e+03	6.693291254448017469e+01	1.238635245758331109e+02	7.025337516365390911e+03	4.356924466015444608e+01	3.209498911294736445e+03	8.211582508896034938e+01	1.505603824849995362e+02	7.162716699397447883e+03	5.563848932030889216e+01
1.480000000000000000e+02	2.709255536785515233e+03	1.932589172119231691e+01	4.340725448206308101e+01	6.631500478521568766e+03	1.026753127253128994e+01	2.832169435059424359e+03	3.443377919392948883e+01	6.849529390769819770e+01	6.766646072594117868e+03	2.048793230293231105e+01	2.955083333333333485e+03	4.954166666666666430e+01	9.358333333333332860e+01	6.901791666666666970e+03	3.070833333333333215e+01	3.077997231607242611e+03	6.464955413940383266e+01	1.186713727589684595e+02	7.036937260739216072e+03	4.092873436373434970e+01	3.200911129881151737e+03	7.975744161214100814e+01	1.437594121846035762e+02	7.172082854811765174e+03	5.114913539413537080e+01
1.490000000000000000e+02	2.703468999435837759e+03	1.657077921714739333e+01	4.108817893794453369e+01	6.647098447248949014e+03	9.826116715790337963e+00	2.825380333051251910e+03	3.188955627524036629e+01	6.589825613563893114e+01	6.780945056957808447e+03	2.041305835789516721e+01	2.947291666666666515e+03	4.720833333333333570e+01	9.070833333333332860e+01	6.914791666666666970e+03	3.100000000000000000e+01	3.069203000282081121e+03	6.252711039142630511e+01	1.155184105310277261e+02	7.048638276375525493e+03	4.158694164210483279e+01	3.191114333897495271e+03	7.784588744951928163e+01	1.403284877287221093e+02	7.182484886084384925e+03	5.217388328420966559e+01
1.500000000000000000e+02	2.696373863768534648e+03	1.460451941003427834e+01	3.957260004161803124e+01	6.660902124273558002e+03	8.930575062431593381e+00	2.818228598550934294e+03	2.967725970501713917e+01	6.416130002080902273e+01	6.793659395470112031e+03	1.881945419788246454e+01	2.940083333333333485e+03	4.475000000000000000e+01	8.875000000000000000e+01	6.926416666666666970e+03	2.870833333333333215e+01	3.061938068115732676e+03	5.982274029498286438e+01	1.133386999791909773e+02	7.059173937863221909e+03	3.859721246878419976e+01	3.183792802898132322e+03	7.489548058996572877e+01	1.379273999583819545e+02	7.191931209059775938e+03	4.848609160423507092e+01
1.510000000000000000e+02	2.690659285171511783e+03	1.599001323717683576e+01	3.297588293278112559e+01	6.676402722169546905e+03	9.906484937068738006e+00	2.811787975919089149e+03	2.968250661858841966e+01	5.832127479972389494e+01	6.808222194418107392e+03	1.741157580186770204e+01	2.932916666666666515e+03	4.337500000000000000e+01	8.366666666666667140e+01	6.940041666666666970e+03	2.491666666666666785e+01	3.054045357414243881e+03	5.706749338141158034e+01	1.090120585336094479e+02	7.071861138915226547e+03	3.242175753146563011e+01	3.175174048161821247e+03	7.075998676282316069e+01	1.343574504005522101e+02	7.203680611163787034e+03	3.992684839626459592e+01
1.520000000000000000e+02	2.686244810708177738e+03	1.487257168317076150e+01	3.071409533311497597e+01	6.687416709391600307e+03	8.077309644042660608e+00	2.806268238687422127e+03	2.845711917491871290e+01	5.541954766655749154e+01	6.819479188029134093e+03	1.751782148868799638e+01	2.926291666666666515e+03	4.204166666666666430e+01	8.012500000000000000e+01	6.951541666666666970e+03	2.695833333333333215e+01	3.046315094645910904e+03	5.562621415841461214e+01	1.048304523334425085e+02	7.083604145304199847e+03	3.639884517797867147e+01	3.166338522625155292e+03	6.921076165016256709e+01	1.295359046668850169e+02	7.215666623941733633e+03	4.583935702262400014e+01
1.530000000000000000e+02	2.680570487541450802e+03	1.559963065842039853e+01	3.189962093579505620e+01	6.704090651623593658e+03	8.840995014245713435e+00	2.800451910437392144e+03	2.763314866254353319e+01	5.461647713456419240e+01	6.833378659145130769e+03	1.773299750712285672e+01	2.920333333333333485e+03	3.966666666666666430e+01	7.733333333333332860e+01	6.962666666666666970e+03	2.662500000000000000e+01	3.040214756229274826e+03	5.170018467078979540e+01	1.000501895321024648e+02	7.091954674188203171e+03	3.551700249287713973e+01	3.160096179125216167e+03	6.373370267491293362e+01	1.227670457308716010e+02	7.221242681709740282e+03	4.440900498575428657e+01
1.540000000000000000e+02	2.677116833356766165e+03	1.400436262645628815e+01	3.032694283910503685e+01	6.713470224502832025e+03	7.889998519003583510e+00	2.795954250011716340e+03	2.554384797989481370e+01	5.280930475288585058e+01	6.843151778918082528e+03	1.679916592616845605e+01	2.914791666666666515e+03	3.708333333333333570e+01	7.529166666666667140e+01	6.972833333333333030e+03	2.570833333333333215e+01	3.033629083321616690e+03	4.862281868677185770e+01	9.777402858044749223e+01	7.102514887748583533e+03	3.461750074049820824e+01	3.152466499976566865e+03	6.016230404021038680e+01	1.202563904942282988e+02	7.232196442163834035e+03	4.352666814766308079e+01
1.550000000000000000e+02	2.672320867363836442e+03	1.366908225245287767e+01	3.178130832882545320e+01	6.728496811348330993e+03	8.336879834039025994e+00	2.790806267015251251e+03	2.516787445955976921e+01	5.084898749774606586e+01	6.856310905674165042e+03	1.616843991701951211e+01	2.909291666666666515e+03	3.666666666666666430e+01	6.991666666666667140e+01	6.984125000000000000e+03	2.400000000000000000e+01	3.027777066318081779e+03	4.816545887377355939e+01	8.898434583558727695e+01	7.111939094325834958e+03	3.183156008298048789e+01	3.146262465969496589e+03	5.966425108088044738e+01	1.080520250045078967e+02	7.239753188651669007e+03	3.966312016596097578e+01
1.560000000000000000e+02	2.668315367387095193e+03	1.603058049333081669e+01	2.608205430415988957e+01	6.738442565127712442e+03	3.581601431497563937e+00	2.786116017026880854e+03	2.539029024666540835e+01	4.610352715207994834e+01	6.866825449230523191e+03	1.235330071574878197e+01	2.903916666666666515e+03	3.475000000000000000e+01	6.612500000000000000e+01	6.995208333333333030e+03	2.112500000000000000e+01	3.021717316306452176e+03	4.410970975333459165e+01	8.614647284792005166e+01	7.123591217436142870e+03	2.989669928425121981e+01	3.139517965946237837e+03	5.346941950666918331e+01	1.061679456958401033e+02	7.251974101538953619e+03	3.866839856850243962e+01
1.570000000000000000e+02	2.663899665710519457e+03	1.366619802856603272e+01	2.754411219537320221e+01	6.748515359392459686e+03	9.222341440701601556e+00	2.780803999521926471e+03	2.385393234761635028e+01	4.600122276435326540e+01	6.876153513029563328e+03	1.569450405368413470e+01	2.897708333333333485e+03	3.404166666666666430e+01	6.445833333333332860e+01	7.003791666666666970e+03	2.216666666666666785e+01	3.014612667144740499e+03	4.422940098571697831e+01	8.291544390231339889e+01	7.131429820303770612e+03	2.863882927964920100e+01	3.131517000956147513e+03	5.441713530476729943e+01	1.013725544712934550e+02	7.259067973940874253e+03	3.511099189263173059e+01
1.580000000000000000e+02	2.661715215272568457e+03	1.160342930845669329e+01	2.757892656214213645e+01	6.758129163970303125e+03	8.506271754106132121e+00	2.777253440969617714e+03	2.205171465422834842e+01	4.491446328107106467e+01	6.885293748651817623e+03	1.494063587705306517e+01	2.892791666666666515e+03	3.250000000000000000e+01	6.225000000000000000e+01	7.012458333333333030e+03	2.137500000000000000e+01	3.008329892363715317e+03	4.294828534577165158e+01	7.958553671892893533e+01	7.139622918014848437e+03	2.780936412294693483e+01	3.123868118060764573e+03	5.339657069154330316e+01	9.692107343785787066e+01	7.266787502696362935e+03	3.424372824589386965e+01
1.590000000000000000e+02	2.657679204819080041e+03	1.329808163405621002e+01	2.237250008332777895e+01	6.768862841778013717e+03	5.634890321529715251e+00	2.772464602409540021e+03	2.256570748369477286e+01	4.112375004166388948e+01	6.894952254222340343e+03	1.300494516076485851e+01	2.887250000000000000e+03	3.183333333333333215e+01	5.987500000000000000e+01	7.021041666666666970e+03	2.037500000000000000e+01	3.002035397590459979e+03	4.110095918297189144e+01	7.862624995833610342e+01	7.147131079110993596e+03	2.774505483923514149e+01	3.116820795180919959e+03	5.036858503261045428e+01	9.737749991667222105e+01	7.273220491555320223e+03	3.511510967847028297e+01
1.600000000000000000e+02	2.655954019729919764e+03	1.084724276792708508e+01	1.980141774209160843e+01	6.779204932066460060e+03	6.814137201201113214e+00	2.769352009864959655e+03	2.023612138396354254e+01	3.867154220437913636e+01	6.904644132699896545e+03	1.430290193393389053e+01	2.882750000000000000e+03	2.962500000000000000e+01	5.754166666666666430e+01	7.030083333333333030e+03	2.179166666666666785e+01	2.996147990135040345e+03	3.901387861603645746e+01	7.641179112895419223e+01	7.155522533966769515e+03	2.928043139939944695e+01	3.109545980270080236e+03	4.840275723207291492e+01	9.528191559124172727e+01	7.280961734600206000e+03	3.676919613213222249e+01
1.610000000000000000e+02	2.651788505240012455e+03	7.642967628183811257e+00	1.981792138512209789e+01	6.789021064543480861e+03	3.343051122799243657e+00	2.764915085953339712e+03	1.790481714742524133e+01	3.792979402589438109e+01	6.913385532271739976e+03	1.106735889473295487e+01	2.878041666666666515e+03	2.816666666666666785e+01	5.604166666666666430e+01	7.037750000000000000e+03	1.879166666666666785e+01	2.991168247379993318e+03	3.842851618590809437e+01	7.415353930743894750e+01	7.162114467728260024e+03	2.651597443860038084e+01	3.104294828093320575e+03	4.869036570514952444e+01	9.226541194821123781e+01	7.286478935456519139e+03	3.424028221053409027e+01
1.620000000000000000e+02	2.649040014214127950e+03	6.805731908036030120e+00	1.943578814655181475e+01	6.799041469261218481e+03	3.351886904415353641e+00	2.761457507107063975e+03	1.692369928735134721e+01	3.661372740660924308e+01	6.922166567963942725e+03	1.130094345220767593e+01	2.873875000000000000e+03	2.704166666666666785e+01	5.379166666666666430e+01	7.045291666666666970e+03	1.925000000000000000e+01	2.986292492892936025e+03	3.715963404598198849e+01	7.096960592672408552e+01	7.168416765369391214e+03	2.719905654779232407e+01	3.098709985785872050e+03	4.727760142529730558e+01	8.814754518678151385e+01	7.291541864072115459e+03	3.514811309558464814e+01
1.630000000000000000e+02	2.645464672315171811e+03	5.568127198515409049e+00	1.838116851750185532e+01	6.810240294647855080e+03	1.433480826680636255e+00	2.757274002824252420e+03	1.607573026592437060e+01	3.477391759208425981e+01	6.931703480657261025e+03	8.966740413340318128e+00	2.869083333333333485e+03	2.658333333333333215e+01	5.116666666666666430e+01	7.053166666666666970e+03	1.650000000000000000e+01	2.980892663842414549e+03	3.709093640074229370e+01	6.755941574124906879e+01	7.174629852676072915e+03	2.403325958665968187e+01	3.092701994351495159e+03	4.759853946815125880e+01	8.395216481583148038e+01	7.296093038685478859e+03	3.156651917331936374e+01
1.640000000000000000e+02	2.642634023537608755e+03	3.478221526366411354e+00	1.913110745340605234e+01	6.818130726104742280e+03	4.217844806322441187e+00	2.753837845102137635e+03	1.438494409651653960e+01	3.398222039336969402e+01	6.939482029719038110e+03	1.042142240316121971e+01	2.865041666666666515e+03	2.529166666666666785e+01	4.883333333333333570e+01	7.060833333333333030e+03	1.662500000000000000e+01	2.976245488231195395e+03	3.619838923681679432e+01	6.368444627329697738e+01	7.182184636947627951e+03	2.282857759683878029e+01	3.087449309795724275e+03	4.710511180696692435e+01	7.853555921326062617e+01	7.303535940561923780e+03	2.903215519367756059e+01
1.650000000000000000e+02	2.638277758759008520e+03	5.169535587889782846e+00	1.689202999591496024e+01	6.825460593767792489e+03	2.808247962395212127e+00	2.749847212712837518e+03	1.439726779394489142e+01	3.261268166462414797e+01	6.946042796883895790e+03	9.112457314530939101e+00	2.861416666666666515e+03	2.362500000000000000e+01	4.833333333333333570e+01	7.066625000000000000e+03	1.541666666666666607e+01	2.972986120620495512e+03	3.285273220605510858e+01	6.405398500204252343e+01	7.187207203116104210e+03	2.172087601880239305e+01	3.084555574574324510e+03	4.208046441211021715e+01	7.977463667075170406e+01	7.307789406232207511e+03	2.802508537093812180e+01
1.660000000000000000e+02	2.636244557123779941e+03	5.318109896584314100e+00	1.311236321712858910e+01	6.833576757518596423e+03	-1.051998837112677165e+00	2.747247278561889743e+03	1.384655494829215705e+01	2.932701494189762670e+01	6.953705045425965181e+03	6.974000581443661417e+00	2.858250000000000000e+03	2.237500000000000000e+01	4.554166666666666430e+01	7.073833333333333030e+03	1.500000000000000000e+01	2.969252721438110257e+03	3.090344505170784117e+01	6.175631839143569835e+01	7.193961621240700879e+03	2.302599941855633858e+01	3.080255442876220059e+03	3.943189010341568235e+01	7.797097011620473950e+01	7.314089909148069637e+03	3.105199883711267717e+01
1.670000000000000000e+02	2.633514247391096887e+03	4.779954853330650622e+00	1.448009006383191277e+01	6.842284741761508485e+03	7.703357821387335491e-01	2.743819623695548216e+03	1.363997742666532531e+01	2.869837836524929031e+01	6.961371537547421212e+03	7.531001224402699812e+00	2.854125000000000000e+03	2.250000000000000000e+01	4.291666666666666430e+01	7.080458333333333030e+03	1.429166666666666607e+01	2.964430376304451784e+03	3.136002257333467469e+01	5.713495496808403828e+01	7.199545129119244848e+03	2.105233210893063145e+01	3.074735752608903113e+03	4.022004514666934938e+01	7.135324326950141938e+01	7.318631924905157575e+03	2.781299755119459860e+01
1.680000000000000000e+02	2.630039225889044246e+03	5.909905450005084049e+00	1.342602725863823210e+01	6.850869973598443721e+03	2.673401943095244704e+00	2.740290446277855153e+03	1.387161939166920810e+01	2.696301362931911427e+01	6.968997486799222315e+03	8.149200971547621464e+00	2.850541666666666515e+03	2.183333333333333215e+01	4.050000000000000000e+01	7.087125000000000000e+03	1.362500000000000000e+01	2.960792887055477877e+03	2.979504727499745798e+01	5.403698637068088573e+01	7.205252513200777685e+03	1.910079902845237854e+01	3.071044107444288784e+03	3.775676121666158025e+01	6.757397274136177145e+01	7.323380026401556279e+03	2.457659805690475707e+01
1.690000000000000000e+02	2.627751659088553424e+03	4.997504850629278295e+00	1.376514375991678207e+01	6.857984733066693479e+03	2.133279072545112953e+00	2.737625829544276712e+03	1.247791909198130611e+01	2.671590521329172319e+01	6.975429866533346285e+03	8.212472869605889514e+00	2.847500000000000000e+03	1.995833333333333215e+01	3.966666666666666430e+01	7.092875000000000000e+03	1.429166666666666607e+01	2.957374170455723288e+03	2.743874757468535819e+01	5.261742812004160896e+01	7.210320133466653715e+03	2.037086046372744264e+01	3.067248340911446576e+03	3.491916181603738778e+01	6.556818957341654652e+01	7.327765266933306521e+03	2.645005426078822097e+01
1.700000000000000000e+02	2.625201767222249600e+03	2.494225412913213091e+00	1.407528869527773097e+01	6.865991828158482349e+03	-2.061227316933132769e+00	2.734600883611124573e+03	1.091377937312327262e+01	2.616264434763886726e+01	6.982204247412574659e+03	4.844386341533433615e+00	2.844000000000000000e+03	1.933333333333333215e+01	3.825000000000000000e+01	7.098416666666666970e+03	1.175000000000000000e+01	2.953399116388875427e+03	2.775288729354339168e+01	5.033735565236113274e+01	7.214629085920759280e+03	1.865561365846656727e+01	3.062798232777750400e+03	3.617244125375344765e+01	6.242471130472226548e+01	7.330841505174851591e+03	2.556122731693313455e+01
1.710000000000000000e+02	2.623063258501304972e+03	2.531470262846731600e+00	1.171300506584999823e+01	6.871627908823276812e+03	2.541674531269926263e-01	2.731927462583985744e+03	1.053656846475669973e+01	2.443983586625833127e+01	6.987563954411638406e+03	5.772917059896829350e+00	2.840791666666666515e+03	1.854166666666666785e+01	3.716666666666666430e+01	7.103500000000000000e+03	1.129166666666666607e+01	2.949655870749347287e+03	2.654676486857663775e+01	4.989349746707499378e+01	7.219436045588361594e+03	1.681041627343650191e+01	3.058520074832028058e+03	3.455186307048660410e+01	6.262032826748333036e+01	7.335372091176723188e+03	2.232916588020633952e+01
1.720000000000000000e+02	2.620413943398212723e+03	2.511941561830958847e+00	1.188362355071792109e+01	6.878359347256623550e+03	2.422929247811516973e+00	2.729269471699106361e+03	1.021430411424881335e+01	2.360847844202562840e+01	6.993492173628311320e+03	6.648964623905758486e+00	2.838125000000000000e+03	1.791666666666666785e+01	3.533333333333333570e+01	7.108625000000000000e+03	1.087500000000000000e+01	2.946980528300893639e+03	2.561902921908452413e+01	4.705818822464104301e+01	7.223757826371688680e+03	1.510103537609424151e+01	3.055836056601787277e+03	3.332139177150237686e+01	5.878304311594875031e+01	7.338890652743376450e+03	1.932707075218848303e+01
1.730000000000000000e+02	2.617277517388991782e+03	2.472004236711086378e+00	1.255998015252153266e+01	6.884217059800196694e+03	2.153297300669873238e+00	2.725992925361162634e+03	1.021516878502220926e+01	2.319665674292743418e+01	6.998858529900097892e+03	6.701648650334936619e+00	2.834708333333333485e+03	1.795833333333333215e+01	3.383333333333333570e+01	7.113500000000000000e+03	1.125000000000000000e+01	2.943423741305504336e+03	2.570149788164445681e+01	4.447000992373924078e+01	7.228141470099902108e+03	1.579835134966506338e+01	3.052139149277675187e+03	3.344466242995557792e+01	5.510668651414513874e+01	7.342782940199803306e+03	2.034670269933012676e+01
1.740000000000000000e+02	2.615127654579656792e+03	5.381517010124170497e-02	1.160184619969657760e+01	6.889305193383481310e+03	3.397454873921876839e-01	2.723855493956495138e+03	8.339407585050620852e+00	2.203008976651495487e+01	7.003819263358406715e+03	5.753206077029426879e+00	2.832583333333333485e+03	1.662500000000000000e+01	3.245833333333333570e+01	7.118333333333333030e+03	1.116666666666666607e+01	2.941311172710171832e+03	2.491059241494937737e+01	4.288657690015171653e+01	7.232847403308259345e+03	1.658012725630390349e+01	3.050039012087010178e+03	3.319618482989875474e+01	5.331482046697009025e+01	7.347361473283184750e+03	2.199358784594114269e+01
1.750000000000000000e+02	2.613245146152002690e+03	-1.658075373095222460e-01	7.984853698722176318e+00	6.896952281080239118e+03	2.848065999656061997e+00	2.721622573076001572e+03	7.917096231345238877e+00	1.899242684936108816e+01	7.010476140540119559e+03	5.819866333161364480e+00	2.830000000000000000e+03	1.600000000000000000e+01	3.000000000000000000e+01	7.124000000000000000e+03	8.791666666666666075e+00	2.938377426923998428e+03	2.408290376865475935e+01	4.100757315063891184e+01	7.237523859459880441e+03	1.176346700017196767e+01	3.046754853847997310e+03	3.216580753730951869e+01	5.201514630127782368e+01	7.351047718919760882e+03	1.473526733367727104e+01
1.760000000000000000e+02	2.611711240703180465e+03	-1.118732266044197843e-02	6.551369840621536156e+00	6.902095522521534804e+03	1.908958819139752627e+00	2.719793120351590005e+03	7.556906338669779011e+00	1.746318492031076630e+01	7.015360261260767402e+03	5.683646076236543720e+00	2.827875000000000000e+03	1.512500000000000000e+01	2.837500000000000000e+01	7.128625000000000000e+03	9.458333333333333925e+00	2.935956879648409995e+03	2.269309366133022010e+01	3.928681507968923370e+01	7.241889738739232598e+03	1.323302059043012413e+01	3.044038759296819535e+03	3.026118732266044020e+01	5.019863015937846740e+01	7.355154477478465196e+03	1.700770784752691611e+01
1.770000000000000000e+02	2.609243277732408387e+03	4.406021940245725688e-01	5.549806782188976939e+00	6.905362780557106817e+03	-8.526178392950658491e-01	2.717392472199537679e+03	7.470301097012286284e+00	1.669157005776115454e+01	7.018743890278553408e+03	4.261191080352467075e+00	2.825541666666666515e+03	1.450000000000000000e+01	2.783333333333333215e+01	7.132125000000000000e+03	9.375000000000000000e+00	2.933690861133795352e+03	2.152969890298771460e+01	3.897509660890550975e+01	7.245506109721446592e+03	1.448880891964753204e+01	3.041840055600924643e+03	2.855939780597542921e+01	5.011685988447769091e+01	7.358887219442893183e+03	1.960261783929506407e+01
1.780000000000000000e+02	2.608807972512562628e+03	-4.158677256843237302e-01	6.097851022940258048e+00	6.910778772047507118e+03	-7.698021369950556192e-01	2.716153986256281314e+03	6.646232803824505098e+00	1.652809217813679510e+01	7.023306052690420074e+03	4.385932264835805228e+00	2.823500000000000000e+03	1.370833333333333393e+01	2.695833333333333215e+01	7.135833333333333030e+03	9.541666666666666075e+00	2.930846013743718686e+03	2.077043386284216098e+01	3.738857448852986920e+01	7.248360613976245986e+03	1.469740106849752692e+01	3.038192027487437372e+03	2.783253439235099336e+01	4.781881564372640980e+01	7.360887894619158942e+03	1.985313547032838954e+01
1.790000000000000000e+02	2.607214769876228729e+03	1.513710058906010403e-01	6.785214969379296690e+00	6.917302036793376828e+03	-1.629420299113011339e-01	2.714294884938114592e+03	6.596518836278633557e+00	1.620510748468964835e+01	7.028630185063355384e+03	4.147695651711016396e+00	2.821375000000000000e+03	1.304166666666666607e+01	2.562500000000000000e+01	7.139958333333333030e+03	8.458333333333333925e+00	2.928455115061885408e+03	1.948681449705469859e+01	3.504489251531035165e+01	7.251286481603310676e+03	1.276897101495565146e+01	3.035535230123771271e+03	2.593196232744273289e+01	4.446478503062070331e+01	7.362614629873289232e+03	1.707960869657797076e+01
1.800000000000000000e+02	2.605910481860486016e+03	-5.977289501890474810e-01	6.151241177504456203e+00	6.922220912085049349e+03	1.417145609689483443e+00	2.712580240930243235e+03	6.159468858238809297e+00	1.515895392208556203e+01	7.032943789375857705e+03	5.041906138178074315e+00	2.819250000000000000e+03	1.291666666666666607e+01	2.416666666666666785e+01	7.143666666666666970e+03	8.666666666666666075e+00	2.925919759069756765e+03	1.967386447509452196e+01	3.317437941124777012e+01	7.254389543957476235e+03	1.229142719515525783e+01	3.032589518139513984e+03	2.643106228352237963e+01	4.218209215582888305e+01	7.365112421248284591e+03	1.591618772364384782e+01
1.810000000000000000e+02	2.604437126340209943e+03	7.857032617126158414e-02	4.550786465719163232e+00	6.925408138588402835e+03	-2.571954641795692886e+00	2.711010229836771487e+03	6.185118496418963829e+00	1.373372656619291554e+01	7.036308235960867933e+03	2.193189345768820075e+00	2.817583333333333485e+03	1.229166666666666607e+01	2.291666666666666785e+01	7.147208333333333030e+03	6.958333333333333037e+00	2.924156436829895483e+03	1.839821483691437010e+01	3.209960676714042194e+01	7.258108430705798128e+03	1.172347732089784600e+01	3.030729540326457027e+03	2.450476300716206879e+01	4.128254686761417247e+01	7.369008528078263225e+03	1.648862130846235985e+01
1.820000000000000000e+02	2.602663083167989043e+03	1.136287334045791297e+00	3.532766854168421844e+00	6.929368278278115213e+03	-7.663978450914967766e-01	2.709248208250661264e+03	6.401477000356228686e+00	1.284971676041754485e+01	7.039850805805724121e+03	3.366801077454251612e+00	2.815833333333333485e+03	1.166666666666666607e+01	2.216666666666666785e+01	7.150333333333333030e+03	7.500000000000000000e+00	2.922418458416005706e+03	1.693185633297710524e+01	3.148361657291579263e+01	7.260815860860941939e+03	1.163319892254574839e+01	3.029003583498677926e+03	2.219704599928753908e+01	4.080056647916491386e+01	7.371298388388550848e+03	1.576639784509149678e+01
1.830000000000000000e+02	2.601343760449800357e+03	4.676321959980587195e-01	1.880254343400348915e+00	6.933216815020166905e+03	8.664273325981479701e-01	2.707776046891567148e+03	5.879649431332362397e+00	1.146096050503350838e+01	7.043337574176749513e+03	4.058213666299073985e+00	2.814208333333333485e+03	1.129166666666666607e+01	2.104166666666666785e+01	7.153458333333333030e+03	7.250000000000000000e+00	2.920640619775099822e+03	1.670368390200096798e+01	3.062237282829982732e+01	7.263579092489916547e+03	1.044178633370092513e+01	3.027072906216866613e+03	2.211570113733527165e+01	4.020307898993299034e+01	7.373699851646499155e+03	1.363357266740185203e+01
1.840000000000000000e+02	2.600356620847926479e+03	6.782668679611187912e-01	2.123528912610126440e+00	6.937634035374680934e+03	-6.051248109802980224e-01	2.706511643757296497e+03	5.651633433980559396e+00	1.127009778963839715e+01	7.046962851020673952e+03	2.905770927843184470e+00	2.812666666666666515e+03	1.062500000000000000e+01	2.041666666666666785e+01	7.156291666666666970e+03	6.416666666666666963e+00	2.918821689576036533e+03	1.559836656601943972e+01	2.956323554369493678e+01	7.265620482312659988e+03	9.927562405490149899e+00	3.024976712485406551e+03	2.057173313203887943e+01	3.870980442072320926e+01	7.374949297958653005e+03	1.343845814431363195e+01
1.850000000000000000e+02	2.598922115202976329e+03	-1.074775163198395944e-01	1.573965836523026240e+00	6.941932021437798539e+03	-7.330032922413858287e-01	2.705106890934821422e+03	4.842094575173413240e+00	1.028698291826151312e+01	7.050924344052233209e+03	2.633498353879307086e+00	2.811291666666666515e+03	9.791666666666666075e+00	1.900000000000000000e+01	7.159916666666666970e+03	6.000000000000000000e+00	2.917476442398511608e+03	1.474123875815991980e+01	2.771301708173848510e+01	7.268908989281100730e+03	9.366501646120692470e+00	3.023661218130356701e+03	1.969081084965317174e+01	3.642603416347697021e+01	7.377901311895535400e+03	1.273300329224138494e+01
1.860000000000000000e+02	2.598006368792417561e+03	-2.982386687222060573e-02	2.608479729273973646e-01	6.946258795761758847e+03	-1.086494950350145317e-01	2.704044851062875750e+03	4.401754733230556660e+00	9.380423986463698682e+00	7.054421064547545939e+03	2.966508585815826216e+00	2.810083333333333485e+03	8.833333333333333925e+00	1.850000000000000000e+01	7.162583333333333030e+03	6.041666666666666963e+00	2.916121815603791219e+03	1.326491193343611030e+01	2.761957601353630309e+01	7.270745602119120122e+03	9.116824747517508598e+00	3.022160297874249409e+03	1.769649053353888846e+01	3.673915202707260619e+01	7.378907870904907213e+03	1.219198282836834935e+01
1.870000000000000000e+02	2.596561362168361484e+03	8.823232985680533602e-01	-3.353702597285241893e-01	6.948417490040768826e+03	-2.589269293908846414e+00	2.702509847750847712e+03	4.732828315950693643e+00	9.040648203469071831e+00	7.056479578353718352e+03	1.726198686378910274e+00	2.808458333333333485e+03	8.583333333333333925e+00	1.841666666666666785e+01	7.164541666666666970e+03	6.041666666666666963e+00	2.914406818915819258e+03	1.243383835071597332e+01	2.779268512986426387e+01	7.272603754979615587e+03	1.035713464695442454e+01	3.020355304498305486e+03	1.628434336809861449e+01	3.716870359306186344e+01	7.380665843292565114e+03	1.467260262724218123e+01
1.880000000000000000e+02	2.595466708687891696e+03	1.169257601370361499e-01	1.398648534921509423e+00	6.951280510417433106e+03	-2.081666499966658535e+00	2.701233354343945848e+03	4.204296213401851112e+00	9.761824267460754712e+00	7.058931921875382614e+03	2.084166750016670733e+00	2.807000000000000000e+03	8.291666666666666075e+00	1.812500000000000000e+01	7.166583333333333030e+03	6.250000000000000000e+00	2.912766645656054152e+03	1.237903711993148193e+01	2.648817573253924706e+01	7.274234744791283447e+03	1.041583324998332927e+01	3.018533291312108304e+03	1.646640757319629600e+01	3.485135146507849413e+01	7.381886156249232954e+03	1.458166649996665853e+01
1.890000000000000000e+02	2.594408010596029271e+03	8.507832986389018970e-03	2.310348419201822878e+00	6.953616733860557360e+03	6.428155179851460232e-01	2.700058171964681605e+03	4.087587249826527547e+00	9.926007542934245365e+00	7.061100033596944741e+03	3.196407758992573012e+00	2.805708333333333485e+03	8.166666666666666075e+00	1.754166666666666785e+01	7.168583333333333030e+03	5.750000000000000000e+00	2.911358494701985364e+03	1.224574608350680549e+01	2.515732579039909211e+01	7.276066633069721320e+03	8.303592241007427432e+00	3.017008656070637699e+03	1.632482550034694313e+01	3.277298491413151282e+01	7.383549932806108700e+03	1.085718448201485486e+01
1.900000000000000000e+02	2.592998345655075809e+03	2.020634681067363658e-01	3.081544085123447019e+00	6.957154402561059214e+03	-1.724311127211616501e+00	2.698728339494204647e+03	4.080198400720034257e+00	9.874105375895057435e+00	7.064035534613863092e+03	2.408677769727525231e+00	2.804458333333333485e+03	7.958333333333333037e+00	1.666666666666666785e+01	7.170916666666666970e+03	6.541666666666666963e+00	2.910188327172462323e+03	1.183646826594663182e+01	2.345922795743828004e+01	7.277797798719470848e+03	1.067465556360580869e+01	3.015918321011591161e+03	1.571460319855992971e+01	3.025178924820988868e+01	7.384678930772274725e+03	1.480764446054494954e+01
1.910000000000000000e+02	2.591429124415620208e+03	-4.372539331937721485e-01	1.506245206818887183e+00	6.959881706392512569e+03	-1.175432530146816035e+00	2.697339562207810104e+03	3.531373033403113926e+00	8.523955936742776629e+00	7.066795019862922345e+03	1.995617068259925464e+00	2.803250000000000000e+03	7.500000000000000000e+00	1.554166666666666607e+01	7.173708333333333030e+03	5.166666666666666963e+00	2.909160437792189896e+03	1.146862696659688652e+01	2.255937739659055552e+01	7.280621646803743715e+03	8.337716265073408906e+00	3.015070875584379792e+03	1.543725393319377304e+01	2.957708812651444674e+01	7.387534960274153491e+03	1.150876586348014996e+01
1.920000000000000000e+02	2.590483527773487822e+03	-7.019515602831560841e-02	2.190218412784062707e+00	6.963067019680297562e+03	-4.357981958540637635e-01	2.696200097220077168e+03	3.527402421985842196e+00	8.615942539725363503e+00	7.069491843173482266e+03	2.177934235406301600e+00	2.801916666666666515e+03	7.125000000000000000e+00	1.504166666666666607e+01	7.175916666666666970e+03	4.791666666666666963e+00	2.907633236113255862e+03	1.072259757801415780e+01	2.146739079360796865e+01	7.282341490159851674e+03	7.405399097927032770e+00	3.013349805559845208e+03	1.432019515602831561e+01	2.789311492054926944e+01	7.388766313653036377e+03	1.001913152918739769e+01
1.930000000000000000e+02	2.589833399105508761e+03	4.413604623258953197e-01	1.250341534643991892e+00	6.965500342734314472e+03	-1.540422747004724258e+00	2.695416699552754380e+03	3.616513564496281141e+00	7.604337433988662909e+00	7.071875171367157236e+03	1.250621959830971353e+00	2.801000000000000000e+03	6.791666666666666963e+00	1.395833333333333393e+01	7.178250000000000000e+03	4.041666666666666963e+00	2.906583300447245620e+03	9.966819768837051896e+00	2.031232923267800317e+01	7.284624828632842764e+03	6.832711373502363017e+00	3.012166600894491239e+03	1.314197287100743949e+01	2.666632513202267774e+01	7.390999657265685528e+03	9.623756080338058183e+00
1.940000000000000000e+02	2.587754265134835350e+03	1.652945464624728800e-01	7.174763542085020873e-01	6.967451078372560914e+03	-2.926586313476191137e+00	2.693585465900750933e+03	3.645147273231236440e+00	7.171238177104251044e+00	7.073642205852946972e+03	1.057540176595237913e+00	2.799416666666666515e+03	7.125000000000000000e+00	1.362500000000000000e+01	7.179833333333333030e+03	5.041666666666666963e+00	2.905247867432582098e+03	1.060485272676876356e+01	2.007876182289574984e+01	7.286024460813719088e+03	9.025793156738096457e+00	3.011079068198497680e+03	1.408470545353752712e+01	2.653252364579149969e+01	7.392215588294105146e+03	1.300991964680952506e+01
1.950000000000000000e+02	2.586901748686360406e+03	-8.000841299064775924e-01	6.641782968275773413e-01	6.969229110525892793e+03	-1.729408910049730963e+00	2.692575874343180203e+03	3.120791268380094685e+00	6.769589148413788671e+00	7.075531221929612911e+03	1.406128878308468000e+00	2.798250000000000000e+03	7.041666666666666963e+00	1.287500000000000000e+01	7.181833333333333030e+03	4.541666666666666963e+00	2.903924125656819797e+03	1.096254206495324013e+01	1.898041085158621044e+01	7.288135444737053149e+03	7.677204455024865482e+00	3.009598251313639594e+03	1.488341746323981241e+01	2.508582170317242088e+01	7.394437556140773268e+03	1.081274224338306489e+01
1.960000000000000000e+02	2.585647501525914322e+03	-5.120512118100988275e-01	7.804427129750735048e-01	6.971015587836780469e+03	-1.161348233824818443e+00	2.691344584096290419e+03	3.056474394094950586e+00	6.661054689820869790e+00	7.077403627251723265e+03	1.856825883087590778e+00	2.797041666666666515e+03	6.625000000000000000e+00	1.254166666666666607e+01	7.183791666666666970e+03	4.875000000000000000e+00	2.902738749237042612e+03	1.019352560590504986e+01	1.842227864351246325e+01	7.290179706081610675e+03	7.893174116912408778e+00	3.008435831807418708e+03	1.376205121181009972e+01	2.430289062035825864e+01	7.396567745496553471e+03	1.091134823382481756e+01
1.970000000000000000e+02	2.585167411450389864e+03	-2.988644750945237405e-01	1.325959089054775220e+00	6.973705593849748766e+03	-2.733003292241385829e+00	2.690646205725194704e+03	3.079734429119404648e+00	6.683812877860720647e+00	7.079540296924874383e+03	6.334983538793070856e-01	2.796125000000000000e+03	6.458333333333333037e+00	1.204166666666666607e+01	7.185375000000000000e+03	4.000000000000000000e+00	2.901603794274805296e+03	9.836932237547260982e+00	1.739952045547261150e+01	7.291209703075125617e+03	7.366501646120692470e+00	3.007082588549610136e+03	1.321553114176118982e+01	2.275737424427855871e+01	7.397044406150251234e+03	1.073300329224138494e+01
1.980000000000000000e+02	2.584710473473257480e+03	-9.150049091783918342e-01	1.002407315572453328e+00	6.975115202087820762e+03	-5.414518843273805615e-01	2.690167736736628740e+03	2.479997545410804083e+00	6.230370324452893627e+00	7.081078434377243866e+03	1.479274057836309719e+00	2.795625000000000000e+03	5.875000000000000000e+00	1.145833333333333393e+01	7.187041666666666970e+03	3.500000000000000000e+00	2.901082263263371260e+03	9.270002454589196361e+00	1.668629634221377245e+01	7.293004898956090074e+03	5.520725942163689837e+00	3.006539526526742520e+03	1.266500490917839272e+01	2.191425935109421630e+01	7.398968131245513177e+03	7.541451884327380562e+00
1.990000000000000000e+02	2.583859875987510804e+03	-4.526228905716092044e-01	7.524073155724551043e-01	6.975933279275931454e+03	-1.977225575051661188e+00	2.689242437993755175e+03	2.586188554714195398e+00	5.980370324452894515e+00	7.082237472971299212e+03	7.613872124741694059e-01	2.794625000000000000e+03	5.625000000000000000e+00	1.120833333333333393e+01	7.188541666666666970e+03	3.500000000000000000e+00	2.900007562006244825e+03	8.663811445285805490e+00	1.643629634221377245e+01	7.294845860362034728e+03	6.238612787525831038e+00	3.005390124012489196e+03	1.170262289057160920e+01	2.166425935109421275e+01	7.401150054057402485e+03	8.977225575051662076e+00
2.000000000000000000e+02	2.583467026113004067e+03	1.262822030400183593e-01	2.856310359702920465e-01	6.977324158059785077e+03	-3.030892251818646521e-01	2.688566846389835518e+03	2.833974434853342661e+00	5.392815517985146023e+00	7.083807912363226023e+03	1.827622054075734415e+00	2.793666666666666515e+03	5.541666666666666963e+00	1.050000000000000000e+01	7.190291666666666970e+03	3.958333333333333481e+00	2.898766486943497512e+03	8.249358898479991709e+00	1.560718448201485486e+01	7.296775420970107916e+03	6.089044612590932104e+00	3.003866307220328963e+03	1.095705113029331557e+01	2.071436896402970973e+01	7.403259175273548863e+03	8.219755891848532059e+00
2.010000000000000000e+02	2.583051826684973094e+03	-1.396540033472363440e+00	-9.781831601512376295e-01	6.978555366182244143e+03	-1.451017758377398881e+00	2.687796746675819577e+03	2.135063316597151761e+00	4.427575086591048148e+00	7.085256849757788586e+03	9.203244541446338189e-01	2.792541666666666515e+03	5.666666666666666963e+00	9.833333333333333925e+00	7.191958333333333030e+03	3.291666666666666519e+00	2.897286586657513453e+03	9.198270016736181276e+00	1.523909158007561970e+01	7.298659816908877474e+03	5.663008879188699218e+00	3.002031506648359937e+03	1.272987336680569825e+01	2.064484982681790370e+01	7.405361300484421918e+03	8.034351091710732362e+00
2.020000000000000000e+02	2.582607246155956091e+03	-1.312196594791866566e+00	-1.403814603610411993e+00	6.980454191168797479e+03	-2.236963233170789156e+00	2.687220289744644560e+03	1.906401702604066717e+00	4.131426031528127041e+00	7.086914595584398739e+03	4.231850500812721627e-01	2.791833333333333485e+03	5.125000000000000000e+00	9.666666666666666075e+00	7.193375000000000000e+03	3.083333333333333481e+00	2.896446376922022409e+03	8.343598297395933727e+00	1.520190730180520511e+01	7.299835404415601261e+03	5.743481616585395244e+00	3.001059420510710879e+03	1.156219659479186745e+01	2.073714793694374237e+01	7.406295808831202521e+03	8.403629899837456563e+00
2.030000000000000000e+02	2.582057775962690357e+03	-2.292509584627389074e+00	-1.787623646198355232e+00	6.981791638111090833e+03	-1.090142774872937537e+00	2.686591387981345179e+03	1.312078541019638944e+00	3.793688176900822384e+00	7.088187485722211932e+03	1.142428612563531232e+00	2.791125000000000000e+03	4.916666666666666963e+00	9.375000000000000000e+00	7.194583333333333030e+03	3.375000000000000000e+00	2.895658612018654821e+03	8.521254792313694537e+00	1.495631182309917762e+01	7.300979180944454129e+03	5.607571387436468768e+00	3.000192224037309643e+03	1.212584291796072300e+01	2.053762364619835523e+01	7.407375028555575227e+03	7.840142774872937537e+00
2.040000000000000000e+02	2.581050228201578193e+03	-2.465192757135262092e+00	-1.143276388956424583e+00	6.983496598666698446e+03	-1.956920701019542630e+00	2.685733447434122354e+03	1.079903621432368954e+00	3.990861805521787709e+00	7.089664966000015738e+03	5.007063161568954257e-01	2.790416666666666515e+03	4.625000000000000000e+00	9.125000000000000000e+00	7.195833333333333030e+03	2.958333333333333481e+00	2.895099885899210676e+03	8.170096378567631490e+00	1.425913819447821140e+01	7.302001700666650322e+03	5.415960350509771537e+00	2.999783105131754837e+03	1.171519275713526298e+01	1.939327638895642281e+01	7.408170067999967614e+03	7.873587367686209149e+00
2.050000000000000000e+02	2.580614724687978196e+03	-2.489188873051909390e+00	-1.277167258735399713e+00	6.985035150722231265e+03	-1.243327991449561853e+00	2.685203195677322128e+03	8.804055634740453051e-01	3.778083037298967106e+00	7.091080075361115632e+03	8.366693376085523326e-01	2.789791666666666515e+03	4.250000000000000000e+00	8.833333333333333925e+00	7.197125000000000000e+03	2.916666666666666519e+00	2.894380137656010902e+03	7.619594436525954251e+00	1.388858362936770163e+01	7.303169924638884368e+03	4.996663995724780705e+00	2.998968608645354834e+03	1.098918887305190850e+01	1.894383392540206756e+01	7.409214849277768735e+03	7.076661324782895335e+00
2.060000000000000000e+02	2.579926499103353763e+03	-1.708171832199032902e+00	-1.688149711339377745e+00	6.986206274972338178e+03	-1.423328008516304699e+00	2.684629916218343624e+03	9.792474172338168081e-01	3.489258477663644165e+00	7.092269804152835604e+03	6.633359957418476505e-01	2.789333333333333485e+03	3.666666666666666519e+00	8.666666666666666075e+00	7.198333333333333030e+03	2.750000000000000000e+00	2.894036750448323346e+03	6.354085916099515785e+00	1.384407485566968887e+01	7.304396862513830456e+03	4.836664004258151905e+00	2.998740167563313207e+03	9.041505165532365496e+00	1.902148304467270989e+01	7.410460391694327882e+03	6.923328008516304699e+00
2.070000000000000000e+02	2.579681664381851078e+03	-2.168363941464932498e+00	-1.341830942396184945e+00	6.988267846757681582e+03	-2.052659276261743493e+00	2.684236665524258569e+03	6.449846959342004915e-01	3.308251195468574046e+00	7.094029756712174276e+03	1.611703618691282536e-01	2.788791666666666515e+03	3.458333333333333481e+00	7.958333333333333037e+00	7.199791666666666970e+03	2.375000000000000000e+00	2.893346667809074461e+03	6.271681970732466027e+00	1.260841547119809292e+01	7.305553576621159664e+03	4.588829638130871302e+00	2.997901668951481952e+03	9.085030608131599905e+00	1.725849760906285013e+01	7.411315486575652358e+03	6.802659276261743493e+00
2.080000000000000000e+02	2.579298602929246044e+03	-1.824445782546109562e+00	-1.882581306998818427e+00	6.989456790736882795e+03	-2.379383941865303775e+00	2.683920134797956052e+03	7.127771087269452188e-01	2.642042679833924268e+00	7.095249228701774882e+03	-2.191970932651887694e-03	2.788541666666666515e+03	3.250000000000000000e+00	7.166666666666666963e+00	7.201041666666666970e+03	2.375000000000000000e+00	2.893163198535376978e+03	5.787222891273055225e+00	1.169129065349940966e+01	7.306834104631559057e+03	4.752191970932651444e+00	2.997784730404086986e+03	8.324445782546110451e+00	1.621591464033215146e+01	7.412626542596451145e+03	7.129383941865303775e+00
2.090000000000000000e+02	2.579307003224721029e+03	-2.268258266882585250e+00	-1.368192347757712035e+00	6.991078604903445921e+03	-1.748903356861255087e+00	2.683674334945693772e+03	4.700375332253741156e-01	2.774237159454477464e+00	7.096455969118389476e+03	2.297149882360391970e-01	2.788041666666666515e+03	3.208333333333333481e+00	6.916666666666666963e+00	7.201833333333333030e+03	2.208333333333333481e+00	2.892408998387639258e+03	5.946629133441293291e+00	1.105909617387885646e+01	7.307210697548276585e+03	4.186951678430627766e+00	2.996776330108612001e+03	8.684924933549252657e+00	1.520152568109104507e+01	7.412588061763220139e+03	6.165570023527921606e+00
2.100000000000000000e+02	2.578471786811174752e+03	-1.986541611246769090e+00	-1.345229430923532199e+00	6.991738462868657734e+03	-2.450120130198468527e+00	2.683027560072254346e+03	5.900625277099487143e-01	2.744051951204900419e+00	7.097077564767661897e+03	2.957732682340989960e-01	2.787583333333333485e+03	3.166666666666666519e+00	6.833333333333333037e+00	7.202416666666666970e+03	3.041666666666666519e+00	2.892139106594412624e+03	5.743270805623383879e+00	1.092261471546176566e+01	7.307755768565672042e+03	5.787560065099233597e+00	2.996694879855492218e+03	8.319874944580101683e+00	1.501189609759019916e+01	7.413094870464676205e+03	8.533453463531801120e+00
2.110000000000000000e+02	2.578122289855308281e+03	-2.299251753985047220e+00	-1.971037077155801676e+00	6.993051716991981266e+03	-1.630551446414583161e+00	2.682540311594320883e+03	3.920407896741431308e-01	2.097814794755432644e+00	7.098421691829324118e+03	2.472242767927084195e-01	2.786958333333333485e+03	3.083333333333333481e+00	6.166666666666666963e+00	7.203791666666666970e+03	2.125000000000000000e+00	2.891376355072346087e+03	5.774625876992523388e+00	1.023551853857790128e+01	7.309161641504009822e+03	4.002775723207291136e+00	2.995794376811358688e+03	8.465918420651714627e+00	1.430437041048913471e+01	7.414531616341352674e+03	5.880551446414583161e+00
2.120000000000000000e+02	2.577984310056739105e+03	-2.155543182365254662e+00	-1.418954357597161042e+00	6.994692666556643417e+03	-1.343881615530130302e+00	2.682304655028369325e+03	3.388950754840394097e-01	2.186356154534752960e+00	7.099721333278322163e+03	9.889252556826821916e-02	2.786625000000000000e+03	2.833333333333333481e+00	5.791666666666666963e+00	7.204750000000000000e+03	1.541666666666666741e+00	2.890945344971630675e+03	5.327771591182627553e+00	9.396977178798580965e+00	7.309778666721677837e+03	2.984440807765065262e+00	2.995265689943260895e+03	7.822209849031921181e+00	1.300228769093049408e+01	7.414807333443356583e+03	4.427214948863463562e+00
2.130000000000000000e+02	2.577096842008466865e+03	-2.104121572660302864e+00	-1.556149996867965513e+00	6.995769990361803139e+03	-1.186105275437071560e+00	2.681610921004233205e+03	3.021058803365153089e-01	2.013591668232683762e+00	7.100676661847567630e+03	1.361140289481308496e-01	2.786125000000000000e+03	2.708333333333333481e+00	5.583333333333333037e+00	7.205583333333333030e+03	1.458333333333333259e+00	2.890639078995766795e+03	5.114560786330152098e+00	9.153074998433982756e+00	7.310490004819098431e+03	2.780552637718535891e+00	2.995153157991533135e+03	7.520788239326970270e+00	1.272281666353463159e+01	7.415396676304862922e+03	4.102771942103737857e+00
2.140000000000000000e+02	2.576925053310222211e+03	-2.270787036808411319e+00	-2.355561357975501480e+00	6.996826038690210225e+03	-1.260036629760172611e+00	2.681462526655111105e+03	7.293981492912759990e-02	1.301385987678915779e+00	7.101725519345105567e+03	-4.668498154675293499e-02	2.786000000000000000e+03	2.416666666666666519e+00	4.958333333333333037e+00	7.206625000000000000e+03	1.166666666666666741e+00	2.890537473344888895e+03	4.760393518404205437e+00	8.615280678987749852e+00	7.311524480654894433e+03	2.380018314880086194e+00	2.995074946689777789e+03	7.104120370141744800e+00	1.227222802464216755e+01	7.416423961309789775e+03	3.593369963093506314e+00
2.150000000000000000e+02	2.576710729367262957e+03	-1.994013894374322415e+00	-2.671507488994253166e+00	6.996970636973462206e+03	-2.546060565661951713e+00	2.681230364683631706e+03	1.071597194795055330e-01	1.185079588836206899e+00	7.101985318486730648e+03	-2.730302828309758567e-01	2.785750000000000000e+03	2.208333333333333481e+00	5.041666666666666963e+00	7.207000000000000000e+03	2.000000000000000000e+00	2.890269635316368294e+03	4.309506947187161430e+00	8.898253744497127471e+00	7.312014681513269352e+03	4.273030282830975857e+00	2.994789270632737043e+03	6.410680561040988934e+00	1.275484082232758709e+01	7.417029363026537794e+03	6.546060565661951713e+00
2.160000000000000000e+02	2.575779792459744385e+03	-2.052659276261743493e+00	-2.818826855499330541e+00	6.997877068450756269e+03	-1.935215462074555637e+00	2.680431562896538708e+03	1.611703618691282536e-01	1.007253238917001248e+00	7.102792700892044195e+03	1.155893562938881125e-02	2.785083333333333485e+03	2.375000000000000000e+00	4.833333333333333037e+00	7.207708333333333030e+03	1.958333333333333259e+00	2.889735103770128262e+03	4.588829638130871302e+00	8.659413427749665715e+00	7.312623965774621865e+03	3.905107731037277929e+00	2.994386874206922585e+03	6.802659276261743493e+00	1.248549352216599573e+01	7.417539598215909791e+03	5.851882128741221933e+00
2.170000000000000000e+02	2.575319158854591933e+03	-2.162877221344694956e+00	-2.481608131380814264e+00	6.998583747186211440e+03	-1.283114025595110785e+00	2.680013746093962709e+03	1.268947226609857815e-01	1.030029267642926349e+00	7.103458540259772235e+03	-1.655701279755539268e-02	2.784708333333333485e+03	2.416666666666666519e+00	4.541666666666666963e+00	7.208333333333333030e+03	1.250000000000000000e+00	2.889402920572704261e+03	4.706438610672346812e+00	8.053304065690408464e+00	7.313208126406893825e+03	2.516557012797555615e+00	2.994097507812075037e+03	6.996210554678027549e+00	1.156494146471414908e+01	7.418082919480454620e+03	3.783114025595110785e+00
2.180000000000000000e+02	2.574697102938979697e+03	-2.123484597963757547e+00	-2.933187221345115336e+00	6.999168583143815340e+03	-2.031488905994949246e+00	2.679473551469489848e+03	1.674243676847879669e-01	5.125730559941090725e-01	7.104250958238574640e+03	-3.282444529974746228e-01	2.784250000000000000e+03	2.458333333333333481e+00	3.958333333333333481e+00	7.209333333333333030e+03	1.375000000000000000e+00	2.889026448530510152e+03	4.749242298981878996e+00	7.404093610672557446e+00	7.314415708428091421e+03	3.078244452997474845e+00	2.993802897061020303e+03	7.040151264630424066e+00	1.084985388801178274e+01	7.419498083522850720e+03	4.781488905994949690e+00
2.190000000000000000e+02	2.574479590546975032e+03	-2.180464180297800869e+00	-3.550084129906476704e+00	6.999818669064065034e+03	-1.206844763272203913e+00	2.679177295273487289e+03	-6.939875681556717524e-02	3.707912683800951292e-01	7.104805167865366457e+03	-4.092238163610195656e-02	2.783875000000000000e+03	2.041666666666666519e+00	4.291666666666666963e+00	7.209791666666666970e+03	1.125000000000000000e+00	2.888572704726512711e+03	4.152732090148900213e+00	8.212542064953238352e+00	7.314778165467967483e+03	2.290922381636101957e+00	2.993270409453024968e+03	6.263797513631134350e+00	1.213341746323981063e+01	7.419764664269268906e+03	3.456844763272203913e+00
2.200000000000000000e+02	2.574051250385098683e+03	-2.233944615662872391e+00	-3.125842917960722112e+00	7.000271999466134730e+03	-1.286212456704475704e+00	2.678754791859215857e+03	-7.530564116476945458e-02	4.787452076863054629e-01	7.105323499733067365e+03	6.522710498109551835e-02	2.783458333333333485e+03	2.083333333333333481e+00	4.083333333333333037e+00	7.210375000000000000e+03	1.416666666666666741e+00	2.888161874807451113e+03	4.241972307831436417e+00	7.687921458980360612e+00	7.315426500266932635e+03	2.768106228352237963e+00	2.992865416281568287e+03	6.400611282329538909e+00	1.129250958462738907e+01	7.420478000533865270e+03	4.119545790037808963e+00
2.210000000000000000e+02	2.573834846003737766e+03	-1.779040166972002845e+00	-3.207396944633600810e+00	7.000906415594116879e+03	-1.477082499332665666e+00	2.678563256335202368e+03	-9.785341681933479308e-02	5.004681943498661134e-01	7.105911541130391925e+03	-1.760412496663328330e-01	2.783291666666666515e+03	1.583333333333333259e+00	4.208333333333333037e+00	7.210916666666666970e+03	1.125000000000000000e+00	2.888020076998130662e+03	3.264520083486001312e+00	7.916198472316800405e+00	7.315921792202942015e+03	2.426041249666332611e+00	2.992748487329595264e+03	4.945706833638669586e+00	1.162406361130026688e+01	7.420926917739217060e+03	3.727082499332665666e+00
2.220000000000000000e+02	2.573422290540322592e+03	-2.502450274057690827e+00	-3.033553153997680329e+00	7.001622699906702110e+03	-2.348474267801331727e+00	2.678148645270161524e+03	-3.762251370288454133e-01	4.415567563344930946e-01	7.106540516620017115e+03	-6.534038005673323823e-01	2.782875000000000000e+03	1.750000000000000000e+00	3.916666666666666519e+00	7.211458333333333030e+03	1.041666666666666741e+00	2.887601354729838476e+03	3.876225137028845413e+00	7.391776576998839943e+00	7.316376150046648945e+03	2.736737133900665864e+00	2.992327709459677408e+03	6.002450274057690827e+00	1.086688648733101381e+01	7.421293966759963951e+03	4.431807601134664765e+00
2.230000000000000000e+02	2.572843516466935853e+03	-2.154610248667633954e+00	-2.484048670988451946e+00	7.002042961257384377e+03	-1.237141330553347629e+00	2.677734258233467699e+03	-2.856384576671502362e-01	6.954756645057740272e-01	7.106979813962026128e+03	-1.602373319433404442e-01	2.782625000000000000e+03	1.583333333333333259e+00	3.875000000000000000e+00	7.211916666666666970e+03	9.166666666666666297e-01	2.887515741766532301e+03	3.452305124333816977e+00	7.054524335494225973e+00	7.316853519371307812e+03	1.993570665276673815e+00	2.992406483533064147e+03	5.321276915334300028e+00	1.023404867098845195e+01	7.421790372075949563e+03	3.070474663886680666e+00
2.240000000000000000e+02	2.572773988260873921e+03	-2.326688316391921418e+00	-2.007570547286102070e+00	7.002318785604156801e+03	-8.045631755148023867e-01	2.677636994130436960e+03	-4.341774915292941905e-01	7.462147263569489652e-01	7.107430226135412340e+03	-2.728158775740119335e-02	2.782500000000000000e+03	1.458333333333333259e+00	3.500000000000000000e+00	7.212541666666666970e+03	7.500000000000000000e-01	2.887363005869563040e+03	3.350844158195960709e+00	6.253785273643051035e+00	7.317653107197921599e+03	1.527281587757401304e+00	2.992226011739126079e+03	5.243354983058588381e+00	9.007570547286102070e+00	7.422764547729177139e+03	2.304563175514802609e+00
2.250000000000000000e+02	2.572619801052100684e+03	-2.744013894374322859e+00	-1.934864786000775272e+00	7.002823869107315659e+03	-1.313168861739834714e+00	2.677393233859383599e+03	-6.428402805204946890e-01	7.409009403329456234e-01	7.107891101220324344e+03	-1.774177642032507274e-01	2.782166666666666515e+03	1.458333333333333259e+00	3.416666666666666519e+00	7.212958333333333030e+03	9.583333333333333703e-01	2.886940099473949431e+03	3.559506947187161430e+00	6.092432393000387414e+00	7.318025565446341716e+03	2.094084430869917579e+00	2.991713532281232347e+03	5.660680561040988934e+00	8.768198119334108753e+00	7.423092797559350402e+03	3.229835528406501677e+00
2.260000000000000000e+02	2.572301375307705712e+03	-2.778023394231478704e+00	-2.065971114301809131e+00	7.003167877574078375e+03	-1.440212101972571324e+00	2.677088187653852856e+03	-6.181783637824060929e-01	6.545144428490954347e-01	7.108188105453705248e+03	-1.992727176529522914e-01	2.781875000000000000e+03	1.541666666666666741e+00	3.375000000000000000e+00	7.213208333333333030e+03	1.041666666666666741e+00	2.886661812346147144e+03	3.701511697115739352e+00	6.095485557150905009e+00	7.318228561212960813e+03	2.282606050986285773e+00	2.991448624692294288e+03	5.861356727564812630e+00	8.815971114301810019e+00	7.423248789092587685e+03	3.523545435305904583e+00
2.270000000000000000e+02	2.571998889996312755e+03	-2.004765792530025514e+00	-2.217033023269205927e+00	7.003604035411953191e+03	-1.571069234431813344e+00	2.676791111664822893e+03	-2.732162295983460165e-01	5.789834883653970365e-01	7.108593684372643111e+03	-2.647012838825733017e-01	2.781583333333333485e+03	1.458333333333333259e+00	3.375000000000000000e+00	7.213583333333333030e+03	1.041666666666666741e+00	2.886375555001844077e+03	3.189882896265012313e+00	6.171016511634602963e+00	7.318572982294022950e+03	2.348034617215907005e+00	2.991167776670354215e+03	4.921432459196691589e+00	8.967033023269205927e+00	7.423562631254712869e+03	3.654402567765147047e+00
2.280000000000000000e+02	2.572045152041464462e+03	-1.977486121839513888e+00	-2.111902647381803888e+00	7.004054769046781985e+03	-2.367089069035117621e+00	2.676772576020732231e+03	-3.637430609197569442e-01	5.690486763090980560e-01	7.109027384523391447e+03	-5.585445345175588105e-01	2.781500000000000000e+03	1.250000000000000000e+00	3.250000000000000000e+00	7.214000000000000000e+03	1.250000000000000000e+00	2.886227423979267769e+03	2.863743060919756722e+00	5.930951323690901944e+00	7.318972615476608553e+03	3.058544534517558589e+00	2.990954847958535538e+03	4.477486121839513444e+00	8.611902647381803888e+00	7.423945230953218015e+03	4.867089069035117177e+00
2.290000000000000000e+02	2.571892002415535899e+03	-1.708039891549808065e+00	-1.822209849031921625e+00	7.004745316589785944e+03	-1.005942292142123273e+00	2.676550167874434919e+03	-2.290199457749040324e-01	6.722284088173724470e-01	7.109560158294892972e+03	-1.279711460710616366e-01	2.781208333333333485e+03	1.250000000000000000e+00	3.166666666666666519e+00	7.214375000000000000e+03	7.500000000000000000e-01	2.885866498792232051e+03	2.729019945774903810e+00	5.661104924515960590e+00	7.319189841705107028e+03	1.627971146071061526e+00	2.990524664251131071e+03	4.208039891549807621e+00	8.155543182365255106e+00	7.424004683410214056e+03	2.505942292142123051e+00
2.300000000000000000e+02	2.571505369997224079e+03	-1.498396961485285894e+00	-1.699127474708742813e+00	7.005630077719912151e+03	-9.978730417534029673e-01	2.676252684998612040e+03	-1.450318140759763175e-01	6.087695959789618527e-01	7.110252538859956076e+03	2.189681245663188669e-02	2.781000000000000000e+03	1.208333333333333259e+00	2.916666666666666519e+00	7.214875000000000000e+03	1.041666666666666741e+00	2.885747315001387960e+03	2.561698480742642836e+00	5.224563737354371185e+00	7.319497461140043924e+03	2.061436520876701373e+00	2.990494630002775921e+03	3.915063628151952635e+00	7.532460808042076295e+00	7.424119922280087849e+03	3.081206375086736671e+00
2.310000000000000000e+02	2.571504695530384652e+03	-1.557163252959143263e+00	-1.927727015233707153e+00	7.005978844159863911e+03	-2.197051431861126947e+00	2.676231514431859068e+03	-2.369149598129050016e-01	3.903031590498131642e-01	7.110614422079931501e+03	-6.610257159305634733e-01	2.780958333333333485e+03	1.083333333333333259e+00	2.708333333333333481e+00	7.215250000000000000e+03	8.750000000000000000e-01	2.885685152234807902e+03	2.403581626479571298e+00	5.026363507616853354e+00	7.319885577920068499e+03	2.411025715930563251e+00	2.990411971136282318e+03	3.723829919625809559e+00	7.344393681900374560e+00	7.424521155840136089e+03	3.947051431861126947e+00
2.320000000000000000e+02	2.571435045923612961e+03	-1.411453237111885084e+00	-2.050146331574659531e+00	7.006294620358029533e+03	-1.783114025595110785e+00	2.676092522961806480e+03	-8.072661855594254199e-02	2.040935008793369754e-01	7.110918143512348252e+03	-5.165570127975553927e-01	2.780750000000000000e+03	1.250000000000000000e+00	2.458333333333333481e+00	7.215541666666666970e+03	7.500000000000000000e-01	2.885407477038193520e+03	2.580726618555942764e+00	4.712573165787329543e+00	7.320165189820985688e+03	2.016557012797555615e+00	2.990064954076387039e+03	3.911453237111885084e+00	6.966812998241326937e+00	7.424788712975304406e+03	3.283114025595110785e+00
2.330000000000000000e+02	2.571214070247037853e+03	-1.602178028658928444e+00	-1.896192513483172082e+00	7.006417329621839599e+03	-1.121373380541499376e+00	2.675919535123518926e+03	-2.385890143294642218e-01	2.185704099250806998e-01	7.111166998144252830e+03	-1.648533569374164287e-01	2.780625000000000000e+03	1.125000000000000000e+00	2.333333333333333481e+00	7.215916666666666970e+03	7.916666666666666297e-01	2.885330464876481074e+03	2.488589014329464000e+00	4.448096256741585819e+00	7.320666335189081110e+03	1.748186690270749688e+00	2.990035929752962147e+03	3.852178028658928444e+00	6.562859180149839489e+00	7.425416003711494341e+03	2.704706713874832857e+00
2.340000000000000000e+02	2.571214070247037853e+03	-1.449489742783177881e+00	-1.560113295832982860e+00	7.006590443538062573e+03	-9.876916288627262119e-01	2.675919535123518926e+03	-2.247448713915889407e-01	3.032766854168418291e-01	7.111399388435697801e+03	-2.855124810980297911e-01	2.780625000000000000e+03	1.000000000000000000e+00	2.166666666666666519e+00	7.216208333333333030e+03	4.166666666666666852e-01	2.885330464876481074e+03	2.224744871391588941e+00	4.030056647916491208e+00	7.321017278230968259e+03	1.118845814431363106e+00	2.990035929752962147e+03	3.449489742783177881e+00	5.893446629166316342e+00	7.425826223128603488e+03	1.821024962196059693e+00
2.350000000000000000e+02	2.570882587943855015e+03	-1.238571054410677608e+00	-1.305864808373150332e+00	7.006725186082938308e+03	-1.218951416497460194e+00	2.675670460638594250e+03	-1.401188605386721742e-01	4.095675958134248340e-01	7.111591759708136124e+03	-2.761423749153967266e-01	2.780458333333333485e+03	9.583333333333333703e-01	2.125000000000000000e+00	7.216458333333333030e+03	6.666666666666666297e-01	2.885246206028072720e+03	2.056785527205339026e+00	3.840432404186575166e+00	7.321324906958529937e+03	1.609475708248730097e+00	2.990034078722811955e+03	3.155237721077344570e+00	5.555864808373150332e+00	7.426191480583727753e+03	2.552284749830793231e+00
2.360000000000000000e+02	2.570442133932164325e+03	-1.150874296857203216e+00	-1.229101152391964824e+00	7.007071476222925412e+03	-1.186491673103708511e+00	2.675366900299415647e+03	-1.379371484286016081e-01	4.271160904706843287e-01	7.111910738111462706e+03	-2.182458365518542553e-01	2.780291666666666515e+03	8.750000000000000000e-01	2.083333333333333481e+00	7.216750000000000000e+03	7.500000000000000000e-01	2.885216433033917383e+03	1.887937148428601608e+00	3.739550576195982856e+00	7.321589261888537294e+03	1.718245836551854255e+00	2.990141199401168706e+03	2.900874296857203216e+00	5.395767819058631787e+00	7.426428523777074588e+03	2.686491673103708511e+00
2.370000000000000000e+02	2.570188179551294070e+03	-1.943920288775948801e+00	-1.651483716701107607e+00	7.007561066974961250e+03	-1.273464291649086144e+00	2.675094089775647262e+03	-4.719601443879744007e-01	1.742581416494461966e-01	7.112280533487481080e+03	-3.242321458245430721e-01	2.780000000000000000e+03	1.000000000000000000e+00	2.000000000000000000e+00	7.217000000000000000e+03	6.250000000000000000e-01	2.884905910224352738e+03	2.471960144387974623e+00	3.825741858350554025e+00	7.321719466512518920e+03	1.574232145824542961e+00	2.989811820448705930e+03	3.943920288775948801e+00	5.651483716701108051e+00	7.426438933025038750e+03	2.523464291649085922e+00
2.380000000000000000e+02	2.570093791629436964e+03	-2.280965287596135038e+00	-1.406894777919202699e+00	7.007740055924147782e+03	-1.247782432384250129e+00	2.675005229148051512e+03	-6.613159771314008895e-01	2.340526110403986504e-01	7.112495027962074346e+03	-2.697245495254583236e-01	2.779916666666666515e+03	9.583333333333333703e-01	1.875000000000000000e+00	7.217250000000000000e+03	7.083333333333333703e-01	2.884828104185281518e+03	2.577982643798067741e+00	3.515947388959601128e+00	7.322004972037925654e+03	1.686391216192125064e+00	2.989739541703896066e+03	4.197631954262801557e+00	5.156894777919202255e+00	7.426759944075852218e+03	2.664449099050916647e+00
2.390000000000000000e+02	2.570224460313103918e+03	-2.229101152391965712e+00	-1.370144526381432692e+00	7.008121849738511628e+03	-1.234785352439286221e+00	2.674966396823218929e+03	-5.728839095293161154e-01	1.482610701426170241e-01	7.112831758202589299e+03	-3.257260095529763699e-01	2.779708333333333485e+03	1.083333333333333259e+00	1.666666666666666741e+00	7.217541666666666970e+03	5.833333333333333703e-01	2.884450269843448041e+03	2.739550576195982856e+00	3.185072263190716235e+00	7.322251575130744641e+03	1.492392676219643111e+00	2.989192206353563051e+03	4.395767819058631787e+00	4.703477859714766396e+00	7.426961483594822312e+03	2.401452019105952740e+00
2.400000000000000000e+02	2.569948001811611903e+03	-1.839814141903442390e+00	-1.835907346368719661e+00	7.008359654265479548e+03	-1.879163200219453156e+00	2.674765667572472466e+03	-5.657404042850545656e-01	1.954632681564016927e-02	7.113096493799405835e+03	-6.270816001097265779e-01	2.779583333333333485e+03	7.083333333333333703e-01	1.875000000000000000e+00	7.217833333333333030e+03	6.250000000000000000e-01	2.884400999094194503e+03	1.982407070951721195e+00	3.730453673184359609e+00	7.322570172867260226e+03	1.877081600109726578e+00	2.989218664855055067e+03	3.256480808570109353e+00	5.585907346368719217e+00	7.427307012401186512e+03	3.129163200219453156e+00
2.410000000000000000e+02	2.569658452731112448e+03	-2.151073930501596010e+00	-2.234899970239875522e+00	7.008618273799118469e+03	-8.915570127975553927e-01	2.674495893032223194e+03	-6.797036319174646346e-01	-2.841166517866042796e-01	7.113413303566226205e+03	-2.582785063987776963e-01	2.779333333333333485e+03	7.916666666666666297e-01	1.666666666666666741e+00	7.218208333333333030e+03	3.750000000000000000e-01	2.884170773634443776e+03	2.263036965250798005e+00	3.617449985119937761e+00	7.323003363100439856e+03	1.008278506398777807e+00	2.989008213935554522e+03	3.734407263834929047e+00	5.568233303573208559e+00	7.427798392867547591e+03	1.641557012797555393e+00
2.420000000000000000e+02	2.569522871139228300e+03	-2.035532575614562134e+00	-2.393664824746323028e+00	7.008705185576985059e+03	-1.414854215512676205e+00	2.674365602236280665e+03	-6.219329544739476967e-01	-3.426657457064947732e-01	7.113498426121826014e+03	-4.574271077563381027e-01	2.779208333333333485e+03	7.916666666666666297e-01	1.708333333333333259e+00	7.218291666666666970e+03	5.000000000000000000e-01	2.884051064430386305e+03	2.205266287807281067e+00	3.759332412373161070e+00	7.323084907211507925e+03	1.457427107756338103e+00	2.988893795527438670e+03	3.618865908947895171e+00	5.810331491412989102e+00	7.427878147756348881e+03	2.414854215512676205e+00
2.430000000000000000e+02	2.569589579284587671e+03	-2.020752582766183192e+00	-2.528023394231477816e+00	7.008787458624086867e+03	-1.351586702153082076e+00	2.674378122975626866e+03	-6.770429580497582256e-01	-3.681783637824056488e-01	7.113581229312043433e+03	-3.007933510765410379e-01	2.779166666666666515e+03	6.666666666666666297e-01	1.791666666666666741e+00	7.218375000000000000e+03	7.500000000000000000e-01	2.883955210357706164e+03	2.010376291383091374e+00	3.951511697115739352e+00	7.323168770687956567e+03	1.800793351076541038e+00	2.988743754048745359e+03	3.354085916099516229e+00	6.111356727564811742e+00	7.427962541375913133e+03	2.851586702153082076e+00
2.440000000000000000e+02	2.569499685222237986e+03	-2.632283708804573852e+00	-2.154610248667633954e+00	7.009065292915519422e+03	-7.259424334001736145e-01	2.674291509277785735e+03	-9.619751877356202963e-01	-2.856384576671502362e-01	7.113845146457759256e+03	-1.546378833667534924e-01	2.779083333333333485e+03	7.083333333333333703e-01	1.583333333333333259e+00	7.218625000000000000e+03	4.166666666666666852e-01	2.883875157388881235e+03	2.378641854402287148e+00	3.452305124333816977e+00	7.323404853542240744e+03	9.879712167000869183e-01	2.988666981444428984e+03	4.048950375471240370e+00	5.321276915334300028e+00	7.428184707084480578e+03	1.559275766733507096e+00
2.450000000000000000e+02	2.568945388427528997e+03	-3.297272015648270660e+00	-1.843040478967337803e+00	7.009467299979741256e+03	-1.414854215512676205e+00	2.673826860880431468e+03	-1.127802674490802071e+00	-2.756869061503355312e-01	7.114212816656537143e+03	-4.574271077563381027e-01	2.778708333333333485e+03	1.041666666666666741e+00	1.291666666666666741e+00	7.218958333333333030e+03	5.000000000000000000e-01	2.883589805786235502e+03	3.211136007824135774e+00	2.859020239483669013e+00	7.323703850010128917e+03	1.457427107756338103e+00	2.988471278239137973e+03	5.380605348981604585e+00	4.426373812300671062e+00	7.428449366686924805e+03	2.414854215512676205e+00
2.460000000000000000e+02	2.568893243924678245e+03	-2.880551446414583161e+00	-2.370468335886713795e+00	7.009479117985820267e+03	-1.016941090707505380e+00	2.673779955295672607e+03	-1.002775723207291581e+00	-4.560675012766903791e-01	7.114239558992910133e+03	-3.209705453537526898e-01	2.778666666666666515e+03	8.750000000000000000e-01	1.458333333333333259e+00	7.219000000000000000e+03	3.750000000000000000e-01	2.883553378037660423e+03	2.752775723207291581e+00	3.372734167943356898e+00	7.323760441007089867e+03	1.070970545353752801e+00	2.988440089408654785e+03	4.630551446414583161e+00	5.287135002553380758e+00	7.428520882014179733e+03	1.766941090707505380e+00
2.470000000000000000e+02	2.568685011387788563e+03	-3.220220791768538149e+00	-1.734407263834929269e+00	7.009757041205090900e+03	-1.305359927699872191e+00	2.673634172360561024e+03	-1.172610395884269074e+00	-2.630369652507980049e-01	7.114545187269211965e+03	-3.193466305166028363e-01	2.778583333333333485e+03	8.750000000000000000e-01	1.208333333333333259e+00	7.219333333333333030e+03	6.666666666666666297e-01	2.883532494306105946e+03	2.922610395884269074e+00	2.679703631917464524e+00	7.324121479397454095e+03	1.652679963849936096e+00	2.988481655278878407e+03	4.970220791768538149e+00	4.151073930501596010e+00	7.428909625461575160e+03	2.638693261033205673e+00
2.480000000000000000e+02	2.568671389714753332e+03	-3.102830977003734336e+00	-1.734407263834929269e+00	7.009849189793372716e+03	-1.371373380541499376e+00	2.673523194857376438e+03	-1.072248821835200427e+00	-2.630369652507980049e-01	7.114653761563353328e+03	-4.148533569374163177e-01	2.778375000000000000e+03	9.583333333333333703e-01	1.208333333333333259e+00	7.219458333333333030e+03	5.416666666666666297e-01	2.883226805142623562e+03	2.988915488501867390e+00	2.679703631917464524e+00	7.324262905103312733e+03	1.498186690270749466e+00	2.988078610285246668e+03	5.019497643670400855e+00	4.151073930501596010e+00	7.429067476873293344e+03	2.454706713874832413e+00
2.490000000000000000e+02	2.568622686117805642e+03	-3.456760726316534527e+00	-1.947051431861126947e+00	7.010026724699240731e+03	-5.786893258332633794e-01	2.673478009725569791e+03	-1.249213696491600523e+00	-4.110257159305634733e-01	7.114805029016286426e+03	-2.060113295832983471e-01	2.778333333333333485e+03	9.583333333333333703e-01	1.125000000000000000e+00	7.219583333333333030e+03	1.666666666666666574e-01	2.883188656941097179e+03	3.165880363158267485e+00	2.661025715930563251e+00	7.324361637650379635e+03	5.393446629166316342e-01	2.988043980548861327e+03	5.373427392983201045e+00	4.197051431861126503e+00	7.429139941967425329e+03	9.120226591665966387e-01
2.500000000000000000e+02	2.568414338077903722e+03	-3.571440523984700022e+00	-2.000833222251841903e+00	7.010219686730335525e+03	-9.534228621747848909e-01	2.673353002372285118e+03	-1.348220261992350011e+00	-4.379166111259209515e-01	7.114964010031834732e+03	-2.475447644207257603e-01	2.778291666666666515e+03	8.750000000000000000e-01	1.125000000000000000e+00	7.219708333333333030e+03	4.583333333333333148e-01	2.883230330961047912e+03	3.098220261992350011e+00	2.687916611125920952e+00	7.324452656634831328e+03	1.164211431087392334e+00	2.988168995255429309e+03	5.321440523984700022e+00	4.250833222251841903e+00	7.429196979936330536e+03	1.870089528841451409e+00
2.510000000000000000e+02	2.568479291844642830e+03	-3.604512229703326742e+00	-1.581988897471611200e+00	7.010545281235597940e+03	-1.016941090707505380e+00	2.673364645922321415e+03	-1.406422781518330112e+00	-2.909944487358055998e-01	7.115251807284465031e+03	-3.209705453537526898e-01	2.778250000000000000e+03	7.916666666666666297e-01	1.000000000000000000e+00	7.219958333333333030e+03	3.750000000000000000e-01	2.883135354077678585e+03	2.989756114851663149e+00	2.290994448735805378e+00	7.324664859382201030e+03	1.070970545353752801e+00	2.988020708155357170e+03	5.187845563036660224e+00	3.581988897471611200e+00	7.429371385431068120e+03	1.766941090707505380e+00
2.520000000000000000e+02	2.568269337267531682e+03	-3.207465183567276057e+00	-1.929257244995980836e+00	7.010555496610677437e+03	-7.852373319433405552e-01	2.673218001967099099e+03	-1.207899258450304547e+00	-4.437952891646570475e-01	7.115277748305338719e+03	-2.467853326383369628e-01	2.778166666666666515e+03	7.916666666666666297e-01	1.041666666666666741e+00	7.220000000000000000e+03	2.916666666666666852e-01	2.883115331366233931e+03	2.791232591783638028e+00	2.527128622497990307e+00	7.324722251694661281e+03	8.301186659716703886e-01	2.988063996065801348e+03	4.790798516900609094e+00	4.012590578329314539e+00	7.429444503389322563e+03	1.368570665276674037e+00
2.530000000000000000e+02	2.568107292413234973e+03	-2.904239476922781282e+00	-2.029737509655562544e+00	7.010781353881729956e+03	-7.881883952584496367e-01	2.673116146206617486e+03	-1.056286405128057382e+00	-5.773687548277812720e-01	7.115494843607531038e+03	-2.899275309625581887e-01	2.778125000000000000e+03	7.916666666666666297e-01	8.750000000000000000e-01	7.220208333333333030e+03	2.083333333333333426e-01	2.883133853793382514e+03	2.639619738461390419e+00	2.327368754827781494e+00	7.324921823059135022e+03	7.065941976292248183e-01	2.988142707586765027e+03	4.487572810256114764e+00	3.779737509655562544e+00	7.429635312784936104e+03	1.204855061925116377e+00
2.540000000000000000e+02	2.568108797840203806e+03	-2.258321462464040863e+00	-2.506937314617170731e+00	7.011045266087208802e+03	-5.364378277661476790e-01	2.673096065586768873e+03	-7.958273978986870612e-01	-8.159686573085853656e-01	7.115710133043604401e+03	-2.057189138830738395e-01	2.778083333333333485e+03	6.666666666666666297e-01	8.750000000000000000e-01	7.220375000000000000e+03	1.250000000000000000e-01	2.883070601079898097e+03	2.129160731232020431e+00	2.565968657308585144e+00	7.325039866956395599e+03	4.557189138830738395e-01	2.988057868826463164e+03	3.591654795797373900e+00	4.256937314617170287e+00	7.429704733912791198e+03	7.864378277661476790e-01
2.550000000000000000e+02	2.567972295727865458e+03	-3.002776749732567474e+00	-2.543423248671115910e+00	7.011111533215791496e+03	-9.302398582179318698e-01	2.672944481197266214e+03	-1.126388374866283737e+00	-8.133782910022245849e-01	7.115764099941228778e+03	-3.192865957756326201e-01	2.777916666666666515e+03	7.500000000000000000e-01	9.166666666666666297e-01	7.220416666666666970e+03	2.916666666666666852e-01	2.882888852136066816e+03	2.626388374866283737e+00	2.646711624335557733e+00	7.325069233392105161e+03	9.026199291089660459e-01	2.987861037605467573e+03	4.502776749732567474e+00	4.376756582004449392e+00	7.429721800117542443e+03	1.513573191551265351e+00
2.560000000000000000e+02	2.567972295727865458e+03	-2.370144526381433359e+00	-3.220220791768538149e+00	7.011166422056528063e+03	-7.881883952584497477e-01	2.672944481197266214e+03	-8.517389298573833090e-01	-1.172610395884269074e+00	7.115854044361597516e+03	-2.899275309625581887e-01	2.777916666666666515e+03	6.666666666666666297e-01	8.750000000000000000e-01	7.220541666666666970e+03	2.083333333333333426e-01	2.882888852136066816e+03	2.185072263190716679e+00	2.922610395884269074e+00	7.325229288971736423e+03	7.065941976292249294e-01	2.987861037605467573e+03	3.703477859714766396e+00	4.970220791768538149e+00	7.429916911276805877e+03	1.204855061925116377e+00
2.570000000000000000e+02	2.567972295727865458e+03	-1.700305641164770121e+00	-3.260718397892519604e+00	7.011411159838887215e+03	-1.080552462257980295e+00	2.672944481197266214e+03	-6.209861539157184307e-01	-1.192859198946259802e+00	7.116080579919443153e+03	-4.569428977956568882e-01	2.777916666666666515e+03	4.583333333333333148e-01	8.750000000000000000e-01	7.220750000000000000e+03	1.666666666666666574e-01	2.882888852136066816e+03	1.537652820582384949e+00	2.942859198946259802e+00	7.325419420080556847e+03	7.902762311289901476e-01	2.987861037605467573e+03	2.616972307831436861e+00	5.010718397892519604e+00	7.430088840161112785e+03	1.413885795591313776e+00
2.580000000000000000e+02	2.567921582547461185e+03	-1.338913650100260977e+00	-3.608767017438201385e+00	7.011555218724236511e+03	-1.287274610124701679e+00	2.672898291273730592e+03	-4.819568250501304885e-01	-1.366883508719100693e+00	7.116215109362118710e+03	-4.978039717290175248e-01	2.777875000000000000e+03	3.750000000000000000e-01	8.750000000000000000e-01	7.220875000000000000e+03	2.916666666666666852e-01	2.882851708726269408e+03	1.231956825050130488e+00	3.116883508719100693e+00	7.325534890637881290e+03	1.081137305062350951e+00	2.987828417452538815e+03	2.088913650100260977e+00	5.358767017438201385e+00	7.430194781275763489e+03	1.870607943458035161e+00
2.590000000000000000e+02	2.567821693444281209e+03	-1.366339837864261719e+00	-2.880551446414583161e+00	7.011640011817460618e+03	-2.626893380709704129e+00	2.672827513388807347e+03	-5.165032522654642300e-01	-1.002775723207291581e+00	7.116299172575396369e+03	-1.021780023688185324e+00	2.777833333333333485e+03	3.333333333333333148e-01	8.750000000000000000e-01	7.220958333333333030e+03	5.833333333333333703e-01	2.882839153277859623e+03	1.183169918932130749e+00	2.752775723207291581e+00	7.325617494091269691e+03	2.188446690354852286e+00	2.987844973222385761e+03	2.033006504530928460e+00	4.630551446414583161e+00	7.430276654849205443e+03	3.793560047376371092e+00
2.600000000000000000e+02	2.567886148900008266e+03	-1.366339837864261719e+00	-2.880551446414583161e+00	7.011705152157695920e+03	-1.177932674045699901e+00	2.672838907783337163e+03	-5.165032522654642300e-01	-1.002775723207291581e+00	7.116352576078847960e+03	-4.431330036895166358e-01	2.777791666666666515e+03	3.333333333333333148e-01	8.750000000000000000e-01	7.221000000000000000e+03	2.916666666666666852e-01	2.882744425549995867e+03	1.183169918932130749e+00	2.752775723207291581e+00	7.325647423921152040e+03	1.026466337022849951e+00	2.987697184433324765e+03	2.033006504530928460e+00	4.630551446414583161e+00	7.430294847842304080e+03	1.761266007379033383e+00
2.610000000000000000e+02	2.567886148900008266e+03	-1.059772895018904704e+00	-2.949062614577240282e+00	7.011979665762457444e+03	-7.852373319433405552e-01	2.672838907783337163e+03	-3.840531141761190370e-01	-1.078697973955286660e+00	7.116552332881228722e+03	-2.467853326383369628e-01	2.777791666666666515e+03	2.916666666666666852e-01	7.916666666666666297e-01	7.221125000000000000e+03	2.916666666666666852e-01	2.882744425549995867e+03	9.673864475094524629e-01	2.662031307288620141e+00	7.325697667118771278e+03	8.301186659716703886e-01	2.987697184433324765e+03	1.643106228352238185e+00	4.532395947910573319e+00	7.430270334237542556e+03	1.368570665276674037e+00
2.620000000000000000e+02	2.567723612768934800e+03	-9.302398582179318698e-01	-2.958099243547831492e+00	7.012003506137060867e+03	-9.433562467571042776e-01	2.672736806384467400e+03	-3.192865957756326201e-01	-1.104049621773915746e+00	7.116605919735196949e+03	-3.675114567118854536e-01	2.777750000000000000e+03	2.916666666666666852e-01	7.500000000000000000e-01	7.221208333333333030e+03	2.083333333333333426e-01	2.882763193615532600e+03	9.026199291089660459e-01	2.604049621773915746e+00	7.325810746931469112e+03	7.841781233785521943e-01	2.987776387231065200e+03	1.513573191551265351e+00	4.458099243547831492e+00	7.430413160529605193e+03	1.360022913423770907e+00
2.630000000000000000e+02	2.567435832224654405e+03	-1.131928443335427081e+00	-2.893446629166315454e+00	7.012003506137060867e+03	-1.072875655532295358e+00	2.672509582778994172e+03	-3.784642216677135407e-01	-1.030056647916491208e+00	7.116605919735196949e+03	-4.114378277661476790e-01	2.777583333333333485e+03	3.750000000000000000e-01	8.333333333333333703e-01	7.221208333333333030e+03	2.500000000000000000e-01	2.882657083887672798e+03	1.128464221667713652e+00	2.696723314583157727e+00	7.325810746931469112e+03	9.114378277661476790e-01	2.987730834442012565e+03	1.881928443335427081e+00	4.560113295832982416e+00	7.430413160529605193e+03	1.572875655532295358e+00
2.640000000000000000e+02	2.567272807689509591e+03	-1.059772895018904704e+00	-2.662696160567171511e+00	7.012255463735530611e+03	-1.073957880828179778e+00	2.672407237178088053e+03	-3.840531141761190370e-01	-9.146814136169191256e-01	7.116794398534431821e+03	-4.744789404140898892e-01	2.777541666666666515e+03	2.916666666666666852e-01	8.333333333333333703e-01	7.221333333333333030e+03	1.250000000000000000e-01	2.882676096155244977e+03	9.673864475094524629e-01	2.581348080283585755e+00	7.325872268132234240e+03	7.244789404140898892e-01	2.987810525643823439e+03	1.643106228352238185e+00	4.329362827233838473e+00	7.430411202931135449e+03	1.323957880828179778e+00
2.650000000000000000e+02	2.567273931207378610e+03	-1.041035208539220047e+00	-2.726108935769035124e+00	7.012159315806801715e+03	-1.389520083486001312e+00	2.672386965603689077e+03	-3.538509376029433384e-01	-9.880544678845175621e-01	7.116787991236734342e+03	-5.489267084096673965e-01	2.777500000000000000e+03	3.333333333333333148e-01	7.500000000000000000e-01	7.221416666666666970e+03	2.916666666666666852e-01	2.882613034396310923e+03	1.020517604269610024e+00	2.488054467884517784e+00	7.326045342096599597e+03	1.132260041743000656e+00	2.987726068792621390e+03	1.707701875205886566e+00	4.226108935769035568e+00	7.430674017526532225e+03	1.972853416819334793e+00
2.660000000000000000e+02	2.567110225690576499e+03	-1.265277174437572816e+00	-2.425426480542941743e+00	7.012198543306146348e+03	-1.490920523709932555e+00	2.672284279511954992e+03	-4.659719205521197227e-01	-8.377132402714708714e-01	7.116828438319739689e+03	-5.371269285216329070e-01	2.777458333333333485e+03	3.333333333333333148e-01	7.500000000000000000e-01	7.221458333333333030e+03	4.166666666666666852e-01	2.882632387154711978e+03	1.132638587218786297e+00	2.337713240271471093e+00	7.326088228346926371e+03	1.370460261854966388e+00	2.987806440976090471e+03	1.931943841104239334e+00	3.925426480542941743e+00	7.430718123360519712e+03	2.324253857043265814e+00
2.670000000000000000e+02	2.567059100709186623e+03	-1.433544534517558811e+00	-2.425426480542941743e+00	7.012198543306146348e+03	-1.747873041753402967e+00	2.672237883687926569e+03	-5.292722672587794053e-01	-8.377132402714708714e-01	7.116828438319739689e+03	-7.281031875433681133e-01	2.777416666666666515e+03	3.750000000000000000e-01	7.500000000000000000e-01	7.221458333333333030e+03	2.916666666666666852e-01	2.882595449645406461e+03	1.279272267258779294e+00	2.337713240271471093e+00	7.326088228346926371e+03	1.311436520876701595e+00	2.987774232624146407e+03	2.183544534517558589e+00	3.925426480542941743e+00	7.430718123360519712e+03	2.331206375086736227e+00
2.680000000000000000e+02	2.567010385976316684e+03	-1.157378651666526093e+00	-1.520732198263955670e+00	7.012388807775138957e+03	-9.138857955913137765e-01	2.672192692988158342e+03	-4.120226591665963611e-01	-4.478660991319778351e-01	7.117027737220902964e+03	-2.902762311289902031e-01	2.777375000000000000e+03	3.333333333333333148e-01	6.250000000000000000e-01	7.221666666666666970e+03	3.333333333333333148e-01	2.882557307011841658e+03	1.078689325833263046e+00	1.697866099131977835e+00	7.326305596112430976e+03	9.569428977956568882e-01	2.987739614023683316e+03	1.824045318333192611e+00	2.770732198263955670e+00	7.430944525558194982e+03	1.580552462257980295e+00
2.690000000000000000e+02	2.566858895942184063e+03	-1.401452019105951852e+00	-1.520732198263955670e+00	7.012424252742169301e+03	-9.433562467571042776e-01	2.672054447971092031e+03	-4.923926762196426110e-01	-4.478660991319778351e-01	7.117066293037751166e+03	-3.675114567118854536e-01	2.777250000000000000e+03	4.166666666666666852e-01	6.250000000000000000e-01	7.221708333333333030e+03	2.083333333333333426e-01	2.882445552028907969e+03	1.325726009552975926e+00	1.697866099131977835e+00	7.326350373628914895e+03	7.841781233785521943e-01	2.987641104057815937e+03	2.234785352439285333e+00	2.770732198263955670e+00	7.430992413924496759e+03	1.360022913423770907e+00
2.700000000000000000e+02	2.566859433354697558e+03	-1.365505719019940667e+00	-1.491649932998122097e+00	7.012509110114681789e+03	-5.786893258332631573e-01	2.672033883344015521e+03	-4.535861928433036483e-01	-4.541582998323944187e-01	7.117129555057340440e+03	-2.060113295832982361e-01	2.777208333333333485e+03	4.583333333333333148e-01	5.833333333333333703e-01	7.221750000000000000e+03	1.666666666666666574e-01	2.882382783322651449e+03	1.370252859509970333e+00	1.620824966499061048e+00	7.326370444942659560e+03	5.393446629166315232e-01	2.987557233311969412e+03	2.282172385686607186e+00	2.658316599664789059e+00	7.430990889885318211e+03	9.120226591665964166e-01
2.710000000000000000e+02	2.566806921890670310e+03	-1.238743060919756944e+00	-1.570474663886681110e+00	7.012554422495860308e+03	-7.761423749153966156e-01	2.671986794278668640e+03	-4.318715304598784721e-01	-4.935706652766739255e-01	7.117214711247929699e+03	-3.047378541243649375e-01	2.777166666666666515e+03	3.750000000000000000e-01	5.833333333333333703e-01	7.221875000000000000e+03	1.666666666666666574e-01	2.882346539054664390e+03	1.181871530459878361e+00	1.660237331943340777e+00	7.326535288752070301e+03	6.380711874576983078e-01	2.987526411442662720e+03	1.988743060919756944e+00	2.737141330553348073e+00	7.431195577504139692e+03	1.109475708248729875e+00
2.720000000000000000e+02	2.566704376316345588e+03	-1.157378651666526315e+00	-1.791301141462501523e+00	7.012333598304354382e+03	-5.786893258332631573e-01	2.671893854824839764e+03	-4.120226591665964722e-01	-6.039839040645841317e-01	7.117166799152177191e+03	-2.060113295832982361e-01	2.777083333333333485e+03	3.333333333333333148e-01	5.833333333333333703e-01	7.222000000000000000e+03	1.666666666666666574e-01	2.882272811841827206e+03	1.078689325833263046e+00	1.770650570731250983e+00	7.326833200847822809e+03	5.393446629166315232e-01	2.987462290350321382e+03	1.824045318333192833e+00	2.957967808129168485e+00	7.431666401695645618e+03	9.120226591665964166e-01
2.730000000000000000e+02	2.566444385810621043e+03	-1.401452019105952296e+00	-1.454706713874832857e+00	7.012323258269066173e+03	-1.073957880828179778e+00	2.671722192905310294e+03	-4.923926762196428331e-01	-4.981866902707497435e-01	7.117224129134533541e+03	-4.744789404140898892e-01	2.777000000000000000e+03	4.166666666666666852e-01	4.583333333333333148e-01	7.222125000000000000e+03	1.250000000000000000e-01	2.882277807094689706e+03	1.325726009552976148e+00	1.414853356937416429e+00	7.327025870865466459e+03	7.244789404140898892e-01	2.987555614189378957e+03	2.234785352439285777e+00	2.371373380541499376e+00	7.431926741730933827e+03	1.323957880828179778e+00
2.740000000000000000e+02	2.566400756752590041e+03	-1.101738929857383198e+00	-1.365505719019940889e+00	7.012357494110057814e+03	-7.529711460710616366e-01	2.671679545042961763e+03	-3.425361315953582841e-01	-4.535861928433037593e-01	7.117262080388362847e+03	-3.139855730355308183e-01	2.776958333333333485e+03	4.166666666666666852e-01	4.583333333333333148e-01	7.222166666666666970e+03	1.250000000000000000e-01	2.882237121623705207e+03	1.175869464928691599e+00	1.370252859509970333e+00	7.327071252944971093e+03	5.639855730355307628e-01	2.987515909914076929e+03	1.935072263190716679e+00	2.282172385686607630e+00	7.431975839223276125e+03	1.002971146071061526e+00
2.750000000000000000e+02	2.566347662405461051e+03	-1.157378651666526315e+00	-1.538330662391448111e+00	7.012390968968777088e+03	-1.059772895018904704e+00	2.671632164536064010e+03	-4.120226591665964722e-01	-4.983319978623906854e-01	7.117299651151054604e+03	-3.840531141761190370e-01	2.776916666666666515e+03	3.333333333333333148e-01	5.416666666666666297e-01	7.222208333333333030e+03	2.916666666666666852e-01	2.882201168797269020e+03	1.078689325833263046e+00	1.581665331195723834e+00	7.327117015515611456e+03	9.673864475094524629e-01	2.987485670927871979e+03	1.824045318333192833e+00	2.621663995724781149e+00	7.432025697697888972e+03	1.643106228352238185e+00
2.760000000000000000e+02	2.566347662405461051e+03	-1.157378651666526315e+00	-1.265277174437573038e+00	7.012489761398295741e+03	-9.388749301184665663e-01	2.671632164536064010e+03	-4.120226591665964722e-01	-4.659719205521198337e-01	7.117453214032481810e+03	-3.861041317258999683e-01	2.776916666666666515e+03	3.333333333333333148e-01	3.333333333333333148e-01	7.222416666666666970e+03	1.666666666666666574e-01	2.882201168797269020e+03	1.078689325833263046e+00	1.132638587218786519e+00	7.327380119300852130e+03	7.194374650592332276e-01	2.987485670927871979e+03	1.824045318333192833e+00	1.931943841104239556e+00	7.432343571935038199e+03	1.272208263451799937e+00
2.770000000000000000e+02	2.566347662405461051e+03	-1.157378651666526315e+00	-1.177932674045699901e+00	7.012365513238129097e+03	-3.579859602760601112e-01	2.671632164536064010e+03	-4.120226591665964722e-01	-4.431330036895166358e-01	7.117411923285731064e+03	-1.581596468046967408e-01	2.776916666666666515e+03	3.333333333333333148e-01	2.916666666666666852e-01	7.222458333333333030e+03	4.166666666666666435e-02	2.882201168797269020e+03	1.078689325833263046e+00	1.026466337022849951e+00	7.327504743380934997e+03	2.414929801380300556e-01	2.987485670927871979e+03	1.824045318333192833e+00	1.761266007379033383e+00	7.432551153428536963e+03	4.413192936093934815e-01
2.780000000000000000e+02	2.566347662405461051e+03	-1.059772895018904704e+00	-1.485894083975128455e+00	7.012347674293145246e+03	-7.529711460710616366e-01	2.671632164536064010e+03	-3.840531141761190370e-01	-5.971137086542308570e-01	7.117423837146572623e+03	-3.139855730355308183e-01	2.776916666666666515e+03	2.916666666666666852e-01	2.916666666666666852e-01	7.222500000000000000e+03	1.250000000000000000e-01	2.882201168797269020e+03	9.673864475094524629e-01	1.180447041987564338e+00	7.327576162853427377e+03	5.639855730355307628e-01	2.987485670927871979e+03	1.643106228352238185e+00	2.069227417308461714e+00	7.432652325706854754e+03	1.002971146071061526e+00
2.790000000000000000e+02	2.566347662405461051e+03	-1.072875655532295358e+00	-7.881883952584496367e-01	7.012447446092199243e+03	-3.579859602760601112e-01	2.671632164536064010e+03	-4.114378277661476790e-01	-2.899275309625581887e-01	7.117536223046099622e+03	-1.581596468046967408e-01	2.776916666666666515e+03	2.500000000000000000e-01	2.083333333333333426e-01	7.222625000000000000e+03	4.166666666666666435e-02	2.882201168797269020e+03	9.114378277661476790e-01	7.065941976292248183e-01	7.327713776953900378e+03	2.414929801380300556e-01	2.987485670927871979e+03	1.572875655532295358e+00	1.204855061925116377e+00	7.432802553907800757e+03	4.413192936093934815e-01
2.800000000000000000e+02	2.566347662405461051e+03	-7.881883952584497477e-01	-9.402380714238083304e-01	7.012447446092199243e+03	-3.579859602760601112e-01	2.671632164536064010e+03	-2.899275309625581887e-01	-3.451190357119041652e-01	7.117536223046099622e+03	-1.581596468046967408e-01	2.776916666666666515e+03	2.083333333333333426e-01	2.500000000000000000e-01	7.222625000000000000e+03	4.166666666666666435e-02	2.882201168797269020e+03	7.065941976292249294e-01	8.451190357119041652e-01	7.327713776953900378e+03	2.414929801380300556e-01	2.987485670927871979e+03	1.204855061925116377e+00	1.440238071423808330e+00	7.432802553907800757e+03	4.413192936093934815e-01
2.810000000000000000e+02	2.566347662405461051e+03	-7.761423749153966156e-01	-7.908329997330663108e-01	7.012479712848034978e+03	-3.579859602760599446e-01	2.671632164536064010e+03	-3.047378541243649375e-01	-2.704164998665331554e-01	7.117573189757351429e+03	-1.581596468046966575e-01	2.776916666666666515e+03	1.666666666666666574e-01	2.500000000000000000e-01	7.222666666666666970e+03	4.166666666666666435e-02	2.882201168797269020e+03	6.380711874576983078e-01	7.704164998665331554e-01	7.327760143575982511e+03	2.414929801380299723e-01	2.987485670927871979e+03	1.109475708248729875e+00	1.290832999733066311e+00	7.432853620485298961e+03	4.413192936093933150e-01
2.820000000000000000e+02	2.566347662405461051e+03	-5.364378277661476790e-01	-7.881883952584496367e-01	7.012541968120467573e+03	-1.072875655532295358e+00	2.671632164536064010e+03	-2.057189138830738395e-01	-2.899275309625581887e-01	7.117645984060233786e+03	-4.114378277661476790e-01	2.776916666666666515e+03	1.250000000000000000e-01	2.083333333333333426e-01	7.222750000000000000e+03	2.500000000000000000e-01	2.882201168797269020e+03	4.557189138830738395e-01	7.065941976292248183e-01	7.327854015939766214e+03	9.114378277661476790e-01	2.987485670927871979e+03	7.864378277661476790e-01	1.204855061925116377e+00	7.432958031879532427e+03	1.572875655532295358e+00
2.830000000000000000e+02	2.566347662405461051e+03	-5.364378277661476790e-01	-5.786893258332631573e-01	7.012574335342894301e+03	-3.579859602760600557e-01	2.671632164536064010e+03	-2.057189138830738395e-01	-2.060113295832982361e-01	7.117683001004780635e+03	-1.581596468046967130e-01	2.776916666666666515e+03	1.250000000000000000e-01	1.666666666666666574e-01	7.222791666666666970e+03	4.166666666666666435e-02	2.882201168797269020e+03	4.557189138830738395e-01	5.393446629166315232e-01	7.327900332328553304e+03	2.414929801380300278e-01	2.987485670927871979e+03	7.864378277661476790e-01	9.120226591665964166e-01	7.433008997990439639e+03	4.413192936093934260e-01
2.840000000000000000e+02	2.566303307932903863e+03	-5.786893258332631573e-01	-5.786893258332631573e-01	7.012574335342894301e+03	-3.579859602760600557e-01	2.671589153966451704e+03	-2.060113295832982361e-01	-2.060113295832982361e-01	7.117683001004780635e+03	-1.581596468046967130e-01	2.776875000000000000e+03	1.666666666666666574e-01	1.666666666666666574e-01	7.222791666666666970e+03	4.166666666666666435e-02	2.882160846033548296e+03	5.393446629166315232e-01	5.393446629166315232e-01	7.327900332328553304e+03	2.414929801380300278e-01	2.987446692067096137e+03	9.120226591665964166e-01	9.120226591665964166e-01	7.433008997990439639e+03	4.413192936093934260e-01
2.850000000000000000e+02	2.566095212539881686e+03	-5.364378277661476790e-01	-7.908329997330663108e-01	7.012574335342894301e+03	-3.579859602760600557e-01	2.671464272936607358e+03	-2.057189138830738395e-01	-2.704164998665331554e-01	7.117683001004780635e+03	-1.581596468046967130e-01	2.776833333333333485e+03	1.250000000000000000e-01	2.500000000000000000e-01	7.222791666666666970e+03	4.166666666666666435e-02	2.882202393730059612e+03	4.557189138830738395e-01	7.704164998665331554e-01	7.327900332328553304e+03	2.414929801380300278e-01	2.987571454126785284e+03	7.864378277661476790e-01	1.290832999733066311e+00	7.433008997990439639e+03	4.413192936093934260e-01
2.860000000000000000e+02	2.566095212539881686e+03	-4.694374650592331721e-01	-7.881883952584496367e-01	7.012643926733780063e+03	-4.694374650592332832e-01	2.671464272936607358e+03	-1.930520658629499287e-01	-2.899275309625581887e-01	7.117759463366890486e+03	-1.930520658629499842e-01	2.776833333333333485e+03	8.333333333333332871e-02	2.083333333333333426e-01	7.222875000000000000e+03	8.333333333333332871e-02	2.882202393730059612e+03	3.597187325296165583e-01	7.065941976292248183e-01	7.327990536633109514e+03	3.597187325296166138e-01	2.987571454126785284e+03	6.361041317258998573e-01	1.204855061925116377e+00	7.433106073266219937e+03	6.361041317258999683e-01
2.870000000000000000e+02	2.566095212539881686e+03	-3.579859602760602222e-01	-9.402380714238083304e-01	7.012643926733780063e+03	0.000000000000000000e+00	2.671464272936607358e+03	-1.581596468046967963e-01	-3.451190357119041652e-01	7.117759463366890486e+03	0.000000000000000000e+00	2.776833333333333485e+03	4.166666666666666435e-02	2.500000000000000000e-01	7.222875000000000000e+03	0.000000000000000000e+00	2.882202393730059612e+03	2.414929801380301111e-01	8.451190357119041652e-01	7.327990536633109514e+03	0.000000000000000000e+00	2.987571454126785284e+03	4.413192936093935925e-01	1.440238071423808330e+00	7.433106073266219937e+03	0.000000000000000000e+00
2.880000000000000000e+02	2.566095212539881686e+03	-3.579859602760602222e-01	-9.402380714238083304e-01	7.012643926733780063e+03	-3.579859602760601112e-01	2.671464272936607358e+03	-1.581596468046967963e-01	-3.451190357119041652e-01	7.117759463366890486e+03	-1.581596468046967408e-01	2.776833333333333485e+03	4.166666666666666435e-02	2.500000000000000000e-01	7.222875000000000000e+03	4.166666666666666435e-02	2.882202393730059612e+03	2.414929801380301111e-01	8.451190357119041652e-01	7.327990536633109514e+03	2.414929801380300556e-01	2.987571454126785284e+03	4.413192936093935925e-01	1.440238071423808330e+00	7.433106073266219937e+03	4.413192936093934815e-01
2.890000000000000000e+02	2.566095212539881686e+03	-3.579859602760602222e-01	-9.402380714238083304e-01	7.012643926733780063e+03	0.000000000000000000e+00	2.671464272936607358e+03	-1.581596468046967963e-01	-3.451190357119041652e-01	7.117759463366890486e+03	0.000000000000000000e+00	2.776833333333333485e+03	4.166666666666666435e-02	2.500000000000000000e-01	7.222875000000000000e+03	0.000000000000000000e+00	2.882202393730059612e+03	2.414929801380301111e-01	8.451190357119041652e-01	7.327990536633109514e+03	0.000000000000000000e+00	2.987571454126785284e+03	4.413192936093935925e-01	1.440238071423808330e+00	7.433106073266219937e+03	0.000000000000000000e+00
2.900000000000000000e+02	2.566050135269659677e+03	-4.694374650592331721e-01	-7.881883952584496367e-01	7.012519489351422635e+03	-4.694374650592332832e-01	2.671420900968163096e+03	-1.930520658629499287e-01	-2.899275309625581887e-01	7.117718078009044802e+03	-1.930520658629499842e-01	2.776791666666666515e+03	8.333333333333332871e-02	2.083333333333333426e-01	7.222916666666666970e+03	8.333333333333332871e-02	2.882162432365169934e+03	3.597187325296165583e-01	7.065941976292248183e-01	7.328115255324289137e+03	3.597187325296166138e-01	2.987533198063673353e+03	6.361041317258998573e-01	1.204855061925116377e+00	7.433313843981911305e+03	6.361041317258999683e-01
2.910000000000000000e+02	2.566050135269659677e+03	-4.694374650592331721e-01	-7.881883952584496367e-01	7.012519489351422635e+03	-3.579859602760601112e-01	2.671420900968163096e+03	-1.930520658629499287e-01	-2.899275309625581887e-01	7.117718078009044802e+03	-1.581596468046967408e-01	2.776791666666666515e+03	8.333333333333332871e-02	2.083333333333333426e-01	7.222916666666666970e+03	4.166666666666666435e-02	2.882162432365169934e+03	3.597187325296165583e-01	7.065941976292248183e-01	7.328115255324289137e+03	2.414929801380300556e-01	2.987533198063673353e+03	6.361041317258998573e-01	1.204855061925116377e+00	7.433313843981911305e+03	4.413192936093934815e-01
2.920000000000000000e+02	2.566050135269659677e+03	-4.694374650592331721e-01	-7.881883952584496367e-01	7.012519489351422635e+03	-3.579859602760600557e-01	2.671420900968163096e+03	-1.930520658629499287e-01	-2.899275309625581887e-01	7.117718078009044802e+03	-1.581596468046967130e-01	2.776791666666666515e+03	8.333333333333332871e-02	2.083333333333333426e-01	7.222916666666666970e+03	4.166666666666666435e-02	2.882162432365169934e+03	3.597187325296165583e-01	7.065941976292248183e-01	7.328115255324289137e+03	2.414929801380300278e-01	2.987533198063673353e+03	6.361041317258998573e-01	1.204855061925116377e+00	7.433313843981911305e+03	4.413192936093934260e-01
2.930000000000000000e+02	2.565978203974061216e+03	-5.364378277661476790e-01	-7.881883952584496367e-01	7.012519489351422635e+03	0.000000000000000000e+00	2.671364101987030608e+03	-2.057189138830738395e-01	-2.899275309625581887e-01	7.117718078009044802e+03	0.000000000000000000e+00	2.776750000000000000e+03	1.250000000000000000e-01	2.083333333333333426e-01	7.222916666666666970e+03	0.000000000000000000e+00	2.882135898012969392e+03	4.557189138830738395e-01	7.065941976292248183e-01	7.328115255324289137e+03	0.000000000000000000e+00	2.987521796025938784e+03	7.864378277661476790e-01	1.204855061925116377e+00	7.433313843981911305e+03	0.000000000000000000e+00
2.940000000000000000e+02	2.565978203974061216e+03	-4.694374650592331721e-01	-9.402380714238083304e-01	7.012519489351422635e+03	-1.408312395177699905e+00	2.671364101987030608e+03	-1.930520658629499287e-01	-3.451190357119041652e-01	7.117718078009044802e+03	-5.791561975888499525e-01	2.776750000000000000e+03	8.333333333333332871e-02	2.500000000000000000e-01	7.222916666666666970e+03	2.500000000000000000e-01	2.882135898012969392e+03	3.597187325296165583e-01	8.451190357119041652e-01	7.328115255324289137e+03	1.079156197588849952e+00	2.987521796025938784e+03	6.361041317258998573e-01	1.440238071423808330e+00	7.433313843981911305e+03	1.908312395177699905e+00
2.950000000000000000e+02	2.565925285970516597e+03	-3.579859602760602222e-01	-1.059772895018904482e+00	7.012551204836643592e+03	-4.694374650592332832e-01	2.671316809651924814e+03	-1.581596468046967963e-01	-3.840531141761189260e-01	7.117754769084988766e+03	-1.930520658629499842e-01	2.776708333333333485e+03	4.166666666666666435e-02	2.916666666666666852e-01	7.222958333333333030e+03	8.333333333333332871e-02	2.882099857014742156e+03	2.414929801380301111e-01	9.673864475094522408e-01	7.328161897581677295e+03	3.597187325296166138e-01	2.987491380696150372e+03	4.413192936093935925e-01	1.643106228352237963e+00	7.433365461830022468e+03	6.361041317258999683e-01
2.960000000000000000e+02	2.565925285970516597e+03	0.000000000000000000e+00	-1.041035208539220047e+00	7.012551204836643592e+03	-9.433562467571042776e-01	2.671316809651924814e+03	0.000000000000000000e+00	-3.538509376029433384e-01	7.117754769084988766e+03	-3.675114567118854536e-01	2.776708333333333485e+03	0.000000000000000000e+00	3.333333333333333148e-01	7.222958333333333030e+03	2.083333333333333426e-01	2.882099857014742156e+03	0.000000000000000000e+00	1.020517604269610024e+00	7.328161897581677295e+03	7.841781233785521943e-01	2.987491380696150372e+03	0.000000000000000000e+00	1.707701875205886566e+00	7.433365461830022468e+03	1.360022913423770907e+00
2.970000000000000000e+02	2.565925285970516597e+03	0.000000000000000000e+00	-1.059772895018904482e+00	7.012426180797960114e+03	-5.364378277661476790e-01	2.671316809651924814e+03	0.000000000000000000e+00	-3.840531141761189260e-01	7.117713090398980057e+03	-2.057189138830738395e-01	2.776708333333333485e+03	0.000000000000000000e+00	2.916666666666666852e-01	7.223000000000000000e+03	1.250000000000000000e-01	2.882099857014742156e+03	0.000000000000000000e+00	9.673864475094522408e-01	7.328286909601019943e+03	4.557189138830738395e-01	2.987491380696150372e+03	0.000000000000000000e+00	1.643106228352237963e+00	7.433573819202039886e+03	7.864378277661476790e-01
2.980000000000000000e+02	2.565925285970516597e+03	0.000000000000000000e+00	-9.433562467571042776e-01	7.012503248277262173e+03	-3.579859602760602222e-01	2.671316809651924814e+03	0.000000000000000000e+00	-3.675114567118854536e-01	7.117793290805297147e+03	-1.581596468046967963e-01	2.776708333333333485e+03	0.000000000000000000e+00	2.083333333333333426e-01	7.223083333333333030e+03	4.166666666666666435e-02	2.882099857014742156e+03	0.000000000000000000e+00	7.841781233785521943e-01	7.328373375861368913e+03	2.414929801380301111e-01	2.987491380696150372e+03	0.000000000000000000e+00	1.360022913423770907e+00	7.433663418389403887e+03	4.413192936093935925e-01
2.990000000000000000e+02	2.565925285970516597e+03	0.000000000000000000e+00	-9.433562467571042776e-01	7.012503248277262173e+03	0.000000000000000000e+00	2.671316809651924814e+03	0.000000000000000000e+00	-3.675114567118854536e-01	7.117793290805297147e+03	0.000000000000000000e+00	2.776708333333333485e+03	0.000000000000000000e+00	2.083333333333333426e-01	7.223083333333333030e+03	0.000000000000000000e+00	2.882099857014742156e+03	0.000000000000000000e+00	7.841781233785521943e-01	7.328373375861368913e+03	0.000000000000000000e+00	2.987491380696150372e+03	0.000000000000000000e+00	1.360022913423770907e+00	7.433663418389403887e+03	0.000000000000000000e+00
3.000000000000000000e+02	2.565852635929726148e+03	-3.579859602760600557e-01	-9.433562467571042776e-01	7.012503248277262173e+03	0.000000000000000000e+00	2.671259651298196331e+03	-1.581596468046967130e-01	-3.675114567118854536e-01	7.117793290805297147e+03	0.000000000000000000e+00	2.776666666666666515e+03	4.166666666666666435e-02	2.083333333333333426e-01	7.223083333333333030e+03	0.000000000000000000e+00	2.882073682035136699e+03	2.414929801380300278e-01	7.841781233785521943e-01	7.328373375861368913e+03	0.000000000000000000e+00	2.987480697403606882e+03	4.413192936093934260e-01	1.360022913423770907e+00	7.433663418389403887e+03	0.000000000000000000e+00
3.010000000000000000e+02	2.565852635929726148e+03	-3.579859602760600557e-01	-7.761423749153966156e-01	7.012515319548221669e+03	0.000000000000000000e+00	2.671259651298196331e+03	-1.581596468046967130e-01	-3.047378541243649375e-01	7.117820159774110834e+03	0.000000000000000000e+00	2.776666666666666515e+03	4.166666666666666435e-02	1.666666666666666574e-01	7.223125000000000000e+03	0.000000000000000000e+00	2.882073682035136699e+03	2.414929801380300278e-01	6.380711874576983078e-01	7.328429840225889166e+03	0.000000000000000000e+00	2.987480697403606882e+03	4.413192936093934260e-01	1.109475708248729875e+00	7.433734680451778331e+03	0.000000000000000000e+00
3.020000000000000000e+02	2.565852635929726148e+03	0.000000000000000000e+00	-9.433562467571042776e-01	7.012515319548221669e+03	-7.159719205521202223e-01	2.671259651298196331e+03	0.000000000000000000e+00	-3.675114567118854536e-01	7.117820159774110834e+03	-3.163192936093934815e-01	2.776666666666666515e+03	0.000000000000000000e+00	2.083333333333333426e-01	7.223125000000000000e+03	8.333333333333332871e-02	2.882073682035136699e+03	0.000000000000000000e+00	7.841781233785521943e-01	7.328429840225889166e+03	4.829859602760601112e-01	2.987480697403606882e+03	0.000000000000000000e+00	1.360022913423770907e+00	7.433734680451778331e+03	8.826385872187869630e-01
3.030000000000000000e+02	2.565852635929726148e+03	0.000000000000000000e+00	-9.433562467571042776e-01	7.012515319548221669e+03	-7.529711460710616366e-01	2.671259651298196331e+03	0.000000000000000000e+00	-3.675114567118854536e-01	7.117820159774110834e+03	-3.139855730355308183e-01	2.776666666666666515e+03	0.000000000000000000e+00	2.083333333333333426e-01	7.223125000000000000e+03	1.250000000000000000e-01	2.882073682035136699e+03	0.000000000000000000e+00	7.841781233785521943e-01	7.328429840225889166e+03	5.639855730355307628e-01	2.987480697403606882e+03	0.000000000000000000e+00	1.360022913423770907e+00	7.433734680451778331e+03	1.002971146071061526e+00
3.040000000000000000e+02	2.565852635929726148e+03	0.000000000000000000e+00	-9.433562467571042776e-01	7.012515319548221669e+03	-4.694374650592331721e-01	2.671259651298196331e+03	0.000000000000000000e+00	-3.675114567118854536e-01	7.117820159774110834e+03	-1.930520658629499287e-01	2.776666666666666515e+03	0.000000000000000000e+00	2.083333333333333426e-01	7.223125000000000000e+03	8.333333333333332871e-02	2.882073682035136699e+03	0.000000000000000000e+00	7.841781233785521943e-01	7.328429840225889166e+03	3.597187325296165583e-01	2.987480697403606882e+03	0.000000000000000000e+00	1.360022913423770907e+00	7.433734680451778331e+03	6.361041317258998573e-01
3.050000000000000000e+02	2.565798995516049672e+03	-3.579859602760601112e-01	-9.433562467571042776e-01	7.012515319548221669e+03	0.000000000000000000e+00	2.671211997758024609e+03	-1.581596468046967408e-01	-3.675114567118854536e-01	7.117820159774110834e+03	0.000000000000000000e+00	2.776625000000000000e+03	4.166666666666666435e-02	2.083333333333333426e-01	7.223125000000000000e+03	0.000000000000000000e+00	2.882038002241975391e+03	2.414929801380300556e-01	7.841781233785521943e-01	7.328429840225889166e+03	0.000000000000000000e+00	2.987451004483950328e+03	4.413192936093934815e-01	1.360022913423770907e+00	7.433734680451778331e+03	0.000000000000000000e+00
3.060000000000000000e+02	2.565798995516049672e+03	-3.579859602760601112e-01	-9.433562467571042776e-01	7.012515319548221669e+03	-3.579859602760601112e-01	2.671211997758024609e+03	-1.581596468046967408e-01	-3.675114567118854536e-01	7.117820159774110834e+03	-1.581596468046967408e-01	2.776625000000000000e+03	4.166666666666666435e-02	2.083333333333333426e-01	7.223125000000000000e+03	4.166666666666666435e-02	2.882038002241975391e+03	2.414929801380300556e-01	7.841781233785521943e-01	7.328429840225889166e+03	2.414929801380300556e-01	2.987451004483950328e+03	4.413192936093934815e-01	1.360022913423770907e+00	7.433734680451778331e+03	4.413192936093934815e-01
3.070000000000000000e+02	2.565744598224667698e+03	-7.159719205521202223e-01	-9.388749301184665663e-01	7.012435663832353384e+03	0.000000000000000000e+00	2.671163965779000591e+03	-3.163192936093934815e-01	-3.861041317258999683e-01	7.117801165249509722e+03	0.000000000000000000e+00	2.776583333333333485e+03	8.333333333333332871e-02	1.666666666666666574e-01	7.223166666666666970e+03	0.000000000000000000e+00	2.882002700887666379e+03	4.829859602760601112e-01	7.194374650592332276e-01	7.328532168083824217e+03	0.000000000000000000e+00	2.987422068441999272e+03	8.826385872187869630e-01	1.272208263451799937e+00	7.433897669500980555e+03	0.000000000000000000e+00
3.080000000000000000e+02	2.565744598224667698e+03	-7.159719205521202223e-01	-9.388749301184665663e-01	7.012435663832353384e+03	-3.579859602760601112e-01	2.671163965779000591e+03	-3.163192936093934815e-01	-3.861041317258999683e-01	7.117801165249509722e+03	-1.581596468046967408e-01	2.776583333333333485e+03	8.333333333333332871e-02	1.666666666666666574e-01	7.223166666666666970e+03	4.166666666666666435e-02	2.882002700887666379e+03	4.829859602760601112e-01	7.194374650592332276e-01	7.328532168083824217e+03	2.414929801380300556e-01	2.987422068441999272e+03	8.826385872187869630e-01	1.272208263451799937e+00	7.433897669500980555e+03	4.413192936093934815e-01
3.090000000000000000e+02	2.565689444192673363e+03	-3.579859602760601112e-01	-1.505942292142123273e+00	7.012435663832353384e+03	-1.431943841104240445e+00	2.671115555429670167e+03	-1.581596468046967408e-01	-6.279711460710616366e-01	7.117801165249509722e+03	-6.326385872187869630e-01	2.776541666666666515e+03	4.166666666666666435e-02	2.500000000000000000e-01	7.223166666666666970e+03	1.666666666666666574e-01	2.881967777903662864e+03	2.414929801380300556e-01	1.127971146071061526e+00	7.328532168083824217e+03	9.659719205521202223e-01	2.987393889140659667e+03	4.413192936093934815e-01	2.005942292142123051e+00	7.433897669500980555e+03	1.765277174437573926e+00
3.100000000000000000e+02	2.565689444192673363e+03	0.000000000000000000e+00	-1.828016223662816353e+00	7.012435663832353384e+03	-7.529711460710616366e-01	2.671115555429670167e+03	0.000000000000000000e+00	-7.681747784980748062e-01	7.117801165249509722e+03	-3.139855730355308183e-01	2.776541666666666515e+03	0.000000000000000000e+00	2.916666666666666852e-01	7.223166666666666970e+03	1.250000000000000000e-01	2.881967777903662864e+03	0.000000000000000000e+00	1.351508111831408288e+00	7.328532168083824217e+03	5.639855730355307628e-01	2.987393889140659667e+03	0.000000000000000000e+00	2.411349556996149612e+00	7.433897669500980555e+03	1.002971146071061526e+00
3.110000000000000000e+02	2.565689444192673363e+03	0.000000000000000000e+00	-1.505942292142123273e+00	7.012466801936326192e+03	-7.529711460710616366e-01	2.671115555429670167e+03	0.000000000000000000e+00	-6.279711460710616366e-01	7.117837567634829611e+03	-3.139855730355308183e-01	2.776541666666666515e+03	0.000000000000000000e+00	2.500000000000000000e-01	7.223208333333333030e+03	1.250000000000000000e-01	2.881967777903662864e+03	0.000000000000000000e+00	1.127971146071061526e+00	7.328579099031836449e+03	5.639855730355307628e-01	2.987393889140659667e+03	0.000000000000000000e+00	2.005942292142123051e+00	7.433949864730339868e+03	1.002971146071061526e+00
3.120000000000000000e+02	2.565689444192673363e+03	0.000000000000000000e+00	-1.505942292142123273e+00	7.012466801936326192e+03	0.000000000000000000e+00	2.671115555429670167e+03	0.000000000000000000e+00	-6.279711460710616366e-01	7.117837567634829611e+03	0.000000000000000000e+00	2.776541666666666515e+03	0.000000000000000000e+00	2.500000000000000000e-01	7.223208333333333030e+03	0.000000000000000000e+00	2.881967777903662864e+03	0.000000000000000000e+00	1.127971146071061526e+00	7.328579099031836449e+03	0.000000000000000000e+00	2.987393889140659667e+03	0.000000000000000000e+00	2.005942292142123051e+00	7.433949864730339868e+03	0.000000000000000000e+00
3.130000000000000000e+02	2.565689444192673363e+03	0.000000000000000000e+00	-1.505942292142123273e+00	7.012466801936326192e+03	-3.579859602760601112e-01	2.671115555429670167e+03	0.000000000000000000e+00	-6.279711460710616366e-01	7.117837567634829611e+03	-1.581596468046967408e-01	2.776541666666666515e+03	0.000000000000000000e+00	2.500000000000000000e-01	7.223208333333333030e+03	4.166666666666666435e-02	2.881967777903662864e+03	0.000000000000000000e+00	1.127971146071061526e+00	7.328579099031836449e+03	2.414929801380300556e-01	2.987393889140659667e+03	0.000000000000000000e+00	2.005942292142123051e+00	7.433949864730339868e+03	4.413192936093934815e-01
3.140000000000000000e+02	2.565689444192673363e+03	0.000000000000000000e+00	-1.505942292142123273e+00	7.012466801936326192e+03	-7.159719205521202223e-01	2.671115555429670167e+03	0.000000000000000000e+00	-6.279711460710616366e-01	7.117837567634829611e+03	-3.163192936093934815e-01	2.776541666666666515e+03	0.000000000000000000e+00	2.500000000000000000e-01	7.223208333333333030e+03	8.333333333333332871e-02	2.881967777903662864e+03	0.000000000000000000e+00	1.127971146071061526e+00	7.328579099031836449e+03	4.829859602760601112e-01	2.987393889140659667e+03	0.000000000000000000e+00	2.005942292142123051e+00	7.433949864730339868e+03	8.826385872187869630e-01
3.150000000000000000e+02	2.565633533565275684e+03	-3.579859602760601112e-01	-1.505942292142123273e+00	7.012466801936326192e+03	-7.159719205521202223e-01	2.671066766782637842e+03	-1.581596468046967408e-01	-6.279711460710616366e-01	7.117837567634829611e+03	-3.163192936093934815e-01	2.776500000000000000e+03	4.166666666666666435e-02	2.500000000000000000e-01	7.223208333333333030e+03	8.333333333333332871e-02	2.881933233217362158e+03	2.414929801380300556e-01	1.127971146071061526e+00	7.328579099031836449e+03	4.829859602760601112e-01	2.987366466434724316e+03	4.413192936093934815e-01	2.005942292142123051e+00	7.433949864730339868e+03	8.826385872187869630e-01
3.160000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	-1.828016223662816353e+00	7.012466801936326192e+03	-1.080552462257981183e+00	2.671066766782637842e+03	0.000000000000000000e+00	-7.681747784980748062e-01	7.117837567634829611e+03	-4.569428977956573323e-01	2.776500000000000000e+03	0.000000000000000000e+00	2.916666666666666852e-01	7.223208333333333030e+03	1.666666666666666574e-01	2.881933233217362158e+03	0.000000000000000000e+00	1.351508111831408288e+00	7.328579099031836449e+03	7.902762311289905917e-01	2.987366466434724316e+03	0.000000000000000000e+00	2.411349556996149612e+00	7.433949864730339868e+03	1.413885795591314665e+00
3.170000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	-1.203422862174785335e+00	7.012526806244231011e+03	-3.579859602760601112e-01	2.671066766782637842e+03	0.000000000000000000e+00	-4.975447644207259268e-01	7.117909236455448990e+03	-1.581596468046967408e-01	2.776500000000000000e+03	0.000000000000000000e+00	2.083333333333333426e-01	7.223291666666666970e+03	4.166666666666666435e-02	2.881933233217362158e+03	0.000000000000000000e+00	9.142114310873926675e-01	7.328674096877884949e+03	2.414929801380300556e-01	2.987366466434724316e+03	0.000000000000000000e+00	1.620089528841451854e+00	7.434056527089102929e+03	4.413192936093934815e-01
3.180000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	-9.388749301184665663e-01	7.012555672699616480e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	-3.861041317258999683e-01	7.117944503016474300e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	1.666666666666666574e-01	7.223333333333333030e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	7.194374650592332276e-01	7.328722163650191760e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	1.272208263451799937e+00	7.434110993967049581e+03	0.000000000000000000e+00
3.190000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	-9.388749301184665663e-01	7.012555672699616480e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	-3.861041317258999683e-01	7.117944503016474300e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	1.666666666666666574e-01	7.223333333333333030e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	7.194374650592332276e-01	7.328722163650191760e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	1.272208263451799937e+00	7.434110993967049581e+03	0.000000000000000000e+00
3.200000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	-4.694374650592332832e-01	7.012595323134070895e+03	-7.159719205521202223e-01	2.671066766782637842e+03	0.000000000000000000e+00	-1.930520658629499842e-01	7.118005994900368933e+03	-3.163192936093934815e-01	2.776500000000000000e+03	0.000000000000000000e+00	8.333333333333332871e-02	7.223416666666666970e+03	8.333333333333332871e-02	2.881933233217362158e+03	0.000000000000000000e+00	3.597187325296166138e-01	7.328827338432965007e+03	4.829859602760601112e-01	2.987366466434724316e+03	0.000000000000000000e+00	6.361041317258999683e-01	7.434238010199263044e+03	8.826385872187869630e-01
3.210000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	-4.694374650592332832e-01	7.012595323134070895e+03	-7.159719205521202223e-01	2.671066766782637842e+03	0.000000000000000000e+00	-1.930520658629499842e-01	7.118005994900368933e+03	-3.163192936093934815e-01	2.776500000000000000e+03	0.000000000000000000e+00	8.333333333333332871e-02	7.223416666666666970e+03	8.333333333333332871e-02	2.881933233217362158e+03	0.000000000000000000e+00	3.597187325296166138e-01	7.328827338432965007e+03	4.829859602760601112e-01	2.987366466434724316e+03	0.000000000000000000e+00	6.361041317258999683e-01	7.434238010199263044e+03	8.826385872187869630e-01
3.220000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	-4.694374650592332832e-01	7.012595323134070895e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	-1.930520658629499842e-01	7.118005994900368933e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	8.333333333333332871e-02	7.223416666666666970e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	3.597187325296166138e-01	7.328827338432965007e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	6.361041317258999683e-01	7.434238010199263044e+03	0.000000000000000000e+00
3.230000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	-3.579859602760601112e-01	7.012606110859340333e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	-1.581596468046967408e-01	7.118032222096336227e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	4.166666666666666435e-02	7.223458333333333030e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	2.414929801380300556e-01	7.328884444570329833e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	4.413192936093934815e-01	7.434310555807325727e+03	0.000000000000000000e+00
3.240000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	-3.579859602760601112e-01	7.012606110859340333e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	-1.581596468046967408e-01	7.118032222096336227e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	4.166666666666666435e-02	7.223458333333333030e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	2.414929801380300556e-01	7.328884444570329833e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	4.413192936093934815e-01	7.434310555807325727e+03	0.000000000000000000e+00
3.250000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.260000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.270000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.280000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.290000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.300000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.310000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.320000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.330000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.340000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.350000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.360000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.370000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.380000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.390000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.400000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.410000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.420000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.430000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.440000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.450000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.460000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.470000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.480000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.490000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.500000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.510000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.520000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.530000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.540000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.550000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.560000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.570000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.580000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.590000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.600000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.610000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.620000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.630000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.640000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00
3.650000000000000000e+02	2.565633533565275684e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.012633533565275684e+03	0.000000000000000000e+00	2.671066766782637842e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.118066766782638297e+03	0.000000000000000000e+00	2.776500000000000000e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.223500000000000000e+03	0.000000000000000000e+00	2.881933233217362158e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.328933233217361703e+03	0.000000000000000000e+00	2.987366466434724316e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.434366466434724316e+03	0.000000000000000000e+00


==> data/habitat.tsv <==
t	nssS	nssE	nssI	nssR	nssVs	nssVi	nsS	nsE	nsI	nsR	nsVs	nsVi	S	E	I	R	Vs	Vi	sS	sE	sI	sR	sVs	sVi	ssS	ssE	ssI	ssR	ssVs	ssVi
0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	5.000000000000000000e+04	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	5.000000000000000000e+04	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	5.000000000000000000e+04	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	5.000000000000000000e+04	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	5.000000000000000000e+04	0.000000000000000000e+00
1.000000000000000000e+00	9.947270950378226189e+03	-8.663398378642616082e-01	3.989113398103174291e+01	2.803154497863527883e+00	4.975725269004485745e+04	3.320366771153194918e+01	9.948197975189112185e+03	-1.650325226546411894e-02	4.171640032384920715e+01	4.651577248931763719e+00	4.987035551168909296e+04	3.841433385576597459e+01	9.949125000000000000e+03	8.333333333333333703e-01	4.354166666666666430e+01	6.500000000000000000e+00	4.998345833333333576e+04	4.362500000000000000e+01	9.950052024810887815e+03	1.683169918932130749e+00	4.536693300948412144e+01	8.348422751068236281e+00	5.009656115497757855e+04	4.883566614423402541e+01	9.950979049621773811e+03	2.533006504530928460e+00	4.719219935230158569e+01	1.019684550213647256e+01	5.020966397662181407e+04	5.404633228846805082e+01
2.000000000000000000e+00	9.943617716291195393e+03	-7.322061797472811939e-01	3.060683887044040574e+01	5.490692389682263475e+00	4.962623597056725703e+04	5.982480761867560659e+01	9.945288024812265576e+03	9.463969101263594030e-01	3.422008610188687072e+01	9.037012861507799144e+00	4.977309715195029275e+04	6.695407047600446049e+01	9.946958333333333940e+03	2.625000000000000000e+00	3.783333333333333570e+01	1.258333333333333393e+01	4.991995833333333576e+04	7.408333333333332860e+01	9.948628641854402304e+03	4.303603089873640819e+00	4.144658056477980068e+01	1.612965380515887048e+01	5.006681951471637876e+04	8.121259619066219670e+01	9.950298950375472486e+03	5.982206179747281638e+00	4.505982779622626566e+01	1.967597427698440526e+01	5.021368069609941449e+04	8.834185904799105060e+01
3.000000000000000000e+00	9.938496834295416193e+03	-1.737133650909932214e-01	2.544542666159718181e+01	8.998737470342291545e+00	4.957355687270950875e+04	7.272085204020071103e+01	9.941102583814374157e+03	2.538143317454503389e+00	2.961854666413192305e+01	1.312436873517114577e+01	4.974538260302142589e+04	8.408959268676701981e+01	9.943708333333333940e+03	5.250000000000000000e+00	3.379166666666666430e+01	1.725000000000000000e+01	4.991720833333333576e+04	9.545833333333332860e+01	9.946314082852293723e+03	7.961856682545496611e+00	3.796478666920140199e+01	2.137563126482885423e+01	5.008903406364524562e+04	1.068270739798996374e+02	9.948919832371251687e+03	1.067371336509099322e+01	4.213790667173614679e+01	2.550126252965770846e+01	5.026085979395716276e+04	1.181958146264659462e+02
4.000000000000000000e+00	9.934547377109427543e+03	1.243059569686633559e+00	2.194912348328232099e+01	1.319337613708192514e+01	4.937890038901720254e+04	8.033302572859344082e+01	9.937586188554714681e+03	4.246529784843316335e+00	2.628706174164116049e+01	1.734668806854096346e+01	4.962453352784193703e+04	9.585401286429672041e+01	9.940625000000000000e+03	7.250000000000000000e+00	3.062500000000000000e+01	2.150000000000000000e+01	4.987016666666666424e+04	1.113750000000000000e+02	9.943663811445285319e+03	1.025347021515668366e+01	3.496293825835883951e+01	2.565331193145903654e+01	5.011579980549139145e+04	1.268959871357032796e+02	9.946702622890572457e+03	1.325694043031336733e+01	3.930087651671767901e+01	2.980662386291807309e+01	5.036143294431612594e+04	1.424169742714065592e+02
5.000000000000000000e+00	9.928045712927832938e+03	2.297186661139104302e+00	1.742540144767686527e+01	1.729659963934283340e+01	4.931249410337681184e+04	8.594267248821195437e+01	9.932335356463916469e+03	6.148593330569552151e+00	2.244186739050509871e+01	2.160663315300475062e+01	4.957953871835507016e+04	1.054296695774393129e+02	9.936625000000000000e+03	1.000000000000000000e+01	2.745833333333333215e+01	2.591666666666666785e+01	4.984658333333333576e+04	1.249166666666666714e+02	9.940914643536083531e+03	1.385140666943044785e+01	3.247479927616156203e+01	3.022670018032858508e+01	5.011362794831160136e+04	1.444036637558940299e+02	9.945204287072167062e+03	1.770281333886089570e+01	3.749126521898979547e+01	3.453673369399049875e+01	5.038067256328985968e+04	1.638906608451213742e+02
6.000000000000000000e+00	9.921903164662409836e+03	4.621830365356911940e+00	1.473848082374843216e+01	2.075687977982092747e+01	4.918707703764213511e+04	9.347608264997374761e+01	9.926889082331204918e+03	8.456748516011789008e+00	2.061924041187421608e+01	2.504510655657713158e+01	4.951268435215439968e+04	1.128630413249868809e+02	9.931875000000000000e+03	1.229166666666666607e+01	2.650000000000000000e+01	2.933333333333333215e+01	4.983829166666666424e+04	1.322500000000000000e+02	9.936860917668795082e+03	1.612658481732154314e+01	3.238075958812578392e+01	3.362156011008953271e+01	5.016389898117892881e+04	1.516369586750131191e+02	9.941846835337590164e+03	1.996150296797642198e+01	3.826151917625156784e+01	3.790978688684573683e+01	5.048950629569119337e+04	1.710239173500262382e+02
7.000000000000000000e+00	9.915217844806322319e+03	6.018961183422835148e+00	1.189193784172642054e+01	2.418136154574755636e+01	4.915552415563780232e+04	9.381210906745900502e+01	9.921421422403162069e+03	1.013448059171141757e+01	1.855013558752987635e+01	2.854901410620711033e+01	4.951063707781890116e+04	1.157393878670628311e+02	9.927625000000000000e+03	1.425000000000000000e+01	2.520833333333333215e+01	3.291666666666666430e+01	4.986575000000000000e+04	1.376666666666666572e+02	9.933828577596837931e+03	1.836551940828858420e+01	3.186653107913678795e+01	3.728431922712621827e+01	5.022086292218109884e+04	1.595939454662704975e+02	9.940032155193677681e+03	2.248103881657716485e+01	3.852472882494024020e+01	4.165197178758577223e+01	5.057597584436219768e+04	1.815212242658743094e+02
8.000000000000000000e+00	9.907617506630238495e+03	7.293560801755935685e+00	9.765794817977370812e+00	2.789803570802272858e+01	4.841656424772118771e+04	9.118027011677175153e+01	9.914975419981785308e+03	1.187594706754463303e+01	1.715373074232201844e+01	3.228235118734469467e+01	4.878267795719392598e+04	1.168609683917192115e+02	9.922333333333333940e+03	1.645833333333333215e+01	2.454166666666666785e+01	3.666666666666666430e+01	4.914879166666666424e+04	1.425416666666666572e+02	9.929691246684882572e+03	2.104071959912203127e+01	3.192960259101131726e+01	4.105098214598863393e+01	4.951490537613940251e+04	1.682223649416141029e+02	9.937049160036429384e+03	2.562310586491072684e+01	3.931753851535596311e+01	4.543529762531059646e+01	4.988101908561214077e+04	1.939030632165615771e+02
9.000000000000000000e+00	9.898181553555283244e+03	6.403193811582083228e+00	1.086113872324354190e+01	3.154208334375051948e+01	4.773160884436334891e+04	9.129865089914059695e+01	9.907507443444308592e+03	1.243076357245770680e+01	1.784723602828843525e+01	3.570854167187525974e+01	4.810017942218167445e+04	1.206909921162369699e+02	9.916833333333333940e+03	1.845833333333333215e+01	2.483333333333333215e+01	3.987500000000000000e+01	4.846875000000000000e+04	1.500833333333333428e+02	9.926159223222359287e+03	2.448590309420895750e+01	3.181943063837822905e+01	4.404145832812474026e+01	4.883732057781832555e+04	1.794756745504297157e+02	9.935485113111384635e+03	3.051347285508457929e+01	3.880552794342312239e+01	4.820791665624948052e+01	4.920589115563665109e+04	2.088680157675260887e+02
1.000000000000000000e+01	9.889680739029128745e+03	6.109462427977037535e+00	1.168334314880591762e+01	3.517548142155312263e+01	4.699462810802306922e+04	9.535295795580080380e+01	9.900194536181232252e+03	1.301306454732185358e+01	1.875833824106962311e+01	3.935857404410989346e+01	4.736902238734486309e+04	1.254264789779004019e+02	9.910708333333333940e+03	1.991666666666666785e+01	2.583333333333333215e+01	4.354166666666666430e+01	4.774341666666666424e+04	1.555000000000000000e+02	9.921222130485435628e+03	2.682026878601148212e+01	3.290832842559704119e+01	4.772475928922343513e+01	4.811781094598846539e+04	1.855735210220996123e+02	9.931735927637539135e+03	3.372387090535629994e+01	3.998332351786074668e+01	5.190785191178020597e+01	4.849220522531025927e+04	2.156470420441991962e+02
1.100000000000000000e+01	9.884116289718036569e+03	1.116311428204097744e+01	1.075860125885460938e+01	3.986097297693032715e+01	4.630179287473775184e+04	9.376286003392868906e+01	9.894433144859018284e+03	1.653989047435382176e+01	1.827513396276063773e+01	4.370131982179849928e+01	4.667112560403554380e+04	1.252147633502976731e+02	9.904750000000000000e+03	2.191666666666666785e+01	2.579166666666666785e+01	4.754166666666666430e+01	4.704045833333333576e+04	1.566666666666666572e+02	9.915066855140981716e+03	2.729344285897951394e+01	3.330819937057269442e+01	5.138201351153482932e+01	4.740979106263112772e+04	1.881185699830356555e+02	9.925383710281963431e+03	3.267021905129235648e+01	4.082473207447872454e+01	5.522236035640300145e+01	4.777912379192891967e+04	2.195704732994046253e+02
1.200000000000000000e+01	9.875633268642761323e+03	1.098800668813082027e+01	1.120933667255979849e+01	4.461470751623220110e+01	4.562820999099496112e+04	9.061005569839447560e+01	9.887441634321379752e+03	1.688983667739874406e+01	1.856300166961323228e+01	4.832818709144943625e+01	4.599058416216414480e+04	1.249716945158639021e+02	9.899250000000000000e+03	2.279166666666666785e+01	2.591666666666666785e+01	5.204166666666666430e+01	4.635295833333333576e+04	1.593333333333333428e+02	9.911058365678620248e+03	2.869349665593459164e+01	3.327033166372009987e+01	5.575514624188389234e+01	4.671533250450252672e+04	1.936949721508027835e+02	9.922866731357238677e+03	3.459532664520251899e+01	4.062399666077353544e+01	5.946862581710112750e+01	4.707770667567171040e+04	2.280566109682721958e+02
1.300000000000000000e+01	9.867038775131964940e+03	1.096901469509750982e+01	1.287942781854246910e+01	4.888906418769285978e+01	4.493073494889424182e+04	9.090161791574458050e+01	9.880248554232648530e+03	1.763034068088208883e+01	1.954388057593790151e+01	5.246536542717976204e+01	4.530501330778044940e+04	1.267841422912056260e+02	9.893458333333333940e+03	2.429166666666666785e+01	2.620833333333333215e+01	5.604166666666666430e+01	4.567929166666666424e+04	1.626666666666666572e+02	9.906668112434019349e+03	3.095299265245124687e+01	3.287278609072876634e+01	5.961796790615356656e+01	4.605357002555287909e+04	1.985491910421276884e+02	9.919877891534702940e+03	3.761431863823582944e+01	3.953723884812419698e+01	6.319426914564046882e+01	4.642784838443908666e+04	2.344317154175887481e+02
1.400000000000000000e+01	9.857978119894329211e+03	1.203500459909449916e+01	1.278376635449828846e+01	5.029356080175593746e+01	4.424695850226461334e+04	9.117061133817799146e+01	9.872801559947165515e+03	1.822583563288058173e+01	2.064188317724914512e+01	5.487594706754463658e+01	4.462720841779897455e+04	1.286894723357556813e+02	9.887625000000000000e+03	2.441666666666666785e+01	2.850000000000000000e+01	5.945833333333333570e+01	4.500745833333333576e+04	1.662083333333333428e+02	9.902448440052834485e+03	3.060749770045275397e+01	3.635811682275085843e+01	6.404071959912202772e+01	4.538770824886769697e+04	2.037271943309110043e+02	9.917271880105670789e+03	3.679832873423883655e+01	4.421623364550170976e+01	6.862310586491072684e+01	4.576795816440205817e+04	2.412460553284886942e+02
1.500000000000000000e+01	9.849102755491152493e+03	1.165562689513654249e+01	1.156149031631951374e+01	5.327217417785227838e+01	4.358659061613086669e+04	8.861437494666381554e+01	9.865634711078910186e+03	1.857781344756827124e+01	2.005157849149308902e+01	5.853192042225947489e+01	4.397658697473210486e+04	1.290988541399985934e+02	9.882166666666666060e+03	2.550000000000000000e+01	2.854166666666666785e+01	6.379166666666666430e+01	4.436658333333333576e+04	1.695833333333333428e+02	9.898698622254421934e+03	3.242218655243172520e+01	3.703175484184024668e+01	6.905141291107385371e+01	4.475657969193456665e+04	2.100678125266680922e+02	9.915230577842179628e+03	3.934437310486345751e+01	4.552184301701382196e+01	7.431115915548105022e+01	4.514657605053580482e+04	2.505522917200028701e+02
1.600000000000000000e+01	9.841037421267315949e+03	1.200775403537046593e+01	1.034587438200919607e+01	5.670893286923256937e+01	4.298038231392577291e+04	8.924558834978033417e+01	9.858622877300325854e+03	1.917054368435189815e+01	1.975627052433793196e+01	6.250029976794962039e+01	4.336023282362955797e+04	1.317477941748901742e+02	9.876208333333333940e+03	2.633333333333333215e+01	2.916666666666666785e+01	6.829166666666667140e+01	4.374008333333333576e+04	1.742500000000000000e+02	9.893793789366342025e+03	3.349612298231476615e+01	3.857706280899540729e+01	7.408303356538371531e+01	4.411993384303711355e+04	2.167522058251098258e+02	9.911379245399351930e+03	4.065891263129619659e+01	4.798745895132414319e+01	7.987440046410077343e+01	4.449978435274089861e+04	2.592544116502196516e+02
1.700000000000000000e+01	9.830106488225495923e+03	1.111213721915091668e+01	1.082696993241272310e+01	5.919562653105609229e+01	4.227339600290636008e+04	8.397284870929777867e+01	9.849969910779414931e+03	1.961856860957545834e+01	2.030931829953969725e+01	6.572281326552804614e+01	4.267332300145318004e+04	1.330072576879822179e+02	9.869833333333333940e+03	2.812500000000000000e+01	2.979166666666666785e+01	7.225000000000000000e+01	4.307325000000000000e+04	1.820416666666666572e+02	9.889696755887252948e+03	3.663143139042453811e+01	3.927401503379363845e+01	7.877718673447195386e+01	4.347317699854681996e+04	2.310760756453510965e+02	9.909560178441171956e+03	4.513786278084908332e+01	4.875636340092061261e+01	8.530437346894390771e+01	4.387310399709363992e+04	2.801104846240355073e+02
1.800000000000000000e+01	9.818037063284295073e+03	1.075023199846892297e+01	1.370129179274907472e+01	6.221367774088081148e+01	4.158402949069655733e+04	8.320113909755222892e+01	9.840289364975480566e+03	2.010428266590112756e+01	2.251731256304120166e+01	6.944017220377374144e+01	4.203313974534827867e+04	1.341214028821094360e+02	9.862541666666666060e+03	2.945833333333333215e+01	3.133333333333333215e+01	7.666666666666667140e+01	4.248225000000000000e+04	1.850416666666666572e+02	9.884793968357851554e+03	3.881238400076553319e+01	4.014935410362546264e+01	8.389316112955960136e+01	4.293136025465172133e+04	2.359619304512238784e+02	9.907046270049037048e+03	4.816643466819773778e+01	4.896537487391758958e+01	9.111965559245253132e+01	4.338047050930344267e+04	2.868821942357810713e+02
1.900000000000000000e+01	9.808456478716168931e+03	1.161642364544225359e+01	1.422253485294523045e+01	6.316808163315900515e+01	4.098147280001148465e+04	8.351214733831720594e+01	9.832561572691418405e+03	2.047487848938779109e+01	2.363210075980594738e+01	7.206320748324615977e+01	4.142525723333907808e+04	1.365685736691586101e+02	9.856666666666666060e+03	2.933333333333333215e+01	3.304166666666666430e+01	8.095833333333332860e+01	4.186904166666666424e+04	1.896250000000000000e+02	9.880771760641913716e+03	3.819178817727887321e+01	4.245123257352737767e+01	8.985345918342049742e+01	4.231282609999425040e+04	2.426814263308413899e+02	9.904876854617163190e+03	4.705024302122441071e+01	5.186079848038809814e+01	9.874858503350765204e+01	4.275661053332184383e+04	2.957378526616827799e+02
2.000000000000000000e+01	9.799422935948046870e+03	1.144598487421824018e+01	1.535214635845081688e+01	6.577034030463295267e+01	4.037767944890076615e+04	8.948981730669036949e+01	9.824690634640690405e+03	2.086882577044245579e+01	2.432190651255874059e+01	7.611433681898313353e+01	4.082317305778371519e+04	1.424740753200118490e+02	9.849958333333333940e+03	3.029166666666666785e+01	3.329166666666666430e+01	8.645833333333332860e+01	4.126866666666666424e+04	1.954583333333333428e+02	9.875226032025977474e+03	3.971450756289087991e+01	4.226142682077458801e+01	9.680232984768352367e+01	4.171416027554961329e+04	2.484425913466548366e+02	9.900493730718621009e+03	4.913734845911509552e+01	5.123118697488251172e+01	1.071463263620337045e+02	4.215965388443256234e+04	3.014268493599763019e+02
2.100000000000000000e+01	9.787235842795666031e+03	1.159104610874475583e+01	1.561993312630294639e+01	6.878599232923046713e+01	3.970770854043478903e+04	9.824896584447573389e+01	9.814555421397832106e+03	2.177468972103904576e+01	2.487246656315147320e+01	8.041382949794856927e+01	4.019391677021739451e+04	1.502911495889045455e+02	9.841875000000000000e+03	3.195833333333333215e+01	3.412500000000000000e+01	9.204166666666667140e+01	4.068012500000000000e+04	2.023333333333333428e+02	9.869194578602167894e+03	4.214197694562761853e+01	4.337753343684852325e+01	1.036695038353847735e+02	4.116633322978260549e+04	2.543755170777621402e+02	9.896514157204333969e+03	5.232562055792190847e+01	5.263006687369705361e+01	1.152973410041028757e+02	4.165254145956521097e+04	3.064177008221909659e+02
2.200000000000000000e+01	9.774888363791464144e+03	1.203323293195462540e+01	1.668511227777322148e+01	7.191680695887123420e+01	3.916232067445443681e+04	1.034121076259648930e+02	9.804277515229065102e+03	2.309994979931064307e+01	2.609255613888661074e+01	8.429173681276895991e+01	3.961555617056055053e+04	1.547268871463157893e+02	9.833666666666666060e+03	3.416666666666666430e+01	3.550000000000000000e+01	9.666666666666667140e+01	4.006879166666666424e+04	2.060416666666666572e+02	9.863055818104267018e+03	4.523338353402268552e+01	4.490744386111339281e+01	1.090415965205643829e+02	4.052202716277277796e+04	2.573564461870175251e+02	9.892444969541867977e+03	5.630010040137869964e+01	5.431488772222677852e+01	1.214165263744621086e+02	4.097526265887889167e+04	3.086712257073684214e+02
2.300000000000000000e+01	9.763283300647086435e+03	1.247728445445476098e+01	1.590898831532997093e+01	7.502655397467709975e+01	3.856247846090098756e+04	1.003028948274510981e+02	9.794620816990209278e+03	2.348864222722738049e+01	2.653782749099831761e+01	8.870077698733854277e+01	3.901740589711716166e+04	1.556931140803922062e+02	9.825958333333333940e+03	3.450000000000000000e+01	3.716666666666666430e+01	1.023750000000000000e+02	3.947233333333333576e+04	2.110833333333333428e+02	9.857295849676458602e+03	4.551135777277261951e+01	4.779550584233501098e+01	1.160492230126614572e+02	3.992726076954950986e+04	2.664735525862744794e+02	9.888633366019581445e+03	5.652271554554523902e+01	5.842434501800335767e+01	1.297234460253229145e+02	4.038218820576568396e+04	3.218637718392155875e+02
2.400000000000000000e+01	9.751447215409172713e+03	1.296768507037832663e+01	1.458449886299797882e+01	7.755634367965113540e+01	3.796515503381441522e+04	1.029872285082551002e+02	9.785140274371253327e+03	2.415050920185583294e+01	2.650058276483232333e+01	9.248650517315890340e+01	3.843389001690720761e+04	1.610352809207942073e+02	9.818833333333333940e+03	3.533333333333333570e+01	3.841666666666666430e+01	1.074166666666666714e+02	3.890262500000000000e+04	2.190833333333333428e+02	9.852526392295414553e+03	4.651615746481083846e+01	5.033275056850100526e+01	1.223468281601744394e+02	3.937135998309279239e+04	2.771313857458724783e+02	9.886219451257495166e+03	5.769898159628834833e+01	6.224883447033535333e+01	1.372769896536822216e+02	3.984009496618558478e+04	3.351794381584115854e+02
2.500000000000000000e+01	9.740383429253843133e+03	1.306784514790610885e+01	1.626791234274643472e+01	8.062211551261950149e+01	3.733957989867819560e+04	1.034965289853896451e+02	9.775858381293588536e+03	2.461725590728638480e+01	2.782145617137321736e+01	9.687355775630975074e+01	3.783645661600576568e+04	1.658940978260281440e+02	9.811333333333333940e+03	3.616666666666666430e+01	3.937500000000000000e+01	1.131250000000000000e+02	3.833333333333333576e+04	2.282916666666666572e+02	9.846808285373079343e+03	4.771607742604694380e+01	5.092854382862678619e+01	1.293764422436902350e+02	3.883021005066090584e+04	2.906892355073051704e+02	9.882283237412824747e+03	5.926548818542721619e+01	6.248208765725356528e+01	1.456278844873804985e+02	3.932708676798847591e+04	3.530868043479436551e+02
2.600000000000000000e+01	9.727394659267907628e+03	1.259207587150417496e+01	1.770668471093909346e+01	8.413151102811119131e+01	3.680964175486202294e+04	1.032894074911729092e+02	9.765009829633954723e+03	2.515020460241875355e+01	2.929084235546954673e+01	1.014615888473889385e+02	3.730255004409767571e+04	1.691863704122531260e+02	9.802625000000000000e+03	3.770833333333333570e+01	4.087500000000000000e+01	1.187916666666666714e+02	3.779545833333333576e+04	2.350833333333333428e+02	9.840240170366045277e+03	5.026646206424791785e+01	5.245915764453044972e+01	1.361217444859444186e+02	3.828836662256899581e+04	3.009802962544135880e+02	9.877855340732092372e+03	6.282459079516249290e+01	6.404331528906089943e+01	1.534518223052221515e+02	3.878127491180464858e+04	3.668772591754938048e+02
2.700000000000000000e+01	9.713690000364880689e+03	1.711916433270281956e+01	1.618397133238303809e+01	8.557841099587152200e+01	3.623695261905885855e+04	1.117323699102916237e+02	9.753657500182440344e+03	2.835124883301807586e+01	2.894615233285818690e+01	1.053308721646024253e+02	3.674243464286276139e+04	1.768036849551457976e+02	9.793625000000000000e+03	3.958333333333333570e+01	4.170833333333333570e+01	1.250833333333333286e+02	3.724791666666666424e+04	2.418750000000000000e+02	9.833592499817559656e+03	5.081541783364859555e+01	5.447051433380848096e+01	1.448357945020642319e+02	3.775339869047056709e+04	3.069463150448542024e+02	9.873559999635119311e+03	6.204750233396384829e+01	6.723269533428363331e+01	1.645882556707951494e+02	3.825888071427446994e+04	3.720176300897084047e+02
2.800000000000000000e+01	9.702614583992199186e+03	1.791543213263375023e+01	1.773602444700268066e+01	8.791548592705387932e+01	3.562487184324354894e+04	1.071117230385365247e+02	9.743786458662767473e+03	2.916604939965020549e+01	3.053467889016800996e+01	1.096035762968602683e+02	3.616329008828844235e+04	1.781183615192682623e+02	9.784958333333333940e+03	4.041666666666666430e+01	4.333333333333333570e+01	1.312916666666666572e+02	3.670170833333333576e+04	2.491250000000000000e+02	9.826130208003900407e+03	5.166728393368312311e+01	5.613198777649866145e+01	1.529797570364730461e+02	3.724012657837822917e+04	3.201316384807317377e+02	9.867302082674468693e+03	6.291790120069957482e+01	6.893064221966399430e+01	1.746678474062794351e+02	3.777854482342312258e+04	3.911382769614634753e+02
2.900000000000000000e+01	9.689395451836080611e+03	2.069789931382569392e+01	1.932215937053916832e+01	8.977612223161838756e+01	3.508356626840301760e+04	1.058819332726599214e+02	9.732343559251372426e+03	3.164061632357951481e+01	3.218191301860291276e+01	1.134297277824758652e+02	3.561063730086817668e+04	1.825034666363299607e+02	9.775291666666666060e+03	4.258333333333333570e+01	4.504166666666666430e+01	1.370833333333333428e+02	3.613770833333333576e+04	2.591250000000000000e+02	9.818239774081959695e+03	5.352605034308715659e+01	5.790142031473041584e+01	1.607369388841908062e+02	3.666477936579849484e+04	3.357465333636700393e+02	9.861187881497251510e+03	6.446876735284098459e+01	7.076117396279416027e+01	1.843905444350482981e+02	3.719185039826365391e+04	4.123680667273400786e+02
3.000000000000000000e+01	9.673631260568008656e+03	2.007984874977188738e+01	2.066401876080173494e+01	9.282227275092577656e+01	3.458406946352900559e+04	1.087912547698671233e+02	9.719732296950671298e+03	3.153992437488594192e+01	3.426950938040086925e+01	1.180569697087962169e+02	3.507934723176450643e+04	1.888747940516002188e+02	9.765833333333333940e+03	4.300000000000000000e+01	4.787500000000000000e+01	1.432916666666666572e+02	3.557462500000000000e+04	2.689583333333333144e+02	9.811934369715996581e+03	5.446007562511405808e+01	6.148049061959913075e+01	1.685263636245371117e+02	3.606990276823549357e+04	3.490418726150663815e+02	9.858035406098659223e+03	6.592015125022811617e+01	7.508598123919826151e+01	1.937610605824075378e+02	3.656518053647099441e+04	4.291254118967995055e+02
3.100000000000000000e+01	9.659369503587528015e+03	2.124624347784609313e+01	2.083372871320083064e+01	9.617931005025421598e+01	3.399851534047714813e+04	1.206497529488716509e+02	9.707934751793764008e+03	3.268562173892304656e+01	3.510436435660041354e+01	1.230896550251271151e+02	3.452000767023857043e+04	1.990748764744358255e+02	9.756500000000000000e+03	4.412500000000000000e+01	4.937500000000000000e+01	1.500000000000000000e+02	3.504150000000000000e+04	2.775000000000000000e+02	9.805065248206235992e+03	5.556437826107695344e+01	6.364563564339958646e+01	1.769103449748728849e+02	3.556299232976142957e+04	3.559251235255641745e+02	9.853630496412471985e+03	6.700375652215390687e+01	7.791627128679917291e+01	2.038206899497457698e+02	3.608448465952285187e+04	4.343502470511283491e+02
3.200000000000000000e+01	9.641750797451208200e+03	1.787754536613373446e+01	2.382520446078683207e+01	9.848607325328447359e+01	3.351897036511999613e+04	1.303652967238951419e+02	9.694000398725604100e+03	3.168877268306686545e+01	3.749593556372674641e+01	1.277847032933089082e+02	3.401908934922666231e+04	2.079743150286142281e+02	9.746250000000000000e+03	4.550000000000000000e+01	5.116666666666666430e+01	1.570833333333333428e+02	3.451920833333333576e+04	2.855833333333333144e+02	9.798499601274395900e+03	5.931122731693313455e+01	6.483739776960658219e+01	1.863819633733577632e+02	3.501932731744000921e+04	3.631923516380524006e+02	9.850749202548791800e+03	7.312245463386626909e+01	7.850812887254649297e+01	2.156805934133822120e+02	3.551944630154667539e+04	4.408013699427714869e+02
3.300000000000000000e+01	9.628223121608822112e+03	1.876620837412844978e+01	2.407748817411537701e+01	1.024239104212040559e+02	3.302406744158965739e+04	1.412165980647177719e+02	9.682486560804411056e+03	3.282060418706422666e+01	3.803874408705768673e+01	1.333994552106020137e+02	3.351401288746149658e+04	2.181499656990255289e+02	9.736750000000000000e+03	4.687500000000000000e+01	5.200000000000000000e+01	1.643750000000000000e+02	3.400395833333333576e+04	2.950833333333333144e+02	9.791013439195588944e+03	6.092939581293577334e+01	6.596125591294230617e+01	1.953505447893979863e+02	3.449390377920517494e+04	3.720167009676410999e+02	9.845276878391177888e+03	7.498379162587154667e+01	7.992251182588462655e+01	2.263260895787959441e+02	3.498384922507701413e+04	4.489500686019488285e+02
3.400000000000000000e+01	9.612640841131882553e+03	1.957020801416032185e+01	2.535379993999579895e+01	1.039431225926564935e+02	3.248589586228553890e+04	1.468995639717302879e+02	9.669653753899274307e+03	3.422260400708016448e+01	3.926023330333123340e+01	1.376173946296615895e+02	3.299934376447609975e+04	2.269706153191984868e+02	9.726666666666666060e+03	4.887500000000000000e+01	5.316666666666666430e+01	1.712916666666666572e+02	3.351279166666666424e+04	3.070416666666666856e+02	9.783679579434057814e+03	6.352739599291983552e+01	6.707310003000209520e+01	2.049659387036717249e+02	3.402623956885722873e+04	3.871127180141348845e+02	9.840692492201449568e+03	7.817979198583967104e+01	8.097953339333753320e+01	2.386402107406768209e+02	3.453968747104778595e+04	4.671837693616030833e+02
3.500000000000000000e+01	9.592253292505707577e+03	1.988198142314197625e+01	2.411557892818689908e+01	1.081372036008198734e+02	3.201763291317459880e+04	1.531303486817049020e+02	9.653418312919520758e+03	3.585765737823765420e+01	3.918278946409344599e+01	1.437352684670765939e+02	3.252273312325396546e+04	2.343568410075191082e+02	9.714583333333333940e+03	5.183333333333333570e+01	5.425000000000000000e+01	1.793333333333333428e+02	3.302783333333333576e+04	3.155833333333333144e+02	9.775748353747147121e+03	6.780900928842901010e+01	6.931721053590655401e+01	2.149313981995900917e+02	3.353293354341270606e+04	3.968098256591475206e+02	9.836913374160960302e+03	8.378468524352469160e+01	8.438442107181310803e+01	2.505294630658468122e+02	3.403803375349207636e+04	4.780363179849617268e+02
3.600000000000000000e+01	9.575922564824131769e+03	2.124152983786811433e+01	2.253730162523175551e+01	1.152955894668926646e+02	3.158860996407473431e+04	1.460049114396400967e+02	9.639794615745398914e+03	3.697493158560072857e+01	3.914365081261587420e+01	1.515852947334463465e+02	3.206836748203736715e+04	2.355232890531534053e+02	9.703666666666666060e+03	5.270833333333333570e+01	5.575000000000000000e+01	1.878750000000000000e+02	3.254812500000000000e+04	3.250416666666666856e+02	9.767538717587933206e+03	6.844173508106594284e+01	7.235634918738412580e+01	2.241647052665536535e+02	3.302788251796263648e+04	4.145600442801799659e+02	9.831410768509200352e+03	8.417513682879855708e+01	8.896269837476825160e+01	2.604544105331073069e+02	3.350764003592526569e+04	5.040784218936933030e+02
3.700000000000000000e+01	9.559314524247178269e+03	2.584722566859685244e+01	2.338855013707571118e+01	1.180660081081946089e+02	3.109444134924800892e+04	1.516587233304103108e+02	9.625407262123588225e+03	3.984027950096509585e+01	4.161094173520451989e+01	1.564496707207639759e+02	3.157526234129067234e+04	2.431835283318717984e+02	9.691500000000000000e+03	5.383333333333333570e+01	5.983333333333333570e+01	1.948333333333333428e+02	3.205608333333333212e+04	3.347083333333333144e+02	9.757592737876411775e+03	6.782638716570157555e+01	7.805572493146215152e+01	2.332169959459027098e+02	3.253690432537599190e+04	4.262331383347948304e+02	9.823685475752821731e+03	8.181944099806982251e+01	9.627811652959096023e+01	2.716006585584721051e+02	3.301772531741865532e+04	5.177579433362562895e+02
3.800000000000000000e+01	9.541645041977299115e+03	2.594647972178892559e+01	2.554911980943852967e+01	1.222158623991765438e+02	3.066479382139165318e+04	1.552101373077921380e+02	9.610614187655317437e+03	3.997323986089446635e+01	4.377455990471926839e+01	1.633162645329215934e+02	3.113050107736249265e+04	2.516884019872294118e+02	9.679583333333333940e+03	5.400000000000000000e+01	6.200000000000000000e+01	2.044166666666666572e+02	3.159620833333333212e+04	3.481666666666666856e+02	9.748552479011350442e+03	6.802676013910553365e+01	8.022544009528073161e+01	2.455170688004117210e+02	3.206191558930417159e+04	4.446449313461039310e+02	9.817521624689368764e+03	8.205352027821106731e+01	9.845088019056146322e+01	2.866174709341567564e+02	3.252762284527501106e+04	5.411231960255412332e+02
3.900000000000000000e+01	9.521084645441433167e+03	2.643639776628689120e+01	2.481186920870133150e+01	1.269564886304949312e+02	3.019964723202628375e+04	1.561300962637542398e+02	9.594188156054049614e+03	4.130153221647677952e+01	4.390593460435066220e+01	1.702490776485807942e+02	3.066084444934647399e+04	2.577317147985437487e+02	9.667291666666666060e+03	5.616666666666666430e+01	6.300000000000000000e+01	2.135416666666666572e+02	3.112204166666666788e+04	3.593333333333333144e+02	9.740395177279282507e+03	7.103180111685655618e+01	8.209406539564933780e+01	2.568342556847525202e+02	3.158323888398686177e+04	4.609349518681228801e+02	9.813498687891898953e+03	8.589693556704644095e+01	1.011881307912986756e+02	3.001268447028384116e+02	3.204443610130705201e+04	5.625365704029123890e+02
4.000000000000000000e+01	9.504660531222300051e+03	2.583890258552533581e+01	2.945601859371878817e+01	1.305269913018809973e+02	2.969148892625080407e+04	1.722252676319839964e+02	9.580142765611150026e+03	4.119028462609600183e+01	4.726967596352605483e+01	1.766384956509405129e+02	3.018486946312540022e+04	2.723834671493253268e+02	9.655625000000000000e+03	5.654166666666666430e+01	6.508333333333332860e+01	2.227500000000000000e+02	3.067825000000000000e+04	3.725416666666666856e+02	9.731107234388849974e+03	7.189304870723732677e+01	8.289699070314060236e+01	2.688615043490594871e+02	3.117163053687459978e+04	4.726998661840080445e+02	9.806589468777699949e+03	8.724443074780799634e+01	1.007106480729478619e+02	3.149730086981189743e+02	3.166501107374919593e+04	5.728580657013493465e+02
4.100000000000000000e+01	9.484408833088196843e+03	2.562155956918782351e+01	3.059233590113741030e+01	1.346697859073742052e+02	2.916020009364491852e+04	1.749201119042029404e+02	9.563475249877432361e+03	4.164411311792724746e+01	4.929616795056870160e+01	1.832307262870204454e+02	2.968226671348912350e+04	2.793558892854348414e+02	9.642541666666666060e+03	5.766666666666666430e+01	6.800000000000000000e+01	2.317916666666666572e+02	3.020433333333333212e+04	3.837916666666666856e+02	9.721608083455899759e+03	7.368922021540608114e+01	8.670383204943129840e+01	2.803526070463128690e+02	3.072639995317754074e+04	4.882274440478985298e+02	9.800674500245135278e+03	8.971177376414550508e+01	1.054076640988625968e+02	3.289135474259591092e+02	3.124846657302174572e+04	5.926632214291304308e+02
4.200000000000000000e+01	9.464392053947402019e+03	2.295600223620907343e+01	3.041238171443813343e+01	1.388542687704708101e+02	2.870982747705357178e+04	1.845580569628746446e+02	9.547279360307033130e+03	4.064466778477120101e+01	4.945619085721907027e+01	1.909271343852354050e+02	2.922091373852678589e+04	2.898415284814373081e+02	9.630166666666666060e+03	5.833333333333333570e+01	6.850000000000000000e+01	2.430000000000000000e+02	2.973200000000000000e+04	3.951250000000000000e+02	9.713053973026298991e+03	7.602199888189547039e+01	8.754380914278092973e+01	2.950728656147646234e+02	3.024308626147321411e+04	5.004084715185626919e+02	9.795941279385930102e+03	9.371066443045759797e+01	1.065876182855618595e+02	3.471457312295291899e+02	3.075417252294642822e+04	6.056919430371253839e+02
4.300000000000000000e+01	9.441737613452562073e+03	2.283678241173046786e+01	3.209732367516171081e+01	1.451438861410524055e+02	2.831998250085485415e+04	1.921579118718126153e+02	9.529306306726281036e+03	4.146005787253190533e+01	5.111116183758085185e+01	1.990302764038595171e+02	2.881572041709409314e+04	2.985997892692396363e+02	9.616875000000000000e+03	6.008333333333333570e+01	7.012500000000000000e+01	2.529166666666666572e+02	2.931145833333333212e+04	4.050416666666666856e+02	9.704443693273718964e+03	7.870660879413476607e+01	8.913883816241914815e+01	3.068030569294737688e+02	2.980719624957257111e+04	5.114835440640937350e+02	9.792012386547437927e+03	9.732988425493620355e+01	1.081526763248382963e+02	3.606894471922809089e+02	3.030293416581181009e+04	6.179254214615207275e+02
4.400000000000000000e+01	9.420036781772347240e+03	2.154779715636458803e+01	3.155775364990572029e+01	1.533857123323443261e+02	2.787167708296141427e+04	1.944134442107393852e+02	9.511643390886174529e+03	4.144056524484896187e+01	5.165387682495286015e+01	2.085261894995055059e+02	2.838223437481404108e+04	3.021650554387030070e+02	9.603250000000000000e+03	6.133333333333333570e+01	7.175000000000000000e+01	2.636666666666666856e+02	2.889279166666666788e+04	4.099166666666666856e+02	9.694856609113825471e+03	8.122610142181770243e+01	9.184612317504713985e+01	3.188071438338278654e+02	2.940334895851929468e+04	5.176682778946303642e+02	9.786463218227652760e+03	1.011188695103020905e+02	1.119422463500942797e+02	3.739476210009890451e+02	2.991390625037192149e+04	6.254198891225939860e+02
4.500000000000000000e+01	9.400534844930516556e+03	2.392893413335735886e+01	2.953108802724240434e+01	1.605144251802643112e+02	2.747086540843162584e+04	1.955088488042559334e+02	9.494954922465258278e+03	4.317280040001200803e+01	5.214054401362120217e+01	2.169863792567988128e+02	2.797509937088247898e+04	3.071919244021279383e+02	9.589375000000000000e+03	6.241666666666666430e+01	7.475000000000000000e+01	2.734583333333333144e+02	2.847933333333333212e+04	4.188750000000000000e+02	9.683795077534741722e+03	8.166053293332132057e+01	9.735945598637880494e+01	3.299302874098678444e+02	2.898356729578418526e+04	5.305580755978720617e+02	9.778215155069483444e+03	1.009043991999759697e+02	1.199689119727575957e+02	3.864022414864023176e+02	2.948780125823503840e+04	6.422411511957441235e+02
4.600000000000000000e+01	9.382727870359713052e+03	2.697988732368838072e+01	3.172607072383576821e+01	1.653820991903507149e+02	2.705085930072098563e+04	2.001142027596711159e+02	9.479072268513189556e+03	4.519827699517752251e+01	5.384220202858455195e+01	2.252952162618420289e+02	2.754086715036049281e+04	3.163696013798355580e+02	9.575416666666666060e+03	6.341666666666666430e+01	7.595833333333332860e+01	2.852083333333333144e+02	2.803087500000000000e+04	4.326250000000000000e+02	9.671761064820142565e+03	8.163505633815580609e+01	9.807446463808210524e+01	3.451214504048245999e+02	2.852088284963950719e+04	5.488803986201644420e+02	9.768105462973619069e+03	9.985344600964495498e+01	1.201905959428308961e+02	4.050345674763159423e+02	2.901089069927901437e+04	6.651357972403288841e+02
4.700000000000000000e+01	9.357738585561537548e+03	2.705984949681469942e+01	2.867382809416957912e+01	1.741397613410142640e+02	2.655477131625273978e+04	2.060874928395425059e+02	9.458848459447435744e+03	4.634242474840735326e+01	5.273274738041812526e+01	2.358823806705071320e+02	2.707807315812637171e+04	3.267104130864379385e+02	9.559958333333333940e+03	6.562500000000000000e+01	7.679166666666667140e+01	2.976250000000000000e+02	2.760137500000000000e+04	4.473333333333333144e+02	9.661068207219232136e+03	8.490757525159264674e+01	1.008505859529152247e+02	3.593676193294928680e+02	2.812467684187362829e+04	5.679562535802286902e+02	9.762178081105130332e+03	1.041901505031852935e+02	1.249095052391637637e+02	4.211102386589857360e+02	2.864797868374726022e+04	6.885791738271241229e+02
4.800000000000000000e+01	9.333548178733746681e+03	2.910572246757574533e+01	3.013536452789431763e+01	1.785271814335578426e+02	2.610714100403150223e+04	2.115847904100218955e+02	9.438586589366874250e+03	4.926119456712120837e+01	5.458851559728049097e+01	2.432219240501122499e+02	2.663719550201575112e+04	3.355007285383442763e+02	9.543625000000000000e+03	6.941666666666667140e+01	7.904166666666667140e+01	3.079166666666666856e+02	2.716725000000000000e+04	4.594166666666666856e+02	9.648663410633125750e+03	8.957213876621213444e+01	1.034948177360528518e+02	3.726114092832211213e+02	2.769730449798424888e+04	5.833326047949890381e+02	9.753701821266253319e+03	1.097276108657575975e+02	1.279479688054390181e+02	4.373061518997755002e+02	2.822735899596849777e+04	7.072485429233114473e+02
4.900000000000000000e+01	9.310125461548743260e+03	2.894927361413603251e+01	3.247489323502752967e+01	1.816754914384039239e+02	2.571464541445396389e+04	2.126655732976623767e+02	9.419208564107704660e+03	4.959963680706801625e+01	5.702911328418042558e+01	2.507752457192019619e+02	2.623246854056031589e+04	3.444577866488311884e+02	9.528291666666666060e+03	7.025000000000000000e+01	8.158333333333332860e+01	3.198750000000000000e+02	2.675029166666666788e+04	4.762500000000000000e+02	9.637374769225627460e+03	9.090036319293199085e+01	1.061375533824862316e+02	3.889747542807980381e+02	2.726811479277301987e+04	6.080422133511688116e+02	9.746457871784588860e+03	1.115507263858639675e+02	1.306917734316391204e+02	4.580745085615960761e+02	2.778593791887937186e+04	7.398344267023376233e+02
5.000000000000000000e+01	9.285021887786595471e+03	2.954028040274357636e+01	3.438817345296251204e+01	1.887665567289177773e+02	2.528833635346413939e+04	2.178550911865019657e+02	9.397906777226631675e+03	5.177014020137178818e+01	5.919408672648125957e+01	2.599874450311255600e+02	2.581331401006540182e+04	3.531775455932510113e+02	9.510791666666666060e+03	7.400000000000000000e+01	8.400000000000000000e+01	3.312083333333333144e+02	2.633829166666666788e+04	4.885000000000000000e+02	9.623676556106700446e+03	9.622985979862821182e+01	1.088059132735187404e+02	4.024292216355410687e+02	2.686326932326793394e+04	6.238224544067489887e+02	9.736561445546736650e+03	1.184597195972564236e+02	1.336118265470374809e+02	4.736501099377488799e+02	2.738824697986919637e+04	7.591449088134979775e+02
5.100000000000000000e+01	9.257962317239895128e+03	3.210109550861410810e+01	3.395562587908978003e+01	1.959449571224455156e+02	2.489938076779462790e+04	2.221638491850747528e+02	9.375731158619946655e+03	5.411304775430705405e+01	6.072781293954489001e+01	2.694099785612227720e+02	2.541898205056398001e+04	3.620402579258707192e+02	9.493500000000000000e+03	7.612500000000000000e+01	8.750000000000000000e+01	3.428750000000000000e+02	2.593858333333333212e+04	5.019166666666666856e+02	9.611268841380053345e+03	9.813695224569295306e+01	1.142721870604551100e+02	4.163400214387772280e+02	2.645818461610268423e+04	6.417930754074626520e+02	9.729037682760104872e+03	1.201489044913858919e+02	1.410443741209102200e+02	4.898050428775544560e+02	2.697778589887203634e+04	7.816694841482585616e+02
5.200000000000000000e+01	9.232782333170092897e+03	3.104592905762703481e+01	3.729847832943111996e+01	2.020297067325423086e+02	2.458502906888276266e+04	2.262688228184257468e+02	9.354620333251714328e+03	5.466879786214685311e+01	6.335757249804889568e+01	2.789315200329377831e+02	2.507643120110804739e+04	3.717177447425461878e+02	9.476458333333333940e+03	7.829166666666667140e+01	8.941666666666667140e+01	3.558333333333333144e+02	2.556783333333333212e+04	5.171666666666666288e+02	9.598296333414953551e+03	1.019145354711864968e+02	1.154757608352844471e+02	4.327351466337288457e+02	2.605923546555861685e+04	6.626155885907870697e+02	9.720134333496574982e+03	1.255374042757063080e+02	1.415348550039022371e+02	5.096369599341243202e+02	2.655063759778390158e+04	8.080645105149075107e+02
5.300000000000000000e+01	9.207698913908310715e+03	3.067406325997227157e+01	4.226206103409511883e+01	2.062887087431882094e+02	2.418329962227530996e+04	2.256984744029255694e+02	9.333724456954156267e+03	5.437869829665280008e+01	6.748519718371422016e+01	2.878735210382607761e+02	2.467321231113765316e+04	3.774950705347961275e+02	9.459750000000000000e+03	7.808333333333332860e+01	9.270833333333332860e+01	3.694583333333333144e+02	2.516312500000000000e+04	5.292916666666666288e+02	9.585775543045843733e+03	1.017879683700138571e+02	1.179314694829524370e+02	4.510431456284058527e+02	2.565303768886234684e+04	6.810882627985371300e+02	9.711801086091689285e+03	1.254926034066943856e+02	1.431546056325715313e+02	5.326279579234784478e+02	2.614295037772469004e+04	8.328848589304077450e+02
5.400000000000000000e+01	9.178950308446539566e+03	2.796558617781474965e+01	4.437141939102795618e+01	2.142005838651367071e+02	2.385707914063349745e+04	2.446770231660347008e+02	9.310433487556603723e+03	5.333695975557404267e+01	7.103987636218064949e+01	2.979336252659016964e+02	2.431039373698341296e+04	3.957135115830173504e+02	9.441916666666666060e+03	7.870833333333332860e+01	9.770833333333332860e+01	3.816666666666666856e+02	2.476370833333333212e+04	5.467500000000000000e+02	9.573399845776728398e+03	1.040797069110926145e+02	1.243767903044860077e+02	4.653997080674316749e+02	2.521702292968325128e+04	6.977864884169825928e+02	9.704883024886792555e+03	1.294510804888519147e+02	1.510452472756387010e+02	5.491327494681966073e+02	2.567033752603316680e+04	8.488229768339652992e+02
5.500000000000000000e+01	9.153037656946999050e+03	2.877990725220909241e+01	4.851413703567322955e+01	2.204729664686088881e+02	2.352533830122744257e+04	2.580317972165050264e+02	9.288018828473499525e+03	5.461912029277121405e+01	7.494456851783661477e+01	3.078198165676377585e+02	2.396260665061372129e+04	4.119533986082525416e+02	9.423000000000000000e+03	8.045833333333332860e+01	1.013750000000000000e+02	3.951666666666666856e+02	2.439987500000000000e+04	5.658750000000000000e+02	9.557981171526500475e+03	1.062975463738954431e+02	1.278054314821633852e+02	4.825135167656956128e+02	2.483714334938627871e+04	7.197966013917474584e+02	9.692962343053000950e+03	1.321367594144575719e+02	1.542358629643267705e+02	5.698603668647244831e+02	2.527441169877255743e+04	8.737182027834949167e+02
5.600000000000000000e+01	9.125793888689990126e+03	3.371251405196300510e+01	4.543673254256538740e+01	2.282779628004774679e+02	2.312508719494187244e+04	2.781232721959954688e+02	9.265063611011662942e+03	5.873125702598150610e+01	7.357253293794936155e+01	3.192431480669054054e+02	2.357466859747093622e+04	4.306033027646644200e+02	9.404333333333333940e+03	8.375000000000000000e+01	1.017083333333333286e+02	4.102083333333333144e+02	2.402425000000000000e+04	5.830833333333333712e+02	9.543603055655004937e+03	1.087687429740184939e+02	1.298441337287173099e+02	5.011735185997612234e+02	2.447383140252906378e+04	7.355633639020022656e+02	9.682872777976677753e+03	1.337874859480369878e+02	1.579799341241012769e+02	5.921387038661891893e+02	2.492341280505812756e+04	8.880433944706712737e+02
5.700000000000000000e+01	9.094988660713610443e+03	3.732008675292194511e+01	4.668218927274278940e+01	2.336458892081818988e+02	2.276998182524157528e+04	2.942844835172381863e+02	9.238910997023473101e+03	6.284754337646097611e+01	7.575776130303805189e+01	3.288021112707576208e+02	2.322322007928745370e+04	4.493922417586190932e+02	9.382833333333333940e+03	8.837500000000000000e+01	1.048333333333333286e+02	4.239583333333333144e+02	2.367645833333333212e+04	6.045000000000000000e+02	9.526755669643194778e+03	1.139024566235390239e+02	1.339089053636286053e+02	5.191145553959090648e+02	2.412969658737921054e+04	7.596077582413809068e+02	9.670678005953057436e+03	1.394299132470780478e+02	1.629844773939238678e+02	6.142707774584847584e+02	2.458293484142508896e+04	9.147155164827618137e+02
5.800000000000000000e+01	9.067825216256551357e+03	3.980558676655167005e+01	5.045120069847064315e+01	2.397157755076397905e+02	2.244528049543872839e+04	3.038980718062479696e+02	9.215620941461607799e+03	6.452779338327583503e+01	7.960060034923532157e+01	3.391495544204865382e+02	2.288757774771936602e+04	4.644907025697906420e+02	9.363416666666666060e+03	8.925000000000000000e+01	1.087500000000000000e+02	4.385833333333333144e+02	2.332987500000000000e+04	6.250833333333333712e+02	9.511212391871724321e+03	1.139722066167241650e+02	1.378993996507646784e+02	5.380171122461800906e+02	2.377217225228063398e+04	7.856759640968761005e+02	9.659008117076780763e+03	1.386944132334483299e+02	1.670487993015293569e+02	6.374508911590268099e+02	2.421446950456127161e+04	9.462685948604187161e+02
5.900000000000000000e+01	9.032382994810774107e+03	3.911169145479051679e+01	5.162087473188169895e+01	2.474765486129916212e+02	2.213426118243526435e+04	3.055293192839213248e+02	9.187212330738719174e+03	6.611834572739525129e+01	8.108127069927418518e+01	3.508841076398291534e+02	2.256958892455096429e+04	4.718688263086273764e+02	9.342041666666666060e+03	9.312500000000000000e+01	1.105416666666666714e+02	4.542916666666666856e+02	2.300491666666666788e+04	6.382083333333333712e+02	9.496871002594612946e+03	1.201316542726047487e+02	1.400020626340591434e+02	5.576992256935042178e+02	2.344024440878237147e+04	8.045478403580393660e+02	9.651700338522558013e+03	1.471383085452094974e+02	1.694624586014516581e+02	6.611067847203416932e+02	2.387557215089807141e+04	9.708873473827454745e+02
6.000000000000000000e+01	8.999040286066167027e+03	4.138223030999131424e+01	5.146844592274126029e+01	2.563753399381092777e+02	2.178508349780175558e+04	3.080624805084410696e+02	9.159686809699749574e+03	6.875361515499565712e+01	8.206755629470396229e+01	3.636251699690546388e+02	2.221787508223421173e+04	4.806354069208872488e+02	9.320333333333333940e+03	9.612500000000000000e+01	1.126666666666666714e+02	4.708750000000000000e+02	2.265066666666666788e+04	6.532083333333333712e+02	9.480979856966918305e+03	1.234963848450043429e+02	1.432657770386293805e+02	5.781248300309453043e+02	2.308345825109912403e+04	8.257812597457794936e+02	9.641626380600500852e+03	1.508677696900086858e+02	1.738648874105920754e+02	6.853746600618907223e+02	2.351624983553158017e+04	9.983541861582257297e+02
6.100000000000000000e+01	8.969330337566374510e+03	4.529640396221108745e+01	5.558475833860078552e+01	2.631094774345817768e+02	2.137343480590787294e+04	3.140768299183587260e+02	9.133915168783187255e+03	7.177320198110554372e+01	8.604237916930038921e+01	3.749297387172908884e+02	2.184671740295393465e+04	4.899342482925126774e+02	9.298500000000000000e+03	9.825000000000000000e+01	1.165000000000000000e+02	4.867500000000000000e+02	2.232000000000000000e+04	6.657916666666666288e+02	9.463084831216812745e+03	1.247267980188944563e+02	1.469576208306995966e+02	5.985702612827091116e+02	2.279328259704606535e+04	8.416490850408206370e+02	9.627669662433625490e+03	1.512035960377889126e+02	1.774152416613992216e+02	7.103905225654182232e+02	2.326656519409212706e+04	1.017506503414974532e+03
6.200000000000000000e+01	8.935215545144739735e+03	4.700735343052434700e+01	5.605440933630078604e+01	2.724544374576656196e+02	2.106063031529139698e+04	3.214232868677137276e+02	9.105170272572369868e+03	7.462867671526217350e+01	8.769387133481706087e+01	3.878730520621661526e+02	2.153039849097903425e+04	5.016491434338568638e+02	9.275125000000000000e+03	1.022500000000000000e+02	1.193333333333333286e+02	5.032916666666666856e+02	2.200016666666666788e+04	6.818750000000000000e+02	9.445079727427630132e+03	1.298713232847378265e+02	1.509727953318495963e+02	6.187102812711672186e+02	2.246993484235430151e+04	8.621008565661431930e+02	9.615034454855260265e+03	1.574926465694756530e+02	1.826122573303658783e+02	7.341288958756676948e+02	2.293970301804193878e+04	1.042326713132286386e+03
6.300000000000000000e+01	8.899649517182950149e+03	4.776364791498325957e+01	5.709350731235093690e+01	2.806058993121221192e+02	2.076017268780915401e+04	3.302707078172791171e+02	9.075699758591474165e+03	7.638182395749163334e+01	9.006758698950881126e+01	4.004071163227277452e+02	2.121206551057124307e+04	5.161353539086395585e+02	9.251750000000000000e+03	1.050000000000000000e+02	1.230416666666666714e+02	5.202083333333333712e+02	2.166395833333333212e+04	7.020000000000000000e+02	9.427800241408525835e+03	1.336181760425083667e+02	1.560157463438245316e+02	6.400095503439390541e+02	2.211585115609542117e+04	8.878646460913604415e+02	9.603850482817049851e+03	1.622363520850167333e+02	1.889898260209824059e+02	7.598107673545446232e+02	2.256774397885751023e+04	1.073729292182720883e+03
6.400000000000000000e+01	8.867162658054983694e+03	5.410702630153352288e+01	5.816682758980634560e+01	2.876160129609130536e+02	2.047827362379073020e+04	3.367643584692553418e+02	9.047331329027490938e+03	8.055351315076676144e+01	9.322924712823649429e+01	4.124121731471232124e+02	2.090915764522870086e+04	5.281946792346276425e+02	9.227500000000000000e+03	1.070000000000000000e+02	1.282916666666666572e+02	5.372083333333333712e+02	2.134004166666666788e+04	7.196250000000000000e+02	9.407668670972509062e+03	1.334464868492332243e+02	1.633540862050968201e+02	6.620044935195435301e+02	2.177092568810463490e+04	9.110553207653723575e+02	9.587837341945016306e+03	1.598929736984664771e+02	1.984165057435269546e+02	7.868006537057536889e+02	2.220180970954260556e+04	1.102485641530744715e+03
6.500000000000000000e+01	8.834957320227798846e+03	5.405920999991577958e+01	6.215893421760610238e+01	2.991864876083365630e+02	2.015444471550975140e+04	3.443540607419973298e+02	9.019603660113900332e+03	8.146710499995788268e+01	9.555863377546972970e+01	4.285515771375015674e+02	2.059068069108821146e+04	5.400103637043320077e+02	9.204250000000000000e+03	1.088750000000000000e+02	1.289583333333333428e+02	5.579166666666666288e+02	2.102691666666666788e+04	7.356666666666666288e+02	9.388896339886099668e+03	1.362828950000421173e+02	1.623580328911969559e+02	6.872817561958316901e+02	2.146315264224512430e+04	9.313229696290012498e+02	9.573542679772201154e+03	1.636907900000842346e+02	1.957577324490605974e+02	8.166468457249966377e+02	2.189938861782358435e+04	1.126979272591335985e+03
6.600000000000000000e+01	8.799899870693785488e+03	5.495256534062608011e+01	6.553981282383787743e+01	3.085686605517870476e+02	1.984871315953403973e+04	3.667042020419316373e+02	8.989345768680224865e+03	8.324711600364636865e+01	9.901990641191893872e+01	4.428676636092268382e+02	2.026752324643368775e+04	5.582271010209658471e+02	9.178791666666666060e+03	1.115416666666666714e+02	1.325000000000000000e+02	5.771666666666666288e+02	2.068633333333333212e+04	7.497500000000000000e+02	9.368237564653107256e+03	1.398362173296869742e+02	1.659800935880810471e+02	7.114656697241064194e+02	2.110514342023297650e+04	9.412728989790341529e+02	9.557683462639546633e+03	1.681307679927072627e+02	1.994601871761621226e+02	8.457646727815462100e+02	2.152395350713262451e+04	1.132795797958068306e+03
6.700000000000000000e+01	8.763841784304733665e+03	5.535052582487706729e+01	6.846810879400990757e+01	3.181477590905366242e+02	1.952176423156182500e+04	3.748718363506649780e+02	8.958795892152365923e+03	8.536276291243854075e+01	1.026090543970049538e+02	4.561363795452683121e+02	1.994790294911424644e+04	5.713317515086657750e+02	9.153750000000000000e+03	1.153750000000000000e+02	1.367500000000000000e+02	5.941250000000000000e+02	2.037404166666666788e+04	7.677916666666666288e+02	9.348704107847634077e+03	1.453872370875614592e+02	1.708909456029950320e+02	7.321136204547317448e+02	2.080018038421908932e+04	9.642515818246674826e+02	9.543658215695266335e+03	1.753994741751229185e+02	2.050318912059900924e+02	8.701022409094633758e+02	2.122631910177151076e+04	1.160711496982668223e+03
6.800000000000000000e+01	8.726693296669416668e+03	5.925298492624298063e+01	6.736595150327944737e+01	3.271019006756782801e+02	1.919706044891589045e+04	3.922541323440326551e+02	8.927825815001375304e+03	8.789732579645482247e+01	1.033913090849730452e+02	4.710926170045058257e+02	1.962911355779127916e+04	5.893978995053496419e+02	9.128958333333333940e+03	1.165416666666666714e+02	1.394166666666666572e+02	6.150833333333333712e+02	2.006116666666666788e+04	7.865416666666666288e+02	9.330090851665292575e+03	1.451860075368785203e+02	1.754420242483602692e+02	7.590740496621608600e+02	2.049321977554205660e+04	9.836854338279836156e+02	9.531223369997251211e+03	1.738303484070903551e+02	2.114673818300538528e+02	9.030647659909884624e+02	2.092527288441744531e+04	1.180829200989300716e+03
6.900000000000000000e+01	8.693501839671504058e+03	6.198340015206726861e+01	6.921653301721313767e+01	3.396550444599437810e+02	1.886356632536249890e+04	4.075288364954296298e+02	8.898521753169085059e+03	9.030420007603363786e+01	1.061082665086065617e+02	4.872441888966385477e+02	1.930972066268125127e+04	6.072227515810481009e+02	9.103541666666666060e+03	1.186250000000000000e+02	1.430000000000000000e+02	6.348333333333333712e+02	1.975587500000000000e+04	8.069166666666666288e+02	9.308561580164247061e+03	1.469457999239663764e+02	1.798917334913934383e+02	7.824224777700281948e+02	2.020202933731874873e+04	1.006610581752285157e+03	9.513581493661828063e+03	1.752665998479327243e+02	2.167834669827868765e+02	9.300116222067229046e+02	2.064818367463750110e+04	1.206304496837903571e+03
7.000000000000000000e+01	8.658905115362755168e+03	6.907278999777304307e+01	7.353406459494148351e+01	3.498585569594043818e+02	1.846429641401377739e+04	4.198091979443237278e+02	8.867931724348045464e+03	9.455722833221986434e+01	1.104753656308040775e+02	5.027209451463688765e+02	1.894775237367355658e+04	6.243004323054951783e+02	9.076958333333333940e+03	1.200416666666666714e+02	1.474166666666666572e+02	6.555833333333333712e+02	1.943120833333333212e+04	8.287916666666666288e+02	9.285984942318622416e+03	1.455261050011134785e+02	1.843579677025292369e+02	8.084457215202978659e+02	1.991466429299310767e+04	1.033282901027838079e+03	9.495011551303912711e+03	1.710105433355602997e+02	2.212992687383918451e+02	9.613081097072623606e+02	2.039812025265288685e+04	1.237774135389009643e+03
7.100000000000000000e+01	8.617936998083057915e+03	6.841208029903143029e+01	7.363466836695415907e+01	3.648425631463800300e+02	1.814730277642109650e+04	4.327586930917219092e+02	8.833905999041529867e+03	9.528937348284905795e+01	1.118798341834770724e+02	5.213379482398567006e+02	1.863642222154388219e+04	6.391085132125276687e+02	9.049875000000000000e+03	1.221666666666666714e+02	1.501250000000000000e+02	6.778333333333333712e+02	1.912554166666666788e+04	8.454583333333333712e+02	9.265844000958470133e+03	1.490439598504842991e+02	1.883701658165229276e+02	8.343287184268100418e+02	1.961466111178945357e+04	1.051808153454139074e+03	9.481813001916942085e+03	1.759212530343019125e+02	2.266153316330458551e+02	9.908241035202867124e+02	2.010378055691223926e+04	1.258157973574944890e+03
7.200000000000000000e+01	8.572637876329108622e+03	6.441884871501179077e+01	8.229070476004471857e+01	3.733673807369954716e+02	1.784554346107749006e+04	4.500514524753745604e+02	8.796485604831221281e+03	9.564692435750589539e+01	1.179370190466890307e+02	5.362878570351643930e+02	1.832760506387207715e+04	6.615673929043539374e+02	9.020333333333333940e+03	1.268750000000000000e+02	1.535833333333333428e+02	6.992083333333333712e+02	1.880966666666666788e+04	8.730833333333333712e+02	9.244181061835446599e+03	1.581030756424941046e+02	1.892296476199776407e+02	8.621288096315023495e+02	1.929172826946125861e+04	1.084599273762312805e+03	9.468028790337559258e+03	1.893311512849882092e+02	2.248759619066219670e+02	1.025049285929671214e+03	1.977378987225584569e+04	1.296115214191292125e+03
7.300000000000000000e+01	8.530862398408466106e+03	6.700296433229604531e+01	8.586883591350216705e+01	3.838327905712887969e+02	1.759425779618524393e+04	4.722609047332695127e+02	8.761181199204233053e+03	9.818898216614802266e+01	1.218510846234177620e+02	5.525622286189777697e+02	1.806885806475928621e+04	6.812971190333014420e+02	8.991500000000000000e+03	1.293750000000000000e+02	1.578333333333333428e+02	7.212916666666666288e+02	1.854345833333333212e+04	8.903333333333333712e+02	9.221818800795766947e+03	1.605610178338519631e+02	1.938155820432489236e+02	8.900211047143554879e+02	1.901805860190737803e+04	1.099369547633365300e+03	9.452137601591533894e+03	1.917470356677039547e+02	2.297978307531645328e+02	1.058750542762044461e+03	1.949265887048142031e+04	1.308405761933397116e+03
7.400000000000000000e+01	8.491903724085812428e+03	7.478029872673383238e+01	8.689127203762012641e+01	3.952179801465674700e+02	1.731328053428281055e+04	4.930023436023198542e+02	8.726785195376240154e+03	1.039526493633669162e+02	1.245498026854767346e+02	5.691089900732837350e+02	1.778109860047473921e+04	7.041261718011598987e+02	8.961666666666666060e+03	1.331250000000000000e+02	1.622083333333333428e+02	7.430000000000000000e+02	1.824891666666666788e+04	9.152500000000000000e+02	9.196548137957091967e+03	1.622973506366330980e+02	1.998668639811899652e+02	9.168910099267162650e+02	1.871673473285859654e+04	1.126373828198840101e+03	9.431429609247519693e+03	1.914697012732661676e+02	2.375253946290465592e+02	1.090782019853432530e+03	1.918455279905052521e+04	1.337497656397680203e+03
7.500000000000000000e+01	8.446472664984334187e+03	7.989635246385397238e+01	8.834266905967366768e+01	4.085117776551785482e+02	1.702081766252823218e+04	5.108416860787311862e+02	8.688382165825500124e+03	1.085315095652603077e+02	1.264630011965035123e+02	5.882350554942559029e+02	1.747667966459745003e+04	7.263791763726989075e+02	8.930291666666666060e+03	1.371666666666666572e+02	1.645833333333333428e+02	7.679583333333333712e+02	1.793254166666666788e+04	9.419166666666666288e+02	9.172201167507831997e+03	1.658018237680730067e+02	2.027036654701631733e+02	9.476816111724108396e+02	1.838840366873588573e+04	1.157454156960634464e+03	9.414110668348997933e+03	1.944369808694793278e+02	2.408239976069930322e+02	1.127404889011488194e+03	1.884426567080510358e+04	1.372991647254601958e+03
7.600000000000000000e+01	8.408650621730730563e+03	8.484755521148173329e+01	9.210036394419874739e+01	4.201389296606565154e+02	1.670971381151089372e+04	5.202697320367781231e+02	8.654491977532032251e+03	1.127987776057408666e+02	1.297376819720993808e+02	6.058402981636616005e+02	1.717779440575544868e+04	7.424473660183890615e+02	8.900333333333333940e+03	1.407500000000000000e+02	1.673750000000000000e+02	7.915416666666666288e+02	1.764587500000000000e+04	9.646250000000000000e+02	9.146174689134635628e+03	1.687012223942591334e+02	2.050123180279006192e+02	9.772430351696716571e+02	1.811395559424455132e+04	1.186802633981610825e+03	9.392016044935937316e+03	1.966524447885182667e+02	2.426496360558012384e+02	1.162944403672676799e+03	1.858203618848910628e+04	1.408980267963221877e+03
7.700000000000000000e+01	8.363625841194370878e+03	8.973099331513408572e+01	9.169476336768025249e+01	4.380231658736485656e+02	1.647778002533561448e+04	5.389224843150448123e+02	8.615417087263851499e+03	1.183029966575670358e+02	1.299515483505068119e+02	6.278657496034909400e+02	1.693618167933447330e+04	7.597529088241890349e+02	8.867208333333333940e+03	1.468750000000000000e+02	1.682083333333333428e+02	8.177083333333333712e+02	1.739458333333333212e+04	9.805833333333333712e+02	9.118999579402816380e+03	1.754470033424329642e+02	2.064651183161598738e+02	1.007550917063175802e+03	1.785298498733219094e+04	1.201413757842477708e+03	9.370790825472297001e+03	2.040190066848659285e+02	2.447219032989864331e+02	1.197393500793018120e+03	1.831138664133104976e+04	1.422244182351621930e+03
7.800000000000000000e+01	8.321265959557247697e+03	8.931351817933423831e+01	9.617787193979224014e+01	4.526643737528399924e+02	1.623725869881815379e+04	5.498927963053429266e+02	8.578966313111955969e+03	1.184067590896671192e+02	1.358389359698961130e+02	6.464988535430866250e+02	1.668192101607574295e+04	7.728005648193382058e+02	8.836666666666666060e+03	1.475000000000000000e+02	1.755000000000000000e+02	8.403333333333333712e+02	1.712658333333333212e+04	9.957083333333333712e+02	9.094367020221376151e+03	1.765932409103328666e+02	2.151610640301038870e+02	1.034167813123580117e+03	1.757124565059092129e+04	1.218616101847328537e+03	9.352067373776084423e+03	2.056864818206657617e+02	2.548221280602077741e+02	1.228002292913826750e+03	1.801590796784851045e+04	1.441523870361323816e+03
7.900000000000000000e+01	8.279131873050053400e+03	9.034275028070629787e+01	9.619409137789092767e+01	4.684993140488812173e+02	1.597770399078609989e+04	5.633347487432299658e+02	8.542399269858360640e+03	1.198380418070198203e+02	1.370345456889454567e+02	6.678121570244405802e+02	1.642187282872638389e+04	7.881048743716149829e+02	8.805666666666666060e+03	1.493333333333333428e+02	1.778750000000000000e+02	8.671250000000000000e+02	1.686604166666666788e+04	1.012875000000000000e+03	9.068934063474971481e+03	1.788286248596468511e+02	2.187154543110545433e+02	1.066437842975559306e+03	1.731021050460695187e+04	1.237645125628385131e+03	9.332201460283278720e+03	2.083239163859603877e+02	2.595559086221090865e+02	1.265750685951118840e+03	1.775437934254723586e+04	1.462415251256770034e+03
8.000000000000000000e+01	8.238907002670855945e+03	8.883703715135595758e+01	9.883486429731523515e+01	4.829368426921502078e+02	1.571926030135863402e+04	5.831431522702623624e+02	8.507661834668761003e+03	1.188351852423446502e+02	1.407924321486576105e+02	6.874684213460750470e+02	1.616506765067931701e+04	8.113632428017978100e+02	8.776416666666666060e+03	1.488333333333333428e+02	1.827500000000000000e+02	8.920000000000000000e+02	1.661087500000000000e+04	1.039583333333333258e+03	9.045171498664571118e+03	1.788314814243220496e+02	2.247075678513423895e+02	1.096531578653924953e+03	1.705668234932068299e+04	1.267803423864868591e+03	9.313926330662476175e+03	2.088296295153107280e+02	2.666651357026847791e+02	1.301063157307849906e+03	1.750248969864136598e+04	1.496023514396404153e+03
8.100000000000000000e+01	8.197506819752246884e+03	8.777533233269051038e+01	1.080897146760227514e+02	4.974478486875833028e+02	1.547088791089394908e+04	6.111107572380683450e+02	8.471232576542790412e+03	1.182834994996785838e+02	1.481490240046780400e+02	7.077447576771249942e+02	1.590575645544697545e+04	8.395137119523675437e+02	8.744958333333333940e+03	1.487916666666666572e+02	1.882083333333333428e+02	9.180416666666666288e+02	1.634062500000000000e+04	1.067916666666666742e+03	9.018684090123877468e+03	1.792998338336547306e+02	2.282676426619886456e+02	1.128338575656208377e+03	1.677549354455302455e+04	1.296319621380966055e+03	9.292409846914420996e+03	2.098080010006428040e+02	2.683269519906439200e+02	1.338635484645750012e+03	1.721036208910604910e+04	1.524722576095265140e+03
8.200000000000000000e+01	8.151908915216148671e+03	9.444677697632496916e+01	1.132278473233921119e+02	5.086743644478474948e+02	1.519416226582832860e+04	6.386541560812286207e+02	8.431204457608073426e+03	1.235567218214958132e+02	1.532805903283627345e+02	7.260871822239237190e+02	1.563156029958083127e+04	8.645770780406143103e+02	8.710500000000000000e+03	1.526666666666666572e+02	1.933333333333333428e+02	9.435000000000000000e+02	1.606895833333333394e+04	1.090500000000000000e+03	8.989795542391926574e+03	1.817766115118375012e+02	2.333860763383039512e+02	1.160912817776076281e+03	1.650635636708583843e+04	1.316422921959385576e+03	9.269091084783851329e+03	2.108865563570083452e+02	2.734388193432745879e+02	1.378325635552152562e+03	1.694375440083834110e+04	1.542345843918771379e+03
8.300000000000000000e+01	8.108632390746440251e+03	9.970897733511864658e+01	1.173710421997060820e+02	5.246060391610071747e+02	1.495949034497529465e+04	6.470525549362471338e+02	8.392628695373219671e+03	1.266669886675593233e+02	1.572896877665197053e+02	7.485738529138368449e+02	1.537666183915431429e+04	8.776512774681235669e+02	8.676625000000000000e+03	1.536250000000000000e+02	1.972083333333333428e+02	9.725416666666666288e+02	1.579383333333333394e+04	1.108250000000000000e+03	8.960621304626780329e+03	1.805830113324406625e+02	2.371269789001469803e+02	1.196509480419496413e+03	1.621100482751235359e+04	1.338848722531876319e+03	9.244617609253558840e+03	2.075410226648813534e+02	2.770456244669605894e+02	1.420477294172326083e+03	1.662817632169137141e+04	1.569447445063752866e+03
8.400000000000000000e+01	8.065460679549290944e+03	1.024612958790572179e+02	1.204796257075334012e+02	5.410464030872105923e+02	1.469187450690349942e+04	6.772563248202369550e+02	8.354230339774645472e+03	1.295639812728619518e+02	1.604273128537666935e+02	7.705023682102720386e+02	1.510733308678508183e+04	9.065239957434519056e+02	8.643000000000000000e+03	1.566666666666666572e+02	2.003750000000000000e+02	9.999583333333333712e+02	1.552279166666666606e+04	1.135791666666666742e+03	8.931769660225354528e+03	1.837693520604713626e+02	2.403226871462333065e+02	1.229414298456394818e+03	1.593825024654825029e+04	1.365059337589881579e+03	9.220539320450709056e+03	2.108720374542760965e+02	2.802703742924666130e+02	1.458870263579456150e+03	1.635370882642983270e+04	1.594327008513096644e+03
8.500000000000000000e+01	8.015089600185184281e+03	1.010833917718847488e+02	1.257268040147709058e+02	5.564192874042182666e+02	1.447220510309573365e+04	6.891361502630340965e+02	8.311857300092591686e+03	1.307916958859423744e+02	1.642592353407187886e+02	7.922513103687757621e+02	1.487099838488120076e+04	9.234639084648504195e+02	8.608625000000000000e+03	1.605000000000000000e+02	2.027916666666666572e+02	1.028083333333333258e+03	1.526979166666666606e+04	1.157791666666666742e+03	8.905392699907408314e+03	1.902083041140576256e+02	2.413240979926145258e+02	1.263915356297890639e+03	1.566858494845213136e+04	1.392119424868483065e+03	9.202160399814816628e+03	2.199166082281152512e+02	2.798565293185624228e+02	1.499747379262448248e+03	1.606737823023759847e+04	1.626447183070299388e+03
8.600000000000000000e+01	7.967404222453462353e+03	1.033158847113139416e+02	1.291225728536636836e+02	5.745264150570109223e+02	1.417745757909257554e+04	7.141504044708842684e+02	8.269972944560064207e+03	1.338662756889902994e+02	1.677487864268318276e+02	8.155965408618387755e+02	1.457739545621295474e+04	9.471793689021087630e+02	8.572541666666666060e+03	1.644166666666666572e+02	2.063750000000000000e+02	1.056666666666666742e+03	1.497733333333333394e+04	1.180208333333333258e+03	8.875110388773267914e+03	1.949670576443430150e+02	2.450012135731681724e+02	1.297736792471494709e+03	1.537727121045371314e+04	1.413237297764557752e+03	9.177679110879869768e+03	2.255174486220193728e+02	2.836274271463363448e+02	1.538806918276322449e+03	1.577720908757409234e+04	1.646266262195782247e+03
8.700000000000000000e+01	7.921329889641502632e+03	1.103229321001123822e+02	1.299442288092030253e+02	5.920405563064143735e+02	1.393556983984783619e+04	7.400226727965250575e+02	8.228227444820751771e+03	1.402031327167228767e+02	1.693054477379348555e+02	8.390827781532071867e+02	1.433378491992391901e+04	9.694280030649291575e+02	8.535125000000000000e+03	1.700833333333333428e+02	2.086666666666666572e+02	1.086125000000000000e+03	1.473200000000000000e+04	1.198833333333333258e+03	8.842022555179248229e+03	1.999635339499438089e+02	2.480278855953984589e+02	1.333167221846792927e+03	1.513021508007608099e+04	1.428238663601737244e+03	9.148920110358496459e+03	2.298437345665543035e+02	2.873891045241302891e+02	1.580209443693585627e+03	1.552843016015216381e+04	1.657643993870141458e+03
8.800000000000000000e+01	7.869991504817846362e+03	1.111315035733593106e+02	1.354746144918585742e+02	6.119491597356433203e+02	1.372213663532341889e+04	7.595531800647036107e+02	8.183641585742256211e+03	1.412949184533463267e+02	1.749248072459292871e+02	8.644120798678216033e+02	1.411321415099504338e+04	9.926724233656851766e+02	8.497291666666666060e+03	1.714583333333333428e+02	2.143750000000000000e+02	1.116875000000000000e+03	1.450429166666666606e+04	1.225791666666666742e+03	8.810941747591075909e+03	2.016217482133203589e+02	2.538251927540707129e+02	1.369337920132178397e+03	1.489536918233828874e+04	1.458910909967648195e+03	9.124591828515485759e+03	2.317851630933073750e+02	2.932753855081414258e+02	1.621800840264356793e+03	1.528644669800991323e+04	1.692030153268629874e+03
8.900000000000000000e+01	7.825279107321342963e+03	1.123393722977988602e+02	1.422552085087335172e+02	6.330687338819285515e+02	1.351841077924005731e+04	7.822165062376063815e+02	8.143493720327338451e+03	1.410863528155661015e+02	1.809192709210334442e+02	8.909718669409642189e+02	1.388605955628669471e+04	1.014233253118803191e+03	8.461708333333333940e+03	1.698333333333333428e+02	2.195833333333333428e+02	1.148875000000000000e+03	1.425370833333333394e+04	1.246250000000000000e+03	8.779922946339329428e+03	1.985803138511005841e+02	2.582473957456332414e+02	1.406778133059035781e+03	1.462135711037997316e+04	1.478266746881196696e+03	9.098137559345324917e+03	2.273272943688678254e+02	2.969114581579331684e+02	1.664681266118071562e+03	1.498900588742661057e+04	1.710283493762393618e+03
9.000000000000000000e+01	7.775995026952608896e+03	1.139834641990597390e+02	1.419467747555601136e+02	6.564646348217136165e+02	1.332048431960299604e+04	8.137383686355540249e+02	8.100226680142971418e+03	1.437000654328631981e+02	1.814525540444467424e+02	9.188156507441901795e+02	1.366803382646816499e+04	1.040431684317777126e+03	8.424458333333333940e+03	1.734166666666666572e+02	2.209583333333333428e+02	1.181166666666666742e+03	1.401558333333333394e+04	1.267125000000000000e+03	8.748689986523697371e+03	2.031332679004701163e+02	2.604641126222199432e+02	1.443517682589143305e+03	1.436313284019850289e+04	1.493818315682222874e+03	9.072921639714058983e+03	2.328498691342735754e+02	2.999698919111065720e+02	1.705868698511619868e+03	1.471068234706367184e+04	1.720511631364445975e+03
9.100000000000000000e+01	7.731208017095450487e+03	1.112098864796147097e+02	1.454971388223726763e+02	6.822831046441594935e+02	1.303500648026558702e+04	8.449759651654954951e+02	8.059229008547725243e+03	1.436257765731406835e+02	1.843319027445196809e+02	9.479123856554131180e+02	1.340712824013279351e+04	1.068904649249414433e+03	8.387250000000000000e+03	1.760416666666666572e+02	2.231666666666666572e+02	1.213541666666666742e+03	1.377925000000000000e+04	1.292833333333333258e+03	8.715270991452274757e+03	2.084575567601926309e+02	2.620014305888136619e+02	1.479170947677920367e+03	1.415137175986720649e+04	1.516762017417252082e+03	9.043291982904549513e+03	2.408734468537186046e+02	3.008361945109606381e+02	1.744800228689173991e+03	1.452349351973441298e+04	1.740690701501171134e+03
9.200000000000000000e+01	7.683703826300482433e+03	1.167766312638408124e+02	1.435485121916672711e+02	7.082851790619409940e+02	1.281316008724987478e+04	8.577875563711414770e+02	8.015747746483573792e+03	1.485341489652537348e+02	1.843784227625003211e+02	9.774967561976370689e+02	1.317941337695826951e+04	1.085768778185570682e+03	8.347791666666666060e+03	1.802916666666666572e+02	2.252083333333333428e+02	1.246708333333333258e+03	1.354566666666666606e+04	1.313750000000000000e+03	8.679835586849758329e+03	2.120491843680795796e+02	2.660382439041663929e+02	1.515919910469029446e+03	1.391191995637506261e+04	1.541731221814429318e+03	9.011879507032850597e+03	2.438067020694925020e+02	3.068681544749994146e+02	1.785131487604725407e+03	1.427817324608345734e+04	1.769712443628858637e+03
9.300000000000000000e+01	7.631249197531341451e+03	1.173725830622734776e+02	1.508806820241492801e+02	7.305611253312904410e+02	1.253688806980356458e+04	8.608895522658459640e+02	7.968749598765670271e+03	1.504154581978034173e+02	1.900653410120746400e+02	1.005801395998978592e+03	1.292329820156845017e+04	1.093882276132922925e+03	8.306250000000000000e+03	1.834583333333333428e+02	2.292500000000000000e+02	1.281041666666666742e+03	1.330970833333333394e+04	1.326875000000000000e+03	8.643750401234328820e+03	2.165012084688632683e+02	2.684346589879253884e+02	1.556281937334355007e+03	1.369611846509821771e+04	1.559867723867077075e+03	8.981250802468659458e+03	2.495440836043932222e+02	3.076193179758507199e+02	1.831522208002043044e+03	1.408252859686310330e+04	1.792860447734154150e+03
9.400000000000000000e+01	7.578971022143228765e+03	1.167457000129766698e+02	1.555513299127113100e+02	7.543351497822443434e+02	1.231567390314351542e+04	8.711753378181144853e+02	7.922152177738281353e+03	1.518728500064883349e+02	1.944006649563556550e+02	1.034375908224455543e+03	1.270510778490509074e+04	1.107629335575723871e+03	8.265333333333333940e+03	1.870000000000000000e+02	2.332500000000000000e+02	1.314416666666666742e+03	1.309454166666666606e+04	1.344083333333333258e+03	8.608514488928385617e+03	2.221271499935116651e+02	2.720993350436443734e+02	1.594457425108877942e+03	1.348397554842824138e+04	1.580537331090942644e+03	8.951695644523439114e+03	2.572542999870233302e+02	3.109486700872886900e+02	1.874498183551089141e+03	1.387340943018981670e+04	1.816991328848552030e+03
9.500000000000000000e+01	7.529835819083346905e+03	1.262075940050016669e+02	1.607609239422076257e+02	7.750715336688615480e+02	1.212248906862547301e+04	9.056428916543939067e+02	7.875730409541673907e+03	1.590829636691674978e+02	2.001721286377704985e+02	1.060952433501097403e+03	1.250822370097940257e+04	1.132529779160530325e+03	8.221625000000000000e+03	1.919583333333333428e+02	2.395833333333333428e+02	1.346833333333333258e+03	1.289395833333333394e+04	1.359416666666666742e+03	8.567519590458327002e+03	2.248337029974991879e+02	2.789945380288962156e+02	1.632714233165569112e+03	1.327969296568726531e+04	1.586303554172803160e+03	8.913414180916652185e+03	2.577090726616650045e+02	3.184057427244590599e+02	1.918595132997804967e+03	1.366542759804119487e+04	1.813190441678939578e+03
9.600000000000000000e+01	7.482179311734404109e+03	1.260102740509012165e+02	1.628989344558414132e+02	8.047677219089009668e+02	1.187193466971215821e+04	9.298098013077888027e+02	7.831902155867202055e+03	1.592968036921172938e+02	2.032411338945873638e+02	1.093488027621116998e+03	1.227705066818941305e+04	1.156217400653894401e+03	8.181625000000000000e+03	1.925833333333333428e+02	2.435833333333333428e+02	1.382208333333333258e+03	1.268216666666666606e+04	1.382625000000000000e+03	8.531347844132798855e+03	2.258698629745493918e+02	2.839255327720792934e+02	1.670928639045549517e+03	1.308728266514391908e+04	1.609032599346105599e+03	8.881070688265595891e+03	2.591563926157654691e+02	3.242677322108252724e+02	1.959648944757765548e+03	1.349239866362117391e+04	1.835440198692211197e+03
9.700000000000000000e+01	7.439281683970049016e+03	1.332491426672292505e+02	1.651530066115942077e+02	8.307554548938926473e+02	1.165044464176577276e+04	9.567600879955325581e+02	7.790890841985024963e+03	1.636245713336146252e+02	2.058265033057971038e+02	1.123877727446946210e+03	1.206201398754955335e+04	1.181171710664433022e+03	8.142500000000000000e+03	1.940000000000000000e+02	2.465000000000000000e+02	1.417000000000000000e+03	1.247358333333333394e+04	1.405583333333333258e+03	8.494109158014975037e+03	2.243754286663853748e+02	2.871734966942028677e+02	1.710122272553053790e+03	1.288515267911711453e+04	1.629994956002233494e+03	8.845718316029950074e+03	2.547508573327707495e+02	3.278469933884057923e+02	2.003244545106107353e+03	1.329672202490089512e+04	1.854406578671133957e+03
9.800000000000000000e+01	7.389187358950189264e+03	1.335877392036515232e+02	1.662240619127411208e+02	8.555943702200130474e+02	1.137992097400865168e+04	9.731097565387100303e+02	7.745364512808428117e+03	1.648147029351590902e+02	2.087161976230372318e+02	1.153401351776673209e+03	1.180202298700432584e+04	1.200784044936021701e+03	8.101541666666666970e+03	1.960416666666666572e+02	2.512083333333333428e+02	1.451208333333333258e+03	1.222412500000000000e+04	1.428458333333333258e+03	8.457718820524905823e+03	2.272686303981742242e+02	2.937004690436294823e+02	1.749015314889993306e+03	1.264622701299567416e+04	1.656132621730644814e+03	8.813895974383143766e+03	2.584955941296817628e+02	3.361926047539255933e+02	2.046822296446653581e+03	1.306832902599134832e+04	1.883806910127956598e+03
9.900000000000000000e+01	7.340445363023752179e+03	1.383242505789665699e+02	1.673712085378358552e+02	8.851765796267811766e+02	1.118548719195556805e+04	9.971010633596929438e+02	7.701014348178542605e+03	1.679537919561499564e+02	2.104147709355846132e+02	1.186275789813390475e+03	1.159847276264445100e+04	1.222800531679846472e+03	8.061583333333333030e+03	1.975833333333333428e+02	2.534583333333333428e+02	1.487375000000000000e+03	1.201145833333333394e+04	1.448500000000000000e+03	8.422152318488124365e+03	2.272128747105167292e+02	2.965018957310820724e+02	1.788474210186609525e+03	1.242444390402221688e+04	1.674199468320153528e+03	8.782721303642914791e+03	2.568424160877001441e+02	3.395454581288308304e+02	2.089573420373219051e+03	1.283742947471109983e+04	1.899898936640307056e+03
1.000000000000000000e+02	7.288278253971429876e+03	1.453083357671339968e+02	1.684193296139232814e+02	9.115100692668905822e+02	1.101980559170777269e+04	1.002235117677197877e+03	7.653264126985714938e+03	1.738416678835669984e+02	2.127513314736282837e+02	1.216900867966778605e+03	1.140931946252055241e+04	1.233305058838599052e+03	8.018250000000000000e+03	2.023750000000000000e+02	2.570833333333333144e+02	1.522291666666666742e+03	1.179883333333333394e+04	1.464375000000000000e+03	8.383235873014285971e+03	2.309083321164330016e+02	3.014153351930383451e+02	1.827682465366554879e+03	1.218834720414611547e+04	1.695444941161400948e+03	8.748221746028570124e+03	2.594416642328660032e+02	3.457473370527433190e+02	2.133073264066442789e+03	1.257786107495889519e+04	1.926514882322802123e+03
1.010000000000000000e+02	7.242745341982525133e+03	1.496342119324800137e+02	1.764307269663019611e+02	9.396259219041018014e+02	1.080174158545592218e+04	1.020575417259616643e+03	7.609497670991262567e+03	1.777129392995733213e+02	2.180695301498176377e+02	1.248937960952050844e+03	1.118632912606129321e+04	1.251954375296475064e+03	7.976250000000000000e+03	2.057916666666666572e+02	2.597083333333333144e+02	1.558250000000000000e+03	1.157091666666666606e+04	1.483333333333333258e+03	8.343002329008737433e+03	2.338703940337599931e+02	3.013471365168489911e+02	1.867562039047949156e+03	1.195550420727203891e+04	1.714712291370191451e+03	8.709754658017474867e+03	2.619491214008533007e+02	3.429859397003646677e+02	2.176874078095898312e+03	1.234009174787740994e+04	1.946091249407049872e+03
1.020000000000000000e+02	7.193598472119161670e+03	1.544606952569279770e+02	1.765681103113228119e+02	9.697082110295873463e+02	1.056382879106818291e+04	1.043273408518143697e+03	7.564153402726246895e+03	1.811053476284639885e+02	2.199090551556614059e+02	1.281999938848126931e+03	1.096133106220075933e+04	1.272532537592405333e+03	7.934708333333333030e+03	2.077500000000000000e+02	2.632500000000000000e+02	1.594291666666666742e+03	1.135883333333333394e+04	1.501791666666666742e+03	8.305263263940418256e+03	2.343946523715360115e+02	3.065909448443385941e+02	1.906583394485206554e+03	1.175633560446590855e+04	1.731050795740928152e+03	8.675818194547504390e+03	2.610393047430720230e+02	3.499318896886771881e+02	2.218875122303746139e+03	1.215383787559848497e+04	1.960309924815189788e+03
1.030000000000000000e+02	7.139034074173867339e+03	1.511013513181381711e+02	1.865804500585938399e+02	9.944601731770147808e+02	1.035347681597123301e+04	1.080671405417766664e+03	7.515412870420266700e+03	1.797381756590690998e+02	2.279777250292969200e+02	1.312459253255173962e+03	1.074892590798561650e+04	1.299481536042216703e+03	7.891791666666666970e+03	2.083750000000000000e+02	2.693750000000000000e+02	1.630458333333333258e+03	1.114437500000000000e+04	1.518291666666666742e+03	8.268170462913067240e+03	2.370118243409309002e+02	3.107722749707031085e+02	1.948457413411492553e+03	1.153982409201438350e+04	1.737101797291116782e+03	8.644549259159466601e+03	2.656486486818618005e+02	3.521695499414061601e+02	2.266456493489651621e+03	1.193527318402876699e+04	1.955911927915566821e+03
1.040000000000000000e+02	7.087696480134594822e+03	1.547950994493100154e+02	1.921042136757949663e+02	1.022216627098353342e+03	1.017212703729670648e+04	1.099934890211231959e+03	7.468369073400631351e+03	1.822308830579883363e+02	2.313437735045641261e+02	1.346462480215843243e+03	1.056241768531502021e+04	1.316759111772282722e+03	7.849041666666666970e+03	2.096666666666666572e+02	2.705833333333333144e+02	1.670708333333333258e+03	1.095270833333333394e+04	1.533583333333333258e+03	8.229714259932703499e+03	2.371024502753449781e+02	3.098228931621025026e+02	1.994954186450823272e+03	1.134299898135164767e+04	1.750407554894383793e+03	8.610386853198739118e+03	2.645382338840233274e+02	3.490624529908716340e+02	2.319200039568313059e+03	1.173328962936996140e+04	1.967231776455434556e+03
1.050000000000000000e+02	7.036832046852075109e+03	1.575301224968118845e+02	1.976805876760270166e+02	1.050742468781143771e+03	9.954051382327308602e+03	1.111537420901452606e+03	7.421103523426038009e+03	1.844525612484059423e+02	2.352152938380135083e+02	1.380621234390571772e+03	1.035615069116365521e+04	1.333164543784059788e+03	7.805375000000000000e+03	2.113750000000000000e+02	2.727500000000000000e+02	1.710500000000000000e+03	1.075825000000000000e+04	1.554791666666666742e+03	8.189646476573961991e+03	2.382974387515940577e+02	3.102847061619864917e+02	2.040378765609428228e+03	1.116034930883634479e+04	1.776418789549273697e+03	8.573917953147923981e+03	2.652198775031881155e+02	3.478194123239729834e+02	2.370257531218856457e+03	1.156244861767269140e+04	1.998045912431880879e+03
1.060000000000000000e+02	6.984385485389236237e+03	1.605200339890189412e+02	1.998062725004259619e+02	1.081156839301972468e+03	9.779335884178351989e+03	1.138182318391876606e+03	7.373192742694618573e+03	1.864475169945094706e+02	2.388198029168796381e+02	1.414474252984319719e+03	1.017408460875584387e+04	1.351591159195938417e+03	7.762000000000000000e+03	2.123750000000000000e+02	2.778333333333333144e+02	1.747791666666666742e+03	1.056883333333333394e+04	1.565000000000000000e+03	8.150807257305381427e+03	2.383024830054905294e+02	3.168468637497869622e+02	2.081109080349013766e+03	1.096358205791082401e+04	1.778408840804061583e+03	8.539614514610762853e+03	2.642299660109810588e+02	3.558603941662406669e+02	2.414426494031361017e+03	1.135833078248831589e+04	1.991817681608123394e+03
1.070000000000000000e+02	6.937410163084083251e+03	1.617788373650122367e+02	2.052485568109833594e+02	1.111914178783495117e+03	9.626008590697992986e+03	1.149553424927084961e+03	7.327955081542041626e+03	1.874935853491728039e+02	2.425409450721583369e+02	1.450186256058414074e+03	1.000215012868232952e+04	1.366005879130208996e+03	7.718500000000000000e+03	2.132083333333333428e+02	2.798333333333333144e+02	1.788458333333333258e+03	1.037829166666666606e+04	1.582458333333333258e+03	8.109044918457958374e+03	2.389230813174938817e+02	3.171257215945083203e+02	2.126730410608252441e+03	1.075443320465100260e+04	1.798910787536457519e+03	8.499589836915916749e+03	2.646378293016544490e+02	3.544181098556832694e+02	2.465002487883171398e+03	1.113057474263533913e+04	2.015363241739581554e+03
1.080000000000000000e+02	6.886368658966513976e+03	1.673572590030882168e+02	2.068518912015831290e+02	1.143013962086101856e+03	9.397182813014596832e+03	1.178330419877407166e+03	7.280080162816590018e+03	1.915327961682107798e+02	2.445717789341248931e+02	1.485611147709717443e+03	9.797945573173965386e+03	1.389873543272037068e+03	7.673791666666666970e+03	2.157083333333333428e+02	2.822916666666666856e+02	1.828208333333333258e+03	1.019870833333333394e+04	1.601416666666666742e+03	8.067503170516743921e+03	2.398838704984559058e+02	3.200115543992084781e+02	2.170805518956949072e+03	1.059947109349270249e+04	1.812959790061296417e+03	8.461214674366819963e+03	2.640594076635784404e+02	3.577314421317502138e+02	2.513402704580564659e+03	1.100023385365207105e+04	2.024502913455926318e+03
1.090000000000000000e+02	6.841469177180082625e+03	1.659321587863102536e+02	2.103500645995101763e+02	1.174457937128985122e+03	9.200359622090043558e+03	1.182666741251417534e+03	7.237276255256708282e+03	1.891535793931551268e+02	2.490500322997550882e+02	1.520624801897826046e+03	9.616471477711689658e+03	1.397979203959042252e+03	7.633083333333333030e+03	2.123750000000000000e+02	2.877500000000000000e+02	1.866791666666666742e+03	1.003258333333333394e+04	1.613291666666666742e+03	8.028890411409957778e+03	2.355964206068448732e+02	3.264499677002449403e+02	2.212958531435507666e+03	1.044869518895497822e+04	1.828604129374291233e+03	8.424697489486583436e+03	2.588178412136897464e+02	3.651499354004898237e+02	2.559125396204348363e+03	1.086480704457662432e+04	2.043916592081915951e+03
1.100000000000000000e+02	6.797950099082192537e+03	1.698191356074722194e+02	2.108216361264238117e+02	1.207006702156490974e+03	9.047472526174826271e+03	1.228247547903001532e+03	7.194120882874430208e+03	1.916804011370694525e+02	2.489316513965452486e+02	1.558065851078245487e+03	9.446027929754080105e+03	1.432686273951500652e+03	7.590291666666666970e+03	2.135416666666666572e+02	2.870416666666666856e+02	1.909125000000000000e+03	9.844583333333333940e+03	1.637125000000000000e+03	7.986462450458903731e+03	2.354029321962638619e+02	3.251516819367881226e+02	2.260184148921754513e+03	1.024313873691258777e+04	1.841563726048499348e+03	8.382633234251141403e+03	2.572641977258610950e+02	3.632616972069095596e+02	2.611243297843509026e+03	1.064169414049184161e+04	2.046002452096998468e+03
1.110000000000000000e+02	6.744889608886624956e+03	1.723860904047068061e+02	2.185922799026517396e+02	1.241635646702000940e+03	8.865282005519498853e+03	1.248788978503646831e+03	7.144423971109978993e+03	1.946513785356867459e+02	2.541503066179925270e+02	1.595526156684333955e+03	9.264578502759750336e+03	1.448998655918490158e+03	7.543958333333333030e+03	2.169166666666666572e+02	2.897083333333333144e+02	1.949416666666666742e+03	9.663875000000000000e+03	1.649208333333333258e+03	7.943492695556687067e+03	2.391819547976465685e+02	3.252663600486740734e+02	2.303307176648999757e+03	1.006317149724024966e+04	1.849418010748176357e+03	8.343027057780040195e+03	2.614472429286265083e+02	3.608243867640148892e+02	2.657197686631332544e+03	1.046246799448050115e+04	2.049627688163019684e+03
1.120000000000000000e+02	6.698756018203216627e+03	1.715933461746913054e+02	2.266119755219627905e+02	1.277518562573596682e+03	8.731050857064545198e+03	1.269821834308097095e+03	7.098294675768274828e+03	1.951716730873456527e+02	2.596393210943147665e+02	1.634134281286798341e+03	9.113817095198939569e+03	1.460473417154048548e+03	7.497833333333333030e+03	2.187500000000000000e+02	2.926666666666666856e+02	1.990750000000000000e+03	9.496583333333333940e+03	1.651125000000000000e+03	7.897371990898391232e+03	2.423283269126543473e+02	3.256940122390186048e+02	2.347365718713201659e+03	9.879349571467728310e+03	1.841776582845951452e+03	8.296910648463450343e+03	2.659066538253086946e+02	3.587213578113705807e+02	2.703981437426403318e+03	1.026211580960212268e+04	2.032428165691902905e+03
1.130000000000000000e+02	6.647801788113594739e+03	1.707007781851201571e+02	2.312144216564871329e+02	1.311121849483180995e+03	8.522949632726591517e+03	1.292133147745015776e+03	7.051275894056797370e+03	1.943712224258933929e+02	2.622947108282435806e+02	1.672477591408257013e+03	8.915245649696629698e+03	1.475858240539174631e+03	7.454750000000000000e+03	2.180416666666666572e+02	2.933750000000000000e+02	2.033833333333333258e+03	9.307541666666666060e+03	1.659583333333333258e+03	7.858224105943202630e+03	2.417121109074399214e+02	3.244552891717564194e+02	2.395189075258409503e+03	9.699837683636702423e+03	1.843308426127491884e+03	8.261698211886405261e+03	2.653825551482131573e+02	3.555355783435128387e+02	2.756544817183485520e+03	1.009213370060674060e+04	2.027033518921650739e+03
1.140000000000000000e+02	6.599342207395038713e+03	1.757695011605753166e+02	2.298971897360148091e+02	1.347874352869116592e+03	8.405491352590150200e+03	1.307555284025924720e+03	7.003921103697519357e+03	1.978430839136209727e+02	2.626152615346740617e+02	1.712062176434558296e+03	8.769433176295075100e+03	1.492798475346295845e+03	7.408500000000000000e+03	2.199166666666666572e+02	2.953333333333333144e+02	2.076250000000000000e+03	9.133375000000000000e+03	1.678041666666666742e+03	7.813078896302480643e+03	2.419902494197123417e+02	3.280514051319925670e+02	2.440437823565441704e+03	9.497316823704924900e+03	1.863284857987037640e+03	8.217657792604961287e+03	2.640638321727579978e+02	3.607694769306518197e+02	2.804625647130883408e+03	9.861258647409849800e+03	2.048528049307408764e+03
1.150000000000000000e+02	6.554944692013372332e+03	1.795060621724586838e+02	2.312757989332139346e+02	1.381871859545403822e+03	8.261870142365849460e+03	1.329342253025219406e+03	6.959534846006686166e+03	2.004821977528960133e+02	2.627628994666069389e+02	1.751019263106035169e+03	8.621414237849592610e+03	1.508650293179276332e+03	7.364125000000000000e+03	2.214583333333333428e+02	2.942500000000000000e+02	2.120166666666666515e+03	8.980958333333333940e+03	1.687958333333333258e+03	7.768715153993313834e+03	2.424344689137706723e+02	3.257371005333930611e+02	2.489314070227297634e+03	9.340502428817075270e+03	1.867266373487390183e+03	8.173305307986627668e+03	2.634106044942079734e+02	3.572242010667860654e+02	2.858461473787929208e+03	9.700046524300818419e+03	2.046574413641447109e+03
1.160000000000000000e+02	6.508427787765953326e+03	1.791926412313348180e+02	2.322804134335990511e+02	1.417616810148608238e+03	8.133761478512087706e+03	1.338688389700500920e+03	6.914193060549642723e+03	1.993046539490007376e+02	2.654527067167995256e+02	1.789808405074304119e+03	8.480609905922710823e+03	1.515406694850250460e+03	7.319958333333333030e+03	2.194166666666666572e+02	2.986250000000000000e+02	2.162000000000000000e+03	8.827458333333333940e+03	1.692125000000000000e+03	7.725723606117023337e+03	2.395286793843325768e+02	3.317972932832004744e+02	2.534191594925695881e+03	9.174306760743957057e+03	1.868843305149749540e+03	8.131488878900712734e+03	2.596406921019984679e+02	3.649695865664009489e+02	2.906383189851391762e+03	9.521155188154580173e+03	2.045561610299499080e+03
1.170000000000000000e+02	6.460845499971498612e+03	1.748529331921874643e+02	2.401847445458097923e+02	1.454762098067086526e+03	7.954532328245976714e+03	1.357635633660811209e+03	6.867985249985748851e+03	1.979889665960937464e+02	2.697590389395715533e+02	1.829589382366876634e+03	8.305161997456321842e+03	1.528776150163738976e+03	7.275125000000000000e+03	2.211250000000000000e+02	2.993333333333333144e+02	2.204416666666666515e+03	8.655791666666666060e+03	1.699916666666666742e+03	7.682264750014251149e+03	2.442610334039062536e+02	3.289076277270950754e+02	2.579243950966456396e+03	9.006421335877010279e+03	1.871057183169594509e+03	8.089404500028501388e+03	2.673970668078125072e+02	3.584819221208568365e+02	2.954071235266246731e+03	9.357051005087354497e+03	2.042197699672522276e+03
1.180000000000000000e+02	6.414009944209916284e+03	1.831064684191356946e+02	2.418694108230804716e+02	1.490485404732151665e+03	7.801383224801262259e+03	1.380824563195425071e+03	6.821838305438291172e+03	2.023865675429011901e+02	2.726222054115402216e+02	1.867888535699409204e+03	8.153941612400631129e+03	1.544537281597712536e+03	7.229666666666666970e+03	2.216666666666666572e+02	3.033750000000000000e+02	2.245291666666666515e+03	8.506500000000000000e+03	1.708250000000000000e+03	7.637495027895042767e+03	2.409467657904321243e+02	3.341277945884597784e+02	2.622694797633923827e+03	8.859058387599368871e+03	1.871962718402287464e+03	8.045323389123417655e+03	2.602268649141976198e+02	3.648805891769195000e+02	3.000097928601181593e+03	9.211616775198737741e+03	2.035675436804574929e+03
1.190000000000000000e+02	6.361746999128804418e+03	1.807158774820830729e+02	2.444641406163992485e+02	1.528845779129955190e+03	7.680067403663910227e+03	1.412371189570384104e+03	6.773665166231068724e+03	2.014829387410415507e+02	2.734612369748662672e+02	1.909277056231644337e+03	8.017137868498622083e+03	1.564435594785192052e+03	7.185583333333333030e+03	2.222500000000000000e+02	3.024583333333333144e+02	2.289708333333333485e+03	8.354208333333333940e+03	1.716500000000000000e+03	7.597501500435597336e+03	2.430170612589584493e+02	3.314554296918003615e+02	2.670139610435022860e+03	8.691278798168046706e+03	1.868564405214807948e+03	8.009419667537861642e+03	2.637841225179168987e+02	3.604525260502674087e+02	3.050570887536711780e+03	9.028349263002757652e+03	2.020628810429615896e+03
1.200000000000000000e+02	6.319372984349530270e+03	1.855880063139706522e+02	2.423075659828760706e+02	1.569419086612278534e+03	7.512613730785782536e+03	1.414230907402892626e+03	6.731082325508098620e+03	2.023981698236519833e+02	2.737787829914380495e+02	1.951084543306139267e+03	7.849348532059557328e+03	1.566886287034779798e+03	7.142791666666666970e+03	2.192083333333333428e+02	3.052500000000000000e+02	2.332750000000000000e+03	8.186083333333333030e+03	1.719541666666666742e+03	7.554501007825235320e+03	2.360184968430147023e+02	3.367212170085619505e+02	2.714415456693860961e+03	8.522818134607108732e+03	1.872197046298553687e+03	7.966210348983803669e+03	2.528286603526960334e+02	3.681924340171239010e+02	3.096080913387721466e+03	8.859552935880883524e+03	2.024852425930440859e+03
1.210000000000000000e+02	6.277940341441706551e+03	1.843771766876313905e+02	2.434419034556107988e+02	1.606717414641050482e+03	7.341058577465056260e+03	1.434146179369499805e+03	6.689178504054186305e+03	2.011260883438156952e+02	2.734292850611387280e+02	1.992504540653858385e+03	7.689800122065861615e+03	1.577448089684749903e+03	7.100416666666666970e+03	2.178750000000000000e+02	3.034166666666666856e+02	2.378291666666666515e+03	8.038541666666666970e+03	1.720750000000000000e+03	7.511654829279147634e+03	2.346239116561843048e+02	3.334040482721946432e+02	2.764078792679474645e+03	8.387283211267473234e+03	1.864051910315250097e+03	7.922892991891627389e+03	2.513728233123686095e+02	3.633914298777225440e+02	3.149865918692282321e+03	8.736024755868278589e+03	2.007353820630500195e+03
1.220000000000000000e+02	6.233301512674005608e+03	1.849800749267178617e+02	2.476474165651525823e+02	1.646016005757899165e+03	7.245971032385363287e+03	1.432159688623535430e+03	6.643963256337002349e+03	2.023025374633589308e+02	2.756778749492429483e+02	2.034028836212282840e+03	7.574110516192681644e+03	1.578204844311767829e+03	7.054625000000000000e+03	2.196250000000000000e+02	3.037083333333333144e+02	2.422041666666666515e+03	7.902250000000000000e+03	1.724250000000000000e+03	7.465286743662997651e+03	2.369474625366410692e+02	3.317387917174236804e+02	2.810054497121050190e+03	8.230389483807317447e+03	1.870295155688232171e+03	7.875948487325994392e+03	2.542699250732821383e+02	3.597692501015140465e+02	3.198067327575433865e+03	8.558528967614636713e+03	2.016340311376464570e+03
1.230000000000000000e+02	6.184090554647984391e+03	1.895500417362561336e+02	2.454672584301494567e+02	1.682479863292128584e+03	7.096072369065013845e+03	1.461614918512450686e+03	6.596941110657326135e+03	2.045250208681280526e+02	2.754211292150746999e+02	2.073906598312731148e+03	7.426536184532506923e+03	1.597661625922891972e+03	7.009791666666666970e+03	2.195000000000000000e+02	3.053750000000000000e+02	2.465333333333333485e+03	7.757000000000000000e+03	1.733708333333333258e+03	7.422642222676007805e+03	2.344749791318719474e+02	3.353288707849253001e+02	2.856760068353935822e+03	8.087463815467493077e+03	1.869755040743774543e+03	7.835492778685349549e+03	2.494499582637438664e+02	3.652827415698505433e+02	3.248186803374538613e+03	8.417927630934986155e+03	2.005801748154215829e+03
1.240000000000000000e+02	6.136930936641827429e+03	1.926977439650139559e+02	2.503907074056444628e+02	1.715272178999469588e+03	6.965176350797751184e+03	1.459146750510641823e+03	6.550486301654247654e+03	2.076197053158402923e+02	2.774661870361555884e+02	2.112073589499734680e+03	7.295754842065542107e+03	1.595552541921987540e+03	6.964041666666666970e+03	2.225416666666666572e+02	3.045416666666666856e+02	2.508875000000000000e+03	7.626333333333333030e+03	1.731958333333333258e+03	7.377597031679086285e+03	2.374636280174930221e+02	3.316171462971777828e+02	2.905676410500265320e+03	7.956911824601123953e+03	1.868364124744678975e+03	7.791152396691506510e+03	2.523855893683193585e+02	3.586926259276889368e+02	3.302477821000530639e+03	8.287490315868913967e+03	2.004769916156024692e+03
1.250000000000000000e+02	6.093387513527389274e+03	1.911465239882306548e+02	2.533034257700281842e+02	1.759537720977692743e+03	6.816363178572803918e+03	1.479978868620823050e+03	6.506964590097028122e+03	2.063857619941153132e+02	2.790267128850140921e+02	2.156310527155513228e+03	7.152348255953068474e+03	1.610676934310411525e+03	6.920541666666666970e+03	2.216250000000000000e+02	3.047500000000000000e+02	2.553083333333333485e+03	7.488333333333333030e+03	1.741375000000000000e+03	7.334118743236305818e+03	2.368642380058846868e+02	3.304732871149859079e+02	2.949856139511153742e+03	7.824318410713597586e+03	1.872073065689588475e+03	7.747695819805944666e+03	2.521034760117693452e+02	3.561965742299718158e+02	3.346628945688974454e+03	8.160303488093862143e+03	2.002771131379176950e+03
1.260000000000000000e+02	6.055431079950596541e+03	1.894905458095352344e+02	2.483732798436599865e+02	1.802357206060896715e+03	6.691062032289340095e+03	1.493387947975797033e+03	6.466048873308631300e+03	2.062036062381009458e+02	2.756241399218299648e+02	2.199949436363781388e+03	7.026760182811336563e+03	1.618652307321232001e+03	6.876666666666666970e+03	2.229166666666666572e+02	3.028750000000000000e+02	2.597541666666666515e+03	7.362458333333333030e+03	1.743916666666666742e+03	7.287284460024702639e+03	2.396297270952323686e+02	3.301258600781700352e+02	2.995133896969551643e+03	7.698156483855329498e+03	1.869181026012101484e+03	7.697902253382737399e+03	2.563427875237980516e+02	3.573767201563400135e+02	3.392726127272436315e+03	8.033854634377325965e+03	1.994445385357536452e+03
1.270000000000000000e+02	6.017554039802836996e+03	1.829960098638317163e+02	2.550262237314462368e+02	1.840401433277014576e+03	6.530063722634852638e+03	1.494455819040204915e+03	6.426422853234751528e+03	2.017063382652492010e+02	2.792006118657231468e+02	2.240659049971840432e+03	6.880886027984092834e+03	1.615811242853435942e+03	6.835291666666666970e+03	2.204166666666666572e+02	3.033750000000000000e+02	2.640916666666666515e+03	7.231708333333333030e+03	1.737166666666666742e+03	7.244160480098582411e+03	2.391269950680841134e+02	3.275493881342768532e+02	3.041174283361492598e+03	7.582530638682573226e+03	1.858522090479897543e+03	7.653029293530496943e+03	2.578373234695015981e+02	3.517237762685537632e+02	3.441431900056318227e+03	7.933352944031813422e+03	1.979877514293128570e+03
1.280000000000000000e+02	5.973191602728158614e+03	1.794334746569235222e+02	2.610502525259426534e+02	1.877425077415932719e+03	6.397547286214409723e+03	1.482668247520888144e+03	6.383470801364079307e+03	1.977375706617950755e+02	2.841501262629713551e+02	2.280191705374632875e+03	6.753523643107204407e+03	1.605667457093777330e+03	6.793750000000000000e+03	2.160416666666666572e+02	3.072500000000000000e+02	2.682958333333333485e+03	7.109500000000000000e+03	1.728666666666666742e+03	7.204029198635920693e+03	2.343457626715382389e+02	3.303498737370286449e+02	3.085724961292034095e+03	7.465476356892795593e+03	1.851665876239556155e+03	7.614308397271841386e+03	2.526498586764097922e+02	3.534497474740573466e+02	3.488491589250734251e+03	7.821452713785590277e+03	1.974665085812445341e+03
1.290000000000000000e+02	5.933982155214952400e+03	1.765129826871973933e+02	2.640825945692832875e+02	1.916452294351981891e+03	6.291370870305813696e+03	1.479834813497268897e+03	6.341824410940809685e+03	1.967356580102653822e+02	2.846454639513082725e+02	2.322309480509324203e+03	6.643664601819573363e+03	1.600938240081967933e+03	6.749666666666666970e+03	2.169583333333333428e+02	3.052083333333333144e+02	2.728166666666666515e+03	6.995958333333333030e+03	1.722041666666666742e+03	7.157508922392524255e+03	2.371810086564013034e+02	3.257712027153583563e+02	3.134023852824008827e+03	7.348252064847092697e+03	1.843145093251365552e+03	7.565351178118381540e+03	2.574036839794692924e+02	3.463340720973833413e+02	3.539881038981351139e+03	7.700545796360852364e+03	1.964248519836064588e+03
1.300000000000000000e+02	5.899151290645784684e+03	1.782238507534347605e+02	2.623873690264745164e+02	1.958265078620800978e+03	6.198544070021206608e+03	1.488180319563384728e+03	6.303825645322892342e+03	1.968202587100506946e+02	2.832978511799039438e+02	2.365070039310400261e+03	6.535167868343936789e+03	1.605069326448359107e+03	6.708500000000000000e+03	2.154166666666666572e+02	3.042083333333333144e+02	2.771875000000000000e+03	6.871791666666666970e+03	1.721958333333333258e+03	7.113174354677107658e+03	2.340130746232826198e+02	3.251188154867626849e+02	3.178679960689599739e+03	7.208415464989397151e+03	1.838847340218307409e+03	7.517848709354215316e+03	2.526094825798985539e+02	3.460292976401921123e+02	3.585484921379199022e+03	7.545039263312127332e+03	1.955736347103281787e+03
1.310000000000000000e+02	5.855499110929224116e+03	1.846167386482519248e+02	2.594394276292161408e+02	2.004497584809015734e+03	6.063351428084173676e+03	1.511956037166302849e+03	6.261666222131278118e+03	1.993292026574592910e+02	2.820113804812747276e+02	2.409019625737841125e+03	6.409446547375420778e+03	1.620644685249817940e+03	6.667833333333333030e+03	2.140416666666666572e+02	3.045833333333333144e+02	2.813541666666666515e+03	6.755541666666666970e+03	1.729333333333333258e+03	7.074000444535387942e+03	2.287541306758740234e+02	3.271552861853919012e+02	3.218063707595491906e+03	7.101636785957913162e+03	1.838021981416848575e+03	7.480167555737441944e+03	2.434665946850813896e+02	3.497272390374504880e+02	3.622585748524317296e+03	7.447731905249160263e+03	1.946710629500363666e+03
1.320000000000000000e+02	5.818986710933580071e+03	1.805624489021695922e+02	2.528795905995829401e+02	2.048201818180739792e+03	5.931751294615605730e+03	1.505120877935554518e+03	6.223555855466789581e+03	1.954270577844181105e+02	2.786897952997914558e+02	2.452642575757036866e+03	6.280417313974468925e+03	1.614206272301110630e+03	6.628125000000000000e+03	2.102916666666666572e+02	3.045000000000000000e+02	2.857083333333333485e+03	6.629083333333333030e+03	1.723291666666666742e+03	7.032694144533210419e+03	2.251562755489152039e+02	3.303102047002085442e+02	3.261524090909630104e+03	6.977749352692197135e+03	1.832377061032222855e+03	7.437263289066419929e+03	2.400208844311637222e+02	3.561204094004170884e+02	3.665964848485927178e+03	7.326415372051060331e+03	1.941462455397778967e+03
1.330000000000000000e+02	5.776657216903593508e+03	1.765327910293870559e+02	2.500464194826076323e+02	2.093797601227698124e+03	5.817120338820587676e+03	1.500700120978836139e+03	6.181578608451796754e+03	1.933080621813602136e+02	2.767107097413038446e+02	2.496919633947182319e+03	6.173101836076960353e+03	1.607037560489418183e+03	6.586500000000000000e+03	2.100833333333333428e+02	3.033750000000000000e+02	2.900041666666666515e+03	6.529083333333333030e+03	1.713375000000000000e+03	6.991421391548203246e+03	2.268586044853064720e+02	3.300392902586961554e+02	3.303163699386150711e+03	6.885064830589705707e+03	1.819712439510581817e+03	7.396342783096406492e+03	2.436338756372796297e+02	3.567035805173923677e+02	3.706285732105634906e+03	7.241046327846078384e+03	1.926049879021163861e+03
1.340000000000000000e+02	5.740916913719334843e+03	1.753453859178304128e+02	2.511979610343710192e+02	2.132616807613899255e+03	5.688057654491743961e+03	1.486278628260356754e+03	6.143229290193000452e+03	1.919435262922485492e+02	2.762656471838521384e+02	2.538600070473616142e+03	6.050987160579205010e+03	1.598097647463511748e+03	6.545541666666666970e+03	2.085416666666666572e+02	3.013333333333333144e+02	2.944583333333333485e+03	6.413916666666666970e+03	1.709916666666666742e+03	6.947854043140333488e+03	2.251398070410847652e+02	3.264010194828144904e+02	3.350566596193050827e+03	6.776846172754128929e+03	1.821735685869821737e+03	7.350166419613999096e+03	2.417379474155029015e+02	3.514687056322956096e+02	3.756549859052767715e+03	7.139775678841589979e+03	1.933554705072976731e+03
1.350000000000000000e+02	5.705765781077480824e+03	1.707908819449851876e+02	2.577833464154912804e+02	2.176547250746067220e+03	5.576989332321101756e+03	1.498508119216096247e+03	6.105903723872073897e+03	1.879371076391592510e+02	2.790166732077456686e+02	2.582586125373033610e+03	5.933077999493883908e+03	1.602212392941381495e+03	6.506041666666666970e+03	2.050833333333333428e+02	3.002500000000000000e+02	2.988625000000000000e+03	6.289166666666666970e+03	1.705916666666666742e+03	6.906179609461260043e+03	2.222295590275074346e+02	3.214833267922543314e+02	3.394663874626966390e+03	6.645255333839450032e+03	1.809620940391951990e+03	7.306317552255853116e+03	2.393757847216814980e+02	3.427166535845087196e+02	3.800702749253932780e+03	7.001344001012232184e+03	1.913325214117237238e+03
1.360000000000000000e+02	5.669238249956012623e+03	1.694550044668937403e+02	2.561708821789038666e+02	2.214725228962996880e+03	5.475944662324467572e+03	1.503619982333785174e+03	6.068619124978005857e+03	1.856233355667802130e+02	2.775854410894519333e+02	2.622966781148164955e+03	5.827430664495567726e+03	1.601539157833559102e+03	6.468000000000000000e+03	2.017916666666666572e+02	2.990000000000000000e+02	3.031208333333333485e+03	6.178916666666666970e+03	1.699458333333333258e+03	6.867380875021994143e+03	2.179599977665531014e+02	3.204145589105480667e+02	3.439449885518502015e+03	6.530402668837766214e+03	1.797377508833107413e+03	7.266761750043987377e+03	2.341283288664395741e+02	3.418291178210961334e+02	3.847691437703670090e+03	6.881888671008866368e+03	1.895296684332881341e+03
1.370000000000000000e+02	5.635936978577737136e+03	1.650218491679742669e+02	2.562459378151019678e+02	2.261707825099243109e+03	5.364788642399803393e+03	1.503096412433483010e+03	6.031947655955535083e+03	1.830734245839871335e+02	2.762271355742176411e+02	2.668208079216288297e+03	5.715540154533235182e+03	1.598798206216741619e+03	6.427958333333333030e+03	2.011250000000000000e+02	2.962083333333333144e+02	3.074708333333333485e+03	6.066291666666666970e+03	1.694500000000000000e+03	6.823969010711130977e+03	2.191765754160128665e+02	3.161895310924489877e+02	3.481208587450378673e+03	6.417043178800098758e+03	1.790201793783258381e+03	7.219979688088928924e+03	2.372281508320257331e+02	3.361707288515646610e+02	3.887708841567423860e+03	6.767794690933530546e+03	1.885903587566516990e+03
1.380000000000000000e+02	5.603440001055198081e+03	1.595240455777206989e+02	2.541675128158707935e+02	2.310935592234030082e+03	5.264386966263331487e+03	1.515272046868551115e+03	5.995678333860932071e+03	1.798245227888603495e+02	2.731462564079353683e+02	2.715384462783682011e+03	5.619839316464999683e+03	1.601198523434275558e+03	6.387916666666666970e+03	2.001250000000000000e+02	2.921250000000000000e+02	3.119833333333333485e+03	5.975291666666666970e+03	1.687125000000000000e+03	6.780154999472401869e+03	2.204254772111396505e+02	3.111037435920646317e+02	3.524282203882984959e+03	6.330744016868334256e+03	1.773051476565724442e+03	7.172393332278135858e+03	2.407259544222793011e+02	3.300824871841292065e+02	3.928731074432636888e+03	6.686196367070002452e+03	1.858977953131448885e+03
1.390000000000000000e+02	5.573761685118143760e+03	1.575063237272356957e+02	2.505455094820937916e+02	2.353943234718535678e+03	5.167164023636727507e+03	1.513955367485075840e+03	5.962318342559072335e+03	1.770656618636178337e+02	2.714394214077135530e+02	2.757054950692600869e+03	5.524498678485030723e+03	1.598102683742537920e+03	6.350875000000000000e+03	1.966250000000000000e+02	2.923333333333333144e+02	3.160166666666666515e+03	5.881833333333333030e+03	1.682250000000000000e+03	6.739431657440927665e+03	2.161843381363821663e+02	3.132272452589530758e+02	3.563278382640732161e+03	6.239167988181635337e+03	1.766397316257462080e+03	7.127988314881856240e+03	2.357436762727643043e+02	3.341211571845728372e+02	3.966390098614797353e+03	6.596502643029938554e+03	1.850544632514924160e+03
1.400000000000000000e+02	5.539224798526514860e+03	1.622635616076877909e+02	2.444366747848242767e+02	2.402541632989171831e+03	5.084228450666934805e+03	1.492773962246075826e+03	5.924924899263257430e+03	1.797984474705105526e+02	2.674475040590788240e+02	2.802062483161252658e+03	5.433239225333467402e+03	1.579366147789704428e+03	6.310625000000000000e+03	1.973333333333333428e+02	2.904583333333333144e+02	3.201583333333333485e+03	5.782250000000000000e+03	1.665958333333333258e+03	6.696325100736742570e+03	2.148682191961561330e+02	3.134691626075878048e+02	3.601104183505414312e+03	6.131260774666532598e+03	1.752550518876962087e+03	7.082025201473485140e+03	2.324031050589788947e+02	3.364799918818423521e+02	4.000625033677495139e+03	6.480271549333065195e+03	1.839142704420590690e+03
1.410000000000000000e+02	5.503258160440937900e+03	1.632846284211300656e+02	2.454871813831441330e+02	2.449897190721569586e+03	4.994137138478767156e+03	1.482457836679956472e+03	5.888754080220469405e+03	1.785798142105650186e+02	2.671602573582387095e+02	2.846469428694118051e+03	5.343151902572717518e+03	1.565478918339978236e+03	6.274250000000000000e+03	1.938750000000000000e+02	2.888333333333333144e+02	3.243041666666666515e+03	5.692166666666666970e+03	1.648500000000000000e+03	6.659745919779530595e+03	2.091701857894349814e+02	3.105064093084279193e+02	3.639613904639214979e+03	6.041181430760616422e+03	1.731521081660021764e+03	7.045241839559062100e+03	2.244653715788699344e+02	3.321794852835224674e+02	4.036186142611763444e+03	6.390196194854566784e+03	1.814542163320043528e+03
1.420000000000000000e+02	5.470273166582046542e+03	1.615284701116368069e+02	2.421518775048320435e+02	2.489172607362992039e+03	4.932035146895565049e+03	1.466126294845655821e+03	5.854261583291023271e+03	1.751809017224850891e+02	2.657217720857493646e+02	2.886398803681496247e+03	5.267288406781115555e+03	1.552271480756161282e+03	6.238250000000000000e+03	1.888333333333333428e+02	2.892916666666666856e+02	3.283625000000000000e+03	5.602541666666666970e+03	1.638416666666666742e+03	6.622238416708976729e+03	2.024857649441815965e+02	3.128615612475840067e+02	3.680851196318503753e+03	5.937794926552218385e+03	1.724561852577172203e+03	7.006226833417953458e+03	2.161381965550298787e+02	3.364314558285013277e+02	4.078077392637007961e+03	6.273048186437768891e+03	1.810707038487677664e+03
1.430000000000000000e+02	5.435082940422586944e+03	1.598137101633620887e+02	2.355527013112614156e+02	2.532142206713247106e+03	4.849912535285750891e+03	1.447981306231361714e+03	5.818395636877959987e+03	1.735318550816810443e+02	2.608805173222973508e+02	2.928487770023290068e+03	5.179685434309541961e+03	1.534448986449014228e+03	6.201708333333333030e+03	1.872500000000000000e+02	2.862083333333333144e+02	3.324833333333333485e+03	5.509458333333333030e+03	1.620916666666666742e+03	6.585021029788706073e+03	2.009681449183189557e+02	3.115361493443692780e+02	3.721178896643376902e+03	5.839231232357124100e+03	1.707384346884319257e+03	6.968333726244079116e+03	2.146862898366379113e+02	3.368639653554051847e+02	4.117524459953419864e+03	6.169004131380915169e+03	1.793852027101971771e+03
1.440000000000000000e+02	5.401244404769409812e+03	1.539095395546658551e+02	2.306669295484983877e+02	2.577857167608710370e+03	4.764853700434745406e+03	1.431722410463961069e+03	5.783205535718037936e+03	1.696839364439995848e+02	2.570834647742491939e+02	2.971866083804355185e+03	5.096031016884039673e+03	1.521132038565313906e+03	6.165166666666666970e+03	1.854583333333333428e+02	2.835000000000000000e+02	3.365875000000000000e+03	5.427208333333333030e+03	1.610541666666666742e+03	6.547127797615296004e+03	2.012327302226671009e+02	3.099165352257508061e+02	3.759883916195644815e+03	5.758385649782626388e+03	1.699951294768019579e+03	6.929088928563924128e+03	2.170071271120008305e+02	3.363330704515016123e+02	4.153892832391289630e+03	6.089562966231920655e+03	1.789360922869372416e+03
1.450000000000000000e+02	5.369549988196669801e+03	1.524620912946073474e+02	2.226412660637354293e+02	2.623156553377294131e+03	4.689255715010776839e+03	1.418569598433955434e+03	5.750504160765000961e+03	1.681685456473036879e+02	2.499872996985343718e+02	3.015244943355313808e+03	5.015211190838721450e+03	1.509076465883644460e+03	6.131458333333333030e+03	1.838750000000000000e+02	2.773333333333333144e+02	3.407333333333333485e+03	5.341166666666666970e+03	1.599583333333333258e+03	6.512412505901665099e+03	1.995814543526963121e+02	3.046793669681322854e+02	3.799421723311353162e+03	5.667122142494612490e+03	1.690090200783022055e+03	6.893366678469996259e+03	2.152879087053926526e+02	3.320254006029311995e+02	4.191510113289372384e+03	5.993077618322557100e+03	1.780597068232711081e+03
1.460000000000000000e+02	5.336448517911424460e+03	1.517437931459869844e+02	2.272025385002592088e+02	2.665140705080978023e+03	4.605293120644917508e+03	1.408322811611811858e+03	5.716203425622378745e+03	1.670593965729935064e+02	2.508721025834629472e+02	3.056132852540488784e+03	4.936042393655791784e+03	1.496890572472572558e+03	6.095958333333333030e+03	1.823750000000000000e+02	2.745416666666666856e+02	3.447125000000000000e+03	5.266791666666666970e+03	1.585458333333333258e+03	6.475713241044287315e+03	1.976906034270064936e+02	2.982112307498704240e+02	3.838117147459511216e+03	5.597540939677542156e+03	1.674026094194093957e+03	6.855468148755241600e+03	2.130062068540130156e+02	3.218807948330741624e+02	4.229109294919022432e+03	5.928290212688416432e+03	1.762593855054854657e+03
1.470000000000000000e+02	5.307207066100010707e+03	1.473489130600482326e+02	2.225483523286313527e+02	2.707439667531680243e+03	4.524232415122925886e+03	1.396532169893897390e+03	5.683957699716672323e+03	1.651744565300241163e+02	2.459825094976490050e+02	3.097157333765840121e+03	4.854282874228129913e+03	1.483141084946948695e+03	6.060708333333333030e+03	1.830000000000000000e+02	2.694166666666666856e+02	3.486875000000000000e+03	5.184333333333333030e+03	1.569750000000000000e+03	6.437458966949993737e+03	2.008255434699758837e+02	2.928508238356843663e+02	3.876592666234159879e+03	5.514383792438536148e+03	1.656358915053051305e+03	6.814209600566655354e+03	2.186510869399517674e+02	3.162849810047020469e+02	4.266310332468319757e+03	5.844434251543740174e+03	1.742967830106102610e+03
1.480000000000000000e+02	5.274035349220584976e+03	1.468768813182522877e+02	2.183325249922172020e+02	2.748895844800812483e+03	4.449909556689132842e+03	1.373184038653881998e+03	5.649705174610292488e+03	1.655634406591261438e+02	2.419579291627752582e+02	3.136843755733739727e+03	4.783704778344566876e+03	1.459925352660274484e+03	6.025375000000000000e+03	1.842500000000000000e+02	2.655833333333333144e+02	3.524791666666666515e+03	5.117500000000000000e+03	1.546666666666666742e+03	6.401044825389707512e+03	2.029365593408738562e+02	2.892087375038913706e+02	3.912739577599593304e+03	5.451295221655433124e+03	1.633407980673059001e+03	6.776714650779415024e+03	2.216231186817477123e+02	3.128341416744494268e+02	4.300687488532520547e+03	5.785090443310867158e+03	1.720149294679451486e+03
1.490000000000000000e+02	5.243433021411503432e+03	1.468617031017097929e+02	2.211653646032009135e+02	2.788126837907864683e+03	4.377507355018729868e+03	1.362919761483379943e+03	5.618070677372417776e+03	1.638058515508548965e+02	2.424993489682671282e+02	3.175417585620598857e+03	4.715816177509364934e+03	1.445522380741689858e+03	5.992708333333333030e+03	1.807500000000000000e+02	2.638333333333333144e+02	3.562708333333333485e+03	5.054125000000000000e+03	1.528125000000000000e+03	6.367345989294248284e+03	1.976941484491451035e+02	2.851673176983995290e+02	3.949999081046068113e+03	5.392433822490635066e+03	1.610727619258310142e+03	6.741983645255162628e+03	2.146382968982902071e+02	3.065013020634656868e+02	4.337289828758802287e+03	5.730742644981270132e+03	1.693330238516620057e+03
1.500000000000000000e+02	5.216756431795101889e+03	1.389280931406433410e+02	2.205962605496820572e+02	2.826787219063480734e+03	4.263078670251820768e+03	1.345770519665578377e+03	5.589253215897550945e+03	1.576515465703216705e+02	2.410064636081743856e+02	3.213622776198407337e+03	4.610351835125909929e+03	1.428447759832789188e+03	5.961750000000000000e+03	1.763750000000000000e+02	2.614166666666666856e+02	3.600458333333333485e+03	4.957625000000000000e+03	1.511125000000000000e+03	6.334246784102449055e+03	1.950984534296783295e+02	2.818268697251589856e+02	3.987293890468259633e+03	5.304898164874090071e+03	1.593802240167210812e+03	6.706743568204898111e+03	2.138219068593566590e+02	3.022370727836512856e+02	4.374129447603186236e+03	5.652171329748179232e+03	1.676479480334421623e+03
1.510000000000000000e+02	5.191285807682274026e+03	1.365378974400341292e+02	2.165449138043176731e+02	2.860560932476209018e+03	4.193651935879784105e+03	1.325699263966147555e+03	5.560497070507803073e+03	1.557689487200170788e+02	2.380641235688254937e+02	3.248134632904771479e+03	4.540034301273225537e+03	1.408349631983073778e+03	5.929708333333333030e+03	1.750000000000000000e+02	2.595833333333333144e+02	3.635708333333333485e+03	4.886416666666666970e+03	1.491000000000000000e+03	6.298919596158862987e+03	1.942310512799829212e+02	2.811025430978411350e+02	4.023282033761895491e+03	5.232799032060108402e+03	1.573650368016926222e+03	6.668130858984392034e+03	2.134621025599658708e+02	3.026217528623489557e+02	4.410855734190457952e+03	5.579181397453549835e+03	1.656300736033852445e+03
1.520000000000000000e+02	5.162554003491686672e+03	1.407939700583859803e+02	2.118923712120217715e+02	2.898242160189451624e+03	4.132885881874855841e+03	1.313858354997835022e+03	5.530443668412510306e+03	1.575636516958596474e+02	2.336753522726775429e+02	3.285058580094726040e+03	4.472547107604093981e+03	1.397200010832250882e+03	5.898333333333333030e+03	1.743333333333333428e+02	2.554583333333333428e+02	3.671875000000000000e+03	4.812208333333333030e+03	1.480541666666666742e+03	6.266222998254155755e+03	1.911030149708070383e+02	2.772413143939891143e+02	4.058691419905273960e+03	5.151869559062572080e+03	1.563883322501082603e+03	6.634112663174979389e+03	2.078726966082807053e+02	2.990242954546449141e+02	4.445507839810547921e+03	5.491530784791810220e+03	1.647224978335498463e+03
1.530000000000000000e+02	5.130238783226251144e+03	1.399170875447714479e+02	2.146977156437983751e+02	2.938586560944297162e+03	4.048989696782504780e+03	1.296319040704678173e+03	5.497994391613126027e+03	1.564168771057190384e+02	2.339946911552325162e+02	3.323314113805482066e+03	4.387807348391252162e+03	1.382201187019005829e+03	5.865750000000000000e+03	1.729166666666666572e+02	2.532916666666666572e+02	3.708041666666666515e+03	4.726625000000000000e+03	1.468083333333333258e+03	6.233505608386873973e+03	1.894164562276142760e+02	2.725886421781007698e+02	4.092769219527850964e+03	5.065442651608747838e+03	1.553965479647660686e+03	6.601261216773748856e+03	2.059162457885618664e+02	2.918856176895349108e+02	4.477496772389035868e+03	5.404260303217495675e+03	1.639847625961988342e+03
1.540000000000000000e+02	5.101921323069691425e+03	1.412622574270787368e+02	2.094572770730545415e+02	2.981204100051581463e+03	4.000895065947966941e+03	1.288245627631021307e+03	5.467773161534845713e+03	1.561311287135393684e+02	2.287703052031939421e+02	3.364247883359123989e+03	4.333322532973983471e+03	1.369247813815510654e+03	5.833625000000000000e+03	1.710000000000000000e+02	2.480833333333333428e+02	3.747291666666666515e+03	4.665750000000000000e+03	1.450250000000000000e+03	6.199476838465154287e+03	1.858688712864606316e+02	2.673963614634727151e+02	4.130335449974209041e+03	4.998177467026016529e+03	1.531252186184489346e+03	6.565328676930308575e+03	2.007377425729212632e+02	2.867093895936121157e+02	4.513379233281751112e+03	5.330604934052033059e+03	1.612254372368978693e+03
1.550000000000000000e+02	5.074157813327651638e+03	1.362678625053629844e+02	2.106318372812058328e+02	3.025900188561686718e+03	3.929178644172528038e+03	1.276976315018087462e+03	5.438703906663825364e+03	1.511339312526814922e+02	2.294200853072695736e+02	3.404220927614176617e+03	4.260380988752930534e+03	1.355779824175710473e+03	5.803250000000000000e+03	1.660000000000000000e+02	2.482083333333333428e+02	3.782541666666666515e+03	4.591583333333333030e+03	1.434583333333333258e+03	6.167796093336174636e+03	1.808660687473185078e+02	2.669965813593971120e+02	4.160862405719156413e+03	4.922785677913735526e+03	1.513386842490956042e+03	6.532342186672348362e+03	1.957321374946370156e+02	2.857848293854608528e+02	4.539183144771646766e+03	5.253988022494138022e+03	1.592190351648579053e+03
1.560000000000000000e+02	5.043485965185992427e+03	1.412169799838573567e+02	2.116939209698291222e+02	3.063077238940511961e+03	3.875727337324291511e+03	1.263721812335716095e+03	5.407013815926329698e+03	1.534626566585953356e+02	2.290136271515812325e+02	3.440246952803589465e+03	4.200238668662145756e+03	1.341256739501191532e+03	5.770541666666666970e+03	1.657083333333333428e+02	2.463333333333333428e+02	3.817416666666666515e+03	4.524750000000000000e+03	1.418791666666666742e+03	6.134069517407004241e+03	1.779540100080713501e+02	2.636530395150854247e+02	4.194586380529744019e+03	4.849261331337854244e+03	1.496326593832141953e+03	6.497597368147341513e+03	1.901996866828093289e+02	2.809727456968375350e+02	4.571756094392821069e+03	5.173772662675708489e+03	1.573861520997617390e+03
1.570000000000000000e+02	5.017150866869666061e+03	1.395191087871750995e+02	2.079912037066867470e+02	3.103139788826046242e+03	3.834882968972937761e+03	1.244929048497147505e+03	5.379325433434833030e+03	1.505303877269208783e+02	2.259539351866766879e+02	3.478090727746356151e+03	4.154316484486468653e+03	1.322464524248573753e+03	5.741500000000000000e+03	1.615416666666666572e+02	2.439166666666666572e+02	3.853041666666666515e+03	4.473750000000000000e+03	1.400000000000000000e+03	6.103674566565166970e+03	1.725529456064124361e+02	2.618793981466566265e+02	4.227992605586976424e+03	4.793183515513531347e+03	1.477535475751426247e+03	6.465849133130333939e+03	1.835642245461582149e+02	2.798421296266465674e+02	4.602943544507286788e+03	5.112617031027062694e+03	1.555070951502852495e+03
1.580000000000000000e+02	4.992651026802252090e+03	1.338084015481498454e+02	2.037833488516483271e+02	3.136917351547772796e+03	3.787425114984074753e+03	1.221807451908861822e+03	5.353533846734459075e+03	1.462792007740749227e+02	2.216833410924908208e+02	3.512083675773886625e+03	4.101629224158704346e+03	1.302091225954430911e+03	5.714416666666666970e+03	1.587500000000000000e+02	2.395833333333333428e+02	3.887250000000000000e+03	4.415833333333333030e+03	1.382375000000000000e+03	6.075299486598874864e+03	1.712207992259250773e+02	2.574833255741758649e+02	4.262416324226113829e+03	4.730037442507961714e+03	1.462658774045569089e+03	6.436182306531081849e+03	1.836915984518501546e+02	2.753833178150183585e+02	4.637582648452226749e+03	5.044241551682591307e+03	1.542942548091138178e+03
1.590000000000000000e+02	4.968381058082331947e+03	1.325720265490245993e+02	1.987646581360131108e+02	3.178083031333431791e+03	3.721887627919933493e+03	1.202453281619860263e+03	5.327461362374499913e+03	1.442443466078456424e+02	2.168823290680065554e+02	3.550312349000048926e+03	4.031631313959966974e+03	1.284247474143263389e+03	5.686541666666666970e+03	1.559166666666666572e+02	2.350000000000000000e+02	3.922541666666666515e+03	4.341375000000000000e+03	1.366041666666666742e+03	6.045621970958834027e+03	1.675889867254876719e+02	2.531176709319934446e+02	4.294770984333284105e+03	4.651118686040033026e+03	1.447835859190070096e+03	6.404702275251001993e+03	1.792613067843087151e+02	2.712353418639868892e+02	4.667000301999901239e+03	4.960862372080066052e+03	1.529630051713473222e+03
1.600000000000000000e+02	4.946244064543079730e+03	1.235323212360966636e+02	1.944676902592107410e+02	3.214927067617180001e+03	3.653750369936517473e+03	1.196013457153920626e+03	5.302142865604872895e+03	1.389536606180483318e+02	2.124630117962720419e+02	3.586026033808590000e+03	3.969354351634925479e+03	1.270965061910293798e+03	5.658041666666666970e+03	1.543750000000000000e+02	2.304583333333333428e+02	3.957125000000000000e+03	4.284958333333333030e+03	1.345916666666666742e+03	6.013940467728461044e+03	1.697963393819516682e+02	2.484536548703946437e+02	4.328223966191410000e+03	4.600562315031740582e+03	1.420868271423039687e+03	6.369839268790254209e+03	1.852176787639033364e+02	2.664489764074559162e+02	4.699322932382819999e+03	4.916166296730148133e+03	1.495819876179412859e+03
1.610000000000000000e+02	4.923387922524661917e+03	1.194775212480574993e+02	1.949933999868672458e+02	3.251224146699079029e+03	3.626476790161098961e+03	1.190285419295606061e+03	5.277256461262330959e+03	1.352387606240287425e+02	2.118300333267669657e+02	3.620216240016206029e+03	3.924488395080549708e+03	1.260038542981136516e+03	5.631125000000000000e+03	1.510000000000000000e+02	2.286666666666666572e+02	3.989208333333333485e+03	4.222500000000000000e+03	1.329791666666666742e+03	5.984993538737669041e+03	1.667612393759712575e+02	2.455033000065663487e+02	4.358200426650460940e+03	4.520511604919450292e+03	1.399544790352196969e+03	6.338862077475338083e+03	1.825224787519425149e+02	2.623399333464660685e+02	4.727192519967587941e+03	4.818523209838900584e+03	1.469297914037727423e+03
1.620000000000000000e+02	4.902098610454810114e+03	1.136126595313785970e+02	1.945375933879411434e+02	3.287884657876635174e+03	3.549813217780250852e+03	1.170900542273465589e+03	5.254070138560738997e+03	1.301813297656892985e+02	2.094562966939705859e+02	3.655358995604984102e+03	3.849885775556791941e+03	1.242262771136732681e+03	5.606041666666666970e+03	1.467500000000000000e+02	2.243750000000000000e+02	4.022833333333333485e+03	4.149958333333333030e+03	1.313625000000000000e+03	5.958013194772594943e+03	1.633186702343107015e+02	2.392937033060294141e+02	4.390307671061682413e+03	4.450030891109873664e+03	1.384987228863267319e+03	6.309984722878523826e+03	1.798873404686214030e+02	2.542124066120588566e+02	4.757782008790031796e+03	4.750103448886415208e+03	1.456349457726534411e+03
1.630000000000000000e+02	4.879354499149814728e+03	1.127865008808052067e+02	1.880947666280017074e+02	3.324651833426952635e+03	3.485310434063021603e+03	1.154087171929711758e+03	5.229531416241573424e+03	1.282474171070692819e+02	2.049848833140008537e+02	3.689680083380143060e+03	3.777280217031510801e+03	1.223397752631522508e+03	5.579708333333333030e+03	1.437083333333333428e+02	2.218750000000000000e+02	4.054708333333333485e+03	4.069250000000000000e+03	1.292708333333333258e+03	5.929885250425092636e+03	1.591692495595974037e+02	2.387651166859991463e+02	4.419736583286524365e+03	4.361219782968489199e+03	1.362018914035144007e+03	6.280062167516851332e+03	1.746301657858614647e+02	2.556552333719982926e+02	4.784764833239714790e+03	4.653189565936978397e+03	1.431329494736954757e+03
1.640000000000000000e+02	4.858965321124594993e+03	1.081327674945520556e+02	1.783861738075981975e+02	3.359349961155288383e+03	3.474361096256875953e+03	1.128915321036638488e+03	5.206357660562297497e+03	1.246705504139426921e+02	1.973389202371324416e+02	3.724049980577644419e+03	3.743826381461771234e+03	1.201165993851652729e+03	5.553750000000000000e+03	1.412083333333333428e+02	2.162916666666666572e+02	4.088750000000000000e+03	4.013291666666666515e+03	1.273416666666666742e+03	5.901142339437702503e+03	1.577461162527239935e+02	2.352444130962008728e+02	4.453450019422355581e+03	4.282756951871561796e+03	1.345667339481680756e+03	6.248534678875405007e+03	1.742838991721146158e+02	2.541971595257351169e+02	4.818150038844711162e+03	4.552222237076457532e+03	1.417918012296694997e+03
1.650000000000000000e+02	4.836264309646066977e+03	1.041683333750020779e+02	1.795236609003549404e+02	3.393894897547097571e+03	3.394412140672870009e+03	1.118248936888559456e+03	5.181944654823033488e+03	1.208341666875010390e+02	1.985951637835107988e+02	3.755551615440215301e+03	3.673664403669768035e+03	1.188061968444279728e+03	5.527625000000000000e+03	1.375000000000000000e+02	2.176666666666666572e+02	4.117208333333333030e+03	3.952916666666666515e+03	1.257875000000000000e+03	5.873305345176966512e+03	1.541658333124989610e+02	2.367381695498225156e+02	4.478865051226451214e+03	4.232168929663564995e+03	1.327688031555720272e+03	6.218985690353933023e+03	1.708316666249979221e+02	2.558096724329783740e+02	4.840521769119568489e+03	4.511421192660463021e+03	1.397501063111440544e+03
1.660000000000000000e+02	4.812652622444846202e+03	1.019221115854653590e+02	1.781681547915634383e+02	3.429232677934935055e+03	3.307199977603967454e+03	1.103744077481354680e+03	5.157888811222423101e+03	1.175443891260660081e+02	1.968340773957817191e+02	3.788720505634134042e+03	3.600995822135317212e+03	1.172559538740677453e+03	5.503125000000000000e+03	1.331666666666666572e+02	2.155000000000000000e+02	4.148208333333333030e+03	3.894791666666666515e+03	1.241375000000000000e+03	5.848361188777576899e+03	1.487889442072673205e+02	2.341659226042182809e+02	4.507696161032531563e+03	4.188587511198015818e+03	1.310190461259322547e+03	6.193597377555153798e+03	1.644112217478679554e+02	2.528318452084365617e+02	4.867183988731731006e+03	4.482383355729365576e+03	1.379005922518645320e+03
1.670000000000000000e+02	4.790617535772079464e+03	9.910260191206555191e+01	1.747899953297782076e+02	3.459726261882649851e+03	3.238898417052792865e+03	1.086222957998754055e+03	5.134621267886039277e+03	1.156763009560327760e+02	1.932283309982224466e+02	3.818592297607991441e+03	3.539970041859729918e+03	1.154715645666043656e+03	5.478625000000000000e+03	1.322500000000000000e+02	2.116666666666666572e+02	4.177458333333333030e+03	3.841041666666666515e+03	1.223208333333333258e+03	5.822628732113960723e+03	1.488236990439672240e+02	2.301050023351108678e+02	4.536324369058675074e+03	4.142113291473603567e+03	1.291701021000622859e+03	6.166632464227920536e+03	1.653973980879344481e+02	2.485433380035551068e+02	4.895190404784016209e+03	4.443184916280540165e+03	1.360193708667912460e+03
1.680000000000000000e+02	4.772671248845678747e+03	9.499368341349401135e+01	1.741357080321766659e+02	3.494370532950660163e+03	3.159954620951790275e+03	1.065364546997018124e+03	5.114043957756172858e+03	1.111426750400803343e+02	1.913595206827550044e+02	3.851539433141996597e+03	3.474102310475895138e+03	1.136286440165175691e+03	5.455416666666666970e+03	1.272916666666666714e+02	2.085833333333333428e+02	4.208708333333333030e+03	3.788250000000000000e+03	1.207208333333333258e+03	5.796789375577161081e+03	1.434406582932529943e+02	2.258071459839116812e+02	4.565877233524669464e+03	4.102397689524104862e+03	1.278130226501490824e+03	6.138162084487655193e+03	1.595896499198393315e+02	2.430309586344900197e+02	4.923046133716005897e+03	4.416545379048209725e+03	1.349052119669648391e+03
1.690000000000000000e+02	4.754710752899083673e+03	9.389503206124254575e+01	1.716352870737447347e+02	3.525722984573253598e+03	3.112053210859146475e+03	1.042885630120073984e+03	5.093563709782874867e+03	1.100100160306212729e+02	1.881718102035390245e+02	3.881236492286626799e+03	3.420797438762906495e+03	1.116213648393370477e+03	5.432416666666666970e+03	1.261250000000000000e+02	2.047083333333333428e+02	4.236750000000000000e+03	3.729541666666666515e+03	1.189541666666666742e+03	5.771269623550459073e+03	1.422399839693787271e+02	2.212448564631276611e+02	4.592263507713372746e+03	4.038285894570426535e+03	1.262869684939963008e+03	6.110122580434250267e+03	1.583549679387574542e+02	2.377813795929219509e+02	4.947777015426746402e+03	4.347030122474187010e+03	1.336197703213259501e+03
1.700000000000000000e+02	4.735704545934290763e+03	9.450000000000000000e+01	1.673671201561838302e+02	3.556964163160420867e+03	3.069958995353616956e+03	1.022359131564993845e+03	5.072164772967145836e+03	1.100000000000000000e+02	1.840585600780919151e+02	3.911044581580210433e+03	3.380062831010141963e+03	1.094762899115830351e+03	5.408625000000000000e+03	1.255000000000000000e+02	2.007500000000000000e+02	4.265125000000000000e+03	3.690166666666666515e+03	1.167166666666666742e+03	5.745085227032854164e+03	1.410000000000000000e+02	2.174414399219080849e+02	4.619205418419789567e+03	4.000270502323191067e+03	1.239570434217503134e+03	6.081545454065709237e+03	1.565000000000000000e+02	2.341328798438161698e+02	4.973285836839579133e+03	4.310374337979716074e+03	1.311974201768339526e+03
1.710000000000000000e+02	4.722631106417495175e+03	8.839209239175814048e+01	1.654981943153850352e+02	3.585644818427097562e+03	2.995375536287643627e+03	1.008567240834313566e+03	5.054773886542081527e+03	1.050710461958790631e+02	1.816032638243592032e+02	3.939634909213548781e+03	3.313437768143821813e+03	1.082012787083823468e+03	5.386916666666666970e+03	1.217500000000000000e+02	1.977083333333333428e+02	4.293625000000000000e+03	3.631500000000000000e+03	1.155458333333333258e+03	5.719059446791252412e+03	1.384289538041209369e+02	2.138134028423074824e+02	4.647615090786451219e+03	3.949562231856178187e+03	1.228903879582843047e+03	6.051202226915838764e+03	1.551079076082418737e+02	2.299184723512816504e+02	5.001605181572902438e+03	4.267624463712356373e+03	1.302349425832353063e+03
1.720000000000000000e+02	4.701258656159822749e+03	9.203447946374848243e+01	1.633078496761025633e+02	3.618655563797226023e+03	2.957240959395982827e+03	9.996516950422955006e+02	5.032587661413244859e+03	1.062880730652075840e+02	1.787789248380512674e+02	3.969973615231946496e+03	3.268099646364657929e+03	1.070159180854481065e+03	5.363916666666666970e+03	1.205416666666666714e+02	1.942500000000000000e+02	4.321291666666666970e+03	3.578958333333333485e+03	1.140666666666666742e+03	5.695245671920089080e+03	1.347952602681257588e+02	2.097210751619487326e+02	4.672609718101387443e+03	3.889817020302009041e+03	1.211174152478852420e+03	6.026574677173511191e+03	1.490488538695848604e+02	2.251921503238974367e+02	5.023927769536107917e+03	4.200675707270684143e+03	1.281681638291037871e+03
1.730000000000000000e+02	4.679914910999453241e+03	8.867945673061447565e+01	1.611004552043715421e+02	3.647712950707159962e+03	2.882564505898172683e+03	9.762513153008529798e+02	5.010936622166393136e+03	1.037772283653072378e+02	1.765085609355190854e+02	3.997481475353580208e+03	3.203719752949086342e+03	1.050167324317093062e+03	5.341958333333333030e+03	1.188750000000000000e+02	1.919166666666666572e+02	4.347250000000000000e+03	3.524875000000000000e+03	1.124083333333333258e+03	5.672980044500272925e+03	1.339727716346927764e+02	2.073247723978142290e+02	4.697018524646419792e+03	3.846030247050913658e+03	1.197999342349573453e+03	6.004001755667212819e+03	1.490705432693855244e+02	2.227328781289617723e+02	5.046787049292839583e+03	4.167185494101827317e+03	1.271915351365813422e+03
1.740000000000000000e+02	4.664807107900229312e+03	8.569212147827005310e+01	1.559388894229742277e+02	3.681183069801131751e+03	2.850099459135647066e+03	9.611182370318690573e+02	4.993361887283448596e+03	1.013043940724683694e+02	1.703861113781537711e+02	4.028758201567232391e+03	3.163737229567823306e+03	1.032934118515934642e+03	5.321916666666666970e+03	1.169166666666666714e+02	1.848333333333333428e+02	4.376333333333333030e+03	3.477375000000000000e+03	1.104750000000000000e+03	5.650471446049885344e+03	1.325289392608649734e+02	1.992805552885129146e+02	4.723908465099433670e+03	3.791012770432176694e+03	1.176565881484065358e+03	5.979026225433104628e+03	1.481412118550632897e+02	2.137277772436924579e+02	5.071483596865534309e+03	4.104650540864353388e+03	1.248381762968130943e+03
1.750000000000000000e+02	4.645831662862650774e+03	8.927613485002476068e+01	1.509912408430024300e+02	3.713953074417066546e+03	2.790293223934895650e+03	9.477148285802721830e+02	4.974249164764658417e+03	1.015755674250123803e+02	1.650164537548345436e+02	4.059184870541866985e+03	3.111646611967447825e+03	1.018544914290136148e+03	5.302666666666666970e+03	1.138750000000000000e+02	1.790416666666666572e+02	4.404416666666666970e+03	3.433000000000000000e+03	1.089375000000000000e+03	5.631084168568675523e+03	1.261744325749876197e+02	1.930668795784987708e+02	4.749648462791466955e+03	3.754353388032552175e+03	1.160205085709863852e+03	5.959501670470683166e+03	1.384738651499752393e+02	2.070920924903308844e+02	5.094880258916266939e+03	4.075706776065104350e+03	1.231035171419727703e+03
1.760000000000000000e+02	4.632313305744517493e+03	8.327141782592812547e+01	1.460352300989974310e+02	3.742228115322756821e+03	2.737557047636417337e+03	9.399230690045799292e+02	4.957802486205591777e+03	9.682320891296406273e+01	1.608717817161654011e+02	4.086426557661378411e+03	3.058341023818208669e+03	1.006086534502289965e+03	5.283291666666666970e+03	1.103750000000000000e+02	1.757083333333333428e+02	4.430625000000000000e+03	3.379125000000000000e+03	1.072250000000000000e+03	5.608780847127742163e+03	1.239267910870359373e+02	1.905448849505012845e+02	4.774823442338621135e+03	3.699908976181791331e+03	1.138413465497710149e+03	5.934270027588816447e+03	1.374785821740718745e+02	2.053814365676692546e+02	5.119021884677243179e+03	4.020692952363582663e+03	1.204576930995420071e+03
1.770000000000000000e+02	4.617921700723073627e+03	8.046774710297802358e+01	1.360055677613860610e+02	3.768546834683798807e+03	2.701569047158936428e+03	9.256823961558603742e+02	4.939773350361537268e+03	9.558804021815566898e+01	1.532319505473597019e+02	4.112877584008566373e+03	3.021909523579467987e+03	9.896120314112636152e+02	5.261625000000000000e+03	1.107083333333333286e+02	1.704583333333333428e+02	4.457208333333333030e+03	3.342250000000000000e+03	1.053541666666666742e+03	5.583476649638462732e+03	1.258286264485109882e+02	1.876847161193069837e+02	4.801539082658099687e+03	3.662590476420532013e+03	1.117471301922069870e+03	5.905328299276926373e+03	1.409489195636886336e+02	2.049110989052806246e+02	5.145869831982867254e+03	3.982930952841063572e+03	1.181400937177472997e+03
1.780000000000000000e+02	4.602212746186546610e+03	7.831916324460190992e+01	1.278468235572168510e+02	3.797043420307965789e+03	2.659660083545991711e+03	8.946432559256211334e+02	4.920981373093272850e+03	9.409708162230094786e+01	1.480484117786084255e+02	4.139584210153982895e+03	2.980017541772996083e+03	9.646549612961439379e+02	5.239750000000000000e+03	1.098750000000000000e+02	1.682500000000000000e+02	4.482125000000000000e+03	3.300375000000000000e+03	1.034666666666666742e+03	5.558518626906727150e+03	1.256529183776990521e+02	1.884515882213915745e+02	4.824665789846017105e+03	3.620732458227003917e+03	1.104678372037189547e+03	5.877287253813453390e+03	1.414308367553981043e+02	2.086531764427831490e+02	5.167206579692034211e+03	3.941089916454008289e+03	1.174690077407712351e+03
1.790000000000000000e+02	4.586504066258291459e+03	7.613892913758978409e+01	1.276284443639419237e+02	3.824545099534780547e+03	2.654807893406792573e+03	8.769544937109330931e+02	4.902877033129145275e+03	9.171529790212822775e+01	1.482933888486376475e+02	4.164522549767390046e+03	2.959112280036729317e+03	9.470397468554665465e+02	5.219250000000000000e+03	1.072916666666666714e+02	1.689583333333333428e+02	4.504500000000000000e+03	3.263416666666666515e+03	1.017125000000000000e+03	5.535622966870854725e+03	1.228680354312051151e+02	1.896232778180290381e+02	4.844477450232609954e+03	3.567721053296603714e+03	1.087210253144533453e+03	5.851995933741708541e+03	1.384444041957435729e+02	2.102882223027247619e+02	5.184454900465219907e+03	3.872025439926540457e+03	1.157295506289066907e+03
1.800000000000000000e+02	4.570399552082252740e+03	7.390101695068598531e+01	1.222635839910660707e+02	3.851249790832595409e+03	2.619540969457078518e+03	8.566804263409147779e+02	4.885553942707792885e+03	8.899217514200965695e+01	1.448817919955330353e+02	4.189479062082964447e+03	2.917728818061872516e+03	9.279652131704573321e+02	5.200708333333333030e+03	1.040833333333333286e+02	1.675000000000000000e+02	4.527708333333333030e+03	3.215916666666666515e+03	9.992500000000000000e+02	5.515862723958873175e+03	1.191744915246570002e+02	1.901182080044669647e+02	4.865937604583701614e+03	3.514104515271460514e+03	1.070534786829542554e+03	5.831017114584413321e+03	1.342656497159806577e+02	2.127364160089339293e+02	5.204166875834071107e+03	3.812292363876254512e+03	1.141819573659085336e+03
1.810000000000000000e+02	4.555998941901091712e+03	7.414938345946916343e+01	1.169942285837387317e+02	3.879278611582184567e+03	2.564261134785097056e+03	8.427496075818146437e+02	4.868978637617212371e+03	8.811635839640125312e+01	1.406846142918693658e+02	4.215430972457758799e+03	2.862568067392548528e+03	9.168539704575739506e+02	5.181958333333333030e+03	1.020833333333333286e+02	1.643750000000000000e+02	4.551583333333333030e+03	3.160875000000000000e+03	9.909583333333333712e+02	5.494938029049453689e+03	1.160503082702654041e+02	1.880653857081306342e+02	4.887735694208907262e+03	3.459181932607451472e+03	1.065062696209092792e+03	5.807917724765574349e+03	1.300172832071974938e+02	2.117557714162612683e+02	5.223888055084481493e+03	3.757488865214902944e+03	1.139167059084852099e+03
1.820000000000000000e+02	4.538906544840902825e+03	7.411496627252272162e+01	1.167826267113045873e+02	3.904659615102664247e+03	2.493940619517838059e+03	8.207032720188267376e+02	4.851078272420450958e+03	8.778664980292802511e+01	1.388704800223189579e+02	4.239496474217999094e+03	2.804241143092252514e+03	8.967683026760799976e+02	5.163250000000000000e+03	1.014583333333333286e+02	1.609583333333333428e+02	4.574333333333333030e+03	3.114541666666666515e+03	9.728333333333333712e+02	5.475421727579549042e+03	1.151300168637386321e+02	1.830461866443477277e+02	4.909170192448666967e+03	3.424842190241080516e+03	1.048898363990586631e+03	5.787593455159097175e+03	1.288017003941439214e+02	2.051340399553620841e+02	5.244007051564001813e+03	3.735142713815494972e+03	1.124963394647840005e+03
1.830000000000000000e+02	4.524917345664865024e+03	6.989231060226288150e+01	1.119145218339633203e+02	3.930112610304292502e+03	2.470850280408249091e+03	7.880046933740602526e+02	4.834937839499099027e+03	8.415448863446478356e+01	1.351864275836483387e+02	4.264139638485479736e+03	2.779737640204124546e+03	8.720648466870301263e+02	5.144958333333333030e+03	9.841666666666667140e+01	1.584583333333333428e+02	4.598166666666666970e+03	3.088625000000000000e+03	9.561250000000000000e+02	5.454978827167567033e+03	1.126788446988685592e+02	1.817302390830183469e+02	4.932193694847854204e+03	3.397512359795875454e+03	1.040185153312969760e+03	5.764999321001801036e+03	1.269410227310704613e+02	2.050021448327033795e+02	5.266220723029041437e+03	3.706399719591750909e+03	1.124245306625939747e+03
1.840000000000000000e+02	4.511525885917881169e+03	6.633489437450845116e+01	1.137035779414502059e+02	3.958471909351638260e+03	2.418704867488263517e+03	7.553816713102842186e+02	4.819762942958940585e+03	8.079244718725422558e+01	1.355184556373917815e+02	4.288944288009152842e+03	2.736789933744131758e+03	8.475033356551421093e+02	5.128000000000000000e+03	9.525000000000000000e+01	1.573333333333333428e+02	4.619416666666666970e+03	3.054875000000000000e+03	9.396250000000000000e+02	5.436237057041059415e+03	1.097075528127457744e+02	1.791482110292749041e+02	4.949889045324181097e+03	3.372960066255868242e+03	1.031746664344857891e+03	5.744474114082118831e+03	1.241651056254915488e+02	2.009630887252164939e+02	5.280361423981696134e+03	3.691045132511736483e+03	1.123868328689715781e+03
1.850000000000000000e+02	4.498963000245204967e+03	6.264160587117120826e+01	1.149572883455396664e+02	3.985179769289924479e+03	2.384440147158847594e+03	7.410752859755834834e+02	4.804377333455935513e+03	7.863330293558560413e+01	1.344786441727698332e+02	4.313381551311628755e+03	2.700595073579423570e+03	8.334126429877917417e+02	5.109791666666666970e+03	9.462500000000000000e+01	1.540000000000000000e+02	4.641583333333333030e+03	3.016750000000000000e+03	9.257500000000000000e+02	5.415205999877398426e+03	1.106166970644143959e+02	1.735213558272301668e+02	4.969785115355037306e+03	3.332904926420576430e+03	1.018087357012208258e+03	5.720620333088128973e+03	1.266083941288287917e+02	1.930427116544603336e+02	5.297986897376741581e+03	3.649059852841152406e+03	1.110424714024416517e+03
1.860000000000000000e+02	4.486341117266053516e+03	6.330815321174157617e+01	1.089099172548907859e+02	4.005018933532449410e+03	2.366601248589810893e+03	7.378931370334316853e+02	4.789670558633027213e+03	7.786240993920412734e+01	1.312257919607787358e+02	4.333030300099558190e+03	2.666717290961571962e+03	8.276757351833825851e+02	5.093000000000000000e+03	9.241666666666667140e+01	1.535416666666666572e+02	4.661041666666666970e+03	2.966833333333333485e+03	9.174583333333333712e+02	5.396329441366972787e+03	1.069709233941292155e+02	1.758575413725545786e+02	4.989053033233775750e+03	3.266949375705095008e+03	1.007240931483284157e+03	5.699658882733946484e+03	1.215251801215917737e+02	1.981734160784425285e+02	5.317064399800884530e+03	3.567065418076856076e+03	1.097023529633235057e+03
1.870000000000000000e+02	4.478256992723911935e+03	6.353988471452188946e+01	1.040988254771482957e+02	4.030367229632143790e+03	2.331045883604606843e+03	7.237580819532305441e+02	4.778170163028622483e+03	7.693660902392760192e+01	1.265077460719074764e+02	4.356516948149405835e+03	2.631585441802303194e+03	8.138165409766152152e+02	5.078083333333333030e+03	9.033333333333332860e+01	1.489166666666666572e+02	4.682666666666666970e+03	2.932125000000000000e+03	9.038750000000000000e+02	5.377996503638043578e+03	1.037300576427390553e+02	1.713255872614258237e+02	5.008816385183928105e+03	3.232664558197696806e+03	9.939334590233847848e+02	5.677909673942754125e+03	1.171267819521447677e+02	1.937345078561850187e+02	5.334966103701190150e+03	3.533204116395393157e+03	1.083991918046769570e+03
1.880000000000000000e+02	4.465618251621935997e+03	6.439144536391316365e+01	9.771082314679853198e+01	4.056783009498662068e+03	2.335869909325169374e+03	7.103656014949938253e+02	4.763788292477634968e+03	7.623738934862325323e+01	1.214179115733992660e+02	4.380808171415997094e+03	2.620893287995917944e+03	7.971411340808302839e+02	5.061958333333333030e+03	8.808333333333332860e+01	1.451250000000000000e+02	4.704833333333333030e+03	2.905916666666666515e+03	8.839166666666666288e+02	5.360128374189031092e+03	9.992927731804340397e+01	1.688320884266007340e+02	5.028858495250668966e+03	3.190940045337415086e+03	9.706921992525029736e+02	5.658298415044730064e+03	1.117752213027534935e+02	1.925391768532014680e+02	5.352883657168003992e+03	3.475963424008163656e+03	1.057467731838339432e+03
1.890000000000000000e+02	4.455736572136988798e+03	6.447696164749686432e+01	9.634231812458273225e+01	4.079642801219575631e+03	2.317588572351901803e+03	6.851957838569928754e+02	4.751139119401827884e+03	7.623848082374843216e+01	1.187544923956246947e+02	4.401967233943120846e+03	2.593627619509284159e+03	7.756395585951630665e+02	5.046541666666666970e+03	8.800000000000000000e+01	1.411666666666666572e+02	4.724291666666666970e+03	2.869666666666666515e+03	8.660833333333333712e+02	5.341944213931506056e+03	9.976151917625156784e+01	1.635788409377086339e+02	5.046616099390213094e+03	3.145705713824048871e+03	9.565271080715036760e+02	5.637346761196345142e+03	1.115230383525031357e+02	1.859910152087505821e+02	5.368940532113758309e+03	3.421744760981431227e+03	1.046970882809673867e+03
1.900000000000000000e+02	4.442696776753983613e+03	6.503648954004894733e+01	9.186870196036488778e+01	4.099580098301506951e+03	2.259918836005568664e+03	6.690336422587811285e+02	4.736806721710325291e+03	7.568491143669113796e+01	1.160593509801824439e+02	4.421040049150753475e+03	2.541021918002784332e+03	7.598501544627238218e+02	5.030916666666666970e+03	8.633333333333332860e+01	1.402500000000000000e+02	4.742500000000000000e+03	2.822125000000000000e+03	8.506666666666666288e+02	5.325026611623008648e+03	9.698175522997551923e+01	1.644406490198175561e+02	5.063959950849246525e+03	3.103228081997215668e+03	9.414831788706094358e+02	5.619136556579350327e+03	1.076301771266177099e+02	1.886312980396351122e+02	5.385419901698493049e+03	3.384331163994431336e+03	1.032299691074552129e+03
1.910000000000000000e+02	4.427203033234112809e+03	6.249228124357091474e+01	9.137274780258442775e+01	4.122330646524597796e+03	2.213274416438361186e+03	6.437886480837851195e+02	4.720372349950389435e+03	7.480864062178545737e+01	1.144988739012922139e+02	4.442019489928965413e+03	2.495783041552513623e+03	7.402693240418925598e+02	5.013541666666666970e+03	8.712500000000000000e+01	1.376250000000000000e+02	4.761708333333333030e+03	2.778291666666666515e+03	8.367500000000000000e+02	5.306710983382944505e+03	9.944135937821454263e+01	1.607511260987078003e+02	5.081397176737700647e+03	3.060800291780819407e+03	9.332306759581074402e+02	5.599880300099221131e+03	1.117577187564290853e+02	1.838772521974155723e+02	5.401086020142068264e+03	3.343308916894971844e+03	1.029711351916214880e+03
1.920000000000000000e+02	4.415088991117750084e+03	5.967209151987019311e+01	9.056040662881656544e+01	4.148941603610891434e+03	2.178589506206710212e+03	6.375467429935822565e+02	4.706981995558874587e+03	7.223187909326843226e+01	1.120718699810749541e+02	4.465845801805446172e+03	2.459836419770021621e+03	7.320233714967911283e+02	4.998875000000000000e+03	8.479166666666667140e+01	1.335833333333333428e+02	4.782750000000000000e+03	2.741083333333333485e+03	8.265000000000000000e+02	5.290768004441125413e+03	9.735145424006491055e+01	1.550947966855917173e+02	5.099654198194553828e+03	3.022330246896645349e+03	9.209766285032088717e+02	5.582661008882249916e+03	1.099112418134631497e+02	1.766062600378501202e+02	5.416558396389108566e+03	3.303577160459956758e+03	1.015453257006417743e+03
1.930000000000000000e+02	4.400796012541790333e+03	5.754801945912954153e+01	9.115517710609125857e+01	4.170345689273285643e+03	2.146657790007673611e+03	6.181238978756141478e+02	4.692418839604228197e+03	7.073234306289811002e+01	1.109525885530456293e+02	4.485818677969976306e+03	2.424141395003836806e+03	7.153952822711404451e+02	4.984041666666666970e+03	8.391666666666667140e+01	1.307500000000000000e+02	4.801291666666666970e+03	2.701625000000000000e+03	8.126666666666666288e+02	5.275664493729105743e+03	9.710099027043523279e+01	1.505474114469543565e+02	5.116764655363357633e+03	2.979108604996163194e+03	9.099380510621928124e+02	5.567287320791543607e+03	1.102853138742038084e+02	1.703448228939087414e+02	5.432237644060048297e+03	3.256592209992326389e+03	1.007209435457719110e+03
1.940000000000000000e+02	4.390824628095227126e+03	5.548485295432237763e+01	8.709147213041687507e+01	4.190094989957446160e+03	2.121074802697364248e+03	6.054721088766165167e+02	4.680203980714280078e+03	6.832575981049453162e+01	1.084207360652084446e+02	4.504797494978723080e+03	2.390683234682015609e+03	7.007777211049749440e+02	4.969583333333333030e+03	8.116666666666667140e+01	1.297500000000000000e+02	4.819500000000000000e+03	2.660291666666666515e+03	7.960833333333333712e+02	5.258962685952385982e+03	9.400757352283881119e+01	1.510792639347915554e+02	5.134202505021276920e+03	2.929900098651317421e+03	8.913889455616917985e+02	5.548342038571438934e+03	1.068484803790109652e+02	1.724085278695831107e+02	5.448905010042553840e+03	3.199508530635968782e+03	9.866945577900502258e+02
1.950000000000000000e+02	4.381030292709413516e+03	4.991455504817022870e+01	8.932768402151484111e+01	4.215969722065986389e+03	2.084941786005661925e+03	5.960198563768766462e+02	4.668452646354706303e+03	6.368644419075177865e+01	1.089971753440907491e+02	4.526984861032992740e+03	2.353929226336163993e+03	6.900932615217716375e+02	4.955875000000000000e+03	7.745833333333332860e+01	1.286666666666666572e+02	4.838000000000000000e+03	2.622916666666666515e+03	7.841666666666666288e+02	5.243297353645293697e+03	9.123022247591487144e+01	1.483361579892425652e+02	5.149015138967007260e+03	2.891904106997169038e+03	8.782400718115616201e+02	5.530719707290586484e+03	1.050021116184964285e+02	1.680056493118184733e+02	5.460030277934013611e+03	3.160891547327671105e+03	9.723134769564566113e+02
1.960000000000000000e+02	4.372903655504228482e+03	4.871570028011561959e+01	8.636448427327556487e+01	4.236362817334566898e+03	2.076330790549195626e+03	6.002251632128471783e+02	4.657785161085447726e+03	6.244118347339114905e+01	1.058072421366377824e+02	4.546139742000616934e+03	2.333561228607931298e+03	6.862792482730902748e+02	4.942666666666666970e+03	7.616666666666667140e+01	1.252500000000000000e+02	4.855916666666666970e+03	2.590791666666666515e+03	7.723333333333333712e+02	5.227548172247886214e+03	8.989214985994219376e+01	1.446927578633622034e+02	5.165693591332717006e+03	2.848022104725401732e+03	8.583874183935764677e+02	5.512429677829105458e+03	1.036176330532177303e+02	1.641355157267244351e+02	5.475470515998767041e+03	3.105252542784137404e+03	9.444415034538195641e+02
1.970000000000000000e+02	4.362815258206470389e+03	4.690195217965496965e+01	8.234991937778511328e+01	4.258548442963357047e+03	2.038010789333724006e+03	5.863431878573458107e+02	4.645470129103235195e+03	6.138847608982748483e+01	1.019457930222258852e+02	4.566503388148345039e+03	2.300130394666862230e+03	6.700674272620062766e+02	4.928125000000000000e+03	7.587500000000000000e+01	1.215416666666666714e+02	4.874458333333333030e+03	2.562250000000000000e+03	7.537916666666666288e+02	5.210779870896764805e+03	9.036152391017250807e+01	1.411375403111074434e+02	5.182413278518321022e+03	2.824369605333137770e+03	8.375159060713269810e+02	5.493434741793529611e+03	1.048480478203450303e+02	1.607334139555482295e+02	5.490368223703309013e+03	3.086489210666275994e+03	9.212401454759874468e+02
1.980000000000000000e+02	4.350440501928096637e+03	4.719105301854182244e+01	8.139949218518322027e+01	4.278480298089853022e+03	2.031125779010088308e+03	5.725332956859026581e+02	4.632991084297381349e+03	6.065802650927091122e+01	1.004080794259249529e+02	4.584698482378259541e+03	2.282958722838377525e+03	6.550791478429513290e+02	4.915541666666666970e+03	7.412500000000000000e+01	1.194166666666666714e+02	4.890916666666666970e+03	2.534791666666666515e+03	7.376250000000000000e+02	5.198092249035952591e+03	8.759197349072908878e+01	1.384252539074084041e+02	5.197134850955074398e+03	2.786624610494955505e+03	8.201708521570486710e+02	5.480642831405237303e+03	1.010589469814581776e+02	1.574338411481501225e+02	5.503353035243480917e+03	3.038457554323244949e+03	9.027167043140973419e+02
1.990000000000000000e+02	4.344660187437981222e+03	4.132529669898912061e+01	8.078933556954240203e+01	4.302261696748155373e+03	2.022398788593582594e+03	5.639269198491534780e+02	4.623330093718990611e+03	5.747514834949456031e+01	9.847800111810454382e+01	4.605235015040744656e+03	2.264470227630124555e+03	6.447342932579100534e+02	4.902000000000000000e+03	7.362500000000000000e+01	1.161666666666666714e+02	4.908208333333333030e+03	2.506541666666666515e+03	7.255416666666666288e+02	5.180669906281009389e+03	8.977485165050543969e+01	1.338553322152287990e+02	5.211181651625921404e+03	2.748613105703208475e+03	8.063490400754232041e+02	5.459339812562018778e+03	1.059247033010108794e+02	1.515439977637909408e+02	5.514154969918510687e+03	2.990684544739750436e+03	8.871564134841797795e+02
2.000000000000000000e+02	4.335783317085962153e+03	4.125273236282743028e+01	7.667251506993332555e+01	4.321340734675605745e+03	1.981303154076248575e+03	5.459269031946032555e+02	4.612537491876314562e+03	5.650136618141371514e+01	9.566959086829999137e+01	4.622816200671136357e+03	2.227984910371457318e+03	6.289009515973016278e+02	4.889291666666666970e+03	7.175000000000000000e+01	1.146666666666666714e+02	4.924291666666666970e+03	2.474666666666666515e+03	7.118750000000000000e+02	5.166045841457019378e+03	8.699863381858628486e+01	1.336637424650333514e+02	5.225767132662197582e+03	2.721348422961875713e+03	7.948490484026983722e+02	5.442800016247371786e+03	1.022472676371725697e+02	1.526608182634000173e+02	5.527242598657728195e+03	2.968030179257084455e+03	8.778230968053967445e+02
2.010000000000000000e+02	4.328105779783925755e+03	3.898902032448672372e+01	7.416150979911239460e+01	4.342032150710312635e+03	1.959265017797779365e+03	5.271954807287795575e+02	4.602615389891962877e+03	5.397367682891002971e+01	9.326825489955619730e+01	4.641786908688489348e+03	2.204340842232222712e+03	6.122644070310564075e+02	4.877125000000000000e+03	6.895833333333332860e+01	1.123750000000000000e+02	4.941541666666666970e+03	2.449416666666666515e+03	6.973333333333333712e+02	5.151634610108037123e+03	8.394298983775662748e+01	1.314817451004437885e+02	5.241296424644844592e+03	2.694492491101110318e+03	7.824022596356103350e+02	5.426144220216074245e+03	9.892764634217994058e+01	1.505884902008876054e+02	5.541051182623021305e+03	2.939568315535553666e+03	8.674711859378871850e+02
2.020000000000000000e+02	4.318239253787833150e+03	3.689631922619778948e+01	7.254827627981393334e+01	4.360038176267863491e+03	1.938588902175692510e+03	5.112750496245347449e+02	4.590786293560583545e+03	5.319815961309889474e+01	9.152413813990696667e+01	4.658352421467265231e+03	2.180898617754512998e+03	5.983875248122674293e+02	4.863333333333333030e+03	6.950000000000000000e+01	1.105000000000000000e+02	4.956666666666666970e+03	2.423208333333333485e+03	6.855000000000000000e+02	5.135880373106082516e+03	8.580184038690110526e+01	1.294758618600930333e+02	5.254980911866068709e+03	2.665518048912153972e+03	7.726124751877325707e+02	5.408427412878832911e+03	1.021036807738022105e+02	1.484517237201860667e+02	5.553295157065470448e+03	2.907827764490974459e+03	8.597249503754652551e+02
2.030000000000000000e+02	4.310828199160036093e+03	3.414942338283795209e+01	6.987484981146997143e+01	4.377750942050085541e+03	1.901578879638583430e+03	4.916988492171976191e+02	4.581601599580018046e+03	5.013721169141897605e+01	9.010409157240164291e+01	4.674458804358376256e+03	2.153789439819291601e+03	5.831827579419320955e+02	4.852375000000000000e+03	6.612500000000000000e+01	1.103333333333333286e+02	4.971166666666666970e+03	2.406000000000000000e+03	6.746666666666666288e+02	5.123148400419981954e+03	8.211278830858101685e+01	1.305625750942650143e+02	5.267874528974957684e+03	2.658210560180708399e+03	7.661505753914011621e+02	5.393921800839963907e+03	9.810057661716204791e+01	1.507918168551966858e+02	5.564582391283248398e+03	2.910421120361416342e+03	8.576344841161355816e+02
2.040000000000000000e+02	4.304166174489915647e+03	3.244946702137331584e+01	6.792358262544414060e+01	4.396564002904068730e+03	1.868704522203488750e+03	4.741852538419706775e+02	4.572249753911624794e+03	4.870390017735331867e+01	8.781595797938874171e+01	4.691782001452033910e+03	2.119706427768411231e+03	5.653426269209853672e+02	4.840333333333333030e+03	6.495833333333332860e+01	1.077083333333333286e+02	4.987000000000000000e+03	2.370708333333333485e+03	6.565000000000000000e+02	5.108416912755041267e+03	8.121276648931333852e+01	1.276007086872779155e+02	5.282217998547966090e+03	2.621710238898255739e+03	7.476573730790146328e+02	5.376500492176750413e+03	9.746719964529333424e+01	1.474930840412225166e+02	5.577435997095931270e+03	2.872712144463178447e+03	8.388147461580292656e+02
2.050000000000000000e+02	4.298585738381355441e+03	2.967927995456865631e+01	6.669469733837992464e+01	4.416182041207781367e+03	1.841269913678990406e+03	4.766751207612433063e+02	4.563688702524011205e+03	4.688130664395099245e+01	8.576401533585662662e+01	4.709236853937223714e+03	2.084676623506161832e+03	5.623583937139549107e+02	4.828791666666666970e+03	6.408333333333332860e+01	1.048333333333333286e+02	5.002291666666666970e+03	2.328083333333333485e+03	6.480416666666666288e+02	5.093894630809322734e+03	8.128536002271566474e+01	1.239026513308100306e+02	5.295346479396110226e+03	2.571490043160505138e+03	7.337249396193783468e+02	5.358997594951978499e+03	9.848738671209800088e+01	1.429719693282867183e+02	5.588401292125552573e+03	2.814896752987676336e+03	8.194082125720899512e+02
2.060000000000000000e+02	4.290036285615515226e+03	2.888334957765168554e+01	6.719031788282205753e+01	4.437932345047908711e+03	1.832814536397151642e+03	4.722971113631829212e+02	4.553226476141091553e+03	4.598334145549250707e+01	8.509515894141102876e+01	4.727716172523953901e+03	2.068594768198575821e+03	5.567943890149247181e+02	4.816416666666666970e+03	6.308333333333333570e+01	1.030000000000000000e+02	5.017500000000000000e+03	2.304375000000000000e+03	6.412916666666666288e+02	5.079606857192242387e+03	8.018332521117416434e+01	1.209048410585889712e+02	5.307283827476046099e+03	2.540155231801424179e+03	7.257889443184085394e+02	5.342797047717818714e+03	9.728331708901498587e+01	1.388096821171779425e+02	5.597067654952091289e+03	2.775935463602848358e+03	8.102862219701503363e+02
2.070000000000000000e+02	4.279702133779813266e+03	3.098066664720101571e+01	6.239312355225647622e+01	4.459182527889915946e+03	1.810323988025103517e+03	4.595930469358260098e+02	4.542309400223240118e+03	4.667783332360050963e+01	8.061322844279490596e+01	4.746528763944957973e+03	2.047141160679218501e+03	5.441298568012463193e+02	4.804916666666666970e+03	6.237500000000000000e+01	9.883333333333332860e+01	5.033875000000000000e+03	2.283958333333333485e+03	6.286666666666666288e+02	5.067523933110093822e+03	7.807216667639949037e+01	1.170534382238717512e+02	5.321221236055042027e+03	2.520775505987448469e+03	7.132034765320869383e+02	5.330131199553520673e+03	9.376933335279898074e+01	1.352735431144101881e+02	5.608567472110084054e+03	2.757592678641563452e+03	7.977402863975072478e+02
2.080000000000000000e+02	4.273058040491651809e+03	3.074132818655819577e+01	5.978351953231802440e+01	4.479479240144127289e+03	1.790790761037315860e+03	4.496188507939907595e+02	4.533674853579159389e+03	4.530816409327909611e+01	7.805842643282568361e+01	4.764489620072063190e+03	2.016999547185324673e+03	5.336844253969953797e+02	4.794291666666666970e+03	5.987500000000000000e+01	9.633333333333332860e+01	5.049500000000000000e+03	2.243208333333333485e+03	6.177500000000000000e+02	5.054908479754174550e+03	7.444183590672089679e+01	1.146082402338409736e+02	5.334510379927936810e+03	2.469417119481342070e+03	7.018155746030046203e+02	5.315525292841682131e+03	8.900867181344180779e+01	1.328831471343486328e+02	5.619520759855872711e+03	2.695625905629351109e+03	7.858811492060092405e+02
2.090000000000000000e+02	4.266018166368215134e+03	3.253763051378077620e+01	5.756950759877499735e+01	4.496484841426342427e+03	1.770060156579744898e+03	4.295249938890729595e+02	4.524738249850774082e+03	4.587298192355705595e+01	7.665975379938750223e+01	4.779034087379837729e+03	1.996342578289872563e+03	5.175958302778698226e+02	4.783458333333333030e+03	5.920833333333333570e+01	9.575000000000000000e+01	5.061583333333333030e+03	2.222625000000000000e+03	6.056666666666666288e+02	5.042178416815891978e+03	7.254368474310962256e+01	1.148402462006124978e+02	5.344132579286828332e+03	2.448907421710127437e+03	6.937375030554634350e+02	5.300898500298450926e+03	8.587903615288590231e+01	1.339304924012249955e+02	5.626681825240323633e+03	2.675189843420254874e+03	7.818083394442603549e+02
2.100000000000000000e+02	4.256894279268433820e+03	3.263953339356697825e+01	5.692970417835423547e+01	4.516113404339771478e+03	1.752108304524782170e+03	4.184523733940546890e+02	4.514884639634216910e+03	4.461143336345015342e+01	7.573568542251045699e+01	4.796056702169886194e+03	1.978699985595724456e+03	5.075178533636940301e+02	4.772875000000000000e+03	5.658333333333333570e+01	9.454166666666667140e+01	5.076000000000000000e+03	2.205291666666666515e+03	5.965833333333333712e+02	5.030865360365783090e+03	6.855523330321651088e+01	1.133476479108228858e+02	5.355943297830113806e+03	2.431883347737608801e+03	6.856488133029727123e+02	5.288855720731566180e+03	8.052713327309969316e+01	1.321536291549791144e+02	5.635886595660228522e+03	2.658475028808550633e+03	7.747142932726120534e+02
2.110000000000000000e+02	4.249654143763951652e+03	3.065598510013412792e+01	5.381753196429507824e+01	4.528845809923004708e+03	1.731691685701091046e+03	4.087768045452372689e+02	4.505681238548642796e+03	4.366132588340039433e+01	7.315876598214754267e+01	4.808985404961502354e+03	1.954241676183878781e+03	4.973259022726186345e+02	4.761708333333333030e+03	5.666666666666666430e+01	9.250000000000000000e+01	5.089125000000000000e+03	2.176791666666666515e+03	5.858750000000000000e+02	5.017735428118023265e+03	6.967200744993293426e+01	1.118412340178524573e+02	5.369264595038497646e+03	2.399341657149454022e+03	6.744240977273813087e+02	5.273762522902714409e+03	8.267734823319919713e+01	1.311824680357049147e+02	5.649404190076995292e+03	2.621891647632241984e+03	7.629731954547627311e+02
2.120000000000000000e+02	4.239902370614277061e+03	3.044827667261936099e+01	5.587990919489176633e+01	4.543655876828286637e+03	1.707180438600181787e+03	4.059181693890321867e+02	4.495263685307138076e+03	4.318247166964301442e+01	7.435662126411254746e+01	4.822140438414143318e+03	1.928194385966757636e+03	4.928549180278494077e+02	4.750625000000000000e+03	5.591666666666666430e+01	9.283333333333332860e+01	5.100625000000000000e+03	2.149208333333333485e+03	5.797916666666666288e+02	5.005986314692861924e+03	6.865086166369032128e+01	1.113100454025541097e+02	5.379109561585856682e+03	2.370222280699909334e+03	6.667284153054838498e+02	5.261347629385722939e+03	8.138505666071397116e+01	1.297867574717748766e+02	5.657594123171713363e+03	2.591236228066485182e+03	7.536651639443010708e+02
2.130000000000000000e+02	4.234699019290069373e+03	2.941841659283713994e+01	5.326898113150503633e+01	4.561206736815300246e+03	1.680118921160301397e+03	3.972785299651632727e+02	4.487828676311701201e+03	4.256337496308523782e+01	7.148865723241918602e+01	4.837415868407650123e+03	1.905101127246817441e+03	4.844725983159149791e+02	4.740958333333333030e+03	5.570833333333333570e+01	8.970833333333332860e+01	5.113625000000000000e+03	2.130083333333333485e+03	5.716666666666666288e+02	4.994087990354964859e+03	6.885329170358143358e+01	1.079280094342474712e+02	5.389834131592349877e+03	2.355065539419849301e+03	6.588607350174182784e+02	5.247217647376596688e+03	8.199825007382952435e+01	1.261476855351616280e+02	5.666043263184699754e+03	2.580047745506365573e+03	7.460548033681700417e+02
2.140000000000000000e+02	4.226538600625265644e+03	3.036392105127173480e+01	5.313138218766924581e+01	4.578046987020212327e+03	1.662551942580810191e+03	3.865267052452655889e+02	4.479081800312633277e+03	4.211946052563586562e+01	7.060735776050128720e+01	4.852231826843439194e+03	1.884380137957071838e+03	4.721383526226327945e+02	4.731625000000000000e+03	5.387500000000000000e+01	8.808333333333332860e+01	5.126416666666666970e+03	2.106208333333333485e+03	5.577500000000000000e+02	4.984168199687366723e+03	6.563053947436412727e+01	1.055593089061653700e+02	5.400601506489894746e+03	2.328036528709595132e+03	6.433616473773672624e+02	5.236711399374734356e+03	7.738607894872826876e+01	1.230352844789974114e+02	5.674786346313121612e+03	2.549864724085856778e+03	7.289732947547344111e+02
2.150000000000000000e+02	4.219853185247004149e+03	3.168200466749906141e+01	4.843476985469596485e+01	4.594449109018609306e+03	1.627606631503789004e+03	3.679861883722680886e+02	4.471822425956836014e+03	4.129933566708286463e+01	6.715488492734797887e+01	4.866932887842638593e+03	1.854803315751894615e+03	4.584930941861340443e+02	4.723791666666666970e+03	5.091666666666666430e+01	8.587500000000000000e+01	5.139416666666666970e+03	2.082000000000000000e+03	5.490000000000000000e+02	4.975760907376497926e+03	6.053399766625046396e+01	1.045951150726520211e+02	5.411900445490695347e+03	2.309196684248105612e+03	6.395069058138659557e+02	5.227730148086329791e+03	7.015132866583427074e+01	1.233152301453040423e+02	5.684384224314724634e+03	2.536393368496210769e+03	7.300138116277319114e+02
2.160000000000000000e+02	4.212055547090943946e+03	3.234400939837519218e+01	4.644167032806110029e+01	4.610922552982915477e+03	1.590990140168549942e+03	3.652056125279686967e+02	4.462736106878805913e+03	4.165117136585426749e+01	6.540833516403054659e+01	4.881086276491458193e+03	1.822536736750941600e+03	4.531028062639843483e+02	4.713416666666666970e+03	5.095833333333333570e+01	8.437500000000000000e+01	5.151250000000000000e+03	2.054083333333333485e+03	5.410000000000000000e+02	4.964097226454528027e+03	6.026549530081240391e+01	1.033416648359694534e+02	5.421413723508541807e+03	2.285629929915725370e+03	6.288971937360156517e+02	5.214777786242389993e+03	6.957265726829147923e+01	1.223083296719389068e+02	5.691577447017084523e+03	2.517176526498116800e+03	7.167943874720313033e+02
2.170000000000000000e+02	4.207135387147513939e+03	3.059079476290067134e+01	4.581141040754717153e+01	4.627669119840529675e+03	1.552940519606467660e+03	3.567846656876695306e+02	4.456171860240423484e+03	4.012873071478367137e+01	6.323903853710692147e+01	4.896063726586931807e+03	1.788991093136567315e+03	4.435798328438347653e+02	4.705208333333333030e+03	4.966666666666666430e+01	8.066666666666667140e+01	5.164458333333333030e+03	2.025041666666666742e+03	5.303750000000000000e+02	4.954244806426242576e+03	5.920460261854965722e+01	9.809429479622642134e+01	5.432852940079734253e+03	2.261092240196766397e+03	6.171701671561652347e+02	5.203281279519152122e+03	6.874253857043265725e+01	1.155219229257861713e+02	5.701247546826136386e+03	2.497142813726865825e+03	7.039653343123304694e+02
2.180000000000000000e+02	4.200292858145530772e+03	2.970274039895203444e+01	4.557745910651571819e+01	4.641637886301012259e+03	1.516792830952346549e+03	3.437979177740681962e+02	4.448000595739432356e+03	3.955970353280935115e+01	6.235122955325785910e+01	4.908693943150506129e+03	1.758729748809506646e+03	4.310031255537007837e+02	4.695708333333333030e+03	4.941666666666666430e+01	7.912500000000000000e+01	5.175750000000000000e+03	2.000666666666666742e+03	5.182083333333333712e+02	4.943416070927233704e+03	5.927362980052397745e+01	9.589877044674213380e+01	5.442806056849493871e+03	2.242603584523826612e+03	6.054135411129659587e+02	5.191123808521135288e+03	6.913059293438129771e+01	1.126725408934842818e+02	5.709862113698987741e+03	2.484540502380987164e+03	6.926187488925985463e+02
2.190000000000000000e+02	4.195340807002252404e+03	2.899115128452546131e+01	4.188610630526752487e+01	4.655788229847504226e+03	1.492272918302562175e+03	3.318318325498487411e+02	4.441399570167792263e+03	3.855807564226272888e+01	5.954721981930042318e+01	4.921498281590418628e+03	1.731719792484614572e+03	4.197492496082577418e+02	4.687458333333333030e+03	4.812500000000000000e+01	7.720833333333332860e+01	5.187208333333333030e+03	1.971166666666666742e+03	5.076666666666666856e+02	4.933517096498873798e+03	5.769192435773727112e+01	9.486944684736623401e+01	5.452918385076247432e+03	2.210613540848718912e+03	5.955840837250756294e+02	5.179575859664413656e+03	6.725884871547454225e+01	1.125305603613991252e+02	5.718628436819161834e+03	2.450060415030771310e+03	6.835015007834846301e+02
2.200000000000000000e+02	4.190620854681985293e+03	2.717816433841408141e+01	4.103595006839606185e+01	4.670947998347843168e+03	1.472461480878013845e+03	3.213144730101049618e+02	4.434789594007658707e+03	3.683908216920703893e+01	5.895547503419803093e+01	4.934307332507254614e+03	1.711293240439006922e+03	4.062822365050524809e+02	4.678958333333333030e+03	4.650000000000000000e+01	7.687500000000000000e+01	5.197666666666666970e+03	1.950125000000000000e+03	4.912500000000000000e+02	4.923127072659007354e+03	5.616091783079296107e+01	9.479452496580196907e+01	5.461026000826079326e+03	2.188956759560992850e+03	5.762177634949474623e+02	5.167295811984680768e+03	6.582183566158592214e+01	1.127140499316039381e+02	5.724385334985490772e+03	2.427788519121986155e+03	6.611855269898950382e+02
2.210000000000000000e+02	4.185471260341923880e+03	2.321033959561924931e+01	4.077248929162932711e+01	4.685670199778168353e+03	1.443365116489641650e+03	3.167815799620149164e+02	4.427881463504295425e+03	3.445933646447629428e+01	5.813624464581466356e+01	4.947085099889084631e+03	1.683974224911487454e+03	4.003907899810074582e+02	4.670291666666666970e+03	4.570833333333333570e+01	7.550000000000000000e+01	5.208500000000000000e+03	1.924583333333333258e+03	4.840000000000000000e+02	4.912701869829038515e+03	5.695733020219037712e+01	9.286375535418534355e+01	5.469914900110915369e+03	2.165192441755179061e+03	5.676092100189924849e+02	5.155112072991410059e+03	6.820632707104742565e+01	1.102275107083706729e+02	5.731329800221831647e+03	2.405801550177025092e+03	6.512184200379850836e+02
2.220000000000000000e+02	4.179789957194310773e+03	2.562189743619580540e+01	3.955229350823378098e+01	4.700074516279594718e+03	1.424936910222090773e+03	3.070686367097898710e+02	4.421499145263822356e+03	3.443594871809790448e+01	5.723448008745022264e+01	4.959349758139796904e+03	1.661718455111045387e+03	3.901176516882282499e+02	4.663208333333333030e+03	4.325000000000000000e+01	7.491666666666667140e+01	5.218625000000000000e+03	1.898500000000000000e+03	4.731666666666666856e+02	4.904917521402843704e+03	5.206405128190209552e+01	9.259885324588312017e+01	5.477900241860203096e+03	2.135281544888954613e+03	5.562156816451050645e+02	5.146626709472355287e+03	6.087810256380419105e+01	1.102810398250995547e+02	5.737175483720405282e+03	2.372063089777909227e+03	6.392646966235435002e+02
2.230000000000000000e+02	4.174439208652368507e+03	2.479406357435545161e+01	3.835761825599556119e+01	4.712513772340616924e+03	1.396100305739115129e+03	3.037566076620905733e+02	4.414802937659517738e+03	3.420953178717772403e+01	5.574130912799778059e+01	4.970298552836974523e+03	1.637091819536224193e+03	3.844824704977119154e+02	4.655166666666666970e+03	4.362500000000000000e+01	7.312500000000000000e+01	5.228083333333333030e+03	1.878083333333333258e+03	4.652083333333333144e+02	4.895530395673816201e+03	5.304046821282227597e+01	9.050869087200221941e+01	5.485868113829691538e+03	2.119074847130442322e+03	5.459341961689547134e+02	5.135894124680965433e+03	6.245593642564455195e+01	1.078923817440044388e+02	5.743652894326049136e+03	2.360066360927551614e+03	6.266600590045760555e+02
2.240000000000000000e+02	4.170500823732926619e+03	2.265278259696256313e+01	3.530827827595923196e+01	4.725179212785706113e+03	1.378520519401545016e+03	3.036134887883221154e+02	4.409187911866463764e+03	3.265972463181461194e+01	5.296663913797961243e+01	4.982006273059520026e+03	1.618739426367439137e+03	3.793275777274944289e+02	4.647875000000000000e+03	4.266666666666666430e+01	7.062500000000000000e+01	5.238833333333333030e+03	1.858958333333333258e+03	4.550416666666666856e+02	4.886562088133536236e+03	5.267360870151871666e+01	8.828336086202038757e+01	5.495660393607146034e+03	2.099177240299227378e+03	5.307557556058389991e+02	5.125249176267073381e+03	6.268055073637076191e+01	1.059417217240407751e+02	5.752487453880959947e+03	2.339396147265121272e+03	6.064698445450112558e+02
2.250000000000000000e+02	4.164384645597684539e+03	2.288086669826322250e+01	3.548878386572918942e+01	4.739210711759994410e+03	1.340356945004054069e+03	2.959723251410340481e+02	4.402733989465508785e+03	3.146126668246494518e+01	5.282772526619793041e+01	4.993959522546663720e+03	1.589407639168693549e+03	3.709444959038503384e+02	4.641083333333333030e+03	4.004166666666666430e+01	7.016666666666667140e+01	5.248708333333333030e+03	1.838458333333333258e+03	4.459166666666666856e+02	4.879432677201157276e+03	4.862206665086838342e+01	8.750560806713541240e+01	5.503457144120002340e+03	2.087509027497972966e+03	5.208888374294830328e+02	5.117782021068981521e+03	5.720246663507010965e+01	1.048445494676041534e+02	5.758205954906671650e+03	2.336559721662612446e+03	5.958610081922993231e+02
2.260000000000000000e+02	4.160474941657288582e+03	1.834701632328060583e+01	3.775129670840585305e+01	4.753744029244903686e+03	1.308905997111224679e+03	2.853776345211559828e+02	4.397341637495310351e+03	2.865267482830697077e+01	5.281314835420292297e+01	5.006351181289118358e+03	1.567098831888945824e+03	3.605013172605779914e+02	4.634208333333333030e+03	3.895833333333333570e+01	6.787500000000000000e+01	5.258958333333333030e+03	1.825291666666666742e+03	4.356250000000000000e+02	4.871075029171355709e+03	4.926399183835970064e+01	8.293685164579707703e+01	5.511565485377547702e+03	2.083484501444387661e+03	5.107486827394220086e+02	5.107941725009377478e+03	5.956965034338606557e+01	9.799870329159415405e+01	5.764172637421762374e+03	2.341677336222108806e+03	5.858723654788440172e+02
2.270000000000000000e+02	4.156204469860356767e+03	1.705913108050528848e+01	3.813688481339204372e+01	4.769594932247790894e+03	1.289608566009302876e+03	2.800197815770090983e+02	4.391560568263512323e+03	2.759206554025264424e+01	5.190177574002935756e+01	5.019443299457228932e+03	1.543970949671318067e+03	3.541973907885045492e+02	4.626916666666666970e+03	3.812500000000000000e+01	6.566666666666667140e+01	5.269291666666666970e+03	1.798333333333333258e+03	4.283750000000000000e+02	4.862272765069821617e+03	4.865793445974735221e+01	7.943155759330397814e+01	5.519140033876105008e+03	2.052695716995348448e+03	5.025526092114954508e+02	5.097628863472977173e+03	5.919086891949471152e+01	9.319644851994129908e+01	5.768988401085543046e+03	2.307058100657363866e+03	5.767302184229909017e+02
2.280000000000000000e+02	4.150759045164451891e+03	1.789964363232801148e+01	3.729664026372044816e+01	4.783785936788641266e+03	1.272571310915333015e+03	2.764532040983203274e+02	4.384921189248892915e+03	2.817898848283067537e+01	5.021082013186022408e+01	5.031559635060986693e+03	1.523118988790999992e+03	3.478724353824935065e+02	4.619083333333333030e+03	3.845833333333333570e+01	6.312500000000000000e+01	5.279333333333333030e+03	1.773666666666666742e+03	4.192916666666666856e+02	4.853245477417773145e+03	4.873767818383599604e+01	7.603917986813976881e+01	5.527107031605679367e+03	2.024214344542333492e+03	4.907108979508398647e+02	5.087407621502214170e+03	5.901702303433866348e+01	8.895335973627955184e+01	5.774880729878024795e+03	2.274762022418000470e+03	5.621301292350131007e+02
2.290000000000000000e+02	4.146908539068890605e+03	1.912116494384630627e+01	3.410372630385913340e+01	4.794091586194871525e+03	1.269978952640919942e+03	2.732183690041100022e+02	4.379475102867779242e+03	2.908141580525648351e+01	4.765602981859623810e+01	5.040899959764102277e+03	1.512822809653793229e+03	3.386508511687216583e+02	4.612041666666666970e+03	3.904166666666666430e+01	6.120833333333333570e+01	5.287708333333333030e+03	1.755666666666666742e+03	4.040833333333333144e+02	4.844608230465554698e+03	4.900191752807684509e+01	7.476063684807043330e+01	5.534516706902563783e+03	1.998510523679540256e+03	4.695158154979449705e+02	5.077174794264443335e+03	5.896216838948701877e+01	8.831294036280753801e+01	5.781325080471794536e+03	2.241354380692413542e+03	5.349482976625565698e+02
2.300000000000000000e+02	4.142478397997876527e+03	1.598569945982989182e+01	3.279179526779597609e+01	4.807139056682337468e+03	1.258799044818221546e+03	2.625696832554982620e+02	4.373843365665605234e+03	2.676368306324827984e+01	4.629173096723131664e+01	5.052298695007834795e+03	1.498337022409110887e+03	3.288056749610824454e+02	4.605208333333333030e+03	3.754166666666666430e+01	5.979166666666666430e+01	5.297458333333333030e+03	1.737875000000000000e+03	3.950416666666666856e+02	4.836573301001060827e+03	4.831965027008504876e+01	7.329160236610201196e+01	5.542617971658831266e+03	1.977412977590889113e+03	4.612776583722509258e+02	5.067938268668789533e+03	5.909763387350344033e+01	8.679153806553735251e+01	5.787777609984328592e+03	2.216950955181778227e+03	5.275136500778351092e+02
2.310000000000000000e+02	4.136557002073488547e+03	1.569938338779615705e+01	3.349597371629948128e+01	4.819553655925870771e+03	1.248727749130658140e+03	2.507244647925646461e+02	4.367528501036744274e+03	2.637052502723140890e+01	4.589382019148307279e+01	5.062860161296268416e+03	1.483801374565329070e+03	3.179038990629489945e+02	4.598500000000000000e+03	3.704166666666666430e+01	5.829166666666666430e+01	5.306166666666666970e+03	1.718875000000000000e+03	3.850833333333333144e+02	4.829471498963255726e+03	4.771280830610191970e+01	7.068951314185025581e+01	5.549473172037065524e+03	1.953948625434670930e+03	4.522627676037176343e+02	5.060442997926511453e+03	5.838394994553716799e+01	8.308735961703385442e+01	5.792779677407463168e+03	2.189022250869341860e+03	5.194422018741020111e+02
2.320000000000000000e+02	4.130391492487174219e+03	1.699299949433324031e+01	3.482618614003999369e+01	4.830814942878607326e+03	1.240696347935149106e+03	2.449045454135933255e+02	4.360737412910253624e+03	2.710066641383328800e+01	4.618392640335332544e+01	5.072490804772636693e+03	1.464785673967574439e+03	3.114731060401300056e+02	4.591083333333333030e+03	3.720833333333333570e+01	5.754166666666666430e+01	5.314166666666666970e+03	1.688875000000000000e+03	3.780416666666666856e+02	4.821429253756412436e+03	4.731600025283338340e+01	6.889940692998000316e+01	5.555842528560697247e+03	1.912964326032425561e+03	4.446102272932033657e+02	5.051775174179491842e+03	5.742366717233343110e+01	8.025714719329333491e+01	5.797518390454726614e+03	2.137053652064851121e+03	5.111787879197400457e+02
2.330000000000000000e+02	4.124112951851285288e+03	1.573249050134119287e+01	3.356743873404876410e+01	4.841662100206423020e+03	1.220141300921056654e+03	2.393100697422808878e+02	4.354348142592309159e+03	2.594957858400393036e+01	4.501288603369104635e+01	5.082226883436544995e+03	1.443049817127194956e+03	3.049883682044737725e+02	4.584583333333333030e+03	3.616666666666666430e+01	5.645833333333333570e+01	5.322791666666666970e+03	1.665958333333333258e+03	3.706666666666666856e+02	4.814818524074356901e+03	4.638375474932939824e+01	6.790378063297562505e+01	5.563356449896788945e+03	1.888866849539471559e+03	4.363449651288595987e+02	5.045053714815380772e+03	5.660084283199213928e+01	7.934922793261790730e+01	5.803921233126910920e+03	2.111775365745609633e+03	5.020232635910524550e+02
2.340000000000000000e+02	4.120461748366853499e+03	1.634845211960116984e+01	3.022586896976679327e+01	4.852908333405922349e+03	1.218588659780853732e+03	2.301718337526363882e+02	4.349355874183426749e+03	2.544505939313391707e+01	4.309210115155006804e+01	5.092079166702960720e+03	1.430856829890426980e+03	2.957734168763182083e+02	4.578250000000000000e+03	3.454166666666666430e+01	5.595833333333333570e+01	5.331250000000000000e+03	1.643125000000000000e+03	3.613750000000000000e+02	4.807144125816573251e+03	4.363827394019941153e+01	6.882456551511660336e+01	5.570420833297039280e+03	1.855393170109573020e+03	4.269765831236817917e+02	5.036038251633146501e+03	5.273488121373215876e+01	8.169079769689987813e+01	5.809591666594077651e+03	2.067661340219146041e+03	4.925781662473635834e+02
2.350000000000000000e+02	4.118770749686451381e+03	1.495626888395664267e+01	2.682156854583611505e+01	4.863399896977832213e+03	1.194104431622240554e+03	2.212913762149384240e+02	4.345781208176559630e+03	2.420730110864499096e+01	4.080661760625139323e+01	5.101179115155582622e+03	1.407468882477786792e+03	2.870415214408025690e+02	4.572791666666666970e+03	3.345833333333333570e+01	5.479166666666666430e+01	5.338958333333333030e+03	1.620833333333333258e+03	3.527916666666666856e+02	4.799802125156774309e+03	4.270936555802168044e+01	6.877671572708193537e+01	5.576737551511083439e+03	1.834197784188879723e+03	4.185418118925308022e+02	5.026812583646882558e+03	5.196039778271003229e+01	8.276176478749721355e+01	5.814516769688833847e+03	2.047562235044425961e+03	4.842919571183949756e+02
2.360000000000000000e+02	4.113584076423971055e+03	1.423662173892810401e+01	2.670528394183687126e+01	4.871912254814836160e+03	1.163548791886778645e+03	2.235339352397547259e+02	4.340208704878651588e+03	2.368081086946405378e+01	4.022764197091843386e+01	5.109101960740751565e+03	1.382899395943389209e+03	2.852878009532107058e+02	4.566833333333333030e+03	3.312500000000000000e+01	5.375000000000000000e+01	5.346291666666666970e+03	1.602250000000000000e+03	3.470416666666666856e+02	4.793457961788014472e+03	4.256918913053594622e+01	6.727235802908155904e+01	5.583481372592582375e+03	1.821600604056610791e+03	4.087955323801226655e+02	5.020082590242695005e+03	5.201337826107189244e+01	8.079471605816313229e+01	5.820671078518497779e+03	2.040951208113221355e+03	4.705493980935786453e+02
2.370000000000000000e+02	4.111128688508090818e+03	1.230680787266402376e+01	2.324518344661402836e+01	4.882398829024567021e+03	1.139911993721091903e+03	2.143152528484647235e+02	4.336231010920711924e+03	2.204923726966534758e+01	3.766425838997368203e+01	5.118595247845616541e+03	1.362455996860545838e+03	2.783659597575656903e+02	4.561333333333333030e+03	3.179166666666666785e+01	5.208333333333333570e+01	5.354791666666666970e+03	1.585000000000000000e+03	3.424166666666666856e+02	4.786435655745954136e+03	4.153409606366798812e+01	6.650240827669298938e+01	5.590988085487717399e+03	1.807544003139454162e+03	4.064673735757676809e+02	5.011537978158575243e+03	5.127652546066931194e+01	8.092148322005263594e+01	5.827184504308766918e+03	2.030088006278908097e+03	4.705180804848686194e+02
2.380000000000000000e+02	4.107148376433314297e+03	1.292460497508147554e+01	2.289752472845037090e+01	4.888539293068866755e+03	1.126687765793577910e+03	2.125505316363709767e+02	4.331449188216656694e+03	2.167063582087407170e+01	3.784459569755851760e+01	5.124790479867766408e+03	1.349177216230122212e+03	2.746294324848521455e+02	4.555750000000000000e+03	3.041666666666666785e+01	5.279166666666666430e+01	5.361041666666666970e+03	1.571666666666666742e+03	3.367083333333333144e+02	4.780050811783343306e+03	3.916269751245926045e+01	6.773873763577481100e+01	5.597292853465567532e+03	1.794156117103211272e+03	3.987872341818144832e+02	5.004351623566685703e+03	4.790872835825186371e+01	8.268580860488296480e+01	5.833544040264467185e+03	2.016645567539755575e+03	4.608661350302956521e+02
2.390000000000000000e+02	4.104919819000520874e+03	1.046300098870842277e+01	2.293439239044358402e+01	4.897849860429641012e+03	1.116449609362815409e+03	2.049493092973832518e+02	4.328105742833594377e+03	1.948150049435421138e+01	3.742552952855512416e+01	5.133070763548153991e+03	1.335953971348074447e+03	2.683913213153582547e+02	4.551291666666666970e+03	2.850000000000000000e+01	5.191666666666666430e+01	5.368291666666666970e+03	1.555458333333333258e+03	3.318333333333333144e+02	4.774477590499739563e+03	3.751849950564579217e+01	6.640780380477821154e+01	5.603512569785179949e+03	1.774962695318592068e+03	3.952753453513083741e+02	4.997663514332813065e+03	4.653699901129157723e+01	8.089894094288973747e+01	5.838733472903692928e+03	1.994467057303851107e+03	4.587173573692833770e+02
2.400000000000000000e+02	4.100529404128054011e+03	1.144247633944433318e+01	2.432951002071920854e+01	4.908276430430156324e+03	1.102650088203721225e+03	1.937809537740350265e+02	4.322952202064027006e+03	2.053373816972216659e+01	3.647725501035960605e+01	5.142325715215078162e+03	1.319950044101860612e+03	2.588904768870174848e+02	4.545375000000000000e+03	2.962500000000000000e+01	4.862500000000000000e+01	5.376375000000000000e+03	1.537250000000000000e+03	3.240000000000000000e+02	4.767797797935972994e+03	3.871626183027782986e+01	6.077274498964039395e+01	5.610424284784921838e+03	1.754549955898139388e+03	3.891095231129825152e+02	4.990220595871945989e+03	4.780752366055566682e+01	7.292048997928078791e+01	5.844473569569843676e+03	1.971849911796278775e+03	4.542190462259649735e+02
2.410000000000000000e+02	4.094900560843742369e+03	1.267361256210249465e+01	2.252522838785527881e+01	4.919331635556266519e+03	1.067154167612382025e+03	1.903301912956728472e+02	4.317283613755204897e+03	2.098263961438458125e+01	3.499178086059430370e+01	5.151457484444799775e+03	1.292035417139524270e+03	2.538734289811697522e+02	4.539666666666666970e+03	2.929166666666666785e+01	4.745833333333333570e+01	5.383583333333333030e+03	1.516916666666666742e+03	3.174166666666666856e+02	4.762049719578129043e+03	3.760069371894875445e+01	5.992488580607236770e+01	5.615709182221866286e+03	1.741797916193809215e+03	3.809599043521636190e+02	4.984432772489591116e+03	4.590972077123083750e+01	7.239143827881139259e+01	5.847835031110399541e+03	1.966679165720951460e+03	4.445031420376604956e+02
2.420000000000000000e+02	4.089958036328492653e+03	1.352308461517469240e+01	2.137806492461458419e+01	4.926923869756786189e+03	1.032109023038684882e+03	1.857589541570181950e+02	4.312083184830912614e+03	2.128237564092068013e+01	3.398069912897395994e+01	5.158545268211726579e+03	1.265929511519342441e+03	2.495461437451757547e+02	4.534208333333333030e+03	2.904166666666666785e+01	4.658333333333333570e+01	5.390166666666666970e+03	1.499750000000000000e+03	3.133333333333333144e+02	4.756333481835753446e+03	3.680095769241265202e+01	5.918596753769271146e+01	5.621788065121607360e+03	1.733570488480657559e+03	3.771205229214908741e+02	4.978458630338172952e+03	4.456024871815864685e+01	7.178860174205209432e+01	5.853409463576547751e+03	1.967390976961315118e+03	4.409077125096484338e+02
2.430000000000000000e+02	4.086397070808165608e+03	1.253399308755911257e+01	2.099566451024984204e+01	4.935000630631060631e+03	1.008469897319372080e+03	1.807771049428102685e+02	4.307448535404082577e+03	2.045449654377955540e+01	3.331033225512491924e+01	5.166250315315530315e+03	1.244172448659686097e+03	2.434927191380717773e+02	4.528500000000000000e+03	2.837500000000000000e+01	4.562500000000000000e+01	5.397500000000000000e+03	1.479875000000000000e+03	3.062083333333333144e+02	4.749551464595917423e+03	3.629550345622044460e+01	5.793966774487508076e+01	5.628749684684469685e+03	1.715577551340313903e+03	3.689239475285948515e+02	4.970602929191833937e+03	4.421600691244088921e+01	7.025433548975016151e+01	5.859999369368939369e+03	1.951280102680627806e+03	4.316395617238563318e+02
2.440000000000000000e+02	4.082753729123325229e+03	1.249089855416209893e+01	2.015031832858571548e+01	4.943952252740993572e+03	9.920377365584168956e+02	1.772464263732953782e+02	4.302960197894995872e+03	2.026628261041438250e+01	3.236682583095952737e+01	5.174080293037162846e+03	1.228373034945875133e+03	2.378523798533143463e+02	4.523166666666666970e+03	2.804166666666666785e+01	4.458333333333333570e+01	5.404208333333333030e+03	1.464708333333333258e+03	2.984583333333333144e+02	4.743373135438338068e+03	3.581705072291894965e+01	5.679984083570714404e+01	5.634336373629503214e+03	1.701043631720791382e+03	3.590642868133522825e+02	4.963579604210009165e+03	4.359243477917123499e+01	6.901634833808095948e+01	5.864464413925672488e+03	1.937378930108249733e+03	4.196702402933712506e+02
2.450000000000000000e+02	4.077838001366949811e+03	1.202213379312144426e+01	1.940782025793689058e+01	4.951826948327656282e+03	9.537817375303843619e+02	1.818683899214226471e+02	4.297731500683475133e+03	2.011523356322738820e+01	3.172474346230177744e+01	5.180975974163828141e+03	1.196432535431858696e+03	2.372883616273779808e+02	4.517625000000000000e+03	2.820833333333333215e+01	4.404166666666666430e+01	5.410125000000000000e+03	1.439083333333333258e+03	2.927083333333333144e+02	4.737518499316524867e+03	3.630143310343927965e+01	5.635858987103155471e+01	5.639274025836171859e+03	1.681734131234807819e+03	3.481283050392886480e+02	4.957411998633050644e+03	4.439453287354521649e+01	6.867551307539643801e+01	5.868423051672343718e+03	1.924384929136282153e+03	4.035482767452439816e+02
2.460000000000000000e+02	4.074153605978764972e+03	1.137941978387341990e+01	2.008290498853909867e+01	4.960750495034692904e+03	9.435601074530153483e+02	1.764518750315459670e+02	4.293618469656048546e+03	1.962720989193670817e+01	3.122895249426954933e+01	5.188708580850679937e+03	1.180071720393174246e+03	2.318301041824396407e+02	4.513083333333333030e+03	2.787500000000000000e+01	4.237500000000000000e+01	5.416666666666666970e+03	1.416583333333333258e+03	2.872083333333333144e+02	4.732548197010617514e+03	3.612279010806329183e+01	5.352104750573045067e+01	5.644624752482654003e+03	1.653094946273492269e+03	3.425865624842269881e+02	4.952013060687901088e+03	4.437058021612658365e+01	6.466709501146090133e+01	5.872582838298641036e+03	1.889606559213651053e+03	3.979647916351206618e+02
2.470000000000000000e+02	4.068140997843471268e+03	1.124507651313076195e+01	2.172341061033677079e+01	4.968682260838750153e+03	9.480922548085836752e+02	1.670398121708314818e+02	4.288028832255069574e+03	1.926837158989871313e+01	3.211170530516838539e+01	5.195486963752709016e+03	1.172462794070958353e+03	2.250824060854157551e+02	4.507916666666666970e+03	2.729166666666666785e+01	4.250000000000000000e+01	5.422291666666666970e+03	1.396833333333333258e+03	2.831250000000000000e+02	4.727804501078264366e+03	3.531496174343462258e+01	5.288829469483161461e+01	5.649096369580624923e+03	1.621203872595708162e+03	3.411675939145842449e+02	4.947692335489862671e+03	4.333825682020257375e+01	6.327658938966322921e+01	5.875901072494583786e+03	1.845574411858082840e+03	3.992101878291684898e+02
2.480000000000000000e+02	4.062800758673225118e+03	1.133429121937897044e+01	2.129568461310813277e+01	4.975229477190711805e+03	9.305651715516592049e+02	1.663101798694455340e+02	4.282962879336612787e+03	1.858381227635615218e+01	3.177284230655406816e+01	5.202010571928689387e+03	1.156428419109163087e+03	2.227592566013894384e+02	4.503125000000000000e+03	2.583333333333333215e+01	4.225000000000000000e+01	5.428791666666666970e+03	1.382291666666666742e+03	2.792083333333333144e+02	4.723287120663387213e+03	3.308285439031051567e+01	5.272715769344593184e+01	5.655572761404644552e+03	1.608154914224170398e+03	3.356574100652771904e+02	4.943449241326775336e+03	4.033237544728769564e+01	6.320431538689186368e+01	5.882353856142622135e+03	1.834018161781674280e+03	3.921064867972211232e+02
2.490000000000000000e+02	4.057754408703046465e+03	1.120933667255979849e+01	2.112973129975772224e+01	4.985529773908227980e+03	9.076875043014453013e+02	1.651499502373410451e+02	4.277981371018189748e+03	1.856300166961323228e+01	3.066903231654552897e+01	5.210598220287447475e+03	1.134718752150722594e+03	2.195749751186705225e+02	4.498208333333333030e+03	2.591666666666666785e+01	4.020833333333333570e+01	5.435666666666666970e+03	1.361750000000000000e+03	2.740000000000000000e+02	4.718435295648476313e+03	3.327033166372009987e+01	4.974763435012114599e+01	5.660735113045886465e+03	1.588781247849277406e+03	3.284250248813294775e+02	4.938662257963619595e+03	4.062399666077353544e+01	5.928693536690894916e+01	5.885803559425105959e+03	1.815812495698554812e+03	3.828500497626589549e+02
2.500000000000000000e+02	4.055101175028765283e+03	1.096102178516111358e+01	2.287210671401214057e+01	4.991081913056460508e+03	8.908777711518296201e+02	1.676713531934424282e+02	4.274717254181048702e+03	1.741801089258055768e+01	3.187355335700607029e+01	5.215999289861563739e+03	1.117668052242581325e+03	2.177731765967212141e+02	4.494333333333333030e+03	2.387500000000000000e+01	4.087500000000000000e+01	5.440916666666666970e+03	1.344458333333333258e+03	2.678750000000000000e+02	4.713949412485617358e+03	3.033198910741944232e+01	4.987644664299392616e+01	5.665834043471770201e+03	1.571248614424085190e+03	3.179768234032787859e+02	4.933565491637900777e+03	3.678897821483888464e+01	5.887789328598785943e+01	5.890751420276873432e+03	1.798038895514836895e+03	3.680786468065575718e+02
2.510000000000000000e+02	4.051299285689975477e+03	1.226644334954787929e+01	2.115602747108900772e+01	4.995500287236759505e+03	8.840842248951782949e+02	1.754691146025318744e+02	4.270503809511654254e+03	1.817488834144060661e+01	3.078634706887783778e+01	5.220645976951713237e+03	1.104125445780922519e+03	2.195887239679325944e+02	4.489708333333333030e+03	2.408333333333333215e+01	4.041666666666666430e+01	5.445791666666666970e+03	1.324166666666666742e+03	2.637083333333333144e+02	4.708912857155011807e+03	2.999177832522605769e+01	5.004698626445549081e+01	5.670937356381620702e+03	1.544207887552410966e+03	3.078279426987340344e+02	4.928117380976690583e+03	3.590022331711878678e+01	5.967730586224432443e+01	5.896083046096574435e+03	1.764249108438155190e+03	3.519475520641347543e+02
2.520000000000000000e+02	4.046038892596443930e+03	1.160689627206908980e+01	2.038722620836011146e+01	5.001899307498788403e+03	8.738734918957836726e+02	1.689493522186465384e+02	4.265081946298221737e+03	1.832428146936787883e+01	2.975611310418005573e+01	5.226803820416060262e+03	1.092311745947891950e+03	2.134121761093232692e+02	4.484125000000000000e+03	2.504166666666666785e+01	3.912500000000000000e+01	5.451708333333333030e+03	1.310750000000000000e+03	2.578750000000000000e+02	4.703168053701778263e+03	3.175905186396545687e+01	4.849388689581994072e+01	5.676612846250605799e+03	1.529188254052108050e+03	3.023378238906767592e+02	4.922211107403555616e+03	3.847643706126424945e+01	5.786277379163988854e+01	5.901517359167877657e+03	1.747626508104216327e+03	3.468006477813534616e+02
2.530000000000000000e+02	4.042895619227642328e+03	9.292647769762030663e+00	2.116987209125872127e+01	5.008624615093161992e+03	8.736481860512255935e+02	1.595391149046943440e+02	4.261322809613820937e+03	1.681299055154768141e+01	2.983493604562936241e+01	5.233020640879914026e+03	1.085844926358946168e+03	2.051237241190138434e+02	4.479750000000000000e+03	2.433333333333333215e+01	3.850000000000000000e+01	5.457416666666666970e+03	1.298041666666666742e+03	2.507083333333333428e+02	4.698177190386179063e+03	3.185367611511898289e+01	4.716506395437063759e+01	5.681812692453419913e+03	1.510238406974387317e+03	2.962929425476528422e+02	4.916604380772357217e+03	3.937401889690463008e+01	5.583012790874127518e+01	5.906208718240171947e+03	1.722435147282107891e+03	3.418775517619723132e+02
2.540000000000000000e+02	4.038005105674776587e+03	1.215414410876506857e+01	2.087540650890161231e+01	5.014571062183594222e+03	8.624439530350297218e+02	1.544516239157038626e+02	4.256731719504055036e+03	1.811873872104920125e+01	2.941686992111747401e+01	5.238535531091797566e+03	1.068138643184181547e+03	2.025174786245185885e+02	4.475458333333333030e+03	2.408333333333333215e+01	3.795833333333333570e+01	5.462500000000000000e+03	1.273833333333333258e+03	2.505833333333333428e+02	4.694184947162611024e+03	3.004792794561746305e+01	4.649979674554919740e+01	5.686464468908202434e+03	1.479528023482484969e+03	2.986491880421480687e+02	4.912911560991889928e+03	3.601252255790159751e+01	5.504126015776505909e+01	5.910428937816405778e+03	1.685222713631636907e+03	3.467150427509628230e+02
2.550000000000000000e+02	4.035249427262689551e+03	1.267204441011355520e+01	1.895451510041801058e+01	5.020768936973558993e+03	8.517316936186352905e+02	1.505982049413913444e+02	4.253499713631345003e+03	1.783602220505677849e+01	2.793559088354233921e+01	5.244551135153446012e+03	1.055824180142650903e+03	1.977574358040290008e+02	4.471750000000000000e+03	2.300000000000000000e+01	3.691666666666666430e+01	5.468333333333333030e+03	1.259916666666666742e+03	2.449166666666666572e+02	4.690000286368654997e+03	2.816397779494322151e+01	4.589774244979098938e+01	5.692115531513220049e+03	1.464009153190682582e+03	2.920758975293043136e+02	4.908250572737309994e+03	3.332795558988644302e+01	5.487881823291532157e+01	5.915897729693107067e+03	1.668101639714698194e+03	3.392351283919419984e+02
2.560000000000000000e+02	4.034346801232560210e+03	1.137637816910064892e+01	1.988061410591940970e+01	5.026593708356645948e+03	8.470317827822648269e+02	1.447714992097562856e+02	4.251423400616280560e+03	1.672985575121699142e+01	2.791947371962637447e+01	5.250026020844989034e+03	1.043411724724465785e+03	1.918649162715448142e+02	4.468500000000000000e+03	2.208333333333333215e+01	3.595833333333333570e+01	5.473458333333333030e+03	1.239791666666666742e+03	2.389583333333333428e+02	4.685576599383719440e+03	2.743681091544967288e+01	4.399719294704029693e+01	5.696890645821677026e+03	1.436171608608867700e+03	2.860517503951218714e+02	4.902653198767439790e+03	3.279028849756601716e+01	5.203605256074726526e+01	5.920322958310020113e+03	1.632551550551068658e+03	3.331451674569103716e+02
2.570000000000000000e+02	4.030155005271934442e+03	1.105782717782644653e+01	1.954208968396105917e+01	5.032557480951593789e+03	8.106487308679772923e+02	1.485595535016868496e+02	4.247369169302633964e+03	1.623724692224655541e+01	2.775021150864719743e+01	5.255299573809130379e+03	1.013803532100655275e+03	1.930089434175100962e+02	4.464583333333333030e+03	2.141666666666666785e+01	3.595833333333333570e+01	5.478041666666666970e+03	1.216958333333333258e+03	2.374583333333333428e+02	4.681797497364032097e+03	2.659608641108678029e+01	4.416645515801947397e+01	5.700783759524203560e+03	1.420113134566011240e+03	2.819077232491565610e+02	4.899011661394732073e+03	3.177550615550688917e+01	5.237457698270561224e+01	5.923525852381740151e+03	1.623267935798689223e+03	3.263571131649798645e+02
2.580000000000000000e+02	4.027944191433328797e+03	9.756722616893553024e+00	1.991688255758024084e+01	5.040069847150532951e+03	8.012668794099463412e+02	1.440049937516382101e+02	4.244472095716664626e+03	1.492002797511344170e+01	2.795844127879011864e+01	5.261493256908599506e+03	9.994876063716397994e+02	1.874608302091524479e+02	4.461000000000000000e+03	2.008333333333333215e+01	3.600000000000000000e+01	5.482916666666666970e+03	1.197708333333333258e+03	2.309166666666666572e+02	4.677527904283335374e+03	2.524663869155322260e+01	4.404155872120988136e+01	5.704340076424734434e+03	1.395929060295026829e+03	2.743725031241808665e+02	4.894055808566670748e+03	3.040994404977310950e+01	5.208311744241976271e+01	5.925763486182800989e+03	1.594149787256720174e+03	3.178283395816951042e+02
2.590000000000000000e+02	4.026079789990078098e+03	9.800336941669424817e+00	1.742462674863307015e+01	5.046528596622612895e+03	7.867265174822067593e+02	1.363062492679784725e+02	4.241664894995039504e+03	1.500433513750137848e+01	2.598314670764986545e+01	5.267264298311306447e+03	9.813215920744366940e+02	1.822572913006559077e+02	4.457250000000000000e+03	2.020833333333333215e+01	3.454166666666666430e+01	5.488000000000000000e+03	1.175916666666666742e+03	2.282083333333333428e+02	4.672835105004960496e+03	2.541233152916528581e+01	4.310018662568346315e+01	5.708735701688693553e+03	1.370511741258896791e+03	2.741593753660107495e+02	4.888420210009921902e+03	3.061632972499723948e+01	5.165870658470025489e+01	5.929471403377387105e+03	1.565106815851126612e+03	3.201104173986882415e+02
2.600000000000000000e+02	4.022798487397481495e+03	1.004787603813140606e+01	1.859229649836898801e+01	5.052682773785304562e+03	7.659860412732198256e+02	1.295447555130481021e+02	4.237878410365407035e+03	1.514893801906570303e+01	2.633781491585116186e+01	5.272695553559318796e+03	9.620971873032765416e+02	1.768973777565240653e+02	4.452958333333333030e+03	2.025000000000000000e+01	3.408333333333333570e+01	5.492708333333333030e+03	1.158208333333333258e+03	2.242500000000000000e+02	4.668038256301259025e+03	2.535106198093429697e+01	4.182885175081550955e+01	5.712721113107347264e+03	1.354319479363389974e+03	2.716026222434759347e+02	4.883118179269185021e+03	3.045212396186859394e+01	4.957437016829768339e+01	5.932733892881361498e+03	1.550430625393446689e+03	3.189552444869518695e+02
2.610000000000000000e+02	4.020202980497816952e+03	1.004539738145033390e+01	1.816875578782238421e+01	5.059260940014859443e+03	7.661458293542519868e+02	1.272244658709233818e+02	4.234913990248908704e+03	1.481436535739183213e+01	2.585521122724452425e+01	5.278255470007429722e+03	9.570312480104594215e+02	1.737372329354616909e+02	4.449625000000000000e+03	1.958333333333333215e+01	3.354166666666666430e+01	5.497250000000000000e+03	1.147916666666666742e+03	2.202500000000000000e+02	4.664336009751091296e+03	2.435230130927483216e+01	4.122812210608880434e+01	5.716244529992570278e+03	1.338802085322874063e+03	2.667627670645383091e+02	4.879047019502183502e+03	2.912126928521632863e+01	4.891457754551094439e+01	5.935239059985140557e+03	1.529687503979081612e+03	3.132755341290766182e+02
2.620000000000000000e+02	4.017343278745413954e+03	9.194331943069991908e+00	1.847294797812483580e+01	5.064371923508861983e+03	7.548318955132278916e+02	1.220417398302886767e+02	4.231879972706040462e+03	1.390966597153499507e+01	2.571564065572908575e+01	5.283185961754430537e+03	9.416867810899473170e+02	1.695000365818110026e+02	4.446416666666666970e+03	1.862500000000000000e+01	3.295833333333333570e+01	5.502000000000000000e+03	1.128541666666666742e+03	2.169583333333333428e+02	4.660953360627293478e+03	2.334033402846500493e+01	4.020102601093758210e+01	5.720814038245569463e+03	1.315396552243386168e+03	2.644166300848556830e+02	4.875490054587919985e+03	2.805566805693000987e+01	4.744371868854183560e+01	5.939628076491138017e+03	1.502251437820105593e+03	3.118749268363779947e+02
2.630000000000000000e+02	4.014449521815666230e+03	6.761369512082044508e+00	1.882213915030072116e+01	5.069366777489884043e+03	7.501622752273714241e+02	1.245964399377364913e+02	4.228620594241167055e+03	1.225568475604102225e+01	2.576523624181702843e+01	5.288058388744942022e+03	9.370603042803522840e+02	1.687357199688682385e+02	4.442791666666666970e+03	1.775000000000000000e+01	3.270833333333333570e+01	5.506750000000000000e+03	1.123958333333333258e+03	2.128750000000000000e+02	4.656962739092166885e+03	2.324431524395897952e+01	3.965143042484964298e+01	5.725441611255057978e+03	1.310856362386314231e+03	2.570142800311317615e+02	4.871133811517667709e+03	2.873863048791795549e+01	4.659452751636595025e+01	5.944133222510115957e+03	1.497754391439294977e+03	3.011535600622635229e+02
2.640000000000000000e+02	4.011836281131327723e+03	7.881813575790610926e+00	1.739868526506527502e+01	5.075020102243881411e+03	7.350965144097992834e+02	1.200227051893856611e+02	4.225772307232330604e+03	1.221174012122864028e+01	2.474100929919930536e+01	5.293343384455273736e+03	9.212357572048996417e+02	1.659905192613595091e+02	4.439708333333333030e+03	1.654166666666666785e+01	3.208333333333333570e+01	5.511666666666666970e+03	1.107375000000000000e+03	2.119583333333333428e+02	4.653644359434335456e+03	2.087159321210469543e+01	3.942565736746736604e+01	5.729989948878060204e+03	1.293514242795100472e+03	2.579261474053071765e+02	4.867580385535338792e+03	2.520151975754272655e+01	4.676798140160139639e+01	5.948313231089452529e+03	1.479653485590200717e+03	3.038939614772810387e+02
2.650000000000000000e+02	4.009200516587004131e+03	7.801070827560801391e+00	1.667039393952322968e+01	5.080585512574439235e+03	7.212150437639455731e+02	1.237661983920152551e+02	4.222808591626835550e+03	1.227553541378039981e+01	2.377269696976161484e+01	5.298271922953886133e+03	9.091075218819728434e+02	1.658830991960076346e+02	4.436416666666666970e+03	1.675000000000000000e+01	3.087500000000000000e+01	5.515958333333333030e+03	1.097000000000000000e+03	2.080000000000000000e+02	4.650024741706498389e+03	2.122446458621960019e+01	3.797730303023838161e+01	5.733644743712779928e+03	1.284892478118027157e+03	2.501169008039923654e+02	4.863632816746329809e+03	2.569892917243920039e+01	4.507960606047677032e+01	5.951331154092226825e+03	1.472784956236054313e+03	2.922338016079847307e+02
2.660000000000000000e+02	4.006475919958802479e+03	7.801070827560801391e+00	1.717019483293552895e+01	5.086322802677693289e+03	7.015584439593233128e+02	1.204926926362927020e+02	4.219800459979401239e+03	1.227553541378039981e+01	2.368926408313442877e+01	5.303119734672180130e+03	8.905083886463282852e+02	1.611213463181463510e+02	4.433125000000000000e+03	1.675000000000000000e+01	3.020833333333333215e+01	5.519916666666666970e+03	1.079458333333333258e+03	2.017500000000000000e+02	4.646449540020598761e+03	2.122446458621960019e+01	3.672740258353223197e+01	5.736713598661153810e+03	1.268408278020338230e+03	2.423786536818536490e+02	4.859774080041197521e+03	2.569892917243920039e+01	4.324647183373113535e+01	5.953510530655640650e+03	1.457358222707343202e+03	2.830073073637072980e+02
2.670000000000000000e+02	4.004224193910047234e+03	8.678638877918018579e+00	1.648199512423406077e+01	5.092690715689969693e+03	6.867230745317687024e+02	1.194543782942224652e+02	4.216820430288356874e+03	1.288098610562567536e+01	2.265766422878369823e+01	5.308678691178318331e+03	8.762157039325509231e+02	1.588521891471112326e+02	4.429416666666666970e+03	1.708333333333333215e+01	2.883333333333333215e+01	5.524666666666666970e+03	1.065708333333333258e+03	1.982500000000000000e+02	4.642012903044977065e+03	2.128568056104099071e+01	3.500900243788296962e+01	5.740654642155015608e+03	1.255200962734115592e+03	2.376478108528887674e+02	4.854609139423287161e+03	2.548802778874864572e+01	4.118467154243260353e+01	5.956642617643364247e+03	1.444693592134897699e+03	2.770456217057775348e+02
2.680000000000000000e+02	4.001429715015826332e+03	8.012830009501888284e+00	1.647826507582956168e+01	5.097462775950398282e+03	6.793157789349215818e+02	1.169436641737597853e+02	4.213944024174579681e+03	1.233974833808427718e+01	2.213496587124811299e+01	5.313273054641865201e+03	8.649287228007941621e+02	1.552634987535465712e+02	4.426458333333333030e+03	1.666666666666666785e+01	2.779166666666666785e+01	5.529083333333333030e+03	1.050541666666666742e+03	1.935833333333333428e+02	4.638972642492086379e+03	2.099358499524905852e+01	3.344836746208522271e+01	5.744893612024800859e+03	1.236154610532539209e+03	2.319031679131201145e+02	4.851486951650839728e+03	2.532050332383144564e+01	3.910506825750377402e+01	5.960703890716267779e+03	1.421767554398411903e+03	2.702230024929069145e+02
2.690000000000000000e+02	3.998832710709593812e+03	6.854018161295231337e+00	1.609618539638959334e+01	5.100735511679414230e+03	6.577510667473329704e+02	1.123367795251601251e+02	4.210749688688130846e+03	1.196867574731428263e+01	2.163142603152812882e+01	5.316909422506373630e+03	8.420630333736664852e+02	1.511267230959134054e+02	4.422666666666666970e+03	1.708333333333333215e+01	2.716666666666666785e+01	5.533083333333333030e+03	1.026375000000000000e+03	1.899166666666666572e+02	4.634583644645203094e+03	2.219799091935238167e+01	3.270190730180520688e+01	5.749257244160292430e+03	1.210686966626333515e+03	2.287066102374199090e+02	4.846500622623740128e+03	2.731264850537143474e+01	3.823714793694374237e+01	5.965431154987251830e+03	1.394998933252667030e+03	2.674965538081731893e+02
2.700000000000000000e+02	3.996493831998080623e+03	6.256512404701744856e+00	1.663628733404578952e+01	5.104995040476872418e+03	6.372240011328071887e+02	1.132765553074877403e+02	4.207809415999040539e+03	1.158658953568420635e+01	2.190147700035623046e+01	5.320893353571769694e+03	8.262578338997368519e+02	1.490966109870772129e+02	4.419125000000000000e+03	1.691666666666666785e+01	2.716666666666666785e+01	5.536791666666666970e+03	1.015291666666666629e+03	1.849166666666666572e+02	4.630440584000959461e+03	2.224674379764913112e+01	3.243185633297710524e+01	5.752689979761564246e+03	1.204325499433596406e+03	2.207367223462561014e+02	4.841756168001919832e+03	2.757682092863159085e+01	3.769704599928754618e+01	5.968588292856461521e+03	1.393359332200526069e+03	2.565567780258455741e+02
2.710000000000000000e+02	3.993852386786040825e+03	5.685793446131500062e+00	1.634629698883627924e+01	5.111045788120303769e+03	6.182782412792920468e+02	1.155795063663743747e+02	4.204967860059687155e+03	1.121789672306574914e+01	2.129814849441813962e+01	5.325981227393484915e+03	8.094099539729793378e+02	1.477897531831872016e+02	4.416083333333333030e+03	1.675000000000000000e+01	2.625000000000000000e+01	5.540916666666666970e+03	1.000541666666666629e+03	1.800000000000000000e+02	4.627198806606978906e+03	2.228210327693425086e+01	3.120185150558186038e+01	5.755852105939849025e+03	1.191673379360353920e+03	2.122102468168127984e+02	4.838314279880624781e+03	2.781420655386850171e+01	3.615370301116372076e+01	5.970787545213030171e+03	1.382805092054041324e+03	2.444204936336256253e+02
2.720000000000000000e+02	3.992727526554982433e+03	7.069219168851702761e+00	1.493415458303747734e+01	5.115194229913092386e+03	6.145466581643635209e+02	1.135461608608132593e+02	4.202780429944157731e+03	1.199294291775918531e+01	2.009207729151873778e+01	5.330097114956545738e+03	8.016691624155150748e+02	1.437730804304066226e+02	4.412833333333333030e+03	1.691666666666666785e+01	2.525000000000000000e+01	5.545000000000000000e+03	9.887916666666666288e+02	1.740000000000000000e+02	4.622886236722508329e+03	2.184039041557414862e+01	3.040792270848126222e+01	5.759902885043454262e+03	1.175914170917818183e+03	2.042269195695933774e+02	4.832939140111683628e+03	2.676411416448163294e+01	3.556584541696252444e+01	5.974805770086907614e+03	1.363036675168969850e+03	2.344538391391867549e+02
2.730000000000000000e+02	3.990191357448499730e+03	6.776840799278256000e+00	1.354236697150611590e+01	5.119934267846485454e+03	6.041712908120591692e+02	1.117541183649693579e+02	4.199949845390916380e+03	1.228425373297246281e+01	1.850035015241972403e+01	5.334487967256576667e+03	7.878564787393628421e+02	1.404187258491513433e+02	4.409708333333333030e+03	1.779166666666666785e+01	2.345833333333333215e+01	5.549041666666666970e+03	9.715416666666666288e+02	1.690833333333333428e+02	4.619466821275749680e+03	2.329907960036087289e+01	2.841631651424694027e+01	5.763595366076757273e+03	1.155226854593970302e+03	1.977479408175153424e+02	4.829225309218166331e+03	2.880649253405508148e+01	3.337429969516054484e+01	5.978149065486848485e+03	1.338912042521274088e+03	2.264125483016973135e+02
2.740000000000000000e+02	3.989209774426055446e+03	4.952191621733298632e+00	1.354625813409128732e+01	5.124703351213683163e+03	6.041174458404084362e+02	1.056088726743931829e+02	4.197625720546360753e+03	1.145526247753331539e+01	1.846062906704564455e+01	5.338664175606841127e+03	7.801628895868708469e+02	1.355127696705299343e+02	4.406041666666666970e+03	1.795833333333333215e+01	2.337500000000000000e+01	5.552625000000000000e+03	9.562083333333333712e+02	1.654166666666666572e+02	4.614457612786973186e+03	2.446140418913334713e+01	2.828937093295435545e+01	5.766585824393158873e+03	1.132253777079795782e+03	1.953205636628033801e+02	4.822873558907278493e+03	3.096447504493336567e+01	3.320374186590871091e+01	5.980546648786316837e+03	1.308299220826258306e+03	2.252244606589401315e+02
2.750000000000000000e+02	3.987339368305835706e+03	4.890821402175467014e+00	1.288141236504746168e+01	5.128764620133038989e+03	5.996004563571594872e+02	1.040669061873960288e+02	4.195398850819584368e+03	1.127874403442106654e+01	1.775320618252372995e+01	5.342507310066519494e+03	7.724668948452464292e+02	1.322626197603646858e+02	4.403458333333333030e+03	1.766666666666666785e+01	2.262500000000000000e+01	5.556250000000000000e+03	9.453333333333333712e+02	1.604583333333333428e+02	4.611517815847081692e+03	2.405458929891226916e+01	2.749679381747627005e+01	5.769992689933480506e+03	1.118199771821420200e+03	1.886540469063019998e+02	4.819577298360830355e+03	3.044251193115786691e+01	3.236858763495254010e+01	5.983735379866961011e+03	1.291066210309507369e+03	2.168497604792706568e+02
2.760000000000000000e+02	3.986447087840052063e+03	4.281219744158178742e+00	1.227970903274474779e+01	5.132714005571558118e+03	5.875105619659407239e+02	1.035620712845424976e+02	4.193786043920025804e+03	1.055727653874575545e+01	1.747318784970570960e+01	5.346044502785779514e+03	7.579636143163037332e+02	1.316560356422712630e+02	4.401125000000000000e+03	1.683333333333333215e+01	2.266666666666666785e+01	5.559375000000000000e+03	9.284166666666666288e+02	1.597500000000000000e+02	4.608463956079974196e+03	2.310939012792091063e+01	2.786014548362762611e+01	5.772705497214220486e+03	1.098869719017029638e+03	1.878439643577287370e+02	4.815802912159947482e+03	2.938544692250848556e+01	3.305362430058858791e+01	5.986035994428441882e+03	1.269322771367392534e+03	2.159379287154575024e+02
2.770000000000000000e+02	3.985366909769862104e+03	4.021287821333492829e+00	1.075596503214114463e+01	5.137522559503998309e+03	5.698224049104983351e+02	1.000909929436009662e+02	4.192183454884931052e+03	9.989810577333413377e+00	1.635714918273723839e+01	5.350302946418665670e+03	7.440570357885824251e+02	1.280246631384671616e+02	4.399000000000000000e+03	1.595833333333333393e+01	2.195833333333333215e+01	5.563083333333333030e+03	9.182916666666666288e+02	1.559583333333333428e+02	4.605816545115068948e+03	2.192685608933325625e+01	2.755951748392942591e+01	5.775863720248000391e+03	1.092526297544750832e+03	1.838920035281995240e+02	4.812633090230137896e+03	2.789537884533317680e+01	3.316070163452552322e+01	5.988644107162667751e+03	1.266760928422834922e+03	2.118256737230657336e+02
2.780000000000000000e+02	3.983107522177388546e+03	3.800837002936269471e+00	8.519421894474270118e+00	5.140691035358939189e+03	5.778789314246499771e+02	1.018392463157153429e+02	4.190095427755361015e+03	9.525418501468134735e+00	1.459304428057046898e+01	5.353845517679469594e+03	7.461269657123250454e+02	1.267946231578576715e+02	4.397083333333333030e+03	1.525000000000000000e+01	2.066666666666666785e+01	5.567000000000000000e+03	9.143750000000000000e+02	1.517500000000000000e+02	4.604071238911305045e+03	2.097458149853186526e+01	2.674028905276286849e+01	5.780154482320530406e+03	1.082623034287674955e+03	1.767053768421423285e+02	4.811059144489277969e+03	2.669916299706373053e+01	3.281391143885906558e+01	5.993308964641060811e+03	1.250871068575349909e+03	2.016607536842846571e+02
2.790000000000000000e+02	3.980999034523257251e+03	5.304640285167341318e+00	6.598856306643581249e+00	5.145037827567490240e+03	5.638662385287768757e+02	9.334121337252159378e+01	4.187791183928295141e+03	1.015232014258367066e+01	1.344526148665512366e+01	5.357581413783745120e+03	7.317039525977218091e+02	1.208789400195941255e+02	4.394583333333333030e+03	1.500000000000000000e+01	2.029166666666666785e+01	5.570125000000000000e+03	8.995416666666666288e+02	1.484166666666666572e+02	4.601375482738370920e+03	1.984767985741633112e+01	2.713807184667821204e+01	5.782668586216254880e+03	1.067379380735611448e+03	1.759543933137391889e+02	4.808167632143408809e+03	2.469535971483265868e+01	3.398447702668975268e+01	5.995212172432509760e+03	1.235217094804556382e+03	2.034921199608117206e+02
2.800000000000000000e+02	3.980506516000017200e+03	3.660335257496955208e+00	6.861818303014144860e+00	5.148749680809391066e+03	5.541848020518650628e+02	8.846785570705237944e+01	4.186461591333341858e+03	8.871834295415144567e+00	1.368090915150707332e+01	5.360874840404695533e+03	7.204882343592659026e+02	1.158589278535261826e+02	4.392416666666666970e+03	1.408333333333333393e+01	2.050000000000000000e+01	5.573000000000000000e+03	8.867916666666666288e+02	1.432500000000000000e+02	4.598371741999992082e+03	1.929483237125152328e+01	2.731909084849292668e+01	5.785125159595304467e+03	1.053095098974067469e+03	1.706410721464738174e+02	4.804326817333317194e+03	2.450633140916971087e+01	3.413818169698585336e+01	5.997250319190608934e+03	1.219398531281468195e+03	1.980321442929476348e+02
2.810000000000000000e+02	3.979772682521891511e+03	3.509671156167224026e+00	7.687806907441844473e+00	5.153275722796434820e+03	5.418385364625130478e+02	8.277594326402032721e+01	4.184969674594279240e+03	8.713168911416945051e+00	1.369807012038758742e+01	5.364742028064883925e+03	7.073359348979232664e+02	1.108254716320101636e+02	4.390166666666666970e+03	1.391666666666666607e+01	1.970833333333333215e+01	5.576208333333333030e+03	8.728333333333333712e+02	1.388750000000000000e+02	4.595363658739054699e+03	1.912016442191638532e+01	2.571859654627907688e+01	5.787674638601782135e+03	1.038330731768743590e+03	1.669245283679898364e+02	4.800560650811442429e+03	2.432366217716610635e+01	3.172885975922481805e+01	5.999140943870231240e+03	1.203828130204153695e+03	1.949740567359796728e+02
2.820000000000000000e+02	3.977397230583753299e+03	3.868293247597458517e+00	7.355876458253742811e+00	5.157118103618150599e+03	5.423811227700257405e+02	8.183900990018085508e+01	4.182490281958543164e+03	8.788313290465396221e+00	1.351127156246020533e+01	5.368079885142408784e+03	7.040030613850128702e+02	1.103570049500904275e+02	4.387583333333333030e+03	1.370833333333333393e+01	1.966666666666666785e+01	5.579041666666666970e+03	8.656250000000000000e+02	1.388750000000000000e+02	4.592676384708122896e+03	1.862835337620127163e+01	2.582206177087313037e+01	5.790003448190925155e+03	1.027246938614987130e+03	1.673929950499095582e+02	4.797769436082912762e+03	2.354837341906920756e+01	3.197745687507959289e+01	6.000965229715183341e+03	1.188868877229974260e+03	1.959109900998191449e+02
2.830000000000000000e+02	3.975513459935018091e+03	4.508337305371096448e+00	6.798939490137138719e+00	5.160015096262438419e+03	5.457700039258099878e+02	7.424463257129717420e+01	4.180465063300842303e+03	8.879168652685548224e+00	1.300363641173523632e+01	5.371070048131219664e+03	6.994891686295716227e+02	1.048931496189819086e+02	4.385416666666666970e+03	1.325000000000000000e+01	1.920833333333333215e+01	5.582125000000000000e+03	8.532083333333333712e+02	1.355416666666666572e+02	4.590368270032491637e+03	1.762083134731445000e+01	2.541303025493142798e+01	5.793179951868780336e+03	1.006927498037095120e+03	1.661901837143514058e+02	4.795319873398316304e+03	2.199166269462890355e+01	3.161772717652952736e+01	6.004234903737561581e+03	1.160646662740856755e+03	1.968387007620361260e+02
2.840000000000000000e+02	3.974238662750414278e+03	3.338470465185196190e+00	6.524009729564768989e+00	5.162339360940331062e+03	5.353378125608035134e+02	7.315863230574709064e+01	4.178827664708540397e+03	7.815068565925931132e+00	1.311617153144905146e+01	5.373461347136832046e+03	6.892105729470684992e+02	1.034126494862068739e+02	4.383416666666666970e+03	1.229166666666666607e+01	1.970833333333333215e+01	5.584583333333333030e+03	8.430833333333333712e+02	1.336666666666666572e+02	4.588005668624793543e+03	1.676826476740740191e+01	2.630049513521761284e+01	5.795705319529834014e+03	9.969560937195982433e+02	1.639206838471264405e+02	4.792594670582919207e+03	2.124486286814813596e+01	3.289265693710189709e+01	6.006827305726334998e+03	1.150828854105863229e+03	1.941747010275862237e+02
2.850000000000000000e+02	3.971507997246326340e+03	3.752176899834401169e+00	6.719014695097511591e+00	5.166427943538443287e+03	5.359136720187541414e+02	6.952995070991921978e+01	4.176274831956496200e+03	7.938588449917200585e+00	1.338034068088208883e+01	5.376609805102554674e+03	6.836026693427104419e+02	1.012441420216262884e+02	4.381041666666666970e+03	1.212500000000000000e+01	2.004166666666666785e+01	5.586791666666666970e+03	8.312916666666666288e+02	1.329583333333333428e+02	4.585808501376837739e+03	1.631141155008279853e+01	2.670299265245124687e+01	5.796973528230779266e+03	9.789806639906228156e+02	1.646725246450403972e+02	4.790575336087007599e+03	2.049782310016559705e+01	3.336431863823582233e+01	6.007155389794890652e+03	1.126669661314579116e+03	1.963867159567474800e+02
2.860000000000000000e+02	3.970816005557565404e+03	3.265557695781885705e+00	6.942733814440572360e+00	5.170640547088318272e+03	5.245270792944166942e+02	6.689949205824454737e+01	4.174887169445449217e+03	7.195278847890943297e+00	1.359636690722028618e+01	5.380153606877492166e+03	6.725552063138750327e+02	9.872057936245559517e+01	4.378958333333333030e+03	1.112500000000000000e+01	2.025000000000000000e+01	5.589666666666666970e+03	8.205833333333333712e+02	1.305416666666666572e+02	4.583029497221216843e+03	1.505472115210905670e+01	2.690363309277971382e+01	5.799179726455841774e+03	9.686114603527917097e+02	1.623627539708777192e+02	4.787100661109100656e+03	1.898444230421811341e+01	3.355726618555942764e+01	6.008692786245015668e+03	1.116639587372249935e+03	1.941838412750887528e+02
2.870000000000000000e+02	3.969099546341366931e+03	3.583812276356152182e+00	7.346856730898615240e+00	5.176375235393193179e+03	5.117229213845640743e+02	6.709942886384033045e+01	4.173112273170683693e+03	7.208572804844743054e+00	1.315259503211597369e+01	5.384729284363263105e+03	6.609864606922819803e+02	9.859138109858683663e+01	4.377125000000000000e+03	1.083333333333333393e+01	1.895833333333333215e+01	5.593083333333333030e+03	8.102500000000000000e+02	1.300833333333333428e+02	4.581137726829316307e+03	1.445809386182192569e+01	2.476407163455068883e+01	5.801437382303402956e+03	9.595135393077180197e+02	1.615752855680798348e+02	4.785150453658632614e+03	1.808285439031051567e+01	3.056980993576804906e+01	6.009791431273472881e+03	1.108777078615436039e+03	1.930672378028263552e+02
2.880000000000000000e+02	3.967698618898002678e+03	3.968027352578191724e+00	7.746594318823715852e+00	5.179820736673423198e+03	5.189542366109405975e+02	6.393073962543452637e+01	4.171390976115668309e+03	7.234013676289095862e+00	1.322746382607852311e+01	5.387764535003378114e+03	6.604979516388036700e+02	9.563203647938392749e+01	4.375083333333333030e+03	1.050000000000000000e+01	1.870833333333333215e+01	5.595708333333333030e+03	8.020416666666666288e+02	1.273333333333333286e+02	4.578775690550997751e+03	1.376598632371090503e+01	2.418920284058814119e+01	5.803652131663287946e+03	9.435853816945295875e+02	1.590346301872827439e+02	4.782468047768663382e+03	1.703197264742181005e+01	2.967007234784294667e+01	6.011595929993242862e+03	1.085129096722392660e+03	1.907359270412321166e+02
2.890000000000000000e+02	3.966825974298060373e+03	3.902099249057519259e+00	6.111219228714219298e+00	5.183395031328624100e+03	5.148994548940884215e+02	5.942084929909202629e+01	4.169892153815696474e+03	7.242716291195426592e+00	1.190977628102377572e+01	5.391072515664312050e+03	6.549080607803775820e+02	9.231459131621267034e+01	4.372958333333333030e+03	1.058333333333333393e+01	1.770833333333333215e+01	5.598750000000000000e+03	7.949166666666666288e+02	1.252083333333333286e+02	4.576024512850969586e+03	1.392395037547124126e+01	2.350689038564289035e+01	5.806427484335687950e+03	9.349252725529556756e+02	1.581020753504539869e+02	4.779090692368605232e+03	1.726456741760915037e+01	2.930544743795244500e+01	6.014104968671375900e+03	1.074933878439244836e+03	1.909958173675746309e+02
2.900000000000000000e+02	3.965231182403904768e+03	3.571568287757155957e+00	4.860841352025831341e+00	5.187190979922227598e+03	5.049469028598609839e+02	5.962523914068393793e+01	4.168115591201952157e+03	6.931617477211911016e+00	1.111792067601291478e+01	5.394262156627780314e+03	6.455567847632637495e+02	9.047928623700863682e+01	4.371000000000000000e+03	1.029166666666666607e+01	1.737500000000000000e+01	5.601333333333333030e+03	7.861666666666666288e+02	1.213333333333333286e+02	4.573884408798047843e+03	1.365171585612142025e+01	2.363207932398708522e+01	5.808404510038885746e+03	9.267765485700695081e+02	1.521873804296580204e+02	4.776768817596095687e+03	1.701176504557617619e+01	2.988915864797417044e+01	6.015475686744438462e+03	1.067386430473472274e+03	1.830414275259827264e+02
2.910000000000000000e+02	3.964889459374412127e+03	3.556252715030920442e+00	4.505709102030200697e+00	5.190176717240405196e+03	5.040245109083050465e+02	5.823679112522000878e+01	4.166840563020539776e+03	7.153126357515460221e+00	1.058618788434843339e+01	5.396984191953536538e+03	6.400122554541525233e+02	8.830589556261000439e+01	4.368791666666666970e+03	1.075000000000000000e+01	1.666666666666666785e+01	5.603791666666666970e+03	7.760000000000000000e+02	1.183750000000000000e+02	4.570742770312794164e+03	1.434687364248453889e+01	2.274714544898490232e+01	5.810599141379797402e+03	9.119877445458474767e+02	1.484441044373899956e+02	4.772693873958921358e+03	1.794374728496907778e+01	2.882762423130313323e+01	6.017406616092928743e+03	1.047975489091694953e+03	1.785132088747799912e+02
2.920000000000000000e+02	3.963156526485724498e+03	2.152789813219127879e+00	4.314313978395393434e+00	5.193074801715432841e+03	4.895310751319779001e+02	5.656661434618889217e+01	4.164974096576195734e+03	6.159728239942896977e+00	1.059465698919769672e+01	5.399620734191049451e+03	6.283697042326556357e+02	8.676247383976111394e+01	4.366791666666666970e+03	1.016666666666666607e+01	1.687500000000000000e+01	5.606166666666666970e+03	7.672083333333333712e+02	1.169583333333333286e+02	4.568609236757138206e+03	1.417360509339043517e+01	2.315534301080230506e+01	5.812712599142284489e+03	9.060469624340111068e+02	1.471541928269055575e+02	4.770426806847609441e+03	1.818054352011420605e+01	2.943568602160460657e+01	6.019258531617901099e+03	1.044885591534688956e+03	1.773500523204777721e+02
2.930000000000000000e+02	3.961833091987384705e+03	1.507605975720695213e+00	4.454365721893262631e+00	5.195900847275850538e+03	4.782413620704855362e+02	5.201589895135197139e+01	4.163249879327026065e+03	5.899636321193680644e+00	1.058134952761329828e+01	5.402117090304591329e+03	6.195373477019094253e+02	8.313294947567598570e+01	4.364666666666666970e+03	1.029166666666666607e+01	1.670833333333333215e+01	5.608333333333333030e+03	7.608333333333333712e+02	1.142500000000000000e+02	4.566083454006307875e+03	1.468369701213965151e+01	2.283531713905336602e+01	5.814549576362074731e+03	9.021293189647573172e+02	1.453670505243240143e+02	4.767500241345949689e+03	1.907572735761263516e+01	2.896230094477340344e+01	6.020765819390815523e+03	1.043425304596181149e+03	1.764841010486480286e+02
2.940000000000000000e+02	3.960304557120523896e+03	2.334766444333435054e+00	2.353713775020093379e+00	5.198531627644872060e+03	4.694519519409057011e+02	4.739271847506169877e+01	4.161381445226928008e+03	6.271549888833384045e+00	9.781023554176712764e+00	5.404328313822436030e+03	6.097676426371194793e+02	8.080052590419751368e+01	4.362458333333333030e+03	1.020833333333333393e+01	1.720833333333333215e+01	5.610125000000000000e+03	7.500833333333333712e+02	1.142083333333333286e+02	4.563535221439738052e+03	1.414511677783328381e+01	2.463564311248995153e+01	5.815921686177563970e+03	8.903990240295472631e+02	1.476161407624691435e+02	4.764612109546142165e+03	1.808190022233323191e+01	3.206295289164657447e+01	6.021718372355127940e+03	1.030714714725761041e+03	1.810239481916049726e+02
2.950000000000000000e+02	3.959296035807281896e+03	2.792603055366398301e+00	3.019149112629595066e+00	5.203273440554726221e+03	4.617848226328702026e+02	4.185246656526567222e+01	4.159960517903640721e+03	6.500468194349865669e+00	9.655407889648131459e+00	5.408074220277363565e+03	6.002257446497684441e+02	7.753039994929949330e+01	4.360625000000000000e+03	1.020833333333333393e+01	1.629166666666666785e+01	5.612875000000000000e+03	7.386666666666666288e+02	1.132083333333333286e+02	4.561289482096359279e+03	1.391619847231680218e+01	2.292792544368520424e+01	5.817675779722636435e+03	8.771075886835648134e+02	1.488862667173671639e+02	4.761953964192718558e+03	1.762406361130026866e+01	2.956418422070374064e+01	6.022476559445273779e+03	1.015548510700463112e+03	1.845642001014009850e+02
2.960000000000000000e+02	3.958277145413541803e+03	2.977771975357831558e+00	4.049244833834773516e+00	5.206439428545037117e+03	4.563068354601539909e+02	3.918465097636078553e+01	4.158388572706770901e+03	6.634719321012248372e+00	1.000378908358405283e+01	5.410844714272518104e+03	5.943617510634103382e+02	7.540482548818039277e+01	4.358500000000000000e+03	1.029166666666666607e+01	1.595833333333333393e+01	5.615250000000000000e+03	7.324166666666666288e+02	1.116250000000000000e+02	4.558611427293229099e+03	1.394861401232108378e+01	2.191287758308261502e+01	5.819655285727481896e+03	8.704715822699229193e+02	1.478451745118196072e+02	4.758722854586458197e+03	1.760556135797549970e+01	2.786742183283189433e+01	6.024060571454962883e+03	1.008526497873179324e+03	1.840653490236392145e+02
2.970000000000000000e+02	3.958329078768468207e+03	2.503338676396614559e+00	2.709686218496468513e+00	5.208855961328195917e+03	4.435743801291192199e+02	3.364859964673183867e+01	4.157768706050900619e+03	6.272502671531640317e+00	9.125676442581568182e+00	5.413032147330764019e+03	5.837246900645595815e+02	7.197013315669926214e+01	4.357208333333333030e+03	1.004166666666666607e+01	1.554166666666666607e+01	5.617208333333333030e+03	7.238750000000000000e+02	1.102916666666666714e+02	4.556647960615765442e+03	1.381083066180169183e+01	2.195765689075176397e+01	5.821384519335902041e+03	8.640253099354404185e+02	1.486132001766340807e+02	4.756087587898197853e+03	1.757999465693671937e+01	2.837364711483686364e+01	6.025560705338470143e+03	1.004175619870880837e+03	1.869347336866015041e+02
2.980000000000000000e+02	3.957302073665829994e+03	1.759063328226571521e+00	3.242119634691066565e+00	5.211667595244020958e+03	4.246902550395722642e+02	3.228995420170046771e+01	4.156526036832915452e+03	5.587864997446619242e+00	9.412726484012200245e+00	5.415458797622010934e+03	5.687201275197861605e+02	7.056164376751689815e+01	4.355750000000000000e+03	9.416666666666666075e+00	1.558333333333333393e+01	5.619250000000000000e+03	7.127500000000000000e+02	1.088333333333333286e+02	4.554973963167084548e+03	1.324546833588671291e+01	2.175394018265446761e+01	5.823041202377989066e+03	8.567798724802138395e+02	1.471050228991497590e+02	4.754197926334170006e+03	1.707427000510676152e+01	2.792454703197559951e+01	6.026832404755979042e+03	1.000809744960427679e+03	1.853767124649662037e+02
2.990000000000000000e+02	3.956349427779819052e+03	7.632297816860322826e-01	4.060653468443417680e+00	5.213181860096453420e+03	4.198090943533262589e+02	2.981366299396555064e+01	4.155258047223243011e+03	4.860781557509683104e+00	1.011366006755504188e+01	5.416945096714893225e+03	5.632795471766630726e+02	6.871933149698277532e+01	4.354166666666666970e+03	8.958333333333333925e+00	1.616666666666666785e+01	5.620708333333333030e+03	7.067500000000000000e+02	1.076250000000000000e+02	4.553075286110090929e+03	1.305588510915698564e+01	2.221967326577829382e+01	5.824471569951772835e+03	8.502204528233369274e+02	1.465306685030172389e+02	4.751983905553514887e+03	1.715343688498063557e+01	2.827267986488991625e+01	6.028234806570212641e+03	9.936909056466737411e+02	1.854363370060344494e+02
3.000000000000000000e+02	3.955380198521770126e+03	1.328492511005745946e+00	3.533150184532468430e+00	5.216184002553207392e+03	4.073214009147446859e+02	2.971881385753718519e+01	4.153752599260885290e+03	5.185079588836206455e+00	9.599908425599567252e+00	5.419675334609937636e+03	5.517648671240390286e+02	6.752607359543526400e+01	4.352125000000000000e+03	9.041666666666666075e+00	1.566666666666666607e+01	5.623166666666666970e+03	6.962083333333333712e+02	1.053333333333333286e+02	4.550497400739114710e+03	1.289825374449712569e+01	2.173342490773376312e+01	5.826657998723396304e+03	8.406517995426277139e+02	1.431405930712313932e+02	4.748869801478229419e+03	1.675484082232758709e+01	2.780018314880086194e+01	6.030149330780126547e+03	9.850952657519220566e+02	1.809478528091294720e+02
3.010000000000000000e+02	3.954402170650978860e+03	1.886914121000095257e+00	2.408709611661215888e+00	5.219439690708819398e+03	3.999095192875828388e+02	3.140004059384119728e+01	4.152346918658822688e+03	5.672623727166714147e+00	8.683521472497275795e+00	5.422365678687743639e+03	5.424339263104581050e+02	6.732502029692059864e+01	4.350291666666666970e+03	9.458333333333333925e+00	1.495833333333333393e+01	5.625291666666666970e+03	6.849583333333333712e+02	1.032500000000000000e+02	4.548236414674511252e+03	1.324404293949995370e+01	2.123314519416939206e+01	5.828217654645590301e+03	8.274827403562086374e+02	1.391749797030794014e+02	4.746181162682354625e+03	1.702975254566657171e+01	2.750795705500545196e+01	6.031143642624514541e+03	9.700071473790839036e+02	1.750999594061588027e+02
3.020000000000000000e+02	3.953619171983923025e+03	1.002148051732895340e+00	1.739182048712685003e+00	5.222548496903862542e+03	3.872481143748111663e+02	2.735471212108892303e+01	4.151122085991961285e+03	5.042740692533114633e+00	8.161257691023010352e+00	5.425128415118597331e+03	5.297282238540722119e+02	6.415652272721112581e+01	4.348625000000000000e+03	9.083333333333333925e+00	1.458333333333333393e+01	5.627708333333333030e+03	6.722083333333333712e+02	1.009583333333333286e+02	4.546127914008038715e+03	1.312392597413355233e+01	2.100540897564365750e+01	5.830288251548068729e+03	8.146884428125945306e+02	1.377601439394555314e+02	4.743630828016077430e+03	1.716451861493377251e+01	2.742748461795398285e+01	6.032868169762803518e+03	9.571685522918555762e+02	1.745619545455777484e+02
3.030000000000000000e+02	3.953058370669373744e+03	1.180605158888333506e+00	1.270016025651315772e+00	5.226382315932776692e+03	3.726754253774882386e+02	2.633127633990126526e+01	4.150216685334687099e+03	5.069469246110833716e+00	7.510008012825657886e+00	5.428149491299722285e+03	5.163793793554108333e+02	6.262397150328396833e+01	4.347375000000000000e+03	8.958333333333333925e+00	1.375000000000000000e+01	5.629916666666666970e+03	6.600833333333333712e+02	9.891666666666667140e+01	4.544533314665312901e+03	1.284719742055583325e+01	1.998999198717434211e+01	5.831683842033611654e+03	8.037872873112559091e+02	1.352093618300493745e+02	4.741691629330626711e+03	1.673606150777833435e+01	2.622998397434868423e+01	6.033451017400557248e+03	9.474912412891785607e+02	1.715020569934320633e+02
3.040000000000000000e+02	3.952085106715068832e+03	1.349004408613211581e+00	5.054123967374302140e-01	5.228813620553810324e+03	3.740986366001203010e+02	2.204101197445388038e+01	4.149105053357534416e+03	5.028668870973272753e+00	6.919372865035382070e+00	5.430323476943572132e+03	5.148826516333934933e+02	5.916633932056027589e+01	4.346125000000000000e+03	8.708333333333333925e+00	1.333333333333333393e+01	5.631833333333333030e+03	6.556666666666666288e+02	9.629166666666667140e+01	4.543144946642465584e+03	1.238799779569339421e+01	1.974729380163128667e+01	5.833343189723093928e+03	7.964506816999397643e+02	1.334169940127730740e+02	4.740164893284931168e+03	1.606766225805345627e+01	2.616125426992923764e+01	6.034853046112855736e+03	9.372346967332130134e+02	1.705423213588794624e+02
3.050000000000000000e+02	3.950924009306145763e+03	9.672326532636024154e-01	1.430248165994694176e-01	5.231168850568735252e+03	3.729075686352664434e+02	2.291769563008242017e+01	4.147878671319739624e+03	4.525282993298468170e+00	6.904845741633067746e+00	5.432292758617701111e+03	5.118287843176332217e+02	5.877134781504121008e+01	4.344833333333333030e+03	8.083333333333333925e+00	1.366666666666666607e+01	5.633416666666666970e+03	6.507500000000000000e+02	9.462500000000000000e+01	4.541787995346926436e+03	1.164138367336819968e+01	2.042848759170026440e+01	5.834540574715632829e+03	7.896712156823667783e+02	1.304786521849587757e+02	4.738742657360519843e+03	1.519943401340306544e+01	2.719030851673386451e+01	6.035664482764598688e+03	9.285924313647335566e+02	1.663323043699175798e+02
3.060000000000000000e+02	3.950288648218618619e+03	6.732032310853623969e-01	1.136833596591380058e-02	5.233575371477364570e+03	3.670756071718326439e+02	2.032234888573194098e+01	4.146852657442643249e+03	4.190768282209347717e+00	6.880684167982956900e+00	5.434350185738681830e+03	5.054961369192496363e+02	5.620284110953263479e+01	4.343416666666666970e+03	7.708333333333333037e+00	1.375000000000000000e+01	5.635125000000000000e+03	6.439166666666666288e+02	9.208333333333332860e+01	4.539980675890690691e+03	1.122589838445731836e+01	2.061931583201704399e+01	5.835899814261318170e+03	7.823371964140835644e+02	1.279638255571340153e+02	4.736544685114715321e+03	1.474346343558130457e+01	2.748863166403408798e+01	6.036674628522635430e+03	9.207577261615006137e+02	1.638443177809347162e+02
3.070000000000000000e+02	3.949892446727516472e+03	4.438500031320353756e-01	1.170410174574751494e+00	5.235606252168235187e+03	3.592830063248151191e+02	1.834243255211821122e+01	4.145946223363758691e+03	4.013591668232684206e+00	7.314371753954042710e+00	5.436282292750784109e+03	4.962040031624075596e+02	5.406704960939244131e+01	4.342000000000000000e+03	7.583333333333333037e+00	1.345833333333333393e+01	5.636958333333333030e+03	6.331250000000000000e+02	8.979166666666667140e+01	4.538053776636241309e+03	1.115307499843398276e+01	1.960229491271262603e+01	5.837634373915881952e+03	7.700459968375923836e+02	1.255162837239409015e+02	4.734107553272483528e+03	1.472281666353462981e+01	2.574625649209191636e+01	6.038310414498430873e+03	9.069669936751848809e+02	1.612409007812151458e+02
3.080000000000000000e+02	3.948642883183168578e+03	3.631790516026978111e-02	1.070245436368679748e+00	5.237346721166162752e+03	3.640888763274399480e+02	1.480195913071642622e+01	4.144571441591584517e+03	3.851492285913468372e+00	6.910122718184339874e+00	5.438215027249747436e+03	4.947736048303866596e+02	5.127597956535821311e+01	4.340500000000000000e+03	7.666666666666666963e+00	1.275000000000000000e+01	5.639083333333333030e+03	6.254583333333333712e+02	8.775000000000000000e+01	4.536428558408415483e+03	1.148184104741986644e+01	1.858987728181566013e+01	5.839951639416918624e+03	7.561430618362801397e+02	1.242240204346417869e+02	4.732357116816831876e+03	1.529701542817306503e+01	2.442975456363132025e+01	6.040819945500503309e+03	8.868277903392267945e+02	1.606980408692835738e+02
3.090000000000000000e+02	3.948096064159470188e+03	-4.161877236438478178e-01	1.701443244410667077e+00	5.240904311852993487e+03	3.567983125583036212e+02	1.792640172837830903e+01	4.143818865413069034e+03	3.208572804844742610e+00	7.246554955538666576e+00	5.440868822593162804e+03	4.866283229458184678e+02	5.131736753085581881e+01	4.339541666666666970e+03	6.833333333333333037e+00	1.279166666666666607e+01	5.640833333333333030e+03	6.164583333333333712e+02	8.470833333333332860e+01	4.535264467920264906e+03	1.045809386182192391e+01	1.833677837779466557e+01	5.840797844073503256e+03	7.462883437208482746e+02	1.180992991358108384e+02	4.730987269173863751e+03	1.408285439031051389e+01	2.388189008892266685e+01	6.040762354813672573e+03	8.761183541083630644e+02	1.514902649382883624e+02
3.100000000000000000e+02	3.947387598806604728e+03	-6.465044048326227255e-01	1.049328570308366793e+00	5.242785085602194158e+03	3.529058751122956892e+02	1.952466451959756455e+01	4.142818799403302364e+03	3.072581130917022119e+00	6.712164285154183396e+00	5.442684209467764049e+03	4.807654375561478446e+02	5.217899892646544657e+01	4.338250000000000000e+03	6.791666666666666963e+00	1.237500000000000000e+01	5.642583333333333030e+03	6.086250000000000000e+02	8.483333333333332860e+01	4.533681200596697636e+03	1.051075220241631136e+01	1.803783571484581572e+01	5.842482457198902011e+03	7.364845624438521554e+02	1.174876677402012035e+02	4.729112401193395272e+03	1.422983773816595665e+01	2.370067142969163143e+01	6.042381581064471902e+03	8.643441248877043108e+02	1.501420021470690926e+02
3.110000000000000000e+02	3.945689947755003232e+03	-1.308608011890838974e+00	1.984590257670578950e+00	5.244423314364325051e+03	3.496734708880814537e+02	2.111599964305415966e+01	4.141136640544167676e+03	3.179029327387913995e+00	6.804795128835289475e+00	5.444274157182162526e+03	4.754617354440407553e+02	5.193299982152707628e+01	4.336583333333333030e+03	7.666666666666666963e+00	1.162500000000000000e+01	5.644125000000000000e+03	6.012500000000000000e+02	8.275000000000000000e+01	4.532030026122498384e+03	1.215430400594541993e+01	1.644520487116471230e+01	5.843975842817837474e+03	7.270382645559592447e+02	1.135670001784729237e+02	4.727476718911662829e+03	1.664194134522417201e+01	2.126540974232942105e+01	6.043826685635674949e+03	8.528265291119184894e+02	1.443840003569458474e+02
3.120000000000000000e+02	3.944813812298774337e+03	-2.687382313677106893e-01	1.293374460377236801e+00	5.247232732871248118e+03	3.444855371779580082e+02	2.126615158424189644e+01	4.140031906149387396e+03	3.511464217649478137e+00	6.375853896855285363e+00	5.446616366435624514e+03	4.691802685889790041e+02	5.146640912545428392e+01	4.335250000000000000e+03	7.291666666666666963e+00	1.145833333333333393e+01	5.646000000000000000e+03	5.938750000000000000e+02	8.166666666666667140e+01	4.530468093850612604e+03	1.107186911568385668e+01	1.654081276981138160e+01	5.845383633564375486e+03	7.185697314110209390e+02	1.118669242078790660e+02	4.725686187701225208e+03	1.485207156470104550e+01	2.162329220628943105e+01	6.044767267128751882e+03	8.432644628220419918e+02	1.420671817490914464e+02
3.130000000000000000e+02	3.944610648511634281e+03	-1.082903768654761123e+00	2.154213216412840026e+00	5.250031483746695812e+03	3.535310069763357887e+02	1.869469719999744228e+01	4.139346990922484110e+03	2.958548115672619438e+00	6.722939941539753050e+00	5.448828241873347906e+03	4.730780034881678944e+02	4.922234859999872469e+01	4.334083333333333030e+03	7.000000000000000000e+00	1.129166666666666607e+01	5.647625000000000000e+03	5.926250000000000000e+02	7.975000000000000000e+01	4.528819675744181950e+03	1.104145188432737967e+01	1.586039339179357910e+01	5.846421758126652094e+03	7.121719965118321625e+02	1.102776514000012753e+02	4.723556018155031779e+03	1.508290376865476112e+01	2.042912011692049390e+01	6.045218516253304188e+03	8.317189930236642113e+02	1.408053028000025506e+02
3.140000000000000000e+02	3.944379791227132955e+03	-1.397885242606915490e+00	1.759100910417112473e+00	5.252618264172122508e+03	3.421932783772974744e+02	1.526706792715180683e+01	4.138689895613566478e+03	2.780224045363208774e+00	6.192050455208556237e+00	5.451017465419395194e+03	4.637424725219820516e+02	4.659186729690924267e+01	4.333000000000000000e+03	6.958333333333333037e+00	1.062500000000000000e+01	5.649416666666666970e+03	5.852916666666666288e+02	7.791666666666667140e+01	4.527310104386433522e+03	1.113644262130345730e+01	1.505794954479144465e+01	5.847815867913938746e+03	7.068408608113511491e+02	1.092414660364241001e+02	4.721620208772867045e+03	1.531455190927358245e+01	1.949089908958288930e+01	6.046215069161211431e+03	8.283900549560357831e+02	1.405662654061815431e+02
3.150000000000000000e+02	3.943600720906951210e+03	-9.425479365837583501e-01	1.511299995071633262e+00	5.255278717613857225e+03	3.346222376831875636e+02	1.747452941921397240e+01	4.137800360453475150e+03	2.820392698374787344e+00	5.963983330869149668e+00	5.453139358806928612e+03	4.563944521749270962e+02	4.684143137627364695e+01	4.332000000000000000e+03	6.583333333333333037e+00	1.041666666666666607e+01	5.651000000000000000e+03	5.781666666666666288e+02	7.620833333333332860e+01	4.526199639546524850e+03	1.034627396829187873e+01	1.486935000246418248e+01	5.848860641193071388e+03	6.999388811584061614e+02	1.055752352903930102e+02	4.720399279093048790e+03	1.410921460325042531e+01	1.932203333826169711e+01	6.046721282386142775e+03	8.217110956501456940e+02	1.349421372474526777e+02
3.160000000000000000e+02	3.942547766020579729e+03	-1.332495807107996200e-01	7.348609861071206950e-01	5.257813616995267694e+03	3.209638592997042679e+02	1.897565601644789268e+01	4.136669716343622895e+03	3.183375209644600190e+00	5.325763826386893385e+00	5.455302641830967332e+03	4.429402629831854483e+02	4.713366134155728560e+01	4.330791666666666970e+03	6.500000000000000000e+00	9.916666666666666075e+00	5.652791666666666970e+03	5.649166666666666288e+02	7.529166666666667140e+01	4.524913616989711045e+03	9.816624790355399810e+00	1.450756950694643876e+01	5.850280691502366608e+03	6.868930703501478092e+02	1.034496719917760572e+02	4.719035567312754210e+03	1.313324958071079962e+01	1.909847234722621323e+01	6.047769716338066246e+03	8.088694740336289897e+02	1.316076773168854572e+02
3.170000000000000000e+02	3.942005483909772011e+03	-8.890270230696684095e-01	4.697400693247395509e-01	5.259754821256926334e+03	3.150017818516535613e+02	1.556280209530622471e+01	4.135752741954886005e+03	2.951319821798499277e+00	4.880703367995702813e+00	5.457085743961796652e+03	4.367925575924934947e+02	4.465640104765311236e+01	4.329500000000000000e+03	6.791666666666666963e+00	9.291666666666666075e+00	5.654416666666666970e+03	5.585833333333333712e+02	7.375000000000000000e+01	4.523247258045113995e+03	1.063201351153483465e+01	1.370262996533762845e+01	5.851747589371537288e+03	6.803741090741732478e+02	1.028435989523468947e+02	4.716994516090227989e+03	1.447236035640300145e+01	1.811359326400859260e+01	6.049078512076407605e+03	8.021648848150132380e+02	1.319371979046937895e+02
3.180000000000000000e+02	3.941511591703014346e+03	-1.331944325715695321e+00	2.497146163348222814e-01	5.261517987527681726e+03	3.127974563852775418e+02	1.238354725546761870e+01	4.134901629184840203e+03	2.729861170475485821e+00	4.812357308167411141e+00	5.458529827097174348e+03	4.328153948593054565e+02	4.127510696106714505e+01	4.328291666666666970e+03	6.791666666666666963e+00	9.375000000000000000e+00	5.655541666666666970e+03	5.528333333333333712e+02	7.016666666666667140e+01	4.521681704148493736e+03	1.085347216285784810e+01	1.393764269183258975e+01	5.852553506236159592e+03	6.728512718073612859e+02	9.905822637226620486e+01	4.715071741630319593e+03	1.491527765904902836e+01	1.850028538366517949e+01	6.049565345805652214e+03	7.928692102813892006e+02	1.279497860778657241e+02
3.190000000000000000e+02	3.941359105465417997e+03	-1.874007874011811126e+00	-2.374921777190888150e-01	5.263500152261442054e+03	3.100393910140021489e+02	1.186891625674276440e+01	4.134367052732709453e+03	2.062996062994094437e+00	4.756253911140455592e+00	5.460187576130721027e+03	4.282905288403343889e+02	4.012195812837138220e+01	4.327375000000000000e+03	6.000000000000000000e+00	9.750000000000000000e+00	5.656875000000000000e+03	5.465416666666666288e+02	6.837500000000000000e+01	4.520382947267290547e+03	9.937003937005904675e+00	1.474374608885954530e+01	5.853562423869278973e+03	6.647928044929988118e+02	9.662804187162862490e+01	4.713390894534582003e+03	1.387400787401181113e+01	1.973749217771909059e+01	6.050249847738557946e+03	7.830439423193311086e+02	1.248810837432572356e+02
3.200000000000000000e+02	3.940702661791058290e+03	-2.044228634059948035e+00	-1.143562089239891222e+00	5.264099357943116047e+03	3.051807549633049348e+02	1.010135466262288872e+01	4.133476330895528918e+03	1.852885682970025982e+00	4.636552288713387426e+00	5.460841345638224084e+03	4.215070441483191530e+02	3.815484399797810511e+01	4.326250000000000000e+03	5.750000000000000000e+00	1.041666666666666607e+01	5.657583333333333030e+03	5.378333333333333712e+02	6.620833333333332860e+01	4.519023669104471082e+03	9.647114317029974018e+00	1.619678104461994650e+01	5.854325321028441977e+03	6.541596225183475326e+02	9.426182266868855208e+01	4.711797338208941255e+03	1.354422863405994804e+01	2.197689542257322159e+01	6.051067308723550013e+03	7.704859117033618077e+02	1.223153120040437614e+02
3.210000000000000000e+02	3.940252339386284802e+03	-2.033615814137297306e+00	-1.037899125464697647e+00	5.265952059081554580e+03	2.982038138975520951e+02	8.205745857823771416e+00	4.132647003026476341e+03	1.899858759598017865e+00	4.606050437267651176e+00	5.462413529540777745e+03	4.133519069487760476e+02	3.756120626224522141e+01	4.325041666666666970e+03	5.833333333333333037e+00	1.025000000000000000e+01	5.658875000000000000e+03	5.285000000000000000e+02	6.691666666666667140e+01	4.517436330306857599e+03	9.766807907068647765e+00	1.589394956273234882e+01	5.855336470459222255e+03	6.436480930512240093e+02	9.627212707108812140e+01	4.709830993947049137e+03	1.370028248080396338e+01	2.153789912546469765e+01	6.051797940918445420e+03	7.587961861024479049e+02	1.256275874755095714e+02
3.220000000000000000e+02	3.939719678430246859e+03	-2.761210697963208283e+00	-1.621893518293054726e+00	5.267598111718692053e+03	2.932164740589852272e+02	7.214803301751587128e+00	4.131651505881790399e+03	1.577727984351729340e+00	4.105719907520139600e+00	5.464132389192679511e+03	4.071499036961592992e+02	3.646156831754245786e+01	4.323583333333333030e+03	5.916666666666666963e+00	9.833333333333333925e+00	5.660666666666666970e+03	5.210833333333333712e+02	6.570833333333332860e+01	4.515515160784875661e+03	1.025560534898160370e+01	1.556094675914652825e+01	5.857200944140654428e+03	6.350167629705074432e+02	9.495509834912419933e+01	4.707446988236419202e+03	1.459454403129654310e+01	2.128856018495972080e+01	6.053735221614641887e+03	7.489501926076815153e+02	1.242018633649150701e+02
3.230000000000000000e+02	3.940092550588607537e+03	-3.234313672490295666e+00	-2.189900686656175210e+00	5.270222946381450129e+03	2.843222437198344323e+02	5.904864262200909764e+00	4.131317108627637026e+03	1.299509830421518686e+00	3.550882990005245432e+00	5.466278139857391579e+03	3.974736218599172162e+02	3.532743213110045133e+01	4.322541666666666970e+03	5.833333333333333037e+00	9.291666666666666075e+00	5.662333333333333030e+03	5.106250000000000000e+02	6.475000000000000000e+01	4.513766224705696914e+03	1.036715683624514739e+01	1.503245034332808672e+01	5.858388526809274481e+03	6.237763781400827838e+02	9.417256786889954867e+01	4.704990782744725948e+03	1.490098033915696263e+01	2.077323401998950914e+01	6.054443720285215932e+03	7.369277562801655677e+02	1.235951357377990973e+02
3.240000000000000000e+02	3.939995085221697082e+03	-3.886128651597830164e+00	-2.362791231017331128e+00	5.271527687206638802e+03	2.900033348216258560e+02	4.447539010365083811e+00	4.130747542610848541e+03	9.527690075344183995e-01	3.464437717824667473e+00	5.467472176936653341e+03	3.968558340774795852e+02	3.368210283851587405e+01	4.321500000000000000e+03	5.791666666666666963e+00	9.291666666666666075e+00	5.663416666666666970e+03	5.037083333333333144e+02	6.291666666666666430e+01	4.512252457389151459e+03	1.063056432579891464e+01	1.511889561550866468e+01	5.859361156396680599e+03	6.105608325891870436e+02	9.215123049481745454e+01	4.703004914778302918e+03	1.546946198493116498e+01	2.094612456435066150e+01	6.055305646126695137e+03	7.174133318450408296e+02	1.213857943229682519e+02
3.250000000000000000e+02	3.940080860894097896e+03	-2.717911162577884454e+00	-2.337834884612087549e+00	5.273523612415554453e+03	2.820896386785793766e+02	1.548029607552393827e+00	4.130373763780382433e+03	1.453544418711057773e+00	3.351915891027289263e+00	5.469095139541110257e+03	3.889198193392896883e+02	3.237818147044286832e+01	4.320666666666666970e+03	5.625000000000000000e+00	9.041666666666666075e+00	5.664666666666666970e+03	4.957500000000000000e+02	6.320833333333333570e+01	4.510959569552951507e+03	9.796455581288942227e+00	1.473141744230604289e+01	5.860238193792223683e+03	6.025801806607103117e+02	9.403848519622380309e+01	4.701252472439236044e+03	1.396791116257788445e+01	2.042116821794542147e+01	6.055809720917779487e+03	7.094103613214206234e+02	1.248686370591142776e+02
3.260000000000000000e+02	3.939117427429064719e+03	-3.584399161402137324e+00	-9.077594641349708837e-01	5.276305790310649172e+03	2.773221692917649079e+02	2.459328191861132495e+00	4.129350380381199102e+03	8.953004192989313381e-01	3.962786934599181521e+00	5.471257061821991556e+03	3.844319179792157684e+02	3.212549742926390195e+01	4.319583333333333030e+03	5.375000000000000000e+00	8.833333333333333925e+00	5.666208333333333030e+03	4.915416666666666856e+02	6.179166666666666430e+01	4.509816286285466958e+03	9.854699580701069550e+00	1.370387973206748633e+01	5.861159604844674504e+03	5.986514153541176029e+02	9.145783590406942665e+01	4.700049239237601796e+03	1.433439916140213732e+01	1.857442613080164051e+01	6.056110876356016888e+03	7.057611640415684633e+02	1.211240051414721961e+02
3.270000000000000000e+02	3.938559712596380905e+03	-3.669995587607721710e+00	-1.246141239998580730e+00	5.277977066614352225e+03	2.626631116629672533e+02	7.015600299624296099e-01	4.128488189631523710e+03	8.941688728628056637e-01	3.814429380000709635e+00	5.472613533307176112e+03	3.753523891648169979e+02	3.120494668164788266e+01	4.318416666666666970e+03	5.458333333333333037e+00	8.875000000000000000e+00	5.667250000000000000e+03	4.880416666666666856e+02	6.170833333333333570e+01	4.508345143701810230e+03	1.002249779380386130e+01	1.393557061999928948e+01	5.861886466692823888e+03	6.007309441685164302e+02	9.221171998501878875e+01	4.698273620736953490e+03	1.458666225427438690e+01	1.899614123999857895e+01	6.056522933385647775e+03	7.134202216703661179e+02	1.227151066367042347e+02
3.280000000000000000e+02	3.938381724699709594e+03	-2.946494898916147243e+00	-1.390171911400789995e+00	5.279433161093666058e+03	2.651778189554200935e+02	3.475503913242434351e+00	4.127940862349854797e+03	1.193419217208592897e+00	3.534080710966271965e+00	5.474070747213499999e+03	3.755472428110434180e+02	3.117525195662121718e+01	4.317500000000000000e+03	5.333333333333333037e+00	8.458333333333333925e+00	5.668708333333333030e+03	4.859166666666666856e+02	5.887500000000000000e+01	4.507059137650145203e+03	9.473247449458073177e+00	1.338258595570039589e+01	5.863345919453166061e+03	5.962860905222900101e+02	8.657474804337877572e+01	4.696618275300290406e+03	1.361316156558281421e+01	1.830683857806745607e+01	6.057983505573000002e+03	7.066555143779132777e+02	1.142744960867575656e+02
3.290000000000000000e+02	3.937783510794362428e+03	-2.899642118931767598e+00	-1.676548706822268642e+00	5.281393515236813982e+03	2.638749719281378248e+02	1.287959293821316464e+00	4.127183422063847502e+03	1.175178940534116201e+00	3.245058979922198716e+00	5.475696757618406991e+03	3.721041526307355980e+02	2.926897964691065823e+01	4.316583333333333030e+03	5.250000000000000000e+00	8.166666666666666075e+00	5.670000000000000000e+03	4.803333333333333144e+02	5.725000000000000000e+01	4.505983244602818559e+03	9.324821059465882911e+00	1.308827435341113343e+01	5.864303242381593009e+03	5.885625140359310308e+02	8.523102035308934887e+01	4.695383155872303178e+03	1.339964211893176760e+01	1.800988204015560257e+01	6.058606484763186018e+03	6.967916947385288040e+02	1.132120407061786835e+02
3.300000000000000000e+02	3.938056209150891846e+03	-4.075093109385324652e+00	-1.004127322192957195e+00	5.284520012368663629e+03	2.626704787936585035e+02	3.037158869533342909e+00	4.126944771242112438e+03	3.999534453073376739e-01	3.518769672236854440e+00	5.477885006184332269e+03	3.669602393968292517e+02	2.999774610143333931e+01	4.315833333333333030e+03	4.875000000000000000e+00	8.041666666666666075e+00	5.671250000000000000e+03	4.712500000000000000e+02	5.695833333333333570e+01	4.504721895424553622e+03	9.350046554692662326e+00	1.256456366109647860e+01	5.864614993815667731e+03	5.755397606031707483e+02	8.391892056523333565e+01	4.693610457515774215e+03	1.382509310938532465e+01	1.708746065552628934e+01	6.057979987631336371e+03	6.798295212063414965e+02	1.108795077971333285e+02
3.310000000000000000e+02	3.938067115123888016e+03	-3.614475748616151840e+00	-1.036961141150639421e+00	5.286638988155975312e+03	2.576834546394372865e+02	2.011248608160201456e+00	4.126366890895277720e+03	6.719287923585905986e-01	3.481519429424680290e+00	5.479506994077987656e+03	3.591542273197186432e+02	2.917229097074676858e+01	4.314666666666666970e+03	4.958333333333333037e+00	8.000000000000000000e+00	5.672375000000000000e+03	4.606250000000000000e+02	5.633333333333333570e+01	4.502966442438056220e+03	9.244737874308075476e+00	1.251848057057532060e+01	5.865243005922012344e+03	5.620957726802813568e+02	8.349437569591989927e+01	4.691266218209446379e+03	1.353114241528281880e+01	1.703696114115064120e+01	6.058111011844024688e+03	6.635665453605627135e+02	1.106554180585064699e+02
3.320000000000000000e+02	3.937429442693386591e+03	-2.875814666866750358e+00	-1.437295749452639271e+00	5.288360952070417625e+03	2.577355375741475427e+02	1.619631872184044141e+00	4.125631388013359356e+03	8.537593332332913398e-01	3.343852125273680365e+00	5.480909642701874873e+03	3.565344354537404570e+02	2.805981593609202207e+01	4.313833333333333030e+03	4.583333333333333037e+00	8.125000000000000000e+00	5.673458333333333030e+03	4.553333333333333144e+02	5.450000000000000000e+01	4.502035278653306705e+03	8.312907333433374291e+00	1.290614787472631875e+01	5.866007023964791188e+03	5.541322312129261718e+02	8.094018406390797793e+01	4.690237223973279470e+03	1.204248133353341643e+01	1.768729574945263749e+01	6.058555714596248436e+03	6.529311290925190860e+02	1.073803681278159559e+02
3.330000000000000000e+02	3.936858614485534417e+03	-2.664814586134662378e+00	-1.723647660748207855e+00	5.290559114810144820e+03	2.439296296643741755e+02	2.378376664091561565e+00	4.124825140576100239e+03	1.084259373599335330e+00	3.013176169625896073e+00	5.482592057405072410e+03	3.426314814988537591e+02	2.808502166537911293e+01	4.312791666666666970e+03	4.833333333333333037e+00	7.750000000000000000e+00	5.674625000000000000e+03	4.413333333333333144e+02	5.379166666666666430e+01	4.500758192757233701e+03	8.582407293067330301e+00	1.248682383037410304e+01	5.866657942594927590e+03	5.400351851678128696e+02	7.949831166795421211e+01	4.688724718847799522e+03	1.233148125280132845e+01	1.722364766074820608e+01	6.058690885189855180e+03	6.387370370022924817e+02	1.052049566692417670e+02
3.340000000000000000e+02	3.936266158839192030e+03	-2.731203811940145165e+00	-1.616606279995054685e+00	5.292469508603054237e+03	2.549445282926357095e+02	9.477391946905697750e-01	4.123987246086262530e+03	1.051064760696593936e+00	2.983363526669139176e+00	5.484172254301527573e+03	3.452430974796511691e+02	2.647386959734528489e+01	4.311708333333333030e+03	4.833333333333333037e+00	7.583333333333333037e+00	5.675875000000000000e+03	4.355416666666666856e+02	5.200000000000000000e+01	4.499429420580403530e+03	8.615601905970072139e+00	1.218330313999752690e+01	5.867577745698472427e+03	5.258402358536822021e+02	7.752613040265471511e+01	4.687150507827474030e+03	1.239787047860681213e+01	1.678327294666172165e+01	6.059280491396945763e+03	6.161388050406976618e+02	1.030522608053094302e+02
3.350000000000000000e+02	3.936074025036842613e+03	-3.049834435270749822e+00	-1.465527479989606086e+00	5.293416159641071317e+03	2.549666549206049808e+02	-1.415339685936416458e+00	4.123474512518421761e+03	7.250827823646250891e-01	3.121402926671863476e+00	5.485166413153869144e+03	3.421708274603024620e+02	2.475066349036512392e+01	4.310875000000000000e+03	4.500000000000000000e+00	7.708333333333333037e+00	5.676916666666666970e+03	4.293750000000000000e+02	5.091666666666666430e+01	4.498275487481578239e+03	8.274917217635374911e+00	1.229526373999480171e+01	5.868666920179464796e+03	5.165791725396975380e+02	7.708266984296820112e+01	4.685675974963157387e+03	1.204983443527074982e+01	1.688219414665627127e+01	6.060417173692262622e+03	6.037833450793950760e+02	1.032486730192697451e+02
3.360000000000000000e+02	3.935632515105513448e+03	-2.687952884282608146e+00	-2.196006564968319807e+00	5.295457083834266086e+03	2.414886769564851932e+02	1.494521649493556481e+00	4.122753757552756724e+03	9.060235578586959271e-01	2.589496717515840096e+00	5.486853541917133043e+03	3.326818384782425824e+02	2.558059415808011039e+01	4.309875000000000000e+03	4.500000000000000000e+00	7.375000000000000000e+00	5.678250000000000000e+03	4.238750000000000000e+02	4.966666666666666430e+01	4.496996242447243276e+03	8.093976442141304517e+00	1.216050328248416079e+01	5.869646458082866957e+03	5.150681615217573608e+02	7.375273917525322531e+01	4.684117484894486552e+03	1.168795288428260903e+01	1.694600656496832158e+01	6.061042916165733914e+03	6.062613230435148353e+02	9.783881168383976501e+01
3.370000000000000000e+02	3.935305757680812349e+03	-1.716570880435106083e+00	-2.329906781206900312e+00	5.298045617601119375e+03	2.472197498725681157e+02	-7.187044201138945709e-01	4.122361212173739659e+03	1.183381226449113477e+00	2.355879942729883325e+00	5.488751975467226657e+03	3.321098749362840863e+02	2.368231445660972057e+01	4.309416666666666970e+03	4.083333333333333037e+00	7.041666666666666963e+00	5.679458333333333030e+03	4.170000000000000000e+02	4.808333333333333570e+01	4.496472121159594280e+03	6.983285440217552598e+00	1.172745339060345060e+01	5.870164691199439403e+03	5.018901250637159137e+02	7.248435221005695439e+01	4.683527575652521591e+03	9.883237547101771270e+00	1.641324011454023335e+01	6.060871049065546686e+03	5.867802501274318274e+02	9.688537108678056597e+01
3.380000000000000000e+02	3.935302879057831888e+03	-2.378085714446890542e+00	-2.673548253877201297e+00	5.299021612634455778e+03	2.463121113680230678e+02	-4.683813973931790997e+00	4.121880606195582914e+03	9.984571427765547291e-01	2.121559206394732833e+00	5.489635806317228344e+03	3.286768890173448767e+02	2.172059301303410450e+01	4.308458333333333030e+03	4.375000000000000000e+00	6.916666666666666963e+00	5.680250000000000000e+03	4.110416666666666856e+02	4.812500000000000000e+01	4.495036060471083147e+03	7.751542857223444827e+00	1.171177412693860020e+01	5.870864193682771656e+03	4.934064443159884945e+02	7.452940698696589550e+01	4.681613787608834173e+03	1.112808571444688965e+01	1.650688158721053611e+01	6.061478387365544222e+03	5.757712219653103602e+02	1.009338139739317910e+02
3.390000000000000000e+02	3.935366036252192771e+03	-1.981234587372665334e+00	-3.082901097198051055e+00	5.300557079405181867e+03	2.423294651628700933e+02	-7.209965121455411463e+00	4.121641351459429643e+03	9.052160396470005921e-01	1.937716118067640991e+00	5.490945206369257903e+03	3.243522325814350324e+02	2.018668410593896212e+01	4.307916666666666970e+03	3.791666666666666519e+00	6.958333333333333037e+00	5.681333333333333030e+03	4.063750000000000000e+02	4.758333333333333570e+01	4.494191981873904297e+03	6.678117293686332445e+00	1.197895054859902508e+01	5.871721460297408157e+03	4.883977674185649676e+02	7.497998256072770573e+01	4.680467297081141623e+03	9.564567920705998816e+00	1.699956776386471802e+01	6.062109587261484194e+03	5.704205348371299351e+02	1.023766317881220829e+02
3.400000000000000000e+02	3.934462637842851109e+03	-2.200590098865522037e+00	-2.420832364791517755e+00	5.302216333947056228e+03	2.329135627771136399e+02	-6.203948056048808724e+00	4.120897985588092524e+03	7.122049505672389813e-01	2.060417150937574604e+00	5.492358166973528569e+03	3.183526147218901770e+02	2.002302597197559564e+01	4.307333333333333030e+03	3.625000000000000000e+00	6.541666666666666963e+00	5.682500000000000000e+03	4.037916666666666856e+02	4.625000000000000000e+01	4.493768681078573536e+03	6.537795049432761019e+00	1.102291618239575932e+01	5.872641833026471431e+03	4.892307186114431943e+02	7.247697402802440081e+01	4.680204028823814951e+03	9.450590098865522037e+00	1.550416569812485079e+01	6.062783666052943772e+03	5.746697705562197598e+02	9.870394805604880162e+01
3.410000000000000000e+02	3.934587100884475149e+03	-2.077354555948205839e+00	-2.946006564968319807e+00	5.303111553704232392e+03	2.322303637026712124e+02	-7.030332099998283013e+00	4.120751883775570604e+03	6.071560553592303400e-01	1.839496717515840096e+00	5.493139110185449681e+03	3.149901818513355920e+02	1.900566728333419064e+01	4.306916666666666970e+03	3.291666666666666519e+00	6.625000000000000000e+00	5.683166666666666970e+03	3.977500000000000000e+02	4.504166666666666430e+01	4.493081449557763335e+03	5.976177277974102253e+00	1.141050328248416079e+01	5.873194223147884259e+03	4.805098181486644080e+02	7.107766604999913795e+01	4.679246232448858791e+03	8.660687889281538432e+00	1.619600656496832158e+01	6.063221779629101547e+03	5.632696362973288160e+02	9.711366543333161871e+01
3.420000000000000000e+02	3.934768460048889665e+03	-2.018783062034681830e+00	-2.754165698124851680e+00	5.304633598162384260e+03	2.306623313409039611e+02	-8.441717187807952882e+00	4.120530063357778090e+03	5.739418023159923443e-01	1.727083817604240679e+00	5.494483465747858645e+03	3.119561656704519805e+02	1.767497473942935571e+01	4.306291666666666970e+03	3.166666666666666519e+00	6.208333333333333037e+00	5.684333333333333030e+03	3.932500000000000000e+02	4.379166666666666430e+01	4.492053269975555850e+03	5.759391531017341137e+00	1.068958284906242540e+01	5.874183200918807415e+03	4.745438343295480195e+02	6.990835859390396934e+01	4.677814873284443820e+03	8.352116395368014423e+00	1.517083236479151864e+01	6.064033068504281800e+03	5.558376686590960389e+02	9.602505052114128148e+01
3.430000000000000000e+02	3.934535663890343130e+03	-1.281744192888376155e+00	-2.754165698124851680e+00	5.306242476608281322e+03	2.279137183760775827e+02	-1.017735658050724368e+01	4.120142831945171565e+03	8.591279035558119226e-01	1.727083817604240679e+00	5.495642071637474146e+03	3.079985258547054627e+02	1.593215504307971031e+01	4.305750000000000000e+03	3.000000000000000000e+00	6.208333333333333037e+00	5.685041666666666970e+03	3.880833333333333144e+02	4.204166666666666430e+01	4.491357168054828435e+03	5.140872096444187633e+00	1.068958284906242540e+01	5.874441261695859794e+03	4.681681408119611660e+02	6.815117829025362539e+01	4.676964336109656870e+03	7.281744192888376155e+00	1.517083236479151864e+01	6.063840856725052618e+03	5.482529482905890745e+02	9.426068991384056517e+01
3.440000000000000000e+02	3.935138079117250982e+03	-1.494350002464182037e+00	-3.380680142129111942e+00	5.307341384017525343e+03	2.221875452719675081e+02	-9.121567703431146867e+00	4.120173206225292233e+03	7.319916654345757223e-01	1.434659928935444029e+00	5.496462358675428732e+03	3.012812726359837825e+02	1.616838281495109442e+01	4.305208333333333030e+03	2.958333333333333481e+00	6.250000000000000000e+00	5.685583333333333030e+03	3.803750000000000000e+02	4.145833333333333570e+01	4.490243460441373827e+03	5.184675001232091240e+00	1.106534007106455597e+01	5.874704307991237329e+03	4.594687273640162175e+02	6.674828385171556988e+01	4.675278587549414624e+03	7.411016669130848555e+00	1.588068014212911194e+01	6.063825282649140718e+03	5.385624547280324350e+02	9.203823437009782538e+01
3.450000000000000000e+02	3.935110362621395780e+03	-2.343366609116484423e+00	-3.363047936792092685e+00	5.308703708839728279e+03	2.221308072319289693e+02	-1.151222719561682339e+01	4.119638514644031602e+03	5.574833621084245294e-01	1.318476031603953658e+00	5.497539354419864139e+03	2.989612369492978132e+02	1.472305306885825615e+01	4.304166666666666970e+03	3.458333333333333481e+00	6.000000000000000000e+00	5.686375000000000000e+03	3.757916666666666856e+02	4.095833333333333570e+01	4.488694818689302338e+03	6.359183304558242433e+00	1.068152396839604634e+01	5.875210645580135861e+03	4.526220963840355580e+02	6.719361359780842236e+01	4.673222970711937705e+03	9.260033275783150941e+00	1.536304793679209268e+01	6.064046291160271721e+03	5.294525261014043735e+02	9.342889386228350190e+01
3.460000000000000000e+02	3.935600104194995311e+03	-2.440427796935193516e+00	-3.704709459755724410e+00	5.310198616762408165e+03	2.164459170987364871e+02	-1.171130943704517335e+01	4.119550052097497428e+03	4.881194348657365012e-01	1.085145270122137795e+00	5.498703475047870597e+03	2.935979585493682293e+02	1.381101194814408117e+01	4.303500000000000000e+03	3.416666666666666519e+00	5.875000000000000000e+00	5.687208333333333030e+03	3.707500000000000000e+02	3.933333333333333570e+01	4.487449947902502572e+03	6.345213898467596536e+00	1.066485472987786309e+01	5.875713191618795463e+03	4.479020414506317707e+02	6.485565471852258668e+01	4.671399895805005144e+03	9.273761130268526998e+00	1.545470945975572441e+01	6.064218049904257896e+03	5.250540829012635413e+02	9.037797610371184476e+01
3.470000000000000000e+02	3.935298785853334266e+03	-2.858514489991962559e+00	-2.377916156428567795e+00	5.311848004200769537e+03	2.089401749642136394e+02	-1.098131161645408582e+01	4.119170226260001073e+03	1.124094216706854610e-01	1.790208588452382621e+00	5.499882335433718254e+03	2.875117541487734911e+02	1.365517752510628924e+01	4.303041666666666970e+03	3.083333333333333481e+00	5.958333333333333037e+00	5.687916666666666970e+03	3.660833333333333144e+02	3.829166666666666430e+01	4.486913107073332867e+03	6.054257244995981502e+00	1.012645807821428434e+01	5.875950997899615686e+03	4.446549125178931376e+02	6.292815580822703936e+01	4.670784547479999674e+03	9.025181156658629078e+00	1.429458282309523298e+01	6.063985329132564402e+03	5.232264917024530178e+02	8.756464494978740731e+01
3.480000000000000000e+02	3.934753730622608600e+03	-3.132685399657172187e+00	-1.694868520299348980e+00	5.313854371028603055e+03	2.142666112925733444e+02	-1.203332222962346520e+01	4.118689365311303845e+03	-2.467603316191935292e-02	1.944232406516992029e+00	5.501281352180968497e+03	2.882583056462866580e+02	1.298333888518826740e+01	4.302625000000000000e+03	3.083333333333333481e+00	5.583333333333333037e+00	5.688708333333333030e+03	3.622500000000000000e+02	3.800000000000000000e+01	4.486560634688696155e+03	6.191342699828586760e+00	9.222434260149674046e+00	5.876135314485697563e+03	4.362416943537133420e+02	6.301666111481173260e+01	4.670496269377391400e+03	9.299352066323839594e+00	1.286153518696601594e+01	6.063562295638063006e+03	5.102333887074266841e+02	8.803332222962346520e+01
3.490000000000000000e+02	3.934335787653559237e+03	-2.743347297152751274e+00	-2.090274511340345143e+00	5.315019410325818171e+03	2.151931622331337621e+02	-1.009384068942883061e+01	4.118251227160112649e+03	1.908263514236243630e-01	1.600696077663160910e+00	5.502218038496242116e+03	2.868049144499002523e+02	1.353641298861891684e+01	4.302166666666666970e+03	3.125000000000000000e+00	5.291666666666666963e+00	5.689416666666666970e+03	3.584166666666666856e+02	3.716666666666666430e+01	4.486082106173221291e+03	6.059173648576376081e+00	8.982637255670173460e+00	5.876615294837091824e+03	4.300284188834331189e+02	6.079692034471440820e+01	4.669997545679774703e+03	8.993347297152752162e+00	1.267360784467367907e+01	6.063813923007515768e+03	5.016401711001996091e+02	8.442717402276215921e+01
3.500000000000000000e+02	3.934132726976098184e+03	-2.322906474223770168e+00	-2.745190884455857017e+00	5.316085636803054513e+03	2.144025480494342730e+02	-1.109909795981081970e+01	4.117920530154715379e+03	3.385467628881149160e-01	1.314904557772071492e+00	5.503001151734861196e+03	2.840971073580504935e+02	1.255461768676125800e+01	4.301708333333333030e+03	3.000000000000000000e+00	5.375000000000000000e+00	5.689916666666666970e+03	3.537916666666666856e+02	3.620833333333333570e+01	4.485496136511950681e+03	5.661453237111885528e+00	9.435095442227929396e+00	5.876832181598472744e+03	4.234862259752828777e+02	5.986204897990540985e+01	4.669283939690567422e+03	8.322906474223771056e+00	1.349519088445585702e+01	6.063747696530279427e+03	4.931807852838991266e+02	8.351576462647749111e+01
3.510000000000000000e+02	3.933535440339970592e+03	-1.218626966596886074e+00	-3.518531411148904553e+00	5.317394410370416153e+03	2.126781897921982818e+02	-1.195963884632035956e+01	4.117288553503319235e+03	7.656865167015569629e-01	1.053234294425547724e+00	5.503988871851874137e+03	2.801724282294325121e+02	1.164518057683982022e+01	4.301041666666666970e+03	2.750000000000000000e+00	5.625000000000000000e+00	5.690583333333333030e+03	3.476666666666666856e+02	3.525000000000000000e+01	4.484794779830014704e+03	4.734313483298443259e+00	1.019676570557445316e+01	5.877177794814791923e+03	4.151609051039008591e+02	5.885481942316017978e+01	4.668547892993363348e+03	6.718626966596886518e+00	1.476853141114890455e+01	6.063772256296249907e+03	4.826551435411350894e+02	8.245963884632035956e+01
3.520000000000000000e+02	3.933731680757457070e+03	-9.527289220813002224e-01	-2.860664238705089346e+00	5.318702390314907461e+03	2.046687861721247828e+02	-1.125660243797245386e+01	4.117115840378728535e+03	9.819688722926831481e-01	1.132167880647455327e+00	5.505080361824120700e+03	2.742927264193957626e+02	1.162169878101377307e+01	4.300500000000000000e+03	2.916666666666666519e+00	5.125000000000000000e+00	5.691458333333333030e+03	3.439166666666666856e+02	3.450000000000000000e+01	4.483884159621271465e+03	4.851364461040649445e+00	9.117832119352545561e+00	5.877836304842545360e+03	4.135406069139376086e+02	5.737830121898622338e+01	4.667268319242542930e+03	6.786062255414632816e+00	1.311066423870508935e+01	6.064214276351758599e+03	4.831645471612085885e+02	8.025660243797244675e+01
3.530000000000000000e+02	3.933445257350745578e+03	-1.293029386753217214e+00	-3.643261894753741181e+00	5.320756401149911653e+03	1.986414893828867889e+02	-1.295831461515046357e+01	4.116639295342039077e+03	9.368186399567246525e-01	4.492023859564628907e-01	5.506607367241622342e+03	2.687582446914433945e+02	1.022917602575810037e+01	4.299833333333333030e+03	3.166666666666666519e+00	4.541666666666666963e+00	5.692458333333333030e+03	3.388750000000000000e+02	3.341666666666666430e+01	4.483027371324626984e+03	5.396514693376608385e+00	8.634130947376871035e+00	5.878309299425043719e+03	4.089917553085566055e+02	5.660415730757522823e+01	4.666221409315920027e+03	7.626362720086550695e+00	1.272659522808707422e+01	6.064160265516754407e+03	4.791085106171132111e+02	7.979164794848378506e+01
3.540000000000000000e+02	3.933519324732119458e+03	-1.336963381098213777e+00	-4.197600417430007447e+00	5.321980892747592407e+03	1.991633118628528507e+02	-1.414438616647596092e+01	4.116426329032726244e+03	9.356849761175598523e-01	5.366457951662795267e-03	5.507615446373795749e+03	2.669566559314264396e+02	9.323640250095351689e+00	4.299333333333333030e+03	3.208333333333333481e+00	4.208333333333333037e+00	5.693250000000000000e+03	3.347500000000000000e+02	3.279166666666666430e+01	4.482240337633939816e+03	5.480981690549107554e+00	8.411300208715003279e+00	5.878884553626204251e+03	4.025433440685735604e+02	5.625969308323797691e+01	4.665147341934546603e+03	7.753630047764881184e+00	1.261426708409667441e+01	6.064519107252407593e+03	4.703366881371471209e+02	7.972771949980929662e+01
3.550000000000000000e+02	3.933167381618151012e+03	-1.336963381098213777e+00	-4.190048125501237841e+00	5.322653458259590479e+03	1.938118427236888408e+02	-1.449430101562367668e+01	4.115896190809075051e+03	9.356849761175598523e-01	1.966426039160475980e-01	5.508118395796462210e+03	2.623225880285110634e+02	8.961182825521493811e+00	4.298625000000000000e+03	3.208333333333333481e+00	4.583333333333333037e+00	5.693583333333333030e+03	3.308333333333333144e+02	3.241666666666666430e+01	4.481353809190924949e+03	5.480981690549107554e+00	8.970024062750617588e+00	5.879048270870203851e+03	3.993440786381555654e+02	5.587215050781183834e+01	4.664082618381848988e+03	7.753630047764881184e+00	1.335671479216790303e+01	6.064513208407075581e+03	4.678548239429777595e+02	7.932763434895700527e+01
3.560000000000000000e+02	3.932918045101087955e+03	-1.080420051829647843e+00	-5.481732764589501095e+00	5.324231835467199744e+03	1.918195425991722516e+02	-1.511933122589517353e+01	4.115542355883877462e+03	8.556233074185093379e-01	-4.491997156280840287e-01	5.509345084400266387e+03	2.586389379662527972e+02	8.461167720385745383e+00	4.298166666666666970e+03	2.791666666666666519e+00	4.583333333333333037e+00	5.694458333333333030e+03	3.254583333333333144e+02	3.204166666666666430e+01	4.480790977449456477e+03	4.727710025914824143e+00	9.615866382294750991e+00	5.879571582266399673e+03	3.922777287004138316e+02	5.562216561294758321e+01	4.663415288232245985e+03	6.663753385162980436e+00	1.464839943125616628e+01	6.064684831199466316e+03	4.590971240674944056e+02	7.920266455922850923e+01
3.570000000000000000e+02	3.932532878193117085e+03	-8.486412601668060773e-01	-5.073324366433094923e+00	5.325297470568611061e+03	1.902195333137004809e+02	-1.807153684822607076e+01	4.115016439096558315e+03	1.054846036583263702e+00	-3.491621832165474615e-01	5.510232068617639015e+03	2.553597666568502405e+02	6.797564909220298546e+00	4.297500000000000000e+03	2.958333333333333481e+00	4.375000000000000000e+00	5.695166666666666970e+03	3.205000000000000000e+02	3.166666666666666785e+01	4.479983560903441685e+03	4.861820630083403039e+00	9.099162183216547461e+00	5.880101264715694924e+03	3.856402333431497595e+02	5.653576842411303716e+01	4.662467121806882460e+03	6.765307926833473040e+00	1.382332436643309492e+01	6.065035862764722879e+03	4.507804666862995191e+02	8.140487018155940291e+01
3.580000000000000000e+02	3.932066507164318864e+03	-3.541042908580172011e-01	-4.837697324445931812e+00	5.326213562828020258e+03	1.919358666861215852e+02	-1.675823402256249395e+01	4.114491586915492917e+03	1.385447854570991399e+00	-4.605153288896324248e-01	5.511127614747343614e+03	2.529887666763941354e+02	7.016716322052086952e+00	4.296916666666666970e+03	3.125000000000000000e+00	3.916666666666666519e+00	5.696041666666666970e+03	3.140416666666666856e+02	3.079166666666666785e+01	4.479341746417841023e+03	4.864552145429009045e+00	8.293848662222965018e+00	5.880955718585990326e+03	3.750945666569392642e+02	5.456661701128125230e+01	4.661766826169015076e+03	6.604104290858017201e+00	1.267103065777926396e+01	6.065869770505313681e+03	4.361474666472117860e+02	7.834156735589583320e+01
3.590000000000000000e+02	3.931873611748747862e+03	-7.310114380398813339e-01	-3.821309162425579053e+00	5.327519860281428009e+03	1.805403950279452658e+02	-1.617014185704129048e+01	4.114145139207707871e+03	1.092827614313392592e+00	1.101787521205439546e-01	5.512072430140713550e+03	2.447076975139726187e+02	7.185762404812688686e+00	4.296416666666666970e+03	2.916666666666666519e+00	4.041666666666666963e+00	5.696625000000000000e+03	3.088750000000000000e+02	3.054166666666666785e+01	4.478688194125626069e+03	4.740505719019940223e+00	7.973154581212789971e+00	5.881177569859286450e+03	3.730423024860273813e+02	5.389757092852065057e+01	4.660959721584586077e+03	6.564344771373214371e+00	1.190464249575891387e+01	6.065730139718571991e+03	4.372096049720547626e+02	7.725347519037462973e+01
3.600000000000000000e+02	3.931507446509444890e+03	-1.532460808042076739e+00	-2.711423991660042887e+00	5.328582912006417246e+03	1.721318877201244391e+02	-1.737839220818444730e+01	4.113649556588055930e+03	7.754362626456283714e-01	5.192880041699785565e-01	5.512978956003208623e+03	2.382326105267288767e+02	6.164970562574442425e+00	4.295791666666666970e+03	3.083333333333333481e+00	3.750000000000000000e+00	5.697375000000000000e+03	3.043333333333333144e+02	2.970833333333333215e+01	4.477933776745278010e+03	5.391230404021039035e+00	6.980711995830021444e+00	5.881771043996791377e+03	3.704340561399377521e+02	5.325169610409221832e+01	4.660075886823889050e+03	7.699127474708744145e+00	1.021142399166004289e+01	6.066167087993582754e+03	4.365347789465421897e+02	7.679505887485110804e+01
3.610000000000000000e+02	3.931273366997007543e+03	-2.385164807134503739e+00	-2.347886438902524020e+00	5.329338432139633369e+03	1.763821961765183346e+02	-1.574305501513185845e+01	4.113240850165170741e+03	3.074175964327481303e-01	8.468901138820714714e-01	5.513544216069816684e+03	2.396494314215925101e+02	6.565972492434070773e+00	4.295208333333333030e+03	3.000000000000000000e+00	4.041666666666666963e+00	5.697750000000000000e+03	3.029166666666666856e+02	2.887500000000000000e+01	4.477175816501495319e+03	5.692582403567252314e+00	7.236443219451262010e+00	5.881955783930183316e+03	3.661839019117408611e+02	5.118402750756592923e+01	4.659143299669658518e+03	8.385164807134504628e+00	1.043121977223585795e+01	6.066161567860366631e+03	4.294511371568150366e+02	7.349305501513185845e+01
3.620000000000000000e+02	3.931612629298498177e+03	-2.820392874947258655e+00	-2.347886438902523132e+00	5.331567437669325045e+03	1.777471452786330985e+02	-1.383300907789069356e+01	4.113181314649248634e+03	2.730356252637067271e-02	8.468901138820719154e-01	5.514950385501329038e+03	2.390194059726499063e+02	7.583495461054653219e+00	4.294750000000000000e+03	2.875000000000000000e+00	4.041666666666666963e+00	5.698333333333333030e+03	3.002916666666666856e+02	2.900000000000000000e+01	4.476318685350751366e+03	5.722696437473629771e+00	7.236443219451262010e+00	5.881716281165337023e+03	3.615639273606834649e+02	5.041650453894534678e+01	4.657887370701501823e+03	8.570392874947259543e+00	1.043121977223585617e+01	6.065099228997341015e+03	4.228361880547003011e+02	7.183300907789069356e+01
3.630000000000000000e+02	3.931203908666085681e+03	-2.195667335147733379e+00	-2.312196594791866566e+00	5.332317904629215263e+03	1.738442720238585935e+02	-1.355358162973719516e+01	4.112872787666376098e+03	1.313329990928000512e-01	9.064017026040667169e-01	5.515596452314607632e+03	2.354221360119292967e+02	7.285709185131402421e+00	4.294541666666666970e+03	2.458333333333333481e+00	4.125000000000000000e+00	5.698875000000000000e+03	2.970000000000000000e+02	2.812500000000000000e+01	4.476210545666957842e+03	4.785333667573866911e+00	7.343598297395933727e+00	5.882153547685392368e+03	3.585778639880707033e+02	4.896429081486859758e+01	4.657879424667247804e+03	7.112334001814399898e+00	1.056219659479186745e+01	6.065432095370784737e+03	4.201557279761414065e+02	6.980358162973719516e+01
3.640000000000000000e+02	3.930874560095132892e+03	-2.278650715271606675e+00	-2.189415814643373537e+00	5.333217305358892190e+03	1.767425371047876581e+02	-1.185880253834541165e+01	4.112416446714232734e+03	1.523413090308634033e-01	9.261254260116467130e-01	5.516316986012779125e+03	2.342046018857271861e+02	8.528932064160628101e+00	4.293958333333333030e+03	2.583333333333333481e+00	4.041666666666666963e+00	5.699416666666666970e+03	2.916666666666666856e+02	2.891666666666666785e+01	4.475500219952433326e+03	5.014325357635803115e+00	7.157207907321687657e+00	5.882516347320554814e+03	3.491287314476061852e+02	4.930440126917270760e+01	4.657042106571533623e+03	7.445317381938274082e+00	1.027274914797670746e+01	6.065616027974441749e+03	4.065907962285457415e+02	6.969213587167874380e+01
3.650000000000000000e+02	3.930533344432707509e+03	-1.949290726623894798e+00	-2.185156695089262247e+00	5.334397757118476875e+03	1.622343812910575878e+02	-9.869007635433778347e+00	4.111975005549687012e+03	4.003546366880526008e-01	8.240883191220356174e-01	5.517198878559238437e+03	2.236796906455288081e+02	8.961329515616444752e+00	4.293416666666666970e+03	2.750000000000000000e+00	3.833333333333333481e+00	5.700000000000000000e+03	2.851250000000000000e+02	2.779166666666666785e+01	4.474858327783646928e+03	5.099645363311947399e+00	6.842578347544630901e+00	5.882801121440761563e+03	3.465703093544711919e+02	4.662200381771688740e+01	4.656299988900625976e+03	7.449290726623894798e+00	9.851823361755929653e+00	6.065602242881523125e+03	4.080156187089423838e+02	6.545234096876711760e+01


==> data/lowtest.tsv <==
t	nssSn	nssEn	nssIn	nssRn	nssSy	nssEy	nssIy	nssRy	nsSn	nsEn	nsIn	nsRn	nsSy	nsEy	nsIy	nsRy	Sn	En	In	Rn	Sy	Ey	Iy	Ry	sSn	sEn	sIn	sRn	sSy	sEy	sIy	sRy	ssSn	ssEn	ssIn	ssRn	ssSy	ssEy	ssIy	ssRy
0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	9.865748519525299344e+03	1.010526464164484217e+01	4.897924741723381459e+01	-7.761423749153965046e-01	3.438900810736826941e+01	-7.159719205521202223e-01	-5.932458365518542553e-01	0.000000000000000000e+00	9.873957593095983611e+03	1.415679898748908627e+01	5.032295704195023944e+01	-3.047378541243649375e-01	4.086117072035080611e+01	-3.163192936093934815e-01	-1.091229182759271277e-01	0.000000000000000000e+00	9.882166666666666060e+03	1.820833333333333215e+01	5.166666666666666430e+01	1.666666666666666574e-01	4.733333333333333570e+01	8.333333333333332871e-02	3.750000000000000000e-01	0.000000000000000000e+00	9.890375740237348509e+03	2.225986767917757803e+01	5.301037629138308915e+01	6.380711874576981968e-01	5.380549594631586530e+01	4.829859602760601112e-01	8.591229182759271277e-01	0.000000000000000000e+00	9.898584813808032777e+03	2.631140202502182035e+01	5.435408591609951401e+01	1.109475708248729875e+00	6.027765855929840200e+01	8.826385872187869630e-01	1.343245836551854255e+00	0.000000000000000000e+00
2.000000000000000000e+00	9.792815546649630051e+03	2.348723818769261840e+01	5.171406110279981760e+01	-9.887430609197569442e-01	6.934699057782395926e+01	-7.908329997330663108e-01	-4.916499329981218747e-01	-3.579859602760601667e-01	9.805386939991481995e+03	2.930611909384630920e+01	5.360703055139990880e+01	-1.818715304598784721e-01	7.913182862224530822e+01	-2.704164998665331554e-01	5.458417001676056923e-01	-1.581596468046967685e-01	9.817958333333333940e+03	3.512500000000000000e+01	5.550000000000000000e+01	6.250000000000000000e-01	8.891666666666667140e+01	2.500000000000000000e-01	1.583333333333333259e+00	4.166666666666666435e-02	9.830529726675185884e+03	4.094388090615369435e+01	5.739296944860009120e+01	1.431871530459878361e+00	9.870150471108803458e+01	7.704164998665331554e-01	2.620824966499061048e+00	2.414929801380300833e-01	9.843101120017037829e+03	4.676276181230738160e+01	5.928593889720018240e+01	2.238743060919756722e+00	1.084863427555093836e+02	1.290832999733066311e+00	3.658316599664788171e+00	4.413192936093935370e-01
3.000000000000000000e+00	9.728483957665603157e+03	3.626183781761896796e+01	5.564123298256179595e+01	-1.316342699828585650e+00	1.026481427637201875e+02	-9.876916288627259899e-01	5.871231706940149842e-01	-6.038995287340801488e-01	9.742637812166134609e+03	4.406841890880948398e+01	5.788311649128090153e+01	2.376619834190405456e-01	1.135949047151934366e+02	-2.855124810980296801e-01	2.418561585347007714e+00	-1.977830977003734170e-01	9.756791666666666060e+03	5.187500000000000000e+01	6.012500000000000000e+01	1.791666666666666741e+00	1.245416666666666714e+02	4.166666666666666852e-01	4.250000000000000000e+00	2.083333333333333426e-01	9.770945521167197512e+03	5.968158109119051602e+01	6.236688350871909847e+01	3.345671349914292936e+00	1.354884286181399204e+02	1.118845814431363106e+00	6.081438414652992286e+00	6.144497643670401299e-01	9.785099375667728964e+03	6.748816218238103204e+01	6.460876701743819694e+01	4.899676033161918909e+00	1.464351905696131553e+02	1.821024962196059471e+00	7.912876829305984572e+00	1.020566195400746778e+00
4.000000000000000000e+00	9.672284893039342933e+03	4.995838744597871539e+01	5.817870040607967752e+01	-1.308748498798798288e+00	1.289995614075585308e+02	-9.142135623730951455e-01	4.109196636223463983e+00	-1.247782432384250129e+00	9.687600779853004497e+03	5.797919372298935770e+01	6.181851686970650661e+01	1.033125750600600856e+00	1.408747807037792654e+02	-2.071067811865475727e-01	6.200431651445065029e+00	-2.697245495254583236e-01	9.702916666666666060e+03	6.600000000000000000e+01	6.545833333333332860e+01	3.375000000000000000e+00	1.527500000000000000e+02	5.000000000000000000e-01	8.291666666666666075e+00	7.083333333333333703e-01	9.718232553480327624e+03	7.402080627701064941e+01	6.909814979696015769e+01	5.716874249399399588e+00	1.646252192962207346e+02	1.207106781186547462e+00	1.038290168188826712e+01	1.686391216192125064e+00	9.733548440293989188e+03	8.204161255402128461e+01	7.273796626058697257e+01	8.058748498798799176e+00	1.765004385924414692e+02	1.914213562373095145e+00	1.247413669710986817e+01	2.664449099050916647e+00
5.000000000000000000e+00	9.615663333499984219e+03	6.016304190985258060e+01	6.067708842456947593e+01	5.532884538772693261e-01	1.516175397951253956e+02	-9.319438411042398895e-01	6.226758053965136597e+00	-1.257872831831901239e+00	9.632331666749991200e+03	7.010235428825961890e+01	6.600521087895140226e+01	3.276644226938634663e+00	1.650587698975627120e+02	-1.326385872187866299e-01	9.425879026982567410e+00	2.877302507507160101e-01	9.649000000000000000e+03	8.004166666666667140e+01	7.133333333333332860e+01	6.000000000000000000e+00	1.785000000000000000e+02	6.666666666666666297e-01	1.262500000000000000e+01	1.833333333333333259e+00	9.665668333250008800e+03	8.998097904507372391e+01	7.666145578771525493e+01	8.723355773061365781e+00	1.919412301024372880e+02	1.465971920552120000e+00	1.582412097301743259e+01	3.378936415915950509e+00	9.682336666500015781e+03	9.992029142348076221e+01	8.198957824209718126e+01	1.144671154612273156e+01	2.053824602048746044e+02	2.265277174437573038e+00	1.902324194603486518e+01	4.924539498498567980e+00
6.000000000000000000e+00	9.559661314749624580e+03	7.056924603266629958e+01	6.708463549614923238e+01	3.798342275152399417e+00	1.656537829914380495e+02	-8.868645426554977451e-01	1.003340026800750984e+01	5.931542756504306624e-01	9.580018157374812290e+03	8.126378968299981409e+01	7.241731774807460909e+01	6.982504470909532301e+00	1.813893914957190248e+02	-5.932271327748872558e-03	1.418336680067042010e+01	2.004910471158548368e+00	9.600375000000000000e+03	9.195833333333332860e+01	7.775000000000000000e+01	1.016666666666666607e+01	1.971250000000000000e+02	8.750000000000000000e-01	1.833333333333333215e+01	3.416666666666666519e+00	9.620731842625187710e+03	1.026528769836668431e+02	8.308268225192539091e+01	1.335082886242379985e+01	2.128606085042809752e+02	1.755932271327748762e+00	2.248329986599624419e+01	4.828422862174784669e+00	9.641088685250375420e+03	1.133474206340003576e+02	8.841536450385076762e+01	1.653499105818093184e+01	2.285962170085619505e+02	2.636864542655497523e+00	2.663326639865915269e+01	6.240179057682902375e+00
7.000000000000000000e+00	9.503644585248619478e+03	7.832726063705933939e+01	7.186550642721233828e+01	8.116108731473183013e+00	1.847318880093834821e+02	-8.515867021530820757e-01	1.406643753242895656e+01	1.369448553585416839e+00	9.526509792624308830e+03	9.062196365186301250e+01	7.753691988027283344e+01	1.197472103240325936e+01	2.007201106713584124e+02	1.992066489234589621e-01	1.982488543288114613e+01	3.247224276792708419e+00	9.549375000000000000e+03	1.029166666666666714e+02	8.320833333333332860e+01	1.583333333333333393e+01	2.167083333333333428e+02	1.250000000000000000e+00	2.558333333333333215e+01	5.125000000000000000e+00	9.572240207375691170e+03	1.152113696814703303e+02	8.887974678639382375e+01	1.969194563426340849e+01	2.326965559953082732e+02	2.300793351076540816e+00	3.134178123378551817e+01	7.002775723207291136e+00	9.595105414751380522e+03	1.275060726962740034e+02	9.455116023945431891e+01	2.355055793519348484e+01	2.486847786572832035e+02	3.351586702153082076e+00	3.710022913423770774e+01	8.880551446414582273e+00
8.000000000000000000e+00	9.445231366480162251e+03	9.403199336368319905e+01	7.779829407782823125e+01	1.379614824918449401e+01	1.988701682891573626e+02	-1.286212456704476148e+00	2.047664647901686052e+01	2.278371212240513977e+00	9.471324016573413246e+03	1.051618300151749281e+02	8.414914703891412273e+01	1.766890745792558093e+01	2.153100841445786955e+02	6.522710498109529631e-02	2.663415657284176064e+01	5.285018939453589581e+00	9.497416666666666060e+03	1.162916666666666714e+02	9.050000000000000000e+01	2.154166666666666785e+01	2.317500000000000000e+02	1.416666666666666741e+00	3.279166666666666430e+01	8.291666666666666075e+00	9.523509316759918875e+03	1.274215033181584147e+02	9.685085296108587727e+01	2.541442587540775477e+01	2.481899158554213045e+02	2.768106228352237963e+00	3.894917676049156796e+01	1.129831439387974257e+01	9.549601966853169870e+03	1.385513399696501438e+02	1.032017059221717687e+02	2.928718508414884170e+01	2.646298317108426090e+02	4.119545790037809851e+00	4.510668685431646452e+01	1.430496212109281728e+01
9.000000000000000000e+00	9.380427875194185617e+03	1.046741338066220237e+02	7.852520615408340632e+01	2.113201947120403545e+01	2.072173567421029645e+02	-1.386751345948129099e+00	2.765476742133487065e+01	5.168179855550580015e+00	9.412526437597092809e+03	1.179829002366443405e+02	8.728343641037503176e+01	2.514934306893535165e+01	2.257336783710514965e+02	5.662432702593545031e-02	3.407738371066743355e+01	8.896589927775290008e+00	9.444625000000000000e+03	1.312916666666666572e+02	9.604166666666667140e+01	2.916666666666666785e+01	2.442500000000000000e+02	1.500000000000000000e+00	4.050000000000000000e+01	1.262500000000000000e+01	9.476723562402907191e+03	1.446004330966889597e+02	1.047998969229583111e+02	3.318399026439798405e+01	2.627663216289485035e+02	2.943375672974064550e+00	4.692261628933256645e+01	1.635341007222471177e+01	9.508822124805814383e+03	1.579091995267112907e+02	1.135581271792499365e+02	3.720131386212929669e+01	2.812826432578970071e+02	4.386751345948129099e+00	5.334523257866513291e+01	2.008182014444941998e+01
1.000000000000000000e+01	9.320930310886626103e+03	1.180089578861755371e+02	8.181810451469091561e+01	2.725517148758420660e+01	2.165074412177760337e+02	-1.318169966222480172e+00	3.437307227241871743e+01	7.826073237803571558e+00	9.357985988776646991e+03	1.313794789430877756e+02	9.128405225734545070e+01	3.296091907712543190e+01	2.351703872755547025e+02	1.950816835554265438e-01	4.135320280287602657e+01	1.237136995223512059e+01	9.395041666666666060e+03	1.447500000000000000e+02	1.007500000000000000e+02	3.866666666666666430e+01	2.538333333333333428e+02	1.708333333333333259e+00	4.833333333333333570e+01	1.691666666666666785e+01	9.432097344556685130e+03	1.581205210569122244e+02	1.102159477426545493e+02	4.437241425620789670e+01	2.724962793911120116e+02	3.221584983111239975e+00	5.531346386379064484e+01	2.146196338109821511e+01	9.469153022446706018e+03	1.714910421138244487e+02	1.196818954853090844e+02	5.007816184574912199e+01	2.911592254488906519e+02	4.734836632889146912e+00	6.229359439424795397e+01	2.600726009552976592e+01
1.100000000000000000e+01	9.273119922526504524e+03	1.277741475730740461e+02	8.792783879897552879e+01	3.713381709260725927e+01	2.246066600695832562e+02	1.504362626456292595e-01	4.661230348809631607e+01	1.266885995294415501e+01	9.307997461263252262e+03	1.419495737865370302e+02	9.744308606615442159e+01	4.362940854630362963e+01	2.434491633681249709e+02	1.304384797989481370e+00	5.259781841071482233e+01	1.662609664313874447e+01	9.342875000000000000e+03	1.561250000000000000e+02	1.069583333333333286e+02	5.012500000000000000e+01	2.622916666666666856e+02	2.458333333333333481e+00	5.858333333333333570e+01	2.058333333333333215e+01	9.377752538736747738e+03	1.703004262134629698e+02	1.164735806005122356e+02	5.662059145369637037e+01	2.811341699652084003e+02	3.612281868677185592e+00	6.456884825595184907e+01	2.454057002352791983e+01	9.412630077473495476e+03	1.844758524269259681e+02	1.259888278676911284e+02	6.311618290739274073e+01	2.999766732637501150e+02	4.766230404021037259e+00	7.055436317857035533e+01	2.849780671372251106e+01
1.200000000000000000e+01	9.213361037300623138e+03	1.383151304416575158e+02	9.174801596673940196e+01	4.610349325201791970e+01	2.354812299932825113e+02	-3.723104278670037459e-01	5.180607932454738318e+01	1.433600087216549390e+01	9.251909685316977630e+03	1.538658985541621007e+02	1.022490079833696939e+02	5.367674662600896340e+01	2.527822816633079128e+02	9.180114527331648677e-01	5.963220632894035589e+01	2.035550043608274606e+01	9.290458333333333940e+03	1.694166666666666572e+02	1.127500000000000000e+02	6.125000000000000000e+01	2.700833333333333144e+02	2.208333333333333481e+00	6.745833333333332860e+01	2.637500000000000000e+01	9.329006981349690250e+03	1.849674347791712137e+02	1.232509920166303061e+02	6.882325337399103660e+01	2.873843850033587159e+02	3.498655213933502317e+00	7.528446033772630130e+01	3.239449956391725038e+01	9.367555629366044741e+03	2.005182028916757986e+02	1.337519840332606123e+02	7.639650674798207319e+01	3.046854366733841175e+02	4.788977094533670709e+00	8.311058734211927401e+01	3.841399912783450787e+01
1.300000000000000000e+01	9.156305124794444055e+03	1.461824106733658084e+02	9.959263522736085861e+01	5.915926212598466805e+01	2.401219822148960361e+02	-2.901128427614052541e-02	5.481468794659419785e+01	1.928089955985676696e+01	9.197840062397221118e+03	1.621953720033495756e+02	1.102754842803470865e+02	6.730879772965899122e+01	2.579568244407813609e+02	1.339661024528596478e+00	6.478234397329710248e+01	2.601544977992838170e+01	9.239375000000000000e+03	1.782083333333333428e+02	1.209583333333333286e+02	7.545833333333332860e+01	2.757916666666666856e+02	2.708333333333333481e+00	7.475000000000000000e+01	3.275000000000000000e+01	9.280909937602778882e+03	1.942212946633171100e+02	1.316411823863195707e+02	8.360786893700766598e+01	2.936265088925520104e+02	4.077005642138070485e+00	8.471765602670289752e+01	3.948455022007161830e+01	9.322444875205555945e+03	2.102342559933008772e+02	1.423240314393057986e+02	9.175740454068198915e+01	3.114613511184373351e+02	5.445677950942807044e+00	9.468531205340579504e+01	4.621910044014323660e+01
1.400000000000000000e+01	9.103029338497819481e+03	1.555962519318094621e+02	1.108619658321963755e+02	7.334078260684405848e+01	2.378136158960628563e+02	-3.553257561456346636e-02	6.212202400929496093e+01	2.426548441105856213e+01	9.144681335915576710e+03	1.726939592992380597e+02	1.198893162494315163e+02	8.196205797008869354e+01	2.581359746146981138e+02	1.378067045526051526e+00	7.320684533798080906e+01	3.154940887219594714e+01	9.186333333333333940e+03	1.897916666666666572e+02	1.289166666666666572e+02	9.058333333333332860e+01	2.784583333333333144e+02	2.791666666666666519e+00	8.429166666666667140e+01	3.883333333333333570e+01	9.227985330751091169e+03	2.068893740340952547e+02	1.379440170839017981e+02	9.920460869657796366e+01	2.987806920519685150e+02	4.205266287807281955e+00	9.537648799535253374e+01	4.611725779447072426e+01	9.269637328168848398e+03	2.239870814015238523e+02	1.469713675011369389e+02	1.078258840598225987e+02	3.191030507706037724e+02	5.618865908947896060e+00	1.064613093240383819e+02	5.340118225560810572e+01
1.500000000000000000e+01	9.045097431608155603e+03	1.626016308566049418e+02	1.066767895315489909e+02	8.794283885960504676e+01	2.375219127142430580e+02	-4.156502553198659911e-01	7.215476494014249909e+01	3.008700387307688118e+01	9.089548715804077801e+03	1.820716487616357995e+02	1.198800614324411669e+02	9.755475276313586619e+01	2.585317896904548434e+02	1.292174872340067004e+00	8.382738247007124244e+01	3.812683526987177629e+01	9.134000000000000000e+03	2.015416666666666572e+02	1.330833333333333428e+02	1.071666666666666714e+02	2.795416666666666856e+02	3.000000000000000000e+00	9.550000000000000000e+01	4.616666666666666430e+01	9.178451284195922199e+03	2.210116845716975149e+02	1.462866052342255330e+02	1.167785805701974766e+02	3.005515436428785279e+02	4.707825127659932996e+00	1.071726175299287576e+02	5.420649806346155231e+01	9.222902568391844397e+03	2.404817024767283726e+02	1.594898771351176947e+02	1.263904944737282960e+02	3.215614206190903133e+02	6.415650255319865991e+00	1.188452350598575009e+02	6.224632946025644742e+01
1.600000000000000000e+01	8.983185622052129474e+03	1.743346883692752272e+02	1.078535620319182016e+02	1.046090880866438937e+02	2.433841896070449877e+02	8.796654073142873287e-02	8.178565849138406918e+01	3.665393422809992074e+01	9.030738644359398677e+03	1.948340108513042708e+02	1.220309476826257793e+02	1.157420440433219539e+02	2.624629281368558509e+02	1.585649937032381107e+00	9.385116257902537029e+01	4.470196711404996393e+01	9.078291666666666060e+03	2.153333333333333428e+02	1.362083333333333428e+02	1.268750000000000000e+02	2.815416666666666856e+02	3.083333333333333481e+00	1.059166666666666714e+02	5.275000000000000000e+01	9.125844688973933444e+03	2.358326558153624148e+02	1.503857189840409205e+02	1.380079559566780461e+02	3.006204051964775203e+02	4.581016729634285412e+00	1.179821707543079725e+02	6.079803288595003607e+01	9.173397711281202646e+03	2.563319782973914585e+02	1.645631046347484698e+02	1.491409119133560921e+02	3.196991437262883551e+02	6.078700125935238674e+00	1.300476748419492594e+02	6.884606577190007215e+01
1.700000000000000000e+01	8.920579239004058763e+03	1.760545222269079773e+02	1.132873760897587090e+02	1.227827908568613822e+02	2.408314507208183954e+02	5.246167422745475761e-01	9.275131582592416635e+01	4.330131162982519299e+01	8.971039619502029382e+03	2.000897611134539886e+02	1.286645213782126973e+02	1.349122287617640268e+02	2.618115586937425405e+02	1.928975037803940529e+00	1.046256579129620832e+02	5.198398914824592509e+01	9.021500000000000000e+03	2.241250000000000000e+02	1.440416666666666572e+02	1.470416666666666572e+02	2.827916666666666856e+02	3.333333333333333481e+00	1.165000000000000000e+02	6.066666666666666430e+01	9.071960380497970618e+03	2.481602388865460114e+02	1.594188119551206171e+02	1.591711045715692876e+02	3.037717746395908307e+02	4.737691628862726212e+00	1.283743420870379168e+02	6.934934418508740350e+01	9.122420760995941237e+03	2.721954777730920227e+02	1.747959572435746054e+02	1.713005424764719180e+02	3.247518826125149758e+02	6.142049924392119387e+00	1.402486841740758337e+02	7.803202170350813560e+01
1.800000000000000000e+01	8.852103464055966469e+03	1.773691308668942384e+02	1.223876026535766499e+02	1.397373632025994254e+02	2.427650845915529771e+02	4.881154157157534534e-01	1.015160942381089200e+02	5.290731560197856709e+01	8.908780898694651114e+03	2.042887321001138048e+02	1.362979679934549893e+02	1.546811816012996985e+02	2.631325422957764886e+02	2.244057707857876949e+00	1.141330471190544529e+02	6.107865780098928354e+01	8.965458333333333940e+03	2.312083333333333428e+02	1.502083333333333428e+02	1.696250000000000000e+02	2.835000000000000000e+02	4.000000000000000000e+00	1.267500000000000000e+02	6.925000000000000000e+01	9.022135767972016765e+03	2.581279345665528808e+02	1.641186986732116964e+02	1.845688183987003015e+02	3.038674577042235114e+02	5.755942292142123051e+00	1.393669528809455471e+02	7.742134219901072356e+01	9.078813202610701410e+03	2.850475357997724473e+02	1.780290640130900215e+02	1.995126367974005746e+02	3.242349154084470229e+02	7.511884584284246102e+00	1.519839057618910942e+02	8.559268439802143291e+01
1.900000000000000000e+01	8.775952876459354229e+03	1.908390632208925695e+02	1.219539206490082677e+02	1.578052765271091857e+02	2.429160339893022638e+02	-8.950194486525742121e-02	1.129977170020746939e+02	6.133419246269048131e+01	8.840538938229676205e+03	2.172736982771129703e+02	1.388727936578374624e+02	1.762984715968879073e+02	2.621246836613177607e+02	2.163582360900704771e+00	1.251655251677040184e+02	6.941709623134524065e+01	8.905125000000000000e+03	2.437083333333333428e+02	1.557916666666666572e+02	1.947916666666666572e+02	2.813333333333333144e+02	4.416666666666666963e+00	1.373333333333333428e+02	7.750000000000000000e+01	8.969711061770323795e+03	2.701429683895537437e+02	1.727105396754958520e+02	2.132848617364454071e+02	3.005419830053488681e+02	6.669750972432629155e+00	1.495011414989626530e+02	8.558290376865475935e+01	9.034297123540645771e+03	2.965776034457741162e+02	1.896294126843250467e+02	2.317780568062241286e+02	3.197506326773643650e+02	8.922835278198590458e+00	1.616689496645919917e+02	9.366580753730951869e+01
2.000000000000000000e+01	8.705414877351064206e+03	2.023085219858168102e+02	1.271064041024942810e+02	1.827760665136443095e+02	2.404160726451809182e+02	8.034601707339663612e-01	1.186211036065526372e+02	6.650833507016820079e+01	8.774061605342198163e+03	2.289042609929084051e+02	1.434490353845804691e+02	2.027005332568221547e+02	2.608747029892571163e+02	2.714230085366983403e+00	1.327688851366096401e+02	7.650416753508409329e+01	8.842708333333333940e+03	2.555000000000000000e+02	1.597916666666666572e+02	2.226250000000000000e+02	2.813333333333333144e+02	4.625000000000000000e+00	1.469166666666666572e+02	8.650000000000000000e+01	8.911355061324469716e+03	2.820957390070915949e+02	1.761342979487528453e+02	2.425494667431778453e+02	3.017919636774095125e+02	6.535769914633016597e+00	1.610644481967236743e+02	9.649583246491590671e+01	8.980001789315603673e+03	3.086914780141831898e+02	1.924769292308390334e+02	2.624739334863556905e+02	3.222505940214857105e+02	8.446539829266033195e+00	1.752122297267806630e+02	1.064916649298317992e+02
2.100000000000000000e+01	8.631816435909504435e+03	2.128469619199636611e+02	1.272897287298102924e+02	2.102986810760139065e+02	2.476409203911476880e+02	6.773008860076981108e-01	1.216404416508689508e+02	7.501367249096414014e+01	8.703741551288085248e+03	2.393401476266485020e+02	1.469990310315718034e+02	2.311493405380069532e+02	2.651121268622404727e+02	2.796983776337182537e+00	1.396535541587678040e+02	8.481933624548207717e+01	8.775666666666666060e+03	2.658333333333333144e+02	1.667083333333333428e+02	2.520000000000000000e+02	2.825833333333333144e+02	4.916666666666666963e+00	1.576666666666666572e+02	9.462500000000000000e+01	8.847591782045246873e+03	2.923265190400181268e+02	1.864176356350948822e+02	2.728506594619930183e+02	3.000545398044261560e+02	7.036349556996151833e+00	1.756797791745655104e+02	1.044306637545179228e+02	8.919516897423827686e+03	3.188197047467029392e+02	2.061269379368563932e+02	2.937013189239860935e+02	3.175257462755189408e+02	9.156032447325635815e+00	1.936928916824643636e+02	1.142363275090358599e+02
2.200000000000000000e+01	8.560211599879134155e+03	2.196523504289818334e+02	1.334417629203070987e+02	2.385910500443563365e+02	2.515694476849693046e+02	2.308684708126023111e-01	1.292473959241531247e+02	8.143743564292387305e+01	8.635814133272899198e+03	2.476386752144909167e+02	1.522000481268202350e+02	2.610871916888448254e+02	2.664513905091513379e+02	2.844600902072967674e+00	1.479153646287432480e+02	9.323955115479526512e+01	8.711416666666666060e+03	2.756250000000000000e+02	1.709583333333333428e+02	2.835833333333333144e+02	2.813333333333333144e+02	5.458333333333333037e+00	1.665833333333333428e+02	1.050416666666666714e+02	8.787019200060432922e+03	3.036113247855090549e+02	1.897166185398464506e+02	3.060794749778218033e+02	2.962152761575152908e+02	8.072065764593698844e+00	1.852513020379234376e+02	1.168437821785380777e+02	8.862621733454197965e+03	3.315976495710181666e+02	2.084749037463595869e+02	3.285756166223102923e+02	3.110972189816973241e+02	1.068579819585406376e+01	2.039192707425135609e+02	1.286458976904094698e+02
2.300000000000000000e+01	8.481164899515621073e+03	2.253260324575066136e+02	1.358475809500729952e+02	2.625272794924609912e+02	2.543418176603877328e+02	1.354214669993718978e+00	1.433839154092318608e+02	8.737738106037045327e+01	8.562707449757810537e+03	2.545171828954199782e+02	1.553404571417031832e+02	2.900136397462305240e+02	2.682542421635272376e+02	3.614607334996859489e+00	1.607127910379492732e+02	1.005011905301852266e+02	8.644250000000000000e+03	2.837083333333333144e+02	1.748333333333333428e+02	3.175000000000000000e+02	2.821666666666666856e+02	5.875000000000000000e+00	1.780416666666666572e+02	1.136250000000000000e+02	8.725792550242189463e+03	3.128994837712466506e+02	1.943262095249635024e+02	3.449863602537694760e+02	2.960790911698061336e+02	8.135392665003140067e+00	1.953705422953840412e+02	1.267488094698147734e+02	8.807335100484378927e+03	3.420906342091600436e+02	2.138190857165936904e+02	3.724727205075390088e+02	3.099915156729456385e+02	1.039578533000628013e+01	2.126994179241014535e+02	1.398726189396295467e+02
2.400000000000000000e+01	8.412905780388893618e+03	2.373893218094794690e+02	1.354199347661755155e+02	2.935125900014876947e+02	2.531205147390921582e+02	7.324035523047687235e-01	1.522248944788200049e+02	9.334200793404937713e+01	8.496952890194446809e+03	2.645696609047397487e+02	1.566683007164210721e+02	3.228812950007438758e+02	2.661852573695460933e+02	3.178701776152384362e+00	1.704874472394100167e+02	1.084001706336913458e+02	8.581000000000000000e+03	2.917500000000000000e+02	1.779166666666666572e+02	3.522500000000000000e+02	2.792500000000000000e+02	5.625000000000000000e+00	1.887500000000000000e+02	1.234583333333333286e+02	8.665047109805553191e+03	3.189303390952602513e+02	1.991650326169122422e+02	3.816187049992561242e+02	2.923147426304539067e+02	8.071298223847616526e+00	2.070125527605899833e+02	1.385164960329753114e+02	8.749094219611106382e+03	3.461106781905205025e+02	2.204133985671577989e+02	4.109874099985123053e+02	3.053794852609078134e+02	1.051759644769523128e+01	2.252751055211799951e+02	1.535746587326172801e+02
2.500000000000000000e+01	8.343633925883310440e+03	2.464111716992231322e+02	1.447985008911394118e+02	3.212591568481761897e+02	2.516382777844998770e+02	1.334255252500466504e+00	1.593620164680850735e+02	1.046734345858015303e+02	8.428483629608323099e+03	2.713722525162782517e+02	1.656909171122363773e+02	3.544837450907547804e+02	2.655274722255832671e+02	3.687960959583566733e+00	1.779518415673758511e+02	1.193575506262340866e+02	8.513333333333333940e+03	2.963333333333333144e+02	1.865833333333333428e+02	3.877083333333333144e+02	2.794166666666666856e+02	6.041666666666666963e+00	1.965416666666666572e+02	1.340416666666666572e+02	8.598183037058344780e+03	3.212944141503883770e+02	2.074757495544303083e+02	4.209329215759118483e+02	2.933058611077501041e+02	8.395372373749767192e+00	2.151314917659574633e+02	1.487257827070992278e+02	8.683032740783357440e+03	3.462554949674434965e+02	2.283681657755272738e+02	4.541575098184904391e+02	3.071950555488335226e+02	1.074907808083286653e+01	2.337213168652482409e+02	1.634098987475317699e+02
2.600000000000000000e+01	8.268150597910947909e+03	2.495770684703032600e+02	1.531421120462091778e+02	3.530252124260293840e+02	2.474655915398078889e+02	1.840282999167529354e+00	1.671907305143556357e+02	1.101486827404878284e+02	8.357262798955474864e+03	2.781218675684849586e+02	1.720085560231045747e+02	3.897209395463480632e+02	2.613369624365706159e+02	4.149308166250431640e+00	1.860328652571778321e+02	1.266368413702439142e+02	8.446375000000000000e+03	3.066666666666666856e+02	1.908750000000000000e+02	4.264166666666666856e+02	2.752083333333333144e+02	6.458333333333333037e+00	2.048750000000000000e+02	1.431250000000000000e+02	8.535487201044525136e+03	3.352114657648484126e+02	2.097414439768954253e+02	4.631123937869853080e+02	2.890797042300960129e+02	8.767358500416234435e+00	2.237171347428221679e+02	1.596131586297560716e+02	8.624599402089052091e+03	3.637562648630300828e+02	2.286078879537908222e+02	4.998081209073039872e+02	3.029510751268587114e+02	1.107638366749913672e+01	2.425592694856443643e+02	1.761013172595121716e+02
2.700000000000000000e+01	8.189135856344681088e+03	2.536594701489539716e+02	1.618940269858868533e+02	3.879477271889199983e+02	2.428015151901649915e+02	1.844456817634744894e+00	1.639987998142321715e+02	1.236771312922444821e+02	8.283963761505672664e+03	2.823089017411436430e+02	1.791345134929434266e+02	4.290363635944599991e+02	2.576507575950824958e+02	4.338895075484039410e+00	1.882285665737827571e+02	1.378177323127889053e+02	8.378791666666666060e+03	3.109583333333333144e+02	1.963750000000000000e+02	4.701250000000000000e+02	2.725000000000000000e+02	6.833333333333333037e+00	2.124583333333333428e+02	1.519583333333333428e+02	8.473619571827659456e+03	3.396077649255229858e+02	2.136154865070565734e+02	5.112136364055400009e+02	2.873492424049175042e+02	9.327771591182626665e+00	2.366881000928839285e+02	1.660989343538777803e+02	8.568447476988651033e+03	3.682571965177126572e+02	2.308559730141131467e+02	5.523022728110800017e+02	3.021984848098350085e+02	1.182220984903192118e+01	2.609178668524344857e+02	1.802395353744221893e+02
2.800000000000000000e+01	8.114199296331354162e+03	2.571971435262112777e+02	1.636695506362060826e+02	4.250880794286699711e+02	2.362878620779464711e+02	1.801014787197899203e+00	1.739766101292626104e+02	1.286415872057602598e+02	8.212370481499010566e+03	2.891610717631056104e+02	1.811264419847697127e+02	4.694398730476682999e+02	2.526022643723065926e+02	4.213007393598950046e+00	1.973633050646313052e+02	1.441541269362134585e+02	8.310541666666666060e+03	3.211250000000000000e+02	1.985833333333333428e+02	5.137916666666666288e+02	2.689166666666666856e+02	6.625000000000000000e+00	2.207500000000000000e+02	1.596666666666666572e+02	8.408712851834321555e+03	3.530889282368943896e+02	2.160402246818969729e+02	5.581434602856650145e+02	2.852310689610267787e+02	9.036992606401049954e+00	2.441366949353686948e+02	1.751792063971198559e+02	8.506884037001978868e+03	3.850528564737887223e+02	2.334971160304606030e+02	6.024952539046632864e+02	3.015454712553868717e+02	1.144898521280209991e+01	2.675233898707373896e+02	1.906917461275730545e+02
2.900000000000000000e+01	8.029785111943943775e+03	2.643564901412208883e+02	1.651567881488193166e+02	4.619227635408639685e+02	2.367464022590411616e+02	1.990750247177105692e+00	1.812441357575264362e+02	1.364404845741123609e+02	8.133017555971971888e+03	2.965324117372771298e+02	1.853700607410763155e+02	5.100447151037652702e+02	2.517065344628539378e+02	4.245375123588552846e+00	2.045595678787632039e+02	1.533452422870561804e+02	8.236250000000000000e+03	3.287083333333333144e+02	2.055833333333333428e+02	5.581666666666666288e+02	2.666666666666666856e+02	6.500000000000000000e+00	2.278750000000000000e+02	1.702500000000000000e+02	8.339482444028028112e+03	3.608842549293894990e+02	2.257966059255903701e+02	6.062886182295679873e+02	2.816267988704794334e+02	8.754624876411448042e+00	2.511904321212367961e+02	1.871547577129438196e+02	8.442714888056056225e+03	3.930601765254457405e+02	2.460098785178473690e+02	6.544105697924693459e+02	2.965869310742921812e+02	1.100924975282289431e+01	2.745058642424735922e+02	2.040595154258876391e+02
3.000000000000000000e+01	7.946457760307226636e+03	2.783164041037869083e+02	1.722285423297718978e+02	5.080075760529268791e+02	2.350372318898323556e+02	1.996559206394732833e+00	1.878568715242723215e+02	1.421096374420417590e+02	8.054770546820280288e+03	3.081373687185600829e+02	1.887392711648859347e+02	5.565871213597968108e+02	2.499144492782495206e+02	4.394112936530699898e+00	2.129284357621361607e+02	1.605339853876875509e+02	8.163083333333333030e+03	3.379583333333333144e+02	2.052500000000000000e+02	6.051666666666666288e+02	2.647916666666666856e+02	6.791666666666666963e+00	2.380000000000000000e+02	1.789583333333333428e+02	8.271396119846385773e+03	3.677792979481065458e+02	2.217607288351140653e+02	6.537462119735364467e+02	2.796688840550838790e+02	9.189220396802634028e+00	2.630715642378638677e+02	1.973826812789791347e+02	8.379708906359439425e+03	3.976002625628797205e+02	2.382714576702281022e+02	7.023257572804063784e+02	2.945461014435010156e+02	1.158677412693860020e+01	2.881431284757276785e+02	2.158070292246249267e+02
3.100000000000000000e+01	7.864112550319871843e+03	2.794758534594105868e+02	1.714341746708856817e+02	5.518902107469946259e+02	2.322908473895897430e+02	3.336246614837018676e+00	1.968557634725526952e+02	1.503636402185915699e+02	7.978743775159935467e+03	3.108837600630386646e+02	1.896754206687761837e+02	6.028201053734973129e+02	2.471245903614615145e+02	5.272289974085175857e+00	2.213862150696096762e+02	1.689734867759624706e+02	8.093375000000000000e+03	3.422916666666666856e+02	2.079166666666666572e+02	6.537500000000000000e+02	2.619583333333333144e+02	7.208333333333333037e+00	2.459166666666666572e+02	1.875833333333333428e+02	8.208006224840064533e+03	3.736995732702947066e+02	2.261579126645571307e+02	7.046798946265026871e+02	2.767920763052051143e+02	9.144376692581490218e+00	2.704471182637236666e+02	2.061931798907042150e+02	8.322637449680129066e+03	4.051074798739227845e+02	2.443991586624476327e+02	7.556097892530053741e+02	2.916258192770768574e+02	1.108042005182964829e+01	2.949775698607806476e+02	2.248030264480751157e+02
3.200000000000000000e+01	7.775759727668361847e+03	2.865586631435610343e+02	1.711967752964719693e+02	5.936504624043335525e+02	2.259790238027170801e+02	3.497223250267432526e+00	2.031849494713425202e+02	1.573435686299000906e+02	7.896984030500847439e+03	3.173001649051138315e+02	1.913275543149026703e+02	6.488043978688334619e+02	2.434478452346918971e+02	5.373611625133715819e+00	2.290091414023379173e+02	1.763384509816167167e+02	8.018208333333333030e+03	3.480416666666666856e+02	2.114583333333333428e+02	7.039583333333333712e+02	2.609166666666666856e+02	7.250000000000000000e+00	2.548333333333333428e+02	1.953333333333333428e+02	8.139432636165818622e+03	3.787831684282195397e+02	2.315891123517640153e+02	7.591122687978332806e+02	2.783854880986414742e+02	9.126388374866284181e+00	2.806575252643287399e+02	2.143282156850499689e+02	8.260656938998305122e+03	4.095246701897723369e+02	2.517198913701947163e+02	8.142662042623331899e+02	2.958543095306163195e+02	1.100277674973256836e+01	3.064817171953241655e+02	2.333230980367665950e+02
3.300000000000000000e+01	7.690817761600998892e+03	2.879596593356381504e+02	1.710136836880470810e+02	6.361695968482295029e+02	2.237796294875094247e+02	1.636918290060759062e+00	2.076565050094852438e+02	1.715712713859127234e+02	7.816221380800499901e+03	3.220006630011524180e+02	1.933401751773568833e+02	6.954181317574481227e+02	2.403689814104213838e+02	4.255959145030379531e+00	2.349949191714092649e+02	1.887023023596230189e+02	7.941625000000000000e+03	3.560416666666666856e+02	2.156666666666666572e+02	7.546666666666666288e+02	2.569583333333333144e+02	6.875000000000000000e+00	2.623333333333333144e+02	2.058333333333333428e+02	8.067028619199500099e+03	3.900826703321809532e+02	2.379931581559764311e+02	8.139152015758851348e+02	2.735476852562452450e+02	9.494040854969620469e+00	2.896717474952573639e+02	2.229643643070436667e+02	8.192432238399000198e+03	4.241236739976952208e+02	2.603196496452862334e+02	8.731637364851037546e+02	2.901370371791572325e+02	1.211308170993924094e+01	3.170101616571814134e+02	2.400953952807539622e+02
3.400000000000000000e+01	7.616185863937368595e+03	2.941591160478978964e+02	1.716264535102087052e+02	6.839985164337085735e+02	2.167809344834001877e+02	1.275555999822310049e+00	2.149026151280994270e+02	1.760219361560738207e+02	7.743988765302017782e+03	3.261212246906156338e+02	1.958132267551043526e+02	7.457284248835209155e+02	2.345779672417000938e+02	4.054444666577821543e+00	2.421804742307163565e+02	1.950109680780369104e+02	7.871791666666666970e+03	3.580833333333333144e+02	2.200000000000000000e+02	8.074583333333333712e+02	2.523750000000000000e+02	6.833333333333333037e+00	2.694583333333333144e+02	2.140000000000000000e+02	7.999594568031316157e+03	3.900454419760509950e+02	2.441867732448956474e+02	8.691882417831458270e+02	2.701720327582999062e+02	9.612222000088845419e+00	2.967361924359502723e+02	2.329890319219630896e+02	8.127397469395965345e+03	4.220075506187687324e+02	2.683735464897912948e+02	9.309181502329581690e+02	2.879690655165998123e+02	1.239111066684435514e+01	3.240140515385671733e+02	2.519780638439261793e+02
3.500000000000000000e+01	7.532222218212096777e+03	3.031758754725773315e+02	1.737036304137992033e+02	7.335368175619399835e+02	2.117727674966668587e+02	8.624558557078003673e-01	2.184194913326428491e+02	1.817771587474934734e+02	7.664506942439381419e+03	3.333379377362886657e+02	1.979768152068996017e+02	7.978934087809699349e+02	2.306780504150001150e+02	3.910394594520566702e+00	2.462305789996547674e+02	2.032010793737467225e+02	7.796791666666666970e+03	3.635000000000000000e+02	2.222500000000000000e+02	8.622500000000000000e+02	2.495833333333333428e+02	6.958333333333333037e+00	2.740416666666666856e+02	2.246250000000000000e+02	7.929076390893952521e+03	3.936620622637113343e+02	2.465231847931003983e+02	9.266065912190300651e+02	2.684886162516665991e+02	1.000627207214609982e+01	3.018527543336786039e+02	2.460489206262532775e+02	8.061361115121237162e+03	4.238241245274226685e+02	2.707963695862007967e+02	9.909631824380600165e+02	2.873938991699998269e+02	1.305421081095886571e+01	3.296638420006905221e+02	2.674728412525065551e+02
3.600000000000000000e+01	7.444034352470787780e+03	3.051176432730641750e+02	1.787042988808582606e+02	7.822230908216686203e+02	2.112189264747111110e+02	1.008065308445770469e+00	2.244145514149194867e+02	1.895463912030869835e+02	7.584079676235393890e+03	3.352671549698654303e+02	2.023729827737624589e+02	8.490698787441676814e+02	2.285886299040222411e+02	3.858199320889551753e+00	2.529364423741264147e+02	2.119606956015435060e+02	7.724125000000000000e+03	3.654166666666666856e+02	2.260416666666666572e+02	9.159166666666666288e+02	2.459583333333333428e+02	6.708333333333333037e+00	2.814583333333333144e+02	2.343750000000000000e+02	7.864170323764606110e+03	3.955661783634679409e+02	2.497103505595708555e+02	9.827634545891655762e+02	2.633280367626444445e+02	9.558467345777113877e+00	3.099802242925402425e+02	2.567893043984565224e+02	8.004215647529212220e+03	4.257156900602691962e+02	2.733790344524750253e+02	1.049610242511664637e+03	2.806977401919555746e+02	1.240860135822089561e+01	3.385021152517471137e+02	2.792036087969129881e+02
3.700000000000000000e+01	7.362814966779456881e+03	3.054825876294246427e+02	1.809064872258556989e+02	8.294480766394133298e+02	2.076715125326119846e+02	1.085648594851138959e+00	2.333722771699333407e+02	1.913886864769900740e+02	7.507136650056394501e+03	3.364704604813789501e+02	2.038907436129278494e+02	9.015157049863732937e+02	2.253149229329726495e+02	4.084490964092235998e+00	2.607903052516333560e+02	2.168818432384950370e+02	7.651458333333333030e+03	3.674583333333333144e+02	2.268750000000000000e+02	9.735833333333333712e+02	2.429583333333333428e+02	7.083333333333333037e+00	2.882083333333333144e+02	2.423750000000000000e+02	7.795780016610271559e+03	3.984462061852876786e+02	2.498592563870721506e+02	1.045650961680293449e+03	2.606017437336940361e+02	1.008217570257443008e+01	3.156263614150332728e+02	2.678681567615049630e+02	7.940101699887209179e+03	4.294340790372419860e+02	2.728435127741443011e+02	1.117718590027253413e+03	2.782451541340547010e+02	1.308101807181552800e+01	3.430443894967332881e+02	2.933613135230099260e+02
3.800000000000000000e+01	7.291028423051348909e+03	3.092664449786723253e+02	1.791549890756119794e+02	8.748878312845948813e+02	2.071523286082916115e+02	1.701393267481073224e+00	2.364931967574771932e+02	2.019979217776383678e+02	7.435493378192340970e+03	3.383207224893361627e+02	2.030566612044726469e+02	9.530897489756308687e+02	2.234719976374791486e+02	4.454863300407202686e+00	2.652674317120719252e+02	2.276864608888191697e+02	7.579958333333333030e+03	3.673750000000000000e+02	2.269583333333333428e+02	1.031291666666666742e+03	2.397916666666666572e+02	7.208333333333333037e+00	2.940416666666666856e+02	2.533750000000000000e+02	7.724423288474325091e+03	3.964292775106638373e+02	2.508600054621940387e+02	1.109493584357702730e+03	2.561113356958541658e+02	9.961803366259463388e+00	3.228159016212614461e+02	2.790635391111808303e+02	7.868888243615317151e+03	4.254835550213276747e+02	2.747616775910547062e+02	1.187695502048738490e+03	2.724310047250417028e+02	1.271527339918559285e+01	3.515901365758561496e+02	3.047520782223616607e+02
3.900000000000000000e+01	7.211177905453608219e+03	3.050995613152460351e+02	1.758090566271811781e+02	9.275298552385327184e+02	2.001639349177682448e+02	1.078830472808793850e+00	2.476315965429774621e+02	2.071613051769614060e+02	7.360088952726803655e+03	3.356122806576229891e+02	2.009878616469239034e+02	1.010285760952599730e+03	2.184361341255508080e+02	4.164415236404396481e+00	2.742116316048220597e+02	2.340389859218140600e+02	7.509000000000000000e+03	3.661250000000000000e+02	2.261666666666666572e+02	1.093041666666666742e+03	2.367083333333333428e+02	7.250000000000000000e+00	3.007916666666666856e+02	2.609166666666666856e+02	7.657911047273196345e+03	3.966377193423770109e+02	2.513454716864094109e+02	1.175797572380733754e+03	2.549805325411158776e+02	1.033558476359560352e+01	3.273717017285113116e+02	2.877943474115193112e+02	7.806822094546391781e+03	4.271504386847539649e+02	2.765242767061521363e+02	1.258553478094800766e+03	2.732527317488984409e+02	1.342116952719120704e+01	3.539517367903558807e+02	3.146720281563719368e+02
4.000000000000000000e+01	7.126460658702696492e+03	2.981872968898143199e+02	1.749095164577880723e+02	9.752225449156964032e+02	1.968210361241214912e+02	6.031852273070636983e-01	2.506339340082334104e+02	2.206937733469281113e+02	7.281938662684681731e+03	3.318436484449071600e+02	2.001630915622273790e+02	1.063694605791181630e+03	2.158480180620607598e+02	4.030759280320198812e+00	2.771086336707833766e+02	2.471385533401306986e+02	7.437416666666666970e+03	3.655000000000000000e+02	2.254166666666666572e+02	1.152166666666666742e+03	2.348750000000000000e+02	7.458333333333333037e+00	3.035833333333333144e+02	2.735833333333333144e+02	7.592894670648652209e+03	3.991563515550928400e+02	2.506702417711059354e+02	1.240638727542151855e+03	2.539019819379392402e+02	1.088590738634646726e+01	3.300580329958832522e+02	3.000281133265359017e+02	7.748372674630637448e+03	4.328127031101856801e+02	2.759238168755452421e+02	1.329110788417637195e+03	2.729289638758784804e+02	1.431348143935960238e+01	3.565327326584331900e+02	3.264728933197385459e+02
4.100000000000000000e+01	7.031455342966203716e+03	2.946583915444948616e+02	1.794154986190003171e+02	1.024002238915758880e+03	1.972345272296184362e+02	-2.644989365359835531e-01	2.559542688693102832e+02	2.291363708345561463e+02	7.197498504816435343e+03	3.307458624389140596e+02	2.043119159761668300e+02	1.118021952791212698e+03	2.147422636148092181e+02	3.451083865065341705e+00	2.814771344346551132e+02	2.555473520839447303e+02	7.363541666666666970e+03	3.668333333333333144e+02	2.292083333333333428e+02	1.212041666666666742e+03	2.322500000000000000e+02	7.166666666666666963e+00	3.070000000000000000e+02	2.819583333333333144e+02	7.529584828516898597e+03	4.029208042277525692e+02	2.541047506904998556e+02	1.306061380542120787e+03	2.497577363851907819e+02	1.088224946826799311e+01	3.325228655653448868e+02	3.083693145827219269e+02	7.695627990367130224e+03	4.390082751221717672e+02	2.790011680476663969e+02	1.400081094417574604e+03	2.672654727703815638e+02	1.459783226986931837e+01	3.580457311306897168e+02	3.347802958321104825e+02
4.200000000000000000e+01	6.953544889874644468e+03	2.934664695980355305e+02	1.859032771950406868e+02	1.079480945184235907e+03	1.927899953297782076e+02	3.449179331291665207e-01	2.561528214755325621e+02	2.298815762469490096e+02	7.121730778270655719e+03	3.303790681323511080e+02	2.083058052641870290e+02	1.177157139258784582e+03	2.112283309982224466e+02	3.526625633231249779e+00	2.837430774044329382e+02	2.597116214568078476e+02	7.289916666666666970e+03	3.672916666666666856e+02	2.307083333333333428e+02	1.274833333333333258e+03	2.296666666666666572e+02	6.708333333333333037e+00	3.113333333333333144e+02	2.895416666666666856e+02	7.458102555062678221e+03	4.042042652009822632e+02	2.531108614024796566e+02	1.372509527407881933e+03	2.481050023351108678e+02	9.890041033435416296e+00	3.389235892622336905e+02	3.193717118765255236e+02	7.626288443458689471e+03	4.411168637352978408e+02	2.755133894716259988e+02	1.470185721482430608e+03	2.665433380035551068e+02	1.307174873353750044e+01	3.665138451911340667e+02	3.492017570863843616e+02
4.300000000000000000e+01	6.877755826624976180e+03	3.019641124711389466e+02	1.801910305330897586e+02	1.133932468328450796e+03	1.947706869785262143e+02	9.521427469390912890e-01	2.649405106610746543e+02	2.352589331719609618e+02	7.047294579979155060e+03	3.344820562355694733e+02	2.050538485998781937e+02	1.235007900830891913e+03	2.118228434892631071e+02	4.038571373469546089e+00	2.906369219972040128e+02	2.665461332526471665e+02	7.216833333333333030e+03	3.670000000000000000e+02	2.299166666666666572e+02	1.336083333333333258e+03	2.288750000000000000e+02	7.125000000000000000e+00	3.163333333333333144e+02	2.978333333333333144e+02	7.386372086687511000e+03	3.995179437644305267e+02	2.547794847334551207e+02	1.437158765835774602e+03	2.459271565107368929e+02	1.021142862653045391e+01	3.420297446694626160e+02	3.291205334140194623e+02	7.555910840041689880e+03	4.320358875288610534e+02	2.796423028002435558e+02	1.538234198338215720e+03	2.629793130214737857e+02	1.329785725306090782e+01	3.677261560055919745e+02	3.604077334947056670e+02
4.400000000000000000e+01	6.797886928907943002e+03	3.076929749616992922e+02	1.758043629469681264e+02	1.190996771975574347e+03	1.904780199509465604e+02	8.760823423652377429e-01	2.702208930542616940e+02	2.386337346376038226e+02	6.971401797787304531e+03	3.364089874808496461e+02	2.034230148068173776e+02	1.295873385987787287e+03	2.085515099754732944e+02	4.083874504515952353e+00	2.941312798604641898e+02	2.724210339854685685e+02	7.144916666666666970e+03	3.651250000000000000e+02	2.310416666666666572e+02	1.400750000000000000e+03	2.266250000000000000e+02	7.291666666666666963e+00	3.180416666666666856e+02	3.062083333333333144e+02	7.318431535546029409e+03	3.938410125191503539e+02	2.586603185265159368e+02	1.505626614012212713e+03	2.446984900245267056e+02	1.049945882881738157e+01	3.419520534728691814e+02	3.399956326811980603e+02	7.491946404425390938e+03	4.225570250383007078e+02	2.862789703863651880e+02	1.610503228024425653e+03	2.627719800490534112e+02	1.370725099096809529e+01	3.658624402790716772e+02	3.737829320290628061e+02
4.500000000000000000e+01	6.713037835909253772e+03	3.069013704607775708e+02	1.751264429507019145e+02	1.245592887783692731e+03	1.952622057870921424e+02	9.380694248077299235e-01	2.717991170881634844e+02	2.479216965287556604e+02	6.892393917954626886e+03	3.351381852303887854e+02	2.018965548086842716e+02	1.354796443891846366e+03	2.116519362268793998e+02	4.177368045737198443e+00	2.981287252107484278e+02	2.801066815977111446e+02	7.071750000000000000e+03	3.633750000000000000e+02	2.286666666666666572e+02	1.464000000000000000e+03	2.280416666666666572e+02	7.416666666666666963e+00	3.244583333333333144e+02	3.122916666666666856e+02	7.251106082045373114e+03	3.916118147696112146e+02	2.554367785246490428e+02	1.573203556108153634e+03	2.444313971064539146e+02	1.065596528759613548e+01	3.507879414559182010e+02	3.444766517356222266e+02	7.430462164090746228e+03	4.198486295392224292e+02	2.822068903826313999e+02	1.682407112216307269e+03	2.608211275462411436e+02	1.389526390852560311e+01	3.771175495785031444e+02	3.766616368045777108e+02
4.600000000000000000e+01	6.628775617766585128e+03	2.934662936599289651e+02	1.797280642303831542e+02	1.302183714135991067e+03	1.938492152943395581e+02	2.016594260633846503e+00	2.714494575612230847e+02	2.593691669531882553e+02	6.815491975549959534e+03	3.262331468299644825e+02	2.056140321151915771e+02	1.416571023734662276e+03	2.101329409805031219e+02	4.654130463650256289e+00	2.976622287806115423e+02	2.890595834765941277e+02	7.002208333333333030e+03	3.590000000000000000e+02	2.315000000000000000e+02	1.530958333333333258e+03	2.264166666666666572e+02	7.291666666666666963e+00	3.238750000000000000e+02	3.187500000000000000e+02	7.188924691116706526e+03	3.917668531700355175e+02	2.573859678848084513e+02	1.645345642932004239e+03	2.427003923528301925e+02	9.929202869683077637e+00	3.500877712193884577e+02	3.484404165234058723e+02	7.375641048900080932e+03	4.245337063400710349e+02	2.832719357696168458e+02	1.759732952530675448e+03	2.589841180389937563e+02	1.256673907269948742e+01	3.763005424387769153e+02	3.781308330468117447e+02
4.700000000000000000e+01	6.537666217567777494e+03	2.901539910675049327e+02	1.723444486952209047e+02	1.357618786757873295e+03	1.978241877195893608e+02	2.638167449002188469e+00	2.758181105416737751e+02	2.646104284732042515e+02	6.733853942117221777e+03	3.245353288670858092e+02	2.000263910142771238e+02	1.477142726712270132e+03	2.120162605264613376e+02	4.777417057834427716e+00	3.021382219375035447e+02	2.948468809032687545e+02	6.930041666666666970e+03	3.589166666666666856e+02	2.277083333333333428e+02	1.596666666666666742e+03	2.262083333333333428e+02	6.916666666666666963e+00	3.284583333333333144e+02	3.250833333333333144e+02	7.126229391216112163e+03	3.932980044662475620e+02	2.553902756523895619e+02	1.716190606621063353e+03	2.404004061402053480e+02	9.055916275498905321e+00	3.547784447291630840e+02	3.553197857633978742e+02	7.322417115765556446e+03	4.276793422658284385e+02	2.830722179714457525e+02	1.835714546575460190e+03	2.545924789470773248e+02	1.119516588433114634e+01	3.810985561249928537e+02	3.855562381934623772e+02
4.800000000000000000e+01	6.462397882243799359e+03	2.956550267843131792e+02	1.691704659989181039e+02	1.421329890823395090e+03	1.980226999727147472e+02	3.785449746335681542e+00	2.801951834636726062e+02	2.636154286031979836e+02	6.662844774455233164e+03	3.273900133921566180e+02	1.970435663327923805e+02	1.540727445411697545e+03	2.106363499863573736e+02	5.392724873167840549e+00	3.055142583985029319e+02	2.975368809682656206e+02	6.863291666666666970e+03	3.591250000000000000e+02	2.249166666666666572e+02	1.660125000000000000e+03	2.232500000000000000e+02	7.000000000000000000e+00	3.308333333333333144e+02	3.314583333333333144e+02	7.063738558878100775e+03	3.908599866078433820e+02	2.527897670005409339e+02	1.779522554588302455e+03	2.358636500136426264e+02	8.607275126832158563e+00	3.561524082681636969e+02	3.653797856984010082e+02	7.264185451089534581e+03	4.225949732156868208e+02	2.806628673344151821e+02	1.898920109176604910e+03	2.484773000272852528e+02	1.021455025366431890e+01	3.814714832029940226e+02	3.993012380634686451e+02
4.900000000000000000e+01	6.396666228002175558e+03	2.902039869588129477e+02	1.822578297564401169e+02	1.472448019334952278e+03	1.919668152022097161e+02	3.604232180941368657e+00	2.706505076163931562e+02	2.779803997025485955e+02	6.597520614001087779e+03	3.220603268127398451e+02	2.051497482115534012e+02	1.599536509667476139e+03	2.055250742677715436e+02	5.260449423804018032e+00	3.002002538081965781e+02	3.076360331846076406e+02	6.798375000000000000e+03	3.539166666666666856e+02	2.280416666666666572e+02	1.726625000000000000e+03	2.190833333333333428e+02	6.916666666666666963e+00	3.297500000000000000e+02	3.372916666666666856e+02	6.999229385998912221e+03	3.857730065205935261e+02	2.509335851217799132e+02	1.853713490332523861e+03	2.326415923988951420e+02	8.572883909529316782e+00	3.592997461918034219e+02	3.669473001487257307e+02	7.200083771997824442e+03	4.176293463745204235e+02	2.738255035768931975e+02	1.980801980665047722e+03	2.461998514644569696e+02	1.022910115239196571e+01	3.888494923836068438e+02	3.966029336307847757e+02
5.000000000000000000e+01	6.326613143177675738e+03	2.828302643235700202e+02	1.815274896183755118e+02	1.528504506760736831e+03	1.878775296636521546e+02	2.510733486986225671e+00	2.761499038746753172e+02	2.816946971999974494e+02	6.529119071588837869e+03	3.162067988284516673e+02	2.034512448091877559e+02	1.660731420047035044e+03	2.031470981651594059e+02	4.651200076826446761e+00	3.043249519373376302e+02	3.122223485999987247e+02	6.731625000000000000e+03	3.495833333333333144e+02	2.253750000000000000e+02	1.792958333333333258e+03	2.184166666666666572e+02	6.791666666666666963e+00	3.325000000000000000e+02	3.427500000000000000e+02	6.934130928411162131e+03	3.829598678382149615e+02	2.472987551908122441e+02	1.925185246619631471e+03	2.336862351681739085e+02	8.932133256506887165e+00	3.606750480626623698e+02	3.732776514000012753e+02	7.136636856822324262e+03	4.163364023430966085e+02	2.692225103816244882e+02	2.057412159905929457e+03	2.489558036696811598e+02	1.107259984634710825e+01	3.888500961253246828e+02	4.038053028000025506e+02
5.100000000000000000e+01	6.254076239185454142e+03	2.863694604207283874e+02	1.747096662471398645e+02	1.588947110230359385e+03	1.870652437049750176e+02	2.103807486516826586e+00	2.768895667745509286e+02	2.892083931992646058e+02	6.460808952926060556e+03	3.158305635436975649e+02	1.984798331235699322e+02	1.725348555115179806e+03	2.016576218524875230e+02	4.218570409925080256e+00	3.051322833872754359e+02	3.182083632662989316e+02	6.667541666666666970e+03	3.452916666666666856e+02	2.222500000000000000e+02	1.861750000000000000e+03	2.162500000000000000e+02	6.333333333333333037e+00	3.333750000000000000e+02	3.472083333333333144e+02	6.874274380407273384e+03	3.747527697896358063e+02	2.460201668764300678e+02	1.998151444884820194e+03	2.308423781475124770e+02	8.448096256741585819e+00	3.616177166127245641e+02	3.762083034003676971e+02	7.081007094147879798e+03	4.042138729126049839e+02	2.697903337528601355e+02	2.134552889769640387e+03	2.454347562950249824e+02	1.056285918014983949e+01	3.898604332254490714e+02	4.052082734674020230e+02
5.200000000000000000e+01	6.182421622497663520e+03	2.806405596132644291e+02	1.772640586061575050e+02	1.649856902222109966e+03	1.808517789216105598e+02	1.872685780253300791e+00	2.684506988736475250e+02	2.917682319996707747e+02	6.392960811248832215e+03	3.112369464732988718e+02	1.980070293030787525e+02	1.790470117777721725e+03	1.975300561274719655e+02	4.123842890126650396e+00	3.011420161034904481e+02	3.210924493331687017e+02	6.603500000000000000e+03	3.418333333333333144e+02	2.187500000000000000e+02	1.931083333333333258e+03	2.142083333333333428e+02	6.375000000000000000e+00	3.338333333333333144e+02	3.504166666666666856e+02	6.814039188751167785e+03	3.724297201933677570e+02	2.394929706969212475e+02	2.071696548888945017e+03	2.308866105391947201e+02	8.626157109873350493e+00	3.665246505631761806e+02	3.797408840001646695e+02	7.024578377502336480e+03	4.030261070534021997e+02	2.602359413938424950e+02	2.212309764444556549e+03	2.475648877450561258e+02	1.087731421974669921e+01	3.992159677930191037e+02	4.090651013336625965e+02
5.300000000000000000e+01	6.121750955205297942e+03	2.814316451685252218e+02	1.733233841926226546e+02	1.708370537656968736e+03	1.774079719300311240e+02	1.308677639875468479e+00	2.736710612462611039e+02	2.889109051034196227e+02	6.332583810935982910e+03	3.086949892509292681e+02	1.956616920963113273e+02	1.854560268828484368e+03	1.939331526316822476e+02	3.779338819937734240e+00	3.033980306231305804e+02	3.204762858850431257e+02	6.543416666666666970e+03	3.359583333333333144e+02	2.180000000000000000e+02	2.000750000000000000e+03	2.104583333333333428e+02	6.250000000000000000e+00	3.331250000000000000e+02	3.520416666666666856e+02	6.754249522397351029e+03	3.632216774157373607e+02	2.403383079036886727e+02	2.146939731171515632e+03	2.269835140349844380e+02	8.720661180062265316e+00	3.628519693768694196e+02	3.836070474482902455e+02	6.965082378128035998e+03	3.904850214981414069e+02	2.626766158073773454e+02	2.293129462343031264e+03	2.435086947366355616e+02	1.119132236012453063e+01	3.925789387537388961e+02	4.151724282299137485e+02
5.400000000000000000e+01	6.057342762018398389e+03	2.795862045649251968e+02	1.705554649938304976e+02	1.765446797409567807e+03	1.802798806082017791e+02	9.622507580546164618e-01	2.672098358948860550e+02	2.995914569314173264e+02	6.270379714342532679e+03	3.043764356157959696e+02	1.939860658302485774e+02	1.918015065371450646e+03	1.946816069707675751e+02	3.731125379027308231e+00	2.972507512807763419e+02	3.280665617990420060e+02	6.483416666666666970e+03	3.291666666666666856e+02	2.174166666666666572e+02	2.070583333333333485e+03	2.090833333333333428e+02	6.500000000000000000e+00	3.272916666666666856e+02	3.565416666666666856e+02	6.696453618990801260e+03	3.539568977175374016e+02	2.408472675030847370e+02	2.223151601295216096e+03	2.234850596958991105e+02	9.268874620972692213e+00	3.573325820525570293e+02	3.850167715342913652e+02	6.909490571314935551e+03	3.787471287684081744e+02	2.642778683395027883e+02	2.375719869257099162e+03	2.378867860584649065e+02	1.203774924194538443e+01	3.873734974384473162e+02	4.134918764019160449e+02
5.500000000000000000e+01	6.001976266072606450e+03	2.828675006921799309e+02	1.659612026793251403e+02	1.814533126929681202e+03	1.712208157806301756e+02	1.371033244617295033e+00	2.664912043288659902e+02	3.049333736884732389e+02	6.213821466369636255e+03	3.031837503460899370e+02	1.903139346729958845e+02	1.974683230131507344e+03	1.887770745569817450e+02	3.998016622308647516e+00	2.974331021644329667e+02	3.324666868442366194e+02	6.425666666666666970e+03	3.235000000000000000e+02	2.146666666666666572e+02	2.134833333333333485e+03	2.063333333333333428e+02	6.625000000000000000e+00	3.283750000000000000e+02	3.600000000000000000e+02	6.637511866963697685e+03	3.438162496539100630e+02	2.390193986603374299e+02	2.294983436535159399e+03	2.238895921096849406e+02	9.251983377691352928e+00	3.593168978355670333e+02	3.875333131557633806e+02	6.849357067260727490e+03	3.641324993078200691e+02	2.633721306540081741e+02	2.455133539736985767e+03	2.414458508860365100e+02	1.187896675538270586e+01	3.902587956711340098e+02	4.150666263115267611e+02
5.600000000000000000e+01	5.939190326961843311e+03	2.785322563955904229e+02	1.611641907811772398e+02	1.868390517315184979e+03	1.654754925925394105e+02	2.423338675217104665e+00	2.752902231168026219e+02	3.024533497668274435e+02	6.152636830147587716e+03	2.988286281977952399e+02	1.857070953905886199e+02	2.035091091990925634e+03	1.855294129629363908e+02	4.503336004275219295e+00	3.017492782250679966e+02	3.324141748834137502e+02	6.366083333333333030e+03	3.191250000000000000e+02	2.102500000000000000e+02	2.201791666666666515e+03	2.055833333333333428e+02	6.583333333333333037e+00	3.282083333333333144e+02	3.623750000000000000e+02	6.579529836519078344e+03	3.394213718022047601e+02	2.347929046094113801e+02	2.368492241342407397e+03	2.256372537037302948e+02	8.663330662391446779e+00	3.546673884415986322e+02	3.923358251165862498e+02	6.792976339704822749e+03	3.597177436044095771e+02	2.593358092188227602e+02	2.535192816018147823e+03	2.456911740741272752e+02	1.074332799144956141e+01	3.811264435498640069e+02	4.222966502331725565e+02
5.700000000000000000e+01	5.876585671284805358e+03	2.669719940816996768e+02	1.682493754511214092e+02	1.918219216960792437e+03	1.662318418340041717e+02	2.119448553585416839e+00	2.764557805582975334e+02	3.053010492647225647e+02	6.093417835642402679e+03	2.895901637075165240e+02	1.877080210588940190e+02	2.092088775147063188e+03	1.857409209170020858e+02	3.997224276792708419e+00	3.007695569458154523e+02	3.367546912990279111e+02	6.310250000000000000e+03	3.122083333333333144e+02	2.071666666666666572e+02	2.265958333333333485e+03	2.052500000000000000e+02	5.875000000000000000e+00	3.250833333333333144e+02	3.682083333333333144e+02	6.527082164357597321e+03	3.348265029591501047e+02	2.266253122744392954e+02	2.439827891519603781e+03	2.247590790829979142e+02	7.752775723207291136e+00	3.493971097208511765e+02	3.996619753676387177e+02	6.743914328715194642e+03	3.574446725849669519e+02	2.460839578822119051e+02	2.613697449705874533e+03	2.442681581659958283e+02	9.630551446414582273e+00	3.737108861083690954e+02	4.311156174019440641e+02
5.800000000000000000e+01	5.814746181523928499e+03	2.535614407617377708e+02	1.642962485324224815e+02	1.979423260048572502e+03	1.620356542348834807e+02	1.764741048152976610e+00	2.748530865992756844e+02	3.101423387907249776e+02	6.035143924095297734e+03	2.788640537142022140e+02	1.843772909328779122e+02	2.157419963357619508e+03	1.825386604507750690e+02	4.028203857409821786e+00	2.988640432996378422e+02	3.391753360620291460e+02	6.255541666666666970e+03	3.041666666666666856e+02	2.044583333333333428e+02	2.335416666666666515e+03	2.030416666666666572e+02	6.291666666666666963e+00	3.228750000000000000e+02	3.682083333333333144e+02	6.475939409238036205e+03	3.294692796191311572e+02	2.245393757337887735e+02	2.513413369975713522e+03	2.235446728825582454e+02	8.555129475923511251e+00	3.468859567003621578e+02	3.972413306046374828e+02	6.696337151809405441e+03	3.547718925715956289e+02	2.446204181342442041e+02	2.691410073284760529e+03	2.440476790984498336e+02	1.081859228518035820e+01	3.708969134007243156e+02	4.262743278759416512e+02
5.900000000000000000e+01	5.755113515328562244e+03	2.471880932708376690e+02	1.551306202352811283e+02	2.040244467429130282e+03	1.621506834002493065e+02	1.476124028190289650e+00	2.714816190127725690e+02	3.127333268015775047e+02	5.978806757664280667e+03	2.707815466354188061e+02	1.780653101176405642e+02	2.220601400381231997e+03	1.825753417001246532e+02	4.008895347428477862e+00	2.959491428397196273e+02	3.419708300674553811e+02	6.202500000000000000e+03	2.943750000000000000e+02	2.010000000000000000e+02	2.400958333333333485e+03	2.030000000000000000e+02	6.541666666666666963e+00	3.204166666666666856e+02	3.712083333333333144e+02	6.426193242335719333e+03	3.179684533645811939e+02	2.239346898823594358e+02	2.581315266285434973e+03	2.234246582998753468e+02	9.074437985904856063e+00	3.448841904936137439e+02	4.004458365992112476e+02	6.649886484671437756e+03	3.415619067291623310e+02	2.468693797647188717e+02	2.761672199237536915e+03	2.438493165997506935e+02	1.160720930514304428e+01	3.693517143205608022e+02	4.296833398650891240e+02
6.000000000000000000e+01	5.702782993629614793e+03	2.429126017987321120e+02	1.447778805414349677e+02	2.099554677698252362e+03	1.590072709036094523e+02	2.103031347242360738e+00	2.737730699213447565e+02	3.164155854743307827e+02	5.926578996814807397e+03	2.668313008993660560e+02	1.691806069373841410e+02	2.283423172182459439e+03	1.803161354518047119e+02	4.301515673621180369e+00	2.967198682940057211e+02	3.433119594038320201e+02	6.150375000000000000e+03	2.907500000000000000e+02	1.935833333333333428e+02	2.467291666666666515e+03	2.016250000000000000e+02	6.500000000000000000e+00	3.196666666666666856e+02	3.702083333333333144e+02	6.374171003185192603e+03	3.146686991006339440e+02	2.179860597292825446e+02	2.651160161150873591e+03	2.229338645481952881e+02	8.698484326378819631e+00	3.426134650393276502e+02	3.971047072628346086e+02	6.597967006370385207e+03	3.385873982012678880e+02	2.423887861252317180e+02	2.835028655635080668e+03	2.442427290963905477e+02	1.089696865275763926e+01	3.655602634119886147e+02	4.240010811923358460e+02
6.100000000000000000e+01	5.640977505246122746e+03	2.393068120249763524e+02	1.500508994470178266e+02	2.157664148156605279e+03	1.676480038187022217e+02	1.496834295415142790e+00	2.690817713302724314e+02	3.187954487519431837e+02	5.870280419289728343e+03	2.620284060124881762e+02	1.692754497235089275e+02	2.345165407411635897e+03	1.840948352426844394e+02	4.102583814374238358e+00	2.921450523318028445e+02	3.454185577093049346e+02	6.099583333333333030e+03	2.847500000000000000e+02	1.885000000000000000e+02	2.532666666666666515e+03	2.005416666666666572e+02	6.708333333333333037e+00	3.152083333333333144e+02	3.720416666666666856e+02	6.328886247376937717e+03	3.074715939875118238e+02	2.077245502764910725e+02	2.720167925921697133e+03	2.169884980906488749e+02	9.314082852292427717e+00	3.382716143348637843e+02	3.986647756240284366e+02	6.558189161420543314e+03	3.301931879750236476e+02	2.269491005529821734e+02	2.907669185176727751e+03	2.334353295146310927e+02	1.191983237125152328e+01	3.613348953363941973e+02	4.252878845813901876e+02
6.200000000000000000e+01	5.585869626101420181e+03	2.395934763124537028e+02	1.468810711283699675e+02	2.212503746494024199e+03	1.662792731373268680e+02	7.328690316733563748e-01	2.626390094042897090e+02	3.197021937863831340e+02	5.817830646384043575e+03	2.593175714895601800e+02	1.657530355641849837e+02	2.402147706580345130e+03	1.829521365686634340e+02	3.574767849170011669e+00	2.870486713688115401e+02	3.484760968931915386e+02	6.049791666666666970e+03	2.790416666666666856e+02	1.846250000000000000e+02	2.591791666666666515e+03	1.996250000000000000e+02	6.416666666666666963e+00	3.114583333333333144e+02	3.772500000000000000e+02	6.281752686949290364e+03	2.987657618437731912e+02	2.034969644358150163e+02	2.781435626752987901e+03	2.162978634313365660e+02	9.258565484163321813e+00	3.358679952978550887e+02	4.060239031068084614e+02	6.513713707231913759e+03	3.184898570208796400e+02	2.223689288716300325e+02	2.971079586839308831e+03	2.329707268626731320e+02	1.210046430165997755e+01	3.602776572623769198e+02	4.347978062136168660e+02
6.300000000000000000e+01	5.534827355370830446e+03	2.324975178091509918e+02	1.468471625130282519e+02	2.266139447903884957e+03	1.641304828780624803e+02	4.386575156775114337e-01	2.612953388083550976e+02	3.266976144854878612e+02	5.767163677685414768e+03	2.520820922379088529e+02	1.654235812565141259e+02	2.461882223951942251e+03	1.819402414390312401e+02	3.531828757838755717e+00	2.841060027375108916e+02	3.503071405760772450e+02	5.999500000000000000e+03	2.716666666666666856e+02	1.840000000000000000e+02	2.657625000000000000e+03	1.997500000000000000e+02	6.625000000000000000e+00	3.069166666666666856e+02	3.739166666666666856e+02	6.231836322314585232e+03	2.912512410954245183e+02	2.025764187434858741e+02	2.853367776048057749e+03	2.175597585609687599e+02	9.718171242161243839e+00	3.297273305958224796e+02	3.975261927572561262e+02	6.464172644629169554e+03	3.108358155241823511e+02	2.211528374869717481e+02	3.049110552096115043e+03	2.353695171219375197e+02	1.281134248432248768e+01	3.525379945249782736e+02	4.211357188478455100e+02
6.400000000000000000e+01	5.491649048885507909e+03	2.179419889346159493e+02	1.536697933887816134e+02	2.321030487908966734e+03	1.602598052266700392e+02	4.722862266582916746e-01	2.570045944374194278e+02	3.244359222629283863e+02	5.723303691109420470e+03	2.407834944673079747e+02	1.676890633610574923e+02	2.519473577287816624e+03	1.786715692800017052e+02	3.486143113329145837e+00	2.801481305520430283e+02	3.496762944647975360e+02	5.954958333333333030e+03	2.636250000000000000e+02	1.817083333333333428e+02	2.717916666666666515e+03	1.970833333333333428e+02	6.500000000000000000e+00	3.032916666666666856e+02	3.749166666666666856e+02	6.186612975557245591e+03	2.864665055326919969e+02	1.957276033056091933e+02	2.916359756045516406e+03	2.154950973866649804e+02	9.513856886670854607e+00	3.264352027812903430e+02	4.001570388685358353e+02	6.418267617781158151e+03	3.093080110653840507e+02	2.097468732778850722e+02	3.114802845424366296e+03	2.339068614399966464e+02	1.252771377334170921e+01	3.495787388959139435e+02	4.253974110704049849e+02
6.500000000000000000e+01	5.443226321793241368e+03	2.092178875032797691e+02	1.448502544539853147e+02	2.379007233232789076e+03	1.618925811114298199e+02	1.240088720646832954e+00	2.580359779375061180e+02	3.226145240129430931e+02	5.676613160896620684e+03	2.328381104183065418e+02	1.601334605603259718e+02	2.580441116616394538e+03	1.786754572223815671e+02	3.870044360323416477e+00	2.797054889687530590e+02	3.477655953398049178e+02	5.910000000000000000e+03	2.564583333333333144e+02	1.754166666666666572e+02	2.781875000000000000e+03	1.954583333333333428e+02	6.500000000000000000e+00	3.013750000000000000e+02	3.729166666666666856e+02	6.143386839103379316e+03	2.800785562483600870e+02	1.906998727730073426e+02	2.983308883383605462e+03	2.122412094442851185e+02	9.129955639676584411e+00	3.230445110312469410e+02	3.980677379935284534e+02	6.376773678206758632e+03	3.036987791633868596e+02	2.059830788793479996e+02	3.184742766767210924e+03	2.290240855552368657e+02	1.175991127935316705e+01	3.447140220624938820e+02	4.232188093203902781e+02
6.600000000000000000e+01	5.398731540946773748e+03	2.048160428632111234e+02	1.365106248790237089e+02	2.440707612420160331e+03	1.562853400144462057e+02	1.479211760673029730e+00	2.583789023097738209e+02	3.162171017420488397e+02	5.631303270473386874e+03	2.273871880982722189e+02	1.543594791061785259e+02	2.642395472876746680e+03	1.759760033405564172e+02	3.885439213669848346e+00	2.780644511548869104e+02	3.431918842043577911e+02	5.863875000000000000e+03	2.499583333333333428e+02	1.722083333333333428e+02	2.844083333333333485e+03	1.956666666666666572e+02	6.291666666666666963e+00	2.977500000000000000e+02	3.701666666666666856e+02	6.096446729526613126e+03	2.725294785683944383e+02	1.900571875604881598e+02	3.045771193789920289e+03	2.153573299927768971e+02	8.697894119663486023e+00	3.174355488451130896e+02	3.971414491289755802e+02	6.329018459053226252e+03	2.951006238034555622e+02	2.079060417876429767e+02	3.247459054246506639e+03	2.350479933188871087e+02	1.110412157266030420e+01	3.371210976902261791e+02	4.241162315912845315e+02
6.700000000000000000e+01	5.348778421025434909e+03	2.026296029595415007e+02	1.320036233786793218e+02	2.496504535114710507e+03	1.570705218311273086e+02	8.968311898999692389e-01	2.508790298467530420e+02	3.194612026793251403e+02	5.583889210512717000e+03	2.241273014797707503e+02	1.492518116893396609e+02	2.700543934224021996e+03	1.764519275822303257e+02	3.615082261616651138e+00	2.724186815900431498e+02	3.438139346729959129e+02	5.819000000000000000e+03	2.456250000000000000e+02	1.665000000000000000e+02	2.904583333333333485e+03	1.958333333333333428e+02	6.333333333333333037e+00	2.939583333333333144e+02	3.681666666666666856e+02	6.054110789487283000e+03	2.671226985202292212e+02	1.837481883106603391e+02	3.108622732442644974e+03	2.152147390844363599e+02	9.051584405050014936e+00	3.154979850766234790e+02	3.925193986603374583e+02	6.289221578974565091e+03	2.886203970404584993e+02	2.009963766213206782e+02	3.312662131551956463e+03	2.345961448355393770e+02	1.176983547676669772e+01	3.370376368199135868e+02	4.168721306540082310e+02
6.800000000000000000e+01	5.308926375218165958e+03	1.976786375661942543e+02	1.306099991800024327e+02	2.554730532485997628e+03	1.579048830730181407e+02	1.126282203040018359e+00	2.492739753373057283e+02	3.141757670994646219e+02	5.544254854275749494e+03	2.169643187830971272e+02	1.467008329233345307e+02	2.760094432909665557e+03	1.766191082031757560e+02	3.833974434853342661e+00	2.691994876686528642e+02	3.395462168830656537e+02	5.779583333333333030e+03	2.362500000000000000e+02	1.627916666666666572e+02	2.965458333333333485e+03	1.953333333333333428e+02	6.541666666666666963e+00	2.891250000000000000e+02	3.649166666666666856e+02	6.014911812390916566e+03	2.555356812169028728e+02	1.788825004099987837e+02	3.170822233757001413e+03	2.140475584634909296e+02	9.249358898479991709e+00	3.090505123313471358e+02	3.902871164502677175e+02	6.250240291448500102e+03	2.748213624338057457e+02	1.949733341533308817e+02	3.376186134180669342e+03	2.327617835936485449e+02	1.195705113029331557e+01	3.289760246626942717e+02	4.156575662338687494e+02
6.900000000000000000e+01	5.271641786270747616e+03	1.912348514650836933e+02	1.295540781172986442e+02	2.601960514611281269e+03	1.598115698427545510e+02	9.654005594481880337e-01	2.473684462720032116e+02	3.102820746026796996e+02	5.505195893135373808e+03	2.104924257325418466e+02	1.447978723919826507e+02	2.810688590638973892e+03	1.774266182547106041e+02	3.420200279724094017e+00	2.659133898026682346e+02	3.384743706346732210e+02	5.738750000000000000e+03	2.297500000000000000e+02	1.600416666666666572e+02	3.019416666666666515e+03	1.950416666666666572e+02	5.875000000000000000e+00	2.844583333333333144e+02	3.666666666666666856e+02	5.972304106864626192e+03	2.490075742674581534e+02	1.752854609413506637e+02	3.228144742694359138e+03	2.126567150786227103e+02	8.329799720275905983e+00	3.030032768639983942e+02	3.948589626986601502e+02	6.205858213729252384e+03	2.682651485349163067e+02	1.905292552160346702e+02	3.436872818722051761e+03	2.302717634905787634e+02	1.078459944055181197e+01	3.215482203946634172e+02	4.230512587306536716e+02
7.000000000000000000e+01	5.230816227315207470e+03	1.831167552446090099e+02	1.243048721026822250e+02	2.655097638302287578e+03	1.579649936055215562e+02	1.717208637435548191e+00	2.419675104988514249e+02	3.106131028342940112e+02	5.466762280324270250e+03	2.029125442889711906e+02	1.401107693846744553e+02	2.863840485817810531e+03	1.752324968027607781e+02	3.671104318717774095e+00	2.605045885827590268e+02	3.397648847504803484e+02	5.702708333333333030e+03	2.227083333333333428e+02	1.559166666666666572e+02	3.072583333333333485e+03	1.925000000000000000e+02	5.625000000000000000e+00	2.790416666666666856e+02	3.689166666666666856e+02	5.938654386342395810e+03	2.425041223776954951e+02	1.717225639486588591e+02	3.281326180848856438e+03	2.097675031972392219e+02	7.578895681282226349e+00	2.975787447505743444e+02	3.980684485828530228e+02	6.174600439351458590e+03	2.622999114220576757e+02	1.875284612306510894e+02	3.490069028364379392e+03	2.270350063944784438e+02	9.532791362564452697e+00	3.161158228344819463e+02	4.272202304990393600e+02
7.100000000000000000e+01	5.193216425295793670e+03	1.714066123521438954e+02	1.250478938589150459e+02	2.711942556710152985e+03	1.587112853377456361e+02	1.239596861494678848e+00	2.396838047405329917e+02	3.113932201423899642e+02	5.430504045981230774e+03	1.936408061760719477e+02	1.379406135961241944e+02	2.921221278355076720e+03	1.740014760022061466e+02	3.244798430747339424e+00	2.575085690369331246e+02	3.382591100711949821e+02	5.667791666666666970e+03	2.158750000000000000e+02	1.508333333333333428e+02	3.130500000000000000e+03	1.892916666666666572e+02	5.250000000000000000e+00	2.753333333333333144e+02	3.651250000000000000e+02	5.905079287352103165e+03	2.381091938239280523e+02	1.637260530705424912e+02	3.339778721644923280e+03	2.045818573311271678e+02	7.255201569252660576e+00	2.931580976297335042e+02	3.919908899288050179e+02	6.142366908037540270e+03	2.603433876478561046e+02	1.766187728077516397e+02	3.549057443289847015e+03	2.198720479955876783e+02	9.260403138505321152e+00	3.109828619261336371e+02	4.188567798576100358e+02
7.200000000000000000e+01	5.160172210419233124e+03	1.653528954162966045e+02	1.165271446346525295e+02	2.768044585197121251e+03	1.527820987883165174e+02	1.177400153652892634e+00	2.342570575310654704e+02	3.079717913989899216e+02	5.397315271876283077e+03	1.878014477081483165e+02	1.308469056506596075e+02	2.978772292598560398e+03	1.694327160608249301e+02	3.317866743493112835e+00	2.522743620988660780e+02	3.333817290328283320e+02	5.634458333333333030e+03	2.102500000000000000e+02	1.451666666666666572e+02	3.189500000000000000e+03	1.860833333333333428e+02	5.458333333333333037e+00	2.702916666666666856e+02	3.587916666666666856e+02	5.871601394790382983e+03	2.326985522918516835e+02	1.594864276826737068e+02	3.400227707401439602e+03	2.027339506058417555e+02	7.598799923173553239e+00	2.883089712344673217e+02	3.842016043005050392e+02	6.108744456247432936e+03	2.551471045837033955e+02	1.738061886986807849e+02	3.610955414802878749e+03	2.193845678783501683e+02	9.739266513013774329e+00	3.063262758022679009e+02	4.096115419343434496e+02
7.300000000000000000e+01	5.123681392617098027e+03	1.615946396195104739e+02	1.111179805701710848e+02	2.818322375496366931e+03	1.535923691013331904e+02	1.209201483099390906e+00	2.307613472431153809e+02	3.075013693446801426e+02	5.361736529641882953e+03	1.823598198097552370e+02	1.263923236184188710e+02	3.029202854414850208e+03	1.688170178839999380e+02	3.208767408216361972e+00	2.480473402882243477e+02	3.341256846723400713e+02	5.599791666666666970e+03	2.031250000000000000e+02	1.416666666666666572e+02	3.240083333333333485e+03	1.840416666666666572e+02	5.208333333333333037e+00	2.653333333333333144e+02	3.607500000000000000e+02	5.837846803691450987e+03	2.238901801902447630e+02	1.569410097149144576e+02	3.450963812251816762e+03	1.992663154493333764e+02	7.207899258450304103e+00	2.826193263784422811e+02	3.873743153276599287e+02	6.075901940716235913e+03	2.446553603804895261e+02	1.722153527631622296e+02	3.661844291170300039e+03	2.144909642320001240e+02	9.207465183567276057e+00	2.999053194235512478e+02	4.139986306553198574e+02
7.400000000000000000e+01	5.086194244720234565e+03	1.560203302437253114e+02	1.083580176607899261e+02	2.870021339196509871e+03	1.583377670440962675e+02	7.069706132467832305e-01	2.262465740152720741e+02	3.044383193825542548e+02	5.325722122360117282e+03	1.765101651218626557e+02	1.232623421637282917e+02	3.081302336264921905e+03	1.713563835220481337e+02	2.936818639956725097e+00	2.419566203409693799e+02	3.321149930246104987e+02	5.565250000000000000e+03	1.970000000000000000e+02	1.381666666666666572e+02	3.292583333333333485e+03	1.843750000000000000e+02	5.166666666666666963e+00	2.576666666666666856e+02	3.597916666666666856e+02	5.804777877639882718e+03	2.174898348781373443e+02	1.530709911696050085e+02	3.503864330401745065e+03	1.973936164779518663e+02	7.396514693376609273e+00	2.733767129923639914e+02	3.874683403087228726e+02	6.044305755279765435e+03	2.379796697562746886e+02	1.679753156725433882e+02	3.715145327470157099e+03	2.104122329559037325e+02	9.626362720086550695e+00	2.890867593180612971e+02	4.151450139507791164e+02
7.500000000000000000e+01	5.055054610673326351e+03	1.559492635412283335e+02	1.071100486618397696e+02	2.920955221073074881e+03	1.531291345073019556e+02	-1.480087544638353236e-01	2.187138307334963372e+02	3.038660630277055930e+02	5.292485638669996661e+03	1.733704651039474811e+02	1.221800243309198777e+02	3.132373443869870698e+03	1.691895672536509778e+02	2.196828956101415820e+00	2.345027487000814972e+02	3.310163648471861393e+02	5.529916666666666970e+03	1.907916666666666572e+02	1.372500000000000000e+02	3.343791666666666515e+03	1.852500000000000000e+02	4.541666666666666963e+00	2.502916666666666572e+02	3.581666666666666856e+02	5.767347694663337279e+03	2.082128682293858333e+02	1.523199756690801223e+02	3.555209889463462332e+03	2.013104327463490222e+02	6.886504377231918106e+00	2.660805846332518172e+02	3.853169684861472319e+02	6.004778722660007588e+03	2.256340697921049809e+02	1.673899513381602446e+02	3.766628112260258149e+03	2.173708654926980444e+02	9.231342087797170137e+00	2.818695025998369488e+02	4.124672703056277783e+02
7.600000000000000000e+01	5.023223441799269494e+03	1.520136082766441064e+02	1.020782206009752713e+02	2.962750941804102695e+03	1.540177827381889983e+02	-2.637975136311330182e-01	2.081374442804645923e+02	3.058475694455516987e+02	5.261111720899634747e+03	1.683401374716553676e+02	1.180391103004876356e+02	3.176583804235384378e+03	1.687797247024278136e+02	1.847267909851100232e+00	2.261312221402322962e+02	3.330696180561091637e+02	5.499000000000000000e+03	1.846666666666666572e+02	1.340000000000000000e+02	3.390416666666666515e+03	1.835416666666666572e+02	3.958333333333333481e+00	2.441250000000000000e+02	3.602916666666666856e+02	5.736888279100365253e+03	2.009931958616779468e+02	1.499608896995123644e+02	3.604249529097948653e+03	1.983036086309055008e+02	6.069398756815566287e+00	2.621187778597677038e+02	3.875137152772242075e+02	5.974776558200730506e+03	2.173197250566892080e+02	1.659217793990247287e+02	3.818082391529230335e+03	2.130655505951443160e+02	8.180464180297800425e+00	2.801125557195354077e+02	4.147357638877816726e+02
7.700000000000000000e+01	4.990364643531469483e+03	1.402059304620591433e+02	1.042608046309885879e+02	3.009470559490046071e+03	1.553436008672469200e+02	6.833752096446001900e-01	2.063626177663768146e+02	3.045039660150612804e+02	5.228744821765734741e+03	1.588112985643628861e+02	1.177554023154942939e+02	3.224881113078356520e+03	1.697134671002901314e+02	2.341687604822300095e+00	2.229104755498550787e+02	3.304394830075306686e+02	5.467125000000000000e+03	1.774166666666666572e+02	1.312500000000000000e+02	3.440291666666666515e+03	1.840833333333333428e+02	4.000000000000000000e+00	2.394583333333333428e+02	3.563750000000000000e+02	5.705505178234265259e+03	1.960220347689704283e+02	1.447445976845056919e+02	3.655702220254976510e+03	1.984531995663765542e+02	5.658312395177699905e+00	2.560061911168116353e+02	3.823105169924693314e+02	5.943885356468530517e+03	2.146274028712741710e+02	1.582391953690114121e+02	3.871112773843286959e+03	2.128230657994197657e+02	7.316624790355399810e+00	2.725540489002898994e+02	4.082460339849387196e+02
7.800000000000000000e+01	4.958632613732757818e+03	1.316785214706536067e+02	1.043855255906542112e+02	3.062783572574466689e+03	1.524707864296402704e+02	1.557152053701345906e+00	1.969880971967596395e+02	2.976869956498048850e+02	5.199024640199712849e+03	1.520684274019934605e+02	1.165885961286604271e+02	3.276204286287233572e+03	1.664437265481534496e+02	2.674409360184005990e+00	2.150773819317131483e+02	3.250101644915690713e+02	5.439416666666666970e+03	1.724583333333333428e+02	1.287916666666666572e+02	3.489625000000000000e+03	1.804166666666666572e+02	3.791666666666666519e+00	2.331666666666666572e+02	3.523333333333333144e+02	5.679808693133621091e+03	1.928482392646732251e+02	1.409947372046728731e+02	3.703045713712766428e+03	1.943896067851798648e+02	4.908923973149327047e+00	2.512559514016201661e+02	3.796565021750975575e+02	5.920200719600576122e+03	2.132381451960130789e+02	1.531978077426791174e+02	3.916466427425533311e+03	2.083625469036930440e+02	6.026181279631987131e+00	2.693452361365737033e+02	4.069796710168617437e+02
7.900000000000000000e+01	4.930578984453762132e+03	1.294724736511578840e+02	1.028844718719116997e+02	3.101764392756025700e+03	1.581275774565625341e+02	1.633027692168563139e+00	1.928679036682479762e+02	3.038200971072274683e+02	5.169706158893547581e+03	1.486529034922455992e+02	1.131922359359558499e+02	3.318069696378012850e+03	1.702512887282812528e+02	2.712347179417614829e+00	2.099339518341240023e+02	3.280558818869470770e+02	5.408833333333333030e+03	1.678333333333333428e+02	1.235000000000000000e+02	3.534375000000000000e+03	1.823750000000000000e+02	3.791666666666666519e+00	2.270000000000000000e+02	3.522916666666666856e+02	5.647960507773118479e+03	1.870137631744210864e+02	1.338077640640441643e+02	3.750680303621987150e+03	1.944987112717187472e+02	4.870986153915717765e+00	2.440660481658759977e+02	3.765274514463862943e+02	5.887087682212903928e+03	2.061941930155088016e+02	1.441155281280883003e+02	3.966985607243974300e+03	2.066224225434374659e+02	5.950305641164769455e+00	2.611320963317519954e+02	4.007632362261059029e+02
8.000000000000000000e+01	4.895391033489765505e+03	1.263929274095020077e+02	9.614752233578630580e+01	3.146576969859867404e+03	1.638340978754150399e+02	3.731066192902963152e-01	1.850020983846985700e+02	2.953722771699333407e+02	5.137528850078216237e+03	1.451756303714176681e+02	1.080320945012264815e+02	3.363746818263266960e+03	1.729170489377075342e+02	1.978219976311814898e+00	2.023760491923492850e+02	3.227903052516333560e+02	5.379666666666666970e+03	1.639583333333333428e+02	1.199166666666666714e+02	3.580916666666666515e+03	1.820000000000000000e+02	3.583333333333333481e+00	2.197500000000000000e+02	3.502083333333333144e+02	5.621804483255117702e+03	1.827410362952490175e+02	1.318012388321068613e+02	3.798086515070066071e+03	1.910829510622924658e+02	5.188446690354852286e+00	2.371239508076507150e+02	3.776263614150332728e+02	5.863942299843568435e+03	2.015237392571646637e+02	1.436858109975470370e+02	4.015256363473465626e+03	2.001659021245849601e+02	6.793560047376370647e+00	2.544979016153014300e+02	4.050443894967332881e+02
8.100000000000000000e+01	4.873535782116891824e+03	1.221681286830956452e+02	9.175071139198851711e+01	3.189404993794695201e+03	1.647917130661302849e+02	6.042321809413677691e-01	1.819828083610989040e+02	2.923755896259212932e+02	5.111330391058445457e+03	1.411673976748811583e+02	1.045628556959942586e+02	3.407744163564014343e+03	1.741458565330651425e+02	2.260449423804017144e+00	1.982205708472161234e+02	3.188752948129606466e+02	5.349125000000000000e+03	1.601666666666666572e+02	1.173750000000000000e+02	3.626083333333333485e+03	1.835000000000000000e+02	3.916666666666666519e+00	2.144583333333333428e+02	3.453750000000000000e+02	5.586919608941554543e+03	1.791659356584521561e+02	1.301871443040057272e+02	3.844422503102652627e+03	1.928541434669348575e+02	5.572883909529315893e+00	2.306960958194505622e+02	3.718747051870393534e+02	5.824714217883108176e+03	1.981652046502376834e+02	1.429992886080114829e+02	4.062761672871971768e+03	2.022082869338697151e+02	7.229101152391965712e+00	2.469338583055677816e+02	3.983744103740787068e+02
8.200000000000000000e+01	4.851434696248483306e+03	1.222657444131340014e+02	9.035701948176257758e+01	3.225438229241129193e+03	1.606075197578834377e+02	3.013697262680721245e-01	1.794412167371662576e+02	2.925068210899464702e+02	5.086696514790907713e+03	1.391328722065670149e+02	1.037826764075479531e+02	3.445802447953898081e+03	1.715120932122750332e+02	2.088184863134036284e+00	1.939497750352497860e+02	3.182117438783065495e+02	5.321958333333333030e+03	1.560000000000000000e+02	1.172083333333333286e+02	3.666166666666666515e+03	1.824166666666666572e+02	3.875000000000000000e+00	2.084583333333333428e+02	3.439166666666666856e+02	5.557220151875758347e+03	1.728671277934329851e+02	1.306339902591187183e+02	3.886530885379434949e+03	1.933212401210582811e+02	5.661815136865963716e+00	2.229668916314168996e+02	3.696215894550268217e+02	5.792481970418182755e+03	1.897342555868659986e+02	1.440596471849040938e+02	4.106895104092203837e+03	2.042258135754498767e+02	7.448630273731927431e+00	2.374754499295004280e+02	3.953265122433869010e+02
8.300000000000000000e+01	4.827531068153411979e+03	1.194968268708498726e+02	8.908813595051688594e+01	3.262568581093607008e+03	1.583371501537547488e+02	-1.071839789251960440e-02	1.704429872808723871e+02	2.974670164306263587e+02	5.061286367410039020e+03	1.352275801020916219e+02	1.011065679752584430e+02	3.485555123880136762e+03	1.707310750768773744e+02	2.057140801053740198e+00	1.873881603071028508e+02	3.191085082153131793e+02	5.295041666666666970e+03	1.509583333333333428e+02	1.131250000000000000e+02	3.708541666666666515e+03	1.831250000000000000e+02	4.125000000000000000e+00	2.043333333333333428e+02	3.407500000000000000e+02	5.528796965923294920e+03	1.666890865645750637e+02	1.251434320247415570e+02	3.931528209453196268e+03	1.955189249231226256e+02	6.192859198946259802e+00	2.212785063595638348e+02	3.623914917846868207e+02	5.762552265179921960e+03	1.824198397958168130e+02	1.371618640494831141e+02	4.154514752239725567e+03	2.079128498462452512e+02	8.260718397892519604e+00	2.382236793857942985e+02	3.840329835693736413e+02
8.400000000000000000e+01	4.797201712960346413e+03	1.174693180905507575e+02	8.592897396695025236e+01	3.300464659132042925e+03	1.563451971544366756e+02	1.640926536312803385e-01	1.687512255137550312e+02	2.901181170783497691e+02	5.032955023146840176e+03	1.327971590452753787e+02	9.833948698347512618e+01	3.524482329566021235e+03	1.691100985772183378e+02	2.019546326815640391e+00	1.846881127568775298e+02	3.138298918725081990e+02	5.268708333333333030e+03	1.481250000000000000e+02	1.107500000000000000e+02	3.748500000000000000e+03	1.818750000000000000e+02	3.875000000000000000e+00	2.006250000000000000e+02	3.375416666666666856e+02	5.504461643519825884e+03	1.634528409547246213e+02	1.231605130165248738e+02	3.972517670433978765e+03	1.946399014227816622e+02	5.730453673184359609e+00	2.165618872431224702e+02	3.612534414608251723e+02	5.740214953706319648e+03	1.787806819094492425e+02	1.355710260330497476e+02	4.196535340867957530e+03	2.074048028455633244e+02	7.585907346368719217e+00	2.324987744862449688e+02	3.849652162549836021e+02
8.500000000000000000e+01	4.773204979920960795e+03	1.106289916563861055e+02	8.497060175975425977e+01	3.336420726513838872e+03	1.516111534751854322e+02	3.281967525568592059e-01	1.648063494855763906e+02	2.866652453838185579e+02	5.008248323293813883e+03	1.284603291615263743e+02	9.529780087987712989e+01	3.563918696590252694e+03	1.664097434042593875e+02	1.934931709611762862e+00	1.801740080761215381e+02	3.098742893585759361e+02	5.243291666666666970e+03	1.462916666666666572e+02	1.056250000000000000e+02	3.791416666666666515e+03	1.812083333333333428e+02	3.541666666666666519e+00	1.955416666666666572e+02	3.330833333333333144e+02	5.478335010039520057e+03	1.641230041718069401e+02	1.159521991201228701e+02	4.018914636743080337e+03	1.960069232624072981e+02	5.148401623721570175e+00	2.109093252572117763e+02	3.562923773080906926e+02	5.713378353412373144e+03	1.819543416769471946e+02	1.262793982402457402e+02	4.246412606819494613e+03	2.108055131914812534e+02	6.755136580776474275e+00	2.262769838477569238e+02	3.795014212828480709e+02
8.600000000000000000e+01	4.750104133948980234e+03	1.060037000368890858e+02	8.567022391392778502e+01	3.375312287589575590e+03	1.526565059535788862e+02	-1.662520704029679663e-02	1.625985535010005663e+02	2.769595871273954231e+02	4.985572900307824057e+03	1.234810166851112143e+02	9.506427862363055681e+01	3.603656143794787567e+03	1.663282529767894573e+02	1.658354063146518342e+00	1.766534434171669545e+02	3.022297935636977400e+02	5.221041666666666970e+03	1.409583333333333428e+02	1.044583333333333286e+02	3.832000000000000000e+03	1.800000000000000000e+02	3.333333333333333481e+00	1.907083333333333428e+02	3.275000000000000000e+02	5.456510433025509883e+03	1.584356499815554571e+02	1.138523880430361004e+02	4.060343856205212433e+03	1.936717470232105427e+02	5.008312603520148620e+00	2.047632232494997311e+02	3.527702064363022600e+02	5.691979199384353706e+03	1.759129666297775998e+02	1.232464427527388722e+02	4.288687712410424865e+03	2.073434940464211138e+02	6.683291873706963315e+00	2.188181131656661194e+02	3.780404128726045769e+02
8.700000000000000000e+01	4.723585501463726359e+03	9.997090320497301263e+01	7.535150923118986555e+01	3.414280312365025111e+03	1.499613267828480048e+02	1.787230846656995276e-01	1.559736456910030995e+02	2.747358394140117639e+02	4.961605250731863634e+03	1.179229516024865063e+02	8.805075461559493988e+01	3.641765156182512328e+03	1.644598300580906880e+02	2.047694875666183023e+00	1.710493228455015355e+02	3.001179197070059104e+02	5.199625000000000000e+03	1.358750000000000000e+02	1.007500000000000000e+02	3.869250000000000000e+03	1.789583333333333428e+02	3.916666666666666519e+00	1.861250000000000000e+02	3.255000000000000000e+02	5.437644749268136366e+03	1.538270483975134937e+02	1.134492453844050601e+02	4.096734843817487672e+03	1.934568366085759976e+02	5.785638457667150014e+00	2.012006771544984645e+02	3.508820802929940896e+02	5.675664498536273641e+03	1.717790967950269874e+02	1.261484907688101345e+02	4.324219687634975344e+03	2.079553398838186808e+02	7.654610248667633954e+00	2.162763543089969005e+02	3.762641605859882361e+02
8.800000000000000000e+01	4.695474262622254173e+03	9.599291451524845797e+01	7.247289272827933360e+01	3.449914639757086661e+03	1.476112234613073610e+02	-4.157800414902435016e-01	1.524006452567219583e+02	2.690530992168061175e+02	4.934591297977794056e+03	1.143714572576242290e+02	8.656977969747300961e+01	3.678394819878543331e+03	1.634931117306536805e+02	1.542109979254878249e+00	1.675753226283609933e+02	2.947140496084030588e+02	5.173708333333333030e+03	1.327500000000000000e+02	1.006666666666666714e+02	3.906875000000000000e+03	1.793750000000000000e+02	3.500000000000000000e+00	1.827500000000000000e+02	3.203750000000000000e+02	5.412825368688872004e+03	1.511285427423757710e+02	1.147635536358603332e+02	4.135355180121457124e+03	1.952568882693463195e+02	5.457890020745121973e+00	1.979246773716390067e+02	3.460359503915969412e+02	5.651942404044411887e+03	1.695070854847515420e+02	1.288604406050540092e+02	4.363835360242913339e+03	2.111387765386926390e+02	7.415780041490243946e+00	2.130993547432780417e+02	3.716969007831938825e+02
8.900000000000000000e+01	4.670206157420325326e+03	9.680935800544247627e+01	7.405804425657365186e+01	3.484900417334105896e+03	1.443790096766416013e+02	-1.462547923136945371e-01	1.467333645000580020e+02	2.652488770569579515e+02	4.911165578710162663e+03	1.139046790027212381e+02	8.552902212828682593e+01	3.713866875333719690e+03	1.609395048383208007e+02	1.656039270509819472e+00	1.628875155833623296e+02	2.911452718618123185e+02	5.152125000000000000e+03	1.310000000000000000e+02	9.700000000000000000e+01	3.942833333333333485e+03	1.775000000000000000e+02	3.458333333333333481e+00	1.790416666666666572e+02	3.170416666666666856e+02	5.393084421289837337e+03	1.480953209972787477e+02	1.084709778717131741e+02	4.171799791332947279e+03	1.940604951616791993e+02	5.260627396156847269e+00	1.951958177499709848e+02	3.429380614715210527e+02	5.634043842579674674e+03	1.651906419945575237e+02	1.199419557434263481e+02	4.400766249332560619e+03	2.106209903233583987e+02	7.062921458980361500e+00	2.113499688332753124e+02	3.688344562763754197e+02
9.000000000000000000e+01	4.659252264178562655e+03	9.197917344393911776e+01	7.473130125214504460e+01	3.519902239752894275e+03	1.427556084581294726e+02	2.651633671108535317e-01	1.462740105584943535e+02	2.639274023020167306e+02	4.895417798755947842e+03	1.079895867219695589e+02	8.576148395940585090e+01	3.749992786543114107e+03	1.598569708957314219e+02	1.778415016888760025e+00	1.602411719459138340e+02	2.885053678176749941e+02	5.131583333333333030e+03	1.240000000000000000e+02	9.679166666666667140e+01	3.980083333333333485e+03	1.769583333333333428e+02	3.291666666666666519e+00	1.742083333333333428e+02	3.130833333333333144e+02	5.367748867910718218e+03	1.400104132780304269e+02	1.078218493739274919e+02	4.210173880123553317e+03	1.940596957709352637e+02	4.804918316444572568e+00	1.881754947207528517e+02	3.376612988489916347e+02	5.603914402488103406e+03	1.560208265560608822e+02	1.188520320811882982e+02	4.440264426913772695e+03	2.111610582085372130e+02	6.318169966222479061e+00	2.021426561081723321e+02	3.622392643646498982e+02
9.100000000000000000e+01	4.639331597838228845e+03	9.102049869174365426e+01	7.284307370082458988e+01	3.548804638828290990e+03	1.407712404814462559e+02	-3.767152709115504372e-01	1.407083632233535013e+02	2.682467575805700903e+02	4.875415798919114422e+03	1.062602493458718271e+02	8.371320351707896634e+01	3.780902319414145495e+03	1.580939535740564565e+02	1.394975697877558041e+00	1.552291816116767507e+02	2.896650454569517024e+02	5.111500000000000000e+03	1.215000000000000000e+02	9.458333333333332860e+01	4.013000000000000000e+03	1.754166666666666572e+02	3.166666666666666519e+00	1.697500000000000000e+02	3.110833333333333144e+02	5.347584201080885578e+03	1.367397506541281587e+02	1.054534631495876909e+02	4.245097680585854505e+03	1.927393797592768578e+02	4.938357635455774997e+00	1.842708183883232493e+02	3.325016212097149264e+02	5.583668402161771155e+03	1.519795013082563457e+02	1.163235929658420673e+02	4.477195361171709010e+03	2.100620928518870585e+02	6.710048604244883919e+00	1.987916367766464987e+02	3.539199090860965384e+02
9.200000000000000000e+01	4.617638382948436629e+03	8.851389218791256042e+01	7.102199994978248299e+01	3.581206758799240106e+03	1.452546050150143060e+02	-4.580992435478314917e-01	1.378642641455254818e+02	2.662742510220477357e+02	4.854027524807551345e+03	1.031319460939562873e+02	8.153183330822457719e+01	3.814686712732953310e+03	1.607106358408404958e+02	1.395950378226084254e+00	1.520571320727627551e+02	2.861162921776905250e+02	5.090416666666666970e+03	1.177500000000000000e+02	9.204166666666667140e+01	4.048166666666666515e+03	1.761666666666666572e+02	3.250000000000000000e+00	1.662500000000000000e+02	3.059583333333333144e+02	5.326805808525782595e+03	1.323680539060437127e+02	1.025515000251087656e+02	4.281646620600379720e+03	1.916226974924928186e+02	5.104049621773915746e+00	1.804428679272372449e+02	3.258003744889761037e+02	5.563194950384897311e+03	1.469861078120874254e+02	1.130613333835508598e+02	4.515126574534093379e+03	2.070787283183190084e+02	6.958099243547831492e+00	1.946357358544745182e+02	3.456424156446188931e+02
9.300000000000000000e+01	4.602917529762702543e+03	7.927609683461555790e+01	7.021387612039455917e+01	3.606827210031171489e+03	1.419340688661624199e+02	-6.097533010267226494e-01	1.334412167371662576e+02	2.659126464114942792e+02	4.836250431548018241e+03	9.611721508397444325e+01	8.094027139353060818e+01	3.842934438348919230e+03	1.596128677664145243e+02	1.236790016153305416e+00	1.479497750352497860e+02	2.849146565390804540e+02	5.069583333333333030e+03	1.129583333333333286e+02	9.166666666666667140e+01	4.079041666666666515e+03	1.772916666666666572e+02	3.083333333333333481e+00	1.624583333333333428e+02	3.039166666666666856e+02	5.302916235118647819e+03	1.297994515826921997e+02	1.023930619398027346e+02	4.315148894984414255e+03	1.949704655669187900e+02	4.929876650513361547e+00	1.769668916314168996e+02	3.229186767942529173e+02	5.536249136903963517e+03	1.466405698320510851e+02	1.131194572129387836e+02	4.551256123302161541e+03	2.126492644671708945e+02	6.776419967693389168e+00	1.914754499295004280e+02	3.419206869218390921e+02
9.400000000000000000e+01	4.580920624029790815e+03	7.799338693755441909e+01	6.986406548908821890e+01	3.635385699406479944e+03	1.482731075254103814e+02	-4.026756522143788430e-01	1.271734815334793325e+02	2.750997823106762326e+02	4.813981145348228893e+03	9.374669346877720955e+01	7.986953274454411655e+01	3.872651183036573457e+03	1.639698870960385193e+02	1.486162173892810578e+00	1.427117407667396662e+02	2.887373911553381163e+02	5.047041666666666970e+03	1.095000000000000000e+02	8.987500000000000000e+01	4.109916666666666970e+03	1.796666666666666572e+02	3.375000000000000000e+00	1.582500000000000000e+02	3.023750000000000000e+02	5.280102187985105047e+03	1.252533065312227905e+02	9.988046725545588345e+01	4.347182150296760483e+03	1.953634462372947951e+02	5.263837826107189422e+00	1.737882592332603338e+02	3.160126088446618837e+02	5.513162709303543124e+03	1.410066130624455809e+02	1.098859345109117811e+02	4.584447633926853996e+03	2.110602258079229330e+02	7.152675652214378843e+00	1.893265184665206675e+02	3.296502176893237674e+02
9.500000000000000000e+01	4.558471415082638487e+03	7.367143418383983544e+01	6.944411161078546968e+01	3.664918867388729723e+03	1.511131697071550093e+02	3.804872102682232970e-01	1.201909084888789181e+02	2.715185447304691024e+02	4.793402374207986213e+03	9.014821709191991772e+01	7.799288913872607054e+01	3.904146933694365089e+03	1.649107515202441903e+02	1.961076938467444908e+00	1.383037875777727947e+02	2.839884390319012368e+02	5.028333333333333030e+03	1.066250000000000000e+02	8.654166666666667140e+01	4.143375000000000000e+03	1.787083333333333428e+02	3.541666666666666519e+00	1.564166666666666572e+02	2.964583333333333144e+02	5.263264292458679847e+03	1.231017829080800823e+02	9.509044419460727227e+01	4.382603066305635366e+03	1.925059151464224954e+02	5.122256394865887685e+00	1.745295457555605196e+02	3.089282276347653919e+02	5.498195251584027574e+03	1.395785658161601646e+02	1.036392217225478731e+02	4.621831132611269823e+03	2.063034969595116763e+02	6.702846123065109296e+00	1.926424248444544105e+02	3.213981219361975263e+02
9.600000000000000000e+01	4.542946631598007116e+03	7.511780389940284408e+01	6.289203132758679260e+01	3.692555067324741685e+03	1.528003133171906711e+02	-2.773865220664104569e-01	1.173346982146948534e+02	2.659090781679106499e+02	4.776139982465670073e+03	9.001723528303476485e+01	7.450851566379340341e+01	3.932777533662370843e+03	1.650459899919286499e+02	1.694640072300128031e+00	1.341881824406807482e+02	2.802670390839552965e+02	5.009333333333333030e+03	1.049166666666666714e+02	8.612500000000000000e+01	4.173000000000000000e+03	1.772916666666666572e+02	3.666666666666666519e+00	1.510416666666666572e+02	2.946250000000000000e+02	5.242526684200995987e+03	1.198160980502985780e+02	9.774148433620659659e+01	4.413222466337629157e+03	1.895373433414046644e+02	5.638693261033204784e+00	1.678951508926525662e+02	3.089829609160447035e+02	5.475720035068658945e+03	1.347155294339304987e+02	1.093579686724132074e+02	4.653444932675258315e+03	2.017830200161426433e+02	7.610719855399743494e+00	1.847486351186384468e+02	3.233409218320893501e+02
9.700000000000000000e+01	4.523877849473486094e+03	7.339138635634201080e+01	6.286272103720483528e+01	3.729134868716818801e+03	1.536416725187273187e+02	-4.565598821821148512e-01	1.121187932797915181e+02	2.629461436312491287e+02	4.756772258070076532e+03	8.800819317817101251e+01	7.403552718526908905e+01	3.965921601025075688e+03	1.655083362593636593e+02	1.500886725575609315e+00	1.293927299732290805e+02	2.776189051489579356e+02	4.989666666666666970e+03	1.026250000000000000e+02	8.520833333333332860e+01	4.202708333333333030e+03	1.773750000000000000e+02	3.458333333333333481e+00	1.466666666666666572e+02	2.922916666666666856e+02	5.222561075263257408e+03	1.172418068218289875e+02	9.638113948139756815e+01	4.439495065641590372e+03	1.892416637406363407e+02	5.415779941091058092e+00	1.639406033601042338e+02	3.069644281843754356e+02	5.455455483859847845e+03	1.318586136436579750e+02	1.075539456294618219e+02	4.676281797949846805e+03	2.011083274812726813e+02	7.373226548848782258e+00	1.812145400535417821e+02	3.216371897020842425e+02
9.800000000000000000e+01	4.508180426143085242e+03	7.321471430510668199e+01	6.073013730958522416e+01	3.753961746140973901e+03	1.539343633182299129e+02	-6.624127501734720092e-01	1.107882262358544949e+02	2.589648148697692136e+02	4.740340213071543076e+03	8.654485715255333389e+01	7.157340198812595133e+01	3.992543373070487178e+03	1.658005149924482851e+02	1.377126958246597255e+00	1.268107797845939189e+02	2.745657407682179496e+02	4.972500000000000000e+03	9.987500000000000000e+01	8.241666666666667140e+01	4.231125000000000000e+03	1.776666666666666572e+02	3.416666666666666519e+00	1.428333333333333428e+02	2.901666666666666856e+02	5.204659786928456924e+03	1.132051428474466661e+02	9.325993134520739147e+01	4.469706626929512822e+03	1.895328183408850293e+02	5.456206375086735783e+00	1.588558868820727525e+02	3.057675925651154216e+02	5.436819573856914758e+03	1.265352856948933180e+02	1.041031960237481258e+02	4.708288253859025644e+03	2.013989700151034015e+02	7.495746083506805491e+00	1.748784404308121907e+02	3.213685184635641576e+02
9.900000000000000000e+01	4.498278860896145488e+03	6.922111113333244248e+01	6.101993202208473122e+01	3.786232898591682442e+03	1.456745837935584404e+02	-9.702207917685381489e-01	1.128804829835633114e+02	2.498869628046717821e+02	4.727535263781406684e+03	8.311055556666622124e+01	7.053079934437570842e+01	4.023283115962507509e+03	1.608581252301125630e+02	1.077389604115730926e+00	1.271277414917816486e+02	2.675893147356692339e+02	4.956791666666666970e+03	9.700000000000000000e+01	8.004166666666667140e+01	4.260333333333333030e+03	1.760416666666666572e+02	3.125000000000000000e+00	1.413750000000000000e+02	2.852916666666666856e+02	5.186048069551927256e+03	1.108894444333337788e+02	8.955253398895763439e+01	4.497383550704158552e+03	1.912252081032207514e+02	5.172610395884269074e+00	1.556222585082183514e+02	3.029940185976641374e+02	5.415304472437188451e+03	1.247788888666675575e+02	9.906340131124861159e+01	4.734433768074984073e+03	2.064087495397748739e+02	7.220220791768538149e+00	1.698695170164367028e+02	3.206963705286615891e+02
1.000000000000000000e+02	4.488548950853718452e+03	6.599135845631887776e+01	5.999947258088196378e+01	3.812010583407520244e+03	1.463229986405588932e+02	-1.082482904638630394e+00	1.081535785658353603e+02	2.442283392599142928e+02	4.715982808760192711e+03	7.945401256149277458e+01	6.987473629044097834e+01	4.049046958370426637e+03	1.598906659869461180e+02	9.587585476806848028e-01	1.228476226162510159e+02	2.640308362966238178e+02	4.943416666666666970e+03	9.291666666666667140e+01	7.975000000000000000e+01	4.286083333333333030e+03	1.734583333333333428e+02	3.000000000000000000e+00	1.375416666666666572e+02	2.838333333333333144e+02	5.170850524573141229e+03	1.063793207718405682e+02	8.962526370955902166e+01	4.523119708296238969e+03	1.870260006797205676e+02	5.041241452319315641e+00	1.522357107170822985e+02	3.036358303700428110e+02	5.398284382479615488e+03	1.198419748770144651e+02	9.950052741911804333e+01	4.760156083259145817e+03	2.005936680261077925e+02	7.082482904638630394e+00	1.669297547674979683e+02	3.234383274067523644e+02
1.010000000000000000e+02	4.472118533342671981e+03	6.480638426973033006e+01	5.835841642941836938e+01	3.836737704595904688e+03	1.450090985992261778e+02	-8.426763859362251807e-01	1.060787402842387905e+02	2.428430567373628719e+02	4.699246766671336445e+03	7.813235880153182222e+01	6.859587488137584899e+01	4.072827185631285829e+03	1.589837159662797603e+02	1.203661807031887410e+00	1.207268701421193953e+02	2.628381950353480647e+02	4.926375000000000000e+03	9.145833333333332860e+01	7.883333333333332860e+01	4.308916666666666970e+03	1.729583333333333428e+02	3.250000000000000000e+00	1.353750000000000000e+02	2.828333333333333144e+02	5.153503233328663555e+03	1.047843078651348350e+02	8.907079178529080821e+01	4.545006147702048111e+03	1.869329507003869253e+02	5.296338192968113034e+00	1.500231298578806047e+02	3.028284716313185641e+02	5.380631466657328019e+03	1.181102823969363271e+02	9.930825023724828782e+01	4.781095628737429251e+03	2.009075680674405078e+02	7.342676385936225181e+00	1.646712597157612095e+02	3.228236099293037569e+02
1.020000000000000000e+02	4.456836059358652165e+03	6.766533853278799882e+01	5.491682389993081870e+01	3.866188231100456960e+03	1.434661309759285643e+02	-5.273800532296228916e-01	1.034830833580938076e+02	2.450257186020779159e+02	4.684355529679326537e+03	7.910350259972733511e+01	6.595841194996540935e+01	4.100239948883561738e+03	1.570455654879642964e+02	1.048809973385188554e+00	1.181373750123802324e+02	2.626378593010389295e+02	4.911875000000000000e+03	9.054166666666667140e+01	7.700000000000000000e+01	4.334291666666666970e+03	1.706250000000000000e+02	2.625000000000000000e+00	1.327916666666666572e+02	2.802500000000000000e+02	5.139394470320673463e+03	1.019798307336060077e+02	8.804158805003459065e+01	4.568343384449772202e+03	1.842044345120357036e+02	4.201190026614811224e+00	1.474459583209530820e+02	2.978621406989610705e+02	5.366913940641347835e+03	1.134179948005453440e+02	9.908317610006918130e+01	4.802395102232876525e+03	1.977838690240714357e+02	5.777380053229622447e+00	1.621002499752395067e+02	3.154742813979220841e+02
1.030000000000000000e+02	4.444799534787258381e+03	6.812174117644721605e+01	5.444387171436700612e+01	3.894433566531762153e+03	1.421425365375049523e+02	-5.213226683661926764e-01	9.774048698945989599e+01	2.533317901715648190e+02	4.669420600726963130e+03	7.864420392155693662e+01	6.522193585718351017e+01	4.127008449932547592e+03	1.565921016020857905e+02	1.031005332483570403e+00	1.136202434947299480e+02	2.657075617524490667e+02	4.894041666666666970e+03	8.916666666666667140e+01	7.600000000000000000e+01	4.359583333333333030e+03	1.710416666666666572e+02	2.583333333333333481e+00	1.295000000000000000e+02	2.780833333333333144e+02	5.118662732606370810e+03	9.968912941177640619e+01	8.677806414281648983e+01	4.592158216734118469e+03	1.854912317312475238e+02	4.135661334183096116e+00	1.453797565052700520e+02	2.904591049142175621e+02	5.343283798546075559e+03	1.102115921568861268e+02	9.755612828563299388e+01	4.824733100134903907e+03	1.999407967958283621e+02	5.687989335032860083e+00	1.612595130105401040e+02	3.028348764951018097e+02
1.040000000000000000e+02	4.434056858753205233e+03	6.426791234274642761e+01	5.413301446747919954e+01	3.918329438712868523e+03	1.386964922685569945e+02	-3.665016461206929144e-01	9.828525940768089697e+01	2.456282148229787765e+02	4.656236762709935647e+03	7.582145617137321381e+01	6.387900723373959977e+01	4.151914719356434034e+03	1.548274128009451829e+02	1.316749176939653543e+00	1.128509630371737842e+02	2.596682740781560597e+02	4.878416666666666970e+03	8.737500000000000000e+01	7.362500000000000000e+01	4.385500000000000000e+03	1.709583333333333428e+02	3.000000000000000000e+00	1.274166666666666714e+02	2.737083333333333144e+02	5.100596570623398293e+03	9.892854382862678619e+01	8.337099276626040023e+01	4.619085280643565966e+03	1.870892538657215027e+02	4.683250823060346235e+00	1.419823702961595586e+02	2.877483925885105691e+02	5.322776474580128706e+03	1.104820876572535724e+02	9.311698553252080046e+01	4.852670561287131022e+03	2.032201743981096911e+02	6.366501646120692470e+00	1.565480739256524316e+02	3.017884518436878238e+02
1.050000000000000000e+02	4.414246029264782010e+03	6.635661051531982935e+01	5.174136554285435352e+01	3.941899240204169473e+03	1.426296935865710793e+02	-5.287192621510001800e-01	9.728868165951213598e+01	2.472919346208921354e+02	4.637560514632391460e+03	7.599080525765991467e+01	6.234984943809384106e+01	4.174303786768750797e+03	1.577940134599521969e+02	1.110640368924499910e+00	1.111026741630894037e+02	2.602501339771127391e+02	4.860875000000000000e+03	8.562500000000000000e+01	7.295833333333332860e+01	4.406708333333333030e+03	1.729583333333333428e+02	2.750000000000000000e+00	1.249166666666666714e+02	2.732083333333333144e+02	5.084189485367608540e+03	9.525919474234008533e+01	8.356681722857281613e+01	4.639112879897915263e+03	1.881226532067144888e+02	4.389359631075500090e+00	1.387306591702439391e+02	2.861665326895538897e+02	5.307503970735217990e+03	1.048933894846801707e+02	9.417530112381230367e+01	4.871517426462496587e+03	2.032869730800956063e+02	6.028719262151000180e+00	1.525446516738211926e+02	2.991247320457744650e+02
1.060000000000000000e+02	4.400330460580347790e+03	6.298938962465572189e+01	5.465576243216202101e+01	3.972039654328207689e+03	1.442321489268726111e+02	-7.192290721568168621e-01	9.358902096776725443e+01	2.399219707045388930e+02	4.624540230290173895e+03	7.293219481232786450e+01	6.305704788274767481e+01	4.201311493830769905e+03	1.573660744634362914e+02	1.036218797254924828e+00	1.085445104838836272e+02	2.547318186856028035e+02	4.848750000000000000e+03	8.287500000000000000e+01	7.145833333333332860e+01	4.430583333333333030e+03	1.705000000000000000e+02	2.791666666666666519e+00	1.235000000000000000e+02	2.695416666666666856e+02	5.072959769709826105e+03	9.281780518767213550e+01	7.985961878391898949e+01	4.659855172835896155e+03	1.836339255365637086e+02	4.547114536078407987e+00	1.384554895161163586e+02	2.843515146477305962e+02	5.297169539419652210e+03	1.027606103753442710e+02	8.826090423450463618e+01	4.889127012338458371e+03	1.967678510731273889e+02	6.302562405490149899e+00	1.534109790322327456e+02	2.991613626287944498e+02
1.070000000000000000e+02	4.391207159267087263e+03	6.201244991342885982e+01	5.252347883916828408e+01	3.998402144491207309e+03	1.387103913633187062e+02	-6.097533010267230935e-01	9.085914166823981475e+01	2.339751032239096276e+02	4.612645246300210601e+03	7.163122495671443346e+01	6.109507275291747419e+01	4.224951072245603427e+03	1.541051956816593531e+02	1.236790016153305194e+00	1.064087375007865717e+02	2.514667182786214710e+02	4.834083333333333030e+03	8.125000000000000000e+01	6.966666666666667140e+01	4.451500000000000000e+03	1.695000000000000000e+02	3.083333333333333481e+00	1.219583333333333286e+02	2.689583333333333144e+02	5.055521420366455459e+03	9.086877504328556654e+01	7.823826058041586862e+01	4.678048927754396573e+03	1.848948043183406469e+02	4.929876650513361547e+00	1.375079291658800855e+02	2.864499483880451862e+02	5.276959507399578797e+03	1.004875500865711331e+02	8.680985449416505162e+01	4.904597855508792236e+03	2.002896086366812938e+02	6.776419967693390056e+00	1.530575249984268567e+02	3.039415634427570012e+02
1.080000000000000000e+02	4.378458761321170641e+03	5.848455387409067896e+01	5.262025113286925659e+01	4.022828432761145905e+03	1.374137978534033380e+02	-9.933549830585879370e-01	9.161618972525371873e+01	2.355379655216349875e+02	4.598521047327251836e+03	6.913811027037867518e+01	6.066429223310129260e+01	4.247789216380572725e+03	1.536027322600349976e+02	8.991558418040392908e-01	1.054122615292935166e+02	2.519564827608174937e+02	4.818583333333333030e+03	7.979166666666667140e+01	6.870833333333332860e+01	4.472750000000000000e+03	1.697916666666666572e+02	2.791666666666666519e+00	1.192083333333333286e+02	2.683750000000000000e+02	5.038645619339414225e+03	9.044522306295466763e+01	7.675237443356536460e+01	4.697710783619427275e+03	1.859806010732983168e+02	4.684177491529293746e+00	1.330044051373731406e+02	2.847935172391825063e+02	5.258707905345495419e+03	1.010987794592426638e+02	8.479641553379740060e+01	4.922671567238853640e+03	2.021695354799299764e+02	6.576688316391921418e+00	1.468004769414129385e+02	3.012120344783650125e+02
1.090000000000000000e+02	4.363180797602466555e+03	6.057210375275160885e+01	5.083401554723339189e+01	4.046040099731023474e+03	1.399015188326415000e+02	-8.729668747579792942e-01	8.418597079621886792e+01	2.278351689138387997e+02	4.583340398801233277e+03	6.934855187637580798e+01	5.910450777361669594e+01	4.270957549865512192e+03	1.554924260829874356e+02	8.343498959543436122e-01	1.000096520647761054e+02	2.467509177902527426e+02	4.803500000000000000e+03	7.812500000000000000e+01	6.737500000000000000e+01	4.495875000000000000e+03	1.710833333333333428e+02	2.541666666666666519e+00	1.158333333333333286e+02	2.656666666666666856e+02	5.023659601198766723e+03	8.690144812362419202e+01	7.564549222638331116e+01	4.720792450134487808e+03	1.866742405836792500e+02	4.248983437378988981e+00	1.316570146018905518e+02	2.845824155430806286e+02	5.243819202397533445e+03	9.567789624724838404e+01	8.391598445276660811e+01	4.945709900268976526e+03	2.022651478340251856e+02	5.956300208091311887e+00	1.474806958704477893e+02	3.034981644194945716e+02
1.100000000000000000e+02	4.347153603414937606e+03	5.823298937168475931e+01	4.770304797843579081e+01	4.067393701130902627e+03	1.384072428062274014e+02	-1.004765792530024626e+00	8.421441038169572835e+01	2.295492701742811050e+02	4.568701801707468803e+03	6.711649468584238321e+01	5.747652398921789541e+01	4.292071850565451314e+03	1.543911214031136865e+02	7.267837704016544276e-01	9.821137185751453558e+01	2.471288017538072097e+02	4.790250000000000000e+03	7.600000000000000000e+01	6.725000000000000000e+01	4.516750000000000000e+03	1.703750000000000000e+02	2.458333333333333481e+00	1.122083333333333286e+02	2.647083333333333144e+02	5.011798198292531197e+03	8.488350531415761679e+01	7.702347601078210459e+01	4.741428149434548686e+03	1.863588785968863135e+02	4.189882896265012313e+00	1.262052948091521216e+02	2.822878649128593906e+02	5.233346396585062394e+03	9.376701062831523359e+01	8.679695202156420919e+01	4.966106298869097373e+03	2.023427571937725986e+02	5.921432459196691589e+00	1.402022562849709288e+02	2.998673964923855237e+02
1.110000000000000000e+02	4.339866275658372615e+03	5.554891244783902948e+01	4.903526182324952742e+01	4.088509884055799375e+03	1.344503447805061001e+02	-1.412876829305985016e+00	8.621625204752903926e+01	2.248984553017581902e+02	4.559162304495853277e+03	6.519112289058617193e+01	5.710096424495809941e+01	4.312150775361233173e+03	1.516210057235863928e+02	4.185615853470074921e-01	9.810812602376452674e+01	2.448033943175457523e+02	4.778458333333333030e+03	7.483333333333332860e+01	6.516666666666667140e+01	4.535791666666666970e+03	1.687916666666666572e+02	2.250000000000000000e+00	1.100000000000000000e+02	2.647083333333333144e+02	4.997754362170812783e+03	8.447554377608048526e+01	7.323236908837525050e+01	4.759432557972100767e+03	1.859623276097469216e+02	4.081438414652992286e+00	1.218918739762354733e+02	2.846132723491209049e+02	5.217050391008293445e+03	9.411775421882762771e+01	8.129807151008381538e+01	4.983073449277534564e+03	2.031329885528272143e+02	5.912876829305984572e+00	1.337837479524709465e+02	3.045182113649084386e+02
1.120000000000000000e+02	4.327018288458555617e+03	4.980599675724054975e+01	4.811034985474306325e+01	4.113532688194836737e+03	1.343522952055017186e+02	-1.816435621664294064e+00	8.710810091241516773e+01	2.167211848983753271e+02	4.545279977562610839e+03	6.073633171195361058e+01	5.640934159403819592e+01	4.334308010764085338e+03	1.523844809360841737e+02	3.626155225011862271e-01	9.838738378954091957e+01	2.395480924491876635e+02	4.763541666666666970e+03	7.166666666666667140e+01	6.470833333333332860e+01	4.555083333333333030e+03	1.704166666666666572e+02	2.541666666666666519e+00	1.096666666666666714e+02	2.623750000000000000e+02	4.981803355770723101e+03	8.259700162137973223e+01	7.300732507262846127e+01	4.775858655902580722e+03	1.884488523972491407e+02	4.720717810832146810e+00	1.209459495437924232e+02	2.852019075508123365e+02	5.200065044874778323e+03	9.352733657609279305e+01	8.130631681192359395e+01	4.996633978471829323e+03	2.064810381278315958e+02	6.899768954997627546e+00	1.322252324209181893e+02	3.080288151016246729e+02
1.130000000000000000e+02	4.312931961112310091e+03	4.786669051026494515e+01	4.415025792992313569e+01	4.127492802242029029e+03	1.326242669388367972e+02	-1.704164581247391563e+00	8.631217996609657916e+01	2.150110853989162933e+02	4.531695147222822015e+03	5.951667858846580828e+01	5.417929563162823570e+01	4.351329734454347999e+03	1.509788001360850558e+02	3.770843760429709590e-01	9.682275664971496099e+01	2.374430426994581467e+02	4.750458333333333030e+03	7.116666666666667140e+01	6.420833333333332860e+01	4.575166666666666970e+03	1.693333333333333428e+02	2.458333333333333481e+00	1.073333333333333286e+02	2.598750000000000000e+02	4.969221519443844045e+03	8.281665474486753453e+01	7.423737103503842150e+01	4.799003598878985940e+03	1.876878665305816298e+02	4.539582290623696004e+00	1.178439100169516962e+02	2.823069573005418533e+02	5.187984705554355969e+03	9.446664282306839766e+01	8.426640873674352861e+01	5.022840531091304911e+03	2.060423997278298884e+02	6.620831247914058082e+00	1.283544867005700780e+02	3.047389146010837067e+02
1.140000000000000000e+02	4.297858368761088059e+03	4.728101104427949508e+01	4.320017527495902243e+01	4.150062854665967279e+03	1.295600080285402953e+02	-1.939044781790660199e+00	8.452826644985090354e+01	2.166812083732639564e+02	4.517887517713877060e+03	5.897383885547308324e+01	5.320425430414617551e+01	4.373093927332983185e+03	1.486758373476034762e+02	2.388109424380031598e-01	9.528496655825878747e+01	2.362572708532986496e+02	4.737916666666666970e+03	7.066666666666667140e+01	6.320833333333333570e+01	4.596125000000000000e+03	1.677916666666666572e+02	2.416666666666666519e+00	1.060416666666666714e+02	2.558333333333333428e+02	4.957945815619456880e+03	8.235949447786026667e+01	7.321241236252049589e+01	4.819156072667016815e+03	1.869074959857298381e+02	4.594522390895329877e+00	1.167983667750745553e+02	2.754093958133680644e+02	5.177974964572245881e+03	9.405232228905384773e+01	8.321649139170764897e+01	5.042187145334032721e+03	2.060233253047930191e+02	6.772378115123993680e+00	1.275550668834824393e+02	2.949854582934027576e+02
1.150000000000000000e+02	4.281623937495402060e+03	4.430121847990042738e+01	4.242106237384015088e+01	4.164353238171955127e+03	1.276043025128375348e+02	-1.718284185866735037e+00	8.355771115563661056e+01	2.180605205968787743e+02	4.503436968747701030e+03	5.706727590661687799e+01	5.229386452025340759e+01	4.388614119085978018e+03	1.475729845897520818e+02	2.033579070666324817e-01	9.404968891115163387e+01	2.368635936317727158e+02	4.725250000000000000e+03	6.983333333333332860e+01	6.216666666666666430e+01	4.612875000000000000e+03	1.675416666666666572e+02	2.125000000000000000e+00	1.045416666666666714e+02	2.556666666666666572e+02	4.947063031252298970e+03	8.259939076004977210e+01	7.203946881307992101e+01	4.837135880914021982e+03	1.875103487435812326e+02	4.046642092933367962e+00	1.150336444221817089e+02	2.744697397015605702e+02	5.168876062504597940e+03	9.536544818676622981e+01	8.191227095949318482e+01	5.061396761828044873e+03	2.074790308204957796e+02	5.968284185866735037e+00	1.255256221776967323e+02	2.932728127364545117e+02
1.160000000000000000e+02	4.269387756086970512e+03	4.505058601720375577e+01	4.334524189382236870e+01	4.185365867699586488e+03	1.325019380369052442e+02	-1.335966476613153375e+00	7.869155615766382539e+01	2.169954098902026089e+02	4.490548044710151771e+03	5.633779300860187789e+01	5.267262094691118079e+01	4.409266267183126729e+03	1.504176356851193077e+02	4.778500950267565717e-01	8.984577807883191269e+01	2.354352049451013045e+02	4.711708333333333030e+03	6.762500000000000000e+01	6.200000000000000000e+01	4.633166666666666970e+03	1.683333333333333428e+02	2.291666666666666519e+00	1.010000000000000000e+02	2.538750000000000000e+02	4.932868621956514289e+03	7.891220699139812211e+01	7.132737905308881921e+01	4.857067066150207211e+03	1.862490309815473779e+02	4.105483238306576688e+00	1.121542219211680873e+02	2.723147950548986955e+02	5.154028910579695548e+03	9.019941398279624423e+01	8.065475810617763841e+01	5.080967465633747452e+03	2.041647286297614414e+02	5.919299809946486413e+00	1.233084438423361746e+02	2.907545901097973911e+02
1.170000000000000000e+02	4.258762495459348429e+03	4.412954307206901206e+01	4.355699436306275629e+01	4.206003273487522165e+03	1.351584606606004684e+02	-1.518363797495717815e+00	7.685049669418775409e+01	2.152377811296491927e+02	4.479568747729674214e+03	5.521060486936784173e+01	5.284099718153137815e+01	4.428751636743761082e+03	1.509750636636335628e+02	2.824847679188078331e-01	8.817524834709386994e+01	2.332855572314912536e+02	4.700375000000000000e+03	6.629166666666667140e+01	6.212500000000000000e+01	4.651500000000000000e+03	1.667916666666666572e+02	2.083333333333333481e+00	9.950000000000000000e+01	2.513333333333333428e+02	4.921181252270325786e+03	7.737272846396550108e+01	7.140900281846862185e+01	4.874248363256238918e+03	1.826082696696997516e+02	3.884181898747859130e+00	1.108247516529061301e+02	2.693811094351754036e+02	5.141987504540651571e+03	8.845379026126433075e+01	8.069300563693724371e+01	5.096996726512477835e+03	1.984248726727328460e+02	5.685030464162384334e+00	1.221495033058122459e+02	2.874288855370174929e+02
1.180000000000000000e+02	4.244871941474896630e+03	4.399561446891215155e+01	4.415136848913390111e+01	4.224363777690386996e+03	1.349035867014413554e+02	-1.445706833638669364e+00	7.755322604625285976e+01	2.120126175437473250e+02	4.466248470737448770e+03	5.508114056778941148e+01	5.263818424456695055e+01	4.446827722178526528e+03	1.507017933507206919e+02	2.354799165139986883e-01	8.840161302312642988e+01	2.300688087718736483e+02	4.687625000000000000e+03	6.616666666666667140e+01	6.112500000000000000e+01	4.669291666666666970e+03	1.665000000000000000e+02	1.916666666666666741e+00	9.925000000000000000e+01	2.481250000000000000e+02	4.909001529262551230e+03	7.725219276554392422e+01	6.961181575543305655e+01	4.891755611154807411e+03	1.822982066492793081e+02	3.597853416819334793e+00	1.100983869768735701e+02	2.661811912281263517e+02	5.130378058525103370e+03	8.833771886442119126e+01	7.809863151086609889e+01	5.114219555642946943e+03	1.980964132985586446e+02	5.279040166972002623e+00	1.209467739537471402e+02	2.842373824562527034e+02
1.190000000000000000e+02	4.235021176924242354e+03	4.711550860978451283e+01	4.133862743511305382e+01	4.241531830716635341e+03	1.332851755831507887e+02	-1.366501646120692914e+00	7.416016638364803271e+01	2.164363307351800074e+02	4.455135588462121632e+03	5.699525430489225641e+01	5.027348038422319121e+01	4.463182582024984185e+03	1.492675877915753802e+02	3.167491769396535428e-01	8.591341652515734495e+01	2.326764987009233323e+02	4.675250000000000000e+03	6.687500000000000000e+01	5.920833333333333570e+01	4.684833333333333030e+03	1.652500000000000000e+02	2.000000000000000000e+00	9.766666666666667140e+01	2.489166666666666572e+02	4.895364411537878368e+03	7.675474569510774359e+01	6.814318628244348020e+01	4.906484084641681875e+03	1.812324122084246198e+02	3.683250823060346235e+00	1.094199168081759979e+02	2.651568346324099821e+02	5.115478823075757646e+03	8.663449139021548717e+01	7.707803923155361758e+01	5.128134835950030720e+03	1.972148244168492113e+02	5.366501646120692470e+00	1.211731669496853101e+02	2.813970025981532785e+02
1.200000000000000000e+02	4.225116605806858388e+03	4.585203195266194598e+01	4.189318313834098717e+01	4.252196637853492575e+03	1.292627530118971606e+02	-1.396254792313694537e+00	7.242820875608936149e+01	2.204299720198624755e+02	4.443058302903429649e+03	5.596768264299763729e+01	5.069659156917049359e+01	4.475160818926746288e+03	1.479438765059485661e+02	4.060392705098194721e-01	8.344327104471133794e+01	2.362149860099312377e+02	4.661000000000000000e+03	6.608333333333332860e+01	5.950000000000000000e+01	4.698125000000000000e+03	1.666250000000000000e+02	2.208333333333333481e+00	9.445833333333332860e+01	2.520000000000000000e+02	4.878941697096570351e+03	7.619898402366901280e+01	6.830340843082950641e+01	4.921089181073253712e+03	1.853061234940514339e+02	4.010627396156847269e+00	1.054733956219553193e+02	2.677850139900687623e+02	5.096883394193141612e+03	8.631463471400471121e+01	7.710681686165901283e+01	5.144053362146507425e+03	2.039872469881028394e+02	5.812921458980361500e+00	1.164884579105772957e+02	2.835700279801375245e+02
1.210000000000000000e+02	4.213913673370477227e+03	4.416687051630525929e+01	4.134591643084618795e+01	4.269437075496544821e+03	1.300406202585307938e+02	-1.207291503855367321e+00	7.421157631742008220e+01	2.233721084652970603e+02	4.431269336685238159e+03	5.481260192481929039e+01	5.017295821542309398e+01	4.492072704414938926e+03	1.482911434625987113e+02	4.588542480723163397e-01	8.398078815871004110e+01	2.365818875659818445e+02	4.648625000000000000e+03	6.545833333333332860e+01	5.900000000000000000e+01	4.714708333333333030e+03	1.665416666666666572e+02	2.125000000000000000e+00	9.375000000000000000e+01	2.497916666666666572e+02	4.865980663314761841e+03	7.610406474184736680e+01	6.782704178457690602e+01	4.937343962251727135e+03	1.847921898707346031e+02	3.791145751927683882e+00	1.035192118412899589e+02	2.630014457673514698e+02	5.083336326629522773e+03	8.674979615036139080e+01	7.665408356915381205e+01	5.159979591170121239e+03	2.030427130748025206e+02	5.457291503855367765e+00	1.132884236825799178e+02	2.762112248680362541e+02
1.220000000000000000e+02	4.200677218017666746e+03	3.882262854764071847e+01	4.120343214329759007e+01	4.283785109903174998e+03	1.355580379732934659e+02	-1.601882128741222377e+00	7.272982340156923442e+01	2.231281079482727705e+02	4.418401109008833373e+03	5.228631427382035923e+01	4.899754940498212363e+01	4.507725888284920984e+03	1.514873523199800616e+02	3.448922689627220706e-01	8.346907836745127440e+01	2.344390539741363852e+02	4.636125000000000000e+03	6.575000000000000000e+01	5.679166666666666430e+01	4.731666666666666970e+03	1.674166666666666572e+02	2.291666666666666519e+00	9.420833333333332860e+01	2.457500000000000000e+02	4.853848890991166627e+03	7.921368572617963366e+01	6.458578392835120496e+01	4.955607445048412956e+03	1.833459810133532528e+02	4.238441064370610967e+00	1.049475882992153828e+02	2.570609460258636432e+02	5.071572781982333254e+03	9.267737145235928153e+01	7.237990119003573852e+01	5.179548223430158941e+03	1.992752953600398484e+02	6.185215462074555859e+00	1.156868432650974228e+02	2.683718920517272295e+02
1.230000000000000000e+02	4.187940948677374763e+03	3.936861472238064152e+01	4.083401554723339189e+01	4.303906039936348861e+03	1.380694476849693331e+02	-1.376756582004448948e+00	7.153810016726137633e+01	2.168297103895062037e+02	4.405949641005353442e+03	5.180930736119032076e+01	4.910450777361669594e+01	4.525890519968173976e+03	1.529513905091513379e+02	3.532883756644422668e-01	8.224821675029735957e+01	2.302481885280864162e+02	4.623958333333333030e+03	6.425000000000000000e+01	5.737500000000000000e+01	4.747875000000000000e+03	1.678333333333333428e+02	2.083333333333333481e+00	9.295833333333332860e+01	2.436666666666666572e+02	4.841967025661312618e+03	7.669069263880967924e+01	6.564549222638331116e+01	4.969859480031826024e+03	1.827152761575153477e+02	3.813378291002224696e+00	1.036684499163692976e+02	2.570851448052468982e+02	5.059975717989291297e+03	8.913138527761935848e+01	7.391598445276660811e+01	5.191843960063651139e+03	1.975972189816973525e+02	5.543423248671116355e+00	1.143785664994052809e+02	2.705036229438271107e+02
1.240000000000000000e+02	4.178962441671706074e+03	4.065766356410915705e+01	3.827428201845242484e+01	4.311231685610492605e+03	1.396944057665533023e+02	-1.566013009061856698e+00	7.248623682557894199e+01	2.174642690253720048e+02	4.396168720835853492e+03	5.203716511538790712e+01	4.736630767589288382e+01	4.535615842805245848e+03	1.534097028832766512e+02	1.336601621357382808e-01	8.207645174612279959e+01	2.317946345126860024e+02	4.613375000000000000e+03	6.341666666666666430e+01	5.645833333333333570e+01	4.760000000000000000e+03	1.671250000000000000e+02	1.833333333333333259e+00	9.166666666666667140e+01	2.461250000000000000e+02	4.830581279164146508e+03	7.479616821794542147e+01	6.555035899077378758e+01	4.984384157194754152e+03	1.808402971167233488e+02	3.533006504530928460e+00	1.012568815872105432e+02	2.604553654873139976e+02	5.047787558328293926e+03	8.617566976922417155e+01	7.464238464821424657e+01	5.208768314389507395e+03	1.945555942334466977e+02	5.232679675728522994e+00	1.108470965077544008e+02	2.747857309746279952e+02
1.250000000000000000e+02	4.175401602830935190e+03	4.010645939984080144e+01	3.950027197794864264e+01	4.330638527431861803e+03	1.359402178013064599e+02	-1.316624790355399810e+00	6.999031226013109119e+01	2.153146196170600888e+02	4.388013301415468050e+03	5.151156303325372932e+01	4.747930265564099273e+01	4.553048430382597871e+03	1.519492755673198872e+02	3.416876048223000950e-01	8.074515613006555270e+01	2.296989764751967300e+02	4.600625000000000000e+03	6.291666666666666430e+01	5.545833333333333570e+01	4.775458333333333030e+03	1.679583333333333428e+02	2.000000000000000000e+00	9.150000000000000000e+01	2.440833333333333428e+02	4.813236698584531950e+03	7.432177030007959218e+01	6.343736401102567868e+01	4.997868236284068189e+03	1.839673910993467985e+02	3.658312395177699905e+00	1.022548438699344473e+02	2.584676901914699556e+02	5.025848397169064810e+03	8.572687393349252716e+01	7.141639468871802876e+01	5.220278139234804257e+03	1.999764488653602257e+02	5.316624790355399810e+00	1.130096877398689088e+02	2.728520470496065968e+02
1.260000000000000000e+02	4.165620393690403944e+03	3.913477146097437753e+01	3.991174317979742625e+01	4.343551861487278074e+03	1.331876135879685421e+02	-7.790112842761403034e-01	6.985162692149457087e+01	2.107643261235075158e+02	4.378851863511868032e+03	5.019238573048718877e+01	4.793503825656538453e+01	4.566463430743639037e+03	1.494271401273176139e+02	5.896610245285964780e-01	8.040498012741394973e+01	2.267571630617537721e+02	4.592083333333333030e+03	6.125000000000000000e+01	5.595833333333333570e+01	4.789375000000000000e+03	1.656666666666666572e+02	1.958333333333333259e+00	9.095833333333332860e+01	2.427500000000000000e+02	4.805314803154798028e+03	7.230761426951281123e+01	6.398162841010128687e+01	5.012286569256360963e+03	1.819061932060157005e+02	3.327005642138070041e+00	1.015116865392527075e+02	2.587428369382462279e+02	5.018546272976262117e+03	8.336522853902562247e+01	7.200492348686924515e+01	5.235198138512721926e+03	1.981457197453647723e+02	4.695677950942807044e+00	1.120650397451720863e+02	2.747356738764924557e+02
1.270000000000000000e+02	4.158784610108427842e+03	3.607308190336544129e+01	3.732190287100533510e+01	4.362212114250185550e+03	1.338791669390334391e+02	-9.448573241848792215e-01	6.858092805497267364e+01	2.128294842657976176e+02	4.370308971720880436e+03	4.805737428501605280e+01	4.628595143550266755e+01	4.582731057125092775e+03	1.498145834695167196e+02	3.400713379075603893e-01	7.922796402748633682e+01	2.276022421328988230e+02	4.581833333333333030e+03	6.004166666666666430e+01	5.525000000000000000e+01	4.803250000000000000e+03	1.657500000000000000e+02	1.625000000000000000e+00	8.987500000000000000e+01	2.423750000000000000e+02	4.793357694945785624e+03	7.202595904831727580e+01	6.421404856449733245e+01	5.023768942874907225e+03	1.816854165304832804e+02	2.909928662092439389e+00	1.005220359725136632e+02	2.571477578671011770e+02	5.004882056558238219e+03	8.401025142996789441e+01	7.317809712899466490e+01	5.244287885749814450e+03	1.976208330609665609e+02	4.194857324184878777e+00	1.111690719450273264e+02	2.719205157342023540e+02
1.280000000000000000e+02	4.151452044887646480e+03	3.702609702160516747e+01	3.715205240406444887e+01	4.382959179601001779e+03	1.317124888223985408e+02	-8.804761428476166607e-01	6.713706468674185146e+01	2.079870209649885169e+02	4.362309355777157180e+03	4.792971517746924803e+01	4.665935953536555303e+01	4.600417089800501344e+03	1.468562444111992704e+02	3.097619285761916696e-01	7.821436567670426143e+01	2.245768438158276012e+02	4.573166666666666970e+03	5.883333333333333570e+01	5.616666666666666430e+01	4.817875000000000000e+03	1.620000000000000000e+02	1.500000000000000000e+00	8.929166666666667140e+01	2.411666666666666572e+02	4.784023977556176760e+03	6.973695148919742337e+01	6.567397379796777557e+01	5.035332910199498656e+03	1.771437555888007296e+02	2.690238071423808108e+00	1.003689676566290814e+02	2.577564895175057131e+02	4.994881288445687460e+03	8.064056964506150393e+01	7.518128092926887973e+01	5.252790820398998221e+03	1.922875111776014592e+02	3.880476142847616661e+00	1.114462686465914913e+02	2.743463123683447975e+02
1.290000000000000000e+02	4.137437837313456839e+03	3.559266875827047727e+01	3.673331265976198523e+01	4.398096243389059055e+03	1.334069750464788626e+02	-6.602468994692869408e-01	6.748420114032109041e+01	2.041112698415937814e+02	4.348781418656728420e+03	4.600466771246856723e+01	4.597082299654766047e+01	4.613693955027863012e+03	1.493076541899060885e+02	4.198765502653565296e-01	7.836710057016054520e+01	2.235556349207968765e+02	4.560125000000000000e+03	5.641666666666666430e+01	5.520833333333333570e+01	4.829291666666666970e+03	1.652083333333333428e+02	1.500000000000000000e+00	8.925000000000000000e+01	2.430000000000000000e+02	4.771468581343271580e+03	6.682866562086475426e+01	6.444584367011901804e+01	5.044889378305470927e+03	1.811090124767605971e+02	2.580123449734643692e+00	1.001328994298394548e+02	2.624443650792031235e+02	4.982812162686543161e+03	7.724066457506285133e+01	7.368335400690469328e+01	5.260487089944274885e+03	1.970096916201878230e+02	3.660246899469286941e+00	1.110157988596789096e+02	2.818887301584062470e+02
1.300000000000000000e+02	4.127664527342875772e+03	3.335507648334942132e+01	3.911507214873947191e+01	4.414221074285565919e+03	1.334839608777119224e+02	-5.000000000000000000e-01	6.767671517457866059e+01	2.026849525008843500e+02	4.339269763671437431e+03	4.396920490834138207e+01	4.716170274103640736e+01	4.629818870476115990e+03	1.485336471055226184e+02	5.000000000000000000e-01	7.821335758728932319e+01	2.213841429171088464e+02	4.550875000000000000e+03	5.458333333333333570e+01	5.520833333333333570e+01	4.845416666666666970e+03	1.635833333333333428e+02	1.500000000000000000e+00	8.875000000000000000e+01	2.400833333333333428e+02	4.762480236328562569e+03	6.519746175832528934e+01	6.325496392563026404e+01	5.061014462857217950e+03	1.786330195611440672e+02	2.500000000000000000e+00	9.928664241271067681e+01	2.587825237495578676e+02	4.974085472657124228e+03	7.581159018331725008e+01	7.130159451792719949e+01	5.276612259047768021e+03	1.936827057889547632e+02	3.500000000000000000e+00	1.098232848254213394e+02	2.774817141657823640e+02
1.310000000000000000e+02	4.117797770522627616e+03	3.576367249096414014e+01	3.734671356014072785e+01	4.427750332029490892e+03	1.272508130178032104e+02	-6.216639957247804826e-01	6.478469802922950294e+01	2.026977984656719229e+02	4.329482218594647748e+03	4.556933624548207007e+01	4.606919011340369252e+01	4.643437666014745446e+03	1.443337398422349338e+02	4.183346688042763883e-01	7.624651568128140866e+01	2.208280658995026329e+02	4.541166666666666970e+03	5.537500000000000000e+01	5.479166666666666430e+01	4.859125000000000000e+03	1.614166666666666572e+02	1.458333333333333259e+00	8.770833333333332860e+01	2.389583333333333428e+02	4.752851114738686192e+03	6.518066375451792283e+01	6.351414321992963607e+01	5.074812333985254554e+03	1.784995934910983806e+02	2.498331997862390352e+00	9.917015098538524853e+01	2.570886007671640527e+02	4.964535562810706324e+03	7.498632750903585986e+01	7.223661977319260075e+01	5.290499667970509108e+03	1.955825203155301040e+02	3.538330662391446779e+00	1.106319686374371543e+02	2.752188682009947343e+02
1.320000000000000000e+02	4.108602114013142454e+03	3.664853415977752604e+01	3.628909193906517316e+01	4.440806156502404519e+03	1.238526909517480590e+02	-8.010414124776163991e-01	6.306332555626924830e+01	2.048183519257280238e+02	4.320842723673237742e+03	4.536593374655543442e+01	4.556121263619925799e+01	4.655632244917868775e+03	1.414263454758740295e+02	2.661459604278584301e-01	7.476082944480128845e+01	2.227841759628640261e+02	4.533083333333333030e+03	5.408333333333333570e+01	5.483333333333333570e+01	4.870458333333333030e+03	1.590000000000000000e+02	1.333333333333333259e+00	8.645833333333332860e+01	2.407500000000000000e+02	4.745323942993428318e+03	6.280073292011123698e+01	6.410545403046741342e+01	5.085284421748797286e+03	1.765736545241259705e+02	2.400520706238808089e+00	9.815583722186536875e+01	2.587158240371359739e+02	4.957564552653523606e+03	7.151813250688914536e+01	7.337757472760149824e+01	5.300110510164261541e+03	1.941473090482519410e+02	3.467708079144283140e+00	1.098533411103974089e+02	2.766816480742719477e+02
1.330000000000000000e+02	4.096694115484077884e+03	3.707841954635119208e+01	3.897354989492642829e+01	4.455459887097497813e+03	1.269187925861833435e+02	-8.716639957247809267e-01	6.036875754769575053e+01	1.992811631255923430e+02	4.309409557742038487e+03	4.520587643984226389e+01	4.652844161412988200e+01	4.670271610215415421e+03	1.432510629597583431e+02	1.683346688042761663e-01	7.316354544051453956e+01	2.189530815627961715e+02	4.522125000000000000e+03	5.333333333333333570e+01	5.408333333333333570e+01	4.885083333333333030e+03	1.595833333333333428e+02	1.208333333333333259e+00	8.595833333333332860e+01	2.386250000000000000e+02	4.734840442257961513e+03	6.146079022682440751e+01	6.163822505253678941e+01	5.099895056451250639e+03	1.759156037069083425e+02	2.248331997862390352e+00	9.875312122615211763e+01	2.582969184372038285e+02	4.947555884515922116e+03	6.958824712031548643e+01	6.919311677174023600e+01	5.314706779569168248e+03	1.922478740804833421e+02	3.288330662391447667e+00	1.115479091189709067e+02	2.779688368744076570e+02
1.340000000000000000e+02	4.090896626203721553e+03	3.772354861180764374e+01	3.918242182188886602e+01	4.464400357494979289e+03	1.273179050128706393e+02	-7.360679774997898051e-01	6.109400824698018795e+01	2.018336400541286366e+02	4.301239979768527519e+03	4.604927430590382187e+01	4.548704424427776161e+01	4.681429345414156160e+03	1.430756191731019840e+02	3.819660112501050975e-01	7.296367079015675472e+01	2.202293200270643183e+02	4.511583333333333030e+03	5.437500000000000000e+01	5.179166666666666430e+01	4.898458333333333030e+03	1.588333333333333428e+02	1.500000000000000000e+00	8.483333333333332860e+01	2.386250000000000000e+02	4.721926686898138541e+03	6.270072569409617813e+01	5.809628908905556699e+01	5.115487321252509901e+03	1.745910474935647017e+02	2.618033988749894903e+00	9.670299587650990247e+01	2.570206799729356817e+02	4.932270040462944962e+03	7.102645138819235626e+01	6.440091151144446258e+01	5.332516309171686771e+03	1.903487616537960321e+02	3.736067977499789805e+00	1.085726584196864621e+02	2.754163599458713634e+02
1.350000000000000000e+02	4.076371390767855246e+03	3.713999851900359062e+01	3.577582723104085005e+01	4.475835116450221904e+03	1.332174841812901320e+02	-8.881380009896588934e-01	6.171525387443448096e+01	2.016869353630227693e+02	4.287539862050593911e+03	4.604916592616846316e+01	4.257541361552042503e+01	4.695146724891777012e+03	1.472545754239783946e+02	1.392643328385039236e-01	7.331596027055057618e+01	2.184059676815113846e+02	4.498708333333333030e+03	5.495833333333333570e+01	4.937500000000000000e+01	4.914458333333333030e+03	1.612916666666666572e+02	1.166666666666666741e+00	8.491666666666667140e+01	2.351250000000000000e+02	4.709876804616072150e+03	6.386750074049820824e+01	5.617458638447957497e+01	5.133769941774889048e+03	1.753287579093549198e+02	2.194069000494829780e+00	9.651737306278276662e+01	2.518440323184886154e+02	4.921045275898810360e+03	7.277666814766308789e+01	6.297417276895914995e+01	5.353081550216444157e+03	1.893658491520431824e+02	3.221471334322992597e+00	1.081180794588988618e+02	2.685630646369772307e+02
1.360000000000000000e+02	4.067635632417870966e+03	3.568815320158430637e+01	3.940494931534088607e+01	4.493613964394814502e+03	1.337429496356282073e+02	-1.070474663886680444e+00	5.992741705568380439e+01	2.017295076282276227e+02	4.277984482875602225e+03	4.515657660079214963e+01	4.455664132433710733e+01	4.711306982197406796e+03	1.472881414844807750e+02	6.429334723326407541e-03	7.171370852784190220e+01	2.173230871474471542e+02	4.488333333333333030e+03	5.462500000000000000e+01	4.970833333333333570e+01	4.929000000000000000e+03	1.608333333333333428e+02	1.083333333333333259e+00	8.350000000000000000e+01	2.329166666666666572e+02	4.698682183791063835e+03	6.409342339920785037e+01	5.486002534232956407e+01	5.146693017802593204e+03	1.743785251821859106e+02	2.160237331943339889e+00	9.528629147215809780e+01	2.485102461858861602e+02	4.909031034248795550e+03	7.356184679841570073e+01	6.001171735132578533e+01	5.364386035605185498e+03	1.879237170310384784e+02	3.237141330553346741e+00	1.070725829443161956e+02	2.641038257051056917e+02
1.370000000000000000e+02	4.056541947028261347e+03	3.648334209604168166e+01	4.053641290341293768e+01	4.500523555491379739e+03	1.365549651132415079e+02	-9.518848668003478952e-01	6.005472778247585097e+01	2.058146196170600888e+02	4.267083473514130674e+03	4.440833771468750513e+01	4.516403978503980454e+01	4.719636777745689869e+03	1.492149825566207539e+02	1.907242332664926820e-01	7.188153055790459689e+01	2.201989764751967300e+02	4.477625000000000000e+03	5.233333333333333570e+01	4.979166666666666430e+01	4.938750000000000000e+03	1.618750000000000000e+02	1.333333333333333259e+00	8.370833333333332860e+01	2.345833333333333428e+02	4.688166526485869326e+03	6.025832895197916628e+01	5.441929354829352405e+01	5.157863222254310131e+03	1.745350174433792461e+02	2.475942433400173837e+00	9.553513610876206030e+01	2.489676901914699556e+02	4.898708052971738653e+03	6.818332457062498975e+01	5.904692042992039092e+01	5.376976444508620261e+03	1.871950348867584921e+02	3.618551533467014636e+00	1.073619388841908062e+02	2.633520470496065968e+02
1.380000000000000000e+02	4.053448342576189134e+03	3.842879721050737629e+01	3.776147062271439836e+01	4.511076887545134014e+03	1.292261797277378150e+02	-7.899298013803000007e-01	6.120075893634626851e+01	2.071163316278800721e+02	4.260890837954761082e+03	4.490189860525368459e+01	4.396406864469053488e+01	4.731600943772567007e+03	1.448839231972022503e+02	2.092017659765166293e-01	7.174621280150647351e+01	2.205373324806067217e+02	4.468333333333333030e+03	5.137500000000000000e+01	5.016666666666666430e+01	4.952125000000000000e+03	1.605416666666666572e+02	1.208333333333333259e+00	8.229166666666667140e+01	2.339583333333333428e+02	4.675775828711904978e+03	5.784810139474631541e+01	5.636926468864279371e+01	5.172649056227432993e+03	1.761994101361310641e+02	2.207464900690149889e+00	9.283712053182686930e+01	2.473793341860599639e+02	4.883218324090476926e+03	6.432120278949263081e+01	6.257186271061893024e+01	5.393173112454865986e+03	1.918571536055954994e+02	3.206596468046966741e+00	1.033825743969870814e+02	2.608003350387866135e+02
1.390000000000000000e+02	4.040152518462762600e+03	4.028728156923165926e+01	3.820649760066017819e+01	4.524879693857433267e+03	1.297992753202705671e+02	-9.518848668003483393e-01	5.935178897072510296e+01	2.050408473895897714e+02	4.249742925898047361e+03	4.583114078461582608e+01	4.364491546699675695e+01	4.744210680262050118e+03	1.446288043268019692e+02	1.907242332664924600e-01	7.025922781869589073e+01	2.198745903614615713e+02	4.459333333333333030e+03	5.137500000000000000e+01	4.908333333333333570e+01	4.963541666666666970e+03	1.594583333333333428e+02	1.333333333333333259e+00	8.116666666666667140e+01	2.347083333333333428e+02	4.668923740768618700e+03	5.691885921538417392e+01	5.452175119966991446e+01	5.182872653071283821e+03	1.742878623398647164e+02	2.475942433400174281e+00	9.207410551463745207e+01	2.495420763052051143e+02	4.878514148203903460e+03	6.246271843076834074e+01	5.996016906600649321e+01	5.402203639475900673e+03	1.891173913463961185e+02	3.618551533467014636e+00	1.029815443626082470e+02	2.643758192770769142e+02
1.400000000000000000e+02	4.033683478411354372e+03	3.816422822079894672e+01	3.673479503480000119e+01	4.543142702674433167e+03	1.300931906831753793e+02	-6.283882690448350239e-01	6.062845121253663905e+01	2.054332406867119971e+02	4.242383405872343246e+03	4.439461411039947336e+01	4.230489751740000059e+01	4.759383851337216583e+03	1.444007620082543610e+02	2.691391988109158584e-01	7.081422560626832308e+01	2.196749536766893414e+02	4.451083333333333030e+03	5.062500000000000000e+01	4.787500000000000000e+01	4.975625000000000000e+03	1.587083333333333428e+02	1.166666666666666741e+00	8.100000000000000000e+01	2.339166666666666572e+02	4.659783260794322814e+03	5.685538588960052664e+01	5.344510248259999941e+01	5.191866148662783417e+03	1.730159046584123246e+02	2.064194134522417734e+00	9.118577439373167692e+01	2.481583796566439730e+02	4.868483188255311688e+03	6.308577177920105328e+01	5.901520496519999881e+01	5.408107297325566833e+03	1.873234759834913064e+02	2.961721602378168505e+00	1.013715487874633538e+02	2.624000926466213173e+02
1.410000000000000000e+02	4.024292951286600328e+03	3.812746441892590354e+01	3.692443379067128006e+01	4.551122164986431017e+03	1.306382606206763626e+02	-8.515867021530820757e-01	6.121999609841223844e+01	2.055417863987145779e+02	4.232417308976633649e+03	4.393873220946295532e+01	4.256638356200230788e+01	4.768977749159882478e+03	1.450691303103381813e+02	1.992066489234589621e-01	7.029749804920612632e+01	2.200417265326906318e+02	4.440541666666666970e+03	4.975000000000000000e+01	4.820833333333333570e+01	4.986833333333333030e+03	1.595000000000000000e+02	1.250000000000000000e+00	7.937500000000000000e+01	2.345416666666666572e+02	4.648666024356700291e+03	5.556126779053704468e+01	5.385028310466436352e+01	5.204688917506783582e+03	1.739308696896618187e+02	2.300793351076540816e+00	8.845250195079387368e+01	2.490416068006426826e+02	4.856790382046733612e+03	6.137253558107409646e+01	5.949223287599539134e+01	5.422544501680235044e+03	1.883617393793236374e+02	3.351586702153082076e+00	9.753000390158776156e+01	2.635415469346187365e+02
1.420000000000000000e+02	4.016787869147057336e+03	3.610993414700286053e+01	3.844827774415139743e+01	4.558913978950778073e+03	1.302043549222050842e+02	-4.362494995995995772e-01	5.927755604063298733e+01	2.038508820554716578e+02	4.225143934573528895e+03	4.184663374016809456e+01	4.393247220540903442e+01	4.777727822808722522e+03	1.440605107944358849e+02	3.443752502002002114e-01	6.884711135364983647e+01	2.196754410277358147e+02	4.433500000000000000e+03	4.758333333333333570e+01	4.941666666666666430e+01	4.996541666666666970e+03	1.579166666666666572e+02	1.125000000000000000e+00	7.841666666666667140e+01	2.355000000000000000e+02	4.641856065426471105e+03	5.332003292649857684e+01	5.490086112792429418e+01	5.215355510524611418e+03	1.717728225388974295e+02	1.905624749799799789e+00	8.798622197968350633e+01	2.513245589722641853e+02	4.850212130852942209e+03	5.905673251966381088e+01	6.038505558918193117e+01	5.434169354382555866e+03	1.856289784111282302e+02	2.686249499599599577e+00	9.755577729270035547e+01	2.671491179445283706e+02
1.430000000000000000e+02	4.009420630141258243e+03	3.483535412152625810e+01	3.882184590602801677e+01	4.571851184282754730e+03	1.279462830995493619e+02	-5.411323908014942230e-01	5.847417300507174076e+01	2.036598646537524075e+02	4.216168648403962834e+03	4.106351039409646120e+01	4.366092295301400839e+01	4.789238092141376910e+03	1.434731415497746809e+02	2.711004712659195182e-01	6.836208650253587393e+01	2.199965989935428752e+02	4.422916666666666970e+03	4.729166666666666430e+01	4.850000000000000000e+01	5.006625000000000000e+03	1.590000000000000000e+02	1.083333333333333259e+00	7.825000000000000000e+01	2.363333333333333428e+02	4.629664684929371106e+03	5.351982293923686740e+01	5.333907704698599161e+01	5.224011907858623090e+03	1.745268584502253191e+02	1.895566195400747000e+00	8.813791349746412607e+01	2.526700676731238104e+02	4.836412703192076151e+03	5.974797921180707050e+01	5.817815409397198323e+01	5.441398815717245270e+03	1.900537169004506381e+02	2.707799057468160520e+00	9.802582699492825213e+01	2.690068020129142496e+02
1.440000000000000000e+02	4.001170183997746335e+03	3.292039393952322968e+01	3.895206346810673637e+01	4.587767109141933361e+03	1.309678520249757128e+02	-4.350722631907166793e-01	5.991128355296244479e+01	1.986977266053563937e+02	4.206501758665539455e+03	4.002269696976161839e+01	4.283019840072003603e+01	4.804508554570966226e+03	1.459214260124878422e+02	3.241305350713082900e-01	6.918480844314788669e+01	2.156821966360115255e+02	4.411833333333333030e+03	4.712500000000000000e+01	4.670833333333333570e+01	5.021250000000000000e+03	1.608750000000000000e+02	1.083333333333333259e+00	7.845833333333332860e+01	2.326666666666666572e+02	4.617164908001126605e+03	5.422730303023838161e+01	5.058646826594663537e+01	5.237991445429033774e+03	1.758285739875121578e+02	1.842536131595358118e+00	8.773185822351877050e+01	2.496511366973217889e+02	4.822496482668919271e+03	6.132960606047677032e+01	5.446460319855993504e+01	5.454732890858066639e+03	1.907821479750242872e+02	2.601738929857383198e+00	9.700538311370421241e+01	2.666356067279768922e+02
1.450000000000000000e+02	3.991787508476998937e+03	3.156040011904049436e+01	3.558053995007362147e+01	4.598414107144685659e+03	1.300149486516997683e+02	-6.406800721314336311e-01	6.039340335097563184e+01	1.970975135173141553e+02	4.197102087571833181e+03	3.936353339285358288e+01	4.101943664170347859e+01	4.815977886905676314e+03	1.454866409925165556e+02	2.213266306009498141e-01	6.928003500882115873e+01	2.136529234253237632e+02	4.402416666666666970e+03	4.716666666666666430e+01	4.645833333333333570e+01	5.033541666666666970e+03	1.609583333333333428e+02	1.083333333333333259e+00	7.816666666666667140e+01	2.302083333333333428e+02	4.607731245761500759e+03	5.496979994047974571e+01	5.189723002496319282e+01	5.251105446427657625e+03	1.764300256741501300e+02	1.945340036065716705e+00	8.705329832451218408e+01	2.467637432413429224e+02	4.813045824856335457e+03	6.277293321429283424e+01	5.733612671659304993e+01	5.468669226188648281e+03	1.919017180149669173e+02	2.807346738798099928e+00	9.593992998235771097e+01	2.633191531493525304e+02
1.460000000000000000e+02	3.984718334561128813e+03	2.828420175947720239e+01	3.318254869106463900e+01	4.611269070980819379e+03	1.310153735136499904e+02	-5.330065045309282379e-01	5.753437415409268851e+01	1.980926755423876102e+02	4.188900833947231149e+03	3.660043421307193512e+01	4.017460767886565520e+01	4.826947035490409689e+03	1.467368534234916524e+02	3.168300810678692514e-01	6.747552041037967285e+01	2.146296711045271479e+02	4.393083333333333030e+03	4.491666666666666430e+01	4.716666666666666430e+01	5.042625000000000000e+03	1.624583333333333428e+02	1.166666666666666741e+00	7.741666666666667140e+01	2.311666666666666572e+02	4.597265832719434911e+03	5.323289912026139348e+01	5.415872565446767339e+01	5.258302964509590311e+03	1.781798132431750332e+02	2.016503252265464230e+00	8.735781292295366995e+01	2.477036622288061665e+02	4.801448332105536792e+03	6.154913157385612976e+01	6.115078464226868959e+01	5.473980929019180621e+03	1.939012931530166952e+02	2.866339837864261497e+00	9.729895917924065429e+01	2.642406577909457042e+02
1.470000000000000000e+02	3.976561109452376513e+03	2.977654076650739867e+01	3.240985134775594645e+01	4.619677480561219454e+03	1.284619200266317591e+02	-8.716639957247813708e-01	5.742019805716516601e+01	1.987902192206053087e+02	4.181238888059521742e+03	3.663827038325369756e+01	3.922575900721130893e+01	4.836088740280610182e+03	1.449184600133158938e+02	1.683346688042759443e-01	6.725176569524924730e+01	2.155826096103026543e+02	4.385916666666666970e+03	4.350000000000000000e+01	4.604166666666666430e+01	5.052500000000000000e+03	1.613750000000000000e+02	1.208333333333333259e+00	7.708333333333332860e+01	2.323750000000000000e+02	4.590594445273812198e+03	5.036172961674630244e+01	5.285757432612201967e+01	5.268911259719389818e+03	1.778315399866841062e+02	2.248331997862390352e+00	8.691490097141740989e+01	2.491673903896973457e+02	4.795272223880957426e+03	5.722345923349260488e+01	5.967348198557738215e+01	5.485322519438780546e+03	1.942880799733682409e+02	3.288330662391447667e+00	9.674646860950149119e+01	2.659597807793946913e+02
1.480000000000000000e+02	3.971932166074298038e+03	2.850533840766710014e+01	3.283772005785161241e+01	4.634931681872163608e+03	1.233719342751456622e+02	-7.290496217739157458e-01	5.428792350547213630e+01	2.004661008278853842e+02	4.175341083037148564e+03	3.606516920383354829e+01	3.916886002892580620e+01	4.848715840936081804e+03	1.413526338042395025e+02	1.979751891130421271e-01	6.495646175273607525e+01	2.170038837472760065e+02	4.378750000000000000e+03	4.362500000000000000e+01	4.550000000000000000e+01	5.062500000000000000e+03	1.593333333333333428e+02	1.125000000000000000e+00	7.562500000000000000e+01	2.335416666666666572e+02	4.582158916962851436e+03	5.118483079616645171e+01	5.183113997107419380e+01	5.276284159063918196e+03	1.773140328624271831e+02	2.052024810886957873e+00	8.629353824726392475e+01	2.500794495860573079e+02	4.785567833925701962e+03	5.874466159233290341e+01	5.816227994214838759e+01	5.490068318127836392e+03	1.952947323915210234e+02	2.979049621773915746e+00	9.696207649452786370e+01	2.666172325054479302e+02
1.490000000000000000e+02	3.963570875249925848e+03	2.856961448572947404e+01	3.257060859847174328e+01	4.647386228436757847e+03	1.196498605751107505e+02	-7.290496217739157458e-01	5.606848450151657204e+01	2.008780377772951624e+02	4.167452104291629439e+03	3.565980724286473702e+01	3.857697096590253949e+01	4.860484780885045438e+03	1.390749302875553894e+02	1.979751891130421271e-01	6.551340891742495387e+01	2.170223522219808956e+02	4.371333333333333030e+03	4.275000000000000000e+01	4.458333333333333570e+01	5.073583333333333030e+03	1.585000000000000000e+02	1.125000000000000000e+00	7.495833333333332860e+01	2.331666666666666572e+02	4.575214562375036621e+03	4.984019275713526298e+01	5.058969570076413191e+01	5.286681885781620622e+03	1.779250697124446106e+02	2.052024810886957873e+00	8.440325774924170332e+01	2.493109811113524188e+02	4.779095791416740212e+03	5.693038551427052596e+01	5.659605806819492813e+01	5.499780438229908214e+03	1.973501394248892495e+02	2.979049621773915746e+00	9.384818216515009226e+01	2.654552955560381520e+02
1.500000000000000000e+02	3.955104920788687650e+03	3.001841147550594613e+01	3.114572302111757196e+01	4.658540823582823577e+03	1.265907569465612283e+02	-6.395200834860008676e-01	5.431921410783265003e+01	1.986046094973008849e+02	4.158989960394344052e+03	3.642587240441964269e+01	3.803119484389211635e+01	4.872187078458078759e+03	1.423162118066139499e+02	2.010732915903329365e-01	6.415960705391633212e+01	2.145314714153171280e+02	4.362875000000000000e+03	4.283333333333333570e+01	4.491666666666666430e+01	5.085833333333333030e+03	1.580416666666666572e+02	1.041666666666666741e+00	7.400000000000000000e+01	2.304583333333333428e+02	4.566760039605655948e+03	4.924079426224702871e+01	5.180213848944121224e+01	5.299479588208587302e+03	1.737671215267193645e+02	1.882260041743000656e+00	8.384039294608366788e+01	2.463851952513495576e+02	4.770645079211312805e+03	5.564825519116072883e+01	5.868761031221575308e+01	5.513125843083842483e+03	1.894925763867721002e+02	2.722853416819334349e+00	9.368078589216734997e+01	2.623120571693658007e+02
1.510000000000000000e+02	3.946103069758760284e+03	2.751536163952409453e+01	2.965738121433810903e+01	4.667571520739197695e+03	1.254761797277378150e+02	-2.259424334001741697e-01	5.358758547680685069e+01	1.994473399771943036e+02	4.150968201546046657e+03	3.511184748642871511e+01	3.620369060716905096e+01	4.882556593702932332e+03	1.411339231972022503e+02	3.453621166332462300e-01	6.379379273840342535e+01	2.144528366552638090e+02	4.355833333333333030e+03	4.270833333333333570e+01	4.275000000000000000e+01	5.097541666666666970e+03	1.567916666666666572e+02	9.166666666666666297e-01	7.400000000000000000e+01	2.294583333333333428e+02	4.560698465120619403e+03	5.030481918023795629e+01	4.929630939283094904e+01	5.312526739630401607e+03	1.724494101361310641e+02	1.487971216700087140e+00	8.420620726159657465e+01	2.444638300114028766e+02	4.765563596907905776e+03	5.790130502714257688e+01	5.584261878566189097e+01	5.527511812594136245e+03	1.881071536055954994e+02	2.059275766733507318e+00	9.441241452319314931e+01	2.594693266894723820e+02
1.520000000000000000e+02	3.934908313126086796e+03	2.947086516478170637e+01	3.037302943670304956e+01	4.678681409108765365e+03	1.275021815756255705e+02	-6.017389298573833090e-01	5.429842590957876780e+01	1.945924556367293121e+02	4.140245823229709458e+03	3.615209924905752104e+01	3.654068138501819618e+01	4.893153204554382683e+03	1.434177574544794425e+02	1.574638684046416603e-01	6.360754628812271960e+01	2.113378944850313417e+02	4.345583333333333030e+03	4.283333333333333570e+01	4.270833333333333570e+01	5.107625000000000000e+03	1.593333333333333428e+02	9.166666666666666297e-01	7.291666666666667140e+01	2.280833333333333428e+02	4.550920843436956602e+03	4.951456741760915037e+01	4.887598528164847522e+01	5.322096795445617317e+03	1.752489092121872432e+02	1.675869464928691599e+00	8.222578704521062321e+01	2.448287721816353439e+02	4.756258353540579265e+03	5.619580150188496503e+01	5.504363722996362185e+01	5.536568590891234635e+03	1.911644850910411151e+02	2.435072263190716679e+00	9.153490742375457501e+01	2.615742110299373735e+02
1.530000000000000000e+02	3.928355480774614989e+03	2.777785816781377903e+01	2.905461287137866577e+01	4.693426269607721224e+03	1.266955910366881568e+02	-7.335837681435942725e-01	5.462375626508089255e+01	1.967233083094237713e+02	4.132552740387307495e+03	3.557642908390688774e+01	3.575647310235600429e+01	4.906213134803860157e+03	1.430144621850107569e+02	2.904144926153617856e-02	6.299937813254044272e+01	2.118199874880452285e+02	4.336750000000000000e+03	4.337500000000000000e+01	4.245833333333333570e+01	5.119000000000000000e+03	1.593333333333333428e+02	7.916666666666666297e-01	7.137500000000000000e+01	2.269166666666666572e+02	4.540947259612692505e+03	5.117357091609311226e+01	4.916019356431066711e+01	5.331786865196139843e+03	1.756522044816559287e+02	1.554291884071797192e+00	7.975062186745955728e+01	2.420133458452880859e+02	4.745144519225385011e+03	5.897214183218622452e+01	5.586205379528800563e+01	5.544573730392278776e+03	1.919710756299785430e+02	2.316917101476927421e+00	8.812624373491911456e+01	2.571100250239095431e+02
1.540000000000000000e+02	3.922549953631729750e+03	2.635727775583603716e+01	3.161073012566203744e+01	4.704106376081436792e+03	1.265950143861925596e+02	-7.358940839751284546e-01	5.745940987003194778e+01	1.943462597251024420e+02	4.126233310149198587e+03	3.476197221125134718e+01	3.718036506283101517e+01	4.915136521374051881e+03	1.422350071930962940e+02	1.528862913457691430e-01	6.431303826834930248e+01	2.111314631958845496e+02	4.329916666666666970e+03	4.316666666666666430e+01	4.275000000000000000e+01	5.126166666666666970e+03	1.578750000000000000e+02	1.041666666666666741e+00	7.116666666666667140e+01	2.279166666666666572e+02	4.533600023184135352e+03	5.157136112208198142e+01	4.831963493716898483e+01	5.337196811959282059e+03	1.735149928069037060e+02	1.930447041987564338e+00	7.802029506498404032e+01	2.447018701374487648e+02	4.737283379701604645e+03	5.997605557749729144e+01	5.388926987433796256e+01	5.548226957251897147e+03	1.891549856138074404e+02	2.819227417308462158e+00	8.487392346330139503e+01	2.614870736082308440e+02
1.550000000000000000e+02	3.909174481345947697e+03	2.541099546891384264e+01	3.068903246230728854e+01	4.716490908399551699e+03	1.316569547012279315e+02	-3.239578808281797784e-01	5.663202913304836272e+01	1.923686076899392674e+02	4.115337240672974076e+03	3.360133106779025525e+01	3.699034956448697642e+01	4.926307954199775850e+03	1.452451440172806372e+02	2.755210595859101108e-01	6.360768123319084566e+01	2.096843038449696337e+02	4.321500000000000000e+03	4.179166666666666430e+01	4.329166666666666430e+01	5.136125000000000000e+03	1.588333333333333428e+02	8.750000000000000000e-01	7.058333333333332860e+01	2.270000000000000000e+02	4.527662759327025924e+03	4.998200226554307335e+01	4.959298376884635218e+01	5.345942045800224150e+03	1.724215226493860484e+02	1.474478940414089889e+00	7.755898543347581153e+01	2.443156961550303663e+02	4.733825518654052757e+03	5.817233786441948951e+01	5.589430087102604006e+01	5.555759091600448301e+03	1.860097119654387541e+02	2.073957880828179778e+00	8.453463753361829447e+01	2.616313923100607326e+02
1.560000000000000000e+02	3.904300626702140107e+03	2.731945097731931327e+01	3.170144324441066530e+01	4.725949878951717437e+03	1.275498255001989634e+02	-4.142135623730951455e-01	5.507263581032053423e+01	1.937827321281303057e+02	4.109879480017736569e+03	3.470139215532632448e+01	3.724655495553866302e+01	4.935204106142525234e+03	1.413790794167661602e+02	2.928932188134524273e-01	6.270298457182693141e+01	2.112246993973984956e+02	4.315458333333333030e+03	4.208333333333333570e+01	4.279166666666666430e+01	5.144458333333333030e+03	1.552083333333333428e+02	1.000000000000000000e+00	7.033333333333332860e+01	2.286666666666666572e+02	4.521037186648929492e+03	4.946527451134034692e+01	4.833677837779466557e+01	5.353712560524140827e+03	1.690375872499005254e+02	1.707106781186547462e+00	7.796368209483972578e+01	2.461086339359348187e+02	4.726616039964525953e+03	5.684721568934735814e+01	5.388189008892265974e+01	5.562966787714948623e+03	1.828668411664677080e+02	2.414213562373094923e+00	8.559403085634612296e+01	2.635506012052030087e+02
1.570000000000000000e+02	3.895512984700696961e+03	2.691555168521559693e+01	3.058068816387456934e+01	4.732328574685585409e+03	1.253641524635667963e+02	-6.862494995995995772e-01	5.535815050154290873e+01	1.927118857351398447e+02	4.101548159017014768e+03	3.431194250927446632e+01	3.583201074860394897e+01	4.943476787342792704e+03	1.404112428984500696e+02	9.437525020020021138e-02	6.257490858410479007e+01	2.107934428675699223e+02	4.307583333333333030e+03	4.170833333333333570e+01	4.108333333333333570e+01	5.154625000000000000e+03	1.554583333333333428e+02	8.750000000000000000e-01	6.979166666666667140e+01	2.288750000000000000e+02	4.513618507649651292e+03	4.910472415739220509e+01	4.633465591806272244e+01	5.365773212657207296e+03	1.705054237682166161e+02	1.655624749799799789e+00	7.700842474922855274e+01	2.469565571324300777e+02	4.719653681965968644e+03	5.650111498145107447e+01	5.158597850279210206e+01	5.576921425314414591e+03	1.855525142030998893e+02	2.436249499599599577e+00	8.422518283179043408e+01	2.650381142648601553e+02
1.580000000000000000e+02	3.890412926609345050e+03	2.737603259318265003e+01	3.053338907484929621e+01	4.745463263261156499e+03	1.252139768895022485e+02	-8.663398378642616082e-01	5.575276575750140040e+01	1.928906470201077923e+02	4.095935629971339040e+03	3.452134962992465717e+01	3.551669453742464810e+01	4.954731631630578704e+03	1.394403217780844670e+02	-1.650325226546411894e-02	6.281388287875070375e+01	2.104453235100538961e+02	4.301458333333333030e+03	4.166666666666666430e+01	4.050000000000000000e+01	5.164000000000000000e+03	1.536666666666666572e+02	8.333333333333333703e-01	6.987500000000000000e+01	2.280000000000000000e+02	4.506981036695327020e+03	4.881198370340867143e+01	4.548330546257535190e+01	5.373268368369421296e+03	1.678930115552488473e+02	1.683169918932130749e+00	7.693611712124929625e+01	2.455546764899461039e+02	4.712503740057321011e+03	5.595730074015067856e+01	5.046661092515070379e+01	5.582536736738843501e+03	1.821193564438310659e+02	2.533006504530928460e+00	8.399723424249859249e+01	2.631093529798922077e+02
1.590000000000000000e+02	3.880219443331769526e+03	2.564757193914391564e+01	3.095007536635728229e+01	4.760345238267307650e+03	1.246835201390815797e+02	-9.728534168193340159e-01	5.663194628257173946e+01	1.961932921120926778e+02	4.086526388332551505e+03	3.319878596957195782e+01	3.578753768317864115e+01	4.966255952466986855e+03	1.399250934028741256e+02	-1.322600417430003228e-01	6.319097314128587328e+01	2.120966460560463247e+02	4.292833333333333030e+03	4.075000000000000000e+01	4.062500000000000000e+01	5.172166666666666970e+03	1.551666666666666572e+02	7.083333333333333703e-01	6.975000000000000000e+01	2.280000000000000000e+02	4.499140278334114555e+03	4.830121403042804218e+01	4.546246231682135885e+01	5.378077380866347085e+03	1.704082399304591888e+02	1.548926708409667174e+00	7.630902685871413382e+01	2.439033539439536753e+02	4.705447223334896080e+03	5.585242806085608436e+01	5.029992463364271771e+01	5.583988095066026290e+03	1.856498131942517489e+02	2.389520083486000868e+00	8.286805371742825344e+01	2.598067078879073506e+02
1.600000000000000000e+02	3.872618976958122857e+03	2.519745764638926033e+01	2.940441384445184525e+01	4.770237151001610073e+03	1.278834648851844236e+02	-1.150874296857203216e+00	5.758053995007361436e+01	1.942557790763657977e+02	4.079580321812395141e+03	3.270289548986129802e+01	3.518137358889259048e+01	4.975076908834138521e+03	1.412125657759255546e+02	-1.379371484286016081e-01	6.301943664170347148e+01	2.113778895381828988e+02	4.286541666666666970e+03	4.020833333333333570e+01	4.095833333333333570e+01	5.179916666666666970e+03	1.545416666666666572e+02	8.750000000000000000e-01	6.845833333333332860e+01	2.285000000000000000e+02	4.493503011520939253e+03	4.771377117680537339e+01	4.673529307777408093e+01	5.384756424499195418e+03	1.678707675574077598e+02	1.887937148428601608e+00	7.389723002496319282e+01	2.456221104618171012e+02	4.700464356375210627e+03	5.521920902027741107e+01	5.251225282221482615e+01	5.589596182331723867e+03	1.811998684481488908e+02	2.900874296857203216e+00	7.933612671659304283e+01	2.627442209236342023e+02
1.610000000000000000e+02	3.872447285599140287e+03	2.278444874219770000e+01	2.668517682845547512e+01	4.776736582138868471e+03	1.185634930053990246e+02	-1.160638457667150014e+00	5.623259004961968799e+01	1.922331015251982080e+02	4.077015309466236886e+03	3.120472437109884822e+01	3.373842174756106971e+01	4.983243291069434235e+03	1.352817465026995194e+02	-2.261525621669083774e-01	6.209546169147650829e+01	2.099082174292657896e+02	4.281583333333333030e+03	3.962500000000000000e+01	4.079166666666666430e+01	5.189750000000000000e+03	1.520000000000000000e+02	7.083333333333333703e-01	6.795833333333332860e+01	2.275833333333333428e+02	4.486151357200429629e+03	4.804527562890115178e+01	4.784491158577225889e+01	5.396256708930565765e+03	1.687182534973004806e+02	1.642819228833575007e+00	7.382120497519014179e+01	2.452584492374008960e+02	4.690719381067525319e+03	5.646555125780230355e+01	5.489815650487785348e+01	5.602763417861131529e+03	1.854365069946009612e+02	2.577305124333816977e+00	7.968407661704696920e+01	2.629335651414684776e+02
1.620000000000000000e+02	3.868375488683422191e+03	2.493330832880752013e+01	2.661352768274079139e+01	4.786562938613352344e+03	1.190834393555575446e+02	-1.033006504530928460e+00	5.335303064153601582e+01	1.910155928771585252e+02	4.070875244341711095e+03	3.257082083107042791e+01	3.357759717470372607e+01	4.992635635973342687e+03	1.354583863444454437e+02	-1.831699189321308596e-01	6.013484865410134006e+01	2.093827964385792484e+02	4.273375000000000000e+03	4.020833333333333570e+01	4.054166666666666430e+01	5.198708333333333030e+03	1.518333333333333428e+02	6.666666666666666297e-01	6.691666666666667140e+01	2.277500000000000000e+02	4.475874755658288450e+03	4.784584583559624349e+01	4.750573615862960253e+01	5.404781030693323373e+03	1.682082803222212419e+02	1.516503252265464230e+00	7.369848467923199564e+01	2.461172035614207516e+02	4.678374511316577809e+03	5.548335833785915128e+01	5.446980565059253365e+01	5.610853728053313716e+03	1.845832273111091411e+02	2.366339837864261497e+00	8.048030269179733409e+01	2.644844071228415032e+02
1.630000000000000000e+02	3.863825402748119814e+03	2.262061458719811213e+01	2.673153059590381986e+01	4.789460762683706889e+03	1.190510375490668906e+02	-9.319438411042401116e-01	5.258425928783897518e+01	1.950104183626397969e+02	4.065391868040726422e+03	3.133114062693238822e+01	3.338659863128523853e+01	4.998313714675186930e+03	1.347963521078667668e+02	-1.326385872187867410e-01	6.008379631058615189e+01	2.110052091813198842e+02	4.266958333333333030e+03	4.004166666666666430e+01	4.004166666666666430e+01	5.207166666666666970e+03	1.505416666666666572e+02	6.666666666666666297e-01	6.758333333333332860e+01	2.270000000000000000e+02	4.468524798625939184e+03	4.875219270640094038e+01	4.669673470204809007e+01	5.416019618658147010e+03	1.662869812254665476e+02	1.465971920552120000e+00	7.508287035608050530e+01	2.429947908186801158e+02	4.670091263918546247e+03	5.746271874613521646e+01	5.335180273742950874e+01	5.624872570649627050e+03	1.820322957842664380e+02	2.265277174437573482e+00	8.258240737882768201e+01	2.589895816373602315e+02
1.640000000000000000e+02	3.856857186447702588e+03	2.361496825732198701e+01	2.698718580270457679e+01	4.802582857131144010e+03	1.193407513005866321e+02	-8.391988158984108326e-01	5.175650135256272222e+01	1.950958471153444407e+02	4.057824426557184779e+03	3.157831746199432388e+01	3.349359290135228662e+01	5.009478928565571550e+03	1.352537089836266375e+02	-2.376607461587210146e-02	5.956575067628136111e+01	2.105270902243388775e+02	4.258791666666666970e+03	3.954166666666666430e+01	4.000000000000000000e+01	5.216375000000000000e+03	1.511666666666666572e+02	7.916666666666666297e-01	6.737500000000000000e+01	2.259583333333333428e+02	4.459758906776149161e+03	4.750501587133900472e+01	4.650640709864771338e+01	5.423271071434428450e+03	1.670796243497066769e+02	1.607099407949205361e+00	7.518424932371863179e+01	2.413895764423278081e+02	4.660726146885631351e+03	5.546836507601133803e+01	5.301281419729542677e+01	5.630167142868855990e+03	1.829925820327466965e+02	2.422532149231744203e+00	8.299349864743727778e+01	2.568208195513222449e+02
1.650000000000000000e+02	3.847683235955684268e+03	1.993182010929578141e+01	2.802410555797209213e+01	4.810963028166093864e+03	1.207852594076808828e+02	-1.052284749830792787e+00	5.155419313371810119e+01	1.964482976777394185e+02	4.050216617977842361e+03	2.923674338798122108e+01	3.415788611231937466e+01	5.017398180749713902e+03	1.353509630371737842e+02	-1.094757082487297639e-01	5.958959656685905060e+01	2.113283155055363807e+02	4.252750000000000000e+03	3.854166666666666430e+01	4.029166666666666430e+01	5.223833333333333030e+03	1.499166666666666572e+02	8.333333333333333703e-01	6.762500000000000000e+01	2.262083333333333428e+02	4.455283382022157639e+03	4.784658994535210752e+01	4.642544722101395394e+01	5.430268485916952159e+03	1.644823702961595302e+02	1.776142374915396616e+00	7.566040343314094230e+01	2.410883511611303049e+02	4.657816764044315278e+03	5.715151322403754364e+01	5.255922777536123647e+01	5.636703638500572197e+03	1.790480739256524316e+02	2.718951416497459750e+00	8.369580686628189881e+01	2.559683689889272671e+02
1.660000000000000000e+02	3.838138755519570623e+03	2.117071245085866948e+01	2.648757851321639478e+01	4.818018647203162800e+03	1.211692671284612999e+02	-6.933756729740645497e-01	4.948186749311086885e+01	1.973889387592662104e+02	4.041715211093118796e+03	2.975202289209600082e+01	3.361878925660819561e+01	5.024050990268247915e+03	1.353554668975639856e+02	2.831216351296772515e-02	5.819926707988877013e+01	2.128611360462997766e+02	4.245291666666666970e+03	3.833333333333333570e+01	4.075000000000000000e+01	5.230083333333333030e+03	1.495416666666666572e+02	7.500000000000000000e-01	6.691666666666667140e+01	2.283333333333333428e+02	4.448868122240215598e+03	4.691464377457067059e+01	4.788121074339180439e+01	5.436115676398418145e+03	1.637278664357693287e+02	1.471687836487032275e+00	7.563406625344457268e+01	2.438055306203669090e+02	4.652444577813763317e+03	5.549595421580799837e+01	5.501242148678360877e+01	5.642148019463503260e+03	1.779140662048720287e+02	2.193375672974064550e+00	8.435146584022247396e+01	2.592777279074005037e+02
1.670000000000000000e+02	3.827547797665074995e+03	2.041538183511638493e+01	2.437923789694137255e+01	4.831040989695306962e+03	1.234665916947251816e+02	-6.862494995995995772e-01	4.962941978387341635e+01	1.960165235163640602e+02	4.031711398832537725e+03	2.987435758422486032e+01	3.175211894847068805e+01	5.035562161514319996e+03	1.371291291806959123e+02	9.437525020020021138e-02	5.787720989193670817e+01	2.119040950915153587e+02	4.235875000000000000e+03	3.933333333333333570e+01	3.912500000000000000e+01	5.240083333333333030e+03	1.507916666666666572e+02	8.750000000000000000e-01	6.612500000000000000e+01	2.277916666666666572e+02	4.440038601167462730e+03	4.879230908244181109e+01	4.649788105152931195e+01	5.444604505152346064e+03	1.644542041526374021e+02	1.655624749799799789e+00	7.437279010806328472e+01	2.436792382418179557e+02	4.644202202334924550e+03	5.825128483155028647e+01	5.387076210305862389e+01	5.649125676971359098e+03	1.781167416386081186e+02	2.436249499599599577e+00	8.262058021612658365e+01	2.595668098169692826e+02
1.680000000000000000e+02	3.819443372642824215e+03	2.075609979662035443e+01	2.419512662636767075e+01	4.837317640992457200e+03	1.257743516766499425e+02	-1.161349556996150501e+00	4.760928057033468264e+01	1.933657532837655992e+02	4.024034186321412108e+03	2.964888323164350936e+01	3.126422997985050500e+01	5.042658820496229055e+03	1.383871758383249642e+02	-1.015081118314086206e-01	5.730464028516733777e+01	2.104537099752161282e+02	4.228625000000000000e+03	3.854166666666666430e+01	3.833333333333333570e+01	5.248000000000000000e+03	1.510000000000000000e+02	9.583333333333333703e-01	6.700000000000000000e+01	2.275416666666666572e+02	4.433215813678587438e+03	4.743445010168981923e+01	4.540243668681616640e+01	5.453341179503770945e+03	1.636128241616750358e+02	2.018174778498075472e+00	7.669535971483266223e+01	2.446296233581171862e+02	4.637806627357175785e+03	5.632723353671297417e+01	5.247154004029900420e+01	5.658682359007542800e+03	1.762256483233500433e+02	3.078016223662817463e+00	8.639071942966532447e+01	2.617175800495676867e+02
1.690000000000000000e+02	3.812162697318338360e+03	2.028212691945959989e+01	2.481779173437725916e+01	4.848700627166217600e+03	1.288771397386338435e+02	-1.134240285287659855e+00	5.120221304402129192e+01	1.963487737152247519e+02	4.016310515325835695e+03	2.897439679306313209e+01	3.205472920052196173e+01	5.051912813583108800e+03	1.404385698693169218e+02	-4.620142643829927565e-03	5.964277318867731026e+01	2.112993868576123759e+02	4.220458333333333030e+03	3.766666666666666430e+01	3.929166666666666430e+01	5.255125000000000000e+03	1.520000000000000000e+02	1.125000000000000000e+00	6.808333333333332860e+01	2.262500000000000000e+02	4.424606151340830365e+03	4.635893654027019295e+01	4.652860413281136687e+01	5.458337186416891200e+03	1.635614301306830782e+02	2.254620142643830150e+00	7.652389347798934693e+01	2.412006131423876241e+02	4.628753969348327701e+03	5.505120641387372871e+01	5.376554159895606944e+01	5.661549372833782400e+03	1.751228602613661565e+02	3.384240285287659855e+00	8.496445362264536527e+01	2.561512262847752481e+02
1.700000000000000000e+02	3.805341024794430723e+03	1.840110261097114019e+01	2.401716631779751054e+01	4.853804556390209655e+03	1.288076168223036859e+02	-1.081665999466132622e+00	5.106387584330902740e+01	1.954533884176258027e+02	4.008712179063882104e+03	2.830471797215223972e+01	3.180024982556542312e+01	5.057485611528438312e+03	1.403413084111518572e+02	-4.083299973306631081e-02	5.934443792165451725e+01	2.119558608754795728e+02	4.212083333333333030e+03	3.820833333333333570e+01	3.958333333333333570e+01	5.261166666666666970e+03	1.518750000000000000e+02	1.000000000000000000e+00	6.762500000000000000e+01	2.284583333333333428e+02	4.415454487602783956e+03	4.811194869451443168e+01	4.736641684110124828e+01	5.464847721804895627e+03	1.634086915888481428e+02	2.040832999733066089e+00	7.590556207834548275e+01	2.449608057911871128e+02	4.618825641872235792e+03	5.801556405569553476e+01	5.514950034886916086e+01	5.668528776943124285e+03	1.749423831776963141e+02	3.081665999466132622e+00	8.418612415669096549e+01	2.614632782490408545e+02
1.710000000000000000e+02	3.800857972042995243e+03	1.828963875224758695e+01	2.506909155478403761e+01	4.868768044157298391e+03	1.275136003853434659e+02	-1.516611478423583126e+00	5.177707877686914628e+01	1.914193351963798762e+02	4.003449819354831106e+03	2.770731937612379170e+01	3.272204577739201881e+01	5.069779855411982680e+03	1.393818001926717329e+02	-2.583057392117915629e-01	5.915937272176790884e+01	2.091471675981899239e+02	4.206041666666666970e+03	3.712500000000000000e+01	4.037500000000000000e+01	5.270791666666666970e+03	1.512500000000000000e+02	1.000000000000000000e+00	6.654166666666667140e+01	2.268750000000000000e+02	4.408633513978502378e+03	4.654268062387620830e+01	4.802795422260798119e+01	5.471803477921351259e+03	1.631181998073282671e+02	2.258305739211791341e+00	7.392396061156543396e+01	2.446028324018100761e+02	4.611225361290338697e+03	5.596036124775241660e+01	5.568090844521596239e+01	5.672815289176035549e+03	1.749863996146565341e+02	3.516611478423583126e+00	8.130625455646419653e+01	2.623306648036201523e+02
1.720000000000000000e+02	3.792363152428136800e+03	1.968651919716413801e+01	2.326908013734376368e+01	4.878588970576888642e+03	1.294604329190551653e+02	-1.044416526903599651e+00	5.120970762356398609e+01	1.924285976091777002e+02	3.995723242880734688e+03	2.842659293191540115e+01	3.063454006867188184e+01	5.078461151955110836e+03	1.402093831261942398e+02	6.112506988153354470e-02	5.910485381178199304e+01	2.103601321379221645e+02	4.199083333333333030e+03	3.716666666666666430e+01	3.800000000000000000e+01	5.278333333333333030e+03	1.509583333333333428e+02	1.166666666666666741e+00	6.700000000000000000e+01	2.282916666666666572e+02	4.402443423785931373e+03	4.590674040141792744e+01	4.536545993132811816e+01	5.478205514711555224e+03	1.617072835404724458e+02	2.272208263451799937e+00	7.489514618821800696e+01	2.462232011954111499e+02	4.605803514238528805e+03	5.464681413616919059e+01	5.273091986265623632e+01	5.678077696089777419e+03	1.724562337476115204e+02	3.377749860236932911e+00	8.279029237643601391e+01	2.641547357241556142e+02
1.730000000000000000e+02	3.787818816623525890e+03	1.808122561563063257e+01	2.289178380234647747e+01	4.884133624692265585e+03	1.292695461645170951e+02	-1.372310427867003968e+00	5.017474473183945349e+01	1.954837002885999482e+02	3.991221908311762945e+03	2.693644614114865021e+01	3.015422523450656911e+01	5.083212645679466732e+03	1.393014397489252190e+02	-8.198854726683535432e-02	5.860820569925306245e+01	2.138876834776333169e+02	4.194625000000000000e+03	3.579166666666666430e+01	3.741666666666666430e+01	5.282291666666666970e+03	1.493333333333333428e+02	1.208333333333333259e+00	6.704166666666667140e+01	2.322916666666666572e+02	4.398028091688236600e+03	4.464688719218467838e+01	4.467910809882675949e+01	5.481370687653867208e+03	1.593652269177414667e+02	2.498655213933501873e+00	7.547512763408028036e+01	2.506956498556999975e+02	4.601431183376474110e+03	5.350210771770269957e+01	5.194154953098684757e+01	5.680449708641068355e+03	1.693971205021495905e+02	3.788977094533670709e+00	8.390858860149388931e+01	2.690996330447333662e+02
1.740000000000000000e+02	3.780445616304803480e+03	1.935471917722263413e+01	2.110973681216099962e+01	4.895996088312058419e+03	1.306968553650187062e+02	-1.004624876411447154e+00	5.198016070638095698e+01	1.919611882949901940e+02	3.983451974819068255e+03	2.740652625527798492e+01	2.907570173941383018e+01	5.094831377489362239e+03	1.400775943491760245e+02	1.226875617942764229e-01	5.994841368652381419e+01	2.103555941474950828e+02	4.186458333333333030e+03	3.545833333333333570e+01	3.704166666666666430e+01	5.293666666666666970e+03	1.494583333333333428e+02	1.250000000000000000e+00	6.791666666666667140e+01	2.287500000000000000e+02	4.389464691847598260e+03	4.351014041138869004e+01	4.500763159391949841e+01	5.492501955843971700e+03	1.588390723174906611e+02	2.377312438205723577e+00	7.588491964680953572e+01	2.471444058525049172e+02	4.592471050361862581e+03	5.156194748944403727e+01	5.297359652117232542e+01	5.691337245021275521e+03	1.682198113016479795e+02	3.504624876411447154e+00	8.385317262695238583e+01	2.655388117050098344e+02
1.750000000000000000e+02	3.775620896030164658e+03	1.761012536918024907e+01	2.118975128184136025e+01	4.905775981733495428e+03	1.277527563382012943e+02	-1.118551533467014414e+00	5.255527928719400421e+01	1.933337359121717043e+02	3.977831281348415814e+03	2.636756268459012631e+01	2.894904230758734798e+01	5.103908824200081654e+03	1.384597115024339757e+02	2.405756659982616341e-02	6.023597297693034136e+01	2.105835346227525235e+02	4.180041666666666970e+03	3.512500000000000000e+01	3.670833333333333570e+01	5.302041666666666970e+03	1.491666666666666572e+02	1.166666666666666741e+00	6.791666666666667140e+01	2.278333333333333428e+02	4.382252051984917671e+03	4.388243731540987369e+01	4.446762435907932343e+01	5.500174509133252286e+03	1.598736218308993386e+02	2.309275766733507318e+00	7.559736035640300145e+01	2.450831320439141621e+02	4.584462437303169281e+03	5.263987463081974738e+01	5.222691538482531115e+01	5.698307351599838512e+03	1.705805769951320201e+02	3.451884866800347673e+00	8.327805404613934570e+01	2.623329307544949529e+02
1.760000000000000000e+02	3.771858062689438157e+03	1.535823018006415097e+01	2.234097223920213082e+01	4.906728916632182518e+03	1.310134548657181313e+02	-1.155237721077344348e+00	5.300126817188150596e+01	1.982222720925995247e+02	3.971741531344719078e+03	2.478328175669874156e+01	2.944131945293439756e+01	5.107656124982757319e+03	1.412358940995257512e+02	-5.678552720533880382e-02	6.018813408594075298e+01	2.136944693796330910e+02	4.171625000000000000e+03	3.420833333333333570e+01	3.654166666666666430e+01	5.308583333333333030e+03	1.514583333333333428e+02	1.041666666666666741e+00	6.737500000000000000e+01	2.291666666666666572e+02	4.371508468655280922e+03	4.363338490996792984e+01	4.364201388039893459e+01	5.509510541683908741e+03	1.616807725671409344e+02	2.140118860538672507e+00	7.456186591405925412e+01	2.446388639537002234e+02	4.571391937310561843e+03	5.305843648660251688e+01	5.074236109413119777e+01	5.710437750034483543e+03	1.719032118009485544e+02	3.238571054410678052e+00	8.174873182811849404e+01	2.601110612407338181e+02
1.770000000000000000e+02	3.770311813578085093e+03	1.790097841129573908e+01	2.215547248363404975e+01	4.914281963233010174e+03	1.287601096893791919e+02	-1.070474663886680888e+00	5.154210297282116926e+01	1.989566714622152972e+02	3.968697573455709062e+03	2.551298920564786954e+01	2.909856957515035702e+01	5.115745148283172057e+03	1.392758881780229387e+02	6.429334723326185497e-03	5.950021815307724893e+01	2.135825023977743058e+02	4.167083333333333030e+03	3.312500000000000000e+01	3.604166666666666430e+01	5.317208333333333030e+03	1.497916666666666572e+02	1.083333333333333259e+00	6.745833333333332860e+01	2.282083333333333428e+02	4.365469093210956999e+03	4.073701079435213046e+01	4.298476375818297157e+01	5.518671518383494004e+03	1.603074451553103756e+02	2.160237331943340333e+00	7.541644851358940116e+01	2.428341642688923798e+02	4.563854853088580967e+03	4.834902158870426092e+01	4.992786084969927884e+01	5.720134703433655886e+03	1.708232236439541225e+02	3.237141330553347629e+00	8.337456369384548793e+01	2.574599952044513884e+02
1.780000000000000000e+02	3.759534908098057713e+03	1.966535167469694656e+01	2.206992956685288476e+01	4.923889293569155598e+03	1.294148272565390130e+02	-8.073467387980998167e-01	5.050292909714054446e+01	1.941650165420894609e+02	3.960413287382362341e+03	2.593684250401513935e+01	2.932663145009311023e+01	5.124569646784577344e+03	1.395615802949361637e+02	5.465996393428340649e-02	5.835563121523694008e+01	2.109991749377113877e+02	4.161291666666666970e+03	3.220833333333333570e+01	3.658333333333333570e+01	5.325250000000000000e+03	1.497083333333333428e+02	9.166666666666666297e-01	6.620833333333332860e+01	2.278333333333333428e+02	4.362170045950971144e+03	3.847982416265153205e+01	4.384003521657356117e+01	5.525930353215422656e+03	1.598550863717305219e+02	1.778673369399049964e+00	7.406103545142971711e+01	2.446674917289552980e+02	4.563048425235276227e+03	4.475131499196972129e+01	5.109673709981378664e+01	5.726610706430844402e+03	1.700018394101276726e+02	2.640680072131432965e+00	8.191373756952610563e+01	2.615016501245772247e+02
1.790000000000000000e+02	3.749424139654820920e+03	1.807329681359661322e+01	2.020579024486819009e+01	4.932135199309059317e+03	1.318973144958702051e+02	-9.097101238502329767e-01	5.147832786757346923e+01	1.955213274350396091e+02	3.952003736494076747e+03	2.499498174013163876e+01	2.822789512243409504e+01	5.132692599654529658e+03	1.407611572479351025e+02	8.681160474155014128e-02	5.859333060045339892e+01	2.115523303841864617e+02	4.154583333333333030e+03	3.191666666666666785e+01	3.625000000000000000e+01	5.333250000000000000e+03	1.496250000000000000e+02	1.083333333333333259e+00	6.570833333333332860e+01	2.275833333333333428e+02	4.357162930172588858e+03	3.883835159320169339e+01	4.427210487756590851e+01	5.533807400345470342e+03	1.584888427520648975e+02	2.079855061925116377e+00	7.282333606621325828e+01	2.436143362824802239e+02	4.559742527011845596e+03	4.576003651973672248e+01	5.229420975513180991e+01	5.734364800690940683e+03	1.673526855041297949e+02	3.076376790516899717e+00	7.993833879909318796e+01	2.596453392316270765e+02
1.800000000000000000e+02	3.741420576810343846e+03	1.881667707033280834e+01	2.257478215498392871e+01	4.947137926002854329e+03	1.288797577525613747e+02	-1.000000000000000000e+00	5.434685673089860813e+01	1.879486034706752378e+02	3.944439455071838438e+03	2.549167186849973632e+01	2.887072441082529650e+01	5.144068963001426710e+03	1.394607122096140017e+02	0.000000000000000000e+00	6.015259503211596837e+01	2.075784684020042903e+02	4.147458333333333030e+03	3.216666666666666430e+01	3.516666666666666430e+01	5.341000000000000000e+03	1.500416666666666572e+02	1.000000000000000000e+00	6.595833333333332860e+01	2.272083333333333428e+02	4.350477211594827168e+03	3.884166146483359228e+01	4.146260892250803209e+01	5.537931036998573290e+03	1.606226211237193127e+02	2.000000000000000000e+00	7.176407163455068883e+01	2.468381982646623953e+02	4.553496089856322214e+03	4.551665626300052025e+01	4.775855117834939989e+01	5.734862073997145671e+03	1.712035755807719397e+02	3.000000000000000000e+00	7.756980993576804906e+01	2.664680631959914763e+02
1.810000000000000000e+02	3.737426957084520836e+03	1.655371408964779789e+01	2.288512295139599928e+01	4.954780833481574518e+03	1.251990759170795826e+02	-9.617216023781681722e-01	5.654203869789085957e+01	1.805230841788454086e+02	3.940046811875593903e+03	2.375602371149056680e+01	2.944256147569799964e+01	5.152702916740787259e+03	1.368287046252064556e+02	-6.419413452241740092e-02	6.120851934894542978e+01	2.025532087560893615e+02	4.142666666666666970e+03	3.095833333333333215e+01	3.600000000000000000e+01	5.350625000000000000e+03	1.484583333333333428e+02	8.333333333333333703e-01	6.587500000000000000e+01	2.245833333333333428e+02	4.345286521457740491e+03	3.816064295517610105e+01	4.255743852430200036e+01	5.548547083259212741e+03	1.600879620414602300e+02	1.730860801189084253e+00	7.054148065105457022e+01	2.466134579105773241e+02	4.547906376248813103e+03	4.536295257701886641e+01	4.911487704860400072e+01	5.746469166518425482e+03	1.717175907495871172e+02	2.628388269044835024e+00	7.520796130210914043e+01	2.686435824878212770e+02
1.820000000000000000e+02	3.730702494570758972e+03	1.712611028670691482e+01	2.103262185248751237e+01	4.958630764953391918e+03	1.243827226964110935e+02	-1.005942292142123273e+00	5.626239569296598830e+01	1.895098697882486931e+02	3.933788747285379486e+03	2.377138847668679134e+01	2.832881092624375441e+01	5.158065382476695959e+03	1.362955280148722181e+02	-1.279711460710616366e-01	6.088119784648299060e+01	2.073174348941243466e+02	4.136875000000000000e+03	3.041666666666666785e+01	3.562500000000000000e+01	5.357500000000000000e+03	1.482083333333333428e+02	7.500000000000000000e-01	6.550000000000000000e+01	2.251250000000000000e+02	4.339961252714620059e+03	3.706194485664654792e+01	4.292118907375624559e+01	5.556934617523304041e+03	1.601211386517944675e+02	1.627971146071061526e+00	7.011880215351700940e+01	2.429325651058756534e+02	4.543047505429241028e+03	4.370722304662642443e+01	5.021737814751249118e+01	5.756369235046608082e+03	1.720339439702555921e+02	2.505942292142123051e+00	7.473760430703401880e+01	2.607401302117513069e+02
1.830000000000000000e+02	3.723275831928210209e+03	1.943645266848082542e+01	2.194268567128867886e+01	4.968786448550793466e+03	1.262205826772230211e+02	-6.933756729740645497e-01	5.421775825775537783e+01	1.841471307271649778e+02	3.925783749297438590e+03	2.513489300090708056e+01	2.882550950231100728e+01	5.167747390942063248e+03	1.378394580052781748e+02	2.831216351296772515e-02	5.900471246221101751e+01	2.043027320302491603e+02	4.128291666666666970e+03	3.083333333333333215e+01	3.570833333333333570e+01	5.366708333333333030e+03	1.494583333333333428e+02	7.500000000000000000e-01	6.379166666666666430e+01	2.244583333333333428e+02	4.330799584035895350e+03	3.653177366575958729e+01	4.259115716435566412e+01	5.565669275724602812e+03	1.610772086613885108e+02	1.471687836487032275e+00	6.857862087112231109e+01	2.446139346364175253e+02	4.533307501405123730e+03	4.223021399818583888e+01	4.947398099537799254e+01	5.764630218115872594e+03	1.726960839894436504e+02	2.193375672974064550e+00	7.336557507557795077e+01	2.647695359395017363e+02
1.840000000000000000e+02	3.720028876812259568e+03	1.589178380234648102e+01	2.305130764869301174e+01	4.978562531202376704e+03	1.241854058792412587e+02	-7.669410907075053796e-01	5.230083700293626947e+01	1.842963138660521736e+02	3.921743605072796072e+03	2.315422523450657621e+01	2.917148715767983802e+01	5.176781265601188352e+03	1.361552029396206365e+02	-7.097054535375268980e-02	5.802541850146813829e+01	2.038148235996927724e+02	4.123458333333333030e+03	3.041666666666666785e+01	3.529166666666666430e+01	5.375000000000000000e+03	1.481250000000000000e+02	6.250000000000000000e-01	6.375000000000000000e+01	2.233333333333333428e+02	4.325173061593869534e+03	3.767910809882675949e+01	4.141184617565349413e+01	5.573218734398811648e+03	1.600947970603793635e+02	1.320970545353752801e+00	6.947458149853186171e+01	2.428518430669739132e+02	4.526887789854406947e+03	4.494154953098685468e+01	4.753202568464031685e+01	5.771437468797623296e+03	1.720645941207587555e+02	2.016941090707505602e+00	7.519916299706372342e+01	2.623703528006145120e+02
1.850000000000000000e+02	3.710894073037771705e+03	1.581973355301435902e+01	2.215967313744186384e+01	4.978684201841992035e+03	1.273598050443475103e+02	-7.669410907075053796e-01	5.352310457742677130e+01	1.911670282619969043e+02	3.913509536518885852e+03	2.399320010984051166e+01	2.780900323538759977e+01	5.180258767587662987e+03	1.378465691888404194e+02	-7.097054535375268980e-02	5.930321895538004640e+01	2.067710141309984522e+02	4.116125000000000000e+03	3.216666666666666430e+01	3.345833333333333570e+01	5.381833333333333030e+03	1.483333333333333428e+02	6.250000000000000000e-01	6.508333333333332860e+01	2.223750000000000000e+02	4.318740463481113693e+03	4.034013322349281339e+01	3.910766343127907163e+01	5.583407899079003073e+03	1.588200974778262662e+02	1.320970545353752801e+00	7.086344771128661080e+01	2.379789858690015478e+02	4.521355926962228295e+03	4.851359978031896958e+01	4.475699352922480756e+01	5.784982464824674025e+03	1.693068616223191611e+02	2.016941090707505602e+00	7.664356208923987879e+01	2.535829717380030957e+02
1.860000000000000000e+02	3.706782181823267820e+03	1.273308375418566385e+01	2.256883650085613624e+01	4.988016817778545374e+03	1.253002076714696500e+02	-8.819284433354270814e-01	5.315359628960004557e+01	1.866717531030461714e+02	3.908495257578300425e+03	2.184570854375949978e+01	2.820108491709473597e+01	5.188383408889272687e+03	1.370876038357348250e+02	-1.284642216677135407e-01	5.886846481146668708e+01	2.044192098848564285e+02	4.110208333333333030e+03	3.095833333333333215e+01	3.383333333333333570e+01	5.388750000000000000e+03	1.488750000000000000e+02	6.250000000000000000e-01	6.458333333333332860e+01	2.221666666666666572e+02	4.311921409088366090e+03	4.007095812290716452e+01	3.946558174957193899e+01	5.589116591110727313e+03	1.606623961642651750e+02	1.378464221667713652e+00	7.029820185519997722e+01	2.399141234484768859e+02	4.513634484843398241e+03	4.918358291248100045e+01	4.509783016581053516e+01	5.789483182221454626e+03	1.724497923285303500e+02	2.131928443335427303e+00	7.601307037706661163e+01	2.576615802302871430e+02
1.870000000000000000e+02	3.703179622799428216e+03	1.144334594587460430e+01	2.084411910020934044e+01	4.989178110549628400e+03	1.209757561242932553e+02	-6.200895288414515205e-01	5.111455307749150734e+01	1.864500202969205986e+02	3.904610644733047593e+03	2.140917297293730215e+01	2.679705955010467022e+01	5.192651555274814200e+03	1.339253780621466206e+02	8.578856891260755457e-02	5.739060987207908937e+01	2.044125101484602851e+02	4.106041666666666970e+03	3.137500000000000000e+01	3.275000000000000000e+01	5.396125000000000000e+03	1.468750000000000000e+02	7.916666666666666297e-01	6.366666666666666430e+01	2.223750000000000000e+02	4.307472688600286347e+03	4.134082702706270140e+01	3.870294044989532978e+01	5.599598444725185800e+03	1.598246219378533794e+02	1.497544764420725816e+00	6.994272346125424633e+01	2.403374898515397149e+02	4.508903710533905723e+03	5.130665405412539570e+01	4.465588089979065956e+01	5.803071889450371600e+03	1.727742438757067589e+02	2.203422862174784669e+00	7.621878025584182126e+01	2.582999797030794298e+02
1.880000000000000000e+02	3.698733808080253766e+03	1.491479231060461430e+01	1.913381709260725927e+01	4.991142824108485911e+03	1.168530458591540082e+02	-9.383782910022245849e-01	5.171501239952703344e+01	1.830880320112918014e+02	3.900741904040126883e+03	2.301989615530230537e+01	2.562940854630362963e+01	5.197071412054243410e+03	1.306973562629103469e+02	-7.335581216777897762e-02	5.821167286643017746e+01	2.020231826723125721e+02	4.102750000000000000e+03	3.112500000000000000e+01	3.212500000000000000e+01	5.403000000000000000e+03	1.445416666666666572e+02	7.916666666666666297e-01	6.470833333333332860e+01	2.209583333333333428e+02	4.304758095959873572e+03	3.923010384469769463e+01	3.862059145369637037e+01	5.608928587945756590e+03	1.583859770704229675e+02	1.656689145501112126e+00	7.120499380023647973e+01	2.398934839943541135e+02	4.506766191919746234e+03	4.733520768939538925e+01	4.511618290739274073e+01	5.814857175891514089e+03	1.722302874741793062e+02	2.521711624335557733e+00	7.770165426713961665e+01	2.588286346553749127e+02
1.890000000000000000e+02	3.699949028642276517e+03	1.669700106659989913e+01	1.956760065446798791e+01	4.995578651333507878e+03	1.098285952173615954e+02	-9.319438411042398895e-01	5.418819446782798366e+01	1.751872466098515133e+02	3.899037014321138031e+03	2.401516719996661564e+01	2.605463366056732610e+01	5.201747659000086969e+03	1.262267976086807977e+02	-1.326385872187866299e-01	5.934409723391399183e+01	1.987394566382590710e+02	4.098125000000000000e+03	3.133333333333333215e+01	3.254166666666666430e+01	5.407916666666666970e+03	1.426250000000000000e+02	6.666666666666666297e-01	6.450000000000000000e+01	2.222916666666666572e+02	4.297212985678861514e+03	3.865149946670004510e+01	3.902869967276600249e+01	5.614085674333246970e+03	1.590232023913191881e+02	1.465971920552120000e+00	6.965590276608600107e+01	2.458438766950742433e+02	4.496300971357723938e+03	4.596966560006676161e+01	4.551573267886534069e+01	5.820254681999826062e+03	1.754214047826384046e+02	2.265277174437573038e+00	7.481180553217201634e+01	2.693960867234818011e+02
1.900000000000000000e+02	3.692881378226060860e+03	1.766760302580867403e+01	2.037302943670305311e+01	5.006358491378756298e+03	1.112149186360896636e+02	-8.391988158984106105e-01	5.020860043009430029e+01	1.807752271794912531e+02	3.891649022446363688e+03	2.508380151290433702e+01	2.654068138501819618e+01	5.211116745689378149e+03	1.272949593180448318e+02	-2.376607461587199044e-02	5.670846688171381800e+01	2.009501135897456265e+02	4.090416666666666515e+03	3.250000000000000000e+01	3.270833333333333570e+01	5.415875000000000000e+03	1.433750000000000000e+02	7.916666666666666297e-01	6.320833333333333570e+01	2.211250000000000000e+02	4.289184310886969797e+03	3.991619848709566298e+01	3.887598528164847522e+01	5.620633254310621851e+03	1.594550406819551824e+02	1.607099407949205361e+00	6.970819978495285341e+01	2.412998864102543735e+02	4.487951955107272624e+03	4.733239697419132597e+01	4.504363722996362185e+01	5.825391508621243702e+03	1.755350813639103364e+02	2.422532149231743759e+00	7.620806623657236401e+01	2.614747728205087469e+02
1.910000000000000000e+02	3.678407966938096251e+03	1.741748000381844008e+01	2.015812246594142465e+01	5.012803289816589313e+03	1.179568920727360535e+02	-1.121373380541499376e+00	5.156611612976885795e+01	1.845871737830130428e+02	3.881162316802381611e+03	2.435457333524255574e+01	2.666239456630404447e+01	5.217880811574960717e+03	1.312076127030346981e+02	-1.648533569374163177e-01	5.711639139821775757e+01	2.026685868915065214e+02	4.083916666666666515e+03	3.129166666666666785e+01	3.316666666666666430e+01	5.422958333333333030e+03	1.444583333333333428e+02	7.916666666666666297e-01	6.266666666666666430e+01	2.207500000000000000e+02	4.286671016530951420e+03	3.822875999809077996e+01	3.967093876702928412e+01	5.628035855091705344e+03	1.577090539636319875e+02	1.748186690270749466e+00	6.821694193511557103e+01	2.388314131084934786e+02	4.489425366395236779e+03	4.516585332951489562e+01	4.617521086739190395e+01	5.833113376850076747e+03	1.709597745939306321e+02	2.704706713874832413e+00	7.376721720356447065e+01	2.569128262169869572e+02
1.920000000000000000e+02	3.681179723606432162e+03	1.820839989367357958e+01	1.933839476577448835e+01	5.021021192786738538e+03	1.144122106572267228e+02	-1.160638457667150014e+00	5.213053529039039802e+01	1.907508726123090241e+02	3.879194028469883051e+03	2.472919994683678979e+01	2.594003071622057632e+01	5.224177263060035330e+03	1.299977719952800328e+02	-2.261525621669083774e-01	5.746110097852853471e+01	2.066671029728211977e+02	4.077208333333333485e+03	3.125000000000000000e+01	3.254166666666666430e+01	5.427333333333333030e+03	1.455833333333333428e+02	7.083333333333333703e-01	6.279166666666666430e+01	2.225833333333333428e+02	4.275222638196783919e+03	3.777080005316321376e+01	3.914330261711275227e+01	5.630489403606630731e+03	1.611688946713866528e+02	1.642819228833575007e+00	6.812223235480479389e+01	2.384995636938454879e+02	4.473236943060234807e+03	4.429160010632642042e+01	4.574493856755884025e+01	5.833645473879927522e+03	1.767544560094399628e+02	2.577305124333816977e+00	7.345279804294293058e+01	2.544157940543576615e+02
1.930000000000000000e+02	3.671353594739761320e+03	1.723149416540422507e+01	1.963644304352595071e+01	5.024675274363866265e+03	1.155721220608756710e+02	-1.504624876411447154e+00	5.127114024077517485e+01	1.917784329211568775e+02	3.871510130703214145e+03	2.399074708270211431e+01	2.600572152176297536e+01	5.229441803848599193e+03	1.302860610304378497e+02	-3.773124382057235771e-01	5.728140345372091957e+01	2.068683831272450959e+02	4.071666666666666515e+03	3.075000000000000000e+01	3.237500000000000000e+01	5.434208333333333030e+03	1.450000000000000000e+02	7.500000000000000000e-01	6.329166666666666430e+01	2.219583333333333428e+02	4.271823202630119340e+03	3.750925291729788569e+01	3.874427847823702109e+01	5.638974862818066867e+03	1.597139389695621503e+02	1.877312438205723577e+00	6.930192987961240192e+01	2.370482835394215897e+02	4.471979738593571710e+03	4.426850583459577138e+01	4.511355695647404929e+01	5.843741392302799795e+03	1.744278779391243290e+02	3.004624876411447154e+00	7.531219309255814665e+01	2.521382337455098082e+02
1.940000000000000000e+02	3.660388995726510075e+03	1.722160970853182960e+01	1.937451551323387378e+01	5.032464294297984452e+03	1.204488593403251855e+02	-1.160638457667150014e+00	5.279576720926397115e+01	1.954380064244491564e+02	3.862611164529921552e+03	2.375663818759925050e+01	2.564559108995027259e+01	5.235752980482326166e+03	1.335994296701625785e+02	-2.261525621669083774e-01	5.798121693796531417e+01	2.093648365455578926e+02	4.064833333333333485e+03	3.029166666666666785e+01	3.191666666666666785e+01	5.439041666666666970e+03	1.467500000000000000e+02	7.083333333333333703e-01	6.316666666666666430e+01	2.232916666666666572e+02	4.267055502136745417e+03	3.682669514573408520e+01	3.818774224338306311e+01	5.642330352851007774e+03	1.599005703298374215e+02	1.642819228833575007e+00	6.835211639536801442e+01	2.372184967877754218e+02	4.469277670940156895e+03	4.336172362480150611e+01	4.445881782009946193e+01	5.845619039035349488e+03	1.730511406596748145e+02	2.577305124333816977e+00	7.353756612406935744e+01	2.511453269088841580e+02
1.950000000000000000e+02	3.656219752548057841e+03	1.948065487872806756e+01	1.934248131207760224e+01	5.038505018341223149e+03	1.191500374445049317e+02	-9.383782910022245849e-01	5.279240415867286629e+01	1.971061037563625575e+02	3.858422376274028920e+03	2.421949410603069808e+01	2.565040732270546897e+01	5.242356675837278090e+03	1.325958520555857945e+02	-7.335581216777897762e-02	5.750036874600309744e+01	2.101572185448479502e+02	4.060625000000000000e+03	2.895833333333333215e+01	3.195833333333333215e+01	5.446208333333333030e+03	1.460416666666666572e+02	7.916666666666666297e-01	6.220833333333333570e+01	2.232083333333333428e+02	4.262827623725971534e+03	3.369717256063596267e+01	3.826625934396119533e+01	5.650059990829387971e+03	1.594874812777475199e+02	1.656689145501112126e+00	6.691629792066356686e+01	2.362594481218187354e+02	4.465030247451942159e+03	3.843601178793859674e+01	4.457418535458906206e+01	5.853911648325442911e+03	1.729332958888283827e+02	2.521711624335557733e+00	7.162426250799380512e+01	2.493105629103041281e+02
1.960000000000000000e+02	3.650855151977596961e+03	1.700619547209714710e+01	2.210578815871004110e+01	5.042661644243622504e+03	1.173992954880407211e+02	-1.138693261033204784e+00	5.142153685041229494e+01	1.893075926927125749e+02	3.853594242655465223e+03	2.239893106938190925e+01	2.699039407935502055e+01	5.247559988788477312e+03	1.314704810773536963e+02	-1.526799638499357625e-01	5.685660175853948317e+01	2.060912963463562733e+02	4.056333333333333485e+03	2.779166666666666785e+01	3.187500000000000000e+01	5.452458333333333030e+03	1.455416666666666572e+02	8.333333333333333703e-01	6.229166666666666430e+01	2.228750000000000000e+02	4.259072424011201292e+03	3.318440226395142645e+01	3.675960592064497945e+01	5.657356677878188748e+03	1.596128522559796181e+02	1.819346630516602392e+00	6.772673157479384543e+01	2.396587036536437267e+02	4.461811514689069554e+03	3.857713786123618860e+01	4.164421184128995890e+01	5.862255022423043556e+03	1.736840378452925790e+02	2.805359927699871747e+00	7.316179648292103366e+01	2.564424073072874535e+02
1.970000000000000000e+02	3.648548393568134543e+03	1.610993414700285342e+01	1.962558276483232689e+01	5.049150114694515651e+03	1.173725761961186436e+02	-1.186491673103708511e+00	4.924271032605881260e+01	1.891941496993321721e+02	3.849336696784067499e+03	2.184663374016809456e+01	2.558362471574949737e+01	5.253345890680591765e+03	1.315196214313926646e+02	-2.182458365518542553e-01	5.591302182969607770e+01	2.067012415163327432e+02	4.050125000000000000e+03	2.758333333333333215e+01	3.154166666666666785e+01	5.457541666666666970e+03	1.456666666666666572e+02	7.500000000000000000e-01	6.258333333333333570e+01	2.242083333333333428e+02	4.250913303215932501e+03	3.332003292649856974e+01	3.749970861758383478e+01	5.661737442652742175e+03	1.598137119019406498e+02	1.718245836551854255e+00	6.925364483697059370e+01	2.417154251503339424e+02	4.451701606431865002e+03	3.905673251966381088e+01	4.345775056850101237e+01	5.865933218638818289e+03	1.739607571372146708e+02	2.686491673103708511e+00	7.592395634060785881e+01	2.592225169673345135e+02
1.980000000000000000e+02	3.635125479147782244e+03	1.512138587826239089e+01	2.006007288938370081e+01	5.056146307230373168e+03	1.228249646143224112e+02	-1.231537443294089762e+00	4.909618023222348171e+01	1.898496848586146939e+02	3.838937739573891122e+03	2.172735960579786152e+01	2.573836977802518433e+01	5.259698153615187039e+03	1.345999823071612127e+02	-1.782687216470448810e-01	5.571475678277840871e+01	2.072581757626406613e+02	4.042750000000000000e+03	2.833333333333333215e+01	3.141666666666666785e+01	5.463250000000000000e+03	1.463750000000000000e+02	8.750000000000000000e-01	6.233333333333333570e+01	2.246666666666666572e+02	4.246562260426108878e+03	3.493930706086879923e+01	3.709496355530815492e+01	5.666801846384812961e+03	1.581500176928387873e+02	1.928268721647044881e+00	6.895190988388826270e+01	2.420751575706926531e+02	4.450374520852217756e+03	4.154528078840426986e+01	4.277326044394963844e+01	5.870353692769626832e+03	1.699250353856775746e+02	2.981537443294089762e+00	7.557048643444318259e+01	2.594836484747186205e+02
1.990000000000000000e+02	3.627587135085020236e+03	1.287460046186913587e+01	2.045032362967975104e+01	5.065220942165310589e+03	1.231393564320105156e+02	-1.158316599664788615e+00	4.915950090946489581e+01	1.881955226557451510e+02	3.832626900875843603e+03	2.047896689760123223e+01	2.560016181483987552e+01	5.268172971082655749e+03	1.343821782160052578e+02	-1.208249664990609373e-01	5.564225045473244791e+01	2.059519279945392327e+02	4.037666666666666515e+03	2.808333333333333215e+01	3.075000000000000000e+01	5.471125000000000000e+03	1.456250000000000000e+02	9.166666666666666297e-01	6.212500000000000000e+01	2.237083333333333428e+02	4.242706432457489427e+03	3.568769976906543206e+01	3.589983818516012803e+01	5.674077028917344251e+03	1.568678217839947422e+02	1.954158299832394086e+00	6.860774954526755209e+01	2.414647386721274529e+02	4.447746198248312794e+03	4.329206620479752843e+01	4.104967637032024896e+01	5.877029057834689411e+03	1.681106435679894844e+02	2.991649932998121653e+00	7.509049909053510419e+01	2.592211440109215346e+02
2.000000000000000000e+02	3.626035327990937731e+03	1.433661655359926357e+01	1.941188498459326084e+01	5.072935784361528931e+03	1.216098933190288420e+02	-1.231537443294089762e+00	4.749522255011721228e+01	1.851610382635239205e+02	3.829538497328801895e+03	2.120997494346629964e+01	2.476844249229662864e+01	5.275259558847430526e+03	1.334507799928477425e+02	-1.782687216470448810e-01	5.431011127505860259e+01	2.045180191317619744e+02	4.033041666666666515e+03	2.808333333333333215e+01	3.012500000000000000e+01	5.477583333333333030e+03	1.452916666666666572e+02	8.750000000000000000e-01	6.112500000000000000e+01	2.238750000000000000e+02	4.236544836004531135e+03	3.495669172320036466e+01	3.548155750770337136e+01	5.679907107819235534e+03	1.571325533404855719e+02	1.928268721647044881e+00	6.793988872494139741e+01	2.432319808682380256e+02	4.440048005342395300e+03	4.183005011306740073e+01	4.083811501540674271e+01	5.882230882305137129e+03	1.689734400143044866e+02	2.981537443294089762e+00	7.475477744988279483e+01	2.625889617364760511e+02
2.010000000000000000e+02	3.620702267491101338e+03	1.658744671965273909e+01	1.877215843210949231e+01	5.078971079467158233e+03	1.194651203356581988e+02	-9.617216023781677281e-01	4.786266771851779822e+01	1.850446492351739494e+02	3.823913633745550669e+03	2.302289002649303740e+01	2.409441254938807830e+01	5.280860539733579571e+03	1.322533935011624351e+02	-6.419413452241717888e-02	5.430633385925889911e+01	2.048348246175869747e+02	4.027125000000000000e+03	2.945833333333333215e+01	2.941666666666666785e+01	5.482750000000000000e+03	1.450416666666666572e+02	8.333333333333333703e-01	6.075000000000000000e+01	2.246250000000000000e+02	4.230336366254449786e+03	3.589377664017362690e+01	3.473892078394525385e+01	5.684639460266420429e+03	1.578299398321708793e+02	1.730860801189083809e+00	6.719366614074110089e+01	2.444151753824130253e+02	4.433547732508898662e+03	4.232921994701392521e+01	4.006117490122384339e+01	5.886528920532841767e+03	1.706182129976751298e+02	2.628388269044834580e+00	7.363733228148220178e+01	2.642053507648260506e+02
2.020000000000000000e+02	3.616973613107248184e+03	1.387242088832318920e+01	2.092625289486323226e+01	5.088181957180150675e+03	1.167953734635237026e+02	-1.366972307831436417e+00	4.684640646217071946e+01	1.843774096584893698e+02	3.820153473220290834e+03	2.043621044416159549e+01	2.585895978076495183e+01	5.288153478590074883e+03	1.303768533984285227e+02	-2.876528205823848383e-01	5.388153656441869543e+01	2.047303714959113563e+02	4.023333333333333485e+03	2.700000000000000000e+01	3.079166666666666785e+01	5.488125000000000000e+03	1.439583333333333428e+02	7.916666666666666297e-01	6.091666666666666430e+01	2.250833333333333428e+02	4.226513193446376135e+03	3.356378955583840451e+01	3.572437355256838742e+01	5.688096521409925117e+03	1.575398132682381629e+02	1.870986153915718209e+00	6.795179676891463316e+01	2.454362951707553293e+02	4.429693053559418331e+03	4.012757911167680902e+01	4.065708043847010345e+01	5.888068042819849325e+03	1.711212932031429830e+02	2.950305641164769455e+00	7.498692687116260913e+01	2.657892570081772874e+02
2.030000000000000000e+02	3.615410910410844735e+03	1.292864636375761300e+01	2.095457719659600571e+01	5.094748190012067425e+03	1.135166533158590312e+02	-1.301041412477616177e+00	4.781788112761406495e+01	1.873848847241106341e+02	3.817788788538755398e+03	1.919348984854547169e+01	2.603978859829800285e+01	5.294978261672699773e+03	1.278208266579295156e+02	-2.338540395721414589e-01	5.445060723047370033e+01	2.056924423620553171e+02	4.020166666666666515e+03	2.545833333333333215e+01	3.112500000000000000e+01	5.495208333333333030e+03	1.421250000000000000e+02	8.333333333333333703e-01	6.108333333333333570e+01	2.240000000000000000e+02	4.222544544794577632e+03	3.172317681812119261e+01	3.621021140170199715e+01	5.695438404993966287e+03	1.564291733420704986e+02	1.900520706238808089e+00	6.771605943619297818e+01	2.423075576379446829e+02	4.424922422922488295e+03	3.798802030290904952e+01	4.129542280340399429e+01	5.895668476654598635e+03	1.707333466841409688e+02	2.967708079144283140e+00	7.434878553905261356e+01	2.606151152758893659e+02
2.040000000000000000e+02	3.610057781468197390e+03	1.286654959609770188e+01	1.926742653311696074e+01	5.100092303552340127e+03	1.116545380994418508e+02	-1.066863366288507198e+00	4.742494026297138987e+01	1.883307741047789534e+02	3.811112224067432180e+03	1.939160813138218487e+01	2.484204659989181252e+01	5.300066985109503548e+03	1.281189357163875968e+02	-9.593168314425359888e-02	5.439997013148569494e+01	2.064778870523894909e+02	4.012166666666666515e+03	2.591666666666666785e+01	3.041666666666666785e+01	5.500041666666666970e+03	1.445833333333333428e+02	8.750000000000000000e-01	6.137500000000000000e+01	2.246250000000000000e+02	4.213221109265900850e+03	3.244172520195115084e+01	3.599128673344151963e+01	5.700016348223830391e+03	1.610477309502790888e+02	1.845931683144253599e+00	6.835002986851429796e+01	2.427721129476105091e+02	4.414275551865135640e+03	3.896678373723563027e+01	4.156590680021637496e+01	5.899991029780993813e+03	1.775121285672248348e+02	2.816863366288507198e+00	7.532505973702861013e+01	2.609192258952210182e+02
2.050000000000000000e+02	3.603934056172363853e+03	1.545773811259096497e+01	1.775889117850965704e+01	5.099300811646788134e+03	1.173921991210600027e+02	-8.240453183331933884e-01	4.838794620471199437e+01	1.883483877235124169e+02	3.805300361419515411e+03	2.056220238962881552e+01	2.385861225592149637e+01	5.301671239156728006e+03	1.312169328938633441e+02	-7.868932583326337937e-02	5.508980643568933289e+01	2.072575271950895512e+02	4.006666666666666515e+03	2.566666666666666785e+01	2.995833333333333215e+01	5.504041666666666970e+03	1.450416666666666572e+02	6.666666666666666297e-01	6.179166666666666430e+01	2.261666666666666572e+02	4.208032971913818074e+03	3.077113094370452018e+01	3.605805441074517148e+01	5.706412094176605933e+03	1.588664004394699703e+02	1.412022659166596750e+00	6.849352689764400282e+01	2.450758061382437631e+02	4.409399277160969177e+03	3.587559522074236895e+01	4.215777548815700726e+01	5.908782521686545806e+03	1.726911342122733117e+02	2.157378651666526537e+00	7.519538712862133423e+01	2.639849456098208975e+02
2.060000000000000000e+02	3.598908809501913311e+03	1.379700412349009575e+01	1.630532310756699133e+01	5.106917009743523522e+03	1.187611739102660948e+02	-9.835837681435942725e-01	4.847646990884764762e+01	1.830648562803942809e+02	3.800204404750956655e+03	1.973183539507838091e+01	2.294432822045015996e+01	5.309333504871761761e+03	1.316930869551330545e+02	-2.209585507384638214e-01	5.519656828775715240e+01	2.037407614735304833e+02	4.001500000000000000e+03	2.566666666666666785e+01	2.958333333333333215e+01	5.511750000000000000e+03	1.446250000000000000e+02	5.416666666666666297e-01	6.191666666666666430e+01	2.244166666666666572e+02	4.202795595249042890e+03	3.160149793825495479e+01	3.622233844621650434e+01	5.714166495128238239e+03	1.575569130448669455e+02	1.304291884071797192e+00	6.863676504557616909e+01	2.450925718598028311e+02	4.404091190498086689e+03	3.753632920984323817e+01	4.286134355909967297e+01	5.916582990256476478e+03	1.704888260897338910e+02	2.066917101476927421e+00	7.535686342448568098e+01	2.657684770529390335e+02
2.070000000000000000e+02	3.594511231984110509e+03	1.386891196706310225e+01	1.617927061843225900e+01	5.115281621957008610e+03	1.178385161196470960e+02	-9.887430609197569442e-01	4.844273381444057236e+01	1.799103302629367249e+02	3.796568115992055482e+03	1.928862265019821720e+01	2.323546864254946342e+01	5.317807477645171275e+03	1.303150913931568766e+02	-1.818715304598784721e-01	5.509636690722028618e+01	2.003926651314683625e+02	3.998625000000000000e+03	2.470833333333333215e+01	3.029166666666666785e+01	5.520333333333333030e+03	1.427916666666666572e+02	6.250000000000000000e-01	6.175000000000000000e+01	2.208750000000000000e+02	4.200681884007944973e+03	3.012804401646844710e+01	3.734786469078387228e+01	5.722859189021494785e+03	1.552682419401764378e+02	1.431871530459878361e+00	6.840363309277971382e+01	2.413573348685316375e+02	4.402738768015889036e+03	3.554775469960355849e+01	4.440406271490107315e+01	5.925385044709657450e+03	1.677448172136862183e+02	2.238743060919756722e+00	7.505726618555942764e+01	2.618396697370632751e+02
2.080000000000000000e+02	3.587935310604184906e+03	1.379559245751934604e+01	1.529214837028263929e+01	5.118277138192695929e+03	1.237215125841980523e+02	-1.359313483298443037e+00	4.949201175483354831e+01	1.846979886578040748e+02	3.790488488635425711e+03	1.954362956209300606e+01	2.250024085180798750e+01	5.321784402429681904e+03	1.332357562920990119e+02	-3.671567416492215186e-01	5.557933921075010630e+01	2.031614943289020516e+02	3.993041666666666515e+03	2.529166666666666785e+01	2.970833333333333215e+01	5.525291666666666970e+03	1.427500000000000000e+02	6.250000000000000000e-01	6.166666666666666430e+01	2.216250000000000000e+02	4.195594844697907320e+03	3.103970377124032964e+01	3.691642581485867680e+01	5.728798930903652035e+03	1.522642437079009881e+02	1.617156741649221630e+00	6.775399412258322229e+01	2.400885056710979484e+02	4.398148022729148579e+03	3.678774087581398788e+01	4.412451829638402501e+01	5.932306195140638010e+03	1.617784874158019477e+02	2.609313483298443259e+00	7.384132157849978739e+01	2.585520113421958968e+02
2.090000000000000000e+02	3.579867292906720195e+03	1.376733721736586702e+01	1.519375152513430294e+01	5.124502009246193666e+03	1.239923360530466425e+02	-1.218951416497460194e+00	4.968019006423194384e+01	1.842992243867286959e+02	3.784350313120026840e+03	1.969616860868293173e+01	2.159687576256715147e+01	5.327771837956430318e+03	1.332253346931900069e+02	-2.761423749153967266e-01	5.548592836544930407e+01	2.031912788600310193e+02	3.988833333333333485e+03	2.562500000000000000e+01	2.800000000000000000e+01	5.531041666666666970e+03	1.424583333333333428e+02	6.666666666666666297e-01	6.129166666666666430e+01	2.220833333333333428e+02	4.193316353546640130e+03	3.155383139131706827e+01	3.440312423743284853e+01	5.734311495376903622e+03	1.516913319734766787e+02	1.609475708248730097e+00	6.709740496788401742e+01	2.409753878066356663e+02	4.397799373759946320e+03	3.748266278263413653e+01	4.080624847486569706e+01	5.937581324087140274e+03	1.609243306136200431e+02	2.552284749830793231e+00	7.290314326910137765e+01	2.598674422799379613e+02
2.100000000000000000e+02	3.572472533348761772e+03	1.281142245955047976e+01	1.475200817789158947e+01	5.121506734887242601e+03	1.223538953398642946e+02	-9.142135623730951455e-01	4.899496199005486119e+01	1.901472226949549906e+02	3.779090433341047628e+03	1.915571122977523899e+01	2.166767075561246259e+01	5.328565867443621755e+03	1.315519476699321331e+02	-2.071067811865475727e-01	5.476831432836075919e+01	2.064694446808108239e+02	3.985708333333333485e+03	2.550000000000000000e+01	2.858333333333333215e+01	5.535625000000000000e+03	1.407500000000000000e+02	5.000000000000000000e-01	6.054166666666666430e+01	2.227916666666666572e+02	4.192326233325618887e+03	3.184428877022476101e+01	3.549899591105420171e+01	5.742684132556378245e+03	1.499480523300678669e+02	1.207106781186547462e+00	6.631501900497256941e+01	2.391138886525224905e+02	4.398944133317904743e+03	3.818857754044952202e+01	4.241465848877507483e+01	5.949743265112757399e+03	1.591461046601357054e+02	1.914213562373095145e+00	7.208837134327846741e+01	2.554361106383783238e+02
2.110000000000000000e+02	3.569730302849569398e+03	1.064694672486780469e+01	1.619578596977346407e+01	5.123184903053788730e+03	1.209210997925487874e+02	-7.722082634517997146e-01	4.710656057190508506e+01	1.923727912351932332e+02	3.775344318091451441e+03	1.776097336243390146e+01	2.270205965155339811e+01	5.330050784860228305e+03	1.307105498962743866e+02	-2.194374650592331721e-01	5.367828028595253897e+01	2.096655622842632738e+02	3.980958333333333485e+03	2.487500000000000000e+01	2.920833333333333215e+01	5.536916666666666970e+03	1.405000000000000000e+02	3.333333333333333148e-01	6.025000000000000000e+01	2.269583333333333428e+02	4.186572348575215074e+03	3.198902663756609854e+01	3.571460701511326619e+01	5.743782548473105635e+03	1.502894501037256134e+02	8.861041317258997463e-01	6.682171971404746103e+01	2.442511043824034118e+02	4.392186363817097117e+03	3.910305327513219709e+01	4.222088069689320378e+01	5.950648430279545209e+03	1.600789002074512268e+02	1.438874930118466233e+00	7.339343942809492205e+01	2.615438754314734524e+02
2.120000000000000000e+02	3.563224167814072189e+03	1.058738151424731022e+01	1.646850867267239238e+01	5.128434109825121595e+03	1.235976192074359687e+02	-7.908329997330663108e-01	4.977134698816342961e+01	1.950760543868658203e+02	3.769153750573702837e+03	1.787702409045698815e+01	2.265092100300286404e+01	5.334779554912561252e+03	1.324654762703846700e+02	-2.704164998665331554e-01	5.505234016074838621e+01	2.114755271934329244e+02	3.975083333333333485e+03	2.516666666666666785e+01	2.883333333333333215e+01	5.541125000000000000e+03	1.413333333333333428e+02	2.500000000000000000e-01	6.033333333333333570e+01	2.278750000000000000e+02	4.181012916092963678e+03	3.245630924287634400e+01	3.501574566366380026e+01	5.747470445087438748e+03	1.502011903962820156e+02	7.704164998665331554e-01	6.561432650591828519e+01	2.442744728065670756e+02	4.386942498852594326e+03	3.974595181908602370e+01	4.119815799399427192e+01	5.953815890174878405e+03	1.590690474592307169e+02	1.290832999733066311e+00	7.089531967850324179e+01	2.606739456131341512e+02
2.130000000000000000e+02	3.554636451177554591e+03	1.124235907476783147e+01	1.589082140217546879e+01	5.134871968784486853e+03	1.228574447643548240e+02	-9.138857955913135545e-01	4.870491345900429536e+01	1.985292931942722134e+02	3.762339058922110326e+03	1.828784620405058092e+01	2.227874403442106654e+01	5.339915151058909942e+03	1.321578890488440834e+02	-2.902762311289900921e-01	5.428995672950215123e+01	2.139313132638027923e+02	3.970041666666666515e+03	2.533333333333333215e+01	2.866666666666666785e+01	5.544958333333333030e+03	1.414583333333333428e+02	3.333333333333333148e-01	5.987500000000000000e+01	2.293333333333333428e+02	4.177744274411222250e+03	3.237882046261608338e+01	3.505458929891226916e+01	5.750001515607756119e+03	1.507587776178226022e+02	9.569428977956566662e-01	6.546004327049784877e+01	2.447353534028638933e+02	4.385446882155778439e+03	3.942430759189883105e+01	4.144251193115786691e+01	5.955044697882179207e+03	1.600592219023118616e+02	1.580552462257980073e+00	7.104508654099569753e+01	2.601373734723944722e+02
2.140000000000000000e+02	3.550031314932694386e+03	1.103821541301919318e+01	1.651372337465468831e+01	5.142681821559329364e+03	1.243145672536509778e+02	-8.915570127975553927e-01	5.034483715652299907e+01	1.960287569443547966e+02	3.757661490799680450e+03	1.808160770650959748e+01	2.321519502066067986e+01	5.346590910779665137e+03	1.323447836268254889e+02	-2.582785063987776963e-01	5.535991857826149953e+01	2.120352118055107269e+02	3.965291666666666515e+03	2.512500000000000000e+01	2.991666666666666785e+01	5.550500000000000000e+03	1.403750000000000000e+02	3.750000000000000000e-01	6.037500000000000000e+01	2.280416666666666572e+02	4.172921842533652125e+03	3.216839229349040608e+01	3.661813831267265584e+01	5.754409089220334863e+03	1.484052163731745111e+02	1.008278506398777807e+00	6.539008142173850047e+01	2.440481215278225875e+02	4.380552018400638190e+03	3.921178458698080505e+01	4.331960995867864739e+01	5.958318178440670636e+03	1.564354327463490222e+02	1.641557012797555393e+00	7.040516284347700093e+01	2.600545763889784894e+02
2.150000000000000000e+02	3.546266914538278797e+03	1.113148853856365150e+01	1.608260119200970450e+01	5.148032047301901912e+03	1.230582762557941265e+02	-8.915570127975553927e-01	4.878055588242985863e+01	1.976309690462443598e+02	3.752466790602472884e+03	1.808657760261515790e+01	2.260380059600485225e+01	5.351932690317617926e+03	1.324874714612303990e+02	-2.582785063987776963e-01	5.468194460788159716e+01	2.130446511897888513e+02	3.958666666666666515e+03	2.504166666666666785e+01	2.912500000000000000e+01	5.555833333333333030e+03	1.419166666666666572e+02	3.750000000000000000e-01	6.058333333333333570e+01	2.284583333333333428e+02	4.164866542730860601e+03	3.199675573071817780e+01	3.564619940399514775e+01	5.759733976349048135e+03	1.513458618721029154e+02	1.008278506398777807e+00	6.648472205878506713e+01	2.438720154768778343e+02	4.371066418795054233e+03	3.895184479476968420e+01	4.216739880799029550e+01	5.963634619364764148e+03	1.607750570775391736e+02	1.641557012797555393e+00	7.238611078423680567e+01	2.592856976204222974e+02
2.160000000000000000e+02	3.544605197994851551e+03	9.940602194024572569e+00	1.693562113495016774e+01	5.155002049568464827e+03	1.215656552356162905e+02	-8.635242913114342667e-01	4.573480561691089719e+01	1.959570190434831716e+02	3.749240098997425775e+03	1.697030109701228540e+01	2.288447723414174817e+01	5.359355191450898928e+03	1.320536609511414667e+02	-2.234288123223838185e-01	5.267990280845545215e+01	2.114785095217415858e+02	3.953875000000000000e+03	2.400000000000000000e+01	2.883333333333333215e+01	5.563708333333333030e+03	1.425416666666666572e+02	4.166666666666666852e-01	5.962500000000000000e+01	2.270000000000000000e+02	4.158509901002574225e+03	3.102969890298771460e+01	3.478218943252491613e+01	5.768061475215767132e+03	1.530296723821918476e+02	1.056762145655717244e+00	6.657009719154454785e+01	2.425214904782584142e+02	4.363144802005148449e+03	3.805939780597542921e+01	4.073104553171649655e+01	5.972414617098201234e+03	1.635176780977170097e+02	1.696857624644767748e+00	7.351519438308909571e+01	2.580429809565168284e+02
2.170000000000000000e+02	3.535356480030479361e+03	1.006126258658938433e+01	1.620482430499172821e+01	5.162267750454579982e+03	1.239069223342738439e+02	-7.523124382057235771e-01	4.519738506202590855e+01	1.931133759318695695e+02	3.742157406681906650e+03	1.698896462662802520e+01	2.201907881916253018e+01	5.366092208560623476e+03	1.333076278338035934e+02	-1.886562191028617885e-01	5.249452586434628643e+01	2.098066879659347705e+02	3.948958333333333485e+03	2.391666666666666785e+01	2.783333333333333215e+01	5.569916666666666970e+03	1.427083333333333428e+02	3.750000000000000000e-01	5.979166666666666430e+01	2.265000000000000000e+02	4.155759259984760320e+03	3.084436870670531050e+01	3.364758784750413412e+01	5.773741124772710464e+03	1.521090388328630922e+02	9.386562191028617885e-01	6.708880746898704217e+01	2.431933120340652295e+02	4.362560186636187609e+03	3.777207074674394960e+01	3.946184236167493964e+01	5.977565582878753958e+03	1.615097443323928417e+02	1.502312438205723577e+00	7.438594827130742715e+01	2.598866240681304589e+02
2.180000000000000000e+02	3.529991179453371842e+03	9.706370454614129173e+00	1.662047198696241779e+01	5.170996979692765308e+03	1.216081009124151535e+02	-6.094757082487300970e-01	4.487600333922647167e+01	1.924734318472888503e+02	3.736808089726685921e+03	1.656151856064039762e+01	2.189356932681454282e+01	5.373331823179715684e+03	1.328873837895409054e+02	-1.380711874576983633e-01	5.222966833627990013e+01	2.092575492569777396e+02	3.943625000000000000e+03	2.341666666666666785e+01	2.716666666666666785e+01	5.575666666666666970e+03	1.441666666666666572e+02	3.333333333333333148e-01	5.958333333333333570e+01	2.260416666666666572e+02	4.150441910273313624e+03	3.027181477269293808e+01	3.243976400651879288e+01	5.778001510153618256e+03	1.554459495437924090e+02	8.047378541243650485e-01	6.693699833038677127e+01	2.428257840763555748e+02	4.357258820546628158e+03	3.712696287871920475e+01	3.771286134637091436e+01	5.980336353640568632e+03	1.667252324209181609e+02	1.276142374915396616e+00	7.429066332744019974e+01	2.596099014860444640e+02
2.190000000000000000e+02	3.528185241205380862e+03	9.029147172767562068e+00	1.572828137819708694e+01	5.171443554470452000e+03	1.212158556179612248e+02	-6.173926762196428886e-01	4.531238935300024195e+01	1.961910780169912130e+02	3.733738453936023689e+03	1.593124025305044711e+01	2.148914068909854436e+01	5.376055110568559940e+03	1.327537611423139481e+02	-1.628630047764880739e-01	5.217702800983344957e+01	2.112622056751622779e+02	3.939291666666666515e+03	2.283333333333333215e+01	2.725000000000000000e+01	5.580666666666666970e+03	1.442916666666666572e+02	2.916666666666666852e-01	5.904166666666666430e+01	2.263333333333333428e+02	4.144844879397309342e+03	2.973542641361621719e+01	3.301085931090145920e+01	5.785278222764774000e+03	1.558295721910193663e+02	7.461963381098214443e-01	6.590630532349987902e+01	2.414044609915044077e+02	4.350398092127951713e+03	3.663751949389910578e+01	3.877171862180291129e+01	5.989889778862881940e+03	1.673674777153720754e+02	1.200726009552976148e+00	7.277094398033308664e+01	2.564755886496755011e+02
2.200000000000000000e+02	3.525785042842891016e+03	7.716339272525653215e+00	1.580068772345866002e+01	5.173225315509360371e+03	1.224329046132213392e+02	-8.635242913114342667e-01	4.554833784616819514e+01	1.994795708001475987e+02	3.730684188088112478e+03	1.508733630292949357e+01	2.137951052839599697e+01	5.380341824421347155e+03	1.327997856399439911e+02	-2.234288123223838185e-01	5.185750225641743327e+01	2.126356187334071421e+02	3.935583333333333485e+03	2.245833333333333215e+01	2.695833333333333215e+01	5.587458333333333030e+03	1.431666666666666572e+02	4.166666666666666852e-01	5.816666666666666430e+01	2.257916666666666572e+02	4.140482478578554947e+03	2.982933036373717073e+01	3.253715613827066733e+01	5.794574842245318905e+03	1.535335476933893233e+02	1.056762145655717244e+00	6.447583107691589532e+01	2.389477145999261722e+02	4.345381623823775953e+03	3.720032739414101286e+01	3.811597894320800606e+01	6.001691351157305689e+03	1.639004287201119610e+02	1.696857624644767748e+00	7.078499548716513345e+01	2.521037625331857157e+02
2.210000000000000000e+02	3.519898057336696183e+03	7.631570624856852447e+00	1.531117917368106873e+01	5.182016686130320522e+03	1.232435079778640130e+02	-7.259424334001736145e-01	4.571016095935416246e+01	1.942270912055263068e+02	3.724469862001681122e+03	1.456578531242842622e+01	2.180142292017387007e+01	5.386279176398494201e+03	1.341425873222653422e+02	-1.546378833667534924e-01	5.164674714634374908e+01	2.109052122694298248e+02	3.929041666666666515e+03	2.150000000000000000e+01	2.829166666666666785e+01	5.590541666666666970e+03	1.450416666666666572e+02	4.166666666666666852e-01	5.758333333333333570e+01	2.275833333333333428e+02	4.133613471331651454e+03	2.843421468757157555e+01	3.478191041315946563e+01	5.794804156934839739e+03	1.559407460110679722e+02	9.879712167000869183e-01	6.351991952032292232e+01	2.442614543972368608e+02	4.338185275996636847e+03	3.536842937514315111e+01	4.127215415965226697e+01	5.999066647203013417e+03	1.668398253554693156e+02	1.559275766733507096e+00	6.945650570731251605e+01	2.609395754611404072e+02
2.220000000000000000e+02	3.513169785745532863e+03	8.083592135001261170e+00	1.750908893974652258e+01	5.189544980781488448e+03	1.264404904990894210e+02	-6.933562467571046106e-01	4.499868500803027160e+01	1.896520794050213681e+02	3.718001559539432947e+03	1.479179606750063058e+01	2.304621113653992737e+01	5.391751657057410739e+03	1.363452452495447176e+02	-1.175114567118856201e-01	5.127017583734846795e+01	2.092635397025106840e+02	3.922833333333333485e+03	2.150000000000000000e+01	2.858333333333333215e+01	5.593958333333333030e+03	1.462500000000000000e+02	4.583333333333333148e-01	5.754166666666666430e+01	2.288750000000000000e+02	4.127665107127233568e+03	2.820820393249936942e+01	3.412045553012673338e+01	5.796165009609255321e+03	1.561547547504552824e+02	1.034178123378552305e+00	6.381315749598486065e+01	2.484864602974893160e+02	4.332496880921134107e+03	3.491640786499873883e+01	3.965757772692013816e+01	5.998371685885177612e+03	1.660595095009105933e+02	1.610022913423771129e+00	7.008464832530304989e+01	2.680979205949786319e+02
2.230000000000000000e+02	3.506039169882295937e+03	8.635237595615109285e+00	1.656007288938370081e+01	5.200719270602777215e+03	1.293255912532637524e+02	-7.523124382057235771e-01	4.634242227307985473e+01	1.849433787150105104e+02	3.711686251607814484e+03	1.575511879780755464e+01	2.223836977802518433e+01	5.400442968634722092e+03	1.380169622932985476e+02	-1.886562191028617885e-01	5.187954446987325952e+01	2.060758560241719124e+02	3.917333333333333485e+03	2.287500000000000000e+01	2.791666666666666785e+01	5.600166666666666970e+03	1.467083333333333428e+02	3.750000000000000000e-01	5.741666666666666430e+01	2.272083333333333428e+02	4.122980415058852486e+03	2.999488120219244536e+01	3.359496355530815492e+01	5.799890364698611847e+03	1.553997043733681380e+02	9.386562191028617885e-01	6.295378886346006908e+01	2.483408106424947732e+02	4.328627496784371033e+03	3.711476240438489071e+01	3.927326044394963844e+01	5.999614062730556725e+03	1.640910754134029332e+02	1.502312438205723577e+00	6.849091106025346676e+01	2.694732879516561752e+02
2.240000000000000000e+02	3.507675512805149992e+03	8.544103522200328982e+00	1.741701102516388389e+01	5.204370207647965799e+03	1.221962624397072830e+02	-6.933562467571046106e-01	4.683854293885368492e+01	1.888658344534299260e+02	3.712025256402574996e+03	1.566788509443349753e+01	2.245850551258194372e+01	5.404976770490649869e+03	1.328064645531869701e+02	-1.175114567118856201e-01	5.216927146942683891e+01	2.076204172267149488e+02	3.916375000000000000e+03	2.279166666666666785e+01	2.750000000000000000e+01	5.605583333333333030e+03	1.434166666666666572e+02	4.583333333333333148e-01	5.750000000000000000e+01	2.263750000000000000e+02	4.120724743597425004e+03	2.991544823889983817e+01	3.254149448741805628e+01	5.806189896176016191e+03	1.540268687801463443e+02	1.034178123378552305e+00	6.283072853057316109e+01	2.451295827732850512e+02	4.325074487194850008e+03	3.703922981113300494e+01	3.758298897483611256e+01	6.006796459018700261e+03	1.646370708936260314e+02	1.610022913423771129e+00	6.816145706114632219e+01	2.638841655465701024e+02
2.250000000000000000e+02	3.504457762907359665e+03	9.131263402974767018e+00	1.727032032044905208e+01	5.205949536560865454e+03	1.222222836775753478e+02	-6.547005383792514621e-01	4.666798950131758517e+01	1.857077307207551939e+02	3.708374714787013090e+03	1.633646503482071921e+01	2.213516016022452604e+01	5.408391434947098787e+03	1.324236418387876597e+02	-7.735026918962573106e-02	5.191732808399212473e+01	2.058746986937109114e+02	3.912291666666666515e+03	2.354166666666666785e+01	2.700000000000000000e+01	5.610833333333333030e+03	1.426250000000000000e+02	5.000000000000000000e-01	5.716666666666666430e+01	2.260416666666666572e+02	4.116208618546319485e+03	3.074686829851261649e+01	3.186483983977547396e+01	5.813275231719567273e+03	1.528263581612123403e+02	1.077350269189625731e+00	6.241600524934120386e+01	2.462086346396224030e+02	4.320125570425972910e+03	3.795206993035856868e+01	3.672967967955094792e+01	6.015717130105800607e+03	1.630277163224246522e+02	1.654700538379251462e+00	6.766534383201575054e+01	2.663756026125781204e+02
2.260000000000000000e+02	3.497226051587036636e+03	9.977262678449731581e+00	1.399178688777892354e+01	5.212679326293332451e+03	1.220000000000000000e+02	-7.909944487358055998e-01	4.688554444793956577e+01	1.846797782862138888e+02	3.702008859126851348e+03	1.675946467255819883e+01	1.991256011055612873e+01	5.414131329813332741e+03	1.330000000000000000e+02	-1.454972243679027999e-01	5.219277222396978289e+01	2.054648891431069444e+02	3.906791666666666515e+03	2.354166666666666785e+01	2.583333333333333215e+01	5.615583333333333030e+03	1.440000000000000000e+02	5.000000000000000000e-01	5.750000000000000000e+01	2.262500000000000000e+02	4.111574474206481682e+03	3.032386866077513687e+01	3.175410655611053556e+01	5.817035336853333320e+03	1.550000000000000000e+02	1.145497224367902689e+00	6.280722777603021711e+01	2.470351108568930556e+02	4.316357281746296394e+03	3.710607065488360234e+01	3.767487977888774253e+01	6.018487340373333609e+03	1.660000000000000000e+02	1.790994448735805600e+00	6.811445555206043423e+01	2.678202217137861112e+02
2.270000000000000000e+02	3.491231571899062146e+03	9.834362179122273062e+00	1.497580242740400891e+01	5.211719041679539259e+03	1.197244187847313697e+02	-7.466354028116924946e-01	4.667056420487883628e+01	1.884930865067940147e+02	3.696990785949531073e+03	1.658384775622780438e+01	2.036290121370200268e+01	5.415672020839770084e+03	1.314038760590323704e+02	-1.024843680725129325e-01	5.246028210243941459e+01	2.075798765867303359e+02	3.902750000000000000e+03	2.333333333333333215e+01	2.575000000000000000e+01	5.619625000000000000e+03	1.430833333333333428e+02	5.416666666666666297e-01	5.825000000000000000e+01	2.266666666666666572e+02	4.108509214050468472e+03	3.008281891043885992e+01	3.113709878629799732e+01	5.823577979160229916e+03	1.547627906076343152e+02	1.185817701405846192e+00	6.403971789756057831e+01	2.457534567466029785e+02	4.314268428100937854e+03	3.683230448754439124e+01	3.652419757259599464e+01	6.027530958320460741e+03	1.664422478819353159e+02	1.829968736145025865e+00	6.982943579512117083e+01	2.648402468265393281e+02
2.280000000000000000e+02	3.485412040575633910e+03	9.680187990314404800e+00	1.530232341903428228e+01	5.220925216579955304e+03	1.181357685540398421e+02	-7.259424334001738366e-01	4.726038031744442236e+01	1.909279612899013046e+02	3.691351853621150440e+03	1.702759399515720418e+01	2.083866170951714025e+01	5.422608441623311592e+03	1.305470509436865996e+02	-1.546378833667536035e-01	5.248435682538887903e+01	2.087556473116173095e+02	3.897291666666666515e+03	2.437500000000000000e+01	2.637500000000000000e+01	5.624291666666666970e+03	1.429583333333333428e+02	4.166666666666666852e-01	5.770833333333333570e+01	2.265833333333333428e+02	4.103231479712182590e+03	3.172240600484279582e+01	3.191133829048285975e+01	5.825974891710022348e+03	1.553696157229800860e+02	9.879712167000869183e-01	6.293230984127779237e+01	2.444110193550493761e+02	4.309171292757699121e+03	3.906981200968559165e+01	3.744767658096571949e+01	6.027658116753378636e+03	1.677808981126268577e+02	1.559275766733507318e+00	6.815628634922225615e+01	2.622387053767653811e+02
2.290000000000000000e+02	3.476468187562597905e+03	8.550960858496827299e+00	1.409073232445440382e+01	5.221919049759496374e+03	1.173459624958822758e+02	-7.259424334001738366e-01	4.725320565519103866e+01	1.943675413481387864e+02	3.684004927114632210e+03	1.606714709591507884e+01	2.048286616222720369e+01	5.425355358213081672e+03	1.310896479146078093e+02	-1.546378833667536035e-01	5.212660282759551933e+01	2.106629373407360504e+02	3.891541666666666515e+03	2.358333333333333215e+01	2.687500000000000000e+01	5.628791666666666970e+03	1.448333333333333428e+02	4.166666666666666852e-01	5.700000000000000000e+01	2.269583333333333428e+02	4.099078406218700366e+03	3.109951957075158546e+01	3.326713383777279631e+01	5.832227975120252268e+03	1.585770187520588763e+02	9.879712167000869183e-01	6.187339717240448067e+01	2.432537293259306352e+02	4.306615145770734671e+03	3.861570580816983522e+01	3.965926767554559262e+01	6.035664283573837565e+03	1.723207041707844098e+02	1.559275766733507318e+00	6.674679434480896134e+01	2.595491253185278993e+02
2.300000000000000000e+02	3.469632164655161887e+03	9.065820585450396152e+00	1.519938674066754736e+01	5.230741831663643097e+03	1.172434343609714347e+02	-7.259424334001738366e-01	4.652230997216393860e+01	1.917885561891687871e+02	3.677295248994247686e+03	1.667874362605853378e+01	2.097469337033377457e+01	5.432870915831821549e+03	1.317883838471524030e+02	-1.546378833667536035e-01	5.188615498608196930e+01	2.083942780945843936e+02	3.884958333333333485e+03	2.429166666666666785e+01	2.675000000000000000e+01	5.635000000000000000e+03	1.463333333333333428e+02	4.166666666666666852e-01	5.725000000000000000e+01	2.250000000000000000e+02	4.092621417672419284e+03	3.190458970727480192e+01	3.252530662966622543e+01	5.837129084168178451e+03	1.608782828195142827e+02	9.879712167000869183e-01	6.261384501391803070e+01	2.416057219054156064e+02	4.300284502011504628e+03	3.951751274788293955e+01	3.830061325933245087e+01	6.039258168336356903e+03	1.754232323056952509e+02	1.559275766733507318e+00	6.797769002783606140e+01	2.582114438108312129e+02
2.310000000000000000e+02	3.464475690628624307e+03	8.592296498368986235e+00	1.445275952866519553e+01	5.240784675851768043e+03	1.194787932265550126e+02	-8.299687361450260870e-01	4.462452498167548498e+01	1.873582821862100616e+02	3.672217011980978896e+03	1.633781491585115830e+01	2.037221309766593080e+01	5.440204837925884021e+03	1.331352299466108491e+02	-1.858177014058463583e-01	5.102059582417107464e+01	2.063666410931050450e+02	3.879958333333333485e+03	2.408333333333333215e+01	2.629166666666666785e+01	5.639625000000000000e+03	1.467916666666666572e+02	4.583333333333333148e-01	5.741666666666666430e+01	2.253750000000000000e+02	4.087699654685688074e+03	3.182885175081550599e+01	3.221112023566740135e+01	5.839045162074115979e+03	1.604481033867224653e+02	1.102484368072512932e+00	6.381273750916225396e+01	2.443833589068949550e+02	4.295440976038042209e+03	3.957437016829767629e+01	3.813057380466813839e+01	6.038465324148231957e+03	1.741045401067783018e+02	1.746635402811692606e+00	7.020880835165783651e+01	2.633917178137899100e+02
2.320000000000000000e+02	3.456241975740027556e+03	8.784329486772268325e+00	1.363624402567113769e+01	5.244896155442413146e+03	1.192203562128473493e+02	-9.142135623730951455e-01	4.516422822079894672e+01	1.852802131629252926e+02	3.664975154536680293e+03	1.612133141005280024e+01	1.996395534616890188e+01	5.444656411054540513e+03	1.336935114397570032e+02	-2.071067811865475727e-01	5.139461411039947336e+01	2.055567732481293319e+02	3.873708333333333485e+03	2.345833333333333215e+01	2.629166666666666785e+01	5.644416666666666970e+03	1.481666666666666572e+02	5.000000000000000000e-01	5.762500000000000000e+01	2.258333333333333428e+02	4.082441512129986677e+03	3.079533525661386406e+01	3.261937798716443382e+01	5.844176922278793427e+03	1.626398218935763111e+02	1.207106781186547462e+00	6.385538588960052664e+01	2.461098934185373537e+02	4.291174690926639414e+03	3.813233717989439242e+01	3.894708930766219623e+01	6.043937177890920793e+03	1.771129771204859651e+02	1.914213562373095145e+00	7.008577177920105328e+01	2.663864535037413930e+02
2.330000000000000000e+02	3.448681563728035599e+03	8.354557101936860519e+00	1.413454936773162274e+01	5.247329676216529151e+03	1.207565885835953168e+02	-1.088913650100260977e+00	4.465812246594142465e+01	1.924939488332090320e+02	3.659965781864017572e+03	1.530227855096843115e+01	2.035894135053247567e+01	5.448019004774931091e+03	1.337324609584643156e+02	-2.319568250501304885e-01	5.116239456630404447e+01	2.093511410832711874e+02	3.871250000000000000e+03	2.225000000000000000e+01	2.658333333333333215e+01	5.648708333333333030e+03	1.467083333333333428e+02	6.250000000000000000e-01	5.766666666666666430e+01	2.262083333333333428e+02	4.082534218135982428e+03	2.919772144903156885e+01	3.280772531613418863e+01	5.849397661891734970e+03	1.596842057082023700e+02	1.481956825050130488e+00	6.417093876702928412e+01	2.430655255833954982e+02	4.293818436271964856e+03	3.614544289806313770e+01	3.903211729893504156e+01	6.050086990450136909e+03	1.726600780830713688e+02	2.338913650100260977e+00	7.067521086739189684e+01	2.599227178334576820e+02
2.340000000000000000e+02	3.449263721253284984e+03	8.906013845295616349e+00	1.471889728024095056e+01	5.250455880707968390e+03	1.217721548194037524e+02	-1.088913650100260977e+00	4.661671810711838759e+01	1.934971545900280034e+02	3.658694360626642265e+03	1.522384025598114121e+01	2.079694864012047617e+01	5.451311273687317225e+03	1.336777440763685547e+02	-2.319568250501304885e-01	5.201669238689252950e+01	2.105819106283473161e+02	3.868125000000000000e+03	2.154166666666666785e+01	2.687500000000000000e+01	5.652166666666666970e+03	1.455833333333333428e+02	6.250000000000000000e-01	5.741666666666666430e+01	2.276666666666666572e+02	4.077555639373357735e+03	2.785949307735219449e+01	3.295305135987952383e+01	5.853022059646016714e+03	1.574889225902981309e+02	1.481956825050130488e+00	6.281664094644079910e+01	2.447514227049859983e+02	4.286986278746715470e+03	3.417731948803771758e+01	3.903110271975904766e+01	6.053877452625365549e+03	1.693945118472629474e+02	2.338913650100260977e+00	6.821661522621494100e+01	2.618361787433053109e+02
2.350000000000000000e+02	3.445356005703028131e+03	1.125634248771728174e+01	1.211839904473228380e+01	5.254467838331008352e+03	1.240940082469802093e+02	-1.098422751068236058e+00	4.723933071351552115e+01	1.936907664601940837e+02	3.653573836184847551e+03	1.652400457719197391e+01	1.889253285569947494e+01	5.456296419165503721e+03	1.359636707901567831e+02	-1.742113755341180292e-01	5.228633202342442843e+01	2.101995498967637275e+02	3.861791666666666515e+03	2.179166666666666785e+01	2.566666666666666785e+01	5.658125000000000000e+03	1.478333333333333428e+02	7.500000000000000000e-01	5.733333333333333570e+01	2.267083333333333428e+02	4.070009497148485480e+03	2.705932875614136179e+01	3.244080047763385721e+01	5.859953580834496279e+03	1.597029958765099025e+02	1.674211375534118140e+00	6.238033464324224298e+01	2.432171167699029581e+02	4.278227327630304899e+03	3.232699084561605218e+01	3.921493428860105013e+01	6.061782161668991648e+03	1.715726584196864906e+02	2.598422751068236281e+00	6.742733595315114314e+01	2.597259002064726019e+02
2.360000000000000000e+02	3.442679165179722986e+03	1.004462212109881136e+01	1.289783732864430377e+01	5.257159384264708933e+03	1.228340395581667224e+02	-1.121373380541499820e+00	4.701740275960302995e+01	1.928337479295970525e+02	3.649922915923194978e+03	1.591814439388273961e+01	1.944891866432215011e+01	5.460038025465688406e+03	1.351253531124166898e+02	-1.648533569374165397e-01	5.230036804646817927e+01	2.095835406314651834e+02	3.857166666666666515e+03	2.179166666666666785e+01	2.600000000000000000e+01	5.662916666666666970e+03	1.474166666666666572e+02	7.916666666666666297e-01	5.758333333333333570e+01	2.263333333333333428e+02	4.064410417410138052e+03	2.766518893945059432e+01	3.255108133567784989e+01	5.865795307867645533e+03	1.597079802209166246e+02	1.748186690270749910e+00	6.286629862019849213e+01	2.430831260352015022e+02	4.271654168153610044e+03	3.353871121223452434e+01	3.910216267135569979e+01	6.068673949068625006e+03	1.719992937751665920e+02	2.704706713874832857e+00	6.814926390706364145e+01	2.598329187370696332e+02
2.370000000000000000e+02	3.442149876973845039e+03	9.746963651863007172e+00	1.254658939848801502e+01	5.256717458709167659e+03	1.208276097866472298e+02	-1.150874296857203216e+00	4.638134232862894635e+01	1.914416706807966193e+02	3.647616605153589262e+03	1.589431515926483840e+01	1.898162803257734055e+01	5.462233729354583375e+03	1.338721382266569435e+02	-1.379371484286016081e-01	5.212817116431447317e+01	2.087416686737316525e+02	3.853083333333333485e+03	2.204166666666666785e+01	2.541666666666666785e+01	5.667750000000000000e+03	1.469166666666666572e+02	8.750000000000000000e-01	5.787500000000000000e+01	2.260416666666666572e+02	4.058550061513077708e+03	2.818901817406849730e+01	3.185170530075599515e+01	5.873266270645416625e+03	1.599611951066763709e+02	1.887937148428601608e+00	6.362182883568552683e+01	2.433416646596016619e+02	4.264016789692821476e+03	3.433636968147033031e+01	3.828674393484531890e+01	6.078782541290832341e+03	1.730057235466860845e+02	2.900874296857203216e+00	6.936865767137105365e+01	2.606416626525366951e+02
2.380000000000000000e+02	3.436324459543489411e+03	1.026616713099828893e+01	1.131429719213881313e+01	5.258651752858685541e+03	1.254427850571540830e+02	-1.270725942163690281e+00	4.717633782283389365e+01	1.943722016094177434e+02	3.642683063105077963e+03	1.638308356549914535e+01	1.813631526273607264e+01	5.464555043096009285e+03	1.361380591952436987e+02	-2.603629710818451404e-01	5.237983557808361468e+01	2.111236008047088717e+02	3.849041666666666515e+03	2.250000000000000000e+01	2.495833333333333215e+01	5.670458333333333030e+03	1.468333333333333428e+02	7.500000000000000000e-01	5.758333333333333570e+01	2.278750000000000000e+02	4.055400270228255067e+03	2.861691643450085465e+01	3.178035140393059166e+01	5.876361623570656775e+03	1.575286074714229869e+02	1.760362971081845140e+00	6.278683108858305673e+01	2.446263991952911283e+02	4.261758873789844074e+03	3.473383286900170930e+01	3.860236947452784761e+01	6.082264913807980520e+03	1.682238816095126026e+02	2.770725942163690281e+00	6.799032884383277064e+01	2.613777983905822566e+02
2.390000000000000000e+02	3.429978598732227056e+03	1.148652714491542071e+01	1.069729300317464471e+01	5.268221918478353473e+03	1.215916030976337652e+02	-1.098422751068236058e+00	4.693059135172038765e+01	1.952160830811279766e+02	3.637655966032780270e+03	1.751409690579104250e+01	1.726531316825398932e+01	5.471923459239176736e+03	1.336083015488168826e+02	-1.742113755341180292e-01	5.231946234252686168e+01	2.113997082072306455e+02	3.845333333333333485e+03	2.354166666666666785e+01	2.383333333333333215e+01	5.675625000000000000e+03	1.456250000000000000e+02	7.500000000000000000e-01	5.770833333333333570e+01	2.275833333333333428e+02	4.053010700633886700e+03	2.956923642754229320e+01	3.040135349841267498e+01	5.879326540760823264e+03	1.576416984511831174e+02	1.674211375534118140e+00	6.309720432413980973e+01	2.437669584594360401e+02	4.260688067934439459e+03	3.559680618841791500e+01	3.696937366349202136e+01	6.083028081521646527e+03	1.696583969023662348e+02	2.598422751068236281e+00	6.848607531494627665e+01	2.599505835855387090e+02
2.400000000000000000e+02	3.424356693327511039e+03	1.121016095935415890e+01	1.182095018861775237e+01	5.274187842081363669e+03	1.205441609295589842e+02	-1.098422751068236058e+00	4.658459603206905797e+01	1.973133271958927821e+02	3.633282513330422262e+03	1.714674714634374553e+01	1.809797509430887530e+01	5.477510587707348350e+03	1.323762471314461777e+02	-1.742113755341180292e-01	5.208396468270119328e+01	2.121358302646130483e+02	3.842208333333333485e+03	2.308333333333333215e+01	2.437500000000000000e+01	5.680833333333333030e+03	1.442083333333333428e+02	7.500000000000000000e-01	5.758333333333333570e+01	2.269583333333333428e+02	4.051134153336244708e+03	2.901991952032291877e+01	3.065202490569112470e+01	5.884156078959317711e+03	1.560404195352205079e+02	1.674211375534118140e+00	6.308270198396547812e+01	2.417808364020536374e+02	4.260059973339156386e+03	3.495650570731250184e+01	3.692904981138224940e+01	6.087478824585302391e+03	1.678725057371077014e+02	2.598422751068236281e+00	6.858207063459761343e+01	2.566033394707739035e+02
2.410000000000000000e+02	3.422797468210234911e+03	1.099713822665695595e+01	1.358060145993546541e+01	5.275273815955036298e+03	1.178774259200132235e+02	-1.377749860236932911e+00	4.626018979994175595e+01	1.929970165298627762e+02	3.631148734105117455e+03	1.751940244666181101e+01	1.866530072996773271e+01	5.480491074644184664e+03	1.300428796266732832e+02	-2.722082634517998256e-01	5.188009489997087798e+01	2.097276749315980453e+02	3.839500000000000000e+03	2.404166666666666785e+01	2.375000000000000000e+01	5.685708333333333030e+03	1.422083333333333428e+02	8.333333333333333703e-01	5.750000000000000000e+01	2.264583333333333428e+02	4.047851265894882545e+03	3.056393088667152469e+01	2.883469927003226729e+01	5.890925592022481396e+03	1.543737870399934025e+02	1.938874930118466455e+00	6.311990510002912202e+01	2.431889917350686403e+02	4.256202531789765089e+03	3.708619510667637797e+01	3.391939854006453459e+01	6.096142850711629762e+03	1.665392407466534621e+02	3.044416526903599873e+00	6.873981020005824405e+01	2.599196501368039094e+02
2.420000000000000000e+02	3.416666145366356886e+03	9.777454784331835569e+00	1.325416745312699440e+01	5.286663867913180184e+03	1.210155342480092315e+02	-1.527255884233262417e+00	4.731726505091987178e+01	1.852030979624002498e+02	3.625645572683178671e+03	1.634706072549925082e+01	1.877291705989683024e+01	5.489352767289923577e+03	1.322994337906712872e+02	-3.261279421166312087e-01	5.207529919212660019e+01	2.050182156478668105e+02	3.834625000000000000e+03	2.291666666666666785e+01	2.429166666666666785e+01	5.692041666666666970e+03	1.435833333333333428e+02	8.750000000000000000e-01	5.683333333333333570e+01	2.248333333333333428e+02	4.043604427316821329e+03	2.948627260783408488e+01	2.981041627343650546e+01	5.894730566043410363e+03	1.548672328759953984e+02	2.076127942116631431e+00	6.159136747454007121e+01	2.446484510187998751e+02	4.252583854633642659e+03	3.605587854900149836e+01	3.532916588020633952e+01	6.097419465420153756e+03	1.661511324186574541e+02	3.277255884233262417e+00	6.634940161574679962e+01	2.644635687042664358e+02
2.430000000000000000e+02	3.413447486537789246e+03	1.035137318641462123e+01	1.278457504239051090e+01	5.287905644429894892e+03	1.205236185564661184e+02	-1.377749860236932911e+00	4.635160056874383372e+01	1.864697083447099430e+02	3.622765409935561365e+03	1.621735325987397758e+01	1.860062085452858938e+01	5.491411155548280476e+03	1.314701426115663878e+02	-2.722082634517998256e-01	5.138413361770524546e+01	2.066515208390216571e+02	3.832083333333333485e+03	2.208333333333333215e+01	2.441666666666666785e+01	5.694916666666666970e+03	1.424166666666666572e+02	8.333333333333333703e-01	5.641666666666666430e+01	2.268333333333333428e+02	4.041401256731105605e+03	2.794931340679268672e+01	3.023271247880474633e+01	5.898422177785053464e+03	1.533631907217669266e+02	1.938874930118466455e+00	6.144919971562808314e+01	2.470151458276450285e+02	4.250719180128877269e+03	3.381529348025204484e+01	3.604875829094282835e+01	6.101927688903439048e+03	1.643097147768671960e+02	3.044416526903599873e+00	6.648173276458949488e+01	2.671969583219567426e+02
2.440000000000000000e+02	3.413954224112249904e+03	9.346036261636307074e+00	1.331419497675327435e+01	5.290827274128617319e+03	1.135328450357284993e+02	-1.587350403936700349e+00	4.702980950869809362e+01	1.839312445026866101e+02	3.622560445389458437e+03	1.552718479748481961e+01	1.901126415504330325e+01	5.494476137064308205e+03	1.264747558511975853e+02	-3.978418686350168043e-01	5.168157142101571822e+01	2.058406222513432908e+02	3.831166666666666515e+03	2.170833333333333215e+01	2.470833333333333215e+01	5.698125000000000000e+03	1.394166666666666572e+02	7.916666666666666297e-01	5.633333333333333570e+01	2.277500000000000000e+02	4.039772887943874593e+03	2.788948186918184291e+01	3.040540251162336105e+01	5.901773862935691795e+03	1.523585774821357290e+02	1.981175201968349953e+00	6.098509524565095319e+01	2.496593777486567092e+02	4.248379109221083127e+03	3.407063040503035722e+01	3.610247168991338640e+01	6.105422725871382681e+03	1.653004882976048293e+02	3.170683737270033387e+00	6.563685715796857778e+01	2.715687554973134183e+02
2.450000000000000000e+02	3.412701276302288534e+03	7.979839255942831500e+00	1.363027042799845212e+01	5.296182311636607665e+03	1.110140316322143121e+02	-1.661104924515960590e+00	4.841312136966083557e+01	1.864080325931095388e+02	3.620767304817810782e+03	1.459408629463808182e+01	1.898180188066589125e+01	5.500278655818304287e+03	1.245278491494404847e+02	-4.138857955913136655e-01	5.233156068483042134e+01	2.062665162965547552e+02	3.828833333333333485e+03	2.120833333333333215e+01	2.433333333333333215e+01	5.704375000000000000e+03	1.380416666666666572e+02	8.333333333333333703e-01	5.625000000000000000e+01	2.261250000000000000e+02	4.036899361848856188e+03	2.782258037202858247e+01	2.968486478600077305e+01	5.908471344181695713e+03	1.515554841838928155e+02	2.080552462257980295e+00	6.016843931516957866e+01	2.459834837034452448e+02	4.244965390364378436e+03	3.443682741072383635e+01	3.503639623866821040e+01	6.112567688363392335e+03	1.650693017011190022e+02	3.327771591182627553e+00	6.408687863033915733e+01	2.658419674068904897e+02
2.460000000000000000e+02	3.407386578879967146e+03	7.168492064405606712e+00	1.269572268195658893e+01	5.297407992034231938e+03	1.127300756266375856e+02	-1.158316599664789059e+00	4.890462652026039336e+01	1.855352711327748239e+02	3.615047456106650316e+03	1.406341269886947032e+01	1.861869467431162661e+01	5.502099829350448999e+03	1.262192044799854642e+02	-1.208249664990611594e-01	5.276481326013019668e+01	2.066426355663874119e+02	3.822708333333333485e+03	2.095833333333333215e+01	2.454166666666666785e+01	5.706791666666666970e+03	1.397083333333333428e+02	9.166666666666666297e-01	5.662500000000000000e+01	2.277500000000000000e+02	4.030369210560016654e+03	2.785325396779719398e+01	3.046463865902170909e+01	5.911483503982884940e+03	1.531974621866812072e+02	1.954158299832394530e+00	6.048518673986980332e+01	2.488573644336125881e+02	4.238030087786699369e+03	3.474817460226105936e+01	3.638761065137674677e+01	6.116175341299102001e+03	1.666865910400291000e+02	2.991649932998122097e+00	6.434537347973960664e+01	2.699647288672251761e+02
2.470000000000000000e+02	3.402859467486259291e+03	7.285304348603730773e+00	1.347687561794276512e+01	5.302043378418598877e+03	1.138929230914107791e+02	-1.221471334322991709e+00	4.861935738293691855e+01	1.900253096541871400e+02	3.611179733743129873e+03	1.376765217430186539e+01	1.911343780897138345e+01	5.506917522542632469e+03	1.263839615457053895e+02	-1.940690004948292247e-01	5.285134535813512713e+01	2.084709881604268844e+02	3.819500000000000000e+03	2.025000000000000000e+01	2.475000000000000000e+01	5.711791666666666970e+03	1.388750000000000000e+02	8.333333333333333703e-01	5.708333333333333570e+01	2.269166666666666572e+02	4.027820266256870127e+03	2.673234782569813461e+01	3.038656219102861655e+01	5.916665810790701471e+03	1.513660384542945962e+02	1.860735667161495854e+00	6.131532130853154428e+01	2.453623451729064300e+02	4.236140532513740254e+03	3.321469565139626923e+01	3.602312438205723311e+01	6.121539954914735063e+03	1.638570769085892209e+02	2.888138000989658671e+00	6.554730928372974574e+01	2.638080236791461743e+02
2.480000000000000000e+02	3.394713584144721608e+03	8.418776540354864224e+00	1.144113505920043927e+01	5.304318264521676610e+03	1.151239109290043530e+02	-1.206596468046966297e+00	4.863339973465924260e+01	1.899006056980230142e+02	3.604335958739027319e+03	1.500105493684409907e+01	1.767890086293355267e+01	5.510638298927504366e+03	1.274786221311688479e+02	-2.074649006901498893e-01	5.281669986732962485e+01	2.079294695156781927e+02	3.813958333333333485e+03	2.158333333333333215e+01	2.391666666666666785e+01	5.716958333333333030e+03	1.398333333333333428e+02	7.916666666666666297e-01	5.700000000000000000e+01	2.259583333333333428e+02	4.023580707927639651e+03	2.816561172982256522e+01	3.015443247039978303e+01	5.923278367739161695e+03	1.521880445354978519e+02	1.790798234023483149e+00	6.118330013267037515e+01	2.439871971509884929e+02	4.233203082521945362e+03	3.474789012631180185e+01	3.639219827413289465e+01	6.129598402144989450e+03	1.645427557376623326e+02	2.789929801380299779e+00	6.536660026534075030e+01	2.620160609686436715e+02
2.490000000000000000e+02	3.392959439455889878e+03	8.951085947357416472e+00	1.073370801152063692e+01	5.308890463343635929e+03	1.146202893907505427e+02	-9.014520191059524068e-01	4.835805865477583154e+01	1.882602287945925639e+02	3.601708886394611909e+03	1.464220964034537431e+01	1.763768733909365238e+01	5.516591065005150995e+03	1.270601446953752713e+02	7.607323780357111431e-03	5.284569599405458007e+01	2.054426143972962677e+02	3.810458333333333485e+03	2.033333333333333215e+01	2.454166666666666785e+01	5.724291666666666970e+03	1.395000000000000000e+02	9.166666666666666297e-01	5.733333333333333570e+01	2.226250000000000000e+02	4.019207780272055061e+03	2.602445702632128999e+01	3.144564599423968332e+01	5.931992268328182945e+03	1.519398553046247287e+02	1.825726009552976148e+00	6.182097067261209133e+01	2.398073856027037323e+02	4.227957227210777091e+03	3.171558071930924783e+01	3.834962532181269523e+01	6.139692869989698011e+03	1.643797106092494573e+02	2.734785352439285777e+00	6.630860801189083986e+01	2.569897712054074645e+02
2.500000000000000000e+02	3.388611158946735941e+03	1.098987041127393205e+01	9.989275589288885371e+00	5.314883511253754477e+03	1.137889369357767464e+02	-9.106384576671501252e-01	4.799587267780704281e+01	1.936416712353804428e+02	3.598305579473368198e+03	1.561993520563696691e+01	1.695297112797777572e+01	5.521358422293544209e+03	1.258736351345550446e+02	2.384743783309162257e-02	5.251876967223685000e+01	2.088416689510235642e+02	3.808000000000000000e+03	2.025000000000000000e+01	2.391666666666666785e+01	5.727833333333333030e+03	1.379583333333333428e+02	9.583333333333333703e-01	5.704166666666666430e+01	2.240416666666666572e+02	4.017694420526631802e+03	2.488006479436303309e+01	3.088036220535555998e+01	5.934308244373121852e+03	1.500430315321116552e+02	1.892819228833575007e+00	6.156456366109647860e+01	2.392416643823097502e+02	4.227388841053263604e+03	2.951012958872606617e+01	3.784405774404444855e+01	6.140783155412911583e+03	1.621277297308899392e+02	2.827305124333816977e+00	6.608746065552628579e+01	2.544416620979528716e+02
2.510000000000000000e+02	3.381339168188348140e+03	9.943161421932542154e+00	1.046891043794304998e+01	5.320824194084950250e+03	1.145774892309392783e+02	-1.237141330553348073e+00	4.820761497303364962e+01	1.917351692487969217e+02	3.592294584094173842e+03	1.486741404429960411e+01	1.740112188563819018e+01	5.526745430375808610e+03	1.266845779488029677e+02	-1.602373319433406662e-01	5.243714081985015696e+01	2.076592512910651180e+02	3.803250000000000000e+03	1.979166666666666785e+01	2.433333333333333215e+01	5.732666666666666970e+03	1.387916666666666572e+02	9.166666666666666297e-01	5.666666666666666430e+01	2.235833333333333428e+02	4.014205415905826158e+03	2.471591928903373159e+01	3.126554478102847412e+01	5.938587902957525330e+03	1.508987553845303466e+02	1.993570665276673815e+00	6.089619251348317164e+01	2.395074153756015676e+02	4.225160831811652315e+03	2.964017191140079177e+01	3.819775622872361254e+01	6.144509139248383690e+03	1.630058441023940361e+02	3.070474663886681110e+00	6.512571836029967187e+01	2.554314974178697639e+02
2.520000000000000000e+02	3.379568241984698489e+03	9.688913635269489788e+00	1.103552495506663433e+01	5.322404155976254515e+03	1.123047996833550854e+02	-9.977824323842502396e-01	4.867070346709821393e+01	1.976500392698816597e+02	3.589721620992349017e+03	1.467779015096807882e+01	1.753859581086665287e+01	5.529868744654793772e+03	1.252565665083442212e+02	-1.972454952545843465e-02	5.264785173354911052e+01	2.104708529682741585e+02	3.799875000000000000e+03	1.966666666666666785e+01	2.404166666666666785e+01	5.737333333333333030e+03	1.382083333333333428e+02	9.583333333333333703e-01	5.662500000000000000e+01	2.232916666666666572e+02	4.010028379007650983e+03	2.465554318236525688e+01	3.054473752246668283e+01	5.944797922011872288e+03	1.511601001583224786e+02	1.936391216192125064e+00	6.060214826645088948e+01	2.361124803650591559e+02	4.220181758015301966e+03	2.964441969806384591e+01	3.704780837826670137e+01	6.152262510690411546e+03	1.641118669833115860e+02	2.914449099050917091e+00	6.457929653290177896e+01	2.489332940634516547e+02
2.530000000000000000e+02	3.375193235162107612e+03	8.508696309986886419e+00	1.225724866129379187e+01	5.322646916427495853e+03	1.098238539096512056e+02	-1.000000000000000000e+00	4.775694724236772259e+01	1.963611671147522486e+02	3.585596617581053579e+03	1.429601482166010840e+01	1.800362433064689682e+01	5.531927624880414442e+03	1.237452602881589314e+02	0.000000000000000000e+00	5.206597362118385774e+01	2.101389168907094529e+02	3.796000000000000000e+03	2.008333333333333215e+01	2.375000000000000000e+01	5.741208333333333030e+03	1.376666666666666572e+02	1.000000000000000000e+00	5.637500000000000000e+01	2.239166666666666572e+02	4.006403382418946421e+03	2.587065184500655590e+01	2.949637566935310318e+01	5.950489041786251619e+03	1.515880730451743830e+02	2.000000000000000000e+00	6.068402637881614226e+01	2.376944164426238615e+02	4.216806764837892842e+03	3.165797035667977610e+01	3.524275133870620635e+01	6.159769750239170207e+03	1.655094794236821087e+02	3.000000000000000000e+00	6.499305275763228451e+01	2.514721662185810658e+02
2.540000000000000000e+02	3.372907785585728561e+03	8.109611744857811999e+00	1.444066479759641730e+01	5.327621884979708739e+03	1.120639598583915131e+02	-1.161349556996150501e+00	4.757087988307951321e+01	1.929816905075780653e+02	3.582224726126197766e+03	1.386730587242890600e+01	1.913699906546487384e+01	5.536623442489854824e+03	1.252194799291957565e+02	-1.015081118314086206e-01	5.213960660820642090e+01	2.081575119204557041e+02	3.791541666666666515e+03	1.962500000000000000e+01	2.383333333333333215e+01	5.745625000000000000e+03	1.383750000000000000e+02	9.583333333333333703e-01	5.670833333333333570e+01	2.233333333333333428e+02	4.000858607207135265e+03	2.538269412757109222e+01	2.852966760120179046e+01	5.954626557510145176e+03	1.515305200708042435e+02	2.018174778498075472e+00	6.127706005846025050e+01	2.385091547462109816e+02	4.210175547747604469e+03	3.114038825514218800e+01	3.322600186907024522e+01	6.163628115020291261e+03	1.646860401416084869e+02	3.078016223662817463e+00	6.584578678358715820e+01	2.536849761590886203e+02
2.550000000000000000e+02	3.368255362147830965e+03	8.901331914357506037e+00	1.362652014762597474e+01	5.330346487946639172e+03	1.103019045150710156e+02	-1.206596468046966741e+00	4.818279452196682655e+01	1.946449597850463533e+02	3.577815181073915483e+03	1.397149929051208694e+01	1.847992674047965522e+01	5.539923243973319586e+03	1.247134522575355078e+02	-2.074649006901501114e-01	5.240389726098341328e+01	2.094266465591898339e+02	3.787375000000000000e+03	1.904166666666666785e+01	2.333333333333333215e+01	5.749500000000000000e+03	1.391250000000000000e+02	7.916666666666666297e-01	5.662500000000000000e+01	2.242083333333333428e+02	3.996934818926084517e+03	2.411183404282125053e+01	2.818673992618700908e+01	5.959076756026680414e+03	1.535365477424644780e+02	1.790798234023483371e+00	6.084610273901658672e+01	2.389900201074768518e+02	4.206494637852169035e+03	2.918200141897582967e+01	3.304014651904068955e+01	6.168653512053360828e+03	1.679480954849289844e+02	2.789929801380300223e+00	6.506720547803317345e+01	2.537717068816203323e+02
2.560000000000000000e+02	3.365773938476495914e+03	8.118512998528377267e+00	1.327557328276218129e+01	5.333004115577200537e+03	1.104397200376936894e+02	-1.563168861739834270e+00	4.661146748977498078e+01	1.938320769316632095e+02	3.576032802571581215e+03	1.320508983259752256e+01	1.824195330804775494e+01	5.543606224455266783e+03	1.237823600188468447e+02	-4.274177642032505053e-01	5.161823374488749039e+01	2.086868717991649191e+02	3.786291666666666515e+03	1.829166666666666785e+01	2.320833333333333215e+01	5.754208333333333030e+03	1.371250000000000000e+02	7.083333333333333703e-01	5.662500000000000000e+01	2.235416666666666572e+02	3.996550530761751816e+03	2.337824350073581314e+01	2.817471335861890935e+01	5.964810442211399277e+03	1.504676399811531553e+02	1.844084430869917135e+00	6.163176625511250961e+01	2.383964615341683952e+02	4.206809394856837571e+03	2.846482033480495843e+01	3.314109338390448301e+01	6.175412551089465524e+03	1.638102799623063106e+02	2.979835528406501233e+00	6.663853251022501922e+01	2.532512564016701049e+02
2.570000000000000000e+02	3.359630687458165085e+03	9.098702666338486011e+00	1.324825640153433426e+01	5.336183729718855830e+03	1.130352572346206870e+02	-1.331206375086735783e+00	4.567601597633097299e+01	2.002359439587316103e+02	3.570940343729082542e+03	1.352851799983590908e+01	1.797829486743383143e+01	5.546591864859427915e+03	1.254967952839770078e+02	-3.114365208767012616e-01	5.073384132149882220e+01	2.129304719793658194e+02	3.782250000000000000e+03	1.795833333333333215e+01	2.270833333333333215e+01	5.757000000000000000e+03	1.379583333333333428e+02	7.083333333333333703e-01	5.579166666666666430e+01	2.256250000000000000e+02	3.993559656270917458e+03	2.238814866683075522e+01	2.743837179923283287e+01	5.967408135140572085e+03	1.504198713826896778e+02	1.728103187543367891e+00	6.084949201183450640e+01	2.383195280206341806e+02	4.204869312541834915e+03	2.681796400032817829e+01	3.216841026513233004e+01	6.177816270281144170e+03	1.628814094320460129e+02	2.747873041753402745e+00	6.590731735700235561e+01	2.510140560412683897e+02
2.580000000000000000e+02	3.357555120671480836e+03	8.471889560188813562e+00	1.400000000000000000e+01	5.335751717284761980e+03	1.136842313263996260e+02	-1.247782432384249685e+00	4.715329730066987679e+01	1.995252490240360430e+02	3.568694227002406933e+03	1.311094478009440678e+01	1.800000000000000000e+01	5.547042525309047051e+03	1.250712823298664773e+02	-2.697245495254581016e-01	5.170164865033493840e+01	2.140959578453513643e+02	3.779833333333333485e+03	1.775000000000000000e+01	2.200000000000000000e+01	5.758333333333333030e+03	1.364583333333333428e+02	7.083333333333333703e-01	5.625000000000000000e+01	2.286666666666666572e+02	3.990972439664260037e+03	2.238905521990559322e+01	2.600000000000000000e+01	5.969624141357619010e+03	1.478453843368002083e+02	1.686391216192124842e+00	6.079835134966506160e+01	2.432373754879819501e+02	4.202111545995186134e+03	2.702811043981118644e+01	3.000000000000000000e+01	6.180914949381904080e+03	1.592324353402670454e+02	2.664449099050916203e+00	6.534670269933012321e+01	2.578080843092972714e+02
2.590000000000000000e+02	3.353523059516777721e+03	7.240889307512805573e+00	1.115222695912841822e+01	5.338505513958870324e+03	1.081803911283940494e+02	-1.121373380541499820e+00	4.681668179069605884e+01	1.986087942714716519e+02	3.565303196425055830e+03	1.257877798708973671e+01	1.605528014623087429e+01	5.550481923646101677e+03	1.219651955641970318e+02	-1.648533569374165397e-01	5.140834089534803297e+01	2.138252304690691403e+02	3.777083333333333485e+03	1.791666666666666785e+01	2.095833333333333215e+01	5.762458333333333030e+03	1.357500000000000000e+02	7.916666666666666297e-01	5.600000000000000000e+01	2.290416666666666572e+02	3.988863470241611139e+03	2.325455534624359899e+01	2.586138652043579000e+01	5.974434743020564383e+03	1.495348044358029824e+02	1.748186690270749910e+00	6.059165910465196703e+01	2.442581028642641741e+02	4.200643607149889249e+03	2.859244402582053013e+01	3.076443970753824431e+01	6.186411152707795736e+03	1.633196088716059364e+02	2.704706713874832857e+00	6.518331820930393405e+01	2.594745390618616625e+02
2.600000000000000000e+02	3.350423358688290591e+03	5.294540571650431460e+00	1.201922916506263306e+01	5.341668355088559110e+03	1.079658163136325015e+02	-1.005942292142123273e+00	4.670288328552766188e+01	1.985265491714246480e+02	3.562440846010812038e+03	1.133477028582521484e+01	1.682211458253131653e+01	5.554771677544279555e+03	1.214204081568162508e+02	-1.279711460710616366e-01	5.116394164276383094e+01	2.129716079190456526e+02	3.774458333333333485e+03	1.737500000000000000e+01	2.162500000000000000e+01	5.767875000000000000e+03	1.348750000000000000e+02	7.500000000000000000e-01	5.562500000000000000e+01	2.274166666666666572e+02	3.986475820655854932e+03	2.341522971417478516e+01	2.642788541746868347e+01	5.980978322455720445e+03	1.483295918431837492e+02	1.627971146071061526e+00	6.008605835723616906e+01	2.418617254142876618e+02	4.198493307978376833e+03	2.945545942834957032e+01	3.123077083493736694e+01	6.194081644911440890e+03	1.617841836863674985e+02	2.505942292142123051e+00	6.454711671447233812e+01	2.563067841619086948e+02
2.610000000000000000e+02	3.347330055066486239e+03	5.842029643320223897e+00	1.112440477925762927e+01	5.345211486321567463e+03	1.056291791746012905e+02	-9.887430609197569442e-01	4.644066479759641908e+01	1.969821361388806338e+02	3.559560860866576604e+03	1.162934815499344587e+01	1.622886905629547982e+01	5.557751576494117216e+03	1.198562562539673166e+02	-1.818715304598784721e-01	5.113699906546487739e+01	2.128035680694403311e+02	3.771791666666666515e+03	1.741666666666666785e+01	2.133333333333333215e+01	5.770291666666666970e+03	1.340833333333333428e+02	6.250000000000000000e-01	5.583333333333333570e+01	2.286250000000000000e+02	3.984022472466756426e+03	2.320398517833989160e+01	2.643779761037118448e+01	5.982831756839216723e+03	1.483104104126993832e+02	1.431871530459878361e+00	6.052966760120179401e+01	2.444464319305596689e+02	4.196253278266846792e+03	2.899130369001311180e+01	3.154226188740903325e+01	6.195371847011766476e+03	1.625374874920653951e+02	2.238743060919756722e+00	6.522600186907024522e+01	2.602678638611193378e+02
2.620000000000000000e+02	3.347758265713428045e+03	6.352058984837741562e+00	1.014069459116967664e+01	5.349918404147281763e+03	1.010060178491018661e+02	-8.635242913114342667e-01	4.609828088806412438e+01	1.964980638723458242e+02	3.559316632856714023e+03	1.165519615908553774e+01	1.569534729558483832e+01	5.561750868740306942e+03	1.162946755912175973e+02	-2.234288123223838185e-01	5.065330711069872649e+01	2.133115319361729121e+02	3.770875000000000000e+03	1.695833333333333215e+01	2.125000000000000000e+01	5.773583333333333030e+03	1.315833333333333428e+02	4.166666666666666852e-01	5.520833333333333570e+01	2.301250000000000000e+02	3.982433367143285977e+03	2.226147050758112655e+01	2.680465270441516168e+01	5.985415797926359119e+03	1.468719910754490741e+02	1.056762145655717244e+00	5.976335955596794491e+01	2.469384680638270879e+02	4.193991734286571955e+03	2.756460768182892451e+01	3.235930540883032336e+01	6.197248262519384298e+03	1.621606488175648337e+02	1.696857624644767748e+00	6.431838577860254702e+01	2.637519361276541758e+02
2.630000000000000000e+02	3.338983839527678811e+03	4.758990097589071766e+00	9.477317131648687720e+00	5.358217608379731246e+03	1.035402578280353794e+02	-8.299687361450258649e-01	4.621672705333827480e+01	1.936008023203980599e+02	3.552450253097172663e+03	1.112949504879453499e+01	1.505115856582434475e+01	5.567296304189865623e+03	1.180201289140176897e+02	-1.858177014058462473e-01	5.081669686000247310e+01	2.124045678268657014e+02	3.765916666666666515e+03	1.750000000000000000e+01	2.062500000000000000e+01	5.776375000000000000e+03	1.325000000000000000e+02	4.583333333333333148e-01	5.541666666666666430e+01	2.312083333333333428e+02	3.979383080236160367e+03	2.387050495120546501e+01	2.619884143417565525e+01	5.985453695810134377e+03	1.469798710859823245e+02	1.102484368072512932e+00	6.001663647333085549e+01	2.500120988398009843e+02	4.192849493805654674e+03	3.024100990241093001e+01	3.177268286835131050e+01	6.194532391620268754e+03	1.614597421719646206e+02	1.746635402811692384e+00	6.461660627999505380e+01	2.688158643462686541e+02
2.640000000000000000e+02	3.330822741608307297e+03	5.271694099688671642e+00	8.810099313343826566e+00	5.366401958204395669e+03	1.099338448290647250e+02	-7.259424334001736145e-01	4.636592898053166323e+01	1.955611099343586261e+02	3.546369704137487133e+03	1.144834704984433671e+01	1.455088299000524721e+01	5.573055145768864350e+03	1.217794224145323625e+02	-1.546378833667534924e-01	5.057879782359916732e+01	2.135930549671793131e+02	3.761916666666666515e+03	1.762500000000000000e+01	2.029166666666666785e+01	5.779708333333333030e+03	1.336250000000000000e+02	4.166666666666666852e-01	5.479166666666666430e+01	2.316250000000000000e+02	3.977463629195845897e+03	2.380165295015566329e+01	2.603245034332808672e+01	5.986361520897801711e+03	1.454705775854676517e+02	9.879712167000869183e-01	5.900453550973416128e+01	2.496569450328206869e+02	4.193010591725025733e+03	2.997830590031132658e+01	3.177323401998950914e+01	6.193014708462270391e+03	1.573161551709352750e+02	1.559275766733507096e+00	6.321740435280166537e+01	2.676888900656413739e+02
2.650000000000000000e+02	3.328846541914018871e+03	5.650536821602349491e+00	9.545966488868989686e+00	5.373609863180366119e+03	1.084168069588712342e+02	-8.635242913114342667e-01	4.617517449965305332e+01	1.945199421732162364e+02	3.543777437623676178e+03	1.176276841080117563e+01	1.479381657776782788e+01	5.578888264923516545e+03	1.207917368127689457e+02	-2.234288123223838185e-01	5.025425391649319806e+01	2.129058044199414326e+02	3.758708333333333485e+03	1.787500000000000000e+01	2.004166666666666785e+01	5.784166666666666970e+03	1.331666666666666572e+02	4.166666666666666852e-01	5.433333333333333570e+01	2.312916666666666572e+02	3.973639229042990792e+03	2.398723158919882437e+01	2.528951675556550782e+01	5.989445068409817395e+03	1.455415965205643829e+02	1.056762145655717244e+00	5.841241275017347334e+01	2.496775289133918818e+02	4.188570124752647644e+03	3.009946317839764873e+01	3.053736684446434424e+01	6.194723470152967820e+03	1.579165263744620802e+02	1.696857624644767748e+00	6.249149216701361809e+01	2.680633911601170780e+02
2.660000000000000000e+02	3.321621700397943187e+03	6.366714422256567474e+00	7.821473580060615660e+00	5.373320684492439796e+03	1.087797647284721876e+02	-8.299687361450256429e-01	4.558631004760229644e+01	1.943697920365241600e+02	3.537873350198971366e+03	1.218335721112828374e+01	1.411907012336364176e+01	5.580681175579553383e+03	1.213273823642361009e+02	-1.858177014058461363e-01	4.981398835713448392e+01	2.127057293515954086e+02	3.754125000000000000e+03	1.800000000000000000e+01	2.041666666666666785e+01	5.788041666666666970e+03	1.338750000000000000e+02	4.583333333333333148e-01	5.404166666666666430e+01	2.310416666666666572e+02	3.970376649801028634e+03	2.381664278887171804e+01	2.671426320996969395e+01	5.995402157753780557e+03	1.464226176357639133e+02	1.102484368072512710e+00	5.826934497619884468e+01	2.493776039817379058e+02	4.186628299602057268e+03	2.963328557774343253e+01	3.301185975327271649e+01	6.202762648840894144e+03	1.589702352715277982e+02	1.746635402811692162e+00	6.249702328573103216e+01	2.677135412968091259e+02
2.670000000000000000e+02	3.319269045052983984e+03	5.654144108765070342e+00	6.955504411626261430e+00	5.372676268010010972e+03	1.095937880497362187e+02	-7.259424334001736145e-01	4.589565240062616169e+01	1.966764921936263306e+02	3.535217855859825249e+03	1.161873872104920125e+01	1.370691887247979679e+01	5.582650634005005486e+03	1.217135606915347807e+02	-1.546378833667534924e-01	5.009365953364641655e+01	2.131507460968131795e+02	3.751166666666666515e+03	1.758333333333333215e+01	2.045833333333333215e+01	5.792625000000000000e+03	1.338333333333333428e+02	4.166666666666666852e-01	5.429166666666666430e+01	2.296250000000000000e+02	3.967115477473507781e+03	2.354792794561746305e+01	2.720974779418686751e+01	6.002599365994994514e+03	1.459531059751319049e+02	9.879712167000869183e-01	5.848967379968691205e+01	2.460992539031868205e+02	4.183064288280348592e+03	2.951252255790159396e+01	3.396116225504040642e+01	6.212573731989989028e+03	1.580728786169304669e+02	1.559275766733507096e+00	6.268768093270716690e+01	2.625735078063736410e+02
2.680000000000000000e+02	3.313879310849559261e+03	5.572680511962280647e+00	5.724747683480533311e+00	5.378555807214322158e+03	1.101006016279666540e+02	-8.299687361450256429e-01	4.521346473689596479e+01	1.924954964278064722e+02	3.530647988758113115e+03	1.189050692264780551e+01	1.336237384174026666e+01	5.588007070273827594e+03	1.217586341473166556e+02	-1.858177014058461363e-01	4.935673236844797884e+01	2.105185815472365789e+02	3.747416666666666515e+03	1.820833333333333215e+01	2.100000000000000000e+01	5.797458333333333030e+03	1.334166666666666572e+02	4.583333333333333148e-01	5.350000000000000000e+01	2.285416666666666572e+02	3.964185344575219915e+03	2.452615974401885879e+01	2.863762615825973512e+01	6.006909596392838466e+03	1.450746991860166588e+02	1.102484368072512710e+00	5.764326763155202116e+01	2.465647517860967355e+02	4.180954022483773770e+03	3.084398615470438187e+01	3.627525231651947024e+01	6.216360859452343902e+03	1.567327317053666604e+02	1.746635402811692162e+00	6.178653526310403521e+01	2.645878369055268422e+02
2.690000000000000000e+02	3.310574483369266090e+03	7.074924585476049188e+00	5.902502008086630170e+00	5.378068528734857864e+03	1.090602698315429393e+02	-6.100229134237712403e-01	4.555691464162482163e+01	1.937709790620274362e+02	3.526953908351299560e+03	1.259996229273802371e+01	1.359708433737664990e+01	5.588305097700762417e+03	1.214676349157714697e+02	-3.417812337855230531e-02	4.942429065414574296e+01	2.123854895310137181e+02	3.743333333333333485e+03	1.812500000000000000e+01	2.129166666666666785e+01	5.798541666666666970e+03	1.338750000000000000e+02	5.416666666666666297e-01	5.329166666666666430e+01	2.310000000000000000e+02	3.959712758315367410e+03	2.365003770726197629e+01	2.898624899595668580e+01	6.008778235632571523e+03	1.462823650842285303e+02	1.117511456711885565e+00	5.715904267918758563e+01	2.496145104689862819e+02	4.176092183297400879e+03	2.917507541452395259e+01	3.668083132524670731e+01	6.219014804598476076e+03	1.586897301684570607e+02	1.693356246757104611e+00	6.102641869170850697e+01	2.682290209379725638e+02
2.700000000000000000e+02	3.308465899654604527e+03	6.322995091787914745e+00	8.505330590195910645e+00	5.382412582568944345e+03	1.049119666643574789e+02	-5.381883952584500808e-01	4.551393849222166210e+01	1.895304305851187507e+02	3.524378783160635521e+03	1.220316421256062256e+01	1.477349862843128925e+01	5.592727124617806112e+03	1.192268166655120751e+02	-3.992753096255835521e-02	4.940280257944416320e+01	2.098902152925593612e+02	3.740291666666666515e+03	1.808333333333333215e+01	2.104166666666666785e+01	5.803041666666666970e+03	1.335416666666666572e+02	4.583333333333333148e-01	5.329166666666666430e+01	2.302500000000000000e+02	3.956204550172697509e+03	2.396350245410604174e+01	2.730983470490204468e+01	6.013356208715527828e+03	1.478565166678212393e+02	9.565941976292249294e-01	5.718053075388916540e+01	2.506097847074406388e+02	4.172117433678728048e+03	2.984367157487874778e+01	3.357800274313742506e+01	6.223670750764389595e+03	1.621713666689758497e+02	1.454855061925116599e+00	6.106939484111166649e+01	2.709695694148812777e+02
2.710000000000000000e+02	3.305094452468688360e+03	6.023833868951346204e+00	8.156013845295616349e+00	5.379249621874054355e+03	1.065419346208921780e+02	-6.094757082487300970e-01	4.545924913954804936e+01	1.894148407673427243e+02	3.521693059567677665e+03	1.184525026780900703e+01	1.447384025598114121e+01	5.593895644270361117e+03	1.195001339771127675e+02	-1.380711874576983633e-01	4.925045790310736038e+01	2.091449203836713764e+02	3.738291666666666515e+03	1.766666666666666785e+01	2.079166666666666785e+01	5.808541666666666970e+03	1.324583333333333428e+02	3.333333333333333148e-01	5.304166666666666430e+01	2.288750000000000000e+02	3.954890273765655365e+03	2.348808306552432867e+01	2.710949307735219449e+01	6.023187689062972822e+03	1.454165326895539181e+02	8.047378541243650485e-01	5.683287543022596822e+01	2.486050796163286236e+02	4.171488880864644671e+03	2.930949946438198950e+01	3.342731948803771758e+01	6.237833711459279584e+03	1.583747320457745218e+02	1.276142374915396616e+00	6.062408419378527924e+01	2.683351592326572472e+02
2.720000000000000000e+02	3.299472909897359386e+03	5.771759716751002856e+00	8.493785672396972686e+00	5.383761306559564218e+03	1.099437578122817740e+02	-6.173926762196431106e-01	4.575059526239265040e+01	1.854754888203435144e+02	3.516028121615346208e+03	1.151087985837550143e+01	1.485105950286515153e+01	5.598880653279781654e+03	1.223052122394742156e+02	-1.628630047764881850e-01	4.939613096452966090e+01	2.062169110768384428e+02	3.732583333333333485e+03	1.725000000000000000e+01	2.120833333333333215e+01	5.814000000000000000e+03	1.346666666666666572e+02	2.916666666666666852e-01	5.304166666666666430e+01	2.269583333333333428e+02	3.949138545051320762e+03	2.298912014162449680e+01	2.756560716380151277e+01	6.029119346720218346e+03	1.470281210938590846e+02	7.461963381098215553e-01	5.668720236880366770e+01	2.476997555898282428e+02	4.165693756769307583e+03	2.872824028324899714e+01	3.392288099426968984e+01	6.244238693440435782e+03	1.593895755210515404e+02	1.200726009552976370e+00	6.033273807094067820e+01	2.684411778463231713e+02
2.730000000000000000e+02	3.293896420884248982e+03	6.764756978355514150e+00	8.715569311270325414e+00	5.386758819206701446e+03	1.097271177098140242e+02	-6.160254037844385966e-01	4.691718108956114008e+01	1.863554079921186144e+02	3.511260710442124491e+03	1.231987848917775707e+01	1.471195132230182878e+01	5.603150242936684663e+03	1.223843921882403407e+02	-1.830127018922192983e-01	5.029192387811389864e+01	2.053235373293926216e+02	3.728625000000000000e+03	1.787500000000000000e+01	2.070833333333333215e+01	5.819541666666666970e+03	1.350416666666666572e+02	2.500000000000000000e-01	5.366666666666666430e+01	2.242916666666666572e+02	3.945989289557875509e+03	2.343012151082224293e+01	2.670471534436483552e+01	6.035933090396649277e+03	1.476989411450929879e+02	6.830127018922192983e-01	5.704140945521942996e+01	2.432597960039406928e+02	4.163353579115751018e+03	2.898524302164448585e+01	3.270109735539634244e+01	6.252324514126632494e+03	1.603562156235192901e+02	1.116025403784438597e+00	6.041615224377218851e+01	2.622279253412147000e+02
2.740000000000000000e+02	3.294029116939394953e+03	5.797364130586048603e+00	8.888989984236825848e+00	5.386778030371529894e+03	1.054376256804204530e+02	-5.786893258332631573e-01	4.655745206341624254e+01	1.896986946132454648e+02	3.509702058469697477e+03	1.135701539862635912e+01	1.509032832545174685e+01	5.604618181852431007e+03	1.201146461735435480e+02	-2.060113295832982361e-01	5.032039269837478912e+01	2.073076806399560610e+02	3.725375000000000000e+03	1.691666666666666785e+01	2.129166666666666785e+01	5.822458333333333030e+03	1.347916666666666572e+02	1.666666666666666574e-01	5.408333333333333570e+01	2.249166666666666572e+02	3.941047941530302523e+03	2.247631793470697659e+01	2.749300500788158885e+01	6.040298484814235053e+03	1.494686871597897664e+02	5.393446629166315232e-01	5.784627396829188228e+01	2.425256526933772534e+02	4.156720883060605047e+03	2.803596920274728888e+01	3.369434334909651341e+01	6.258138636295136166e+03	1.641457076529128756e+02	9.120226591665964166e-01	6.160921460325042887e+01	2.601346387200878212e+02
2.750000000000000000e+02	3.283765949226381508e+03	4.856784658278085587e+00	9.580918128014252133e+00	5.391756317943769318e+03	1.101833385449244247e+02	-5.786893258332631573e-01	4.586849223027500955e+01	1.916724330709534740e+02	3.501820474613190527e+03	1.086589232913904368e+01	1.533212573067379125e+01	5.609732325638551629e+03	1.235083359391288838e+02	-2.060113295832982361e-01	4.987174611513750477e+01	2.076278832021434084e+02	3.719875000000000000e+03	1.687500000000000000e+01	2.108333333333333215e+01	5.827708333333333030e+03	1.368333333333333428e+02	1.666666666666666574e-01	5.387500000000000000e+01	2.235833333333333428e+02	3.937929525386809473e+03	2.288410767086095632e+01	2.683454093599287305e+01	6.045684341028114432e+03	1.501583307275377877e+02	5.393446629166315232e-01	5.787825388486249523e+01	2.395387834645232772e+02	4.155984050773618947e+03	2.889321534172191264e+01	3.258574853865241039e+01	6.263660348722896742e+03	1.634833281217422609e+02	9.120226591665964166e-01	6.188150776972499045e+01	2.554942335957132116e+02
2.760000000000000000e+02	3.285357662337974489e+03	5.814293347233258302e+00	9.033150184532471982e+00	5.398860005921751508e+03	1.048836723907986794e+02	-7.908329997330663108e-01	4.558476644433343239e+01	1.892100989188276685e+02	3.501428831168987472e+03	1.119881334028329434e+01	1.509990842559956903e+01	5.616513336294209694e+03	1.202960028620660040e+02	-2.704164998665331554e-01	4.952154988883338405e+01	2.051883827927471771e+02	3.717500000000000000e+03	1.658333333333333215e+01	2.116666666666666785e+01	5.834166666666666970e+03	1.357083333333333428e+02	2.500000000000000000e-01	5.345833333333333570e+01	2.211666666666666572e+02	3.933571168831012528e+03	2.196785332638336996e+01	2.723342490773376667e+01	6.051819997039124246e+03	1.511206638046006674e+02	7.704164998665331554e-01	5.739511677783328736e+01	2.371449505405861373e+02	4.149642337662025056e+03	2.735237331943340422e+01	3.330018314880086194e+01	6.269473327411582432e+03	1.665329942758680204e+02	1.290832999733066311e+00	6.133190022233323901e+01	2.531232344145056459e+02
2.770000000000000000e+02	3.281388405656077794e+03	5.719320860629482084e+00	8.946781999512493755e+00	5.401628504018624881e+03	1.047848930393437428e+02	-9.302398582179318698e-01	4.607341368652380709e+01	1.958971343301368506e+02	3.498048369494705639e+03	1.108882709698140800e+01	1.466089099975624777e+01	5.620126752009312440e+03	1.201007798530052071e+02	-3.192865957756326201e-01	5.005754017659523214e+01	2.079902338317351109e+02	3.714708333333333485e+03	1.645833333333333215e+01	2.037500000000000000e+01	5.838625000000000000e+03	1.354166666666666572e+02	2.916666666666666852e-01	5.404166666666666430e+01	2.200833333333333428e+02	3.931368297171961331e+03	2.182783956968525629e+01	2.608910900024375223e+01	6.057123247990687560e+03	1.507325534803281073e+02	9.026199291089660459e-01	5.802579315673809646e+01	2.321764328349315747e+02	4.148028261010589631e+03	2.719734580603718399e+01	3.180321800048750447e+01	6.275621495981375119e+03	1.660484402939895574e+02	1.513573191551265351e+00	6.200991964680952151e+01	2.442695323365298350e+02
2.780000000000000000e+02	3.274128787353004100e+03	4.716227580162611233e+00	1.058615859796091563e+01	5.398849674119081101e+03	1.061504481187121769e+02	-8.635242913114342667e-01	4.538573291590332559e+01	1.935024343517139584e+02	3.492439393676501822e+03	1.021228045674797258e+01	1.550141263231379085e+01	5.620258170392873581e+03	1.212210573926894170e+02	-2.234288123223838185e-01	4.958869979128499494e+01	2.072303838425236506e+02	3.710750000000000000e+03	1.570833333333333393e+01	2.041666666666666785e+01	5.841666666666666970e+03	1.362916666666666572e+02	4.166666666666666852e-01	5.379166666666666430e+01	2.209583333333333428e+02	3.929060606323498178e+03	2.120438620991869527e+01	2.533192070101954485e+01	6.063075162940460359e+03	1.513622759406439116e+02	1.056762145655717244e+00	5.799463354204833365e+01	2.346862828241430350e+02	4.147371212646996355e+03	2.670043908650405484e+01	3.024717473537241830e+01	6.284483659214252839e+03	1.664328852146211375e+02	1.696857624644767748e+00	6.219760041743000301e+01	2.484142323149527272e+02
2.790000000000000000e+02	3.266809163073931359e+03	4.675111607698941185e+00	1.027635233925179215e+01	5.405755610303214780e+03	1.047416677628694259e+02	-8.299687361450256429e-01	4.509021311315426317e+01	1.964003690620697284e+02	3.487112914870298937e+03	1.027505580384947059e+01	1.501317616962589696e+01	5.625231971818274360e+03	1.205791672147680487e+02	-1.858177014058461363e-01	4.937843988991046018e+01	2.090543511977015498e+02	3.707416666666666515e+03	1.587500000000000000e+01	1.975000000000000000e+01	5.844708333333333030e+03	1.364166666666666572e+02	4.583333333333333148e-01	5.366666666666666430e+01	2.217083333333333428e+02	3.927720418463034093e+03	2.147494419615053118e+01	2.448682383037410304e+01	6.064184694848391700e+03	1.522541661185652799e+02	1.102484368072512710e+00	5.795489344342286842e+01	2.343623154689651358e+02	4.148024170259402126e+03	2.707488839230105881e+01	2.922364766074820608e+01	6.283661056363451280e+03	1.680916655704638742e+02	1.746635402811692162e+00	6.224312022017906543e+01	2.470162976045969572e+02
2.800000000000000000e+02	3.264540139587753401e+03	5.319660112501050975e+00	8.450124378879110054e+00	5.406331098104138619e+03	1.038356665331478155e+02	-7.523124382057235771e-01	4.579659963934282985e+01	1.930710388927973327e+02	3.484811736460543671e+03	1.090983005625052549e+01	1.347506218943955503e+01	5.626915549052069764e+03	1.196469999332405791e+02	-1.886562191028617885e-01	5.010663315300475062e+01	2.076188527797320091e+02	3.705083333333333485e+03	1.650000000000000000e+01	1.850000000000000000e+01	5.847500000000000000e+03	1.354583333333333428e+02	3.750000000000000000e-01	5.441666666666666430e+01	2.221666666666666572e+02	3.925354930206123299e+03	2.209016994374947274e+01	2.352493781056044497e+01	6.068084450947930236e+03	1.512696667334261065e+02	9.386562191028617885e-01	5.872670018032857797e+01	2.367144805536013052e+02	4.145626527078913568e+03	2.768033988749894903e+01	2.854987562112088995e+01	6.288668901895861381e+03	1.670810001335188701e+02	1.502312438205723577e+00	6.303673369399049875e+01	2.512622944405359817e+02
2.810000000000000000e+02	3.260766763335420364e+03	5.660335257496953432e+00	8.545966488868987909e+00	5.401833358718406089e+03	1.062105279814301610e+02	-7.466354028116924946e-01	4.517163744573578299e+01	1.986322785643127986e+02	3.481487548334377152e+03	1.087183429541514279e+01	1.379381657776782788e+01	5.624104179359203044e+03	1.206469306573817448e+02	-1.024843680725129325e-01	4.971081872286789149e+01	2.125244726154897421e+02	3.702208333333333485e+03	1.608333333333333215e+01	1.904166666666666785e+01	5.846375000000000000e+03	1.350833333333333428e+02	5.416666666666666297e-01	5.425000000000000000e+01	2.264166666666666572e+02	3.922929118332289818e+03	2.129483237125152328e+01	2.428951675556550782e+01	6.068645820640796956e+03	1.495197360092849408e+02	1.185817701405846192e+00	5.878918127713210851e+01	2.403088607178435723e+02	4.143649903331246605e+03	2.650633140916971087e+01	2.953736684446434779e+01	6.290916641281593911e+03	1.639561386852365104e+02	1.829968736145025865e+00	6.332836255426421701e+01	2.542010547690205158e+02
2.820000000000000000e+02	3.257664804550096960e+03	5.110042784426857665e+00	7.439559984641961776e+00	5.406949102128318373e+03	1.082587992084450406e+02	-6.094757082487300970e-01	4.572503561260787563e+01	2.008709638471140977e+02	3.478394902275048480e+03	1.088835472554676187e+01	1.296977999232098000e+01	5.627745384397492671e+03	1.215252329375558418e+02	-1.380711874576983633e-01	5.011251780630394137e+01	2.142063152568903774e+02	3.699125000000000000e+03	1.666666666666666785e+01	1.850000000000000000e+01	5.848541666666666970e+03	1.347916666666666572e+02	3.333333333333333148e-01	5.450000000000000000e+01	2.275416666666666572e+02	3.919855097724951520e+03	2.244497860778657383e+01	2.403022000767902000e+01	6.069337948935841268e+03	1.480581003957774726e+02	8.047378541243650485e-01	5.888748219369605863e+01	2.408770180764429369e+02	4.140585195449903040e+03	2.822329054890647626e+01	2.956044001535804000e+01	6.290134231205015567e+03	1.613245341248882596e+02	1.276142374915396616e+00	6.327496438739212437e+01	2.542123694862192167e+02
2.830000000000000000e+02	3.252859343948121477e+03	3.454570440577450441e+00	7.802654193962814233e+00	5.405551530474755964e+03	1.056999773226479959e+02	-6.160254037844385966e-01	4.497858375868960223e+01	1.962345666561941471e+02	3.474533838640727481e+03	9.914785220288724332e+00	1.317216043031474015e+01	5.628067431904044497e+03	1.202458219946573337e+02	-1.830127018922192983e-01	4.926012521267813327e+01	2.129714499947637307e+02	3.696208333333333485e+03	1.637500000000000000e+01	1.854166666666666785e+01	5.850583333333333030e+03	1.347916666666666572e+02	2.500000000000000000e-01	5.354166666666666430e+01	2.297083333333333428e+02	3.917882828025939489e+03	2.283521477971127567e+01	2.391117290301859555e+01	6.073099234762621563e+03	1.493375113386759949e+02	6.830127018922192983e-01	5.782320812065519533e+01	2.464452166719029549e+02	4.139557322718545947e+03	2.929542955942255134e+01	2.928067913937051969e+01	6.295615136191910096e+03	1.638833560106853042e+02	1.116025403784438597e+00	6.210474957464372636e+01	2.631821000104725385e+02
2.840000000000000000e+02	3.249277833361128614e+03	4.186291501015238836e+00	7.878106481706945274e+00	5.409013122259748343e+03	1.064839576656032136e+02	-7.722082634517997146e-01	4.505172660578026012e+01	1.989806666472010193e+02	3.471388916680564307e+03	9.843145750507620306e+00	1.360571990752013960e+01	5.630881561129874171e+03	1.206378121661349354e+02	-2.194374650592331721e-01	4.923419663622345865e+01	2.146778333236005096e+02	3.693500000000000000e+03	1.550000000000000000e+01	1.933333333333333215e+01	5.852750000000000000e+03	1.347916666666666572e+02	3.333333333333333148e-01	5.341666666666666430e+01	2.303750000000000000e+02	3.915611083319435693e+03	2.115685424949237969e+01	2.506094675914652470e+01	6.074618438870125829e+03	1.489455211671983932e+02	8.861041317258997463e-01	5.759913669710986994e+01	2.460721666763994904e+02	4.137722166638871386e+03	2.681370849898475939e+01	3.078856018495972080e+01	6.296486877740251657e+03	1.630993756677301008e+02	1.438874930118466233e+00	6.178160672755306848e+01	2.617693333527989807e+02
2.850000000000000000e+02	3.246012455136808512e+03	2.996377382175067439e+00	8.602758027217198844e+00	5.411425068795022526e+03	1.065779575485839814e+02	-7.852373319433405552e-01	4.555796851918436374e+01	2.016449597850463533e+02	3.469589560901737514e+03	8.748188691087534608e+00	1.407221234694193335e+01	5.633754201064177323e+03	1.194973121076253193e+02	-2.467853326383369628e-01	4.917481759292551402e+01	2.164266465591898339e+02	3.693166666666666515e+03	1.450000000000000000e+01	1.954166666666666785e+01	5.856083333333333030e+03	1.324166666666666572e+02	2.916666666666666852e-01	5.279166666666666430e+01	2.312083333333333428e+02	3.916743772431595517e+03	2.025181130891246539e+01	2.501112098639140413e+01	6.078412465602488737e+03	1.453360212257080093e+02	8.301186659716703886e-01	5.640851574040781458e+01	2.459900201074768518e+02	4.140320878196524063e+03	2.600362261782493078e+01	3.048057530611613686e+01	6.300741597871643535e+03	1.582553757847493330e+02	1.368570665276674037e+00	6.002536481414896485e+01	2.607717068816203323e+02
2.860000000000000000e+02	3.248409317485517477e+03	4.950124378879110054e+00	8.882331271293011810e+00	5.415842875942435057e+03	1.040843313552184100e+02	-7.852373319433405552e-01	4.594503787890718627e+01	2.002170057241319796e+02	3.469287992076091996e+03	9.975062189439555027e+00	1.414949896897983983e+01	5.638025604637883589e+03	1.180004990109425336e+02	-2.467853326383369628e-01	4.895168560612025743e+01	2.156293361953993326e+02	3.690166666666666515e+03	1.500000000000000000e+01	1.941666666666666785e+01	5.860208333333333030e+03	1.319166666666666572e+02	2.916666666666666852e-01	5.195833333333333570e+01	2.310416666666666572e+02	3.911045341257241034e+03	2.002493781056044497e+01	2.468383436435349410e+01	6.082391062028782471e+03	1.458328343223907666e+02	8.301186659716703886e-01	5.496498106054641397e+01	2.464539971379339818e+02	4.131924015847815099e+03	2.504987562112088995e+01	2.995100206204032389e+01	6.304573790724231003e+03	1.597490019781149044e+02	1.368570665276674037e+00	5.797162878775948514e+01	2.618663276092013348e+02
2.870000000000000000e+02	3.243110386509787531e+03	6.955996254682469626e+00	7.894445834028212872e+00	5.419084535522044462e+03	1.035056058223477322e+02	-8.915570127975553927e-01	4.386658253676019115e+01	2.016469551484079545e+02	3.465867693254893766e+03	1.122799812734123392e+01	1.344722291701410555e+01	5.640396434427688291e+03	1.168986362445072018e+02	-2.582785063987776963e-01	4.778745793504675987e+01	2.172193109075373059e+02	3.688625000000000000e+03	1.550000000000000000e+01	1.900000000000000000e+01	5.861708333333333030e+03	1.302916666666666572e+02	3.750000000000000000e-01	5.170833333333333570e+01	2.327916666666666572e+02	3.911382306745106234e+03	1.977200187265876608e+01	2.455277708298589445e+01	6.083020232238977769e+03	1.436846970888261126e+02	1.008278506398777807e+00	5.562920873161991153e+01	2.483640224257960085e+02	4.134139613490212469e+03	2.404400374531753215e+01	3.010555416597178890e+01	6.304332131144621599e+03	1.570777275109855964e+02	1.641557012797555393e+00	5.955008412990648026e+01	2.639363781849253314e+02
2.880000000000000000e+02	3.241173897726792802e+03	6.338397076470100089e+00	8.461736941625204622e+00	5.418206293983116666e+03	1.040759968226823844e+02	-1.027525231651946758e+00	4.226431624943151633e+01	2.045279794020398469e+02	3.463316115530063144e+03	1.079419853823505093e+01	1.368920180414593624e+01	5.641248980324891818e+03	1.173296650780078636e+02	-2.637626158259733788e-01	4.677799145804909386e+01	2.191181563676865949e+02	3.685458333333333485e+03	1.525000000000000000e+01	1.891666666666666785e+01	5.864291666666666970e+03	1.305833333333333428e+02	5.000000000000000000e-01	5.129166666666666430e+01	2.337083333333333428e+02	3.907600551136603826e+03	1.970580146176494907e+01	2.414413152918739769e+01	6.087334353008442122e+03	1.438370015886588078e+02	1.263762615825973379e+00	5.580534187528423473e+01	2.482985102989800907e+02	4.129742768939873713e+03	2.416160292352989813e+01	2.937159639170813108e+01	6.310377039350217274e+03	1.570906698439843012e+02	2.027525231651946758e+00	6.031901708390181227e+01	2.628886872646268102e+02
2.890000000000000000e+02	3.236086490972696083e+03	5.489870411273932049e+00	7.518178406121196033e+00	5.426268450416550877e+03	1.064201334061824298e+02	-9.534228621747851129e-01	4.117107140713088143e+01	2.006408443698742303e+02	3.458897412153014557e+03	1.011993520563696691e+01	1.336325586972726498e+01	5.648071725208274984e+03	1.190642333697578863e+02	-2.475447644207258713e-01	4.629386903689876931e+01	2.157579221849371152e+02	3.681708333333333485e+03	1.475000000000000000e+01	1.920833333333333215e+01	5.869875000000000000e+03	1.317083333333333428e+02	4.583333333333333148e-01	5.141666666666666430e+01	2.308750000000000000e+02	3.904519254513652413e+03	1.938006479436303309e+01	2.505341079693939932e+01	6.091678274791725016e+03	1.443524332969087993e+02	1.164211431087392556e+00	5.653946429643455929e+01	2.459920778150628848e+02	4.127330175693970887e+03	2.401012958872606617e+01	3.089848826054547004e+01	6.313481549583449123e+03	1.569965332604842558e+02	1.870089528841451632e+00	6.166226192620244717e+01	2.611091556301257697e+02
2.900000000000000000e+02	3.235399917462987560e+03	6.055169148273561675e+00	7.115506427212343610e+00	5.430372736828956477e+03	1.056490684645804521e+02	-9.876916288627259899e-01	4.235982808859921533e+01	2.035772229689532935e+02	3.456470792064827037e+03	1.042341790747011387e+01	1.278691988027283699e+01	5.652644701747811268e+03	1.193662008989569046e+02	-2.855124810980296801e-01	4.728408071096627197e+01	2.160802781511433182e+02	3.677541666666666515e+03	1.479166666666666607e+01	1.845833333333333215e+01	5.874916666666666970e+03	1.330833333333333428e+02	4.166666666666666852e-01	5.220833333333333570e+01	2.285833333333333428e+02	3.898612541268505993e+03	1.915991542586321827e+01	2.412974678639382731e+01	6.097188631585522671e+03	1.468004657677097953e+02	1.118845814431363106e+00	5.713258595570039944e+01	2.410863885155233675e+02	4.119683415870345016e+03	2.352816418505977225e+01	2.980116023945431891e+01	6.319460596504377463e+03	1.605175982020862193e+02	1.821024962196059471e+00	6.205683857806745607e+01	2.535894436977133921e+02
2.910000000000000000e+02	3.230756390603053660e+03	5.570802027848248628e+00	7.089298365474480335e+00	5.434905138219496621e+03	1.078444537229723039e+02	-9.876916288627259899e-01	4.123278279643552935e+01	2.053891812885746617e+02	3.452774028634859860e+03	9.868734347257458239e+00	1.269048251607057409e+01	5.657598402443081795e+03	1.205263935281528234e+02	-2.855124810980296801e-01	4.678305806488442897e+01	2.159445906442873309e+02	3.674791666666666515e+03	1.416666666666666607e+01	1.829166666666666785e+01	5.880291666666666970e+03	1.332083333333333428e+02	4.166666666666666852e-01	5.233333333333333570e+01	2.265000000000000000e+02	3.896809304698473170e+03	1.846459898607587391e+01	2.389285081726276161e+01	6.102984930890252144e+03	1.458902731385138622e+02	1.118845814431363106e+00	5.788360860178224243e+01	2.370554093557126691e+02	4.118826942730279370e+03	2.276253130548508352e+01	2.949403496785885537e+01	6.325678195113837319e+03	1.585722129436943817e+02	1.821024962196059471e+00	6.343388387023114205e+01	2.476108187114253383e+02
2.920000000000000000e+02	3.230862530760943173e+03	5.283103800025957142e+00	7.080918128014252133e+00	5.435262506413135270e+03	1.047327381019717052e+02	-9.534228621747851129e-01	4.183766756837515288e+01	2.036814646489088148e+02	3.452243765380471814e+03	9.745718566679645534e+00	1.283212573067379125e+01	5.657922919873233695e+03	1.178872023843191812e+02	-2.475447644207258713e-01	4.704383378418757644e+01	2.164657323244543932e+02	3.673625000000000000e+03	1.420833333333333393e+01	1.858333333333333215e+01	5.880583333333333030e+03	1.310416666666666572e+02	4.583333333333333148e-01	5.225000000000000000e+01	2.292500000000000000e+02	3.895006234619528186e+03	1.867094809998702232e+01	2.433454093599287305e+01	6.103243746793432365e+03	1.441961309490141332e+02	1.164211431087392556e+00	5.745616621581242356e+01	2.420342676755456068e+02	4.116387469239056372e+03	2.313356286664070893e+01	3.008574853865241039e+01	6.325904160253530790e+03	1.573505952313616092e+02	1.870089528841451632e+00	6.266233243162484712e+01	2.548185353510911852e+02
2.930000000000000000e+02	3.230309727843207838e+03	4.408336953374561773e+00	6.049244833834771740e+00	5.440150988128542849e+03	1.002332307728692911e+02	-1.041132390801494001e+00	4.336314284203142222e+01	2.043439822197827880e+02	3.450717363921603919e+03	9.204168476687280886e+00	1.200378908358405283e+01	5.661950494064270970e+03	1.156374487197679741e+02	-2.288995287340803708e-01	4.801490475434904681e+01	2.166094911098913940e+02	3.671125000000000000e+03	1.400000000000000000e+01	1.795833333333333215e+01	5.883750000000000000e+03	1.310416666666666572e+02	5.833333333333333703e-01	5.266666666666666430e+01	2.288750000000000000e+02	3.891532636078396081e+03	1.879583152331272089e+01	2.391287758308261147e+01	6.105549505935729030e+03	1.464458846135653403e+02	1.395566195400747223e+00	5.731842857898428178e+01	2.411405088901086060e+02	4.111940272156792162e+03	2.359166304662543823e+01	2.986742183283189433e+01	6.327349011871457151e+03	1.618501025604640233e+02	2.207799057468160964e+00	6.197019049130190638e+01	2.534060177802172120e+02
2.940000000000000000e+02	3.225646596196605060e+03	4.767097984642715502e+00	5.952013147139227911e+00	5.443787248923496918e+03	1.020416979950051797e+02	-9.887430609197569442e-01	4.404549010133256104e+01	2.032786956947750809e+02	3.447677464764969045e+03	9.154382325654690788e+00	1.199683990690294877e+01	5.665039457795081944e+03	1.158958489975025827e+02	-1.818715304598784721e-01	4.858524505066628052e+01	2.160976811807208549e+02	3.669708333333333485e+03	1.354166666666666607e+01	1.804166666666666785e+01	5.886291666666666970e+03	1.297500000000000000e+02	6.250000000000000000e-01	5.312500000000000000e+01	2.289166666666666572e+02	3.891739201901697925e+03	1.792895100767864136e+01	2.408649342643038693e+01	6.107543875538251996e+03	1.436041510024974173e+02	1.431871530459878361e+00	5.766475494933371948e+01	2.417356521526124595e+02	4.113770070470061910e+03	2.231623534869061842e+01	3.013132018619410957e+01	6.328796084409837022e+03	1.574583020049948345e+02	2.238743060919756722e+00	6.220450989866743896e+01	2.545546376385582334e+02
2.950000000000000000e+02	3.219550337901078819e+03	3.462633155535653984e+00	6.622967681153815178e+00	5.446196696231379065e+03	1.017577137787639572e+02	-1.033006504530928460e+00	4.465278981321912966e+01	2.005037455547989111e+02	3.442587668950539410e+03	8.710483244434493955e+00	1.174898384057690848e+01	5.667556681449023017e+03	1.164413568893819786e+02	-1.831699189321308596e-01	4.865972823994289342e+01	2.153352061107327984e+02	3.665625000000000000e+03	1.395833333333333393e+01	1.687500000000000000e+01	5.888916666666666970e+03	1.311250000000000000e+02	6.666666666666666297e-01	5.266666666666666430e+01	2.301666666666666572e+02	3.888662331049460590e+03	1.920618342223217212e+01	2.200101615942309152e+01	6.110276651884310922e+03	1.458086431106180214e+02	1.516503252265464230e+00	5.667360509339043517e+01	2.449981272226005160e+02	4.111699662098921181e+03	2.445403351113101564e+01	2.712703231884618305e+01	6.331636637101954875e+03	1.604922862212360428e+02	2.366339837864261497e+00	6.068054352011419894e+01	2.598295877785344032e+02
2.960000000000000000e+02	3.216162316700260817e+03	3.276194705236392224e+00	6.401892282483075292e+00	5.448457167166587169e+03	1.031429940092247080e+02	-1.041132390801494001e+00	4.513270314526103277e+01	2.019074425995721356e+02	3.439664491683463893e+03	8.638097352618196112e+00	1.157594614124153765e+01	5.671395250249960554e+03	1.168631636712790254e+02	-2.288995287340803708e-01	4.896218490596384498e+01	2.148495546331193964e+02	3.663166666666666515e+03	1.400000000000000000e+01	1.675000000000000000e+01	5.894333333333333030e+03	1.305833333333333428e+02	5.833333333333333703e-01	5.279166666666666430e+01	2.277916666666666572e+02	3.886668841649869137e+03	1.936190264738180389e+01	2.192405385875846235e+01	6.117271416416705506e+03	1.443035029953876460e+02	1.395566195400747223e+00	5.662114842736948361e+01	2.407337787002139180e+02	4.110171016633072213e+03	2.472380529476360778e+01	2.709810771751692471e+01	6.340209499500078891e+03	1.580236726574419777e+02	2.207799057468160964e+00	6.045063018807229582e+01	2.536758907337611788e+02
2.970000000000000000e+02	3.215533080996723129e+03	4.104751891130421271e+00	7.827823009106474217e+00	5.453970398802544878e+03	1.011878133423989254e+02	-1.041132390801494001e+00	4.611340683218447367e+01	1.956910780169912130e+02	3.438724873831694822e+03	8.739875945565209747e+00	1.247641150455323711e+01	5.676422699401272439e+03	1.153855733378661341e+02	-2.288995287340803708e-01	4.941087008275890469e+01	2.107622056751622779e+02	3.661916666666666515e+03	1.337500000000000000e+01	1.712500000000000000e+01	5.898875000000000000e+03	1.295833333333333428e+02	5.833333333333333703e-01	5.270833333333333570e+01	2.258333333333333428e+02	3.885108459501638208e+03	1.801012405443479025e+01	2.177358849544676289e+01	6.121327300598727561e+03	1.437810933288005515e+02	1.395566195400747223e+00	5.600579658390776672e+01	2.409044609915044077e+02	4.108300252336609447e+03	2.264524810886958051e+01	2.642217699089352578e+01	6.343779601197455122e+03	1.579788533242677602e+02	2.207799057468160964e+00	5.930325983448219773e+01	2.559755886496754727e+02
2.980000000000000000e+02	3.209894343993508301e+03	2.746212773170624288e+00	7.847232665001723007e+00	5.453266008486831197e+03	1.025799021685412242e+02	-8.240453183331931664e-01	4.521542637208229110e+01	1.990150145526524454e+02	3.433634671996754150e+03	8.248106386585313032e+00	1.246528299916752758e+01	5.677237170910082568e+03	1.167482844176039407e+02	-7.868932583326326835e-02	4.919104651937447414e+01	2.124241739429928941e+02	3.657375000000000000e+03	1.375000000000000000e+01	1.708333333333333215e+01	5.901208333333333030e+03	1.309166666666666572e+02	6.666666666666666297e-01	5.316666666666666430e+01	2.258333333333333428e+02	3.881115328003245850e+03	1.925189361341468697e+01	2.170138366749913672e+01	6.125179495756583492e+03	1.450850489157293737e+02	1.412022659166596528e+00	5.714228681395885445e+01	2.392424927236737915e+02	4.104855656006491699e+03	2.475378722682937394e+01	2.631943400166494129e+01	6.349150658179834863e+03	1.592534311647920902e+02	2.157378651666526537e+00	6.111790696125103750e+01	2.526516521140142402e+02
2.990000000000000000e+02	3.202548154328893361e+03	3.382331271293010033e+00	7.528778470132694522e+00	5.451966593940296661e+03	1.046333529181422932e+02	-9.319438411042398895e-01	4.564852824258007047e+01	1.968621555274523587e+02	3.427399077164446680e+03	8.649498968979838054e+00	1.234772256839968207e+01	5.677316630303481361e+03	1.188166764590711466e+02	-1.326385872187866299e-01	4.955343078795670664e+01	2.118685777637261936e+02	3.652250000000000000e+03	1.391666666666666607e+01	1.716666666666666785e+01	5.902666666666666970e+03	1.330000000000000000e+02	6.666666666666666297e-01	5.345833333333333570e+01	2.268750000000000000e+02	3.877100922835553320e+03	1.918383436435349410e+01	2.198561076493365363e+01	6.128016703029852579e+03	1.471833235409288534e+02	1.465971920552120000e+00	5.736323587870996477e+01	2.418814222362738064e+02	4.101951845671106639e+03	2.445100206204032389e+01	2.680455486320064296e+01	6.353366739393037278e+03	1.613666470818577068e+02	2.265277174437573038e+00	6.126813842408660093e+01	2.568878444725476129e+02
3.000000000000000000e+02	3.199949371361108660e+03	4.383670275002760519e+00	6.490441651684170310e+00	5.461132253746302922e+03	9.989893343458538766e+01	-6.968576246447680811e-01	4.643505853528585448e+01	1.913835532228238492e+02	3.425828852347221073e+03	9.587668470834714185e+00	1.157855415917541819e+01	5.685691126873151916e+03	1.150536333839593652e+02	-5.676214565571735537e-02	4.994669593430959509e+01	2.068584432780785960e+02	3.651708333333333485e+03	1.479166666666666607e+01	1.666666666666666785e+01	5.910250000000000000e+03	1.302083333333333428e+02	5.833333333333333703e-01	5.345833333333333570e+01	2.223333333333333428e+02	3.877587814319445897e+03	1.999566486249861796e+01	2.175477917415791751e+01	6.134808873126848084e+03	1.453630332827073062e+02	1.223428812322384207e+00	5.696997073235707632e+01	2.378082233885880896e+02	4.103467295305558764e+03	2.519966305833057163e+01	2.684289168164916362e+01	6.359367746253697078e+03	1.605177332320812980e+02	1.863524291311434933e+00	6.048160813138081693e+01	2.532831134438428364e+02
3.010000000000000000e+02	3.194633106944295832e+03	4.695979245429551696e+00	6.366521854601026931e+00	5.464342028800656408e+03	1.022620547435290632e+02	-8.819284433354270814e-01	4.562083440116187205e+01	1.899675099445453270e+02	3.420399886805481401e+03	9.722989622714775848e+00	1.164159426063384828e+01	5.688754347733662144e+03	1.173810273717645316e+02	-1.284642216677135407e-01	4.968541720058093603e+01	2.060462549722726635e+02	3.646166666666666515e+03	1.475000000000000000e+01	1.691666666666666785e+01	5.913166666666666970e+03	1.325000000000000000e+02	6.250000000000000000e-01	5.375000000000000000e+01	2.221250000000000000e+02	3.871933446527851629e+03	1.977701037728522238e+01	2.219173907269948742e+01	6.137578985599671796e+03	1.476189726282354684e+02	1.378464221667713652e+00	5.781458279941906397e+01	2.382037450277273365e+02	4.097700226389037198e+03	2.480402075457044830e+01	2.746681147873231055e+01	6.361991304532677532e+03	1.627379452564709368e+02	2.131928443335427303e+00	6.187916559883812795e+01	2.542824900554546730e+02
3.020000000000000000e+02	3.191870718463846060e+03	5.247274559826898610e+00	5.148460432996515124e+00	5.467012141791778959e+03	1.019469167600452977e+02	-1.005942292142123273e+00	4.613270314526102567e+01	1.939365768344640344e+02	3.418539525898590000e+03	9.706970613246781454e+00	1.113673021649825756e+01	5.690818570895889025e+03	1.162442917133559774e+02	-1.279711460710616366e-01	4.996218490596384498e+01	2.088641217505653458e+02	3.645208333333333485e+03	1.416666666666666607e+01	1.712500000000000000e+01	5.914625000000000000e+03	1.305416666666666572e+02	7.500000000000000000e-01	5.379166666666666430e+01	2.237916666666666572e+02	3.871877140768076970e+03	1.862636272008655069e+01	2.311326978350174244e+01	6.138431429104110975e+03	1.448390416199773369e+02	1.627971146071061526e+00	5.762114842736948361e+01	2.387192115827679686e+02	4.098545948202820910e+03	2.308605877350643354e+01	2.910153956700348488e+01	6.362237858208221041e+03	1.591364165732880167e+02	2.505942292142123051e+00	6.145063018807230293e+01	2.536467564988692800e+02
3.030000000000000000e+02	3.190767605516915410e+03	3.367419986381428032e+00	5.457803042573937446e+00	5.469694032286421134e+03	1.013680982504163097e+02	-7.077018752058868989e-01	4.531423185503084028e+01	1.934996770042014305e+02	3.416904636091790962e+03	9.267043326524046165e+00	1.118723485462030354e+01	5.692826182809876627e+03	1.152048824585414764e+02	-2.051760426961013462e-02	4.938628259418208444e+01	2.096248385021007152e+02	3.643041666666666515e+03	1.516666666666666607e+01	1.691666666666666785e+01	5.915958333333333030e+03	1.290416666666666572e+02	6.666666666666666297e-01	5.345833333333333570e+01	2.257500000000000000e+02	3.869178697241542068e+03	2.106629000680928598e+01	2.264609847871303216e+01	6.139090483856789433e+03	1.428784508747918380e+02	1.353850937602943283e+00	5.753038407248458697e+01	2.418751614978992848e+02	4.095315727816417620e+03	2.696591334695190412e+01	2.837553029075940003e+01	6.362222634380244926e+03	1.567152350829169905e+02	2.041035208539220047e+00	6.160243481163583112e+01	2.580003229957985695e+02
3.040000000000000000e+02	3.185905374846213817e+03	1.982001786757500383e+00	5.955012556753690234e+00	5.471617211833258807e+03	1.015619900980885859e+02	-6.968576246447680811e-01	4.621989011071948283e+01	1.942420644916236938e+02	3.413265187423106909e+03	8.449334226712082341e+00	1.170667294504351119e+01	5.695204439249962888e+03	1.149684950490442930e+02	-5.676214565571735537e-02	4.985994505535973786e+01	2.099960322458118469e+02	3.640625000000000000e+03	1.491666666666666607e+01	1.745833333333333215e+01	5.918791666666666970e+03	1.283750000000000000e+02	5.833333333333333703e-01	5.350000000000000000e+01	2.257500000000000000e+02	3.867984812576893091e+03	2.138399910662124981e+01	2.320999372162315311e+01	6.142378894083371051e+03	1.417815049509557070e+02	1.223428812322384207e+00	5.714005494464026214e+01	2.415039677541881531e+02	4.095344625153786183e+03	2.785133154657583177e+01	2.896165410991297406e+01	6.365966121500075133e+03	1.551880099019114141e+02	1.863524291311434933e+00	6.078010988928051717e+01	2.572579355083763062e+02
3.050000000000000000e+02	3.179786569802883605e+03	3.063494595881580906e+00	6.551575867378844009e+00	5.476612675017752736e+03	1.033842609919051370e+02	-7.259424334001736145e-01	4.594051099979593289e+01	1.928477874724769379e+02	3.408601618234774833e+03	9.281747297940789565e+00	1.162995460035608808e+01	5.699035504175542883e+03	1.157546304959525685e+02	-1.546378833667534924e-01	5.001192216656463074e+01	2.095697270695717975e+02	3.637416666666666515e+03	1.550000000000000000e+01	1.670833333333333215e+01	5.921458333333333030e+03	1.281250000000000000e+02	4.166666666666666852e-01	5.408333333333333570e+01	2.262916666666666572e+02	3.866231715098558197e+03	2.171825270205921043e+01	2.178671206631057800e+01	6.143881162491123177e+03	1.404953695040474315e+02	9.879712167000869183e-01	5.815474450010204066e+01	2.430136062637615169e+02	4.095046763530449425e+03	2.793650540411842087e+01	2.686509079928782029e+01	6.366303991648913325e+03	1.528657390080948630e+02	1.559275766733507096e+00	6.222615566687073851e+01	2.597355458608563481e+02
3.060000000000000000e+02	3.178810874406925905e+03	4.111250698815332782e+00	5.557446358106968631e+00	5.471937912127205891e+03	1.034451423689197469e+02	-7.259424334001736145e-01	4.504549010133256104e+01	1.976764789779003877e+02	3.406759603870129467e+03	9.638958682740998540e+00	1.086205651238681824e+01	5.697573122730269461e+03	1.159517378511265377e+02	-1.546378833667534924e-01	4.958524505066628052e+01	2.127132394889501938e+02	3.634708333333333485e+03	1.516666666666666607e+01	1.616666666666666785e+01	5.923208333333333030e+03	1.284583333333333428e+02	4.166666666666666852e-01	5.412500000000000000e+01	2.277500000000000000e+02	3.862657062796537502e+03	2.069437465059233361e+01	2.147127682094651746e+01	6.148843543936396600e+03	1.409649288155401337e+02	9.879712167000869183e-01	5.866475494933371948e+01	2.427867605110498062e+02	4.090605792259741065e+03	2.622208263451799937e+01	2.677588697522636707e+01	6.374478754539460169e+03	1.534715242977469529e+02	1.559275766733507096e+00	6.320450989866743896e+01	2.578235210220996123e+02
3.070000000000000000e+02	3.181430114584612056e+03	3.015239495079967469e+00	6.050070621710448293e+00	5.474783411735261325e+03	9.779892487314124594e+01	-7.259424334001736145e-01	4.632093180270678090e+01	1.933486768139329683e+02	3.408027557292306028e+03	9.049286414206651585e+00	1.121253531085522326e+01	5.700870872534297632e+03	1.116702957699039587e+02	-1.546378833667534924e-01	5.024379923468672615e+01	2.100910050736331414e+02	3.634625000000000000e+03	1.508333333333333393e+01	1.637500000000000000e+01	5.926958333333333030e+03	1.255416666666666714e+02	4.166666666666666852e-01	5.416666666666666430e+01	2.268333333333333428e+02	3.861222442707693972e+03	2.111738025246001627e+01	2.153746468914477674e+01	6.153045794132368428e+03	1.394130375634293841e+02	9.879712167000869183e-01	5.808953409864660244e+01	2.435756615930335442e+02	4.087819885415387944e+03	2.715142717158670038e+01	2.669992937828955348e+01	6.379133254931404736e+03	1.532844084601920827e+02	1.559275766733507096e+00	6.201240153062654770e+01	2.603179898527337173e+02
3.080000000000000000e+02	3.174195727569068367e+03	3.641492278394126814e+00	5.545834134923717684e+00	5.475455774994979038e+03	1.015238346364892550e+02	-6.094757082487300970e-01	4.612585915218750898e+01	1.932823539319937538e+02	3.401993697117867669e+03	9.216579472530396444e+00	1.096041706746185795e+01	5.702790387497489064e+03	1.145744173182446275e+02	-1.380711874576983633e-01	5.016709624276042234e+01	2.100161769659968911e+02	3.629791666666666515e+03	1.479166666666666607e+01	1.637500000000000000e+01	5.930125000000000000e+03	1.276250000000000000e+02	3.333333333333333148e-01	5.420833333333333570e+01	2.267500000000000000e+02	3.857589636215465362e+03	2.036675386080293748e+01	2.178958293253814205e+01	6.157459612502510936e+03	1.406755826817553725e+02	8.047378541243650485e-01	5.824957042390624906e+01	2.434838230340031089e+02	4.085387605764264663e+03	2.594184105493920356e+01	2.720416586507628409e+01	6.384794225005020962e+03	1.537261653635107450e+02	1.276142374915396616e+00	6.229080751447916242e+01	2.602176460680062178e+02
3.090000000000000000e+02	3.166663475340962123e+03	3.201032495547805112e+00	5.147626680566594004e+00	5.473819634415366636e+03	1.039100291446560220e+02	-6.173926762196431106e-01	4.701516719996661919e+01	1.945943803565776591e+02	3.396644237670481289e+03	8.850516247773903444e+00	1.053214667361663004e+01	5.703305650541016803e+03	1.162050145723280110e+02	-1.628630047764881850e-01	5.067425026664997745e+01	2.108180235116221581e+02	3.626625000000000000e+03	1.450000000000000000e+01	1.591666666666666607e+01	5.932791666666666970e+03	1.285000000000000000e+02	2.916666666666666852e-01	5.433333333333333570e+01	2.270416666666666572e+02	3.856605762329518711e+03	2.014948375222609656e+01	2.130118665971670211e+01	6.162277682792317137e+03	1.407949854276720032e+02	7.461963381098215553e-01	5.799241640001669396e+01	2.432653098217111562e+02	4.086586524659037877e+03	2.579896750445219311e+01	2.668570665276673992e+01	6.391763698917967304e+03	1.530899708553439780e+02	1.200726009552976370e+00	6.165149946670005221e+01	2.594889529767556269e+02
3.100000000000000000e+02	3.163876785717756320e+03	3.148968509477708011e+00	5.134298862664726570e+00	5.471737364603855895e+03	1.055371189815327853e+02	-6.160254037844385966e-01	4.734055973322399069e+01	1.939084713430287650e+02	3.393563392858878160e+03	8.720317588072187931e+00	1.054631609799903025e+01	5.703535348968594917e+03	1.173727261574330640e+02	-1.830127018922192983e-01	5.046194653327866320e+01	2.110167356715143967e+02	3.623250000000000000e+03	1.429166666666666607e+01	1.595833333333333393e+01	5.935333333333333030e+03	1.292083333333333428e+02	2.500000000000000000e-01	5.358333333333333570e+01	2.281250000000000000e+02	3.852936607141121840e+03	1.986301574526114422e+01	2.137035056866763938e+01	6.167131317698071143e+03	1.410439405092336358e+02	6.830127018922192983e-01	5.670472013338800821e+01	2.452332643284856033e+02	4.082623214282243680e+03	2.543436482385562414e+01	2.678236780400194306e+01	6.398929302062810166e+03	1.528795476851339004e+02	1.116025403784438597e+00	5.982610693344268071e+01	2.623415286569712066e+02
3.110000000000000000e+02	3.162705984112843907e+03	2.979186972079068241e+00	4.889336926528676130e+00	5.473391127863548718e+03	1.029706137613360255e+02	-7.852373319433403331e-01	4.740390192398135127e+01	1.993492344157965306e+02	3.392540492056421954e+03	8.322926819372867158e+00	1.048633512993100325e+01	5.705258063931773904e+03	1.154436402140013485e+02	-2.467853326383368517e-01	5.053528429532401134e+01	2.141121172078982795e+02	3.622375000000000000e+03	1.366666666666666607e+01	1.608333333333333215e+01	5.937125000000000000e+03	1.279166666666666714e+02	2.916666666666666852e-01	5.366666666666666430e+01	2.288750000000000000e+02	3.852209507943578046e+03	1.901040651396046499e+01	2.168033153673566105e+01	6.168991936068226096e+03	1.403896931193319801e+02	8.301186659716701666e-01	5.679804903800931726e+01	2.436378827921017205e+02	4.082044015887156093e+03	2.435414636125426568e+01	2.727732974013798639e+01	6.400858872136451282e+03	1.528627195719973315e+02	1.368570665276673815e+00	5.992943140935197732e+01	2.584007655842034410e+02
3.120000000000000000e+02	3.156632973551989835e+03	2.448277744151402757e+00	5.519424693883863142e+00	5.480742730240097444e+03	1.040450934335188151e+02	-9.302398582179316477e-01	4.598823495442382381e+01	2.077918244955156126e+02	3.387483153442661660e+03	7.932472205409034416e+00	1.098887901360859765e+01	5.710183865120048722e+03	1.167100467167594076e+02	-3.192865957756325090e-01	4.934828414387857975e+01	2.187917455810911349e+02	3.618333333333333485e+03	1.341666666666666607e+01	1.645833333333333215e+01	5.939625000000000000e+03	1.293750000000000000e+02	2.916666666666666852e-01	5.270833333333333570e+01	2.297916666666666572e+02	3.849183513224005310e+03	1.890086112792429773e+01	2.192778765305806843e+01	6.169066134879951278e+03	1.420399532832406067e+02	9.026199291089658239e-01	5.606838252278809165e+01	2.407915877522421795e+02	4.080033693114677135e+03	2.438505558918193117e+01	2.739724197278280116e+01	6.398507269759902556e+03	1.547049065664811849e+02	1.513573191551265129e+00	5.942843171224284760e+01	2.517915088378177018e+02
3.130000000000000000e+02	3.155900002178079831e+03	3.172223766290031222e+00	4.777276292871183827e+00	5.480557494223182402e+03	9.885491017655189694e+01	-9.138857955913137765e-01	4.646420479123155189e+01	2.096506924649368671e+02	3.387054167755706658e+03	8.169445216478347760e+00	1.045113814643559280e+01	5.710132913778257716e+03	1.130107884216092913e+02	-2.902762311289902031e-01	4.941960239561577595e+01	2.212836795658017763e+02	3.618208333333333485e+03	1.316666666666666607e+01	1.612500000000000000e+01	5.939708333333333030e+03	1.271666666666666714e+02	3.333333333333333148e-01	5.237500000000000000e+01	2.329166666666666572e+02	3.849362498910960312e+03	1.816388811685498439e+01	2.179886185356440720e+01	6.169283752888408344e+03	1.413225449117240657e+02	9.569428977956568882e-01	5.533039760438422405e+01	2.445496537675315381e+02	4.080516664488587139e+03	2.316110956704330093e+01	2.747272370712881440e+01	6.398859172443483658e+03	1.554784231567814459e+02	1.580552462257980295e+00	5.828579520876844811e+01	2.561826408683964473e+02
3.140000000000000000e+02	3.149057265793308488e+03	2.980177441293665908e+00	3.093625322326486682e+00	5.476044616661075452e+03	9.960289785215464065e+01	-9.138857955913137765e-01	4.582232878895942463e+01	2.102084722226080373e+02	3.381549466229987502e+03	8.240088720646832954e+00	9.838479327829908527e+00	5.707918141663871211e+03	1.138847822594106560e+02	-2.902762311289902031e-01	4.909866439447971231e+01	2.227084027779706901e+02	3.614041666666666515e+03	1.350000000000000000e+01	1.658333333333333215e+01	5.939791666666666970e+03	1.281666666666666572e+02	3.333333333333333148e-01	5.237500000000000000e+01	2.352083333333333428e+02	3.846533867103345528e+03	1.875991127935316882e+01	2.332818733883675577e+01	6.171665191669462729e+03	1.424485510739226584e+02	9.569428977956568882e-01	5.565133560552028769e+01	2.477082638886959955e+02	4.079026067540024542e+03	2.401982255870633409e+01	3.007304134434017584e+01	6.403538716672258488e+03	1.567304354811786595e+02	1.580552462257980295e+00	5.892767121104057537e+01	2.602081944440586767e+02
3.150000000000000000e+02	3.145773775911803568e+03	1.824624521651433184e+00	2.722811922818287655e+00	5.477984954155431296e+03	1.020416977148706934e+02	-8.915570127975553927e-01	4.663308356549914180e+01	2.085554292932274052e+02	3.377678554622568299e+03	7.558145594159049629e+00	9.673905961409143828e+00	5.710034143744382163e+03	1.160208488574353396e+02	-2.582785063987776963e-01	4.969154178274957445e+01	2.219235479799470454e+02	3.609583333333333485e+03	1.329166666666666607e+01	1.662500000000000000e+01	5.942083333333333030e+03	1.300000000000000000e+02	3.750000000000000000e-01	5.275000000000000000e+01	2.352916666666666572e+02	3.841488112044098671e+03	1.902518773917428163e+01	2.357609403859085617e+01	6.174132522922283897e+03	1.439791511425646604e+02	1.008278506398777807e+00	5.580845821725042555e+01	2.486597853533862690e+02	4.073392890754863402e+03	2.475870881168189896e+01	3.052718807718171234e+01	6.406181712511234764e+03	1.579583022851293208e+02	1.641557012797555393e+00	5.886691643450085820e+01	2.620279040401059092e+02
3.160000000000000000e+02	3.139681085963996338e+03	2.301960972814431017e+00	2.906221976713572630e+00	5.482023631633179320e+03	1.013349221059334013e+02	-6.173926762196431106e-01	4.516140038010702540e+01	2.113666003857303792e+02	3.373257209648665139e+03	7.400980486407215508e+00	9.682277655023451501e+00	5.714407649149923600e+03	1.158132943863000293e+02	-1.628630047764881850e-01	4.878903352338684840e+01	2.228916335261985182e+02	3.606833333333333485e+03	1.250000000000000000e+01	1.645833333333333215e+01	5.946791666666666970e+03	1.302916666666666572e+02	2.916666666666666852e-01	5.241666666666666430e+01	2.344166666666666572e+02	3.840409457018001831e+03	1.759901951359278627e+01	2.323438901164321280e+01	6.179175684183410340e+03	1.447700389470332993e+02	7.461963381098215553e-01	5.604429980994648020e+01	2.459416998071347962e+02	4.073985580702670632e+03	2.269803902718556898e+01	3.001044468995308989e+01	6.411559701700154619e+03	1.592484112273999131e+02	1.200726009552976370e+00	5.967193295322630320e+01	2.574667329476029636e+02
3.170000000000000000e+02	3.138176750906462530e+03	4.017097984642713726e+00	2.476210688024913509e+00	5.482486496285377143e+03	9.830103754906689062e+01	-5.932458365518542553e-01	4.509280915242672449e+01	2.092764487355328527e+02	3.371150875453231038e+03	8.404382325654690788e+00	9.488105344012456754e+00	5.716993248142688572e+03	1.140463521078667668e+02	-1.091229182759271277e-01	4.875473790954669084e+01	2.208882243677664405e+02	3.604125000000000000e+03	1.279166666666666607e+01	1.650000000000000000e+01	5.951500000000000000e+03	1.297916666666666572e+02	3.750000000000000000e-01	5.241666666666666430e+01	2.325000000000000000e+02	3.837099124546768962e+03	1.717895100767864136e+01	2.351189465598754325e+01	6.186006751857311428e+03	1.455369812254665476e+02	8.591229182759271277e-01	5.607859542378663775e+01	2.441117756322335595e+02	4.070073249093537470e+03	2.156623534869061842e+01	3.052378931197508649e+01	6.420513503714622857e+03	1.612822957842664096e+02	1.343245836551854255e+00	5.974052418090660410e+01	2.557235512644671473e+02
3.180000000000000000e+02	3.130853242641986526e+03	3.126588327085478625e+00	4.762296694860143731e+00	5.487700935766249131e+03	1.012965775770401819e+02	-7.852373319433403331e-01	4.453182584792982368e+01	2.079992969317910081e+02	3.365593287987660005e+03	7.771627496876072350e+00	1.054781501409673794e+01	5.721392134549791081e+03	1.162316221218534196e+02	-2.467853326383368517e-01	4.872424625729824044e+01	2.197288151325621754e+02	3.600333333333333485e+03	1.241666666666666607e+01	1.633333333333333215e+01	5.955083333333333030e+03	1.311666666666666572e+02	2.916666666666666852e-01	5.291666666666666430e+01	2.314583333333333428e+02	3.835073378679006964e+03	1.706170583645726069e+01	2.211885165256992636e+01	6.188774532116874980e+03	1.461017112114798806e+02	8.301186659716701666e-01	5.710908707603508816e+01	2.431878515341045102e+02	4.069813424024680444e+03	2.170674500624785352e+01	2.790436997180652057e+01	6.422465730900416929e+03	1.610367557562931324e+02	1.368570665276673815e+00	6.130150748540350492e+01	2.549173697348756775e+02
3.190000000000000000e+02	3.126768836798285065e+03	1.289052288878492547e+00	5.829780948707639965e+00	5.490536656239658441e+03	1.050794959046770316e+02	-8.700895288414517426e-01	4.386347437833092044e+01	2.076045806332355994e+02	3.362801085065809275e+03	6.436192811105913236e+00	1.120655714102048606e+01	5.723039161453162706e+03	1.177480812856718444e+02	-1.642114310873925564e-01	4.853590385583212452e+01	2.204481236499511283e+02	3.598833333333333485e+03	1.158333333333333393e+01	1.658333333333333215e+01	5.955541666666666970e+03	1.304166666666666572e+02	5.416666666666666297e-01	5.320833333333333570e+01	2.332916666666666572e+02	3.834865581600857695e+03	1.673047385556075284e+01	2.196010952564617824e+01	6.188044171880171234e+03	1.430852520476614700e+02	1.247544764420725816e+00	5.788076281083454688e+01	2.461352096833821861e+02	4.070897829868381905e+03	2.187761437778817708e+01	2.733688571795902433e+01	6.420546677093675498e+03	1.557538374286562828e+02	1.953422862174785113e+00	6.255319228833575096e+01	2.589787527000976866e+02
3.200000000000000000e+02	3.128531788193594366e+03	2.001894125768609811e+00	4.786925215892676277e+00	5.492140921332784274e+03	9.879753079894928192e+01	-8.635242913114342667e-01	4.478246596512359901e+01	2.028672644359868400e+02	3.362453394096797183e+03	6.813447062884304906e+00	9.914295941279672064e+00	5.724862127333058197e+03	1.148570987328079696e+02	-2.234288123223838185e-01	4.926623298256179595e+01	2.185794655513267344e+02	3.596375000000000000e+03	1.162500000000000000e+01	1.504166666666666607e+01	5.957583333333333030e+03	1.309166666666666572e+02	4.166666666666666852e-01	5.375000000000000000e+01	2.342916666666666572e+02	3.830296605903202817e+03	1.643655293711569598e+01	2.016903739205366008e+01	6.190304539333607863e+03	1.469762346005253448e+02	1.056762145655717244e+00	5.823376701743820405e+01	2.500038677820065800e+02	4.064218211806405634e+03	2.124810587423139197e+01	2.529640811744065587e+01	6.423025745333881787e+03	1.630358025343840325e+02	1.696857624644767748e+00	6.271753403487640099e+01	2.657160688973464744e+02
3.210000000000000000e+02	3.126172644740262967e+03	1.919237926254654170e+00	4.703657533430979143e+00	5.497136660510679576e+03	1.012349593072878520e+02	-8.635242913114342667e-01	4.496950944432379060e+01	2.004210145478675429e+02	3.360607155703464741e+03	6.813785629793994048e+00	9.810162100048822609e+00	5.728505830255339788e+03	1.156383129869772546e+02	-2.234288123223838185e-01	4.900558805549522390e+01	2.176896739406004428e+02	3.595041666666666515e+03	1.170833333333333393e+01	1.491666666666666607e+01	5.959875000000000000e+03	1.300416666666666572e+02	4.166666666666666852e-01	5.304166666666666430e+01	2.349583333333333428e+02	3.829476177629868289e+03	1.660288103687267380e+01	2.002317123328450776e+01	6.191244169744660212e+03	1.444450203463560456e+02	1.056762145655717244e+00	5.707774527783810470e+01	2.522269927260662428e+02	4.063910688593070063e+03	2.149742874041201190e+01	2.512967579990235123e+01	6.422613339489320424e+03	1.588483740260454624e+02	1.696857624644767748e+00	6.111382388900953799e+01	2.694956521187991711e+02
3.220000000000000000e+02	3.118493023877573251e+03	1.925573869198361265e+00	5.912539344473710656e+00	5.493452122795089963e+03	1.045189991788743811e+02	-9.835837681435942725e-01	4.550234119348825601e+01	2.050915315553770881e+02	3.355600678605453595e+03	6.796120267932513670e+00	1.043543633890352140e+01	5.726871894730878012e+03	1.172386662561038690e+02	-2.209585507384638214e-01	4.920950393007746015e+01	2.210249324443552155e+02	3.592708333333333485e+03	1.166666666666666607e+01	1.495833333333333393e+01	5.960291666666666970e+03	1.299583333333333428e+02	5.416666666666666297e-01	5.291666666666666430e+01	2.369583333333333428e+02	3.829815988061213375e+03	1.653721306540082026e+01	1.948123032776314645e+01	6.193711438602455928e+03	1.426780004105628166e+02	1.304291884071797192e+00	5.662382940325586844e+01	2.528917342223114701e+02	4.066923642789093719e+03	2.140775946413496911e+01	2.400412732219295719e+01	6.427131210538243977e+03	1.553976674877923188e+02	2.066917101476927421e+00	6.033099213984507259e+01	2.688251351112895691e+02
3.230000000000000000e+02	3.119295166886341576e+03	1.820876902928352692e+00	6.219740069324739551e+00	5.497427489713430987e+03	1.024227656459196396e+02	-1.088913650100260977e+00	4.556303826834930248e+01	2.022592030806786738e+02	3.354522583443170788e+03	6.702105118130843309e+00	1.063070336799570370e+01	5.730859578190049433e+03	1.164405494896264912e+02	-2.319568250501304885e-01	4.898985246750797984e+01	2.190462682070059941e+02	3.589750000000000000e+03	1.158333333333333393e+01	1.504166666666666607e+01	5.964291666666666970e+03	1.304583333333333428e+02	6.250000000000000000e-01	5.241666666666666430e+01	2.358333333333333428e+02	3.824977416556829212e+03	1.646456154853582632e+01	1.945262996533762845e+01	6.197723755143284507e+03	1.444761171770401802e+02	1.481956825050130488e+00	5.584348086582534876e+01	2.526203984596606915e+02	4.060204833113658424e+03	2.134578976373831694e+01	2.386359326400859260e+01	6.431155843619902953e+03	1.584939010207470460e+02	2.338913650100260977e+00	5.927029506498402611e+01	2.694074635859880118e+02
3.240000000000000000e+02	3.113592555395994168e+03	2.025937265318859204e+00	5.289645073313964829e+00	5.502320519857018553e+03	1.059001992039777349e+02	-1.041132390801494001e+00	4.670473174679528938e+01	1.975962927055744274e+02	3.350275444364664054e+03	6.637968632659429602e+00	1.022815586999031545e+01	5.735910259928508822e+03	1.184500996019888674e+02	-2.288995287340802598e-01	4.947736587339764469e+01	2.154439796861205423e+02	3.586958333333333485e+03	1.125000000000000000e+01	1.516666666666666607e+01	5.969500000000000000e+03	1.310000000000000000e+02	5.833333333333333703e-01	5.225000000000000000e+01	2.332916666666666572e+02	3.823641222302002916e+03	1.586203136734057040e+01	2.010517746334301847e+01	6.203089740071491178e+03	1.435499003980111183e+02	1.395566195400747000e+00	5.502263412660235531e+01	2.511393536472127721e+02	4.060324111270672802e+03	2.047406273468114080e+01	2.504368826001936554e+01	6.436679480142981447e+03	1.560998007960222651e+02	2.207799057468160520e+00	5.779526825320471062e+01	2.689870406277589154e+02
3.250000000000000000e+02	3.110527429824004685e+03	2.265290246665408347e+00	5.665600838597862676e+00	5.504302499976839499e+03	1.050179801951781400e+02	-1.027525231651946758e+00	4.624621323858058730e+01	1.989426647290487153e+02	3.347805381578668857e+03	6.945145123332704173e+00	1.014530041929893045e+01	5.736672083321753234e+03	1.177589900975890771e+02	-2.637626158259733788e-01	4.945643995262362580e+01	2.174504990311910433e+02	3.585083333333333485e+03	1.162500000000000000e+01	1.462500000000000000e+01	5.969041666666666970e+03	1.305000000000000000e+02	5.000000000000000000e-01	5.266666666666666430e+01	2.359583333333333428e+02	3.822361285087998112e+03	1.630485487666729583e+01	1.910469958070106955e+01	6.201411250011580705e+03	1.432410099024109229e+02	1.263762615825973379e+00	5.587689338070970280e+01	2.544661676354756423e+02	4.059639236842662285e+03	2.098470975333459165e+01	2.358439916140213910e+01	6.433780833356494441e+03	1.559820198048218458e+02	2.027525231651946758e+00	5.908712009475274129e+01	2.729740019376179703e+02
3.260000000000000000e+02	3.111839211601489296e+03	1.821423008457339066e+00	5.144545969532583030e+00	5.510919333476143947e+03	1.058488675813425459e+02	-9.142135623730951455e-01	4.540614283340365631e+01	1.955617774963744466e+02	3.348482105800744648e+03	6.598211504228669533e+00	9.780606318099625440e+00	5.742188833404738034e+03	1.171327671240046016e+02	-2.071067811865475727e-01	4.920307141670182460e+01	2.146350554148538947e+02	3.585125000000000000e+03	1.137500000000000000e+01	1.441666666666666607e+01	5.973458333333333030e+03	1.284166666666666572e+02	5.000000000000000000e-01	5.300000000000000000e+01	2.337083333333333428e+02	3.821767894199255352e+03	1.615178849577133136e+01	1.905272701523370671e+01	6.204727833261928026e+03	1.397005662093287128e+02	1.207106781186547462e+00	5.679692858329817540e+01	2.527816112518127909e+02	4.058410788398510704e+03	2.092857699154266271e+01	2.368878736380074912e+01	6.435997333190522113e+03	1.509844657519907685e+02	1.914213562373095145e+00	6.059385716659634369e+01	2.718548891702922106e+02
3.270000000000000000e+02	3.109819601553051598e+03	1.253956488800183067e+00	4.053381460758156862e+00	5.516773306185312322e+03	1.049033425315223127e+02	-1.307346738798099928e+00	4.520876737288551084e+01	1.910060161442025333e+02	3.345868134109859056e+03	6.189478244400091533e+00	9.089190730379078431e+00	5.747094986425989191e+03	1.172850045990944921e+02	-4.453400360657166490e-01	4.920855035310942327e+01	2.115655080721012666e+02	3.581916666666666515e+03	1.112500000000000000e+01	1.412500000000000000e+01	5.977416666666666970e+03	1.296666666666666572e+02	4.166666666666666852e-01	5.320833333333333570e+01	2.321250000000000000e+02	3.817965199223473974e+03	1.606052175559990758e+01	1.916080926962091979e+01	6.207738346907344749e+03	1.420483287342388223e+02	1.278673369399049964e+00	5.720811631355724813e+01	2.526844919278987334e+02	4.054013731780281432e+03	2.099604351119981516e+01	2.419661853924184314e+01	6.438060027148021618e+03	1.544299908018109875e+02	2.140680072131433409e+00	6.120789929378116057e+01	2.732439838557974667e+02
3.280000000000000000e+02	3.110095673082636949e+03	1.362815429639285369e+00	4.650252861773390478e+00	5.524796855540424076e+03	1.016671540002679137e+02	-7.722082634518001587e-01	4.492412632153022400e+01	1.907922063939506074e+02	3.344943669874651732e+03	5.889741048152975722e+00	9.387626430886694351e+00	5.753065094436878098e+03	1.159169103334672855e+02	-2.194374650592333942e-01	4.887872982743177630e+01	2.108961031969753037e+02	3.579791666666666515e+03	1.041666666666666607e+01	1.412500000000000000e+01	5.981333333333333030e+03	1.301666666666666572e+02	3.333333333333333148e-01	5.283333333333333570e+01	2.310000000000000000e+02	3.814639663458681298e+03	1.494359228518035643e+01	1.886237356911330565e+01	6.209601572229787962e+03	1.444164229998660289e+02	8.861041317258999683e-01	5.678793683923489510e+01	2.511038968030246963e+02	4.049487660250696081e+03	1.947051790369404500e+01	2.359974713822661130e+01	6.437869811126241984e+03	1.586661793330654007e+02	1.438874930118466677e+00	6.074254034513644740e+01	2.712077936060493926e+02
3.290000000000000000e+02	3.107238377724565908e+03	3.969124974283655405e-01	3.709711502433984620e+00	5.525933921197482050e+03	1.030571408268900484e+02	-7.722082634517999367e-01	4.496919139637358853e+01	1.923442112521881029e+02	3.342660855528949924e+03	5.323456248714182770e+00	9.063189084550325347e+00	5.754633627265407085e+03	1.163202370801116956e+02	-2.194374650592332832e-01	4.896376236485346567e+01	2.116929389594273800e+02	3.578083333333333485e+03	1.025000000000000000e+01	1.441666666666666607e+01	5.983333333333333030e+03	1.295833333333333428e+02	3.333333333333333148e-01	5.295833333333333570e+01	2.310416666666666572e+02	3.813505811137717046e+03	1.517654375128581634e+01	1.977014424878300503e+01	6.212033039401258975e+03	1.428464295865549900e+02	8.861041317258999683e-01	5.695290430181320573e+01	2.503903943739059343e+02	4.048928288942101062e+03	2.010308750257163268e+01	2.512362183089934575e+01	6.440732745469184010e+03	1.561095258397766372e+02	1.438874930118466455e+00	6.094747527029308287e+01	2.697391220811451831e+02
3.300000000000000000e+02	3.104142469932641689e+03	1.383582764540028265e+00	4.222377406549135515e+00	5.527687198006087783e+03	1.021852619836434997e+02	-7.523124382057235771e-01	4.580573085435953118e+01	1.934402506709758995e+02	3.339487901632987359e+03	5.629291382270014132e+00	9.194522036607899906e+00	5.757281099003043892e+03	1.164884643251550784e+02	-1.886562191028617885e-01	4.938203209384643344e+01	2.117826253354879498e+02	3.574833333333333485e+03	9.875000000000000000e+00	1.416666666666666607e+01	5.986875000000000000e+03	1.307916666666666572e+02	3.750000000000000000e-01	5.295833333333333570e+01	2.301250000000000000e+02	3.810178765033679610e+03	1.412070861772998498e+01	1.913881129672543224e+01	6.216468900996956108e+03	1.450948690081782217e+02	9.386562191028617885e-01	5.653463457282023796e+01	2.484673746645120502e+02	4.045524196734025281e+03	1.836641723545996996e+01	2.411095592678419663e+01	6.446062801993912217e+03	1.593980713496898147e+02	1.502312438205723577e+00	6.011093581230714022e+01	2.668097493290241005e+02
3.310000000000000000e+02	3.101707455442272931e+03	2.526167815103532277e+00	4.656066734709197519e+00	5.528033214919953025e+03	1.056687954568078709e+02	-7.523124382057235771e-01	4.614514292441867838e+01	1.895436712232997820e+02	3.337041227721136238e+03	6.450583907551766139e+00	9.244700034021265722e+00	5.759537440793310452e+03	1.181052310617372711e+02	-1.886562191028617885e-01	4.976007146220933919e+01	2.088135022783165766e+02	3.572375000000000000e+03	1.037500000000000000e+01	1.383333333333333393e+01	5.991041666666666970e+03	1.305416666666666572e+02	3.750000000000000000e-01	5.337500000000000000e+01	2.280833333333333428e+02	3.807708772278863762e+03	1.429941609244823297e+01	1.842196663264540035e+01	6.222545892540023488e+03	1.429781022715960432e+02	9.386562191028617885e-01	5.698992853779066081e+01	2.473531643883501090e+02	4.043042544557727069e+03	1.822383218489646595e+01	2.301059993195747211e+01	6.454050118413380915e+03	1.554145378765254577e+02	1.502312438205723577e+00	6.060485707558132162e+01	2.666229954433669036e+02
3.320000000000000000e+02	3.099399204781395838e+03	2.302524729706921569e+00	4.361272611183890646e+00	5.535615944493236384e+03	1.053390622776117311e+02	-7.523124382057235771e-01	4.608208115928203341e+01	1.855384805224436775e+02	3.335532935724031177e+03	6.297095698186794266e+00	9.138969638925278360e+00	5.766016305579951222e+03	1.172320311388058656e+02	-1.886562191028617885e-01	4.989520724630768456e+01	2.050192402612218530e+02	3.571666666666666515e+03	1.029166666666666607e+01	1.391666666666666607e+01	5.996416666666666970e+03	1.291250000000000000e+02	3.750000000000000000e-01	5.370833333333333570e+01	2.245000000000000000e+02	3.807800397609301854e+03	1.428623763514653788e+01	1.869436369440805379e+01	6.226817027753382717e+03	1.410179688611941344e+02	9.386562191028617885e-01	5.752145942035898685e+01	2.439807597387781470e+02	4.043934128551937192e+03	1.828080860362641147e+01	2.347206072214944328e+01	6.457217388840097556e+03	1.529109377223882689e+02	1.502312438205723577e+00	6.133458550738463799e+01	2.634615194775562941e+02
3.330000000000000000e+02	3.093778238484995654e+03	1.718393272446929743e+00	3.977999896821001968e+00	5.539262116253587010e+03	1.050095245792168299e+02	-7.852373319433403331e-01	4.625896721563207592e+01	1.821541027254669984e+02	3.330347452575831085e+03	5.900863302890131834e+00	9.093166615077167947e+00	5.768985224793460475e+03	1.183589289562750793e+02	-2.467853326383368517e-01	4.998365027448270581e+01	2.032645513627334992e+02	3.566916666666666515e+03	1.008333333333333393e+01	1.420833333333333393e+01	5.998708333333333030e+03	1.317083333333333428e+02	2.916666666666666852e-01	5.370833333333333570e+01	2.243750000000000000e+02	3.803485880757501945e+03	1.426580336377653602e+01	1.932350005158949813e+01	6.228431441873205586e+03	1.450577377103915921e+02	8.301186659716701666e-01	5.743301639218396559e+01	2.454854486372665008e+02	4.040055094848337376e+03	1.844827339421973988e+01	2.443866676984566766e+01	6.458154550413079050e+03	1.584071420874498699e+02	1.368570665276673815e+00	6.115769945103459548e+01	2.665958972745330016e+02
3.340000000000000000e+02	3.090819065140682142e+03	1.745499546309886796e+00	3.961736941625204622e+00	5.537265981317195838e+03	1.055846693034392700e+02	-7.881883952584497477e-01	4.525480911554414121e+01	1.840407536620215012e+02	3.328701199237008041e+03	5.893583106488276435e+00	9.189201804145934460e+00	5.768570490658597919e+03	1.176048346517196421e+02	-2.899275309625581887e-01	4.931490455777207416e+01	2.049578768310107648e+02	3.566583333333333485e+03	1.004166666666666607e+01	1.441666666666666607e+01	5.999875000000000000e+03	1.296250000000000000e+02	2.083333333333333426e-01	5.337500000000000000e+01	2.258750000000000000e+02	3.804465467429658929e+03	1.418975022684505660e+01	1.964413152918739769e+01	6.231179509341402081e+03	1.416451653482803579e+02	7.065941976292249294e-01	5.743509544222792584e+01	2.467921231689892352e+02	4.042347601525984828e+03	1.833783378702344535e+01	2.487159639170812753e+01	6.462484018682804162e+03	1.536653306965607158e+02	1.204855061925116377e+00	6.149519088445585879e+01	2.677092463379784704e+02
3.350000000000000000e+02	3.087547240169000361e+03	1.813865045334184245e+00	5.036112873660639977e+00	5.536856585519150030e+03	1.031581042049661221e+02	-7.908329997330663108e-01	4.567757648509321911e+01	1.821130968573501434e+02	3.324981953417833665e+03	6.344432522667092123e+00	9.413889770163653026e+00	5.769449126092908045e+03	1.170998854358163896e+02	-2.704164998665331554e-01	4.969295490921327740e+01	2.039940484286750859e+02	3.562416666666666515e+03	1.087500000000000000e+01	1.379166666666666607e+01	6.002041666666666970e+03	1.310416666666666572e+02	2.500000000000000000e-01	5.370833333333333570e+01	2.258750000000000000e+02	3.799851379915499365e+03	1.540556747733290877e+01	1.816944356316967912e+01	6.234634207240425894e+03	1.449834478975169247e+02	7.704164998665331554e-01	5.772371175745339400e+01	2.477559515713249141e+02	4.037286093164332669e+03	1.993613495466581753e+01	2.254722045967269395e+01	6.467226747814183909e+03	1.589252291283671923e+02	1.290832999733066311e+00	6.173909018157345230e+01	2.696369031426498282e+02
3.360000000000000000e+02	3.089002347423661377e+03	2.503338676396616336e+00	4.303819598546267500e+00	5.541103919555172070e+03	1.005669927765631542e+02	-1.131928443335427081e+00	4.558514514162205700e+01	1.831530783658417931e+02	3.325667840378497203e+03	6.272502671531641205e+00	9.193576465939800713e+00	5.772510293110919520e+03	1.148876630549482485e+02	-3.784642216677135407e-01	4.941757257081102495e+01	2.049723725162542110e+02	3.562333333333333485e+03	1.004166666666666607e+01	1.408333333333333393e+01	6.003916666666666970e+03	1.292083333333333428e+02	3.750000000000000000e-01	5.325000000000000000e+01	2.267916666666666572e+02	3.798998826288169766e+03	1.381083066180169183e+01	1.897309020072686536e+01	6.235323040222414420e+03	1.435290036117184513e+02	1.128464221667713652e+00	5.708242742918897505e+01	2.486109608170791034e+02	4.035664319243005593e+03	1.757999465693671581e+01	2.386284706812040213e+01	6.466729413778161870e+03	1.578496738901035314e+02	1.881928443335427081e+00	6.091485485837794300e+01	2.704302549674915213e+02
3.370000000000000000e+02	3.087875124970611978e+03	3.424373005971630413e+00	3.557446358106966855e+00	5.542695197748501414e+03	9.988335235921474009e+01	-1.131928443335427081e+00	4.638827038325369756e+01	1.856653333546659894e+02	3.324041729151972504e+03	6.858019836319147799e+00	8.862056512386816465e+00	5.773993432207584192e+03	1.144833428462740414e+02	-3.784642216677135407e-01	4.981913519162684878e+01	2.064993333439996661e+02	3.560208333333333485e+03	1.029166666666666607e+01	1.416666666666666607e+01	6.005291666666666970e+03	1.290833333333333428e+02	3.750000000000000000e-01	5.325000000000000000e+01	2.273333333333333428e+02	3.796374937514694466e+03	1.372531349701418435e+01	1.947127682094651391e+01	6.236589901125749748e+03	1.436833238203926442e+02	1.128464221667713652e+00	5.668086480837315122e+01	2.481673333226670195e+02	4.032541541696054992e+03	1.715896032736170085e+01	2.477588697522636352e+01	6.467888135584832526e+03	1.582833143074519455e+02	1.881928443335427081e+00	6.011172961674630244e+01	2.690013333120006678e+02
3.380000000000000000e+02	3.083304637989307594e+03	3.090768987138617696e+00	3.647842306554066383e+00	5.549483896884696151e+03	1.010079956260015592e+02	-1.131928443335427081e+00	4.641898192818447200e+01	1.804569541429959258e+02	3.320235652327986827e+03	6.649551160235976255e+00	8.886421153277034080e+00	5.778346115109014136e+03	1.156081644796674510e+02	-3.784642216677135407e-01	4.941782429742556815e+01	2.043743104048312773e+02	3.557166666666666515e+03	1.020833333333333393e+01	1.412500000000000000e+01	6.007208333333333030e+03	1.302083333333333428e+02	3.750000000000000000e-01	5.241666666666666430e+01	2.282916666666666572e+02	3.794097681005346203e+03	1.376711550643069160e+01	1.936357884672296592e+01	6.236070551557651925e+03	1.448085021869992204e+02	1.128464221667713652e+00	5.541550903590776045e+01	2.522090229285020371e+02	4.031028695344025436e+03	1.732589767952805104e+01	2.460215769344593184e+01	6.464932769781969910e+03	1.594086710406651264e+02	1.881928443335427081e+00	5.841435140514885660e+01	2.761263791903373885e+02
3.390000000000000000e+02	3.083405678671914757e+03	3.038497032023580680e+00	3.301960972814431017e+00	5.547352910271146357e+03	9.855097780249819550e+01	-1.131928443335427081e+00	4.546463455308785484e+01	1.862091424024483217e+02	3.319619506002623893e+03	6.873415182678456858e+00	8.400980486407215508e+00	5.778030621802239693e+03	1.138379889012490906e+02	-3.784642216677135407e-01	4.904481727654393097e+01	2.076670712012241609e+02	3.555833333333333485e+03	1.070833333333333393e+01	1.350000000000000000e+01	6.008708333333333030e+03	1.291250000000000000e+02	3.750000000000000000e-01	5.262500000000000000e+01	2.291250000000000000e+02	3.792047160664043076e+03	1.454325148398821099e+01	1.859901951359278627e+01	6.239386044864426367e+03	1.444120110987508951e+02	1.128464221667713652e+00	5.620518272345606903e+01	2.505829287987758391e+02	4.028260987994752213e+03	1.837816963464308628e+01	2.369803902718556898e+01	6.470063756395519704e+03	1.596990221975018187e+02	1.881928443335427081e+00	5.978536544691214516e+01	2.720408575975516783e+02
3.400000000000000000e+02	3.083594670336483887e+03	2.316113662629661007e+00	4.591497541558608120e+00	5.546763257765418530e+03	9.523135656981654051e+01	-1.157378651666526315e+00	4.553312163512967459e+01	1.868568560713792976e+02	3.319422335168242171e+03	6.428890164648163541e+00	9.108248770779304948e+00	5.778444128882709265e+03	1.115323449515749417e+02	-4.120226591665964722e-01	4.914156081756483729e+01	2.081992613690229916e+02	3.555250000000000000e+03	1.054166666666666607e+01	1.362500000000000000e+01	6.010125000000000000e+03	1.278333333333333286e+02	3.333333333333333148e-01	5.275000000000000000e+01	2.295416666666666572e+02	3.791077664831757829e+03	1.465444316868516950e+01	1.814175122922069505e+01	6.241805871117290735e+03	1.441343217150917155e+02	1.078689325833263046e+00	5.635843918243516271e+01	2.508840719643103228e+02	4.026905329663516113e+03	1.876721967070367114e+01	2.265850245844139010e+01	6.473486742234581470e+03	1.604353100968501167e+02	1.824045318333192833e+00	5.996687836487032541e+01	2.722264772619540167e+02
3.410000000000000000e+02	3.078450393065384560e+03	2.513938492221665655e+00	3.688414568325008247e+00	5.548155226364886403e+03	9.779565754618604956e+01	-1.131928443335427081e+00	4.474008035319047849e+01	1.918477038198246305e+02	3.316121029866025310e+03	6.402802579444165865e+00	8.552540617495836273e+00	5.779848446515777141e+03	1.125853287730930248e+02	-3.784642216677135407e-01	4.872420684326190354e+01	2.111738519099123153e+02	3.553791666666666515e+03	1.029166666666666607e+01	1.341666666666666607e+01	6.011541666666666970e+03	1.273750000000000000e+02	3.750000000000000000e-01	5.270833333333333570e+01	2.305000000000000000e+02	3.791462303467307720e+03	1.418053075388916540e+01	1.828079271583749588e+01	6.243234886817556799e+03	1.421646712269069610e+02	1.128464221667713652e+00	5.669245982340476786e+01	2.498261480900876847e+02	4.029132940267948470e+03	1.806939484111166649e+01	2.314491876500832390e+01	6.474928106968447537e+03	1.569543424538139504e+02	1.881928443335427081e+00	6.067658631347619291e+01	2.691522961801753695e+02
3.420000000000000000e+02	3.075102496745866119e+03	1.958438024111499587e+00	4.527919502268936469e+00	5.546170918196859930e+03	9.722530916406266499e+01	-1.101738929857382754e+00	4.511610873147318301e+01	1.958418581931365452e+02	3.313634581706266545e+03	6.104219012055749793e+00	8.951459751134468235e+00	5.779439625765096025e+03	1.120501545820313254e+02	-3.425361315953580621e-01	4.897472103240325936e+01	2.136084290965682726e+02	3.552166666666666515e+03	1.025000000000000000e+01	1.337500000000000000e+01	6.012708333333333030e+03	1.268750000000000000e+02	4.166666666666666852e-01	5.283333333333333570e+01	2.313750000000000000e+02	3.790698751627066486e+03	1.439578098794424932e+01	1.779854024886553177e+01	6.245977040901570035e+03	1.416998454179686746e+02	1.175869464928691377e+00	5.669194563426341205e+01	2.491415709034317274e+02	4.029230836587466911e+03	1.854156197588849864e+01	2.222208049773106353e+01	6.479245748469806131e+03	1.565246908359373492e+02	1.935072263190716235e+00	6.055055793519348839e+01	2.669081418068634548e+02
3.430000000000000000e+02	3.072239301626821998e+03	3.514528963835504172e+00	4.480654878728065782e+00	5.554422833374352194e+03	9.863757456528205125e+01	-1.101738929857382754e+00	4.538911111466678250e+01	1.968983122813564535e+02	3.310952984146744257e+03	6.528097815251085123e+00	9.219494106030699854e+00	5.786190583353843067e+03	1.131312872826410256e+02	-3.425361315953580621e-01	4.886122222400005910e+01	2.126991561406782125e+02	3.549666666666666515e+03	9.541666666666666075e+00	1.395833333333333393e+01	6.017958333333333030e+03	1.276250000000000000e+02	4.166666666666666852e-01	5.233333333333333570e+01	2.285000000000000000e+02	3.788380349186588774e+03	1.255523551808224703e+01	1.869717256063596977e+01	6.249726083312822993e+03	1.421187127173589886e+02	1.175869464928691377e+00	5.580544444266661230e+01	2.443008438593217875e+02	4.027094031706511032e+03	1.556880436949782798e+01	2.343601178793860385e+01	6.481493833292313866e+03	1.566124254347179487e+02	1.935072263190716235e+00	5.927755555199988891e+01	2.601016877186435750e+02
3.440000000000000000e+02	3.066052909384186933e+03	2.074189611772810693e+00	4.374288647507000860e+00	5.559170206825660898e+03	9.968795920731702154e+01	-7.722082634517997146e-01	4.549747925424571093e+01	1.907662123426718210e+02	3.307255621358760436e+03	6.016261472553072309e+00	8.645477657086832579e+00	5.790272603412830904e+03	1.131564796036585108e+02	-2.194374650592331721e-01	4.876957296045618762e+01	2.095289395046692391e+02	3.548458333333333485e+03	9.958333333333333925e+00	1.291666666666666607e+01	6.021375000000000000e+03	1.266250000000000000e+02	3.333333333333333148e-01	5.204166666666666430e+01	2.282916666666666572e+02	3.789661045307906534e+03	1.390040519411359554e+01	1.718785567624649957e+01	6.252477396587169096e+03	1.400935203963414892e+02	8.861041317258997463e-01	5.531376037287714098e+01	2.470543938286640753e+02	4.030863757282480037e+03	1.784247705489385538e+01	2.145904468582633129e+01	6.483579793174339102e+03	1.535620407926829785e+02	1.438874930118466233e+00	5.858585407908761766e+01	2.658171209906614649e+02
3.450000000000000000e+02	3.061629163097257333e+03	1.961004712659198290e+00	4.094102171949232982e+00	5.560651624474857272e+03	1.027829701025186324e+02	-7.852373319433405552e-01	4.647250567631297002e+01	1.925089091407741080e+02	3.303606248215295636e+03	6.022169022996266108e+00	8.484551085974615603e+00	5.791804978904095151e+03	1.151623183845926519e+02	-2.467853326383369628e-01	4.919458617148981716e+01	2.106294545703870540e+02	3.545583333333333485e+03	1.008333333333333393e+01	1.287500000000000000e+01	6.022958333333333030e+03	1.275416666666666714e+02	2.916666666666666852e-01	5.191666666666666430e+01	2.287500000000000000e+02	3.787560418451371334e+03	1.414449764367040174e+01	1.726544891402538440e+01	6.254111687762570909e+03	1.399210149487406909e+02	8.301186659716703886e-01	5.463874716184351144e+01	2.468705454296129460e+02	4.029537503569409637e+03	1.820566195400746778e+01	2.165589782805076879e+01	6.485265042191808789e+03	1.523003632308146962e+02	1.368570665276674037e+00	5.736082765702035857e+01	2.649910908592258920e+02
3.460000000000000000e+02	3.059342203193114074e+03	1.835356225429332966e+00	3.680982916098189506e+00	5.561251539392952509e+03	1.015319138373670285e+02	-7.852373319433405552e-01	4.637624391966194537e+01	1.927123209031429383e+02	3.301900268263224007e+03	6.126011446047999520e+00	8.194658124715761716e+00	5.792729936363142770e+03	1.139951235853501856e+02	-2.467853326383369628e-01	4.916728862649763698e+01	2.111061604515714691e+02	3.544458333333333485e+03	1.041666666666666607e+01	1.270833333333333393e+01	6.024208333333333030e+03	1.264583333333333286e+02	2.916666666666666852e-01	5.195833333333333570e+01	2.295000000000000000e+02	3.787016398403442963e+03	1.470732188728533174e+01	1.722200854195090614e+01	6.255686730303523291e+03	1.389215430813164858e+02	8.301186659716703886e-01	5.474937804016903442e+01	2.478938395484285309e+02	4.029574463473552896e+03	1.899797710790399918e+01	2.173568375056847657e+01	6.487165127273713551e+03	1.513847528292996287e+02	1.368570665276674037e+00	5.754042274700472603e+01	2.662876790968570617e+02
3.470000000000000000e+02	3.061251033819418353e+03	2.065723019924648796e+00	4.102799430860804009e+00	5.559541475535206700e+03	1.001812704344993392e+02	-7.908329997330663108e-01	4.520076204259731867e+01	1.971064621856212113e+02	3.301813016909709404e+03	6.407861509962324398e+00	8.468066382097068967e+00	5.793437404434270320e+03	1.134031352172496696e+02	-2.704164998665331554e-01	4.841288102129865933e+01	2.126573977594772771e+02	3.542375000000000000e+03	1.075000000000000000e+01	1.283333333333333393e+01	6.027333333333333030e+03	1.266250000000000000e+02	2.500000000000000000e-01	5.162500000000000000e+01	2.282083333333333428e+02	3.782936983090290596e+03	1.509213849003767649e+01	1.719860028456960066e+01	6.261229262232395740e+03	1.398468647827503162e+02	7.704164998665331554e-01	5.483711897870134067e+01	2.437592689071894085e+02	4.023498966180581647e+03	1.943427698007535298e+01	2.156386723580586562e+01	6.495125191131459360e+03	1.530687295655006608e+02	1.290832999733066311e+00	5.804923795740268133e+01	2.593102044810455027e+02
3.480000000000000000e+02	3.058214635835057379e+03	1.706241131853062143e+00	4.636176110990460231e+00	5.561255881537339519e+03	9.876649409899465581e+01	-7.722082634517997146e-01	4.597319166145415892e+01	1.940306771973076252e+02	3.299794817917528690e+03	6.478120565926531071e+00	8.672254722161897078e+00	5.794815440768669760e+03	1.119457470494973279e+02	-2.194374650592331721e-01	4.900742916406041161e+01	2.114111719319871554e+02	3.541375000000000000e+03	1.125000000000000000e+01	1.270833333333333393e+01	6.028375000000000000e+03	1.251250000000000000e+02	3.333333333333333148e-01	5.204166666666666430e+01	2.287916666666666572e+02	3.782955182082471310e+03	1.602187943407346893e+01	1.674441194450476900e+01	6.261934559231330240e+03	1.383042529505026721e+02	8.861041317258997463e-01	5.507590416927291699e+01	2.461721614013461590e+02	4.024535364164942621e+03	2.079375886814693786e+01	2.078049055567620940e+01	6.495494118462660481e+03	1.514835059010053442e+02	1.438874930118466233e+00	5.811014167187916968e+01	2.635526561360256892e+02
3.490000000000000000e+02	3.053314650619890017e+03	1.820996110269485158e+00	3.899707336850680051e+00	5.565014632789664574e+03	1.013612732217675898e+02	-5.932458365518542553e-01	4.543389894461805767e+01	1.916671568661375318e+02	3.297157325309945008e+03	6.327164721801409542e+00	8.408187001758673063e+00	5.798653149728165772e+03	1.123681366108837949e+02	-1.091229182759271277e-01	4.877944947230903239e+01	2.093752450997354231e+02	3.541000000000000000e+03	1.083333333333333393e+01	1.291666666666666607e+01	6.032291666666666970e+03	1.233750000000000000e+02	3.750000000000000000e-01	5.212500000000000000e+01	2.270833333333333428e+02	3.784842674690054992e+03	1.533950194486525831e+01	1.742514633157465909e+01	6.265930183605168168e+03	1.343818633891162051e+02	8.591229182759271277e-01	5.547055052769096761e+01	2.447914215669312625e+02	4.028685349380109983e+03	1.984567055639718092e+01	2.193362599648265387e+01	6.499568700543669365e+03	1.453887267782324102e+02	1.343245836551854255e+00	5.881610105538194233e+01	2.624995098005291538e+02
3.500000000000000000e+02	3.046425994270240608e+03	1.662217981341166606e+00	4.378321895748291226e+00	5.566161341218046800e+03	1.034547104561980291e+02	-6.094757082487298749e-01	4.542651532076800436e+01	1.910344602779211698e+02	3.292296330468453561e+03	5.956108990670583303e+00	8.689160947874146501e+00	5.799580670609023400e+03	1.139981885614323431e+02	-1.380711874576982523e-01	4.881742432705067358e+01	2.097672301389605991e+02	3.538166666666666515e+03	1.025000000000000000e+01	1.300000000000000000e+01	6.033000000000000000e+03	1.245416666666666714e+02	3.333333333333333148e-01	5.220833333333333570e+01	2.285000000000000000e+02	3.784037002864879469e+03	1.454389100932941759e+01	1.731083905212585350e+01	6.266419329390976600e+03	1.350851447719009855e+02	8.047378541243648264e-01	5.559924233961599782e+01	2.472327698610394009e+02	4.029907339063092422e+03	1.883778201865883517e+01	2.162167810425170700e+01	6.499838658781953200e+03	1.456286228771353137e+02	1.276142374915396394e+00	5.899015134589866705e+01	2.659655397220788018e+02
3.510000000000000000e+02	3.043930669773405498e+03	2.541775742457785370e+00	4.981550264842244502e+00	5.570773553689023174e+03	1.017423876445882485e+02	-6.173926762196431106e-01	4.479645752161394512e+01	1.917116205618467006e+02	3.288819501553369264e+03	6.520887871228892685e+00	9.032441799087788326e+00	5.802157610177845527e+03	1.142878604889607885e+02	-1.628630047764881850e-01	4.841906209414030826e+01	2.108558102809233503e+02	3.533708333333333485e+03	1.050000000000000000e+01	1.308333333333333393e+01	6.033541666666666970e+03	1.268333333333333286e+02	2.916666666666666852e-01	5.204166666666666430e+01	2.300000000000000000e+02	3.778597165113297706e+03	1.447911212877110643e+01	1.713422486757887953e+01	6.264925723155488413e+03	1.393788061777058829e+02	7.461963381098215553e-01	5.566427123919302034e+01	2.491441897190766497e+02	4.023485996893261472e+03	1.845822425754221285e+01	2.118511640182442335e+01	6.496309779644310765e+03	1.519242790220784229e+02	1.200726009552976370e+00	5.928687581171938348e+01	2.682883794381532994e+02
3.520000000000000000e+02	3.040116501429866730e+03	2.551588313380831252e+00	4.472404972737731299e+00	5.568120134822714135e+03	1.024348981759534780e+02	-6.038995287340802598e-01	4.490972548865965308e+01	1.880293800242893667e+02	3.285870750714933365e+03	6.442460823357082589e+00	8.694535819702199575e+00	5.801497567411356613e+03	1.147382824213100747e+02	-1.977830977003734725e-01	4.860069607766315869e+01	2.093688566788113690e+02	3.531625000000000000e+03	1.033333333333333393e+01	1.291666666666666607e+01	6.034875000000000000e+03	1.270416666666666714e+02	2.083333333333333426e-01	5.229166666666666430e+01	2.307083333333333428e+02	3.777379249285066635e+03	1.422420584330958526e+01	1.713879751363113257e+01	6.268252432588643387e+03	1.393450509120232539e+02	6.144497643670401299e-01	5.598263725567016991e+01	2.520478099878553166e+02	4.023133498570133270e+03	1.811507835328583838e+01	2.136092836059560085e+01	6.501629865177285865e+03	1.516484351573798506e+02	1.020566195400747000e+00	5.967360784467367552e+01	2.733872866423773189e+02
3.530000000000000000e+02	3.035413379613199595e+03	3.003231507905812059e+00	5.328510241122570434e+00	5.564780683501060594e+03	1.065789196048290250e+02	-5.786893258332631573e-01	4.520542990601222044e+01	1.937426965206736895e+02	3.281935856473266540e+03	6.897449087286238623e+00	9.289255120561286105e+00	5.798411175083863782e+03	1.171019598024145125e+02	-2.060113295832982361e-01	4.864438161967277807e+01	2.146630149270035304e+02	3.528458333333333485e+03	1.079166666666666607e+01	1.325000000000000000e+01	6.032041666666666970e+03	1.276250000000000000e+02	1.666666666666666574e-01	5.208333333333333570e+01	2.355833333333333428e+02	3.774980810193400430e+03	1.468588424604709353e+01	1.721074487943871389e+01	6.265672158249470158e+03	1.381480401975854875e+02	5.393446629166315232e-01	5.552228504699389333e+01	2.565036517396631552e+02	4.021503287053467375e+03	1.858010182542751920e+01	2.117148975887742779e+01	6.499302649832273346e+03	1.486710803951709750e+02	9.120226591665964166e-01	5.896123676065445096e+01	2.774239701459929961e+02
3.540000000000000000e+02	3.037648095904332422e+03	3.707490415372610038e+00	4.822250285277531745e+00	5.570128810352217442e+03	1.007139493011203513e+02	-6.038995287340802598e-01	4.467980484397168084e+01	1.887669544064680167e+02	3.282469881285499469e+03	7.312078541019637612e+00	9.015291809305432835e+00	5.802043571842775236e+03	1.137736413172268328e+02	-1.977830977003734725e-01	4.827740242198584042e+01	2.122376438699006940e+02	3.527291666666666515e+03	1.091666666666666607e+01	1.320833333333333393e+01	6.033958333333333030e+03	1.268333333333333286e+02	2.083333333333333426e-01	5.187500000000000000e+01	2.357083333333333428e+02	3.772113452047833562e+03	1.452125479231369454e+01	1.740137485736123324e+01	6.265873094823890824e+03	1.398930253494398244e+02	6.144497643670401299e-01	5.547259757801415958e+01	2.591790227967659916e+02	4.016935237429000608e+03	1.812584291796072122e+01	2.159441638138913788e+01	6.497787856314448618e+03	1.529527173655463059e+02	1.020566195400747000e+00	5.907019515602831916e+01	2.826497122601986689e+02
3.550000000000000000e+02	3.035228333174353338e+03	2.634728531844345412e+00	4.319714450254124927e+00	5.568365888977433315e+03	9.759346394781610456e+01	-6.160254037844385966e-01	4.575389902642291418e+01	1.929936923746019488e+02	3.279843333253843412e+03	6.379864265922172706e+00	8.784857225127062463e+00	5.802745444488717112e+03	1.126717319739080523e+02	-1.830127018922192983e-01	4.898111617987812849e+01	2.139135128539676316e+02	3.524458333333333485e+03	1.012500000000000000e+01	1.325000000000000000e+01	6.037125000000000000e+03	1.277500000000000000e+02	2.500000000000000000e-01	5.220833333333333570e+01	2.348333333333333428e+02	3.769073333412823558e+03	1.387013573407782729e+01	1.771514277487293754e+01	6.271504555511282888e+03	1.428282680260919335e+02	6.830127018922192983e-01	5.543555048678854291e+01	2.557531538126990540e+02	4.013688333492313632e+03	1.761527146815565459e+01	2.218028554974587507e+01	6.505884111022566685e+03	1.579065360521838954e+02	1.116025403784438597e+00	5.866276764024375723e+01	2.766729742920647368e+02
3.560000000000000000e+02	3.033896512729929782e+03	2.622957843430336666e+00	3.622967681153815178e+00	5.573339423687917588e+03	9.649492109023542241e+01	-7.908329997330663108e-01	4.516423867530698288e+01	1.878519574135619905e+02	3.278094089698297921e+03	5.811478921715168333e+00	8.748983840576908477e+00	5.807086378510625764e+03	1.124766272117843755e+02	-2.704164998665331554e-01	4.856128600432015929e+01	2.105926453734476809e+02	3.522291666666666515e+03	9.000000000000000000e+00	1.387500000000000000e+01	6.040833333333333030e+03	1.284583333333333428e+02	2.500000000000000000e-01	5.195833333333333570e+01	2.333333333333333428e+02	3.766489243635035109e+03	1.218852107828483256e+01	1.900101615942309152e+01	6.274580288156040297e+03	1.444400394548823101e+02	7.704164998665331554e-01	5.535538066234651211e+01	2.560740212932190047e+02	4.010686820603403248e+03	1.537704215656966333e+01	2.412703231884618305e+01	6.508327242978748473e+03	1.604217455764312490e+02	1.290832999733066311e+00	5.875242799135968852e+01	2.788147092531046951e+02
3.570000000000000000e+02	3.031410328599538389e+03	2.921456161104038607e+00	4.025393232859581616e+00	5.573983140156061381e+03	9.963690724206361438e+01	-9.302398582179316477e-01	4.549359290135228662e+01	1.877597029244533928e+02	3.275746830966435937e+03	6.273228080552019748e+00	8.616863283096456883e+00	5.808637403411364176e+03	1.139226202876984786e+02	-3.192865957756325090e-01	4.874679645067614331e+01	2.105256847955600392e+02	3.520083333333333485e+03	9.625000000000000000e+00	1.320833333333333393e+01	6.043291666666666970e+03	1.282083333333333428e+02	2.916666666666666852e-01	5.200000000000000000e+01	2.332916666666666572e+02	3.764419835700231033e+03	1.297677191944798025e+01	1.779980338357021097e+01	6.277945929921969764e+03	1.424940463789682212e+02	9.026199291089658239e-01	5.525320354932385669e+01	2.560576485377732752e+02	4.008756338067128581e+03	1.632854383889596050e+01	2.239127343380708623e+01	6.512600193177272558e+03	1.567797594246030712e+02	1.513573191551265129e+00	5.850640709864771338e+01	2.788236304088799216e+02
3.580000000000000000e+02	3.028698478800125486e+03	2.946364909903620877e+00	3.862093328263853209e+00	5.572136893100274392e+03	9.900833454141299228e+01	-7.852373319433403331e-01	4.564638847668678778e+01	1.917887374004921526e+02	3.273890906066729713e+03	6.285682454951810882e+00	8.035213330798594455e+00	5.808360113216804166e+03	1.133791672707065032e+02	-2.467853326383368517e-01	4.896902757167672604e+01	2.129777020335794191e+02	3.519083333333333485e+03	9.625000000000000000e+00	1.220833333333333393e+01	6.044583333333333030e+03	1.277500000000000000e+02	2.916666666666666852e-01	5.229166666666666430e+01	2.341666666666666572e+02	3.764275760599937257e+03	1.296431754504818912e+01	1.638145333586807340e+01	6.280806553449861894e+03	1.421208327292935110e+02	8.301186659716701666e-01	5.561430576165660256e+01	2.553556312997538953e+02	4.009468187866541484e+03	1.630363509009637824e+01	2.055457333840281464e+01	6.517029773566391668e+03	1.564916654585869935e+02	1.368570665276673815e+00	5.893694485664654081e+01	2.765445959328411618e+02
3.590000000000000000e+02	3.023809277284044583e+03	1.974635185851031594e+00	3.399707336850680051e+00	5.570685667555668260e+03	1.008531816380889268e+02	-6.038995287340801488e-01	4.556303826834930248e+01	1.977330859625088522e+02	3.269967138642022292e+03	5.591484259592182759e+00	7.908187001758673063e+00	5.808905333777834130e+03	1.148432574857111348e+02	-1.977830977003734170e-01	4.898985246750797984e+01	2.156998763145877547e+02	3.516125000000000000e+03	9.208333333333333925e+00	1.241666666666666607e+01	6.047125000000000000e+03	1.288333333333333428e+02	2.083333333333333426e-01	5.241666666666666430e+01	2.336666666666666572e+02	3.762282861357977708e+03	1.282518240707448598e+01	1.692514633157465909e+01	6.285344666222165870e+03	1.428234091809555366e+02	6.144497643670401299e-01	5.584348086582534876e+01	2.516334570187455597e+02	4.008440722715955417e+03	1.644203148081563626e+01	2.143362599648265387e+01	6.523564332444331740e+03	1.568134850285777588e+02	1.020566195400746778e+00	5.927029506498402611e+01	2.696002473708244906e+02
3.600000000000000000e+02	3.016250976371738034e+03	1.280784589215809177e+00	3.154769487415876483e+00	5.577368823599932512e+03	1.047490970223700941e+02	-5.786893258332631573e-01	4.497358130829149303e+01	1.939750942439900427e+02	3.263854654852535987e+03	4.952892294607904589e+00	7.827384743707938242e+00	5.813976078466633226e+03	1.182078818445183828e+02	-2.060113295832982361e-01	4.884095732081241437e+01	2.131333804553283358e+02	3.511458333333333485e+03	8.625000000000000000e+00	1.250000000000000000e+01	6.050583333333333030e+03	1.316666666666666572e+02	1.666666666666666574e-01	5.270833333333333570e+01	2.322916666666666572e+02	3.759062011814130983e+03	1.229710770539209541e+01	1.717261525629206176e+01	6.287190588200032835e+03	1.451254514888149458e+02	5.393446629166315232e-01	5.657570934585425704e+01	2.514499528780049786e+02	4.006665690294928936e+03	1.596921541078419082e+01	2.184523051258412352e+01	6.523797843066733549e+03	1.585842363109632061e+02	9.120226591665964166e-01	6.044308535837517837e+01	2.706082390893432716e+02
3.610000000000000000e+02	3.014123627999205382e+03	1.627422890182725013e+00	3.599688938250391601e+00	5.575573891817415642e+03	1.038031509223355187e+02	-7.852373319433403331e-01	4.394326693946678120e+01	1.948809827890411555e+02	3.260874313999602691e+03	5.209544778424695544e+00	7.841511135791862763e+00	5.814391112575374791e+03	1.184640754611677664e+02	-2.467853326383368517e-01	4.832580013640005490e+01	2.135238247278539063e+02	3.507625000000000000e+03	8.791666666666666075e+00	1.208333333333333393e+01	6.053208333333333030e+03	1.331250000000000000e+02	2.916666666666666852e-01	5.270833333333333570e+01	2.321666666666666572e+02	3.754375686000397309e+03	1.237378855490863572e+01	1.632515553087480598e+01	6.292025554091291269e+03	1.477859245388322336e+02	8.301186659716701666e-01	5.709086653026661651e+01	2.508095086054794081e+02	4.001126372000794618e+03	1.595591044315060714e+01	2.056697772841627625e+01	6.530842774849250418e+03	1.624468490776644671e+02	1.368570665276673815e+00	6.147339972719989021e+01	2.694523505442921305e+02
3.620000000000000000e+02	3.011260953946736208e+03	2.178700406079683738e+00	1.960607985830543853e+00	5.581637637257881579e+03	1.036255037975994355e+02	-7.908329997330663108e-01	4.500000000000000000e+01	1.913830734893978445e+02	3.258505476973368332e+03	5.818516869706508388e+00	6.730303992915271927e+00	5.819714651962274729e+03	1.182710852321330464e+02	-2.704164998665331554e-01	4.900000000000000000e+01	2.103582034113655936e+02	3.505750000000000000e+03	9.458333333333333925e+00	1.150000000000000000e+01	6.057791666666666970e+03	1.329166666666666572e+02	2.500000000000000000e-01	5.300000000000000000e+01	2.293333333333333428e+02	3.752994523026631668e+03	1.309814979696015946e+01	1.626969600708472896e+01	6.295868681371059211e+03	1.475622481012002538e+02	7.704164998665331554e-01	5.700000000000000000e+01	2.483084632553010920e+02	4.000239046053263792e+03	1.673796626058698322e+01	2.103939201416945792e+01	6.533945696075452361e+03	1.622078295357338789e+02	1.290832999733066311e+00	6.100000000000000000e+01	2.672835931772688127e+02
3.630000000000000000e+02	3.008424127734882859e+03	2.458854187013308490e+00	1.633957146414584116e+00	5.581639686018033899e+03	1.056044875425527749e+02	-8.635242913114342667e-01	4.438573291590332559e+01	1.958198586569582460e+02	3.256003730534107945e+03	5.791927093506654245e+00	6.671145239873959021e+00	5.820549009675683919e+03	1.194689104379430660e+02	-2.234288123223838185e-01	4.858869979128499494e+01	2.127015959951457944e+02	3.503583333333333485e+03	9.125000000000000000e+00	1.170833333333333393e+01	6.059458333333333030e+03	1.333333333333333428e+02	4.166666666666666852e-01	5.279166666666666430e+01	2.295833333333333428e+02	3.751162936132559025e+03	1.245807290649334576e+01	1.674552142679270972e+01	6.298367656990982141e+03	1.471977562287236196e+02	1.056762145655717244e+00	5.699463354204833365e+01	2.464650706715208912e+02	3.998742538931784111e+03	1.579114581298669151e+01	2.178270952025208373e+01	6.537276980648632161e+03	1.610621791241138965e+02	1.696857624644767748e+00	6.119760041743000301e+01	2.633468080097084112e+02
3.640000000000000000e+02	3.005858975160240789e+03	1.780859207363127084e+00	2.694080050478374844e+00	5.582910838425744259e+03	1.080922266806875029e+02	-6.094757082487298749e-01	4.380995187449876482e+01	1.937163549883108544e+02	3.252658654246787137e+03	5.598762937014896579e+00	7.326206691905854385e+00	5.823226252546205615e+03	1.216086133403437515e+02	-1.380711874576983078e-01	4.819664260391604671e+01	2.106498441608221128e+02	3.499458333333333485e+03	9.416666666666666075e+00	1.195833333333333393e+01	6.063541666666666970e+03	1.351250000000000000e+02	3.333333333333333148e-01	5.258333333333333570e+01	2.275833333333333428e+02	3.746258012419879833e+03	1.323457039631843557e+01	1.659045997476081169e+01	6.303857080787128325e+03	1.486413866596562343e+02	8.047378541243649375e-01	5.697002406275062469e+01	2.445168225058445728e+02	3.993057691506426181e+03	1.705247412597020684e+01	2.122258661618829478e+01	6.544172494907589680e+03	1.621577733193124971e+02	1.276142374915396616e+00	6.135671479216790658e+01	2.614503116783558312e+02
3.650000000000000000e+02	3.002059552323924436e+03	1.458438024111499587e+00	3.286005103428379925e+00	5.582905861642178024e+03	1.048572743606513029e+02	-6.094757082487298749e-01	4.417039130342202924e+01	1.932047134529065033e+02	3.250571442828629188e+03	5.604219012055749793e+00	7.580502551714189963e+00	5.823119597487755527e+03	1.191369705136589801e+02	-1.380711874576983078e-01	4.848102898504434677e+01	2.113106900597865661e+02	3.499083333333333485e+03	9.750000000000000000e+00	1.187500000000000000e+01	6.063333333333333030e+03	1.334166666666666572e+02	3.333333333333333148e-01	5.279166666666666430e+01	2.294166666666666572e+02	3.747595223838037782e+03	1.389578098794424932e+01	1.616949744828581004e+01	6.303547069178910533e+03	1.476963628196743343e+02	8.047378541243649375e-01	5.710230434828898183e+01	2.475226432735467483e+02	3.996107114342742534e+03	1.804156197588849864e+01	2.046399489657162007e+01	6.543760805024488036e+03	1.619760589726820115e+02	1.276142374915396616e+00	6.141294202991129936e+01	2.656286198804268111e+02


==> data/masks.tsv <==
t	nssS	nssE	nssI	nssR	nssM	nsS	nsE	nsI	nsR	nsM	S	E	I	R	M	sS	sE	sI	sR	sM	ssS	ssE	ssI	ssR	ssM
0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	9.920716727053337308e+03	1.007365887109075331e+01	3.863985832812083032e+01	1.703777987089734935e+00	1.254413236574772128e+01	9.925316696860001684e+03	1.420349610221204273e+01	4.167409583072708301e+01	4.372722326878200505e+00	1.958456618287386064e+01	9.929916666666666060e+03	1.833333333333333215e+01	4.470833333333333570e+01	7.041666666666666963e+00	2.662500000000000000e+01	9.934516636473330436e+03	2.246317056445462157e+01	4.774257083593958839e+01	9.710611006455133420e+00	3.366543381712614291e+01	9.939116606279994812e+03	2.659300779557591099e+01	5.077680833854584108e+01	1.237955534624359899e+01	4.070586763425227872e+01
2.000000000000000000e+00	9.900740595677267265e+03	2.288599143821470250e+01	3.796131028342939828e+01	7.283429119564894805e+00	3.806190069280370381e+01	9.905911964505299693e+03	2.746382905244068340e+01	4.087648847504802774e+01	1.018338122644911437e+01	4.946845034640185190e+01	9.911083333333333940e+03	3.204166666666666430e+01	4.379166666666666430e+01	1.308333333333333393e+01	6.087500000000000000e+01	9.916254702161368186e+03	3.661950428089264875e+01	4.670684485828530086e+01	1.598328544021755349e+01	7.228154965359814810e+01	9.921426070989400614e+03	4.119734189511862610e+01	4.962202304990393031e+01	1.888323754710177127e+01	8.368809930719629619e+01
3.000000000000000000e+00	9.877595575831552196e+03	3.011974280614604638e+01	3.701283000950188296e+01	1.159230054896540629e+01	7.342987268266305989e+01	9.884860287915777008e+03	3.664320473640635356e+01	4.133974833808427718e+01	1.531698360781603796e+01	9.094410300799819424e+01	9.892125000000000000e+03	4.316666666666666430e+01	4.566666666666666430e+01	1.904166666666666785e+01	1.084583333333333286e+02	9.899389712084222992e+03	4.969012859692697504e+01	4.999358499524905142e+01	2.276634972551729774e+01	1.259725636586684629e+02	9.906654424168447804e+03	5.621359052718727867e+01	5.432050332383144564e+01	2.649103278436793119e+01	1.434867939840036115e+02
4.000000000000000000e+00	9.852312420483625829e+03	3.885924228738580410e+01	3.729932857030836857e+01	1.767361412781213659e+01	1.293873204245051909e+02	9.861864543575145944e+03	4.657545447702623420e+01	4.296216428515418073e+01	2.167014039723940044e+01	1.533394935455859240e+02	9.871416666666666060e+03	5.429166666666666430e+01	4.862500000000000000e+01	2.566666666666666785e+01	1.772916666666666572e+02	9.880968789758186176e+03	6.200787885630709440e+01	5.428783571484581927e+01	2.966319293609393526e+01	2.012438397877473903e+02	9.890520912849706292e+03	6.972409104594751739e+01	5.995067142969163143e+01	3.365971920552119911e+01	2.251960129088281235e+02
5.000000000000000000e+00	9.821146593627194306e+03	4.575152911634179986e+01	4.123426732113465931e+01	2.556996077785593968e+01	1.921083569173347314e+02	9.834989963480264123e+03	5.483409789150423563e+01	4.772130032723399751e+01	2.930581372226130199e+01	2.281791784586673657e+02	9.848833333333333940e+03	6.391666666666666430e+01	5.420833333333333570e+01	3.304166666666666430e+01	2.642500000000000000e+02	9.862676703186403756e+03	7.299923544182910007e+01	6.069536633943267390e+01	3.677751961107203016e+01	3.003208215413326343e+02	9.876520073039473573e+03	8.208180421699152873e+01	6.718239934553201920e+01	4.051337255547738891e+01	3.363916430826652686e+02
6.000000000000000000e+00	9.790062457532543704e+03	5.052465464914102711e+01	4.362460692323660538e+01	3.385744616933140350e+01	2.690352841167417637e+02	9.807947895432938822e+03	6.213732732457051355e+01	5.135397012828497054e+01	3.759538975133236960e+01	3.272468087250375675e+02	9.825833333333333940e+03	7.375000000000000000e+01	5.908333333333333570e+01	4.133333333333333570e+01	3.854583333333333144e+02	9.843718771233729058e+03	8.536267267542949355e+01	6.681269653838170086e+01	4.507127691533430180e+01	4.436698579416290613e+02	9.861604209134124176e+03	9.697534535085897289e+01	7.454205974343007313e+01	4.880922049733526791e+01	5.018813825499248651e+02
7.000000000000000000e+00	9.757817778176942738e+03	5.793309430794045767e+01	4.920559886172161157e+01	3.978684688194447716e+01	3.747357091923580583e+02	9.778888055755138339e+03	7.071654715397022528e+01	5.793613276419414149e+01	4.483092344097224213e+01	4.523678545961790292e+02	9.799958333333333940e+03	8.350000000000000000e+01	6.666666666666667140e+01	4.987500000000000000e+01	5.300000000000000000e+02	9.821028610911529540e+03	9.628345284602977472e+01	7.539720056913920132e+01	5.491907655902775787e+01	6.076321454038209140e+02	9.842098888489725141e+03	1.090669056920595494e+02	8.412773447161173124e+01	5.996315311805552284e+01	6.852642908076419417e+02
8.000000000000000000e+00	9.725870765161233066e+03	6.863033907614919826e+01	5.460887649272349620e+01	4.770636277003638526e+01	4.987186953765607313e+02	9.748727049247283503e+03	8.196100287140792773e+01	6.384610491302841240e+01	5.387401471835152478e+01	6.094635143549470513e+02	9.771583333333333940e+03	9.529166666666667140e+01	7.308333333333332860e+01	6.004166666666666430e+01	7.202083333333333712e+02	9.794439617419384376e+03	1.086223304619254151e+02	8.232056175363824480e+01	6.620931861498181092e+01	8.309531523117196912e+02	9.817295901505434813e+03	1.219529942571841445e+02	9.155779017394316099e+01	7.237697056329695044e+01	9.416979712901060111e+02
9.000000000000000000e+00	9.684607293748127631e+03	7.965833463500992195e+01	6.085022321539788237e+01	5.662883666659148219e+01	6.708039921919009885e+02	9.711845313540730785e+03	9.299583398417162527e+01	7.205011160769893763e+01	6.398108499996240539e+01	8.069019960959504942e+02	9.739083333333333940e+03	1.063333333333333286e+02	8.325000000000000000e+01	7.133333333333332860e+01	9.430000000000000000e+02	9.766321353125937094e+03	1.196708326824950319e+02	9.444988839230106237e+01	7.868558166670425180e+01	1.079098003904049392e+03	9.793559372918540248e+03	1.330083320316567495e+02	1.056497767846021247e+02	8.603783000007517501e+01	1.215196007808099012e+03
1.000000000000000000e+01	9.642965336423378176e+03	8.680319576358829181e+01	7.040217189471484005e+01	6.756810989658431765e+01	9.264018983516514254e+02	9.672774334878355148e+03	1.032140978817941459e+02	8.178441928069075573e+01	7.609655494829215172e+01	1.071117615842492341e+03	9.702583333333333940e+03	1.196250000000000000e+02	9.316666666666667140e+01	8.462500000000000000e+01	1.215833333333333258e+03	9.732392331788312731e+03	1.360359021182058541e+02	1.045489140526425871e+02	9.315344505170784828e+01	1.360549050824174174e+03	9.762201330243289704e+03	1.524468042364117082e+02	1.159311614386185028e+02	1.016818901034156823e+02	1.505264768315015090e+03
1.100000000000000000e+01	9.598275184419100697e+03	9.042424922441358603e+01	7.557885791914269191e+01	8.251820182083422139e+01	1.201155071864151068e+03	9.633012592209550348e+03	1.099412912788734644e+02	8.906026229290468166e+01	9.138410091041711780e+01	1.371702535932075534e+03	9.667750000000000000e+03	1.294583333333333428e+02	1.025416666666666714e+02	1.002500000000000000e+02	1.542250000000000000e+03	9.702487407790449652e+03	1.489753753877932354e+02	1.160230710404286611e+02	1.091158990895828822e+02	1.712797464067924466e+03	9.737224815580899303e+03	1.684924174422530996e+02	1.295044754141906651e+02	1.179817981791657786e+02	1.883344928135848932e+03
1.200000000000000000e+01	9.546646884563526328e+03	1.036820922174895117e+02	8.519321583809130516e+01	9.461596582208122186e+01	1.504188115785296986e+03	9.586385942281764073e+03	1.240493794420780773e+02	9.963827458571232398e+01	1.049954829110406109e+02	1.680573224559315122e+03	9.626125000000000000e+03	1.444166666666666572e+02	1.140833333333333286e+02	1.153750000000000000e+02	1.856958333333333258e+03	9.665864057718235927e+03	1.647839538912552371e+02	1.285283920809543474e+02	1.257545170889593891e+02	2.033343442107351393e+03	9.705603115436473672e+03	1.851512411158437885e+02	1.429734508285753520e+02	1.361340341779187781e+02	2.209728550881369756e+03
1.300000000000000000e+01	9.491044845955098936e+03	1.095097333973859008e+02	9.541831073622540771e+01	1.064467402265656375e+02	1.794671626170958234e+03	9.537459922977550377e+03	1.323382000320262932e+02	1.115216553681127039e+02	1.198900367799494830e+02	1.990439979752145973e+03	9.583875000000000000e+03	1.551666666666666572e+02	1.276250000000000000e+02	1.333333333333333428e+02	2.186208333333333485e+03	9.630290077022449623e+03	1.779951333013070212e+02	1.437283446318872961e+02	1.467766298867171884e+02	2.381976686914520997e+03	9.676705154044901064e+03	2.008235999359474135e+02	1.598316892637745923e+02	1.602199264401010623e+02	2.577745040495708508e+03
1.400000000000000000e+01	9.431633038363012020e+03	1.207065896063027992e+02	9.710381862881904169e+01	1.251091859846413712e+02	2.128291564950450265e+03	9.484545685848173889e+03	1.443532948031514138e+02	1.192394093144095280e+02	1.391379263256540071e+02	2.316041615808558163e+03	9.537458333333333940e+03	1.680000000000000000e+02	1.413750000000000000e+02	1.531666666666666572e+02	2.503791666666666515e+03	9.590370980818493990e+03	1.916467051968485862e+02	1.635105906855904720e+02	1.671954070076793073e+02	2.691541717524774867e+03	9.643283628303655860e+03	2.152934103936972008e+02	1.856461813711809441e+02	1.812241473486919290e+02	2.879291768382882765e+03
1.500000000000000000e+01	9.369259647355214838e+03	1.318893657628063920e+02	1.067073081540233517e+02	1.437738308275598911e+02	2.414497370915349620e+03	9.428463157010941359e+03	1.577780162147365104e+02	1.304161540770116687e+02	1.591577487471132883e+02	2.603852852124341553e+03	9.487666666666666060e+03	1.836666666666666572e+02	1.541250000000000000e+02	1.745416666666666572e+02	2.793208333333333485e+03	9.546870176322390762e+03	2.095553171185968040e+02	1.778338459229883313e+02	1.899255845862200260e+02	2.982563814542325417e+03	9.606073685978117283e+03	2.354439675705269224e+02	2.015426918459766625e+02	2.053095025057734233e+02	3.171919295751317350e+03
1.600000000000000000e+01	9.300384498168548816e+03	1.403164791610333566e+02	1.162119704951037988e+02	1.628034717381034966e+02	2.779559864066502541e+03	9.367692249084275318e+03	1.695749062471833497e+02	1.421059852475518994e+02	1.804850692023850911e+02	2.922113265366584528e+03	9.435000000000000000e+03	1.988333333333333428e+02	1.680000000000000000e+02	1.981666666666666572e+02	3.064666666666666515e+03	9.502307750915724682e+03	2.280917604194833359e+02	1.938940147524481006e+02	2.158482641309482233e+02	3.207220067966748502e+03	9.569615501831451184e+03	2.573501875056333574e+02	2.197880295048962012e+02	2.335298615952298178e+02	3.349773469266830489e+03
1.700000000000000000e+01	9.226906582660500135e+03	1.491005328915520067e+02	1.284643480412603367e+02	1.817586330289013290e+02	3.030374186430768077e+03	9.302661624663582188e+03	1.813210997791093178e+02	1.564613406872968540e+02	2.026709831811173217e+02	3.162145426548717296e+03	9.378416666666666060e+03	2.135416666666666572e+02	1.844583333333333428e+02	2.235833333333333428e+02	3.293916666666666515e+03	9.454171708669749933e+03	2.457622335542239966e+02	2.124553259793698317e+02	2.444956834855493639e+02	3.425687906784615734e+03	9.529926750672831986e+03	2.779828004417813077e+02	2.404523186254063489e+02	2.654080336377653566e+02	3.557459146902564953e+03
1.800000000000000000e+01	9.148598607709838689e+03	1.639087729492237600e+02	1.369065206618935235e+02	2.042364233168482883e+02	3.276055297157797213e+03	9.233528470521587224e+03	1.971210531412785372e+02	1.690782603309467618e+02	2.270973783250908298e+02	3.371610981912232091e+03	9.318458333333333940e+03	2.303333333333333428e+02	2.012500000000000000e+02	2.499583333333333428e+02	3.467166666666666515e+03	9.403388196145080656e+03	2.635456135253881484e+02	2.334217396690532382e+02	2.728192883415758843e+02	3.562722351421100939e+03	9.488318058956829191e+03	2.967578937174429257e+02	2.655934793381064765e+02	2.956802433498183973e+02	3.658278036175535817e+03
1.900000000000000000e+01	9.069502610629573610e+03	1.746360854850697706e+02	1.498712088122986472e+02	2.256742591492485417e+02	3.447048048340097921e+03	9.162105471981452865e+03	2.106930427425348853e+02	1.845606044061493094e+02	2.524829629079576137e+02	3.535461524170048961e+03	9.254708333333333940e+03	2.467500000000000000e+02	2.192500000000000000e+02	2.792916666666666856e+02	3.623875000000000000e+03	9.347311194685215014e+03	2.828069572574651147e+02	2.539393955938506906e+02	3.061003704253757860e+02	3.712288475829951039e+03	9.439914056037094269e+03	3.188639145149302294e+02	2.886287911877013812e+02	3.329090741840848295e+02	3.800701951659902079e+03
2.000000000000000000e+01	8.984745804500182203e+03	1.906754789951253883e+02	1.578138860669682799e+02	2.501143995502961559e+02	3.589780634515901056e+03	9.086956235583424132e+03	2.267752394975626942e+02	1.960944430334841400e+02	2.818488664418147209e+02	3.671890317257950755e+03	9.189166666666666060e+03	2.628750000000000000e+02	2.343750000000000000e+02	3.135833333333333144e+02	3.754000000000000000e+03	9.291377097749907989e+03	2.989747605024373343e+02	2.726555569665158600e+02	3.453178002248519078e+02	3.836109682742049245e+03	9.393587528833149918e+03	3.350745210048746117e+02	3.109361139330317201e+02	3.770522671163704445e+02	3.918219365484098944e+03
2.100000000000000000e+01	8.892674544696841622e+03	1.965823623833061049e+02	1.762384650120548031e+02	2.746053382850164439e+02	3.686505126300056418e+03	9.005503939015088690e+03	2.377078478583197239e+02	2.165775658393607443e+02	3.102610024758415648e+02	3.777690063150028436e+03	9.118333333333333940e+03	2.788333333333333144e+02	2.569166666666666856e+02	3.459166666666666856e+02	3.868875000000000000e+03	9.231162727651579189e+03	3.199588188083469049e+02	2.972557674939725985e+02	3.815723308574918065e+02	3.960059936849971564e+03	9.343992121969826258e+03	3.610843042833605523e+02	3.375948683212785681e+02	4.172279950483169273e+02	4.051244873699943582e+03
2.200000000000000000e+01	8.798094715160224951e+03	2.086905783529263090e+02	1.893184788246521748e+02	3.029047491276954247e+02	3.759372311847655510e+03	8.921339024246779445e+03	2.507411225097964973e+02	2.336175727456594302e+02	3.438065412305143695e+02	3.851081989257161240e+03	9.044583333333333940e+03	2.927916666666666856e+02	2.779166666666666856e+02	3.847083333333333144e+02	3.942791666666666515e+03	9.167827642419888434e+03	3.348422108235369024e+02	3.222157605876739126e+02	4.256101254361522592e+02	4.034501344076171790e+03	9.291071951506442929e+03	3.768927549804070622e+02	3.665148545086811964e+02	4.665119175389712041e+02	4.126211021485677520e+03
2.300000000000000000e+01	8.691891144165667356e+03	2.141639735928945925e+02	2.085951729776104457e+02	3.316660465739437882e+02	3.790223108006264283e+03	8.828487238749499738e+03	2.623528201297806390e+02	2.537559198221385657e+02	3.785621899536385513e+02	3.899382387336465399e+03	8.965083333333333940e+03	3.105416666666666856e+02	2.989166666666666856e+02	4.254583333333333144e+02	4.008541666666666515e+03	9.101679427917168141e+03	3.587305132035527322e+02	3.440774135111947771e+02	4.723544767130280775e+02	4.117700945996867631e+03	9.238275522501000523e+03	4.069193597404387788e+02	3.892381603557229255e+02	5.192506200927227837e+02	4.226860225327069202e+03
2.400000000000000000e+01	8.592485729592304779e+03	2.346226357663886120e+02	2.245457680902410402e+02	3.588505063910228046e+02	3.879228644399252062e+03	8.737597031462819359e+03	2.814363178831943060e+02	2.723770507117871489e+02	4.138419198621780879e+02	3.973760155532959288e+03	8.882708333333333940e+03	3.282500000000000000e+02	3.202083333333333144e+02	4.688333333333333144e+02	4.068291666666666515e+03	9.027819635203848520e+03	3.750636821168056940e+02	3.680396159548794799e+02	5.238247468044885409e+02	4.162823177800373742e+03	9.172930937074363101e+03	4.218773642336113880e+02	4.158708985764255885e+02	5.788161602756438242e+02	4.257354688934081423e+03
2.500000000000000000e+01	8.481964046020042588e+03	2.495812874565652919e+02	2.363110930238399305e+02	3.960182005385196362e+02	3.932849856408977757e+03	8.638169523010021294e+03	2.994364770616159603e+02	2.886763798452533365e+02	4.556549336025931325e+02	4.029091594871155394e+03	8.794375000000000000e+03	3.492916666666666856e+02	3.410416666666666856e+02	5.152916666666666288e+02	4.125333333333333030e+03	8.950580476989978706e+03	3.991468562717174109e+02	3.934069534880800347e+02	5.749283997307401251e+02	4.221575071795510667e+03	9.106785953979957412e+03	4.490020458767680793e+02	4.457722403094934407e+02	6.345651327948136213e+02	4.317816810257688303e+03
2.600000000000000000e+01	8.360728274320970741e+03	2.668037078830717519e+02	2.498809756103709958e+02	4.286116315371951941e+02	3.969218356965269777e+03	8.530843303827152340e+03	3.193185206082025616e+02	3.063154878051855121e+02	4.965349824352642827e+02	4.067984178482634888e+03	8.700958333333333940e+03	3.718333333333333144e+02	3.627500000000000000e+02	5.644583333333333712e+02	4.166750000000000000e+03	8.871073362839515539e+03	4.243481460584640672e+02	4.191845121948144879e+02	6.323816842314024598e+02	4.265515821517365112e+03	9.041188392345697139e+03	4.768629587835948769e+02	4.756190243896289758e+02	7.003050351294715483e+02	4.364281643034730223e+03
2.700000000000000000e+01	8.240355669206719540e+03	2.892172996461634398e+02	2.673686175362281574e+02	4.668789181674191013e+02	3.987261253305464379e+03	8.420677834603358860e+03	3.423169831564150627e+02	3.266009754347807643e+02	5.423144590837094938e+02	4.107130626652732644e+03	8.601000000000000000e+03	3.954166666666666856e+02	3.858333333333333144e+02	6.177500000000000000e+02	4.227000000000000000e+03	8.781322165396641140e+03	4.485163501769183085e+02	4.450656912318858645e+02	6.931855409162905062e+02	4.346869373347267356e+03	8.961644330793280460e+03	5.016160336871699315e+02	5.042980491304384714e+02	7.686210818325808987e+02	4.466738746694535621e+03
2.800000000000000000e+01	8.113496159814767452e+03	3.044052818532917399e+02	2.864769743644837945e+02	5.077670266168569242e+02	3.988448710609582122e+03	8.306539746574051605e+03	3.606401409266458700e+02	3.470093205155752685e+02	5.918835133084284053e+02	4.117224355304791061e+03	8.499583333333333940e+03	4.168750000000000000e+02	4.075416666666666856e+02	6.760000000000000000e+02	4.246000000000000000e+03	8.692626920092616274e+03	4.731098590733541300e+02	4.680740128177581028e+02	7.601164866915715947e+02	4.374775644695208939e+03	8.885670506851900427e+03	5.293447181467082601e+02	5.286063589688495767e+02	8.442329733831430758e+02	4.503551289390417878e+03
2.900000000000000000e+01	7.993056994786449650e+03	3.316376548341481794e+02	3.028592814686682573e+02	5.501790468381555002e+02	4.026208470620575554e+03	8.194236830726556946e+03	3.845896607504074041e+02	3.660129740676674714e+02	6.440270234190777501e+02	4.152666735310287550e+03	8.395416666666666060e+03	4.375416666666666856e+02	4.291666666666666856e+02	7.378750000000000000e+02	4.279125000000000000e+03	8.596596502606775175e+03	4.904936725829259672e+02	4.923203592656658998e+02	8.317229765809222499e+02	4.405583264689712450e+03	8.797776338546882471e+03	5.434456784991851919e+02	5.554740518646651708e+02	9.255709531618444998e+02	4.532041529379424901e+03
3.000000000000000000e+01	7.858735852541450186e+03	3.489677904569356315e+02	3.292666009270575387e+02	5.925375684146918047e+02	4.097731940446296903e+03	8.072847092937391608e+03	4.036713952284678157e+02	3.915916337968620837e+02	6.966437842073459024e+02	4.207615970223147997e+03	8.286958333333333940e+03	4.583750000000000000e+02	4.539166666666666856e+02	8.007500000000000000e+02	4.317500000000000000e+03	8.501069573729275362e+03	5.130786047715322411e+02	5.162416995364712875e+02	9.048562157926540976e+02	4.427384029776852003e+03	8.715180814125218603e+03	5.677822095430643685e+02	5.785667324062758325e+02	1.008962431585308195e+03	4.537268059553703097e+03
3.100000000000000000e+01	7.716975546657004998e+03	3.708591547400698119e+02	3.489496873213586809e+02	6.449278232544933189e+02	4.134670833374465474e+03	7.942112773328502044e+03	4.267420773700349059e+02	4.144123436606793121e+02	7.575889116272467163e+02	4.240189583353899252e+03	8.167250000000000000e+03	4.826250000000000000e+02	4.798750000000000000e+02	8.702500000000000000e+02	4.345708333333333030e+03	8.392387226671497046e+03	5.385079226299651509e+02	5.453376563393206879e+02	9.829110883727532837e+02	4.451227083312766808e+03	8.617524453342995912e+03	5.943908452599301881e+02	6.108003126786413759e+02	1.095572176745506567e+03	4.556745833292200587e+03
3.200000000000000000e+01	7.577465463314046247e+03	3.870491716681782464e+02	3.770399781820888734e+02	6.993590452476159953e+02	4.145572637700939595e+03	7.811461898323689638e+03	4.453995858340891232e+02	4.446449890910444083e+02	8.189503559571412552e+02	4.248161318850469797e+03	8.045458333333333030e+03	5.037500000000000000e+02	5.122500000000000000e+02	9.385416666666666288e+02	4.350750000000000000e+03	8.279454768342975512e+03	5.621004141659109337e+02	5.798550109089555917e+02	1.058132977376192002e+03	4.453338681149530203e+03	8.513451203352618904e+03	6.204508283318217536e+02	6.474600218179111835e+02	1.177724288085717262e+03	4.555927362299060405e+03
3.300000000000000000e+01	7.422170049212006234e+03	4.082619555960743014e+02	4.071819694406840426e+02	7.489500442254270638e+02	4.194385095473246110e+03	7.670585024606003572e+03	4.675059777980371791e+02	4.743409847203420213e+02	8.808500221127135319e+02	4.294296714403289116e+03	7.919000000000000000e+03	5.267500000000000000e+02	5.415000000000000000e+02	1.012750000000000000e+03	4.394208333333333030e+03	8.167414975393996428e+03	5.859940222019628209e+02	6.086590152796579787e+02	1.144649977887286468e+03	4.494119952263376945e+03	8.415829950787992857e+03	6.452380444039256417e+02	6.758180305593159574e+02	1.276549955774572936e+03	4.594031571193419950e+03
3.400000000000000000e+01	7.276945367675547459e+03	4.358594151354282644e+02	4.258240538145651044e+02	8.145549006562994236e+02	4.186448495925659699e+03	7.533368517171106760e+03	4.914505409010474750e+02	4.985578602406158666e+02	9.532149503281497118e+02	4.316870081296163335e+03	7.789791666666666970e+03	5.470416666666666288e+02	5.712916666666666288e+02	1.091875000000000000e+03	4.447291666666666970e+03	8.046214816162227180e+03	6.026327924322857825e+02	6.440254730927173341e+02	1.230535049671850402e+03	4.577713252037170605e+03	8.302637965657786481e+03	6.582239181979050500e+02	7.167592795187681531e+02	1.369195099343700576e+03	4.708134837407674240e+03
3.500000000000000000e+01	7.118195360204047574e+03	4.579632518941336912e+02	4.520063104522628805e+02	8.765516815599871734e+02	4.215165401514586847e+03	7.386347680102023332e+03	5.152316259470668456e+02	5.268364885594647831e+02	1.023942507446660215e+03	4.345186867423960393e+03	7.654500000000000000e+03	5.725000000000000000e+02	6.016666666666666288e+02	1.171333333333333258e+03	4.475208333333333030e+03	7.922652319897976668e+03	6.297683740529331544e+02	6.764968447738684745e+02	1.318724159220006186e+03	4.605229799242705667e+03	8.190804639795952426e+03	6.870367481058663088e+02	7.513270228810704339e+02	1.466114985106679342e+03	4.735251265152079213e+03
3.600000000000000000e+01	6.960392126220635873e+03	4.718325530885446142e+02	4.903481160644539045e+02	9.431166007611932400e+02	4.259822834088587115e+03	7.238779396443651422e+03	5.313537765442723639e+02	5.604865580322269807e+02	1.102224967047263362e+03	4.388265583710960527e+03	7.517166666666666970e+03	5.908750000000000000e+02	6.306250000000000000e+02	1.261333333333333258e+03	4.516708333333333030e+03	7.795553936889682518e+03	6.503962234557276361e+02	7.007634419677730193e+02	1.420441699619403153e+03	4.645151082955705533e+03	8.073941207112698066e+03	7.099174469114553858e+02	7.709018839355460386e+02	1.579550065905473275e+03	4.773593832578078946e+03
3.700000000000000000e+01	6.808572757264102620e+03	4.981318010419929578e+02	5.179793536999811749e+02	1.013284112862289021e+03	4.331089390960897617e+03	7.091578045298717370e+03	5.545450671876631077e+02	5.881771768499905875e+02	1.184683723097811253e+03	4.447232195480449263e+03	7.374583333333333030e+03	6.109583333333333712e+02	6.583750000000000000e+02	1.356083333333333258e+03	4.563375000000000000e+03	7.657588621367948690e+03	6.673715994790036348e+02	7.285728231500094125e+02	1.527482943568855262e+03	4.679517804519550737e+03	7.940593909402563440e+03	7.237848656246737846e+02	7.987706463000188251e+02	1.698882553804377494e+03	4.795660609039102383e+03
3.800000000000000000e+01	6.655535986258979392e+03	5.354842354936243964e+02	5.415271396552361693e+02	1.089058971046913484e+03	4.372797149187820651e+03	6.940997159796155756e+03	5.848254510801455126e+02	6.149094031609514559e+02	1.270071152190123485e+03	4.488377741260576840e+03	7.226458333333333030e+03	6.341666666666666288e+02	6.882916666666666288e+02	1.451083333333333258e+03	4.603958333333333030e+03	7.511919506870510304e+03	6.835078822531877449e+02	7.616739301723818016e+02	1.632095514476543030e+03	4.719538925406089220e+03	7.797380680407686668e+03	7.328490978397088611e+02	8.350561936780970882e+02	1.813107695619753031e+03	4.835119517478845410e+03
3.900000000000000000e+01	6.499976411215146982e+03	5.514497489443825771e+02	5.766651090427709505e+02	1.170027827551463133e+03	4.412568347169059962e+03	6.791342372274240006e+03	5.997873744721912317e+02	6.479992211880521609e+02	1.359930580442398195e+03	4.515763340251196496e+03	7.082708333333333030e+03	6.481250000000000000e+02	7.193333333333333712e+02	1.549833333333333258e+03	4.618958333333333030e+03	7.374074294392426054e+03	6.964626255278087683e+02	7.906674454786145816e+02	1.739736086224268320e+03	4.722153326415469564e+03	7.665440255451519079e+03	7.448002510556174229e+02	8.620015576238957919e+02	1.929638839115203382e+03	4.825348319497606099e+03
4.000000000000000000e+01	6.336632527040412242e+03	5.639054256666615856e+02	5.970515814886061889e+02	1.262638983543732138e+03	4.485581552192962590e+03	6.637628763520206121e+03	6.146818794999975353e+02	6.674841240776363520e+02	1.460319491771866069e+03	4.577936609429814780e+03	6.938625000000000000e+03	6.654583333333333712e+02	7.379166666666666288e+02	1.658000000000000000e+03	4.670291666666666970e+03	7.239621236479793879e+03	7.162347871666692072e+02	8.083492092556969055e+02	1.855680508228133931e+03	4.762646723903519160e+03	7.540617472959587758e+03	7.670112410000051568e+02	8.787817518447270686e+02	2.053361016456267862e+03	4.855001781140371349e+03
4.100000000000000000e+01	6.165560705486634106e+03	5.714283762999698411e+02	6.188381119258010585e+02	1.358516935024870236e+03	4.446199830360877968e+03	6.477988686076650993e+03	6.271725214833182918e+02	6.897732226295672717e+02	1.562237634179101860e+03	4.570954081847105954e+03	6.790416666666666970e+03	6.829166666666666288e+02	7.607083333333333712e+02	1.765958333333333258e+03	4.695708333333333030e+03	7.102844647256682947e+03	7.386608118500149658e+02	8.316434440370994707e+02	1.969679032487564655e+03	4.820462584819560107e+03	7.415272627846699834e+03	7.944049570333634165e+02	9.025785547408656839e+02	2.173399731641796279e+03	4.945216836305788092e+03
4.200000000000000000e+01	6.016457473957196271e+03	5.867093643542287964e+02	6.437527137622596456e+02	1.455566546800512242e+03	4.514669991202944402e+03	6.331103736978598135e+03	6.376463488437810838e+02	7.160430235477964516e+02	1.666449940066922636e+03	4.622897495601472656e+03	6.645750000000000000e+03	6.885833333333333712e+02	7.883333333333333712e+02	1.877333333333333258e+03	4.731125000000000000e+03	6.960396263021401865e+03	7.395203178228856586e+02	8.606236431188702909e+02	2.088216726599743652e+03	4.839352504398527344e+03	7.275042526042803729e+03	7.904573023124379461e+02	9.329139529044070969e+02	2.299100119866154273e+03	4.947580008797055598e+03
4.300000000000000000e+01	5.864654900587133852e+03	6.047162100468200379e+02	6.675727119887081926e+02	1.555009546487370471e+03	4.527824631736605625e+03	6.181452450293566471e+03	6.497331050234099621e+02	7.405988559943541532e+02	1.774192273243685122e+03	4.642099815868302358e+03	6.498250000000000000e+03	6.947500000000000000e+02	8.136250000000000000e+02	1.993375000000000000e+03	4.756375000000000000e+03	6.815047549706433529e+03	7.397668949765900379e+02	8.866511440056458468e+02	2.212557726756314878e+03	4.870650184131697642e+03	7.131845099412866148e+03	7.847837899531799621e+02	9.596772880112918074e+02	2.431740453512629756e+03	4.984925368263394375e+03
4.400000000000000000e+01	5.710202861482304797e+03	6.099949240426951746e+02	6.930612672366142988e+02	1.660885110916598933e+03	4.595751292583649047e+03	6.029705597407818459e+03	6.567682953546809586e+02	7.640931336183070925e+02	1.886505055458299466e+03	4.687083979625157554e+03	6.349208333333333030e+03	7.035416666666666288e+02	8.351250000000000000e+02	2.112125000000000000e+03	4.778416666666666970e+03	6.668711069258847601e+03	7.503150379786522990e+02	9.061568663816929075e+02	2.337744944541700534e+03	4.869749353708176386e+03	6.988213805184361263e+03	7.970884092906380829e+02	9.771887327633857012e+02	2.563364889083401067e+03	4.961082040749684893e+03
4.500000000000000000e+01	5.547678458191626305e+03	6.187089228722263670e+02	7.282048972321476867e+02	1.752998472345323535e+03	4.634375903252041098e+03	5.872068395762479668e+03	6.665627947694464410e+02	7.923732819494071009e+02	1.992790902839328510e+03	4.723271284959353579e+03	6.196458333333333030e+03	7.144166666666666288e+02	8.565416666666666288e+02	2.232583333333333485e+03	4.812166666666666970e+03	6.520848270904186393e+03	7.622705385638868165e+02	9.207100513839261566e+02	2.472375763827338687e+03	4.901062048373980360e+03	6.845238208475039755e+03	8.101244104611068906e+02	9.848784361011855708e+02	2.712168194321343435e+03	4.989957430081292841e+03
4.600000000000000000e+01	5.400024397652536209e+03	6.389020758903071737e+02	7.387084367396968219e+02	1.864789620412694831e+03	4.679226989521213909e+03	5.724449698826268104e+03	6.784093712784869012e+02	8.100625517031817253e+02	2.108290643539680786e+03	4.759717661427273924e+03	6.048875000000000000e+03	7.179166666666666288e+02	8.814166666666666288e+02	2.351791666666666515e+03	4.840208333333333030e+03	6.373300301173731896e+03	7.574239620548463563e+02	9.527707816301515322e+02	2.595292689793652244e+03	4.920699005239392136e+03	6.697725602347463791e+03	7.969312574430260838e+02	1.024124896593636549e+03	2.838793712920638427e+03	5.001189677145452151e+03
4.700000000000000000e+01	5.253456020614271438e+03	6.477619886260978319e+02	7.711706247928972289e+02	1.970653241750135521e+03	4.688189019588427982e+03	5.576248843640469204e+03	6.836726609797156016e+02	8.360853123964486713e+02	2.225514120875067874e+03	4.776802843127547021e+03	5.899041666666666970e+03	7.195833333333333712e+02	9.010000000000000000e+02	2.480375000000000000e+03	4.865416666666666970e+03	6.221834489692864736e+03	7.554940056869511409e+02	9.659146876035513287e+02	2.735235879124932126e+03	4.954030490205786919e+03	6.544627312719062502e+03	7.914046780405689105e+02	1.030829375207102657e+03	2.990096758249864706e+03	5.042644313744905958e+03
4.800000000000000000e+01	5.109571072814564104e+03	6.592879164969873500e+02	7.910605314978531624e+02	2.088350504566891686e+03	4.717852373053245174e+03	5.430160536407282052e+03	6.897272915818269894e+02	8.549469324155933236e+02	2.349300252283445843e+03	4.806842853193288647e+03	5.750750000000000000e+03	7.201666666666666288e+02	9.188333333333333712e+02	2.610250000000000000e+03	4.895833333333333030e+03	6.071339463592717948e+03	7.506060417515062682e+02	9.827197342510734188e+02	2.871199747716554157e+03	4.984823813473377413e+03	6.391928927185435896e+03	7.810454168363459075e+02	1.046606135168813580e+03	3.132149495433108314e+03	5.073814293613420887e+03
4.900000000000000000e+01	4.965795627984542080e+03	6.585402370805182954e+02	8.034977937996117134e+02	2.212358718872225381e+03	4.703907463989044118e+03	5.287043647325604979e+03	6.898117852069258333e+02	8.638947302331391711e+02	2.479346026102779433e+03	4.799745398661189029e+03	5.608291666666666970e+03	7.210833333333333712e+02	9.242916666666666288e+02	2.746333333333333485e+03	4.895583333333333030e+03	5.929539686007728960e+03	7.523548814597409091e+02	9.846886031001940864e+02	3.013320640563887537e+03	4.991421268005477032e+03	6.250787705348791860e+03	7.836264295861484470e+02	1.045085539533721430e+03	3.280307947794441588e+03	5.087259202677621943e+03
5.000000000000000000e+01	4.816879836327683734e+03	6.613368783013493157e+02	8.133770542029659509e+02	2.337926948815538708e+03	4.744305081645529754e+03	5.138877418163841867e+03	6.912101058173414003e+02	8.759176937681496611e+02	2.608755141074436324e+03	4.831819207489431392e+03	5.460875000000000000e+03	7.210833333333333712e+02	9.384583333333333712e+02	2.879583333333333485e+03	4.919333333333333030e+03	5.782872581836158133e+03	7.509565608493253421e+02	1.000998972898517081e+03	3.150411525592230646e+03	5.006847459177234668e+03	6.104870163672316266e+03	7.808297883653174267e+02	1.063539612463700905e+03	3.421239717851128262e+03	5.094361585021136307e+03
5.100000000000000000e+01	4.672565306815596159e+03	6.494710461347019645e+02	8.243930962014392207e+02	2.459359309342192319e+03	4.762100399560225014e+03	4.994240986741131564e+03	6.847355230673509823e+02	8.861965481007196104e+02	2.737721321337762674e+03	4.849175199780112052e+03	5.315916666666666970e+03	7.200000000000000000e+02	9.480000000000000000e+02	3.016083333333333485e+03	4.936250000000000000e+03	5.637592346592202375e+03	7.552644769326490177e+02	1.009803451899280390e+03	3.294445345328904295e+03	5.023324800219887948e+03	5.959268026517737781e+03	7.905289538652980355e+02	1.071606903798560779e+03	3.572807357324474651e+03	5.110399600439774986e+03
5.200000000000000000e+01	4.529165736042647950e+03	6.540050655607312819e+02	8.394266717989283961e+02	2.582447788540517195e+03	4.778540748285446170e+03	4.851437034687990490e+03	6.858775327803656410e+02	8.984216692327975124e+02	2.866786394270258825e+03	4.865499540809390055e+03	5.173708333333333030e+03	7.177500000000000000e+02	9.574166666666666288e+02	3.151125000000000000e+03	4.952458333333333030e+03	5.495979631978675570e+03	7.496224672196343590e+02	1.016411664100535745e+03	3.435463605729741175e+03	5.039417125857276005e+03	5.818250930624018110e+03	7.814949344392687181e+02	1.075406661534404748e+03	3.719802211459482805e+03	5.126375918381219890e+03
5.300000000000000000e+01	4.395555488722578957e+03	6.553607060333401932e+02	8.459109178993670639e+02	2.714629985205835965e+03	4.798383639536012197e+03	4.715215244361289479e+03	6.852428530166700966e+02	9.047262922830168463e+02	3.000544159269584725e+03	4.876400153101340038e+03	5.034875000000000000e+03	7.151250000000000000e+02	9.635416666666666288e+02	3.286458333333333485e+03	4.954416666666666970e+03	5.354534755638710521e+03	7.450071469833299034e+02	1.022357041050316411e+03	3.572372507397082245e+03	5.032433180231993902e+03	5.674194511277421043e+03	7.748892939666598068e+02	1.081172415433966307e+03	3.858286681460831005e+03	5.110449693797321743e+03
5.400000000000000000e+01	4.265881173274156026e+03	6.309519691315219916e+02	8.519797173892654882e+02	2.853891692263854111e+03	4.795438260495272516e+03	4.583669753303744073e+03	6.688718178990943670e+02	9.073440253612993729e+02	3.141466679465260313e+03	4.873198296914302773e+03	4.901458333333333030e+03	7.067916666666666288e+02	9.627083333333333712e+02	3.429041666666666515e+03	4.950958333333333030e+03	5.219246913362921987e+03	7.447115154342388905e+02	1.018072641305367370e+03	3.716616653868072717e+03	5.028718369752363287e+03	5.537035493392510034e+03	7.826313642018112660e+02	1.073436949277401254e+03	4.004191641069478919e+03	5.106478406171393544e+03
5.500000000000000000e+01	4.147393682428613829e+03	6.275724260886910315e+02	8.682317045461452381e+02	2.979030863643235534e+03	4.770356444842943347e+03	4.458905174547640854e+03	6.633487130443454589e+02	9.144491856064059903e+02	3.274411265154951252e+03	4.861469889088138189e+03	4.770416666666666970e+03	6.991250000000000000e+02	9.606666666666666288e+02	3.569791666666666515e+03	4.952583333333333030e+03	5.081928158785693086e+03	7.349012869556545411e+02	1.006884147726927267e+03	3.865172068178381778e+03	5.043696777578527872e+03	5.393439650904720111e+03	7.706775739113089685e+02	1.053101628787188019e+03	4.160552469690097496e+03	5.134810221823722713e+03
5.600000000000000000e+01	4.028149360959076148e+03	6.223296508407634064e+02	8.719125554409358756e+02	3.108117959333345880e+03	4.808468244327110369e+03	4.335033013812871104e+03	6.556856587537150745e+02	9.158312777204679378e+02	3.408704813000006197e+03	4.885234122163555185e+03	4.641916666666666970e+03	6.890416666666666288e+02	9.597500000000000000e+02	3.709291666666666515e+03	4.962000000000000000e+03	4.948800319520462835e+03	7.223976745796181831e+02	1.003668722279532062e+03	4.009878520333326833e+03	5.038765877836444815e+03	5.255683972374257792e+03	7.557536824925698511e+02	1.047587444559064124e+03	4.310465373999986696e+03	5.115531755672889631e+03
5.700000000000000000e+01	3.915770885660259864e+03	6.048195130967792466e+02	8.719577675414685700e+02	3.242115547594502459e+03	4.816501658537933508e+03	4.216447942830130160e+03	6.413472565483896233e+02	9.149163837707342282e+02	3.544620273797251230e+03	4.886896662602300239e+03	4.517125000000000000e+03	6.778750000000000000e+02	9.578750000000000000e+02	3.847125000000000000e+03	4.957291666666666970e+03	4.817802057169869840e+03	7.144027434516103767e+02	1.000833616229265772e+03	4.149629726202749225e+03	5.027686670731033701e+03	5.118479114339739681e+03	7.509304869032207534e+02	1.043792232458531544e+03	4.452134452405497541e+03	5.098081674795400431e+03
5.800000000000000000e+01	3.809760951732375815e+03	5.777970245686541375e+02	8.719549667001176658e+02	3.378472760125089280e+03	4.769245764350758691e+03	4.103859642532854195e+03	6.199193456176603831e+02	9.151441500167255754e+02	3.680069713395877898e+03	4.857268715508713285e+03	4.397958333333333030e+03	6.620416666666666288e+02	9.583333333333333712e+02	3.981666666666666515e+03	4.945291666666666970e+03	4.692057024133811865e+03	7.041639877156728744e+02	1.001522516649941167e+03	4.283263619937454678e+03	5.033314617824620655e+03	4.986155714934290700e+03	7.462863087646791200e+02	1.044711699966549077e+03	4.584860573208243295e+03	5.121337568982575249e+03
5.900000000000000000e+01	3.700609516259494740e+03	5.707440306936920251e+02	8.701263741884098408e+02	3.513511530074241364e+03	4.758232592003350874e+03	3.988325591463080855e+03	6.105178486801793269e+02	9.133965204275382348e+02	3.815255765037120909e+03	4.852282962668341497e+03	4.276041666666666970e+03	6.502916666666666288e+02	9.566666666666666288e+02	4.117000000000000000e+03	4.946333333333333030e+03	4.563757741870253085e+03	6.900654846531539306e+02	9.999368129057950227e+02	4.418744234962879091e+03	5.040383703998324563e+03	4.851473817073839200e+03	7.298393026396412324e+02	1.043206959144923303e+03	4.720488469925758181e+03	5.134434074663315187e+03
6.000000000000000000e+01	3.608758664926233450e+03	5.557825506481934781e+02	8.561823913367215937e+02	3.651886613624109486e+03	4.829159409194558066e+03	3.885254332463116953e+03	5.980162753240967959e+02	9.003411956683607968e+02	3.952693306812054743e+03	4.889204704597279488e+03	4.161750000000000000e+03	6.402500000000000000e+02	9.445000000000000000e+02	4.253500000000000000e+03	4.949250000000000000e+03	4.438245667536883047e+03	6.824837246759032041e+02	9.886588043316392032e+02	4.554306693187945712e+03	5.009295295402720512e+03	4.714741335073766095e+03	7.247174493518065219e+02	1.032817608663278406e+03	4.855113386375890514e+03	5.069340590805441934e+03
6.100000000000000000e+01	3.508375660094614886e+03	5.501091531779925390e+02	8.471818616204320733e+02	3.787388461223429204e+03	4.773298361331293563e+03	3.782562830047307671e+03	5.840754099223295270e+02	8.911950974768826654e+02	4.088694230611714374e+03	4.863607513998979812e+03	4.056750000000000000e+03	6.180416666666666288e+02	9.352083333333333712e+02	4.390000000000000000e+03	4.953916666666666970e+03	4.330937169952692784e+03	6.520079234110037305e+02	9.792215691897840770e+02	4.691305769388285626e+03	5.044225819334354128e+03	4.605124339905384659e+03	6.859741801553407186e+02	1.023234805046234669e+03	4.992611538776571251e+03	5.134534972002040377e+03
6.200000000000000000e+01	3.411843587160834886e+03	5.177856116734189982e+02	8.493725090984356711e+02	3.920993213879860377e+03	4.819519866773689500e+03	3.680880126913750701e+03	5.587886391700427566e+02	8.877070878825511500e+02	4.222621606939929734e+03	4.884968266720177780e+03	3.949916666666666515e+03	5.997916666666666288e+02	9.260416666666666288e+02	4.524250000000000000e+03	4.950416666666666970e+03	4.218953206419581875e+03	6.407946941632905009e+02	9.643762454507821076e+02	4.825878393060070266e+03	5.015865066613156159e+03	4.487989746172497689e+03	6.817977216599142594e+02	1.002710824234897586e+03	5.127506786120139623e+03	5.081313466559644439e+03
6.300000000000000000e+01	3.326364470966727822e+03	5.031392545186382677e+02	8.342620783676478595e+02	4.057267747068544850e+03	4.765535236764719230e+03	3.586848902150030426e+03	5.416529605926524482e+02	8.741102058504906154e+02	4.357904706867606365e+03	4.839788451715692645e+03	3.847333333333333485e+03	5.801666666666666288e+02	9.139583333333333712e+02	4.658541666666666970e+03	4.914041666666666970e+03	4.107817764516636089e+03	6.186803727406808093e+02	9.538064608161761271e+02	4.959178626465727575e+03	4.988294881617641295e+03	4.368302195699939148e+03	6.571940788146949899e+02	9.936545882990188829e+02	5.259815586264789090e+03	5.062548096568614710e+03
6.400000000000000000e+01	3.246424939451804676e+03	4.782665708065787271e+02	8.127622340959120493e+02	4.187974253301831595e+03	4.772728406864663157e+03	3.498462469725902338e+03	5.210082854032893920e+02	8.563602837146227102e+02	4.486882959984249283e+03	4.847989203432331124e+03	3.750500000000000000e+03	5.637500000000000000e+02	8.999583333333333712e+02	4.785791666666666970e+03	4.923250000000000000e+03	4.002537530274097662e+03	6.064917145967106080e+02	9.435563829520440322e+02	5.084700373349084657e+03	4.998510796567668876e+03	4.254575060548195324e+03	6.492334291934212160e+02	9.871544325707546932e+02	5.383609080031502344e+03	5.073771593135336843e+03
6.500000000000000000e+01	3.171964396432486410e+03	4.526899539710091176e+02	7.993120416365037499e+02	4.327497414523470070e+03	4.737432317694199810e+03	3.416211364882909947e+03	4.980116436521712444e+02	8.407393541515851894e+02	4.620769540595068975e+03	4.818986992180432935e+03	3.660458333333333485e+03	5.433333333333333712e+02	8.821666666666666288e+02	4.914041666666666970e+03	4.900541666666666970e+03	3.904705301783757022e+03	5.886550230144954412e+02	9.235939791817480682e+02	5.207313792738264965e+03	4.982096341152901005e+03	4.148952270234181015e+03	6.339767126956576249e+02	9.650212916968295076e+02	5.500585918809863870e+03	5.063651015639134130e+03
6.600000000000000000e+01	3.101204453785095211e+03	4.350342889033132110e+02	7.713448296299930007e+02	4.459497591216202636e+03	4.736324994294191129e+03	3.337039726892547606e+03	4.797463111183232627e+02	8.167974148149965004e+02	4.749957128941435258e+03	4.809349997147095564e+03	3.572875000000000000e+03	5.244583333333333712e+02	8.622500000000000000e+02	5.040416666666666970e+03	4.882375000000000000e+03	3.808710273107452394e+03	5.691703555483434229e+02	9.077025851850034996e+02	5.330876204391898682e+03	4.955400002852904436e+03	4.044545546214904789e+03	6.138823777633535883e+02	9.531551703700069993e+02	5.621335742117131304e+03	5.028425005705808871e+03
6.700000000000000000e+01	3.025870819891991232e+03	4.135880134766921401e+02	7.680610754410289474e+02	4.589892969834209907e+03	4.722243470308346332e+03	3.258039576612662131e+03	4.585648400716793844e+02	8.075930377205145305e+02	4.874508984917105408e+03	4.789246735154173621e+03	3.490208333333333485e+03	5.035416666666666856e+02	8.471250000000000000e+02	5.159125000000000000e+03	4.856250000000000000e+03	3.722377090054004839e+03	5.485184932616539299e+02	8.866569622794854695e+02	5.443741015082894592e+03	4.923253264845826379e+03	3.954545846774675738e+03	5.934953198566412311e+02	9.261889245589710526e+02	5.728357030165790093e+03	4.990256529691653668e+03
6.800000000000000000e+01	2.957068545722459930e+03	4.025053097766639212e+02	7.316968324529676693e+02	4.707627757091090643e+03	4.710560491098259263e+03	3.183513439527896480e+03	4.421484882216652750e+02	7.809109162264838915e+02	4.992876378545545776e+03	4.777051078882463116e+03	3.409958333333333485e+03	4.817916666666666856e+02	8.301250000000000000e+02	5.278125000000000000e+03	4.843541666666666970e+03	3.636403227138770490e+03	5.214348451116680963e+02	8.793390837735161085e+02	5.563373621454454224e+03	4.910032254450870823e+03	3.862848120944207039e+03	5.610780235566694500e+02	9.285531675470323307e+02	5.848622242908909357e+03	4.976522842235074677e+03
6.900000000000000000e+01	2.893995299822005563e+03	3.851108258890504885e+02	7.034449443704853593e+02	4.840746664432154830e+03	4.715443653766318675e+03	3.112664316577669524e+03	4.250137462778586155e+02	7.547641388519093653e+02	5.119206665549410900e+03	4.776680160216492368e+03	3.331333333333333485e+03	4.649166666666666856e+02	8.060833333333333712e+02	5.397666666666666970e+03	4.837916666666666970e+03	3.550002350088997446e+03	5.048195870554747557e+02	8.574025278147573772e+02	5.676126667783923040e+03	4.899153173116841572e+03	3.768671366844661407e+03	5.447225074442828827e+02	9.087217222961813832e+02	5.954586668901179110e+03	4.960389679567015264e+03
7.000000000000000000e+01	2.828535806313131616e+03	3.641367118570074695e+02	6.767131312247180404e+02	4.963559649750495737e+03	4.695724712313683085e+03	3.041538736489898838e+03	4.063808559285037063e+02	7.306273989456923346e+02	5.237925658208581808e+03	4.755529022823508058e+03	3.254541666666666515e+03	4.486250000000000000e+02	7.845416666666666288e+02	5.512291666666666970e+03	4.815333333333333030e+03	3.467544596843434192e+03	4.908691440714962937e+02	8.384559343876409230e+02	5.786657675124752132e+03	4.875137643843158003e+03	3.680547527020201414e+03	5.331132881429925874e+02	8.923702021086152172e+02	6.061023683582838203e+03	4.934941954352982975e+03
7.100000000000000000e+01	2.775402719432967842e+03	3.442408703520280824e+02	6.616656955187073663e+02	5.081393195167765953e+03	4.688623440758549805e+03	2.980388859716484149e+03	3.860787685093473556e+02	7.130620144260203688e+02	5.351821597583882976e+03	4.748749220379275357e+03	3.185375000000000000e+03	4.279166666666666856e+02	7.644583333333333712e+02	5.622250000000000000e+03	4.808875000000000000e+03	3.390361140283515851e+03	4.697545648239860157e+02	8.158546522406463737e+02	5.892678402416117024e+03	4.869000779620724643e+03	3.595347280567032158e+03	5.115924629813052888e+02	8.672509711479593761e+02	6.163106804832234047e+03	4.929126559241450195e+03
7.200000000000000000e+01	2.718384151929990821e+03	3.219223827146381609e+02	6.389914828481330460e+02	5.195747767978014053e+03	4.610288580278508562e+03	2.917233742631662153e+03	3.659611913573190805e+02	6.917874080907332655e+02	5.462540550655673542e+03	4.685665123472587766e+03	3.116083333333333485e+03	4.100000000000000000e+02	7.445833333333333712e+02	5.729333333333333030e+03	4.761041666666666970e+03	3.314932924035004817e+03	4.540388086426809195e+02	7.973792585759334770e+02	5.996126116010992519e+03	4.836418209860746174e+03	3.513782514736676148e+03	4.980776172853618391e+02	8.501751838185336965e+02	6.262918898688652007e+03	4.911794753054825378e+03
7.300000000000000000e+01	2.660254727925123916e+03	3.136090485268405246e+02	6.179399959294728433e+02	5.311951646709589113e+03	4.622003258155313233e+03	2.856064863962561958e+03	3.536378575967536335e+02	6.698033312980696792e+02	5.572371656688128496e+03	4.691939129077656617e+03	3.051875000000000000e+03	3.936666666666666856e+02	7.216666666666666288e+02	5.832791666666666970e+03	4.761875000000000000e+03	3.247685136037438042e+03	4.336954757365797377e+02	7.735300020352635784e+02	6.093211676645205443e+03	4.831810870922343383e+03	3.443495272074876084e+03	4.737242848064928467e+02	8.253933374038604143e+02	6.353631686623744827e+03	4.901746741844686767e+03
7.400000000000000000e+01	2.610558829817051446e+03	2.966584560494256948e+02	5.911433697019920146e+02	5.423790320001234250e+03	4.569779279027828125e+03	2.800925248241858753e+03	3.364125613580461618e+02	6.450091848509960073e+02	5.678728493333950610e+03	4.650472972847247547e+03	2.991291666666666515e+03	3.761666666666666856e+02	6.988750000000000000e+02	5.933666666666666970e+03	4.731166666666666970e+03	3.181658085091474277e+03	4.159207719752872094e+02	7.527408151490039927e+02	6.188604839999383330e+03	4.811860360486086392e+03	3.372024503516281584e+03	4.556748772839076764e+02	8.066066302980079854e+02	6.443543013332099690e+03	4.892554054305505815e+03
7.500000000000000000e+01	2.562813664186468486e+03	2.814306744673626781e+02	5.759677986372489613e+02	5.534312455004544972e+03	4.530187252467402686e+03	2.747823498759900758e+03	3.219861705670147103e+02	6.247547326519577382e+02	5.782697894168938546e+03	4.610406126233701798e+03	2.932833333333333485e+03	3.625416666666666856e+02	6.735416666666666288e+02	6.031083333333333030e+03	4.690625000000000000e+03	3.117843167906766212e+03	4.030971627663186609e+02	7.223286006813755193e+02	6.279468772497727514e+03	4.770843873766298202e+03	3.302853002480198484e+03	4.436526588659706931e+02	7.711155346960842962e+02	6.527854211662121088e+03	4.851062747532597314e+03
7.600000000000000000e+01	2.514308911503836043e+03	2.763155815509812214e+02	5.475198216879178972e+02	5.644413914763253160e+03	4.484309958991268104e+03	2.695946122418584764e+03	3.129702907754906391e+02	5.963224108439590054e+02	5.886040290714960065e+03	4.575821646162300567e+03	2.877583333333333485e+03	3.496250000000000000e+02	6.451250000000000000e+02	6.127666666666666970e+03	4.667333333333333030e+03	3.059220544248082206e+03	3.862797092245093609e+02	6.939275891560409946e+02	6.369293042618373875e+03	4.758845020504365493e+03	3.240857755162830927e+03	4.229344184490187786e+02	7.427301783120821028e+02	6.610919418570080779e+03	4.850356707675397956e+03
7.700000000000000000e+01	2.468352223606561438e+03	2.664928413359854176e+02	5.133853813643653439e+02	5.742680159214650303e+03	4.461995851100061373e+03	2.645655278469947461e+03	3.002047540013260232e+02	5.679426906821826151e+02	5.981652579607324697e+03	4.550185425550031141e+03	2.822958333333333485e+03	3.339166666666666856e+02	6.225000000000000000e+02	6.220625000000000000e+03	4.638375000000000000e+03	3.000261388196719508e+03	3.676285793320073481e+02	6.770573093178173849e+02	6.459597420392675303e+03	4.726564574449968859e+03	3.177564443060105532e+03	4.013404919973479537e+02	7.316146186356346561e+02	6.698569840785349697e+03	4.814754148899938627e+03
7.800000000000000000e+01	2.427536014102419813e+03	2.568910871694072284e+02	4.973820967576510839e+02	5.849322458628902496e+03	4.444013113947275087e+03	2.600455507051209679e+03	2.877788769180369854e+02	5.487535483788255988e+02	6.078577895981117763e+03	4.537110723640304059e+03	2.773375000000000000e+03	3.186666666666666856e+02	6.001250000000000000e+02	6.307833333333333030e+03	4.630208333333333030e+03	2.946294492948790321e+03	3.495544564152963858e+02	6.514964516211744012e+02	6.537088770685548297e+03	4.723305943026362002e+03	3.119213985897580187e+03	3.804422461639261428e+02	7.028679032423489161e+02	6.766344208037763565e+03	4.816403552719390973e+03
7.900000000000000000e+01	2.383183690784889222e+03	2.465982983568760574e+02	4.699623347323284861e+02	5.940210768007386832e+03	4.457233515097669624e+03	2.553612678725778096e+03	2.767574825117713431e+02	5.224603340328309287e+02	6.167147050670359931e+03	4.532116757548834357e+03	2.724041666666666515e+03	3.069166666666666856e+02	5.749583333333333712e+02	6.394083333333333030e+03	4.607000000000000000e+03	2.894470654607554934e+03	3.370758508215620282e+02	6.274563326338358138e+02	6.621019615996306129e+03	4.681883242451165643e+03	3.064899642548443808e+03	3.672350349764573139e+02	6.799543319343382564e+02	6.847955898659279228e+03	4.756766484902330376e+03
8.000000000000000000e+01	2.344085833135215580e+03	2.365392345655259305e+02	4.573317770355396306e+02	6.034844958411928019e+03	4.376088985466643862e+03	2.511459583234274760e+03	2.636654506160962796e+02	5.064158885177698153e+02	6.254859979205964009e+03	4.476836159399988901e+03	2.678833333333333485e+03	2.907916666666666856e+02	5.555000000000000000e+02	6.474875000000000000e+03	4.577583333333333030e+03	2.846207083432392210e+03	3.179178827172370916e+02	6.045841114822301279e+02	6.694890020794035991e+03	4.678330507266677159e+03	3.013580833531451390e+03	3.450440987678074407e+02	6.536682229644603694e+02	6.914905041588071981e+03	4.779077681200022198e+03
8.100000000000000000e+01	2.305692338211822062e+03	2.273541364233465742e+02	4.374337168841379366e+02	6.123248333336553515e+03	4.373817408083709779e+03	2.469700335772577546e+03	2.524687348783399443e+02	4.858210251087356255e+02	6.338874166668277212e+03	4.467575370708521405e+03	2.633708333333333485e+03	2.775833333333333144e+02	5.342083333333333712e+02	6.554500000000000000e+03	4.561333333333333030e+03	2.797716330894089424e+03	3.026979317883266845e+02	5.825956415579311169e+02	6.770125833331722788e+03	4.655091295958144656e+03	2.961724328454844908e+03	3.278125302433200545e+02	6.309829497825287490e+02	6.985751666663446485e+03	4.748849258582956281e+03
8.200000000000000000e+01	2.278625098892420283e+03	2.128568872277538162e+02	4.130153581442525592e+02	6.209393054566727187e+03	4.315886516905953613e+03	2.436625049446210141e+03	2.387409436138769081e+02	4.619868457387929084e+02	6.419592360616697079e+03	4.428339091786310746e+03	2.594625000000000000e+03	2.646250000000000000e+02	5.109583333333333144e+02	6.629791666666666970e+03	4.540791666666666970e+03	2.752624950553789859e+03	2.905090563861231203e+02	5.599298209278737204e+02	6.839990972716636861e+03	4.653244241547023194e+03	2.910624901107579717e+03	3.163931127722461838e+02	6.089013085224140696e+02	7.050190278766606752e+03	4.765696816427380327e+03
8.300000000000000000e+01	2.248199821602387146e+03	2.047735949564935254e+02	3.947540771903934456e+02	6.298506951644891160e+03	4.280381744416208676e+03	2.402349910801193346e+03	2.283867974782467627e+02	4.412728719285300372e+02	6.501107642489112550e+03	4.385920038874770398e+03	2.556500000000000000e+03	2.520000000000000000e+02	4.877916666666666856e+02	6.703708333333333030e+03	4.491458333333333030e+03	2.710650089198806654e+03	2.756132025217532373e+02	5.343104614048032772e+02	6.906309024177553511e+03	4.596996627791895662e+03	2.864800178397612854e+03	2.992264050435064746e+02	5.808292561429399257e+02	7.108909715021774900e+03	4.702534922250457385e+03
8.400000000000000000e+01	2.222829030162284653e+03	1.877807535188892416e+02	3.755813735530192616e+02	6.373265220791996398e+03	4.256243619045384548e+03	2.371602015081142326e+03	2.135153767594446208e+02	4.223115201098430020e+02	6.572299277062665169e+03	4.362559309522692274e+03	2.520375000000000000e+03	2.392500000000000000e+02	4.690416666666666856e+02	6.771333333333333030e+03	4.468875000000000000e+03	2.669147984918857674e+03	2.649846232405553792e+02	5.157718132234904260e+02	6.970367389604000891e+03	4.575190690477307726e+03	2.817920969837715347e+03	2.907192464811107584e+02	5.625019597803141096e+02	7.169401445874669662e+03	4.681506380954615452e+03
8.500000000000000000e+01	2.201967451500589959e+03	1.718597976905579117e+02	3.612431418442487825e+02	6.452239788157854491e+03	4.248716270800712664e+03	2.344004559083628465e+03	1.994715655119456130e+02	4.049757375887910484e+02	6.645203227412261185e+03	4.351295635400356332e+03	2.486041666666666515e+03	2.270833333333333428e+02	4.487083333333333144e+02	6.838166666666666970e+03	4.453875000000000000e+03	2.628078774249704566e+03	2.546951011547210726e+02	4.924409290778755803e+02	7.031130105921072754e+03	4.556454364599643668e+03	2.770115881832743071e+03	2.823068689761087739e+02	5.361735248224179031e+02	7.224093545175479449e+03	4.659033729199287336e+03
8.600000000000000000e+01	2.176994986110531045e+03	1.560607632897807662e+02	3.469685276312016526e+02	6.527381117719667600e+03	4.270704091749343206e+03	2.316539159721932265e+03	1.849887149782237259e+02	3.868592638156008547e+02	6.715315558859833800e+03	4.358706212541337663e+03	2.456083333333333485e+03	2.139166666666666572e+02	4.267500000000000000e+02	6.903250000000000000e+03	4.446708333333333030e+03	2.595627506944734705e+03	2.428446183551095885e+02	4.666407361843991453e+02	7.091184441140166200e+03	4.534710454125328397e+03	2.735171680556135925e+03	2.717725700435525482e+02	5.065314723687983474e+02	7.279118882280332400e+03	4.622712574917322854e+03
8.700000000000000000e+01	2.153827082768434138e+03	1.479002377639321253e+02	3.290184859116078542e+02	6.595519711576605914e+03	4.189845447250509096e+03	2.290205208050883812e+03	1.763042855486327198e+02	3.678009096224705559e+02	6.778822355788302957e+03	4.294068556958588488e+03	2.426583333333333485e+03	2.047083333333333428e+02	4.065833333333333144e+02	6.962125000000000000e+03	4.398291666666666970e+03	2.562961458615783158e+03	2.331123811180339658e+02	4.453657570441960729e+02	7.145427644211697043e+03	4.502514776374745452e+03	2.699339583898232831e+03	2.615164289027345603e+02	4.841481807550587746e+02	7.328730288423394086e+03	4.606737886082824843e+03
8.800000000000000000e+01	2.133800727669611661e+03	1.399172537477552396e+02	3.083326330563119768e+02	6.662771569731610725e+03	4.169123741362865985e+03	2.265046197168138860e+03	1.672711268738776198e+02	3.479996498614893312e+02	6.842094118199139302e+03	4.261541037348099962e+03	2.396291666666666515e+03	1.946250000000000000e+02	3.876666666666666856e+02	7.021416666666666970e+03	4.353958333333333030e+03	2.527537136165194170e+03	2.219788731261223802e+02	4.273336834718440400e+02	7.200739215134194637e+03	4.446375629318566098e+03	2.658782605663721370e+03	2.493327462522447604e+02	4.670007002770213944e+02	7.380061763601723214e+03	4.538792925303800075e+03
8.900000000000000000e+01	2.111238052975661503e+03	1.284028705607739198e+02	2.965372092183330324e+02	6.731253273070308751e+03	4.146117200876156858e+03	2.240973193154497494e+03	1.554306019470536455e+02	3.335394379424998874e+02	6.903772469868487860e+03	4.232433600438078429e+03	2.370708333333333485e+03	1.824583333333333428e+02	3.705416666666666856e+02	7.076291666666666970e+03	4.318750000000000000e+03	2.500443473512169476e+03	2.094860647196130401e+02	4.075438953908334838e+02	7.248810863464846079e+03	4.405066399561921571e+03	2.630178613691005467e+03	2.365137961058927658e+02	4.445461241150003389e+02	7.421330060263025189e+03	4.491382799123843142e+03
9.000000000000000000e+01	2.089223040640797990e+03	1.227663314501188836e+02	2.755452000085215900e+02	6.781429736241406317e+03	4.108308262662862944e+03	2.216736520320398995e+03	1.481956657250594276e+02	3.158351000042607666e+02	6.953714868120703613e+03	4.204362464664764957e+03	2.344250000000000000e+03	1.736250000000000000e+02	3.561250000000000000e+02	7.126000000000000000e+03	4.300416666666666970e+03	2.471763479679601005e+03	1.990543342749405724e+02	3.964148999957392334e+02	7.298285131879296387e+03	4.396470868668568983e+03	2.599276959359202010e+03	2.244836685498811164e+02	4.367047999914784100e+02	7.470570263758593683e+03	4.492525070670470996e+03
9.100000000000000000e+01	2.068528034838714120e+03	1.141641681693211439e+02	2.593092011434299593e+02	6.836854654938243584e+03	4.101686419058693900e+03	2.195347350752690545e+03	1.383112507513272362e+02	2.998004339050483509e+02	7.005968994135788307e+03	4.201968209529346495e+03	2.322166666666666515e+03	1.624583333333333428e+02	3.402916666666666856e+02	7.175083333333333030e+03	4.302250000000000000e+03	2.448985982580642485e+03	1.866054159153394494e+02	3.807828994282850203e+02	7.344197672530877753e+03	4.402531790470653505e+03	2.575805298494618910e+03	2.107524984973455275e+02	4.212741321899034119e+02	7.513312011728422476e+03	4.502813580941306100e+03
9.200000000000000000e+01	2.049989992923810405e+03	1.076047429925186520e+02	2.513373795380047682e+02	6.892965686976263896e+03	4.052972354739436469e+03	2.174036663128571945e+03	1.303857048295926688e+02	2.887728564356690413e+02	7.057753676821465888e+03	4.159236177369718462e+03	2.298083333333333485e+03	1.531666666666666572e+02	3.262083333333333144e+02	7.222541666666666970e+03	4.265500000000000000e+03	2.422130003538095025e+03	1.759476285037406456e+02	3.636438102309975875e+02	7.387329656511868052e+03	4.371763822630281538e+03	2.546176673742856565e+03	1.987285903408146623e+02	4.010792871286618606e+02	7.552117646357070043e+03	4.478027645260563986e+03
9.300000000000000000e+01	2.034088036292512243e+03	9.808989721269688289e+01	2.331037941199655279e+02	6.951119497055974534e+03	4.049596861202157925e+03	2.155169018146255894e+03	1.216282819396817700e+02	2.700935637266494496e+02	7.111309748527987722e+03	4.151652597267745477e+03	2.276250000000000000e+03	1.451666666666666572e+02	3.070833333333333144e+02	7.271500000000000000e+03	4.253708333333333030e+03	2.397330981853744106e+03	1.687050513936515586e+02	3.440731029400171792e+02	7.431690251472012278e+03	4.355764069398920583e+03	2.518411963707487757e+03	1.922434361206364315e+02	3.810628725467011009e+02	7.591880502944025466e+03	4.457819805464508136e+03
9.400000000000000000e+01	2.017500629549593214e+03	9.316792931104600939e+01	2.197787186612060850e+02	6.998949087971865993e+03	4.022956924259470725e+03	2.136771148108130092e+03	1.151672979888563333e+02	2.561185259972697281e+02	7.156641210652599511e+03	4.126145128796401877e+03	2.256041666666666515e+03	1.371666666666666572e+02	2.924583333333333144e+02	7.314333333333333030e+03	4.229333333333333030e+03	2.375312185225202938e+03	1.591660353444769953e+02	3.287981406693969006e+02	7.472025456014066549e+03	4.332521537870264183e+03	2.494582703783739817e+03	1.811654040222873050e+02	3.651379480054605438e+02	7.629717578694800068e+03	4.435709742407195336e+03
9.500000000000000000e+01	2.005186237518757025e+03	8.592254210546940385e+01	2.078187976674992115e+02	7.045637122064199502e+03	4.048813676500922611e+03	2.121301452092711770e+03	1.075654377194013733e+02	2.435343988337496057e+02	7.199881061032099751e+03	4.135969338250461078e+03	2.237416666666666515e+03	1.292083333333333428e+02	2.792500000000000000e+02	7.354125000000000000e+03	4.223125000000000000e+03	2.353531881240621260e+03	1.508512289472652981e+02	3.149656011662503943e+02	7.508368938967900249e+03	4.310280661749538922e+03	2.469647095814576005e+03	1.724941245611972818e+02	3.506812023325007885e+02	7.662612877935800498e+03	4.397436323499076934e+03
9.600000000000000000e+01	1.991145055259022911e+03	7.875512002007744172e+01	2.006133546496170084e+02	7.092385695564763409e+03	4.002963833340085330e+03	2.104801694296178084e+03	1.007942266767053781e+02	2.339733439914751614e+02	7.241880347782381250e+03	4.094502750003376150e+03	2.218458333333333485e+03	1.228333333333333286e+02	2.673333333333333144e+02	7.391375000000000000e+03	4.186041666666666970e+03	2.332114972370488886e+03	1.448724399899612649e+02	3.006933226751914390e+02	7.540869652217618750e+03	4.277580583329957335e+03	2.445771611407644286e+03	1.669115466465892155e+02	3.340533120170496204e+02	7.690364304435236591e+03	4.369119499993248610e+03
9.700000000000000000e+01	1.976519700356148860e+03	7.568758921084349822e+01	1.842137423240192220e+02	7.135187175702847526e+03	3.978238041528370559e+03	2.089051516844740945e+03	9.636462793875509192e+01	2.183152044953429254e+02	7.282072754518090733e+03	4.083785687430851794e+03	2.201583333333333485e+03	1.170416666666666714e+02	2.524166666666666572e+02	7.428958333333333030e+03	4.189333333333333030e+03	2.314115149821926025e+03	1.377187053945782509e+02	2.865181288379903890e+02	7.575843912148575328e+03	4.294880979235814266e+03	2.426646966310518110e+03	1.583957441224898446e+02	3.206195910093140924e+02	7.722729490963818535e+03	4.400428625138295502e+03
9.800000000000000000e+01	1.964835459514729791e+03	6.860827267450360978e+01	1.739522272869903077e+02	7.175569533239526208e+03	3.970167621823427908e+03	2.075271896424031638e+03	8.892913633725180489e+01	2.077886136434951538e+02	7.319493099953096134e+03	4.081042144245047439e+03	2.185708333333333485e+03	1.092500000000000000e+02	2.416250000000000000e+02	7.463416666666666970e+03	4.191916666666666970e+03	2.296144770242635332e+03	1.295708636627481951e+02	2.754613863565048177e+02	7.607340233380237805e+03	4.302791189088286956e+03	2.406581207151937178e+03	1.498917273254963902e+02	3.092977727130096923e+02	7.751263800093807731e+03	4.413665711509906032e+03
9.900000000000000000e+01	1.951601513596414634e+03	6.525295710207896605e+01	1.608778461428089486e+02	7.214527257697673122e+03	3.921909955173784965e+03	2.060842423464874173e+03	8.462647855103948302e+01	1.951889230714044743e+02	7.355471962182169591e+03	4.031267477586892255e+03	2.170083333333333485e+03	1.040000000000000000e+02	2.295000000000000000e+02	7.496416666666666970e+03	4.140625000000000000e+03	2.279324243201792797e+03	1.233735214489605170e+02	2.638110769285955257e+02	7.637361371151164349e+03	4.249982522413107290e+03	2.388565153070252563e+03	1.427470428979210340e+02	2.981221538571910514e+02	7.778306075635660818e+03	4.359340044826215490e+03
1.000000000000000000e+02	1.940444450260187295e+03	6.177416315705107763e+01	1.500561962322211116e+02	7.252027912810608541e+03	3.915645707704169581e+03	2.048243058463427133e+03	7.953291491185888162e+01	1.837780981161105558e+02	7.390597289738638210e+03	4.018427020518751306e+03	2.156041666666666515e+03	9.729166666666667140e+01	2.175000000000000000e+02	7.529166666666666970e+03	4.121208333333333030e+03	2.263840274869905898e+03	1.150504184214744612e+02	2.512219018838894442e+02	7.667736043594695730e+03	4.223989646147914755e+03	2.371638883073145735e+03	1.328091701762822652e+02	2.849438037677788884e+02	7.806305420522725399e+03	4.326770958962496479e+03
1.010000000000000000e+02	1.929786966116052326e+03	6.088043997622293091e+01	1.388788552513118759e+02	7.288132343074070377e+03	3.895987252769335555e+03	2.035789316391359534e+03	7.683605332144480826e+01	1.723144276256559237e+02	7.423899504870369128e+03	3.999056126384667550e+03	2.141791666666666515e+03	9.279166666666667140e+01	2.057500000000000000e+02	7.559666666666666970e+03	4.102125000000000000e+03	2.247794016941973496e+03	1.087472800118885345e+02	2.391855723743440763e+02	7.695433828462964811e+03	4.205193873615332450e+03	2.353796367217280476e+03	1.247028933571104119e+02	2.726211447486881525e+02	7.831200990259263563e+03	4.308262747230664900e+03
1.020000000000000000e+02	1.920067988289093591e+03	5.583173497701375965e+01	1.301340777279985446e+02	7.321051450921122523e+03	3.857014394186591744e+03	2.024158994144546796e+03	7.185336748850687627e+01	1.626920388639992723e+02	7.454838225460561262e+03	3.970778030426628902e+03	2.128250000000000000e+03	8.787500000000000000e+01	1.952500000000000000e+02	7.588625000000000000e+03	4.084541666666666515e+03	2.232341005855453204e+03	1.038966325114931237e+02	2.278079611360007277e+02	7.722411774539438738e+03	4.198305302906704128e+03	2.336432011710906409e+03	1.199182650229862475e+02	2.603659222720014554e+02	7.856198549078877477e+03	4.312068939146741286e+03
1.030000000000000000e+02	1.910913545702456759e+03	5.482341445527237056e+01	1.180265484307593198e+02	7.352895556184457746e+03	3.871410405482939041e+03	2.013685939517895122e+03	6.882837389430284247e+01	1.517632742153796528e+02	7.484051944758894933e+03	3.967559369408136263e+03	2.116458333333333485e+03	8.283333333333332860e+01	1.855000000000000000e+02	7.615208333333333030e+03	4.063708333333333485e+03	2.219230727148772075e+03	9.683829277236381472e+01	2.192367257846203472e+02	7.746364721907771127e+03	4.159857297258530707e+03	2.322003120964210211e+03	1.108432522113942866e+02	2.529734515692406944e+02	7.877521110482208314e+03	4.256006261183728384e+03
1.040000000000000000e+02	1.900757706092322451e+03	5.219659469421419828e+01	1.118052846789126846e+02	7.387576945528491706e+03	3.842019259330148543e+03	2.002587186379494597e+03	6.547329734710710625e+01	1.436734756727896638e+02	7.514434306097578883e+03	3.952801296331741014e+03	2.104416666666666515e+03	7.875000000000000000e+01	1.755416666666666572e+02	7.641291666666666970e+03	4.063583333333333485e+03	2.206246146953838434e+03	9.202670265289289375e+01	2.074098576605436506e+02	7.768149027235755057e+03	4.174365370334926411e+03	2.308075627241010352e+03	1.053034053057858017e+02	2.392780486544206155e+02	7.895006387804842234e+03	4.285147407336518881e+03
1.050000000000000000e+02	1.892186276732461920e+03	4.613068240526781238e+01	1.072303424509601797e+02	7.423757070205961099e+03	3.862766624568318093e+03	1.992863971699564217e+03	5.987784120263390264e+01	1.361151712254800827e+02	7.545795201769647065e+03	3.960091645617492304e+03	2.093541666666666515e+03	7.362500000000000000e+01	1.650000000000000000e+02	7.667833333333333030e+03	4.057416666666666515e+03	2.194219361633768585e+03	8.737215879736609736e+01	1.938848287745199173e+02	7.789871464897018996e+03	4.154741687715841181e+03	2.294897056600871110e+03	1.011193175947321947e+02	2.227696575490398345e+02	7.911909596460704961e+03	4.252066708765015392e+03
1.060000000000000000e+02	1.884547985716903895e+03	4.077540001252813795e+01	1.014243838326990783e+02	7.448473410604861783e+03	3.884011188455628144e+03	1.984003159525118690e+03	5.505436667293073327e+01	1.291496919163495534e+02	7.569403371969096952e+03	3.966713927561147557e+03	2.083458333333333485e+03	6.933333333333332860e+01	1.568750000000000000e+02	7.690333333333333030e+03	4.049416666666666515e+03	2.182913507141548507e+03	8.361229999373591681e+01	1.846003080836504466e+02	7.811263294697569108e+03	4.132119405772185928e+03	2.282368680949763075e+03	9.789126665413851924e+01	2.123256161673009217e+02	7.932193256061804277e+03	4.214822144877704886e+03
1.070000000000000000e+02	1.877285503791369365e+03	3.791917682069851026e+01	9.836825875533864405e+01	7.473806163666192333e+03	3.830334446302489596e+03	1.975038585229017826e+03	5.175125507701591943e+01	1.240591293776693220e+02	7.592840581833095712e+03	3.930167223151244798e+03	2.072791666666666515e+03	6.558333333333332860e+01	1.497500000000000000e+02	7.711875000000000000e+03	4.030000000000000000e+03	2.170544748104315204e+03	7.941541158965074487e+01	1.754408706223306638e+02	7.830909418166904288e+03	4.129832776848755202e+03	2.268297829541963893e+03	9.324748984596814694e+01	2.011317412446613559e+02	7.949943836333807667e+03	4.229665553697510404e+03
1.080000000000000000e+02	1.872130120473864736e+03	3.531978551548189671e+01	8.571145685937804615e+01	7.497540402707672911e+03	3.802735213544559883e+03	1.967148393570265625e+03	4.903489275774094835e+01	1.135015617630223517e+02	7.615666034687170395e+03	3.905680106772279942e+03	2.062166666666666515e+03	6.275000000000000000e+01	1.412916666666666572e+02	7.733791666666666970e+03	4.008625000000000000e+03	2.157184939763067632e+03	7.646510724225905165e+01	1.690817715703109627e+02	7.851917298646163545e+03	4.111569893227720058e+03	2.252203212859468294e+03	9.018021448451810329e+01	1.968718764739552682e+02	7.970042930625661029e+03	4.214514786455440117e+03
1.090000000000000000e+02	1.864434471883342667e+03	3.577856796756051239e+01	7.762681791994182845e+01	7.521880071449704701e+03	3.810106673495768518e+03	1.958425569275004591e+03	4.847261731711358834e+01	1.046050756266375856e+02	7.638356702391519320e+03	3.901220003414551229e+03	2.052416666666666515e+03	6.116666666666666430e+01	1.315833333333333428e+02	7.754833333333333030e+03	3.992333333333333485e+03	2.146407764058328667e+03	7.386071601621974025e+01	1.585615910400291000e+02	7.871309964275146740e+03	4.083446663252115741e+03	2.240398861449990363e+03	8.655476536577282332e+01	1.855398487467248572e+02	7.987786595216961359e+03	4.174559993170898451e+03
1.100000000000000000e+02	1.856936616523492376e+03	3.317148599196073633e+01	7.474716594779810919e+01	7.544135496772943952e+03	3.817608976576558234e+03	1.950155808261746188e+03	4.514824299598036816e+01	1.009360829738990617e+02	7.658255248386471976e+03	3.906783654954945632e+03	2.043375000000000000e+03	5.712500000000000000e+01	1.271250000000000000e+02	7.772375000000000000e+03	3.995958333333333485e+03	2.136594191738253812e+03	6.910175700401963184e+01	1.533139170261009383e+02	7.886494751613528024e+03	4.085133011711721338e+03	2.229813383476507624e+03	8.107851400803926367e+01	1.795028340522018766e+02	8.000614503227056048e+03	4.174307690090108736e+03
1.110000000000000000e+02	1.850482429025837064e+03	2.982835659365515468e+01	7.226668778030636986e+01	7.568489571852086556e+03	3.842513021495674366e+03	1.942845381179585274e+03	4.203917829682757912e+01	9.611251055681985633e+01	7.679536452592709793e+03	3.906506510747837183e+03	2.035208333333333258e+03	5.425000000000000000e+01	1.199583333333333286e+02	7.790583333333333030e+03	3.970500000000000000e+03	2.127571285487081241e+03	6.646082170317242799e+01	1.438041561098468151e+02	7.901630214073956267e+03	4.034493489252162817e+03	2.219934237640829451e+03	7.867164340634484176e+01	1.676499788863602873e+02	8.012677094814579505e+03	4.098486978504325634e+03
1.120000000000000000e+02	1.845920406021320332e+03	2.867676999670580784e+01	6.709956529228421118e+01	7.592911763105207683e+03	3.793349132042078509e+03	1.936918536343993537e+03	3.967171833168623607e+01	8.990394931280877699e+01	7.700810048219270357e+03	3.876778732687705997e+03	2.027916666666666742e+03	5.066666666666666430e+01	1.127083333333333286e+02	7.808708333333333030e+03	3.960208333333333485e+03	2.118914796989340175e+03	6.166161500164709253e+01	1.355127173538578802e+02	7.916606618447395704e+03	4.043637933978960973e+03	2.209912927312013380e+03	7.265656333662752786e+01	1.583171013743824460e+02	8.024504903561458377e+03	4.127067534624588916e+03
1.130000000000000000e+02	1.838073470682317065e+03	2.610866232457906477e+01	6.199214677899310999e+01	7.614276480800605896e+03	3.757813406864956505e+03	1.929390902007825161e+03	3.713766449562286454e+01	8.426690672282988714e+01	7.719429907066969463e+03	3.850781703432478480e+03	2.020708333333333258e+03	4.816666666666666430e+01	1.065416666666666714e+02	7.824583333333333030e+03	3.943750000000000000e+03	2.112025764658841581e+03	5.919566883771046406e+01	1.288164266105034415e+02	7.929736759599696597e+03	4.036718296567521520e+03	2.203343195984349677e+03	7.022467100875425672e+01	1.510911865543402257e+02	8.034890185866060165e+03	4.129686593135043040e+03
1.140000000000000000e+02	1.832762138499379489e+03	2.232321212495242335e+01	5.911328545884391872e+01	7.631448873727866157e+03	3.692398298193226310e+03	1.923901902583023002e+03	3.343243939580954560e+01	8.016080939608862366e+01	7.735328603530600049e+03	3.812532482429946413e+03	2.015041666666666742e+03	4.454166666666666430e+01	1.012083333333333286e+02	7.839208333333333030e+03	3.932666666666666515e+03	2.106181430750310483e+03	5.565089393752378299e+01	1.222558572705780335e+02	7.943088063136066012e+03	4.052800850903386618e+03	2.197321194833953996e+03	6.676012120838090880e+01	1.433033812078227243e+02	8.046967792938799903e+03	4.172935035140107175e+03
1.150000000000000000e+02	1.827395137298371765e+03	2.095217338911599114e+01	5.468181906510304913e+01	7.646775721559517478e+03	3.748097444646019540e+03	1.918280901982519254e+03	3.166358669455799557e+01	7.498674286588486382e+01	7.749971194113092679e+03	3.840027888989676285e+03	2.009166666666666742e+03	4.237500000000000000e+01	9.529166666666667140e+01	7.853166666666666970e+03	3.931958333333333485e+03	2.100052431350814004e+03	5.308641330544200798e+01	1.155965904674484790e+02	7.956362139220241261e+03	4.023888777676990685e+03	2.190938196034961493e+03	6.379782661088400886e+01	1.359015142682303008e+02	8.059557611773816461e+03	4.115819222020647430e+03
1.160000000000000000e+02	1.822266572618360669e+03	1.933155000939610346e+01	5.240715958997441959e+01	7.662708439821468346e+03	3.741760940744040454e+03	1.912904119642513706e+03	3.004077500469805173e+01	7.080774646165387765e+01	7.764604219910734173e+03	3.831255470372020227e+03	2.003541666666666742e+03	4.075000000000000000e+01	8.920833333333332860e+01	7.866500000000000000e+03	3.920750000000000000e+03	2.094179213690819779e+03	5.145922499530195182e+01	1.076089202050127795e+02	7.968395780089265827e+03	4.010244529627979773e+03	2.184816760714973043e+03	6.216844999060389654e+01	1.260095070766922447e+02	8.070291560178531654e+03	4.099739059255959546e+03
1.170000000000000000e+02	1.818615559465529486e+03	1.851692610560183283e+01	4.877113305078641758e+01	7.677726677877925795e+03	3.711641501833270013e+03	1.908682779732764857e+03	2.848762971946758427e+01	6.651056652539321590e+01	7.778134172272296382e+03	3.801799917583301976e+03	1.998750000000000000e+03	3.845833333333333570e+01	8.425000000000000000e+01	7.878541666666666970e+03	3.891958333333333485e+03	2.088817220267235371e+03	4.842903694719908714e+01	1.019894334746067841e+02	7.978949161061037557e+03	3.982116749083364994e+03	2.178884440534470286e+03	5.839974056106483857e+01	1.197288669492135824e+02	8.079356655455408145e+03	4.072275164833396957e+03
1.180000000000000000e+02	1.812987494669571106e+03	1.487009860447869869e+01	4.721383842857929380e+01	7.691291544323303242e+03	3.705106941300147810e+03	1.903368747334785439e+03	2.549754930223934934e+01	6.369025254762298260e+01	7.790624938828318591e+03	3.789615970650073905e+03	1.993750000000000000e+03	3.612500000000000000e+01	8.016666666666667140e+01	7.889958333333333030e+03	3.874125000000000000e+03	2.084131252665214561e+03	4.675245069776065066e+01	9.664308078571036731e+01	7.989291727838347470e+03	3.958634029349926095e+03	2.174512505330429121e+03	5.737990139552130131e+01	1.131194949047540490e+02	8.088625122343362818e+03	4.043143058699852190e+03
1.190000000000000000e+02	1.809272919574631260e+03	1.426821564786679275e+01	4.510363344640022376e+01	7.706535898881644243e+03	3.717585219239716480e+03	1.899198959787315516e+03	2.417577449060006245e+01	5.955181672320011188e+01	7.804663782774155152e+03	3.796063442953191498e+03	1.989125000000000000e+03	3.408333333333333570e+01	7.400000000000000000e+01	7.902791666666666970e+03	3.874541666666666515e+03	2.079051040212684256e+03	4.399089217606660895e+01	8.844818327679989522e+01	8.000919550559178788e+03	3.953019890380141533e+03	2.168977080425368968e+03	5.389845101879987510e+01	1.028963665535997762e+02	8.099047434451689696e+03	4.031498114093616550e+03
1.200000000000000000e+02	1.806237273021626152e+03	1.264364913715887795e+01	4.245910494885632147e+01	7.716466869152680374e+03	3.713723400784532714e+03	1.895556136510813076e+03	2.253015790191277290e+01	5.652121914109482503e+01	7.814295934576340187e+03	3.790486700392266357e+03	1.984875000000000000e+03	3.241666666666666430e+01	7.058333333333332860e+01	7.912125000000000000e+03	3.867250000000000000e+03	2.074193863489186697e+03	4.230317543142055570e+01	8.464544752557182505e+01	8.009954065423659813e+03	3.944013299607733643e+03	2.163512726978373848e+03	5.218968419617445420e+01	9.870756171781033572e+01	8.107783130847319626e+03	4.020776599215467286e+03
1.210000000000000000e+02	1.801775577079503364e+03	1.338572341399504850e+01	3.940483284401067010e+01	7.727819718534836284e+03	3.743241115204309153e+03	1.891096121873085167e+03	2.196369504033085818e+01	5.301491642200533505e+01	7.825118192600752081e+03	3.814516390935487834e+03	1.980416666666666742e+03	3.054166666666666785e+01	6.662500000000000000e+01	7.922416666666666970e+03	3.885791666666666515e+03	2.069737211460248545e+03	3.911963829300248108e+01	8.023508357799465784e+01	8.019715140732581858e+03	3.957066942397845196e+03	2.159057756253830121e+03	4.769760991933829075e+01	9.384516715598932990e+01	8.117013614798497656e+03	4.028342218129023877e+03
1.220000000000000000e+02	1.799876452353268633e+03	1.233611134856860758e+01	3.439799506302830423e+01	7.739768685082653974e+03	3.712656482534131101e+03	1.888334059509967801e+03	2.045972234095096809e+01	4.769899753151415212e+01	7.836696842541326987e+03	3.801432407933732520e+03	1.976791666666666742e+03	2.858333333333333215e+01	6.100000000000000000e+01	7.933625000000000000e+03	3.890208333333333485e+03	2.065249273823365911e+03	3.670694432571569621e+01	7.430100246848584788e+01	8.030553157458673013e+03	3.978984258732934450e+03	2.153706880980064852e+03	4.483055531809805672e+01	8.760200493697169577e+01	8.127481314917346026e+03	4.067760184132535869e+03
1.230000000000000000e+02	1.796965392866251477e+03	1.112725389875298809e+01	3.303047899015993494e+01	7.750425404589012942e+03	3.689795071274909333e+03	1.885066029766459224e+03	1.902196028270982708e+01	4.509857282841329607e+01	7.846587702294506016e+03	3.780689202304121409e+03	1.973166666666666742e+03	2.691666666666666785e+01	5.716666666666666430e+01	7.942750000000000000e+03	3.871583333333333485e+03	2.061267303566874489e+03	3.481137305062350862e+01	6.923476050492003253e+01	8.038912297705493984e+03	3.962477464362545561e+03	2.149367940467082008e+03	4.270607943458034583e+01	8.130285434317339366e+01	8.135074595410987058e+03	4.053371595391757637e+03
1.240000000000000000e+02	1.794072465605167963e+03	9.440454264311529897e+00	3.204794817430402531e+01	7.760370652541312666e+03	3.664624043547087695e+03	1.882057066135917239e+03	1.711606046548909887e+01	4.337814075381868406e+01	7.855414492937323303e+03	3.764457855106877105e+03	1.970041666666666742e+03	2.479166666666666785e+01	5.470833333333333570e+01	7.950458333333333030e+03	3.864291666666666515e+03	2.058026267197416018e+03	3.246727286784423683e+01	6.603852591284798734e+01	8.045502173729342758e+03	3.964125478226455925e+03	2.146010867728165522e+03	4.014287906902180225e+01	7.736871849236264609e+01	8.140546014125353395e+03	4.063959289786245336e+03
1.250000000000000000e+02	1.790162555392828153e+03	1.083208470675758228e+01	3.034514596571137446e+01	7.768917568066905915e+03	3.668102138945961542e+03	1.877997944363080705e+03	1.743687568671212418e+01	4.140173964952235508e+01	7.863292117366786442e+03	3.757092736139647513e+03	1.965833333333333258e+03	2.404166666666666785e+01	5.245833333333333570e+01	7.957666666666666970e+03	3.846083333333333485e+03	2.053668722303585582e+03	3.064645764662121152e+01	6.351492701714431632e+01	8.052041215966547497e+03	3.935073930527019456e+03	2.141504111273838134e+03	3.725124862657575164e+01	7.457152070095528984e+01	8.146415765266428025e+03	4.024064527720705428e+03
1.260000000000000000e+02	1.787644780105442351e+03	1.031223562043573239e+01	2.930251587255380485e+01	7.776345669688024827e+03	3.631805561875316016e+03	1.874905723386054433e+03	1.646861781021786442e+01	3.990125793627690598e+01	7.870527001510678929e+03	3.731006947604324978e+03	1.962166666666666742e+03	2.262500000000000000e+01	5.050000000000000000e+01	7.964708333333333030e+03	3.830208333333333485e+03	2.049427609947279052e+03	2.878138218978213558e+01	6.109874206372309402e+01	8.058889665155987132e+03	3.929409719062341992e+03	2.136688553227891134e+03	3.493776437956427117e+01	7.169748412744618804e+01	8.153070996978641233e+03	4.028611104791350954e+03
1.270000000000000000e+02	1.784922962211584036e+03	8.741448821650596557e+00	2.816104030214103204e+01	7.785237640231133810e+03	3.654775420085350561e+03	1.871857314439125503e+03	1.503739107749196435e+01	3.826802015107051602e+01	7.878368820115566450e+03	3.747721043376008765e+03	1.958791666666666742e+03	2.133333333333333215e+01	4.837500000000000000e+01	7.971500000000000000e+03	3.840666666666666515e+03	2.045726018894207982e+03	2.762927558917469995e+01	5.848197984892948398e+01	8.064631179884433550e+03	3.933612289957324265e+03	2.132660371121749449e+03	3.392521784501606419e+01	6.858895969785896796e+01	8.157762359768866190e+03	4.026557913247982469e+03
1.280000000000000000e+02	1.782329268828666272e+03	8.587824765873715904e+00	2.420197553893961739e+01	7.794625306164999529e+03	3.618702953939038707e+03	1.869039634414333250e+03	1.448141238293685795e+01	3.458015443613647477e+01	7.886770986415833249e+03	3.726497310302852839e+03	1.955750000000000000e+03	2.037500000000000000e+01	4.495833333333333570e+01	7.978916666666666970e+03	3.834291666666666515e+03	2.042460365585666750e+03	2.626858761706314027e+01	5.533651223053019663e+01	8.071062346917500690e+03	3.942086023030480192e+03	2.129170731171333500e+03	3.216217523412628054e+01	6.571469112772705046e+01	8.163208027168334411e+03	4.049880379394294323e+03
1.290000000000000000e+02	1.779859589453521494e+03	5.399376960644868717e+00	2.292095381458637604e+01	7.802163837235653773e+03	3.664662982082479630e+03	1.866158961393427262e+03	1.253302181365576828e+01	3.304381024062652017e+01	7.893436085284493856e+03	3.746060657707906557e+03	1.952458333333333258e+03	1.966666666666666785e+01	4.316666666666666430e+01	7.984708333333333030e+03	3.827458333333333485e+03	2.038757705273239253e+03	2.680031151967756742e+01	5.328952309270680843e+01	8.075980581382172204e+03	3.908856008958760412e+03	2.125057077213145021e+03	3.393395637268847054e+01	6.341237951874695256e+01	8.167252829431012287e+03	3.990253684584187340e+03
1.300000000000000000e+02	1.777245036880422504e+03	6.528270932453406061e+00	2.174311412324431814e+01	7.808092584333403465e+03	3.670109227522404581e+03	1.863560018440211252e+03	1.249330213289336911e+01	3.182989039495549122e+01	7.898921292166701278e+03	3.744742113761202290e+03	1.949875000000000000e+03	1.845833333333333215e+01	4.191666666666666430e+01	7.989750000000000000e+03	3.819375000000000000e+03	2.036189981559788748e+03	2.442336453377329519e+01	5.200344293837783738e+01	8.080578707833298722e+03	3.894007886238797710e+03	2.122504963119577496e+03	3.038839573421325824e+01	6.209021921008901046e+01	8.171407415666596535e+03	3.968640772477595419e+03
1.310000000000000000e+02	1.776107547581415247e+03	5.966129722077203823e+00	2.020837994040134333e+01	7.816754893219102087e+03	3.682004283553403184e+03	1.861637107124040995e+03	1.175389819437193495e+01	2.952085663686733952e+01	7.906606613276218013e+03	3.753335475110034622e+03	1.947166666666666742e+03	1.754166666666666785e+01	3.883333333333333570e+01	7.996458333333333030e+03	3.824666666666666515e+03	2.032696226209292490e+03	2.332943513896140075e+01	4.814581002979933544e+01	8.086310053390448047e+03	3.895997858223298408e+03	2.118225785751918011e+03	2.911720361125613010e+01	5.745828672626532807e+01	8.176161773447563974e+03	3.967329049779929846e+03
1.320000000000000000e+02	1.775805467261846388e+03	3.931722407768800664e+00	1.789765832056642481e+01	7.823433318548262832e+03	3.655237341194570035e+03	1.860465233630923194e+03	9.924194537217733370e+00	2.746966249361654633e+01	7.912674992607464446e+03	3.738077003930618048e+03	1.945125000000000000e+03	1.591666666666666607e+01	3.704166666666666430e+01	8.001916666666666970e+03	3.820916666666666515e+03	2.029784766369076806e+03	2.190913879611559878e+01	4.661367083971678227e+01	8.091158340725869493e+03	3.903756329402714982e+03	2.114444532738153612e+03	2.790161092556453326e+01	5.618567501276690734e+01	8.180400014785071107e+03	3.986595992138762995e+03
1.330000000000000000e+02	1.772754928771311597e+03	4.106576907754538652e+00	1.739843469015271538e+01	7.830028190832746986e+03	3.671497762880328992e+03	1.857731631052322427e+03	9.553288453877268438e+00	2.644921734507635591e+01	7.918409928749706523e+03	3.745998881440164496e+03	1.942708333333333258e+03	1.500000000000000000e+01	3.550000000000000000e+01	8.006791666666666970e+03	3.820500000000000000e+03	2.027685035614344088e+03	2.044671154612273156e+01	4.455078265492364409e+01	8.095173404583627416e+03	3.895001118559835504e+03	2.112661737895355145e+03	2.589342309224546312e+01	5.360156530984728818e+01	8.183555142500586953e+03	3.969502237119671008e+03
1.340000000000000000e+02	1.770755626166260754e+03	4.444080050478374844e+00	1.568883612506112968e+01	7.834647776889228226e+03	3.654533791211679272e+03	1.855690313083130377e+03	9.076206691905854385e+00	2.486525139586389699e+01	7.923136388444613658e+03	3.738746062272506151e+03	1.940625000000000000e+03	1.370833333333333393e+01	3.404166666666666430e+01	8.011625000000000000e+03	3.822958333333333485e+03	2.025559686916869623e+03	1.834045997476081169e+01	4.321808193746943516e+01	8.100113611555386342e+03	3.907170604394160819e+03	2.110494373833739246e+03	2.297258661618829478e+01	5.239449720827219892e+01	8.188602223110771774e+03	3.991382875454987698e+03
1.350000000000000000e+02	1.769031040051312857e+03	4.564712889877068136e+00	1.497553450784349849e+01	7.839547520920462375e+03	3.655375682653015701e+03	1.853661353358989800e+03	8.928189778271867993e+00	2.355026725392174924e+01	7.927919593793564673e+03	3.742479507993174593e+03	1.938291666666666742e+03	1.329166666666666607e+01	3.212500000000000000e+01	8.016291666666666970e+03	3.829583333333333485e+03	2.022921979974343685e+03	1.765514355506146416e+01	4.069973274607825431e+01	8.104663739539769267e+03	3.916687158673492377e+03	2.107552293282020401e+03	2.201862044345626401e+01	4.927446549215650151e+01	8.193035812412870655e+03	4.003790984013651268e+03
1.360000000000000000e+02	1.767417509457784035e+03	3.634994057416456315e+00	1.324439193286459115e+01	7.843542810711534003e+03	3.673685561244956261e+03	1.851875421395558760e+03	8.192497028708228157e+00	2.191386263309896165e+01	7.931938072022433516e+03	3.741238613955811616e+03	1.936333333333333258e+03	1.275000000000000000e+01	3.058333333333333215e+01	8.020333333333333030e+03	3.808791666666666515e+03	2.020791245271107755e+03	1.730750297129177184e+01	3.925280403356769909e+01	8.108728594644232544e+03	3.876344719377521415e+03	2.105249157208882480e+03	2.186500594258354369e+01	4.792227473380206959e+01	8.197123855955132967e+03	3.943897772088376769e+03
1.370000000000000000e+02	1.766170705620447961e+03	2.226881544240557176e+00	1.285854978495392231e+01	7.847848920950016691e+03	3.691275724438607085e+03	1.850418686143557352e+03	6.738440772120278588e+00	2.120010822581029686e+01	7.936195293808341376e+03	3.751283695552636800e+03	1.934666666666666742e+03	1.125000000000000000e+01	2.954166666666666785e+01	8.024541666666666970e+03	3.811291666666666515e+03	2.018914647189776133e+03	1.576155922787972230e+01	3.788322510752303884e+01	8.112888039524992564e+03	3.871299637780696230e+03	2.103162627712885751e+03	2.027311845575944460e+01	4.622478354837941339e+01	8.201234412383317249e+03	3.931307608894725945e+03
1.380000000000000000e+02	1.765568225953149295e+03	2.887339253841279429e+00	1.093287851995756910e+01	7.853609030975117093e+03	3.614116855147793558e+03	1.849117446309908019e+03	6.964502960253972752e+00	1.898727259331212025e+01	7.941429515487558092e+03	3.704016760907230037e+03	1.932666666666666742e+03	1.104166666666666607e+01	2.704166666666666785e+01	8.029250000000000000e+03	3.793916666666666515e+03	2.016215887023425466e+03	1.511883037307935851e+01	3.509606074002121545e+01	8.117070484512441908e+03	3.883816572426102994e+03	2.099765107380183963e+03	1.919599407949205272e+01	4.315045481337576661e+01	8.204890969024883816e+03	3.973716478185539472e+03
1.390000000000000000e+02	1.764985944370162770e+03	1.967750749167437974e+00	9.586893179405485910e+00	7.856960788689988476e+03	3.599435234955064971e+03	1.847992972185081499e+03	6.067208707917052024e+00	1.787677992303607510e+01	7.944813727678327268e+03	3.682550950810865743e+03	1.931000000000000000e+03	1.016666666666666607e+01	2.616666666666666785e+01	8.032666666666666970e+03	3.765666666666666515e+03	2.014007027814918501e+03	1.426612462541628013e+01	3.445655341029726060e+01	8.120519605655006671e+03	3.848782382522467287e+03	2.097014055629837003e+03	1.836558258416589240e+01	4.274644015392784979e+01	8.208372544643345464e+03	3.931898098378268060e+03
1.400000000000000000e+02	1.764209176726645637e+03	4.892922660323844042e-01	9.471002126928027565e+00	7.861536194219109348e+03	3.604285648253137424e+03	1.847062921696656076e+03	4.869646133016192202e+00	1.690216773013067808e+01	7.949018097109554219e+03	3.690538657459901970e+03	1.929916666666666742e+03	9.250000000000000000e+00	2.433333333333333215e+01	8.036500000000000000e+03	3.776791666666666515e+03	2.012770411636677409e+03	1.363035386698380691e+01	3.176449893653598622e+01	8.123981902890445781e+03	3.863044675873431061e+03	2.095624156606687848e+03	1.801070773396761382e+01	3.919566453973863673e+01	8.211463805780891562e+03	3.949297685080195606e+03
1.410000000000000000e+02	1.763199721746090063e+03	1.079932680815904433e+00	9.533216262764364402e+00	7.865943354557427483e+03	3.629149240665416073e+03	1.845808194206378403e+03	5.164966340407952217e+00	1.605827479804884916e+01	7.952846677278714196e+03	3.707137120332708037e+03	1.928416666666666742e+03	9.250000000000000000e+00	2.258333333333333215e+01	8.039750000000000000e+03	3.785125000000000000e+03	2.011025139126955082e+03	1.333503365959204778e+01	2.910839186861781513e+01	8.126653322721285804e+03	3.863112879667291963e+03	2.093633611587243649e+03	1.742006731918409557e+01	3.563345040390230167e+01	8.213556645442571607e+03	3.941100759334583927e+03
1.420000000000000000e+02	1.761854609510286309e+03	1.202063468106735478e+00	6.668862937939099567e+00	7.869431170478604145e+03	3.658700393409878416e+03	1.844427304755143268e+03	5.080198400720034257e+00	1.398026480230288371e+01	7.956090585239302527e+03	3.726704363371605723e+03	1.927000000000000000e+03	8.958333333333333925e+00	2.129166666666666785e+01	8.042750000000000000e+03	3.794708333333333485e+03	2.009572695244856732e+03	1.283646826594663359e+01	2.860306853103045199e+01	8.129409414760697473e+03	3.862712303295061247e+03	2.092145390489713463e+03	1.671460319855993149e+01	3.591447039539423258e+01	8.216068829521394946e+03	3.930716273256788554e+03
1.430000000000000000e+02	1.761144619271026158e+03	1.148445296910298730e+00	5.948536108433959413e+00	7.872812219420850852e+03	3.634259707113242712e+03	1.843280642968846450e+03	4.845055981788481958e+00	1.334926805421697971e+01	7.959051943043758911e+03	3.713129853556621129e+03	1.925416666666666742e+03	8.541666666666666075e+00	2.075000000000000000e+01	8.045291666666666970e+03	3.792000000000000000e+03	2.007552690364487034e+03	1.223827735154485019e+01	2.815073194578302207e+01	8.131531390289575029e+03	3.870870146443378871e+03	2.089688714062307099e+03	1.593488803642303253e+01	3.555146389156604414e+01	8.217771113912482178e+03	3.949740292886757288e+03
1.440000000000000000e+02	1.761646859129455834e+03	8.686720838504982112e-01	4.653044361593696721e+00	7.875369573167728959e+03	3.639690930302461311e+03	1.842990096231394546e+03	4.642669375258582143e+00	1.188902218079684836e+01	7.961747286583864479e+03	3.712095465151230655e+03	1.924333333333333258e+03	8.416666666666666075e+00	1.912500000000000000e+01	8.048125000000000000e+03	3.784500000000000000e+03	2.005676570435271969e+03	1.219066395807475089e+01	2.636097781920314986e+01	8.134502713416135521e+03	3.856904534848769345e+03	2.087019807537210909e+03	1.596466124948283394e+01	3.359695563840629973e+01	8.220880426832271041e+03	3.929309069697538689e+03
1.450000000000000000e+02	1.760416752224526363e+03	5.493698119276979597e-01	4.658916823800698381e+00	7.878927202864736500e+03	3.644241732423128269e+03	1.841583376112263068e+03	4.378851572630516387e+00	1.182945841190034919e+01	7.964484434765701735e+03	3.707870866211564135e+03	1.922750000000000000e+03	8.208333333333333925e+00	1.900000000000000000e+01	8.050041666666666970e+03	3.771500000000000000e+03	2.003916623887736932e+03	1.203781509403615146e+01	2.617054158809965259e+01	8.135598898567632205e+03	3.835129133788435865e+03	2.085083247775473865e+03	1.586729685473897078e+01	3.334108317619930517e+01	8.221156130468598349e+03	3.898758267576871731e+03
1.460000000000000000e+02	1.759204239592190788e+03	4.946955874271985465e-02	3.076770822279312867e+00	7.880638190064159062e+03	3.622430848335538030e+03	1.840206286462761909e+03	4.108068112704692965e+00	1.068421874447298947e+01	7.966485761698745591e+03	3.702152924167769015e+03	1.921208333333333258e+03	8.166666666666666075e+00	1.829166666666666785e+01	8.052333333333333030e+03	3.781875000000000000e+03	2.002210380203904606e+03	1.222526522062863918e+01	2.589911458886034623e+01	8.138180904967920469e+03	3.861597075832230985e+03	2.083212427074475727e+03	1.628386377459061407e+01	3.350656251105402106e+01	8.224028476602506998e+03	3.941319151664461970e+03
1.470000000000000000e+02	1.759054208078084912e+03	-1.012370355997632032e+00	2.536712507723304810e+00	7.882557938579906477e+03	3.623051948686637843e+03	1.839652104039042570e+03	3.306314822001183984e+00	1.024752292052831848e+01	7.968362302623287178e+03	3.700213474343318921e+03	1.920250000000000000e+03	7.625000000000000000e+00	1.795833333333333215e+01	8.054166666666666970e+03	3.777375000000000000e+03	2.000847895960957430e+03	1.194368517799881602e+01	2.566914374613834582e+01	8.139971030710046762e+03	3.854536525656681079e+03	2.081445791921914861e+03	1.626237035599763203e+01	3.337995415894336304e+01	8.225775394753427463e+03	3.931698051313362157e+03
1.480000000000000000e+02	1.758049038464406294e+03	-8.315600829804870031e-01	3.947256248495550679e+00	7.885708338428303250e+03	3.641926359250805490e+03	1.838649519232203147e+03	3.084219958509756498e+00	1.080696145758111015e+01	7.970895835880818595e+03	3.711421512958736002e+03	1.919250000000000000e+03	7.000000000000000000e+00	1.766666666666666785e+01	8.056083333333333030e+03	3.780916666666666515e+03	1.999850480767796853e+03	1.091578004149024395e+01	2.452637187575222555e+01	8.141270830785847465e+03	3.850411820374597028e+03	2.080450961535593706e+03	1.483156008298048789e+01	3.138607708483778680e+01	8.226458328238362810e+03	3.919906974082527540e+03
1.490000000000000000e+02	1.757476694499461473e+03	-1.847175300166414402e+00	3.811040742522347813e+00	7.888530773268999837e+03	3.619137930653802414e+03	1.837842513916397365e+03	2.263912349916792799e+00	1.028052037126117391e+01	7.973598719967833858e+03	3.705902298660234464e+03	1.918208333333333258e+03	6.375000000000000000e+00	1.675000000000000000e+01	8.058666666666666970e+03	3.792666666666666515e+03	1.998574152750269150e+03	1.048608765008320631e+01	2.321947962873882432e+01	8.143734613365500081e+03	3.879431034673098566e+03	2.078939972167205269e+03	1.459717530016641440e+01	2.968895925747765219e+01	8.228802560064334102e+03	3.966195402679530616e+03
1.500000000000000000e+02	1.757481349880299831e+03	-1.187952884282608146e+00	1.894340829756069766e+00	7.892227129670527574e+03	3.625839769064406028e+03	1.837449008273483287e+03	2.406023557858695927e+00	8.801337081544701846e+00	7.976551064835263787e+03	3.704878217865536044e+03	1.917416666666666742e+03	6.000000000000000000e+00	1.570833333333333393e+01	8.060875000000000000e+03	3.783916666666666515e+03	1.997384325059850198e+03	9.593976442141304517e+00	2.261532958512196601e+01	8.145198935164736213e+03	3.862955115467796986e+03	2.077351983453033881e+03	1.318795288428260903e+01	2.952232583691059631e+01	8.229522870329472426e+03	3.941993564268927003e+03
1.510000000000000000e+02	1.756505456830160028e+03	-8.665837474139275187e-01	2.635958560414282559e+00	7.895221843476569120e+03	3.644183905780831992e+03	1.836440228415079901e+03	2.483374792959702759e+00	8.692979280207140391e+00	7.979131755071618500e+03	3.717091952890415996e+03	1.916375000000000000e+03	5.833333333333333037e+00	1.475000000000000000e+01	8.063041666666666970e+03	3.790000000000000000e+03	1.996309771584920099e+03	9.183291873706963315e+00	2.080702071979285961e+01	8.146951578261715440e+03	3.862908047109584004e+03	2.076244543169840199e+03	1.253325041408059448e+01	2.686404143958571922e+01	8.230861489856764820e+03	3.935816094219168008e+03
1.520000000000000000e+02	1.756225280710712468e+03	-7.823396233013903966e-01	1.501456965523248144e+00	7.897710839150600805e+03	3.634630162336223293e+03	1.835945973688689719e+03	2.379663521682638283e+00	7.459061816094957109e+00	7.981542919575300402e+03	3.705252581168111647e+03	1.915666666666666742e+03	5.541666666666666963e+00	1.341666666666666607e+01	8.065375000000000000e+03	3.775875000000000000e+03	1.995387359644643766e+03	8.703669811650694754e+00	1.937427151723837682e+01	8.149207080424699598e+03	3.846497418831888353e+03	2.075108052622621017e+03	1.186567295663472521e+01	2.533187636781008223e+01	8.233039160849399195e+03	3.917119837663776707e+03
1.530000000000000000e+02	1.756102758572298171e+03	-1.135688934415581386e+00	1.013305405694497452e+00	7.901088919289632940e+03	3.606675275489242722e+03	1.835551379286149086e+03	1.952988866125542788e+00	6.881652702847248726e+00	7.984148626311482985e+03	3.689608471077954619e+03	1.915000000000000000e+03	5.041666666666666963e+00	1.275000000000000000e+01	8.067208333333333030e+03	3.772541666666666515e+03	1.994448620713850914e+03	8.130344467207791581e+00	1.861834729715275216e+01	8.150268040355183075e+03	3.855474862255378412e+03	2.073897241427701829e+03	1.121902226774891531e+01	2.448669459430550432e+01	8.233327747377032210e+03	3.938408057844090308e+03
1.540000000000000000e+02	1.755464320161712749e+03	-1.243619125260208236e+00	6.107301256620356611e-01	7.903635755577774944e+03	3.644209539997283173e+03	1.834919660080856374e+03	1.815690437369895882e+00	6.180365062831017831e+00	7.986317877788887927e+03	3.714708936665308556e+03	1.914375000000000000e+03	4.875000000000000000e+00	1.175000000000000000e+01	8.069000000000000000e+03	3.785208333333333485e+03	1.993830339919143626e+03	7.934309562630104118e+00	1.731963493716898128e+01	8.151682122211112073e+03	3.855707730001358414e+03	2.073285679838287251e+03	1.099361912526020824e+01	2.288926987433796256e+01	8.234364244422224147e+03	3.926207126669383797e+03
1.550000000000000000e+02	1.754295369445337201e+03	-1.157400251870476460e+00	4.456743586493896458e-01	7.906040616826173391e+03	3.621763112012345573e+03	1.834001851389335116e+03	1.837966540731428289e+00	5.660337179324694823e+00	7.988311975079753211e+03	3.698985722672839529e+03	1.913708333333333258e+03	4.833333333333333037e+00	1.087500000000000000e+01	8.070583333333333030e+03	3.776208333333333485e+03	1.993414815277331400e+03	7.828700125935237786e+00	1.608966282067530429e+01	8.152854691586912850e+03	3.853430943993827441e+03	2.073121297221329314e+03	1.082406691853714165e+01	2.130432564135060858e+01	8.235126049840493579e+03	3.930653554654321397e+03
1.560000000000000000e+02	1.753676110882461899e+03	-1.097205488596860512e+00	7.977749183715516779e-01	7.907196786600875384e+03	3.628482313882717335e+03	1.833317222107897578e+03	1.784730589034903225e+00	5.628054125852442802e+00	7.989556726633771177e+03	3.710157823608025410e+03	1.912958333333333258e+03	4.666666666666666963e+00	1.045833333333333393e+01	8.071916666666666970e+03	3.791833333333333485e+03	1.992599444558768937e+03	7.548602744298430700e+00	1.528861254081422416e+01	8.154276606699562763e+03	3.873508843058641560e+03	2.072240555784204844e+03	1.043053882193019533e+01	2.011889174829511617e+01	8.236636546732459465e+03	3.955184352783949635e+03
1.570000000000000000e+02	1.753494341125050141e+03	-6.850559944200877993e-01	1.076250940389902766e+00	7.909754230172944517e+03	3.645389702937728543e+03	1.832955503895858556e+03	1.844972002789956100e+00	5.183958803528284420e+00	7.991835448419805289e+03	3.722403184802197757e+03	1.912416666666666742e+03	4.375000000000000000e+00	9.291666666666666075e+00	8.073916666666666970e+03	3.799416666666666515e+03	1.991877829437474929e+03	6.905027997210043900e+00	1.339937452980504773e+01	8.155997884913528651e+03	3.876430148531135274e+03	2.071338992208283344e+03	9.435055994420087799e+00	1.750708239294343116e+01	8.238079103160389423e+03	3.953443630395604487e+03
1.580000000000000000e+02	1.753523982908351172e+03	-8.571844820148539768e-01	4.798396060336003188e-01	7.911735150028749558e+03	3.618470311608290558e+03	1.832657824787508844e+03	1.696407758992573012e+00	4.510753136350133197e+00	7.993575908347707809e+03	3.699922655804145052e+03	1.911791666666666742e+03	4.250000000000000000e+00	8.541666666666666075e+00	8.075416666666666970e+03	3.781375000000000000e+03	1.990925508545824641e+03	6.803592241007427432e+00	1.257258019698319984e+01	8.157257424985626130e+03	3.862827344195854948e+03	2.070059350424982313e+03	9.357184482014854865e+00	1.660349372729973183e+01	8.239098183304584381e+03	3.944279688391709442e+03
1.590000000000000000e+02	1.753472671669846477e+03	-1.389084253377038891e+00	3.294350215437669149e-01	7.912799311569816382e+03	3.628399359489726976e+03	1.832444669168256723e+03	1.326291206644814036e+00	4.227217510771883013e+00	7.994607989118241676e+03	3.708928846411530230e+03	1.911416666666666742e+03	4.041666666666666963e+00	8.125000000000000000e+00	8.076416666666666970e+03	3.789458333333333485e+03	1.990388664165076761e+03	6.757042126688519446e+00	1.202278248922811699e+01	8.158225344215092264e+03	3.869987820255136739e+03	2.069360661663487008e+03	9.472417586710372817e+00	1.592056497845623397e+01	8.240034021763516648e+03	3.950517307176939994e+03
1.600000000000000000e+02	1.752962508833961465e+03	-1.117566698135774583e+00	5.838122763561521822e-01	7.914012925681516208e+03	3.625760276792649620e+03	1.832064587750314104e+03	1.274549984265445968e+00	4.208572804844742166e+00	7.995673129507425074e+03	3.704692638396325037e+03	1.911166666666666742e+03	3.666666666666666519e+00	7.833333333333333037e+00	8.077333333333333030e+03	3.783625000000000000e+03	1.990268745583019381e+03	6.058783349067887514e+00	1.145809386182192391e+01	8.158993537159240987e+03	3.862557361603674963e+03	2.069370824499372247e+03	8.450900031469107176e+00	1.508285439031051389e+01	8.240653740985149852e+03	3.941489723207350380e+03
1.610000000000000000e+02	1.752631637161692424e+03	-8.204937989385738817e-01	8.245674698531839653e-01	7.916494965802257866e+03	3.599390360565689207e+03	1.831690818580846326e+03	1.339753100530713059e+00	3.995617068259925464e+00	7.997539149567795903e+03	3.683278513616177861e+03	1.910750000000000000e+03	3.500000000000000000e+00	7.166666666666666963e+00	8.078583333333333030e+03	3.767166666666666515e+03	1.989809181419153674e+03	5.660246899469287385e+00	1.033771626507340891e+01	8.159627517098870157e+03	3.851054819717155169e+03	2.068868362838307348e+03	7.820493798938573882e+00	1.350876586348014996e+01	8.240671700864408194e+03	3.934942972767643823e+03
1.620000000000000000e+02	1.751996582581531356e+03	-5.859073463687196615e-01	4.123945663040471388e-01	7.917728126747729220e+03	3.606959369901064292e+03	1.831248291290765565e+03	1.269546326815640169e+00	3.664530616485357051e+00	7.998593230040531125e+03	3.687771351617198889e+03	1.910500000000000000e+03	3.125000000000000000e+00	6.916666666666666963e+00	8.079458333333333030e+03	3.768583333333333485e+03	1.989751708709234435e+03	4.980453673184359609e+00	1.016880271684797776e+01	8.160323436626134935e+03	3.849395315049468081e+03	2.069003417418468871e+03	6.835907346368719217e+00	1.342093876702928767e+01	8.241188539918937749e+03	3.930207296765602678e+03
1.630000000000000000e+02	1.751616627434998691e+03	-3.557119958300214435e-01	5.406176010057439640e-01	7.919613153396458074e+03	3.605251963364240055e+03	1.830829147050832717e+03	1.259644002084989278e+00	3.436975467169538501e+00	8.000181576698229037e+03	3.676875981682120255e+03	1.910041666666666742e+03	2.875000000000000000e+00	6.333333333333333037e+00	8.080750000000000000e+03	3.748500000000000000e+03	1.989254186282500768e+03	4.490355997915010278e+00	9.229691199497127130e+00	8.161318423301770963e+03	3.820124018317879745e+03	2.068466705898335022e+03	6.105711995830021444e+00	1.212604906566092211e+01	8.241886846603541926e+03	3.891748036635759945e+03
1.640000000000000000e+02	1.751403512499266753e+03	-9.527289220813006665e-01	1.145878427339695804e+00	7.920601807405284490e+03	3.580604137552155407e+03	1.830430922916300005e+03	9.819688722926829261e-01	3.552105880336514421e+00	8.001134237035976184e+03	3.666322902109410734e+03	1.909458333333333258e+03	2.916666666666666519e+00	5.958333333333333037e+00	8.081666666666666970e+03	3.752041666666666515e+03	1.988485743750366510e+03	4.851364461040650333e+00	8.364560786330152098e+00	8.162199096297357755e+03	3.837760431223922296e+03	2.067513154167399989e+03	6.786062255414633704e+00	1.077078823932697027e+01	8.242731525928049450e+03	3.923479195781177623e+03
1.650000000000000000e+02	1.750964267788128154e+03	-1.079859602760599557e+00	1.137665998185600102e+00	7.921020059187158949e+03	3.549913765108309235e+03	1.830023800560730706e+03	9.184035319530334807e-01	3.464666332426133533e+00	8.001614196260245990e+03	3.654623549220821587e+03	1.909083333333333258e+03	2.916666666666666519e+00	5.791666666666666963e+00	8.082208333333333030e+03	3.759333333333333485e+03	1.988142866105935809e+03	4.914929801380299779e+00	8.118667000907199949e+00	8.162802470406420071e+03	3.864043117445845382e+03	2.067202398878538588e+03	6.913192936093932595e+00	1.044566733514773382e+01	8.243396607479508020e+03	3.968752901558357735e+03
1.660000000000000000e+02	1.750771647716886491e+03	-1.054607301625211768e+00	2.821128031341597620e-01	7.922415829446481439e+03	3.623870156694230900e+03	1.829781657191776731e+03	8.268630158540608566e-01	2.828556401567079881e+00	8.002770414723240719e+03	3.700580911680448480e+03	1.908791666666666742e+03	2.708333333333333481e+00	5.375000000000000000e+00	8.083125000000000000e+03	3.777291666666666515e+03	1.987801676141556754e+03	4.589803650812606328e+00	7.921443598432920119e+00	8.163479585276759281e+03	3.854002421652884550e+03	2.066811685616446994e+03	6.471273968291878731e+00	1.046788719686584024e+01	8.243834170553518561e+03	3.930713176639102130e+03
1.670000000000000000e+02	1.751032371560465663e+03	-1.393664824746321695e+00	2.154005594481880337e-01	7.922958598141160110e+03	3.551585027107268616e+03	1.829807852446899460e+03	6.573342542935058930e-01	2.670200279724094017e+00	8.003270965737247025e+03	3.654084180220300823e+03	1.908583333333333258e+03	2.708333333333333481e+00	5.125000000000000000e+00	8.083583333333333030e+03	3.756583333333333485e+03	1.987358814219767055e+03	4.759332412373161070e+00	7.579799720275905983e+00	8.163895700929419036e+03	3.859082486446366147e+03	2.066134295106200625e+03	6.810331491412988214e+00	1.003459944055181197e+01	8.244208068525505951e+03	3.961581639559398354e+03
1.680000000000000000e+02	1.750924956126432562e+03	-1.703173404306164151e+00	5.432392736834650293e-01	7.923851990731439400e+03	3.540765267093560396e+03	1.829670811396549652e+03	3.984132978469179243e-01	2.750786303508399033e+00	8.003988495365720155e+03	3.638215966880113683e+03	1.908416666666666742e+03	2.500000000000000000e+00	4.958333333333333037e+00	8.084125000000000000e+03	3.735666666666666515e+03	1.987162521936783833e+03	4.601586702153081632e+00	7.165880363158267485e+00	8.164261504634279845e+03	3.833117366453219347e+03	2.065908377206900695e+03	6.703173404306164151e+00	9.373427392983201045e+00	8.244398009268559690e+03	3.930568066239772634e+03
1.690000000000000000e+02	1.750808651878057617e+03	-1.935416158288564947e+00	3.435653111992378328e-01	7.924956985747293402e+03	3.563762226615257077e+03	1.829508492605695437e+03	1.989585875223842670e-01	2.546782655599618916e+00	8.004832659540313216e+03	3.649985279974295281e+03	1.908208333333333258e+03	2.333333333333333481e+00	4.750000000000000000e+00	8.084708333333333030e+03	3.736208333333333485e+03	1.986908174060971078e+03	4.467708079144282252e+00	6.953217344400380640e+00	8.164584007126352844e+03	3.822431386692371689e+03	2.065608014788608671e+03	6.602082824955232354e+00	9.156434688800761279e+00	8.244459680919371749e+03	3.908654440051409892e+03
1.700000000000000000e+02	1.750484817116765271e+03	-1.575210964830443761e+00	-2.302825579478007256e-02	7.925324383288470926e+03	3.597400591097197776e+03	1.829159075225049264e+03	3.998945175847781197e-01	2.300985872102609964e+00	8.005245524977568493e+03	3.665658628881932145e+03	1.907833333333333258e+03	2.375000000000000000e+00	4.625000000000000000e+00	8.085166666666666970e+03	3.733916666666666515e+03	1.986507591441617251e+03	4.350105482415221658e+00	6.949014127897390480e+00	8.165087808355765446e+03	3.802174704451400885e+03	2.065181849549901017e+03	6.325210964830443316e+00	9.273028255794780961e+00	8.245008950044863013e+03	3.870432742236135255e+03
1.710000000000000000e+02	1.750168459325363301e+03	-1.005136580776473387e+00	3.134272459066629324e-01	7.926534914762255539e+03	3.581916985513876170e+03	1.828855062996015022e+03	6.015983762784300470e-01	2.302546956286664948e+00	8.006246624047794285e+03	3.654062659423605055e+03	1.907541666666666742e+03	2.208333333333333481e+00	4.291666666666666963e+00	8.085958333333333030e+03	3.726208333333333485e+03	1.986228270337318463e+03	3.815068290388237138e+00	6.280786377046668534e+00	8.165670042618871776e+03	3.798354007243061915e+03	2.064914874007970411e+03	5.421803247443140350e+00	8.269906087426670993e+00	8.245381751904409612e+03	3.870499681152790799e+03
1.720000000000000000e+02	1.750042947364339170e+03	-8.540859160995164512e-01	6.953581970219957498e-02	7.926980788797783134e+03	3.549808159879963114e+03	1.828667307015502956e+03	4.896237086169084041e-01	2.180601243184433269e+00	8.006782061065558082e+03	3.636987413273314814e+03	1.907291666666666742e+03	1.833333333333333259e+00	4.291666666666666963e+00	8.086583333333333030e+03	3.724166666666666515e+03	1.985916026317830529e+03	3.177042958049757893e+00	6.402732090148900213e+00	8.166384605601107978e+03	3.811345920060018216e+03	2.064540385968994542e+03	4.520752582766182748e+00	8.513797513631134350e+00	8.246185877868883836e+03	3.898525173453369916e+03
1.730000000000000000e+02	1.749912455906251353e+03	-9.044025677651472694e-01	-1.421716840493068013e-01	7.927537778114733555e+03	3.577777999719303807e+03	1.828560394619792305e+03	4.019653827840929949e-01	1.783080824642013340e+00	8.007456389057366323e+03	3.658826499859651904e+03	1.907208333333333258e+03	1.708333333333333259e+00	3.708333333333333481e+00	8.087375000000000000e+03	3.739875000000000000e+03	1.985856272046874210e+03	3.014701283882573524e+00	5.633585842024653623e+00	8.167293610942633677e+03	3.820923500140348096e+03	2.064504210760414935e+03	4.321069234431814010e+00	7.558838350715973320e+00	8.247212221885267354e+03	3.901972000280696193e+03
1.740000000000000000e+02	1.749642657199184669e+03	-7.360679774997898051e-01	-5.523625592639747062e-01	7.927912926279023850e+03	3.555798653666263363e+03	1.828321328599592334e+03	3.819660112501050975e-01	1.682152053701345906e+00	8.007748129806178440e+03	3.651274326833131454e+03	1.907000000000000000e+03	1.500000000000000000e+00	3.916666666666666519e+00	8.087583333333333030e+03	3.746750000000000000e+03	1.985678671400407666e+03	2.618033988749894903e+00	6.151181279631987131e+00	8.167418536860487620e+03	3.842225673166868546e+03	2.064357342800815331e+03	3.736067977499789805e+00	8.385695892597308188e+00	8.247253740387643120e+03	3.937701346333736637e+03
1.750000000000000000e+02	1.749373638314082200e+03	-1.094419862219893735e+00	-1.003440793605266723e+00	7.928238287454440069e+03	3.627403385922559664e+03	1.828103485823707842e+03	1.611234022233865026e-01	1.394112936530699898e+00	8.008098310393887004e+03	3.703847526294613090e+03	1.906833333333333258e+03	1.416666666666666741e+00	3.791666666666666519e+00	8.087958333333333030e+03	3.780291666666666515e+03	1.985563180842958673e+03	2.672209931109946979e+00	6.189220396802633140e+00	8.167818356272779056e+03	3.856735807038719940e+03	2.064293028352584315e+03	3.927753195553226995e+00	8.586774126938600205e+00	8.247678379212225991e+03	3.933179947410773366e+03
1.760000000000000000e+02	1.749445115498638643e+03	-7.290496217739157458e-01	-1.550633603552676654e+00	7.929083534858515122e+03	3.586387710622062514e+03	1.827993391082652579e+03	1.979751891130421271e-01	1.162183198223661673e+00	8.008770934095923621e+03	3.672298021977698227e+03	1.906541666666666742e+03	1.125000000000000000e+00	3.875000000000000000e+00	8.088458333333333030e+03	3.758208333333333485e+03	1.985089942250680906e+03	2.052024810886957873e+00	6.587816801776337883e+00	8.168145732570742439e+03	3.844118644688968743e+03	2.063638217834694842e+03	2.979049621773915746e+00	9.300633603552675766e+00	8.247833131808150938e+03	3.930028956044604456e+03
1.770000000000000000e+02	1.749735476103775682e+03	-9.148542155126762054e-01	-1.566228051190221571e+00	7.930351610005712246e+03	3.586849671859573391e+03	1.828034404718554470e+03	4.257289224366189728e-02	9.668859744048892146e-01	8.009759138336189608e+03	3.663883169263119726e+03	1.906333333333333258e+03	1.000000000000000000e+00	3.500000000000000000e+00	8.089166666666666970e+03	3.740916666666666515e+03	1.984632261948112046e+03	1.957427107756338103e+00	6.033114025595111229e+00	8.168574194997144332e+03	3.817950164070213305e+03	2.062931190562890606e+03	2.914854215512676205e+00	8.566228051190222459e+00	8.247981723327620784e+03	3.894983661473759639e+03
1.780000000000000000e+02	1.749783549922035945e+03	-9.909205237099326657e-01	-1.576506850645510660e+00	7.930586284613211319e+03	3.600746133237208142e+03	1.828016774961017973e+03	-3.712692852163301804e-02	7.742465746772446700e-01	8.010147308973271720e+03	3.670227233285270813e+03	1.906250000000000000e+03	9.166666666666666297e-01	3.125000000000000000e+00	8.089708333333333030e+03	3.739708333333333485e+03	1.984483225038982027e+03	1.870460261854966166e+00	5.475753425322755774e+00	8.169269357693394340e+03	3.809189433381396157e+03	2.062716450077964055e+03	2.824253857043265814e+00	7.826506850645510660e+00	8.248830382053454741e+03	3.878670533429458828e+03
1.790000000000000000e+02	1.749783549922035945e+03	-1.069227417308461270e+00	-1.263797513631133018e+00	7.931255421568569545e+03	3.643095964289515450e+03	1.828016774961017973e+03	-1.804470419875640053e-01	8.472679098511002316e-01	8.010669377450951288e+03	3.696422982144757498e+03	1.906250000000000000e+03	7.083333333333333703e-01	2.958333333333333481e+00	8.090083333333333030e+03	3.749750000000000000e+03	1.984483225038982027e+03	1.597113708654230635e+00	5.069398756815566287e+00	8.169497289215714773e+03	3.803077017855242502e+03	2.062716450077964055e+03	2.485894083975128233e+00	7.180464180297800425e+00	8.248911245098097424e+03	3.856404035710484550e+03
1.800000000000000000e+02	1.749524326842655910e+03	-1.128388269044834580e+00	-9.379028329949199438e-01	7.931870728238426636e+03	3.624519299715926081e+03	1.827824663421327841e+03	-2.308608011890840306e-01	9.477152501692067688e-01	8.011122864119213773e+03	3.687842983191296298e+03	1.906125000000000000e+03	6.666666666666666297e-01	2.833333333333333481e+00	8.090375000000000000e+03	3.751166666666666515e+03	1.984425336578672159e+03	1.564194134522417290e+00	4.718951416497460194e+00	8.169627135880786227e+03	3.814490350142036732e+03	2.062725673157344318e+03	2.461721602378168061e+00	6.604569499661586462e+00	8.248879271761572454e+03	3.877814033617406949e+03
1.810000000000000000e+02	1.749365987650862053e+03	-1.288330662391447667e+00	-1.239906208435076707e+00	7.932786414468449948e+03	3.583791041405134365e+03	1.827578827158764398e+03	-2.483319978623904634e-01	6.925468957824616467e-01	8.011789040567558004e+03	3.666395520702567410e+03	1.905791666666666742e+03	7.916666666666666297e-01	2.625000000000000000e+00	8.090791666666666970e+03	3.749000000000000000e+03	1.984004506174569087e+03	1.831665331195723834e+00	4.557453104217538353e+00	8.169794292765775936e+03	3.831604479297432590e+03	2.062217345682471205e+03	2.871663995724780705e+00	6.489906208435076707e+00	8.248796918864883992e+03	3.914208958594865635e+03
1.820000000000000000e+02	1.749077831122637008e+03	-1.516230404021038591e+00	-1.199062614577240282e+00	7.933291364096759935e+03	3.580230121610577498e+03	1.827330582227985133e+03	-3.622818686771859253e-01	6.713020260447131182e-01	8.012187348715046937e+03	3.659427560805288522e+03	1.905583333333333258e+03	7.916666666666666297e-01	2.541666666666666519e+00	8.091083333333333030e+03	3.738625000000000000e+03	1.983836084438681382e+03	1.945615202010519074e+00	4.412031307288620141e+00	8.169979317951619123e+03	3.817822439194711478e+03	2.062088835544029280e+03	3.099563737354371629e+00	6.282395947910573319e+00	8.248875302569906125e+03	3.897019878389422502e+03
1.830000000000000000e+02	1.749178691700493346e+03	-1.206596468046966741e+00	-1.267915499065732199e+00	7.933687743592472543e+03	3.593047240156794487e+03	1.827318512516913188e+03	-2.074649006901500004e-01	5.535422504671339006e-01	8.012531371796236272e+03	3.670919453411730501e+03	1.905458333333333258e+03	7.916666666666666297e-01	2.375000000000000000e+00	8.091375000000000000e+03	3.748791666666666515e+03	1.983598154149753327e+03	1.790798234023483371e+00	4.196457749532866544e+00	8.170218628203763728e+03	3.826663879921602529e+03	2.061737974966173169e+03	2.789929801380299779e+00	6.017915499065732199e+00	8.249062256407527457e+03	3.904536093176538543e+03
1.840000000000000000e+02	1.749001228110100101e+03	-7.335837681435938284e-01	-1.376715270911549993e+00	7.934267826673756645e+03	3.627719124886633836e+03	1.827104780721716679e+03	2.904144926153640061e-02	3.949756978775582628e-01	8.013050580003545292e+03	3.700151229109983433e+03	1.905208333333333258e+03	7.916666666666666297e-01	2.166666666666666519e+00	8.091833333333333030e+03	3.772583333333333485e+03	1.983311885944949836e+03	1.554291884071796748e+00	3.938357635455774997e+00	8.170616086663120768e+03	3.845015437556683537e+03	2.061415438556566187e+03	2.316917101476926977e+00	5.710048604244883030e+00	8.249398839992909416e+03	3.917447541780033134e+03
1.850000000000000000e+02	1.749053510685367883e+03	-5.728756555322953581e-01	-1.305864808373150332e+00	7.934754795878853656e+03	3.589351251822058657e+03	1.827068422009350570e+03	8.856217223385232096e-02	4.095675958134248340e-01	8.013398231272760313e+03	3.671508959244362813e+03	1.905083333333333258e+03	7.500000000000000000e-01	2.125000000000000000e+00	8.092041666666666970e+03	3.753666666666666515e+03	1.983098244657315945e+03	1.411437827766147679e+00	3.840432404186575166e+00	8.170685102060573627e+03	3.835824374088970217e+03	2.061113155981298860e+03	2.072875655532295358e+00	5.555864808373150332e+00	8.249328537454479374e+03	3.917982081511274373e+03
1.860000000000000000e+02	1.749018284521259147e+03	-6.415570127975553927e-01	-1.487572810256114320e+00	7.934987745575530425e+03	3.635861424206389529e+03	1.826967475593962945e+03	-8.278506398777696340e-03	3.603802615386095809e-01	8.013618872787765213e+03	3.697472378769861280e+03	1.904916666666666742e+03	6.250000000000000000e-01	2.208333333333333481e+00	8.092250000000000000e+03	3.759083333333333485e+03	1.982865857739370540e+03	1.258278506398777807e+00	4.056286405128057382e+00	8.170881127212234787e+03	3.820694287896805690e+03	2.060815048812074565e+03	1.891557012797555393e+00	5.904239476922780838e+00	8.249512254424469575e+03	3.882305242460277441e+03
1.870000000000000000e+02	1.748845442065381803e+03	-7.077018752058868989e-01	-1.265986323710904138e+00	7.935196683654369735e+03	3.603640178116332663e+03	1.826839387699357530e+03	-2.051760426961013462e-02	3.670068381445479311e-01	8.013848341827185322e+03	3.681445089058166559e+03	1.904833333333333258e+03	6.666666666666666297e-01	2.000000000000000000e+00	8.092500000000000000e+03	3.759250000000000000e+03	1.982827278967308985e+03	1.353850937602943283e+00	3.632993161855452069e+00	8.171151658172814678e+03	3.837054910941833441e+03	2.060821224601284484e+03	2.041035208539220047e+00	5.265986323710904138e+00	8.249803316345629355e+03	3.914859821883667337e+03
1.880000000000000000e+02	1.748686109725636470e+03	-1.270725942163690281e+00	-1.262247033634782190e+00	7.935648021607898045e+03	3.557095042739731525e+03	1.826655554862818235e+03	-2.603629710818451404e-01	2.647098165159422756e-01	8.014240677470615083e+03	3.652130854703199020e+03	1.904625000000000000e+03	7.500000000000000000e-01	1.791666666666666741e+00	8.092833333333333030e+03	3.747166666666666515e+03	1.982594445137181765e+03	1.760362971081845140e+00	3.318623516817391206e+00	8.171425989196050978e+03	3.842202478630134010e+03	2.060563890274363530e+03	2.770725942163690281e+00	4.845580366968115449e+00	8.250018645058768016e+03	3.937238290593601505e+03
1.890000000000000000e+02	1.748906431617244607e+03	-1.005942292142123273e+00	-1.205951408340952602e+00	7.935907670460966983e+03	3.574662230079187339e+03	1.826724049141955675e+03	-1.279711460710616366e-01	2.511909624961903287e-01	8.014453835230483492e+03	3.666622781706260412e+03	1.904541666666666742e+03	7.500000000000000000e-01	1.708333333333333259e+00	8.093000000000000000e+03	3.758583333333333485e+03	1.982359284191377810e+03	1.627971146071061526e+00	3.165475704170476412e+00	8.171546164769516508e+03	3.850543884960406558e+03	2.060176901716089105e+03	2.505942292142123051e+00	4.622618075007618899e+00	8.250092329539033017e+03	3.942504436587479631e+03
1.900000000000000000e+02	1.748720470324059988e+03	-1.069227417308461714e+00	-1.258321462464040197e+00	7.936382549774350082e+03	3.577583776223044879e+03	1.826568568495363252e+03	-1.804470419875641163e-01	2.041726021013132719e-01	8.014795441553841556e+03	3.676562721444855924e+03	1.904416666666666742e+03	7.083333333333333703e-01	1.666666666666666741e+00	8.093208333333333030e+03	3.775541666666666515e+03	1.982264764837970233e+03	1.597113708654230857e+00	3.129160731232020431e+00	8.171621225112824504e+03	3.874520611888477106e+03	2.060112863009273497e+03	2.485894083975128233e+00	4.591654795797373900e+00	8.250034116892315069e+03	3.973499557110288151e+03
1.910000000000000000e+02	1.748683441303531708e+03	-8.210249621960595823e-01	-1.426373812300671728e+00	7.936550456321403544e+03	3.583664987637106151e+03	1.826508387318432369e+03	-1.188458144313631060e-01	1.409797605163307654e-01	8.014962728160701772e+03	3.662249160485219818e+03	1.904333333333333258e+03	5.833333333333333703e-01	1.708333333333333259e+00	8.093375000000000000e+03	3.740833333333333485e+03	1.982158279348234146e+03	1.285512481098029847e+00	3.275686906150335531e+00	8.171787271839298228e+03	3.819417506181447152e+03	2.059983225363134807e+03	1.987691628862726212e+00	4.843040478967338025e+00	8.250199543678596456e+03	3.898001679029560819e+03
1.920000000000000000e+02	1.748589846674451337e+03	-9.835837681435940505e-01	-1.145751311064590716e+00	7.936928786233308529e+03	3.581395340610410585e+03	1.826419923337225555e+03	-2.209585507384637104e-01	1.771243444677046419e-01	8.015318559783320779e+03	3.665739336971872035e+03	1.904250000000000000e+03	5.416666666666666297e-01	1.500000000000000000e+00	8.093708333333333030e+03	3.750083333333333485e+03	1.982080076662774445e+03	1.304291884071796970e+00	2.822875655532295358e+00	8.172098106883345281e+03	3.834427329694794935e+03	2.059910153325548890e+03	2.066917101476927421e+00	4.145751311064590716e+00	8.250487880433358441e+03	3.918771326056256385e+03
1.930000000000000000e+02	1.748554745238150872e+03	-1.188378291002225140e+00	-9.897384702613971630e-01	7.937314774633955494e+03	3.567877124711380475e+03	1.826339872619075322e+03	-3.233558121677791997e-01	2.342974315359680482e-01	8.015594887316977292e+03	3.660209395689023495e+03	1.904125000000000000e+03	5.416666666666666297e-01	1.458333333333333259e+00	8.093875000000000000e+03	3.752541666666666515e+03	1.981910127380924678e+03	1.406689145501112570e+00	2.682369235130698470e+00	8.172155112683022708e+03	3.844873937644309535e+03	2.059695254761849355e+03	2.271711624335558177e+00	3.906405136928063904e+00	8.250435225366045415e+03	3.937206208621952555e+03
1.940000000000000000e+02	1.748440669230944877e+03	-9.876916288627262119e-01	-9.208295523259852899e-01	7.937565839190632687e+03	3.586020882655817331e+03	1.826262001282139181e+03	-2.855124810980297911e-01	2.270852238370073550e-01	8.015845419595316343e+03	3.676218774661242151e+03	1.904083333333333258e+03	4.166666666666666852e-01	1.375000000000000000e+00	8.094125000000000000e+03	3.766416666666666515e+03	1.981904665384527334e+03	1.118845814431363106e+00	2.522914776162992645e+00	8.172404580404683657e+03	3.856614558672090880e+03	2.059725997435721638e+03	1.821024962196059693e+00	3.670829552325985290e+00	8.250684160809367313e+03	3.946812450677515699e+03
1.950000000000000000e+02	1.748306500528333572e+03	-1.232050807568877193e+00	-1.023689270621825242e+00	7.937615465076541113e+03	3.550001831116663652e+03	1.826132416930833415e+03	-3.660254037844385966e-01	1.548220313557540084e-01	8.015911899204937072e+03	3.659271748891665084e+03	1.903958333333333258e+03	5.000000000000000000e-01	1.333333333333333259e+00	8.094208333333333030e+03	3.768541666666666515e+03	1.981784249735833100e+03	1.366025403784438597e+00	2.511844635310912288e+00	8.172504767461728989e+03	3.877811584441667947e+03	2.059610166138332715e+03	2.232050807568877193e+00	3.690355937288491539e+00	8.250801201590124037e+03	3.987081502216669378e+03
1.960000000000000000e+02	1.748324339663622595e+03	-9.876916288627262119e-01	-1.099563737354371851e+00	7.937933597091563570e+03	3.593599551655452160e+03	1.826120503165144783e+03	-2.855124810980297911e-01	5.438479798948070432e-02	8.016195965212447845e+03	3.683862275827726080e+03	1.903916666666666742e+03	4.166666666666666852e-01	1.208333333333333259e+00	8.094458333333333030e+03	3.774125000000000000e+03	1.981712830168188702e+03	1.118845814431363106e+00	2.362281868677185592e+00	8.172720701454218215e+03	3.864387724172273920e+03	2.059508993669710890e+03	1.821024962196059693e+00	3.516230404021038147e+00	8.250983069575102490e+03	3.954650448344547840e+03
1.970000000000000000e+02	1.748302602598233079e+03	-1.016941090707505380e+00	-1.277255884233262417e+00	7.938013152321309462e+03	3.597597357902138810e+03	1.826088801299116540e+03	-3.209705453537526898e-01	-7.612794211663120869e-02	8.016319076160654731e+03	3.683257012284402663e+03	1.903875000000000000e+03	3.750000000000000000e-01	1.125000000000000000e+00	8.094625000000000000e+03	3.768916666666666515e+03	1.981661198700883460e+03	1.070970545353752801e+00	2.326127942116631431e+00	8.172930923839345269e+03	3.854576321048930367e+03	2.059447397401766921e+03	1.766941090707505380e+00	3.527255884233262417e+00	8.251236847678690538e+03	3.940235975431194220e+03
1.980000000000000000e+02	1.748225886114081959e+03	-1.232050807568877193e+00	-1.302060185070871734e+00	7.938098968812702878e+03	3.532659548259684925e+03	1.825987943057041093e+03	-3.660254037844385966e-01	-1.301967592021024966e-01	8.016403651073018409e+03	3.640704774129842463e+03	1.903750000000000000e+03	5.000000000000000000e-01	1.041666666666666741e+00	8.094708333333333030e+03	3.748750000000000000e+03	1.981512056942958907e+03	1.366025403784438597e+00	2.213530092535435756e+00	8.173013015593647651e+03	3.856795225870157537e+03	2.059274113885917814e+03	2.232050807568877193e+00	3.385393518404205437e+00	8.251317697853963182e+03	3.964840451740315075e+03
1.990000000000000000e+02	1.748225886114081959e+03	-1.232050807568877193e+00	-1.238571054410678052e+00	7.938252024012730544e+03	3.569927202452553502e+03	1.825987943057041093e+03	-3.660254037844385966e-01	-1.401188605386723962e-01	8.016521845339698302e+03	3.663067767892943721e+03	1.903750000000000000e+03	5.000000000000000000e-01	9.583333333333333703e-01	8.094791666666666970e+03	3.756208333333333485e+03	1.981512056942958907e+03	1.366025403784438597e+00	2.056785527205339026e+00	8.173061487993635637e+03	3.849348898773723249e+03	2.059274113885917814e+03	2.232050807568877193e+00	3.155237721077345014e+00	8.251331309320603395e+03	3.942489464214113468e+03
2.000000000000000000e+02	1.748161378853443694e+03	-1.101738929857382754e+00	-1.455458059660039716e+00	7.938729934621715074e+03	3.565931619425483404e+03	1.825893189426721847e+03	-3.425361315953580621e-01	-2.485623631633532282e-01	8.016864967310857537e+03	3.654778309712741702e+03	1.903625000000000000e+03	4.166666666666666852e-01	9.583333333333333703e-01	8.095000000000000000e+03	3.743625000000000000e+03	1.981356810573278153e+03	1.175869464928691377e+00	2.165229029830019858e+00	8.173135032689142463e+03	3.832471690287258298e+03	2.059088621146556306e+03	1.935072263190716235e+00	3.372124726326706678e+00	8.251270065378284926e+03	3.921318380574516596e+03
2.010000000000000000e+02	1.748161378853443694e+03	-9.138857955913135545e-01	-1.779011284276140525e+00	7.938737651518253188e+03	3.575925587702943631e+03	1.825893189426721847e+03	-2.902762311289900921e-01	-4.103389754714036330e-01	8.016910492425792654e+03	3.655566960518138330e+03	1.903625000000000000e+03	3.333333333333333148e-01	9.583333333333333703e-01	8.095083333333333030e+03	3.735208333333333485e+03	1.981356810573278153e+03	9.569428977956566662e-01	2.327005642138070485e+00	8.173256174240873406e+03	3.814849706148528639e+03	2.059088621146556306e+03	1.580552462257980073e+00	3.695677950942807488e+00	8.251429015148412873e+03	3.894491078963723339e+03
2.020000000000000000e+02	1.748123888818408886e+03	-1.131928443335427081e+00	-1.647915761656359557e+00	7.939419412168882445e+03	3.563759971793266686e+03	1.825853611075870958e+03	-3.784642216677135407e-01	-4.489578808281797784e-01	8.017355539417774708e+03	3.651504985896633571e+03	1.903583333333333258e+03	3.750000000000000000e-01	7.500000000000000000e-01	8.095291666666666970e+03	3.739250000000000000e+03	1.981313055590795557e+03	1.128464221667713652e+00	1.948957880828179778e+00	8.173227793915559232e+03	3.826995014103366429e+03	2.059042777848257629e+03	1.881928443335427081e+00	3.147915761656359557e+00	8.251163921164452404e+03	3.914740028206733314e+03
2.030000000000000000e+02	1.748085371450865978e+03	-1.059772895018904704e+00	-1.911453237111885084e+00	7.939528975612426621e+03	3.606419092445431943e+03	1.825813519058766360e+03	-3.840531141761190370e-01	-5.807266185559425420e-01	8.017472821139546795e+03	3.680313712889382714e+03	1.903541666666666742e+03	2.916666666666666852e-01	7.500000000000000000e-01	8.095416666666666970e+03	3.754208333333333485e+03	1.981269814274567125e+03	9.673864475094524629e-01	2.080726618555942764e+00	8.173360512193787144e+03	3.828102953777284256e+03	2.058997961882467735e+03	1.643106228352238185e+00	3.411453237111885084e+00	8.251304357720906410e+03	3.901997574221235027e+03
2.040000000000000000e+02	1.747962375007865603e+03	-1.059772895018904704e+00	-1.915063628151953967e+00	7.939608000036002522e+03	3.613910468113589559e+03	1.825710354170599430e+03	-3.840531141761190370e-01	-5.616984807426436133e-01	8.017533166684667776e+03	3.689184400723461295e+03	1.903458333333333258e+03	2.916666666666666852e-01	7.916666666666666297e-01	8.095458333333333030e+03	3.764458333333333485e+03	1.981206312496067085e+03	9.673864475094524629e-01	2.145031814075976762e+00	8.173383499981998284e+03	3.839732265943205675e+03	2.058954291658800685e+03	1.643106228352238185e+00	3.498396961485287004e+00	8.251308666630662628e+03	3.915006198553077411e+03
2.050000000000000000e+02	1.747962375007865603e+03	-1.072875655532295358e+00	-1.647915761656359557e+00	7.939779049021881292e+03	3.595544202963939824e+03	1.825710354170599430e+03	-4.114378277661476790e-01	-4.489578808281797784e-01	8.017660357844274586e+03	3.677855434815303397e+03	1.903458333333333258e+03	2.500000000000000000e-01	7.500000000000000000e-01	8.095541666666666970e+03	3.760166666666666515e+03	1.981206312496067085e+03	9.114378277661476790e-01	1.948957880828179778e+00	8.173422975489059354e+03	3.842477898518029633e+03	2.058954291658800685e+03	1.572875655532295358e+00	3.147915761656359557e+00	8.251304284311452648e+03	3.924789130369393206e+03
2.060000000000000000e+02	1.747922919025304736e+03	-1.079968736145026531e+00	-1.597048604328897170e+00	7.939990302602587690e+03	3.626939127023389574e+03	1.825669792845985739e+03	-4.358177014058465248e-01	-4.860243021644485850e-01	8.017870151301293845e+03	3.701698730178361529e+03	1.903416666666666742e+03	2.083333333333333426e-01	6.250000000000000000e-01	8.095750000000000000e+03	3.776458333333333485e+03	1.981163540487347746e+03	8.524843680725132655e-01	1.736024302164448585e+00	8.173629848698706155e+03	3.851217936488305440e+03	2.058910414308028521e+03	1.496635402811693050e+00	2.847048604328897170e+00	8.251509697397412310e+03	3.925977539643277396e+03
2.070000000000000000e+02	1.747822423143598598e+03	-1.079968736145026531e+00	-1.690355937288491095e+00	7.939990302602587690e+03	3.609732167972221760e+03	1.825598711571799413e+03	-4.358177014058465248e-01	-5.118446353109121771e-01	8.017870151301293845e+03	3.691907750652777395e+03	1.903375000000000000e+03	2.083333333333333426e-01	6.666666666666666297e-01	8.095750000000000000e+03	3.774083333333333485e+03	1.981151288428200587e+03	8.524843680725132655e-01	1.845177968644245325e+00	8.173629848698706155e+03	3.856258916013889575e+03	2.058927576856401174e+03	1.496635402811693050e+00	3.023689270621824132e+00	8.251509697397412310e+03	3.938434498694445210e+03
2.080000000000000000e+02	1.747720923088448671e+03	-1.203422862174785557e+00	-1.520732198263955670e+00	7.940091381517017908e+03	3.681212603689341904e+03	1.825527128210891078e+03	-4.975447644207260378e-01	-4.478660991319778351e-01	8.017962357425175469e+03	3.739856301844671179e+03	1.903333333333333258e+03	2.083333333333333426e-01	6.250000000000000000e-01	8.095833333333333030e+03	3.798500000000000000e+03	1.981139538455775437e+03	9.142114310873927785e-01	1.697866099131977835e+00	8.173704309241490591e+03	3.857143698155328821e+03	2.058945743578217844e+03	1.620089528841452076e+00	2.770732198263955670e+00	8.251575285149649062e+03	3.915787396310658096e+03
2.090000000000000000e+02	1.747714805526514510e+03	-1.193375672974064550e+00	-1.616972307831436417e+00	7.940135926878691862e+03	3.665771108204758093e+03	1.825503236096590626e+03	-4.716878364870322748e-01	-5.376528205823848383e-01	8.018026296772679416e+03	3.723010554102379047e+03	1.903291666666666742e+03	2.500000000000000000e-01	5.416666666666666297e-01	8.095916666666666970e+03	3.780250000000000000e+03	1.981080097236742859e+03	9.716878364870322748e-01	1.620986153915718209e+00	8.173807036560654524e+03	3.837489445897620953e+03	2.058868527806819202e+03	1.693375672974064550e+00	2.700305641164769455e+00	8.251697406454642987e+03	3.894728891795241907e+03
2.100000000000000000e+02	1.747714805526514510e+03	-7.761423749153965046e-01	-1.538330662391447667e+00	7.940208472630890356e+03	3.649986904102749577e+03	1.825503236096590626e+03	-3.047378541243649375e-01	-4.983319978623904634e-01	8.018104236315445632e+03	3.716639285384708273e+03	1.903291666666666742e+03	1.666666666666666574e-01	5.416666666666666297e-01	8.096000000000000000e+03	3.783291666666666515e+03	1.981080097236742859e+03	6.380711874576981968e-01	1.581665331195723834e+00	8.173895763684554368e+03	3.849944047948624757e+03	2.058868527806819202e+03	1.109475708248729875e+00	2.621663995724780705e+00	8.251791527369108735e+03	3.916596429230583453e+03
2.110000000000000000e+02	1.747714805526514510e+03	-7.761423749153965046e-01	-1.621663995724780039e+00	7.940378573540247999e+03	3.611133924322705298e+03	1.825503236096590626e+03	-3.047378541243649375e-01	-5.816653311957233896e-01	8.018230953436790514e+03	3.694004462161352876e+03	1.903291666666666742e+03	1.666666666666666574e-01	4.583333333333333148e-01	8.096083333333333030e+03	3.776875000000000000e+03	1.981080097236742859e+03	6.380711874576981968e-01	1.498331997862389908e+00	8.173935713229875546e+03	3.859745537838647124e+03	2.058868527806819202e+03	1.109475708248729875e+00	2.538330662391446779e+00	8.251788093126417152e+03	3.942616075677294702e+03
2.120000000000000000e+02	1.747714805526514510e+03	-5.364378277661476790e-01	-1.989738470261395831e+00	7.940360955689382536e+03	3.577638070477752080e+03	1.825503236096590626e+03	-2.057189138830738395e-01	-7.657025684640312857e-01	8.018242977844691268e+03	3.673569035238876040e+03	1.903291666666666742e+03	1.250000000000000000e-01	4.583333333333333148e-01	8.096125000000000000e+03	3.769500000000000000e+03	1.981080097236742859e+03	4.557189138830738395e-01	1.682369235130697804e+00	8.174007022155308732e+03	3.865430964761123960e+03	2.058868527806819202e+03	7.864378277661476790e-01	2.906405136928062571e+00	8.251889044310617464e+03	3.961361929522247920e+03
2.130000000000000000e+02	1.747714805526514510e+03	-4.694374650592331721e-01	-2.056898045464427227e+00	7.940408663483666714e+03	3.592529460695261150e+03	1.825503236096590626e+03	-1.930520658629499287e-01	-7.992823560655470949e-01	8.018287665075166842e+03	3.678868897014297545e+03	1.903291666666666742e+03	8.333333333333332871e-02	4.583333333333333148e-01	8.096166666666666970e+03	3.765208333333333485e+03	1.981080097236742859e+03	3.597187325296165583e-01	1.715949022732213614e+00	8.174045668258167098e+03	3.851547769652369425e+03	2.058868527806819202e+03	6.361041317258998573e-01	2.973564712131094190e+00	8.251924669849668135e+03	3.937887205971405820e+03
2.140000000000000000e+02	1.747707669212954443e+03	-3.579859602760601112e-01	-2.328427124746190291e+00	7.940486381159309531e+03	3.559622231061674938e+03	1.825478834606477221e+03	-1.581596468046967408e-01	-9.142135623730951455e-01	8.018347357246320826e+03	3.654769448864170954e+03	1.903250000000000000e+03	4.166666666666666435e-02	5.000000000000000000e-01	8.096208333333333030e+03	3.749916666666666515e+03	1.981021165393522779e+03	2.414929801380300556e-01	1.914213562373095145e+00	8.174069309420345235e+03	3.845063884469162076e+03	2.058792330787045557e+03	4.413192936093934815e-01	3.328427124746190291e+00	8.251930285507356530e+03	3.940211102271658092e+03
2.150000000000000000e+02	1.747696298250657037e+03	-4.694374650592332832e-01	-1.338913650100260977e+00	7.940633122814670969e+03	3.608930057079257949e+03	1.825452315791995034e+03	-1.930520658629499842e-01	-4.819568250501304885e-01	8.018483228074002000e+03	3.679360861872962232e+03	1.903208333333333258e+03	8.333333333333332871e-02	3.750000000000000000e-01	8.096333333333333030e+03	3.749791666666666515e+03	1.980964350874671482e+03	3.597187325296166138e-01	1.231956825050130488e+00	8.174183438592664061e+03	3.820222471460370798e+03	2.058720368416009478e+03	6.361041317258999683e-01	2.088913650100260977e+00	8.252033543851994182e+03	3.890653276254075081e+03
2.160000000000000000e+02	1.747593889842156386e+03	-4.694374650592332832e-01	-9.402380714238083304e-01	7.940871168052532084e+03	3.567677585444115721e+03	1.825380278254411678e+03	-1.930520658629499842e-01	-3.451190357119041652e-01	8.018685584026266042e+03	3.654172126055391345e+03	1.903166666666666742e+03	8.333333333333332871e-02	2.500000000000000000e-01	8.096500000000000000e+03	3.740666666666666515e+03	1.980953055078921807e+03	3.597187325296166138e-01	8.451190357119041652e-01	8.174314415973733958e+03	3.827161207277941685e+03	2.058739443491177099e+03	6.361041317258999683e-01	1.440238071423808330e+00	8.252128831947467916e+03	3.913655747889217309e+03
2.170000000000000000e+02	1.747593889842156386e+03	-4.694374650592332832e-01	-7.881883952584497477e-01	7.940916069836040151e+03	3.579373129241170318e+03	1.825380278254411678e+03	-1.930520658629499842e-01	-2.899275309625581887e-01	8.018728868251353560e+03	3.664519897953918189e+03	1.903166666666666742e+03	8.333333333333332871e-02	2.083333333333333426e-01	8.096541666666666970e+03	3.749666666666666515e+03	1.980953055078921807e+03	3.597187325296166138e-01	7.065941976292249294e-01	8.174354465081980379e+03	3.834813435379414841e+03	2.058739443491177099e+03	6.361041317258999683e-01	1.204855061925116377e+00	8.252167263497294698e+03	3.919960204092162712e+03
2.180000000000000000e+02	1.747593889842156386e+03	-4.694374650592332832e-01	-7.881883952584497477e-01	7.940916069836040151e+03	3.570839141239080163e+03	1.825380278254411678e+03	-1.930520658629499842e-01	-2.899275309625581887e-01	8.018728868251353560e+03	3.657898737286206597e+03	1.903166666666666742e+03	8.333333333333332871e-02	2.083333333333333426e-01	8.096541666666666970e+03	3.744958333333333485e+03	1.980953055078921807e+03	3.597187325296166138e-01	7.065941976292249294e-01	8.174354465081980379e+03	3.832017929380460373e+03	2.058739443491177099e+03	6.361041317258999683e-01	1.204855061925116377e+00	8.252167263497294698e+03	3.919077525427586806e+03
2.190000000000000000e+02	1.747593889842156386e+03	-4.694374650592332832e-01	-7.529711460710616366e-01	7.941014575649101971e+03	3.601284934524466735e+03	1.825380278254411678e+03	-1.930520658629499842e-01	-3.139855730355308183e-01	8.018819787824550986e+03	3.670850800595566398e+03	1.903166666666666742e+03	8.333333333333332871e-02	1.250000000000000000e-01	8.096625000000000000e+03	3.740416666666666515e+03	1.980953055078921807e+03	3.597187325296166138e-01	5.639855730355307628e-01	8.174430212175449014e+03	3.809982532737766633e+03	2.058739443491177099e+03	6.361041317258999683e-01	1.002971146071061526e+00	8.252235424350898029e+03	3.879548398808866295e+03
2.200000000000000000e+02	1.747593889842156386e+03	-4.694374650592332832e-01	-7.529711460710616366e-01	7.941014575649101971e+03	3.594851736180051830e+03	1.825380278254411678e+03	-1.930520658629499842e-01	-3.139855730355308183e-01	8.018819787824550986e+03	3.668738368090025688e+03	1.903166666666666742e+03	8.333333333333332871e-02	1.250000000000000000e-01	8.096625000000000000e+03	3.742625000000000000e+03	1.980953055078921807e+03	3.597187325296166138e-01	5.639855730355307628e-01	8.174430212175449014e+03	3.816511631909974312e+03	2.058739443491177099e+03	6.361041317258999683e-01	1.002971146071061526e+00	8.252235424350898029e+03	3.890398263819948170e+03
2.210000000000000000e+02	1.747593889842156386e+03	-4.694374650592332832e-01	-7.529711460710616366e-01	7.941014575649101971e+03	3.593206398689632806e+03	1.825380278254411678e+03	-1.930520658629499842e-01	-3.139855730355308183e-01	8.018819787824550986e+03	3.662978199344816403e+03	1.903166666666666742e+03	8.333333333333332871e-02	1.250000000000000000e-01	8.096625000000000000e+03	3.732750000000000000e+03	1.980953055078921807e+03	3.597187325296166138e-01	5.639855730355307628e-01	8.174430212175449014e+03	3.802521800655183597e+03	2.058739443491177099e+03	6.361041317258999683e-01	1.002971146071061526e+00	8.252235424350898029e+03	3.872293601310367194e+03
2.220000000000000000e+02	1.747593889842156386e+03	-3.579859602760600557e-01	-7.761423749153966156e-01	7.941014575649101971e+03	3.598025396559034107e+03	1.825380278254411678e+03	-1.581596468046967130e-01	-3.047378541243649375e-01	8.018819787824550986e+03	3.675471031612850311e+03	1.903166666666666742e+03	4.166666666666666435e-02	1.666666666666666574e-01	8.096625000000000000e+03	3.752916666666666515e+03	1.980953055078921807e+03	2.414929801380300278e-01	6.380711874576983078e-01	8.174430212175449014e+03	3.830362301720482719e+03	2.058739443491177099e+03	4.413192936093934260e-01	1.109475708248729875e+00	8.252235424350898029e+03	3.907807936774298923e+03
2.230000000000000000e+02	1.747593889842156386e+03	-3.579859602760600557e-01	-7.761423749153966156e-01	7.941014575649101971e+03	3.556076323445563958e+03	1.825380278254411678e+03	-1.581596468046967130e-01	-3.047378541243649375e-01	8.018819787824550986e+03	3.653163161722782206e+03	1.903166666666666742e+03	4.166666666666666435e-02	1.666666666666666574e-01	8.096625000000000000e+03	3.750250000000000000e+03	1.980953055078921807e+03	2.414929801380300278e-01	6.380711874576983078e-01	8.174430212175449014e+03	3.847336838277217794e+03	2.058739443491177099e+03	4.413192936093934260e-01	1.109475708248729875e+00	8.252235424350898029e+03	3.944423676554436042e+03
2.240000000000000000e+02	1.747593889842156386e+03	-3.579859602760600557e-01	-7.761423749153966156e-01	7.941014575649101971e+03	3.556051204838544436e+03	1.825380278254411678e+03	-1.581596468046967130e-01	-3.047378541243649375e-01	8.018819787824550986e+03	3.650879769085939188e+03	1.903166666666666742e+03	4.166666666666666435e-02	1.666666666666666574e-01	8.096625000000000000e+03	3.745708333333333485e+03	1.980953055078921807e+03	2.414929801380300278e-01	6.380711874576983078e-01	8.174430212175449014e+03	3.840536897580727782e+03	2.058739443491177099e+03	4.413192936093934260e-01	1.109475708248729875e+00	8.252235424350898029e+03	3.935365461828122534e+03
2.250000000000000000e+02	1.747593889842156386e+03	-3.579859602760600557e-01	-5.364378277661476790e-01	7.941087462115130620e+03	3.570387081395251244e+03	1.825380278254411678e+03	-1.581596468046967130e-01	-2.057189138830738395e-01	8.018877064390898340e+03	3.659047707364292364e+03	1.903166666666666742e+03	4.166666666666666435e-02	1.250000000000000000e-01	8.096666666666666970e+03	3.747708333333333485e+03	1.980953055078921807e+03	2.414929801380300278e-01	4.557189138830738395e-01	8.174456268942435599e+03	3.836368959302374606e+03	2.058739443491177099e+03	4.413192936093934260e-01	7.864378277661476790e-01	8.252245871218203320e+03	3.925029585271415726e+03
2.260000000000000000e+02	1.747593889842156386e+03	0.000000000000000000e+00	-5.364378277661476790e-01	7.941159328014894527e+03	3.587248444789156110e+03	1.825380278254411678e+03	0.000000000000000000e+00	-2.057189138830738395e-01	8.018933830674113779e+03	3.666228389061244798e+03	1.903166666666666742e+03	0.000000000000000000e+00	1.250000000000000000e-01	8.096708333333333030e+03	3.745208333333333485e+03	1.980953055078921807e+03	0.000000000000000000e+00	4.557189138830738395e-01	8.174482835992552282e+03	3.824188277605422172e+03	2.058739443491177099e+03	0.000000000000000000e+00	7.864378277661476790e-01	8.252257338651770624e+03	3.903168221877510859e+03
2.270000000000000000e+02	1.747593889842156386e+03	0.000000000000000000e+00	-5.364378277661476790e-01	7.941159328014894527e+03	3.550559983807299432e+03	1.825380278254411678e+03	0.000000000000000000e+00	-2.057189138830738395e-01	8.018933830674113779e+03	3.644009158570316686e+03	1.903166666666666742e+03	0.000000000000000000e+00	1.250000000000000000e-01	8.096708333333333030e+03	3.737458333333333485e+03	1.980953055078921807e+03	0.000000000000000000e+00	4.557189138830738395e-01	8.174482835992552282e+03	3.830907508096350284e+03	2.058739443491177099e+03	0.000000000000000000e+00	7.864378277661476790e-01	8.252257338651770624e+03	3.924356682859367538e+03
2.280000000000000000e+02	1.747593889842156386e+03	0.000000000000000000e+00	-4.694374650592331721e-01	7.941140178116333118e+03	3.543546351910389149e+03	1.825380278254411678e+03	0.000000000000000000e+00	-1.930520658629499287e-01	8.018945089058166559e+03	3.637294009288527832e+03	1.903166666666666742e+03	0.000000000000000000e+00	8.333333333333332871e-02	8.096750000000000000e+03	3.731041666666666515e+03	1.980953055078921807e+03	0.000000000000000000e+00	3.597187325296165583e-01	8.174554910941833441e+03	3.824789324044805198e+03	2.058739443491177099e+03	0.000000000000000000e+00	6.361041317258998573e-01	8.252359821883666882e+03	3.918536981422943882e+03
2.290000000000000000e+02	1.747585816833827948e+03	-3.579859602760601112e-01	-4.694374650592331721e-01	7.941140178116333118e+03	3.558923309948492260e+03	1.825355408416914088e+03	-1.581596468046967408e-01	-1.930520658629499287e-01	8.018945089058166559e+03	3.638628321640912873e+03	1.903125000000000000e+03	4.166666666666666435e-02	8.333333333333332871e-02	8.096750000000000000e+03	3.718333333333333485e+03	1.980894591583085912e+03	2.414929801380300556e-01	3.597187325296165583e-01	8.174554910941833441e+03	3.798038345025754097e+03	2.058664183166171824e+03	4.413192936093934815e-01	6.361041317258998573e-01	8.252359821883666882e+03	3.877743356718174709e+03
2.300000000000000000e+02	1.747585816833827948e+03	-3.579859602760601112e-01	-4.694374650592331721e-01	7.941140178116333118e+03	3.602296799191975424e+03	1.825355408416914088e+03	-1.581596468046967408e-01	-1.930520658629499287e-01	8.018945089058166559e+03	3.659460899595987485e+03	1.903125000000000000e+03	4.166666666666666435e-02	8.333333333333332871e-02	8.096750000000000000e+03	3.716625000000000000e+03	1.980894591583085912e+03	2.414929801380300556e-01	3.597187325296165583e-01	8.174554910941833441e+03	3.773789100404012515e+03	2.058664183166171824e+03	4.413192936093934815e-01	6.361041317258998573e-01	8.252359821883666882e+03	3.830953200808024576e+03
2.310000000000000000e+02	1.747585816833827948e+03	0.000000000000000000e+00	-4.694374650592331721e-01	7.941216412457579281e+03	3.572798356630666603e+03	1.825355408416914088e+03	0.000000000000000000e+00	-1.930520658629499287e-01	8.019004039562123580e+03	3.647795011648666787e+03	1.903125000000000000e+03	0.000000000000000000e+00	8.333333333333332871e-02	8.096791666666666970e+03	3.722791666666666515e+03	1.980894591583085912e+03	0.000000000000000000e+00	3.597187325296165583e-01	8.174579293771210359e+03	3.797788321684666244e+03	2.058664183166171824e+03	0.000000000000000000e+00	6.361041317258998573e-01	8.252366920875754658e+03	3.872784976702666427e+03
2.320000000000000000e+02	1.747504448005380027e+03	-7.159719205521204444e-01	-4.694374650592331721e-01	7.941216412457579281e+03	3.558073485150780925e+03	1.825273057336023385e+03	-3.163192936093935925e-01	-1.930520658629499287e-01	8.019004039562123580e+03	3.638286742575390690e+03	1.903041666666666742e+03	8.333333333333332871e-02	8.333333333333332871e-02	8.096791666666666970e+03	3.718500000000000000e+03	1.980810275997310100e+03	4.829859602760602222e-01	3.597187325296165583e-01	8.174579293771210359e+03	3.798713257424609310e+03	2.058578885327953230e+03	8.826385872187871851e-01	6.361041317258998573e-01	8.252366920875754658e+03	3.878926514849219075e+03
2.330000000000000000e+02	1.747504448005380027e+03	-7.159719205521204444e-01	-4.694374650592331721e-01	7.941216412457579281e+03	3.540742811922742931e+03	1.825273057336023385e+03	-3.163192936093935925e-01	-1.930520658629499287e-01	8.019004039562123580e+03	3.627392239294704723e+03	1.903041666666666742e+03	8.333333333333332871e-02	8.333333333333332871e-02	8.096791666666666970e+03	3.714041666666666515e+03	1.980810275997310100e+03	4.829859602760602222e-01	3.597187325296165583e-01	8.174579293771210359e+03	3.800691094038628307e+03	2.058578885327953230e+03	8.826385872187871851e-01	6.361041317258998573e-01	8.252366920875754658e+03	3.887340521410590100e+03
2.340000000000000000e+02	1.747462223238211436e+03	-1.073957880828179778e+00	-3.579859602760602222e-01	7.941291627600683569e+03	3.537289906174740736e+03	1.825231111619105604e+03	-4.744789404140898892e-01	-1.581596468046967963e-01	8.019062480467007845e+03	3.633686619754037110e+03	1.903000000000000000e+03	1.250000000000000000e-01	4.166666666666666435e-02	8.096833333333333030e+03	3.730083333333333485e+03	1.980768888380894396e+03	7.244789404140898892e-01	2.414929801380301111e-01	8.174604186199658216e+03	3.826480046912629859e+03	2.058537776761788791e+03	1.323957880828179778e+00	4.413192936093935925e-01	8.252375039065982492e+03	3.922876760491926234e+03
2.350000000000000000e+02	1.747462223238211436e+03	-7.159719205521204444e-01	-3.579859602760602222e-01	7.941335816833828176e+03	3.573482873728590221e+03	1.825231111619105604e+03	-3.163192936093935925e-01	-1.581596468046967963e-01	8.019105408416913633e+03	3.658512270197628368e+03	1.903000000000000000e+03	8.333333333333332871e-02	4.166666666666666435e-02	8.096875000000000000e+03	3.743541666666666515e+03	1.980768888380894396e+03	4.829859602760602222e-01	2.414929801380301111e-01	8.174644591583086367e+03	3.828571063135704662e+03	2.058537776761788791e+03	8.826385872187871851e-01	4.413192936093935925e-01	8.252414183166172734e+03	3.913600459604742809e+03
2.360000000000000000e+02	1.747462223238211436e+03	-7.159719205521204444e-01	-3.579859602760602222e-01	7.941335816833828176e+03	3.577268137198603199e+03	1.825231111619105604e+03	-3.163192936093935925e-01	-1.581596468046967963e-01	8.019105408416913633e+03	3.658363235265968342e+03	1.903000000000000000e+03	8.333333333333332871e-02	4.166666666666666435e-02	8.096875000000000000e+03	3.739458333333333485e+03	1.980768888380894396e+03	4.829859602760602222e-01	2.414929801380301111e-01	8.174644591583086367e+03	3.820553431400698628e+03	2.058537776761788791e+03	8.826385872187871851e-01	4.413192936093935925e-01	8.252414183166172734e+03	3.901648529468063771e+03
2.370000000000000000e+02	1.747462223238211436e+03	-7.159719205521204444e-01	-3.579859602760602222e-01	7.941335816833828176e+03	3.584130778817142527e+03	1.825231111619105604e+03	-3.163192936093935925e-01	-1.581596468046967963e-01	8.019105408416913633e+03	3.662315389408571264e+03	1.903000000000000000e+03	8.333333333333332871e-02	4.166666666666666435e-02	8.096875000000000000e+03	3.740500000000000000e+03	1.980768888380894396e+03	4.829859602760602222e-01	2.414929801380301111e-01	8.174644591583086367e+03	3.818684610591428736e+03	2.058537776761788791e+03	8.826385872187871851e-01	4.413192936093935925e-01	8.252414183166172734e+03	3.896869221182857473e+03
2.380000000000000000e+02	1.747462223238211436e+03	-7.159719205521204444e-01	-3.579859602760602222e-01	7.941335816833828176e+03	3.596397802214389685e+03	1.825231111619105604e+03	-3.163192936093935925e-01	-1.581596468046967963e-01	8.019105408416913633e+03	3.669198901107194615e+03	1.903000000000000000e+03	8.333333333333332871e-02	4.166666666666666435e-02	8.096875000000000000e+03	3.742000000000000000e+03	1.980768888380894396e+03	4.829859602760602222e-01	2.414929801380301111e-01	8.174644591583086367e+03	3.814801098892805385e+03	2.058537776761788791e+03	8.826385872187871851e-01	4.413192936093935925e-01	8.252414183166172734e+03	3.887602197785610315e+03
2.390000000000000000e+02	1.747462223238211436e+03	-7.159719205521204444e-01	-3.579859602760602222e-01	7.941335816833828176e+03	3.585321273361029398e+03	1.825231111619105604e+03	-3.163192936093935925e-01	-1.581596468046967963e-01	8.019105408416913633e+03	3.674577303347181441e+03	1.903000000000000000e+03	8.333333333333332871e-02	4.166666666666666435e-02	8.096875000000000000e+03	3.763833333333333485e+03	1.980768888380894396e+03	4.829859602760602222e-01	2.414929801380301111e-01	8.174644591583086367e+03	3.853089363319485528e+03	2.058537776761788791e+03	8.826385872187871851e-01	4.413192936093935925e-01	8.252414183166172734e+03	3.942345393305637572e+03
2.400000000000000000e+02	1.747418971577038519e+03	-1.073957880828179778e+00	-3.579859602760602222e-01	7.941335816833828176e+03	3.601254360522173101e+03	1.825188652455185775e+03	-4.744789404140898892e-01	-1.581596468046967963e-01	8.019105408416913633e+03	3.684564680261086323e+03	1.902958333333333258e+03	1.250000000000000000e-01	4.166666666666666435e-02	8.096875000000000000e+03	3.767875000000000000e+03	1.980728014211480740e+03	7.244789404140898892e-01	2.414929801380301111e-01	8.174644591583086367e+03	3.851185319738913677e+03	2.058497695089627996e+03	1.323957880828179778e+00	4.413192936093935925e-01	8.252414183166172734e+03	3.934495639477826899e+03
2.410000000000000000e+02	1.747418971577038519e+03	-7.159719205521204444e-01	-7.159719205521204444e-01	7.941335816833828176e+03	3.596935776766130857e+03	1.825188652455185775e+03	-3.163192936093935925e-01	-3.163192936093935925e-01	8.019105408416913633e+03	3.671426221716398686e+03	1.902958333333333258e+03	8.333333333333332871e-02	8.333333333333332871e-02	8.096875000000000000e+03	3.745916666666666515e+03	1.980728014211480740e+03	4.829859602760602222e-01	4.829859602760602222e-01	8.174644591583086367e+03	3.820407111616934344e+03	2.058497695089627996e+03	8.826385872187871851e-01	8.826385872187871851e-01	8.252414183166172734e+03	3.894897556567202173e+03
2.420000000000000000e+02	1.747418971577038519e+03	-7.159719205521204444e-01	-7.159719205521204444e-01	7.941335816833828176e+03	3.610287825229571808e+03	1.825188652455185775e+03	-3.163192936093935925e-01	-3.163192936093935925e-01	8.019105408416913633e+03	3.686102245948119162e+03	1.902958333333333258e+03	8.333333333333332871e-02	8.333333333333332871e-02	8.096875000000000000e+03	3.761916666666666515e+03	1.980728014211480740e+03	4.829859602760602222e-01	4.829859602760602222e-01	8.174644591583086367e+03	3.837731087385213868e+03	2.058497695089627996e+03	8.826385872187871851e-01	8.826385872187871851e-01	8.252414183166172734e+03	3.913545508103761222e+03
2.430000000000000000e+02	1.747374693053254077e+03	-1.073957880828179778e+00	-7.159719205521204444e-01	7.941335816833828176e+03	3.568171941009532020e+03	1.825145679859960410e+03	-4.744789404140898892e-01	-3.163192936093935925e-01	8.019105408416913633e+03	3.653752637171432980e+03	1.902916666666666742e+03	1.250000000000000000e-01	8.333333333333332871e-02	8.096875000000000000e+03	3.739333333333333485e+03	1.980687653473373075e+03	7.244789404140898892e-01	4.829859602760602222e-01	8.174644591583086367e+03	3.824914029495233990e+03	2.058458640280079180e+03	1.323957880828179778e+00	8.826385872187871851e-01	8.252414183166172734e+03	3.910494725657134950e+03
2.440000000000000000e+02	1.747374693053254077e+03	-3.579859602760602222e-01	-1.431943841104240889e+00	7.941335816833828176e+03	3.567564680945177315e+03	1.825145679859960410e+03	-1.581596468046967963e-01	-6.326385872187871851e-01	8.019105408416913633e+03	3.640053173805921688e+03	1.902916666666666742e+03	4.166666666666666435e-02	1.666666666666666574e-01	8.096875000000000000e+03	3.712541666666666515e+03	1.980687653473373075e+03	2.414929801380301111e-01	9.659719205521204444e-01	8.174644591583086367e+03	3.785030159527411342e+03	2.058458640280079180e+03	4.413192936093935925e-01	1.765277174437574370e+00	8.252414183166172734e+03	3.857518652388155715e+03
2.450000000000000000e+02	1.747374693053254077e+03	-3.579859602760602222e-01	-1.073957880828179778e+00	7.941378979200823778e+03	3.571189066437158999e+03	1.825145679859960410e+03	-1.581596468046967963e-01	-4.744789404140898892e-01	8.019147822933745374e+03	3.638865366551912757e+03	1.902916666666666742e+03	4.166666666666666435e-02	1.250000000000000000e-01	8.096916666666666970e+03	3.706541666666666515e+03	1.980687653473373075e+03	2.414929801380301111e-01	7.244789404140898892e-01	8.174685510399588566e+03	3.774217966781420273e+03	2.058458640280079180e+03	4.413192936093935925e-01	1.323957880828179778e+00	8.252454354132509252e+03	3.841894266896174031e+03
2.460000000000000000e+02	1.747374693053254077e+03	-3.579859602760602222e-01	-1.073957880828179778e+00	7.941378979200823778e+03	3.568213528608851902e+03	1.825145679859960410e+03	-1.581596468046967963e-01	-4.744789404140898892e-01	8.019147822933745374e+03	3.642481764304426179e+03	1.902916666666666742e+03	4.166666666666666435e-02	1.250000000000000000e-01	8.096916666666666970e+03	3.716750000000000000e+03	1.980687653473373075e+03	2.414929801380301111e-01	7.244789404140898892e-01	8.174685510399588566e+03	3.791018235695573821e+03	2.058458640280079180e+03	4.413192936093935925e-01	1.323957880828179778e+00	8.252454354132509252e+03	3.865286471391148098e+03
2.470000000000000000e+02	1.747374693053254077e+03	-3.579859602760602222e-01	-1.073957880828179778e+00	7.941378979200823778e+03	3.590154733037737969e+03	1.825145679859960410e+03	-1.581596468046967963e-01	-4.744789404140898892e-01	8.019147822933745374e+03	3.657660699852202015e+03	1.902916666666666742e+03	4.166666666666666435e-02	1.250000000000000000e-01	8.096916666666666970e+03	3.725166666666666515e+03	1.980687653473373075e+03	2.414929801380301111e-01	7.244789404140898892e-01	8.174685510399588566e+03	3.792672633481131015e+03	2.058458640280079180e+03	4.413192936093935925e-01	1.323957880828179778e+00	8.252454354132509252e+03	3.860178600295595061e+03
2.480000000000000000e+02	1.747374693053254077e+03	-3.579859602760602222e-01	-1.073957880828179778e+00	7.941378979200823778e+03	3.559642855677835996e+03	1.825145679859960410e+03	-1.581596468046967963e-01	-4.744789404140898892e-01	8.019147822933745374e+03	3.632196427838917771e+03	1.902916666666666742e+03	4.166666666666666435e-02	1.250000000000000000e-01	8.096916666666666970e+03	3.704750000000000000e+03	1.980687653473373075e+03	2.414929801380301111e-01	7.244789404140898892e-01	8.174685510399588566e+03	3.777303572161082229e+03	2.058458640280079180e+03	4.413192936093935925e-01	1.323957880828179778e+00	8.252454354132509252e+03	3.849857144322164004e+03
2.490000000000000000e+02	1.747374693053254077e+03	-3.579859602760602222e-01	-7.159719205521204444e-01	7.941421114672046315e+03	3.593926840850118879e+03	1.825145679859960410e+03	-1.581596468046967963e-01	-3.163192936093935925e-01	8.019189724002690127e+03	3.655567587091726182e+03	1.902916666666666742e+03	4.166666666666666435e-02	8.333333333333332871e-02	8.096958333333333030e+03	3.717208333333333485e+03	1.980687653473373075e+03	2.414929801380301111e-01	4.829859602760602222e-01	8.174726942663975933e+03	3.778849079574940788e+03	2.058458640280079180e+03	4.413192936093935925e-01	8.826385872187871851e-01	8.252495551994619746e+03	3.840489825816548091e+03
2.500000000000000000e+02	1.747374693053254077e+03	-3.579859602760602222e-01	-7.159719205521204444e-01	7.941421114672046315e+03	3.566862374988732881e+03	1.825145679859960410e+03	-1.581596468046967963e-01	-3.163192936093935925e-01	8.019189724002690127e+03	3.651264520827699926e+03	1.902916666666666742e+03	4.166666666666666435e-02	8.333333333333332871e-02	8.096958333333333030e+03	3.735666666666666515e+03	1.980687653473373075e+03	2.414929801380301111e-01	4.829859602760602222e-01	8.174726942663975933e+03	3.820068812505633105e+03	2.058458640280079180e+03	4.413192936093935925e-01	8.826385872187871851e-01	8.252495551994619746e+03	3.904470958344600149e+03
2.510000000000000000e+02	1.747374693053254077e+03	-3.579859602760602222e-01	-3.579859602760602222e-01	7.941462223238211664e+03	3.571906800833467969e+03	1.825145679859960410e+03	-1.581596468046967963e-01	-1.581596468046967963e-01	8.019231111619105832e+03	3.651932567083400500e+03	1.902916666666666742e+03	4.166666666666666435e-02	4.166666666666666435e-02	8.097000000000000000e+03	3.731958333333333485e+03	1.980687653473373075e+03	2.414929801380301111e-01	2.414929801380301111e-01	8.174768888380894168e+03	3.811984099583266470e+03	2.058458640280079180e+03	4.413192936093935925e-01	4.413192936093935925e-01	8.252537776761788336e+03	3.892009865833199001e+03
2.520000000000000000e+02	1.747374693053254077e+03	0.000000000000000000e+00	-7.159719205521204444e-01	7.941462223238211664e+03	3.570944541608522286e+03	1.825145679859960410e+03	0.000000000000000000e+00	-3.163192936093935925e-01	8.019231111619105832e+03	3.648868104137594401e+03	1.902916666666666742e+03	0.000000000000000000e+00	8.333333333333332871e-02	8.097000000000000000e+03	3.726791666666666515e+03	1.980687653473373075e+03	0.000000000000000000e+00	4.829859602760602222e-01	8.174768888380894168e+03	3.804715229195738630e+03	2.058458640280079180e+03	0.000000000000000000e+00	8.826385872187871851e-01	8.252537776761788336e+03	3.882638791724810744e+03
2.530000000000000000e+02	1.747374693053254077e+03	0.000000000000000000e+00	-3.579859602760602222e-01	7.941502304910372004e+03	3.588898875374350155e+03	1.825145679859960410e+03	0.000000000000000000e+00	-1.581596468046967963e-01	8.019271985788519487e+03	3.658845271020508335e+03	1.902916666666666742e+03	0.000000000000000000e+00	4.166666666666666435e-02	8.097041666666666970e+03	3.728791666666666515e+03	1.980687653473373075e+03	0.000000000000000000e+00	2.414929801380301111e-01	8.174811347544814453e+03	3.798738062312824695e+03	2.058458640280079180e+03	0.000000000000000000e+00	4.413192936093935925e-01	8.252581028422961026e+03	3.868684457958982875e+03
2.540000000000000000e+02	1.747374693053254077e+03	0.000000000000000000e+00	-3.579859602760602222e-01	7.941502304910372004e+03	3.546170978587586887e+03	1.825145679859960410e+03	0.000000000000000000e+00	-1.581596468046967963e-01	8.019271985788519487e+03	3.625085489293793216e+03	1.902916666666666742e+03	0.000000000000000000e+00	4.166666666666666435e-02	8.097041666666666970e+03	3.704000000000000000e+03	1.980687653473373075e+03	0.000000000000000000e+00	2.414929801380301111e-01	8.174811347544814453e+03	3.782914510706206784e+03	2.058458640280079180e+03	0.000000000000000000e+00	4.413192936093935925e-01	8.252581028422961026e+03	3.861829021412413113e+03
2.550000000000000000e+02	1.747374693053254077e+03	0.000000000000000000e+00	-3.579859602760602222e-01	7.941502304910372004e+03	3.547125676291914715e+03	1.825145679859960410e+03	0.000000000000000000e+00	-1.581596468046967963e-01	8.019271985788519487e+03	3.619646171479290388e+03	1.902916666666666742e+03	0.000000000000000000e+00	4.166666666666666435e-02	8.097041666666666970e+03	3.692166666666666515e+03	1.980687653473373075e+03	0.000000000000000000e+00	2.414929801380301111e-01	8.174811347544814453e+03	3.764687161854042643e+03	2.058458640280079180e+03	0.000000000000000000e+00	4.413192936093935925e-01	8.252581028422961026e+03	3.837207657041418315e+03
2.560000000000000000e+02	1.747374693053254077e+03	0.000000000000000000e+00	-3.579859602760602222e-01	7.941502304910372004e+03	3.585612958652377529e+03	1.825145679859960410e+03	0.000000000000000000e+00	-1.581596468046967963e-01	8.019271985788519487e+03	3.642098145992855734e+03	1.902916666666666742e+03	0.000000000000000000e+00	4.166666666666666435e-02	8.097041666666666970e+03	3.698583333333333485e+03	1.980687653473373075e+03	0.000000000000000000e+00	2.414929801380301111e-01	8.174811347544814453e+03	3.755068520673811236e+03	2.058458640280079180e+03	0.000000000000000000e+00	4.413192936093935925e-01	8.252581028422961026e+03	3.811553708014289441e+03
2.570000000000000000e+02	1.747374693053254077e+03	0.000000000000000000e+00	-3.579859602760602222e-01	7.941502304910372004e+03	3.578200695746227666e+03	1.825145679859960410e+03	0.000000000000000000e+00	-1.581596468046967963e-01	8.019271985788519487e+03	3.644975347873113606e+03	1.902916666666666742e+03	0.000000000000000000e+00	4.166666666666666435e-02	8.097041666666666970e+03	3.711750000000000000e+03	1.980687653473373075e+03	0.000000000000000000e+00	2.414929801380301111e-01	8.174811347544814453e+03	3.778524652126886394e+03	2.058458640280079180e+03	0.000000000000000000e+00	4.413192936093935925e-01	8.252581028422961026e+03	3.845299304253772334e+03
2.580000000000000000e+02	1.747329387718585849e+03	-3.579859602760602222e-01	-3.579859602760602222e-01	7.941502304910372004e+03	3.608368655069025863e+03	1.825102193859293038e+03	-1.581596468046967963e-01	-1.581596468046967963e-01	8.019271985788519487e+03	3.658100994201179674e+03	1.902875000000000000e+03	4.166666666666666435e-02	4.166666666666666435e-02	8.097041666666666970e+03	3.707833333333333485e+03	1.980647806140706962e+03	2.414929801380301111e-01	2.414929801380301111e-01	8.174811347544814453e+03	3.757565672465487296e+03	2.058420612281413923e+03	4.413192936093935925e-01	4.413192936093935925e-01	8.252581028422961026e+03	3.807298011597641107e+03
2.590000000000000000e+02	1.747329387718585849e+03	-3.579859602760602222e-01	-3.579859602760602222e-01	7.941502304910372004e+03	3.588928314667453833e+03	1.825102193859293038e+03	-1.581596468046967963e-01	-1.581596468046967963e-01	8.019271985788519487e+03	3.662443324000393659e+03	1.902875000000000000e+03	4.166666666666666435e-02	4.166666666666666435e-02	8.097041666666666970e+03	3.735958333333333485e+03	1.980647806140706962e+03	2.414929801380301111e-01	2.414929801380301111e-01	8.174811347544814453e+03	3.809473342666273311e+03	2.058420612281413923e+03	4.413192936093935925e-01	4.413192936093935925e-01	8.252581028422961026e+03	3.882988351999213137e+03
2.600000000000000000e+02	1.747329387718585849e+03	0.000000000000000000e+00	-3.579859602760602222e-01	7.941541359719920365e+03	3.588459990604539598e+03	1.825102193859293038e+03	0.000000000000000000e+00	-1.581596468046967963e-01	8.019312346526627152e+03	3.664146661968936769e+03	1.902875000000000000e+03	0.000000000000000000e+00	4.166666666666666435e-02	8.097083333333333030e+03	3.739833333333333485e+03	1.980647806140706962e+03	0.000000000000000000e+00	2.414929801380301111e-01	8.174854320140038908e+03	3.815520004697730201e+03	2.058420612281413923e+03	0.000000000000000000e+00	4.413192936093935925e-01	8.252625306946745695e+03	3.891206676062127372e+03
2.610000000000000000e+02	1.747329387718585849e+03	0.000000000000000000e+00	-3.579859602760602222e-01	7.941541359719920365e+03	3.554106478054120998e+03	1.825102193859293038e+03	0.000000000000000000e+00	-1.581596468046967963e-01	8.019312346526627152e+03	3.641657405693727469e+03	1.902875000000000000e+03	0.000000000000000000e+00	4.166666666666666435e-02	8.097083333333333030e+03	3.729208333333333485e+03	1.980647806140706962e+03	0.000000000000000000e+00	2.414929801380301111e-01	8.174854320140038908e+03	3.816759260972939501e+03	2.058420612281413923e+03	0.000000000000000000e+00	4.413192936093935925e-01	8.252625306946745695e+03	3.904310188612545971e+03
2.620000000000000000e+02	1.747329387718585849e+03	0.000000000000000000e+00	-3.579859602760602222e-01	7.941541359719920365e+03	3.564339863438420252e+03	1.825102193859293038e+03	0.000000000000000000e+00	-1.581596468046967963e-01	8.019312346526627152e+03	3.657190765052543611e+03	1.902875000000000000e+03	0.000000000000000000e+00	4.166666666666666435e-02	8.097083333333333030e+03	3.750041666666666515e+03	1.980647806140706962e+03	0.000000000000000000e+00	2.414929801380301111e-01	8.174854320140038908e+03	3.842892568280789419e+03	2.058420612281413923e+03	0.000000000000000000e+00	4.413192936093935925e-01	8.252625306946745695e+03	3.935743469894912778e+03
2.630000000000000000e+02	1.747329387718585849e+03	0.000000000000000000e+00	-3.579859602760602222e-01	7.941541359719920365e+03	3.567342855151396179e+03	1.825102193859293038e+03	0.000000000000000000e+00	-1.581596468046967963e-01	8.019312346526627152e+03	3.655588094242365059e+03	1.902875000000000000e+03	0.000000000000000000e+00	4.166666666666666435e-02	8.097083333333333030e+03	3.743833333333333485e+03	1.980647806140706962e+03	0.000000000000000000e+00	2.414929801380301111e-01	8.174854320140038908e+03	3.832078572424301910e+03	2.058420612281413923e+03	0.000000000000000000e+00	4.413192936093935925e-01	8.252625306946745695e+03	3.920323811515270791e+03
2.640000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	-7.159719205521204444e-01	7.941541359719920365e+03	3.558564887090912634e+03	1.825058194489212838e+03	0.000000000000000000e+00	-3.163192936093935925e-01	8.019312346526627152e+03	3.645157443545456317e+03	1.902833333333333258e+03	0.000000000000000000e+00	8.333333333333332871e-02	8.097083333333333030e+03	3.731750000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	4.829859602760602222e-01	8.174854320140038908e+03	3.818342556454543683e+03	2.058383611021574325e+03	0.000000000000000000e+00	8.826385872187871851e-01	8.252625306946745695e+03	3.904935112909087366e+03
2.650000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	-7.159719205521204444e-01	7.941541359719920365e+03	3.570742355403656802e+03	1.825058194489212838e+03	0.000000000000000000e+00	-3.163192936093935925e-01	8.019312346526627152e+03	3.646767011035161886e+03	1.902833333333333258e+03	0.000000000000000000e+00	8.333333333333332871e-02	8.097083333333333030e+03	3.722791666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	4.829859602760602222e-01	8.174854320140038908e+03	3.798816322298171144e+03	2.058383611021574325e+03	0.000000000000000000e+00	8.826385872187871851e-01	8.252625306946745695e+03	3.874840977929676228e+03
2.660000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	-3.579859602760602222e-01	7.941579387718586077e+03	3.583286498846548966e+03	1.825058194489212838e+03	0.000000000000000000e+00	-1.581596468046967963e-01	8.019352193859293038e+03	3.655768249423274483e+03	1.902833333333333258e+03	0.000000000000000000e+00	4.166666666666666435e-02	8.097125000000000000e+03	3.728250000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	2.414929801380301111e-01	8.174897806140706962e+03	3.800731750576725517e+03	2.058383611021574325e+03	0.000000000000000000e+00	4.413192936093935925e-01	8.252670612281413923e+03	3.873213501153451034e+03
2.670000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	-3.579859602760602222e-01	7.941579387718586077e+03	3.580470905313134153e+03	1.825058194489212838e+03	0.000000000000000000e+00	-1.581596468046967963e-01	8.019352193859293038e+03	3.648547952656567304e+03	1.902833333333333258e+03	0.000000000000000000e+00	4.166666666666666435e-02	8.097125000000000000e+03	3.716625000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	2.414929801380301111e-01	8.174897806140706962e+03	3.784702047343432696e+03	2.058383611021574325e+03	0.000000000000000000e+00	4.413192936093935925e-01	8.252670612281413923e+03	3.852779094686865847e+03
2.680000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.559232077328931609e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.641282705331132547e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.723333333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.805383961335534423e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.887434589337735360e+03
2.690000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.580443530387856754e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.660638431860595119e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.740833333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.821028234806071850e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.901223136278810216e+03
2.700000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.542592329942934157e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.643129498304800563e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.743666666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.844203835028532467e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.944741003390398873e+03
2.710000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.542848909613432625e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.639591121473382827e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.736333333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.833075545193284142e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.929817757053234345e+03
2.720000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.509271441724423312e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.623594054195545141e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.737916666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.852239279137787889e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.966561891608909718e+03
2.730000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.511638960660980047e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.633256980330490023e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.754875000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.876493019669509977e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.998111039339019953e+03
2.740000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.620431001796202963e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.693486334231434739e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.766541666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.839596999101898291e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.912652331537130067e+03
2.750000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.598464977305351113e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.670649155319342299e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.742833333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.815017511347324671e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.887201689361315857e+03
2.760000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.644789988098487356e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.708915827382576936e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.773041666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.837167505950756095e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.901293345234845674e+03
2.770000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.661271195754340170e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.726239764543836827e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.791208333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.856176902122830143e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.921145470912326800e+03
2.780000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.578261381716835331e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.667339024191750923e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.756416666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.845494309141582107e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.934571951616497699e+03
2.790000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.555997375792773710e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.647957021229720340e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.739916666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.831876312103612690e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.923835957540559320e+03
2.800000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.581118922323948482e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.658246961161974468e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.735375000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.812503038838025532e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.889631077676051518e+03
2.810000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.558968084218593503e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.646609042109296752e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.734250000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.821890957890703248e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.909531915781406497e+03
2.820000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.575017631546600569e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.658217149106633769e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.741416666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.824616184226699261e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.907815701786732461e+03
2.830000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.595461903569832430e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.665605951784916215e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.735750000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.805894048215083785e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.876038096430167570e+03
2.840000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.592688964317410864e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.672198648825371947e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.751708333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.831218017841295023e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.910727702349256106e+03
2.850000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.529245408769054393e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.628601871051193939e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.727958333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.827314795615473031e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.926671257897612577e+03
2.860000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.512220165691767306e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.618776749512550396e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.725333333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.831889917154116574e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.938446500974899664e+03
2.870000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.581054930340723786e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.665902465170361666e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.750750000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.835597534829638334e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.920445069659276214e+03
2.880000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.554302164007453939e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.635338582003726970e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.716375000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.797411417996273030e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.878447835992546061e+03
2.890000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.533107808419816593e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.634678904209908069e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.736250000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.837821095790091931e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.939392191580183407e+03
2.900000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.521740467002769492e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.628599400168051488e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.735458333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.842317266498615481e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.949176199663897478e+03
2.910000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.536208108715300568e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.644416554357650512e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.752625000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.860833445642349488e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.969041891284699432e+03
2.920000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.539957951223103464e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.644458142278218475e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.748958333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.853458524388448495e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.957958715443563506e+03
2.930000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.610704378883824120e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.684352189441912287e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.758000000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.831647810558087713e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.905295621116175880e+03
2.940000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.583904181631579831e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.667722924149123173e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.751541666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.835360409184209857e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.919179151701753199e+03
2.950000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.586604985038943596e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.671594159186138768e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.756583333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.841572507480528202e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.926561681627723374e+03
2.960000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.587288865524589710e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.665227766095627885e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.743166666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.821105567237705145e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.899044467808743320e+03
2.970000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.574850066118143786e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.659925033059072121e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.745000000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.830074966940927879e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.915149933881856214e+03
2.980000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.593431765423686556e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.667132549378510248e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.740833333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.814534117288156722e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.888234901242980413e+03
2.990000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.600108167334463815e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.674991583667232135e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.749875000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.824758416332767865e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.899641832665536185e+03
3.000000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.583047669265445620e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.673357167966056295e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.763666666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.853976165367276735e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.944285664067887410e+03
3.010000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.576240671858244241e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.676745335929122120e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.777250000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.877754664070877880e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.978259328141755759e+03
3.020000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.543240860506609351e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.643682930253304676e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.744125000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.844567069746695324e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.945009139493390649e+03
3.030000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.543046479552120218e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.647023239776060109e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.751000000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.854976760223939891e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.958953520447879782e+03
3.040000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.591487180061832532e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.662993590030916494e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.734500000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.806006409969083506e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.877512819938167468e+03
3.050000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.569987866592304272e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.663389766629485621e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.756791666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.850193566703847409e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.943595466741028758e+03
3.060000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.585415532883566357e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.671166099775116436e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.756916666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.842667233558216594e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.928417800449766673e+03
3.070000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.577847658071156729e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.665590495702244880e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.753333333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.841076170964422090e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.928819008595510240e+03
3.080000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.600438627373088366e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.678302647019877440e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.756166666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.834030686313455590e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.911894705960244664e+03
3.090000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.560916683625017413e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.663291675145841964e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.765666666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.868041658187491066e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.970416649708315617e+03
3.100000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.532859234818349250e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.639242117409174625e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.745625000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.852007882590825375e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.958390765181650750e+03
3.110000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.545661568188168530e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.649434950760751235e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.753208333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.856981715905915735e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.960755098478498439e+03
3.120000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.525058557038417803e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.632466778519209129e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.739875000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.847283221480790871e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.954691442961582197e+03
3.130000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.570308002751369713e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.653862334709018342e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.737416666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.820970998624314689e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.904525330581963317e+03
3.140000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.562297097330064844e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.652127715331699164e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.741958333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.831788951334967805e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.921619569336602126e+03
3.150000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.551402460894043088e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.638909563780354802e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.726416666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.813923769552978229e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.901430872439289942e+03
3.160000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.567322059648017785e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.655411029824008892e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.743500000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.831588970175991108e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.919677940351982215e+03
3.170000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.581449662797404017e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.662745664732035493e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.744041666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.825337668601297537e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.906633670535929014e+03
3.180000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.560332988086758178e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.644562327376712346e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.728791666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.813021005956620684e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.897250345246574852e+03
3.190000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.558492962949115736e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.639600648141224610e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.720708333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.801816018525442360e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.882923703717551234e+03
3.200000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.591607381919851377e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.671824524293258946e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.752041666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.832258809040074084e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.912475951413481653e+03
3.210000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.565999909976521394e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.657604121654927440e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.749208333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.840812545011739530e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.932416756690145576e+03
3.220000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.591140325900475091e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.672924329616904288e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.754708333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.836492337049762682e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.918276340766191879e+03
3.230000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.551011225264374389e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.655713945965520452e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.760416666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.865119387367812578e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.969822108068958642e+03
3.240000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.557346984481031086e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.653902658907182285e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.750458333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.847014007759484684e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.943569682185635884e+03
3.250000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.552379833395631067e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.646127416697815534e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.739875000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.833622583302184466e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.927370166604368933e+03
3.260000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.542591673911814269e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.640837503622573877e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.739083333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.837329163044093093e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.935574992754852701e+03
3.270000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.566982363981780964e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.659595348657557224e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.752208333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.844821318009109746e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.937434302684886006e+03
3.280000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.601924960387177180e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.682566646860255332e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.763208333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.843850019806411638e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.924491706279489790e+03
3.290000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.535603937288232373e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.641093635310783156e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.746583333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.852073031355883813e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.957562729378434597e+03
3.300000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.539191109769999002e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.634928888218332759e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.730666666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.826404445115000271e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.922142223563334028e+03
3.310000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.519980436396755067e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.626031884865044049e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.732083333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.838134781801622921e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.944186230269911903e+03
3.320000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.580525171665054131e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.666387585832526838e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.752250000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.838112414167473162e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.923974828334945869e+03
3.330000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.610282584537485945e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.683641292268742745e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.757000000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.830358707731257255e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.903717415462514055e+03
3.340000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.616296031754916839e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.687189682544124935e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.758083333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.828976984122542035e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.899870634911750130e+03
3.350000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.583792671426865581e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.668458835713432563e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.753125000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.837791164286567437e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.922457328573134419e+03
3.360000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.606490273645975776e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.684807636822988115e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.763125000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.841442363177011885e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.919759726354024224e+03
3.370000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.590658780306027438e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.670516890153013719e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.750375000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.830233109846986281e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.910091219693972562e+03
3.380000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.566883970130916623e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.656879485065458084e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.746875000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.836870514934541916e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.926866029869083377e+03
3.390000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.597649041268324709e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.672907853967495612e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.748166666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.823425479365837418e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.898684292065008322e+03
3.400000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.647940695032673830e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.706387014183003430e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.764833333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.823279652483663540e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.881725971633993140e+03
3.410000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.625180622111357479e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.695465311055678740e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.765750000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.836034688944321260e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.906319377888642521e+03
3.420000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.621100474928955919e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.696550237464477959e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.772000000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.847449762535522041e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.922899525071044081e+03
3.430000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.595032205322455866e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.682745269327894675e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.770458333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.858171397338772294e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.945884461344211104e+03
3.440000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.568752850991118976e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.666793092162226003e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.764833333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.862873574504440967e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.960913815675547994e+03
3.450000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.615096766430229309e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.688631716548447912e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.762166666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.835701616784885118e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.909236566903103721e+03
3.460000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.610311683896190516e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.684635008614761773e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.758958333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.833281658051905197e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.907604982770476454e+03
3.470000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.589291878280143465e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.671333439140071732e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.753375000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.835416560859928268e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.917458121719856535e+03
3.480000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.593950558851065580e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.682829446092199305e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.771708333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.860587220574467665e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.949466107815601390e+03
3.490000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.588197327414643041e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.669911163707321521e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.751625000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.833338836292678479e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.915052672585356959e+03
3.500000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.605658684322166209e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.682871008827749847e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.760083333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.837295657838917123e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.914507982344500761e+03
3.510000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.615571175446899815e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.686223087723449680e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.756875000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.827526912276550320e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.898178824553100185e+03
3.520000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.582596858752161552e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.665256762709414033e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.747916666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.830576570623918997e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.913236474581171478e+03
3.530000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.621354490875534339e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.685948078771100427e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.750541666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.815135254562232603e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.879728842457798692e+03
3.540000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.604790970727140575e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.682124652030237030e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.759458333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.836792014636429940e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.914125695939526395e+03
3.550000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.620854441051609228e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.697177220525804387e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.773500000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.849822779474195613e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.926145558948390772e+03
3.560000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.579029036885596270e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.672368685109464877e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.765708333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.859047981557202093e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.952387629781070700e+03
3.570000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.600478188393082291e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.685551594196540918e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.770625000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.855698405803459082e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.940771811606917709e+03
3.580000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.608990029687544393e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.691703348177105454e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.774416666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.857129985156227576e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.939843303645788637e+03
3.590000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.602968839194512384e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.681130252930589450e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.759291666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.837453080402743581e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.915614494138820646e+03
3.600000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.621275288525032465e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.688908477595849490e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.756541666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.824174855737483540e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.891808044808300565e+03
3.610000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.608354204901389949e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.679302102450695202e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.750250000000000000e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.821197897549304798e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.892145795098610051e+03
3.620000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.568390747178093989e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.655924540255713509e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.743458333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.830992126410953460e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.918525919488572981e+03
3.630000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.563074769907884729e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.659579051620608880e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.756083333333333485e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.852587615046058090e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.949091896758782241e+03
3.640000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.556636871296975642e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.653776768981821078e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.750916666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.848056564351511952e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.945196462036357389e+03
3.650000000000000000e+02	1.747283055645092190e+03	0.000000000000000000e+00	0.000000000000000000e+00	7.941616388978425675e+03	3.547538621296860128e+03	1.825058194489212838e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.019391527822546777e+03	3.656852643981763322e+03	1.902833333333333258e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.097166666666666970e+03	3.766166666666666515e+03	1.980608472177453677e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.174941805510787162e+03	3.875480689351569708e+03	2.058383611021574325e+03	0.000000000000000000e+00	0.000000000000000000e+00	8.252716944354908264e+03	3.984794712036472902e+03


==> data/nomasks.tsv <==
t	nssS	nssE	nssI	nssR	nssM	nsS	nsE	nsI	nsR	nsM	S	E	I	R	M	sS	sE	sI	sR	sM	ssS	ssE	ssI	ssR	ssM
0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	9.920932337741945958e+03	1.262168635471367928e+01	3.983738946818854032e+01	4.017598416890093560e-01	0.000000000000000000e+00	9.924612002204305099e+03	1.629000984402350483e+01	4.293952806742760231e+01	3.055046587511171197e+00	0.000000000000000000e+00	9.928291666666666060e+03	1.995833333333333215e+01	4.604166666666666430e+01	5.708333333333333037e+00	0.000000000000000000e+00	9.931971331129027021e+03	2.362665682264315947e+01	4.914380526590572629e+01	8.361620079155494878e+00	0.000000000000000000e+00	9.935650995591386163e+03	2.729498031195298324e+01	5.224594386514478828e+01	1.101490682497765761e+01	0.000000000000000000e+00
2.000000000000000000e+00	9.898858906616094828e+03	2.525627052433792841e+01	3.799646320821857159e+01	6.232869031673354598e+00	0.000000000000000000e+00	9.903825286641380444e+03	2.996146859550229635e+01	4.131073160410928580e+01	9.074767849170010336e+00	0.000000000000000000e+00	9.908791666666666060e+03	3.466666666666666430e+01	4.462500000000000000e+01	1.191666666666666607e+01	0.000000000000000000e+00	9.913758046691951677e+03	3.937186473783103224e+01	4.793926839589071420e+01	1.475856548416332181e+01	0.000000000000000000e+00	9.918724426717237293e+03	4.407706280899540019e+01	5.125353679178142841e+01	1.760046430165997577e+01	0.000000000000000000e+00
3.000000000000000000e+00	9.872951505214357894e+03	3.303861665097969080e+01	4.011535233899403607e+01	1.248693940425242843e+01	0.000000000000000000e+00	9.880517419273846826e+03	3.972764165882318110e+01	4.353684283616368589e+01	1.551430303545954814e+01	0.000000000000000000e+00	9.888083333333333940e+03	4.641666666666666430e+01	4.695833333333333570e+01	1.854166666666666785e+01	0.000000000000000000e+00	9.895649247392821053e+03	5.310569167451014749e+01	5.037982383050298552e+01	2.156903029787378756e+01	0.000000000000000000e+00	9.903215161452309985e+03	5.979471668235363779e+01	5.380131432767263533e+01	2.459639392908090727e+01	0.000000000000000000e+00
4.000000000000000000e+00	9.848314597674181641e+03	4.303903280626430927e+01	4.081269654282410642e+01	1.884055973322398359e+01	0.000000000000000000e+00	9.857469798837091730e+03	5.029034973646548679e+01	4.578134827141204966e+01	2.196194653327865964e+01	0.000000000000000000e+00	9.866625000000000000e+03	5.754166666666666430e+01	5.075000000000000000e+01	2.508333333333333215e+01	0.000000000000000000e+00	9.875780201162908270e+03	6.479298359686784181e+01	5.571865172858795034e+01	2.820472013338800465e+01	0.000000000000000000e+00	9.884935402325818359e+03	7.204430052706902643e+01	6.068730345717589358e+01	3.132610693344268071e+01	0.000000000000000000e+00
5.000000000000000000e+00	9.818843786065875975e+03	4.843869539267227253e+01	4.363654819931606710e+01	2.518928326222396308e+01	0.000000000000000000e+00	9.831630226366271017e+03	5.796934769633613627e+01	4.979744076632470495e+01	2.865714163111198332e+01	0.000000000000000000e+00	9.844416666666666060e+03	6.750000000000000000e+01	5.595833333333333570e+01	3.212500000000000000e+01	0.000000000000000000e+00	9.857203106967061103e+03	7.703065230366385663e+01	6.211922590034196645e+01	3.559285836888801668e+01	0.000000000000000000e+00	9.869989547267456146e+03	8.656130460732772747e+01	6.828011846735060431e+01	3.906071673777603337e+01	0.000000000000000000e+00
6.000000000000000000e+00	9.783998826310482400e+03	5.551894722660986048e+01	4.545838661560290461e+01	3.183496747734535859e+01	0.000000000000000000e+00	9.801749413155241200e+03	6.696780694663826239e+01	5.360419330780145231e+01	3.608415040533935070e+01	0.000000000000000000e+00	9.819500000000000000e+03	7.841666666666667140e+01	6.175000000000000000e+01	4.033333333333333570e+01	0.000000000000000000e+00	9.837250586844758800e+03	8.986552638669508042e+01	6.989580669219854769e+01	4.458251626132732071e+01	0.000000000000000000e+00	9.855001173689517600e+03	1.013143861067234752e+02	7.804161338439709539e+01	4.883169918932131282e+01	0.000000000000000000e+00
7.000000000000000000e+00	9.749282081590601592e+03	6.199250931580327517e+01	5.123524502058223362e+01	3.945865885913386961e+01	0.000000000000000000e+00	9.770974374128634736e+03	7.468375465790164469e+01	6.053428917695778466e+01	4.479182942956693836e+01	0.000000000000000000e+00	9.792666666666666060e+03	8.737500000000000000e+01	6.983333333333332860e+01	5.012500000000000000e+01	0.000000000000000000e+00	9.814358959204697385e+03	1.000662453420983553e+02	7.913237748970887253e+01	5.545817057043306164e+01	0.000000000000000000e+00	9.836051251742730528e+03	1.127574906841967248e+02	8.843142164608443068e+01	6.079134114086613039e+01	0.000000000000000000e+00
8.000000000000000000e+00	9.714353626075162538e+03	7.360396516762639862e+01	5.798331547851673662e+01	4.679192708587651595e+01	0.000000000000000000e+00	9.738239313037580359e+03	8.598948258381319931e+01	6.867915773925837186e+01	5.345846354293825442e+01	0.000000000000000000e+00	9.762125000000000000e+03	9.837500000000000000e+01	7.937500000000000000e+01	6.012500000000000000e+01	0.000000000000000000e+00	9.786010686962419641e+03	1.107605174161868007e+02	9.007084226074162814e+01	6.679153645706173847e+01	0.000000000000000000e+00	9.809896373924837462e+03	1.231460348323736014e+02	1.007666845214832563e+02	7.345807291412349116e+01	0.000000000000000000e+00
9.000000000000000000e+00	9.670108681709174562e+03	8.894931645397088005e+01	6.606057178843285271e+01	5.658674076673966624e+01	0.000000000000000000e+00	9.696471007521255160e+03	1.027663248936520972e+02	7.725945256088309065e+01	6.435587038336983312e+01	0.000000000000000000e+00	9.722833333333333940e+03	1.165833333333333286e+02	8.845833333333332860e+01	7.212500000000000000e+01	0.000000000000000000e+00	9.749195659145412719e+03	1.304003417730145600e+02	9.965721410578356654e+01	7.989412961663016688e+01	0.000000000000000000e+00	9.775557984957493318e+03	1.442173502126957771e+02	1.108560948782338045e+02	8.766325923326033376e+01	0.000000000000000000e+00
1.000000000000000000e+01	9.621777442210492154e+03	1.044716521613437976e+02	7.425103521665643314e+01	6.738572341399505206e+01	0.000000000000000000e+00	9.650951221105246077e+03	1.193608260806718988e+02	8.766718427499488087e+01	7.596369504033086173e+01	0.000000000000000000e+00	9.680125000000000000e+03	1.342500000000000000e+02	1.010833333333333286e+02	8.454166666666667140e+01	0.000000000000000000e+00	9.709298778894753923e+03	1.491391739193281012e+02	1.144994823916717763e+02	9.311963829300248108e+01	0.000000000000000000e+00	9.738472557789507846e+03	1.640283478386562024e+02	1.279156314500102241e+02	1.016976099193382908e+02	0.000000000000000000e+00
1.100000000000000000e+01	9.570367096367008344e+03	1.158728123199259983e+02	8.422607450484451874e+01	7.795609845453932962e+01	0.000000000000000000e+00	9.603537714850170232e+03	1.333322394932963277e+02	9.850887058575558797e+01	8.883221589393633622e+01	0.000000000000000000e+00	9.636708333333333940e+03	1.507916666666666572e+02	1.127916666666666714e+02	9.970833333333332860e+01	0.000000000000000000e+00	9.669878951816497647e+03	1.682510938400369866e+02	1.270744627475777548e+02	1.105844507727303210e+02	0.000000000000000000e+00	9.703049570299659536e+03	1.857105210134073161e+02	1.413572588284888241e+02	1.214605682121273276e+02	0.000000000000000000e+00
1.200000000000000000e+01	9.514470730390003155e+03	1.320674138533464372e+02	9.462035871135412890e+01	9.403953001486576113e+01	0.000000000000000000e+00	9.551193698528335517e+03	1.502837069266732328e+02	1.107060126890104073e+02	1.054155983407662234e+02	0.000000000000000000e+00	9.587916666666666060e+03	1.685000000000000000e+02	1.267916666666666714e+02	1.167916666666666714e+02	0.000000000000000000e+00	9.624639634804996604e+03	1.867162930733267672e+02	1.428773206443229356e+02	1.281677349925671194e+02	0.000000000000000000e+00	9.661362602943328966e+03	2.049325861466535628e+02	1.589629746219792139e+02	1.395438033184675817e+02	0.000000000000000000e+00
1.300000000000000000e+01	9.446338836658444052e+03	1.471719580052703122e+02	1.167694343542886202e+02	1.079341840806533810e+02	0.000000000000000000e+00	9.488294418329222026e+03	1.681693123359684989e+02	1.303430505104776387e+02	1.223004253736600191e+02	0.000000000000000000e+00	9.530250000000000000e+03	1.891666666666666572e+02	1.439166666666666572e+02	1.366666666666666572e+02	0.000000000000000000e+00	9.572205581670777974e+03	2.101640209973648155e+02	1.574902828228556757e+02	1.510329079596732811e+02	0.000000000000000000e+00	9.614161163341555948e+03	2.311613753280630021e+02	1.710638989790446942e+02	1.653991492526799334e+02	0.000000000000000000e+00
1.400000000000000000e+01	9.370588840737960709e+03	1.624423158724499672e+02	1.267367360626903974e+02	1.267176772849439033e+02	0.000000000000000000e+00	9.418502753702314294e+03	1.866169912695582980e+02	1.446392013646785415e+02	1.434838386424719658e+02	0.000000000000000000e+00	9.466416666666666060e+03	2.107916666666666572e+02	1.625416666666666572e+02	1.602500000000000000e+02	0.000000000000000000e+00	9.514330579631017827e+03	2.349663420637750164e+02	1.804441319686547729e+02	1.770161613575280342e+02	0.000000000000000000e+00	9.562244492595371412e+03	2.591410174608833472e+02	1.983465972706429170e+02	1.937823227150560967e+02	0.000000000000000000e+00
1.500000000000000000e+01	9.274039595022701178e+03	1.806373078887549184e+02	1.343208632647658760e+02	1.455171607122881881e+02	0.000000000000000000e+00	9.333540630844683619e+03	2.102561539443774734e+02	1.588270982990495952e+02	1.646335803561440798e+02	0.000000000000000000e+00	9.393041666666666060e+03	2.398750000000000000e+02	1.833333333333333428e+02	1.837500000000000000e+02	0.000000000000000000e+00	9.452542702488648501e+03	2.694938460556225550e+02	2.078395683676170904e+02	2.028664196438559202e+02	0.000000000000000000e+00	9.512043738310630943e+03	2.991126921112450532e+02	2.323458034019008096e+02	2.219828392877118119e+02	0.000000000000000000e+00
1.600000000000000000e+01	9.177246574004691865e+03	2.004512816085627946e+02	1.492026463516052104e+02	1.694400704225924699e+02	0.000000000000000000e+00	9.246164953669012903e+03	2.327048074709480545e+02	1.782054898424692908e+02	1.910950352112962207e+02	0.000000000000000000e+00	9.315083333333333940e+03	2.649583333333333144e+02	2.072083333333333428e+02	2.127500000000000000e+02	0.000000000000000000e+00	9.384001712997654977e+03	2.972118591957186027e+02	2.362111768241973948e+02	2.344049647887037793e+02	0.000000000000000000e+00	9.452920092661976014e+03	3.294653850581038341e+02	2.652140203150614752e+02	2.560599295774075586e+02	0.000000000000000000e+00
1.700000000000000000e+01	9.059825247050899634e+03	2.241229413090897538e+02	1.729931649267370517e+02	1.960408681832034574e+02	0.000000000000000000e+00	9.141412623525449817e+03	2.629156373212115341e+02	2.022049157967018687e+02	2.199579340916017429e+02	0.000000000000000000e+00	9.223000000000000000e+03	3.017083333333333144e+02	2.314166666666666572e+02	2.438750000000000000e+02	0.000000000000000000e+00	9.304587376474550183e+03	3.405010293454550947e+02	2.606284175366314457e+02	2.677920659083982855e+02	0.000000000000000000e+00	9.386174752949100366e+03	3.792937253575768750e+02	2.898401684065962627e+02	2.917091318167965142e+02	0.000000000000000000e+00
1.800000000000000000e+01	8.936090330494622322e+03	2.600187820525627558e+02	1.876626124641883848e+02	2.241079970902514447e+02	0.000000000000000000e+00	9.029628498580643281e+03	2.993218910262813779e+02	2.232063062320941924e+02	2.517831652117923795e+02	0.000000000000000000e+00	9.123166666666666060e+03	3.386250000000000000e+02	2.587500000000000000e+02	2.794583333333333144e+02	0.000000000000000000e+00	9.216704834752688839e+03	3.779281089737186221e+02	2.942936937679058360e+02	3.071335014548742492e+02	0.000000000000000000e+00	9.310243002838709799e+03	4.172312179474372442e+02	3.298373875358116152e+02	3.348086695764151841e+02	0.000000000000000000e+00
1.900000000000000000e+01	8.797848900033428436e+03	2.794762782114527226e+02	2.150879141570511308e+02	2.535234943334230024e+02	0.000000000000000000e+00	8.906611950016715127e+03	3.263214724390596757e+02	2.545022904118588940e+02	2.855325805000448440e+02	0.000000000000000000e+00	9.015375000000000000e+03	3.731666666666666856e+02	2.939166666666666856e+02	3.175416666666666856e+02	0.000000000000000000e+00	9.124138049983284873e+03	4.200118608942736955e+02	3.333310429214744772e+02	3.495507528332885272e+02	0.000000000000000000e+00	9.232901099966571564e+03	4.668570551218806486e+02	3.727454191762822120e+02	3.815598389999103688e+02	0.000000000000000000e+00
2.000000000000000000e+01	8.652346555534233630e+03	3.082963001586705332e+02	2.385390648593069045e+02	2.929380827310199606e+02	0.000000000000000000e+00	8.773798277767116815e+03	3.596273167460019522e+02	2.852486990963201379e+02	3.273857080321766375e+02	0.000000000000000000e+00	8.895250000000000000e+03	4.109583333333333144e+02	3.319583333333333144e+02	3.618333333333333144e+02	0.000000000000000000e+00	9.016701722232883185e+03	4.622893499206646766e+02	3.786679675703464909e+02	3.962809586344899913e+02	0.000000000000000000e+00	9.138153444465766370e+03	5.136203665079960956e+02	4.253776018073597243e+02	4.307285839356466681e+02	0.000000000000000000e+00
2.100000000000000000e+01	8.471050981649143068e+03	3.329138056150641773e+02	2.785784887127512661e+02	3.247509746644248025e+02	0.000000000000000000e+00	8.614233824157903655e+03	3.964777361408654315e+02	3.254350776897089759e+02	3.675004873322124013e+02	0.000000000000000000e+00	8.757416666666666060e+03	4.600416666666666856e+02	3.722916666666666856e+02	4.102500000000000000e+02	0.000000000000000000e+00	8.900599509175428466e+03	5.236055971924679397e+02	4.191482556436243954e+02	4.529995126677875987e+02	0.000000000000000000e+00	9.043782351684189052e+03	5.871695277182691370e+02	4.660048446205821051e+02	4.957490253355751975e+02	0.000000000000000000e+00
2.200000000000000000e+01	8.296750813347716758e+03	3.819216845271440661e+02	3.051252764378435813e+02	3.672260957064138438e+02	0.000000000000000000e+00	8.453104573340524439e+03	4.473983422635720331e+02	3.569376382189217907e+02	4.180713811865402363e+02	0.000000000000000000e+00	8.609458333333333940e+03	5.128750000000000000e+02	4.087500000000000000e+02	4.689166666666666856e+02	0.000000000000000000e+00	8.765812093326143440e+03	5.783516577364280238e+02	4.605623617810782093e+02	5.197619521467930781e+02	0.000000000000000000e+00	8.922165853318951122e+03	6.438283154728559339e+02	5.123747235621564187e+02	5.706072376269195274e+02	0.000000000000000000e+00
2.300000000000000000e+01	8.099230991566277226e+03	4.182969036761201664e+02	3.450279840129364857e+02	4.166243274659186682e+02	0.000000000000000000e+00	8.273386329116470733e+03	4.942109518380600548e+02	3.985764920064682428e+02	4.734163303996260197e+02	0.000000000000000000e+00	8.447541666666666060e+03	5.701250000000000000e+02	4.521250000000000000e+02	5.302083333333333712e+02	0.000000000000000000e+00	8.621697004216861387e+03	6.460390481619399452e+02	5.056735079935317572e+02	5.870003362670406659e+02	0.000000000000000000e+00	8.795852341767054895e+03	7.219530963238798904e+02	5.592220159870635143e+02	6.437923392007480743e+02	0.000000000000000000e+00
2.400000000000000000e+01	7.890641045034050876e+03	4.649777945524276674e+02	3.909505866864665791e+02	4.731466190127328559e+02	0.000000000000000000e+00	8.079883022517024983e+03	5.465097306095470913e+02	4.472044600098999467e+02	5.362608095063663995e+02	0.000000000000000000e+00	8.269125000000000000e+03	6.280416666666666288e+02	5.034583333333333144e+02	5.993750000000000000e+02	0.000000000000000000e+00	8.458366977482974107e+03	7.095736027237861663e+02	5.597122066567667389e+02	6.624891904936336005e+02	0.000000000000000000e+00	8.647608954965950034e+03	7.911055387809055901e+02	6.159660799802001065e+02	7.256033809872672009e+02	0.000000000000000000e+00
2.500000000000000000e+01	7.666568916666068617e+03	5.303160746201263009e+02	4.176140536797120149e+02	5.374501571898111933e+02	0.000000000000000000e+00	7.872617791666368248e+03	6.080538706433965217e+02	4.892653601731893218e+02	6.060375785949056535e+02	0.000000000000000000e+00	8.078666666666666970e+03	6.857916666666666288e+02	5.609166666666666288e+02	6.746250000000000000e+02	0.000000000000000000e+00	8.284715541666966601e+03	7.635294626899367358e+02	6.325679731601439926e+02	7.432124214050943465e+02	0.000000000000000000e+00	8.490764416667265323e+03	8.412672587132069566e+02	7.042192796536212427e+02	8.117998428101888067e+02	0.000000000000000000e+00
2.600000000000000000e+01	7.421922071491641873e+03	5.844288314800219268e+02	4.642017582746626658e+02	6.034944622684399747e+02	0.000000000000000000e+00	7.647815202412487452e+03	6.656310824066777059e+02	5.433508791373312761e+02	6.802263978008866161e+02	0.000000000000000000e+00	7.873708333333333030e+03	7.468333333333333712e+02	6.225000000000000000e+02	7.569583333333333712e+02	0.000000000000000000e+00	8.099601464254178609e+03	8.280355842599890366e+02	7.016491208626687239e+02	8.336902688657801264e+02	0.000000000000000000e+00	8.325494595175023278e+03	9.092378351866448156e+02	7.807982417253373342e+02	9.104222043982267678e+02	0.000000000000000000e+00
2.700000000000000000e+01	7.154887052199443133e+03	6.354214483888864606e+02	5.212121898190337106e+02	6.711471579373536542e+02	0.000000000000000000e+00	7.404089359433054597e+03	7.251898908611099159e+02	6.023560949095168553e+02	7.596985789686767703e+02	0.000000000000000000e+00	7.653291666666666970e+03	8.149583333333333712e+02	6.835000000000000000e+02	8.482500000000000000e+02	0.000000000000000000e+00	7.902493973900279343e+03	9.047267758055568265e+02	7.646439050904831447e+02	9.368014210313232297e+02	0.000000000000000000e+00	8.151696281133890807e+03	9.944952182777802818e+02	8.457878101809662894e+02	1.025352842062646459e+03	0.000000000000000000e+00
2.800000000000000000e+01	6.886458027725846478e+03	6.868354709299276237e+02	5.836136316640349833e+02	7.523208319783338993e+02	0.000000000000000000e+00	7.153458180529590209e+03	7.804385687982971831e+02	6.690984824986842341e+02	8.516187493225003209e+02	0.000000000000000000e+00	7.420458333333333030e+03	8.740416666666666288e+02	7.545833333333333712e+02	9.509166666666666288e+02	0.000000000000000000e+00	7.687458486137075852e+03	9.676447645350360744e+02	8.400681841679825084e+02	1.050214584010833050e+03	0.000000000000000000e+00	7.954458638940819583e+03	1.061247862403405634e+03	9.255530350026317592e+02	1.149512501354999358e+03	0.000000000000000000e+00
2.900000000000000000e+01	6.601257502256207772e+03	7.611930340490850995e+02	6.307793852053112005e+02	8.479500656665250062e+02	0.000000000000000000e+00	6.884503751128104341e+03	8.526590170245425497e+02	7.254938592693223427e+02	9.579333661665958743e+02	0.000000000000000000e+00	7.167750000000000000e+03	9.441250000000000000e+02	8.202083333333333712e+02	1.067916666666666742e+03	0.000000000000000000e+00	7.450996248871895659e+03	1.035590982975457337e+03	9.149228073973443998e+02	1.177899967166737724e+03	0.000000000000000000e+00	7.734242497743792228e+03	1.127056965950914901e+03	1.009637281461355542e+03	1.287883267666808479e+03	0.000000000000000000e+00
3.000000000000000000e+01	6.286319821979141125e+03	8.311449470782212074e+02	6.953951065400863172e+02	9.423554096522453847e+02	0.000000000000000000e+00	6.589951577656237532e+03	9.260308068724439181e+02	7.955725532700431586e+02	1.066052704826122635e+03	0.000000000000000000e+00	6.893583333333333030e+03	1.020916666666666629e+03	8.957500000000000000e+02	1.189750000000000000e+03	0.000000000000000000e+00	7.197215089010428528e+03	1.115802526460889339e+03	9.959274467299568414e+02	1.313447295173877365e+03	0.000000000000000000e+00	7.500846844687524936e+03	1.210688386255112164e+03	1.096104893459913683e+03	1.437144590347754729e+03	0.000000000000000000e+00
3.100000000000000000e+01	5.966914349449785732e+03	8.992417811915206585e+02	7.722803423907336082e+02	1.050116515318895154e+03	0.000000000000000000e+00	6.287582174724892866e+03	9.964125572624269580e+02	8.743485045287001185e+02	1.185933257659447690e+03	0.000000000000000000e+00	6.608250000000000000e+03	1.093583333333333258e+03	9.764166666666666288e+02	1.321750000000000000e+03	0.000000000000000000e+00	6.928917825275107134e+03	1.190754109404239671e+03	1.078484828804633253e+03	1.457566742340552310e+03	0.000000000000000000e+00	7.249585650550214268e+03	1.287924885475145857e+03	1.180552990942599536e+03	1.593383484681104846e+03	0.000000000000000000e+00
3.200000000000000000e+01	5.637286149682970063e+03	9.587712170427007550e+02	8.490755158767498187e+02	1.173986333844414276e+03	0.000000000000000000e+00	5.975809741508151092e+03	1.058593941854683635e+03	9.554544246050415950e+02	1.319701500255540395e+03	0.000000000000000000e+00	6.314333333333333030e+03	1.158416666666666742e+03	1.061833333333333258e+03	1.465416666666666742e+03	0.000000000000000000e+00	6.652856925158514969e+03	1.258239391478649850e+03	1.168212242061624920e+03	1.611131833077793090e+03	0.000000000000000000e+00	6.991380516983695998e+03	1.358062116290632730e+03	1.274591150789916810e+03	1.756846999488919209e+03	0.000000000000000000e+00
3.300000000000000000e+01	5.317450994159199581e+03	1.028061043540452829e+03	9.186534151207271179e+02	1.306019683501171130e+03	0.000000000000000000e+00	5.667079663746266306e+03	1.122155521770226414e+03	1.030639207560363502e+03	1.465218175083918823e+03	0.000000000000000000e+00	6.016708333333333030e+03	1.216250000000000000e+03	1.142625000000000000e+03	1.624416666666666742e+03	0.000000000000000000e+00	6.366337002920399755e+03	1.310344478229773586e+03	1.254610792439636498e+03	1.783615158249414662e+03	0.000000000000000000e+00	6.715965672507466479e+03	1.404438956459547171e+03	1.366596584879272996e+03	1.942813649832162355e+03	0.000000000000000000e+00
3.400000000000000000e+01	4.994684396453434601e+03	1.099548834019010883e+03	9.908651139925210600e+02	1.444532439782655501e+03	0.000000000000000000e+00	5.352383864893383361e+03	1.189170250342838926e+03	1.103786723662927216e+03	1.619474553224661122e+03	0.000000000000000000e+00	5.710083333333333030e+03	1.278791666666666742e+03	1.216708333333333258e+03	1.794416666666666742e+03	0.000000000000000000e+00	6.067782801773282699e+03	1.368413082990494559e+03	1.329629943003739299e+03	1.969358780108672363e+03	0.000000000000000000e+00	6.425482270213231459e+03	1.458034499314322602e+03	1.442551552674145569e+03	2.144300893550677756e+03	0.000000000000000000e+00
3.500000000000000000e+01	4.673631027907440512e+03	1.158050701425330772e+03	1.079848152851956911e+03	1.591500840382615024e+03	0.000000000000000000e+00	5.038253013953720256e+03	1.237650350712665386e+03	1.191986576425978456e+03	1.783625420191307512e+03	0.000000000000000000e+00	5.402875000000000000e+03	1.317250000000000000e+03	1.304125000000000000e+03	1.975750000000000000e+03	0.000000000000000000e+00	5.767496986046279744e+03	1.396849649287334614e+03	1.416263423574021544e+03	2.167874579808692488e+03	0.000000000000000000e+00	6.132118972092559488e+03	1.476449298574669228e+03	1.528401847148043089e+03	2.359999159617384976e+03	0.000000000000000000e+00
3.600000000000000000e+01	4.371338742338779412e+03	1.227019205580401376e+03	1.155572899358375025e+03	1.748209215080454896e+03	0.000000000000000000e+00	4.736356871169389706e+03	1.290947102790200688e+03	1.266848949679187399e+03	1.956917107540227335e+03	0.000000000000000000e+00	5.101375000000000000e+03	1.354875000000000000e+03	1.378125000000000000e+03	2.165625000000000000e+03	0.000000000000000000e+00	5.466393128830610294e+03	1.418802897209799312e+03	1.489401050320812601e+03	2.374332892459772665e+03	0.000000000000000000e+00	5.831411257661220588e+03	1.482730794419598624e+03	1.600677100641624975e+03	2.583040784919545331e+03	0.000000000000000000e+00
3.700000000000000000e+01	4.060949739485668943e+03	1.285190852043715267e+03	1.218341517069613701e+03	1.923868457153600275e+03	0.000000000000000000e+00	4.427412369742834926e+03	1.337532926021857520e+03	1.334858258534806737e+03	2.144371728576800251e+03	0.000000000000000000e+00	4.793875000000000000e+03	1.389875000000000000e+03	1.451375000000000000e+03	2.364875000000000000e+03	0.000000000000000000e+00	5.160337630257165074e+03	1.442217073978142480e+03	1.567891741465193263e+03	2.585378271423199749e+03	0.000000000000000000e+00	5.526800260514331057e+03	1.494559147956284733e+03	1.684408482930386299e+03	2.805881542846399498e+03	0.000000000000000000e+00
3.800000000000000000e+01	3.764711708747564444e+03	1.308041264215074989e+03	1.298776209209643866e+03	2.122392799978820221e+03	0.000000000000000000e+00	4.127835021040448737e+03	1.358728965440870752e+03	1.410533937938155304e+03	2.349863066656077081e+03	0.000000000000000000e+00	4.490958333333333030e+03	1.409416666666666742e+03	1.522291666666666742e+03	2.577333333333333485e+03	0.000000000000000000e+00	4.854081645626217323e+03	1.460104367892462733e+03	1.634049395395178180e+03	2.804803600010589889e+03	0.000000000000000000e+00	5.217204957919101616e+03	1.510792069118258496e+03	1.745807124123689619e+03	3.032273866687846748e+03	0.000000000000000000e+00
3.900000000000000000e+01	3.479360983011541975e+03	1.315776034220388283e+03	1.380384051574266095e+03	2.309086405310736609e+03	0.000000000000000000e+00	3.839263824839104473e+03	1.365867183776860884e+03	1.483379525787133161e+03	2.553793202655368077e+03	0.000000000000000000e+00	4.199166666666666970e+03	1.415958333333333258e+03	1.586375000000000000e+03	2.798500000000000000e+03	0.000000000000000000e+00	4.559069508494229922e+03	1.466049482889805631e+03	1.689370474212866839e+03	3.043206797344631923e+03	0.000000000000000000e+00	4.918972350321791964e+03	1.516140632446278232e+03	1.792365948425733905e+03	3.287913594689263391e+03	0.000000000000000000e+00
4.000000000000000000e+01	3.209882715908778209e+03	1.314275834536483671e+03	1.464579662620386443e+03	2.513086281950329067e+03	0.000000000000000000e+00	3.561337191287722362e+03	1.366367083934908578e+03	1.553852331310193222e+03	2.769355640975164533e+03	0.000000000000000000e+00	3.912791666666666515e+03	1.418458333333333258e+03	1.643125000000000000e+03	3.025625000000000000e+03	0.000000000000000000e+00	4.264246142045611123e+03	1.470549582731757937e+03	1.732397668689806778e+03	3.281894359024835467e+03	0.000000000000000000e+00	4.615700617424554366e+03	1.522640832130182844e+03	1.821670337379613557e+03	3.538163718049670933e+03	0.000000000000000000e+00
4.100000000000000000e+01	2.957539213581952936e+03	1.335884935504822579e+03	1.532612242284605600e+03	2.724263534044943299e+03	0.000000000000000000e+00	3.296540440124309953e+03	1.375067467752411176e+03	1.611951954475636285e+03	2.991590100355804680e+03	0.000000000000000000e+00	3.635541666666666515e+03	1.414250000000000000e+03	1.691291666666666742e+03	3.258916666666666515e+03	0.000000000000000000e+00	3.974542893209023077e+03	1.453432532247588824e+03	1.770631378857697200e+03	3.526243232977528351e+03	0.000000000000000000e+00	4.313544119751380094e+03	1.492615064495177421e+03	1.849971091048727885e+03	3.793569799288389731e+03	0.000000000000000000e+00
4.200000000000000000e+01	2.720233345601312976e+03	1.315541342616454131e+03	1.589862507899068532e+03	2.954549858791517181e+03	0.000000000000000000e+00	3.044304172800656488e+03	1.357062337974893808e+03	1.660743753949534266e+03	3.227983262729091621e+03	0.000000000000000000e+00	3.368375000000000000e+03	1.398583333333333258e+03	1.731625000000000000e+03	3.501416666666666515e+03	0.000000000000000000e+00	3.692445827199343512e+03	1.440104328691772707e+03	1.802506246050465734e+03	3.774850070604241409e+03	0.000000000000000000e+00	4.016516654398687024e+03	1.481625324050212384e+03	1.873387492100931468e+03	4.048283474541815849e+03	0.000000000000000000e+00
4.300000000000000000e+01	2.502400233592812583e+03	1.275877943472768266e+03	1.622793696786331111e+03	3.194663467187533115e+03	0.000000000000000000e+00	2.810762616796406292e+03	1.321293138403050762e+03	1.692917681726498813e+03	3.472894233593766785e+03	0.000000000000000000e+00	3.119125000000000000e+03	1.366708333333333258e+03	1.763041666666666742e+03	3.751125000000000000e+03	0.000000000000000000e+00	3.427487383203593708e+03	1.412123528263615754e+03	1.833165651606834672e+03	4.029355766406233215e+03	0.000000000000000000e+00	3.735849766407187417e+03	1.457538723193898250e+03	1.903289636547002374e+03	4.307586532812466430e+03	0.000000000000000000e+00
4.400000000000000000e+01	2.310609573400420686e+03	1.224010502451016464e+03	1.662446349515702423e+03	3.441410453413044706e+03	0.000000000000000000e+00	2.599138120033543601e+03	1.274921917892174861e+03	1.722389841424517726e+03	3.722788560039855838e+03	0.000000000000000000e+00	2.887666666666666515e+03	1.325833333333333258e+03	1.782333333333333258e+03	4.004166666666666515e+03	0.000000000000000000e+00	3.176195213299789430e+03	1.376744748774491654e+03	1.842276825242148789e+03	4.285544773293477192e+03	0.000000000000000000e+00	3.464723759932912344e+03	1.427656164215650051e+03	1.902220317150964092e+03	4.566922879920288324e+03	0.000000000000000000e+00
4.500000000000000000e+01	2.115993354555373116e+03	1.168434942926875010e+03	1.669911045326280146e+03	3.691898804768212358e+03	0.000000000000000000e+00	2.388934177277686558e+03	1.227800804796770990e+03	1.731372189329806815e+03	3.975011902384106179e+03	0.000000000000000000e+00	2.661875000000000000e+03	1.287166666666666742e+03	1.792833333333333258e+03	4.258125000000000000e+03	0.000000000000000000e+00	2.934815822722313442e+03	1.346532528536562495e+03	1.854294477336859700e+03	4.541238097615893821e+03	0.000000000000000000e+00	3.207756645444626884e+03	1.405898390406458475e+03	1.915755621340386369e+03	4.824351195231787642e+03	0.000000000000000000e+00
4.600000000000000000e+01	1.955158823671416485e+03	1.101254033933234496e+03	1.684294591260241305e+03	3.942388353526350329e+03	0.000000000000000000e+00	2.207287745169041500e+03	1.170543683633283763e+03	1.737126462296787395e+03	4.226590010096508195e+03	0.000000000000000000e+00	2.459416666666666515e+03	1.239833333333333258e+03	1.789958333333333258e+03	4.510791666666666970e+03	0.000000000000000000e+00	2.711545588164291530e+03	1.309122983033382752e+03	1.842790204369879120e+03	4.794993323236825745e+03	0.000000000000000000e+00	2.963674509661916545e+03	1.378412632733432019e+03	1.895622075406425211e+03	5.079194979806983611e+03	0.000000000000000000e+00
4.700000000000000000e+01	1.803322690741063070e+03	1.025953322725623593e+03	1.686212348031484908e+03	4.187430133558375019e+03	0.000000000000000000e+00	2.037578012037198278e+03	1.105559994696145168e+03	1.733022840682409196e+03	4.475298400112520540e+03	0.000000000000000000e+00	2.271833333333333485e+03	1.185166666666666742e+03	1.779833333333333258e+03	4.763166666666666970e+03	0.000000000000000000e+00	2.506088654629468692e+03	1.264773338637188317e+03	1.826643825984257319e+03	5.051034933220813400e+03	0.000000000000000000e+00	2.740343975925603900e+03	1.344380010607709892e+03	1.873454318635181608e+03	5.338903199774958921e+03	0.000000000000000000e+00
4.800000000000000000e+01	1.656978484708170299e+03	9.688302891974741442e+02	1.665354265827003019e+03	4.440418935229879025e+03	0.000000000000000000e+00	1.878301742354085036e+03	1.049102644598737015e+03	1.710218799580168252e+03	4.728167800948272998e+03	0.000000000000000000e+00	2.099625000000000000e+03	1.129375000000000000e+03	1.755083333333333258e+03	5.015916666666666970e+03	0.000000000000000000e+00	2.320948257645914964e+03	1.209647355401262985e+03	1.799947867086498263e+03	5.303665532385060942e+03	0.000000000000000000e+00	2.542271515291829928e+03	1.289919710802525969e+03	1.844812400839663496e+03	5.591414398103454914e+03	0.000000000000000000e+00
4.900000000000000000e+01	1.532637646810329215e+03	9.051546186633760271e+02	1.621370577922428083e+03	4.688751519524472315e+03	0.000000000000000000e+00	1.737485490071831236e+03	9.862856426650214416e+02	1.674372788961214155e+03	4.975813259762236157e+03	0.000000000000000000e+00	1.942333333333333258e+03	1.067416666666666742e+03	1.727375000000000000e+03	5.262875000000000000e+03	0.000000000000000000e+00	2.147181176594835051e+03	1.148547690668312043e+03	1.780377211038785845e+03	5.549936740237763843e+03	0.000000000000000000e+00	2.352029019856337072e+03	1.229678714669957571e+03	1.833379422077571917e+03	5.836998480475527685e+03	0.000000000000000000e+00
5.000000000000000000e+01	1.423249889770739173e+03	8.281224654618418981e+02	1.580548595993200934e+03	4.944662596435414343e+03	0.000000000000000000e+00	1.612249944885369587e+03	9.115195660642542634e+02	1.637170131329933838e+03	5.227352131551040657e+03	0.000000000000000000e+00	1.801250000000000000e+03	9.949166666666666288e+02	1.693791666666666742e+03	5.510041666666666970e+03	0.000000000000000000e+00	1.990250055114630413e+03	1.078313767269079108e+03	1.750413202003399647e+03	5.792731201782293283e+03	0.000000000000000000e+00	2.179250110229260827e+03	1.161710867871491246e+03	1.807034737340132551e+03	6.075420736897919596e+03	0.000000000000000000e+00
5.100000000000000000e+01	1.326379298166062654e+03	7.639187293855753751e+02	1.523000546091168189e+03	5.179667493156475757e+03	0.000000000000000000e+00	1.498043815749698069e+03	8.480843646927876307e+02	1.586583606378917466e+03	5.463771246578237879e+03	0.000000000000000000e+00	1.669708333333333258e+03	9.322500000000000000e+02	1.650166666666666742e+03	5.747875000000000000e+03	0.000000000000000000e+00	1.841372850916968446e+03	1.016415635307212369e+03	1.713749726954416019e+03	6.031978753421762121e+03	0.000000000000000000e+00	2.013037368500603861e+03	1.100581270614424739e+03	1.777332787242165296e+03	6.316082506843524243e+03	0.000000000000000000e+00
5.200000000000000000e+01	1.242367726580793260e+03	6.955588590016163835e+02	1.451097121712301032e+03	5.423372074396444987e+03	0.000000000000000000e+00	1.398892196623729888e+03	7.804044295008081917e+02	1.524027727522817031e+03	5.702873537198222948e+03	0.000000000000000000e+00	1.555416666666666742e+03	8.652500000000000000e+02	1.596958333333333258e+03	5.982375000000000000e+03	0.000000000000000000e+00	1.711941136709603597e+03	9.500955704991918083e+02	1.669888939143849484e+03	6.261876462801777052e+03	0.000000000000000000e+00	1.868465606752540225e+03	1.034941140998383617e+03	1.742819544954365483e+03	6.541377925603555013e+03	0.000000000000000000e+00
5.300000000000000000e+01	1.163380420692773441e+03	6.388964946063895241e+02	1.394510209954168204e+03	5.668862984269134358e+03	0.000000000000000000e+00	1.307502710346386721e+03	7.217607473031947620e+02	1.466817604977084102e+03	5.936743992134567634e+03	0.000000000000000000e+00	1.451625000000000000e+03	8.046250000000000000e+02	1.539125000000000000e+03	6.204625000000000000e+03	0.000000000000000000e+00	1.595747289653613279e+03	8.874892526968052380e+02	1.611432395022915898e+03	6.472506007865432366e+03	0.000000000000000000e+00	1.739869579307226559e+03	9.703535053936104759e+02	1.683739790045831796e+03	6.740387015730865642e+03	0.000000000000000000e+00
5.400000000000000000e+01	1.092005076256793927e+03	5.812128315021011531e+02	1.324702813894843302e+03	5.898217320627617482e+03	0.000000000000000000e+00	1.225044204795063706e+03	6.618772490843838341e+02	1.398622240280755022e+03	6.162525326980475256e+03	0.000000000000000000e+00	1.358083333333333258e+03	7.425416666666666288e+02	1.472541666666666742e+03	6.426833333333333030e+03	0.000000000000000000e+00	1.491122461871602809e+03	8.232060842489494235e+02	1.546461093052578462e+03	6.691141339686190804e+03	0.000000000000000000e+00	1.624161590409872588e+03	9.038705018312321045e+02	1.620380519438490182e+03	6.955449346039048578e+03	0.000000000000000000e+00
5.500000000000000000e+01	1.031347008178486021e+03	5.303106241915838837e+02	1.247063717816680764e+03	6.123833926048548165e+03	0.000000000000000000e+00	1.152111004089242897e+03	6.070719787624586843e+02	1.327698525575007125e+03	6.379396129690941052e+03	0.000000000000000000e+00	1.272875000000000000e+03	6.838333333333333712e+02	1.408333333333333258e+03	6.634958333333333030e+03	0.000000000000000000e+00	1.393638995910757103e+03	7.605946879042080582e+02	1.488968141091659390e+03	6.890520536975725008e+03	0.000000000000000000e+00	1.514402991821513979e+03	8.373560424750828588e+02	1.569602948849985751e+03	7.146082740618117896e+03	0.000000000000000000e+00
5.600000000000000000e+01	9.716793409866975253e+02	4.846285757800582132e+02	1.176716818151948473e+03	6.329020059107551788e+03	0.000000000000000000e+00	1.084443837160015391e+03	5.566059545566957922e+02	1.261066742409307608e+03	6.578905862887109834e+03	0.000000000000000000e+00	1.197208333333333258e+03	6.285833333333333712e+02	1.345416666666666742e+03	6.828791666666666970e+03	0.000000000000000000e+00	1.309972829506651124e+03	7.005607121099709502e+02	1.429766590924025877e+03	7.078677470446224106e+03	0.000000000000000000e+00	1.422737325679968990e+03	7.725380908866085292e+02	1.514116515181385012e+03	7.328563274225782152e+03	0.000000000000000000e+00
5.700000000000000000e+01	9.250086023295701807e+02	4.353235312149031984e+02	1.108306174449527362e+03	6.541370369384331752e+03	0.000000000000000000e+00	1.028337634498118405e+03	5.052867656074515708e+02	1.190903087224763567e+03	6.780476851358832391e+03	0.000000000000000000e+00	1.131666666666666742e+03	5.752500000000000000e+02	1.273500000000000000e+03	7.019583333333333030e+03	0.000000000000000000e+00	1.234995698835215080e+03	6.452132343925484292e+02	1.356096912775236433e+03	7.258689815307833669e+03	0.000000000000000000e+00	1.338324731003763418e+03	7.151764687850968585e+02	1.438693825550472638e+03	7.497796297282334308e+03	0.000000000000000000e+00
5.800000000000000000e+01	8.787434117164008285e+02	3.913848134441259390e+02	1.038643780104326197e+03	6.738852176608506852e+03	0.000000000000000000e+00	9.754550391915338423e+02	4.582549067220629695e+02	1.122301056718829841e+03	6.967801088304253426e+03	0.000000000000000000e+00	1.072166666666666742e+03	5.251250000000000000e+02	1.205958333333333258e+03	7.196750000000000000e+03	0.000000000000000000e+00	1.168878294141799643e+03	5.919950932779370305e+02	1.289615609947836674e+03	7.425698911695746574e+03	0.000000000000000000e+00	1.265589921616932543e+03	6.588651865558740610e+02	1.373272886562340318e+03	7.654647823391493148e+03	0.000000000000000000e+00
5.900000000000000000e+01	8.388393135513721290e+02	3.520812672917265900e+02	9.696692406884266120e+02	6.922413850613668728e+03	0.000000000000000000e+00	9.282529901090193789e+02	4.148948003125299238e+02	1.056001287010879878e+03	7.142352758640167849e+03	0.000000000000000000e+00	1.017666666666666629e+03	4.777083333333333144e+02	1.142333333333333258e+03	7.362291666666666970e+03	0.000000000000000000e+00	1.107080343224313765e+03	5.405218663541367050e+02	1.228665379655786637e+03	7.582230574693166091e+03	0.000000000000000000e+00	1.196494019781961015e+03	6.033353993749400388e+02	1.314997425978239789e+03	7.802169482719665211e+03	0.000000000000000000e+00
6.000000000000000000e+01	7.981392222723577561e+02	3.206884996513753094e+02	9.041471540072600419e+02	7.100232861985223280e+03	0.000000000000000000e+00	8.833404444695121356e+02	3.772400831590210259e+02	9.909902436702966497e+02	7.310033097659278610e+03	0.000000000000000000e+00	9.685416666666666288e+02	4.337916666666666856e+02	1.077833333333333258e+03	7.519833333333333030e+03	0.000000000000000000e+00	1.053742888863821008e+03	4.903432501743123453e+02	1.164676422996369865e+03	7.729633569007387450e+03	0.000000000000000000e+00	1.138944111060975501e+03	5.468948336819580618e+02	1.251519512659406473e+03	7.939433804681442780e+03	0.000000000000000000e+00
6.100000000000000000e+01	7.650413620542507260e+02	2.935200586142678958e+02	8.453152501244451287e+02	7.274243690678898020e+03	0.000000000000000000e+00	8.448331810271253062e+02	3.438016959738006335e+02	9.302617917288891931e+02	7.470163512006115525e+03	0.000000000000000000e+00	9.246250000000000000e+02	3.940833333333333144e+02	1.015208333333333371e+03	7.666083333333333030e+03	0.000000000000000000e+00	1.004416818972874694e+03	4.443649706928659953e+02	1.100154874937777549e+03	7.862003154660550535e+03	0.000000000000000000e+00	1.084208637945749388e+03	4.946466080523987330e+02	1.185101416542221614e+03	8.057922975987768041e+03	0.000000000000000000e+00
6.200000000000000000e+01	7.369517523943886772e+02	2.693786446988736429e+02	7.759819563419168844e+02	7.435658813541022027e+03	0.000000000000000000e+00	8.118092095305275961e+02	3.142726556827701643e+02	8.606576448376250710e+02	7.622246073437177074e+03	0.000000000000000000e+00	8.866666666666666288e+02	3.591666666666666856e+02	9.453333333333333712e+02	7.808833333333333030e+03	0.000000000000000000e+00	9.615241238028056614e+02	4.040606776505632070e+02	1.030009021829041558e+03	7.995420593229488986e+03	0.000000000000000000e+00	1.036381580938944580e+03	4.489546886344597283e+02	1.114684710324749858e+03	8.182007853125644033e+03	0.000000000000000000e+00
6.300000000000000000e+01	7.131400865909016602e+02	2.400083889216060129e+02	7.116810081381079272e+02	7.574102056114149491e+03	0.000000000000000000e+00	7.833617099621175157e+02	2.824833611274696636e+02	7.977780040690539636e+02	7.755842694723741261e+03	0.000000000000000000e+00	8.535833333333333712e+02	3.249583333333333144e+02	8.838750000000000000e+02	7.937583333333333030e+03	0.000000000000000000e+00	9.238049567045492267e+02	3.674333055391969651e+02	9.699719959309460364e+02	8.119323971942924800e+03	0.000000000000000000e+00	9.940265800757650823e+02	4.099082777450606159e+02	1.056068991861892073e+03	8.301064610552515660e+03	0.000000000000000000e+00
6.400000000000000000e+01	6.905249600706625870e+02	2.133993275914895378e+02	6.572578685003595638e+02	7.712505486187871611e+03	0.000000000000000000e+00	7.561791467019979791e+02	2.529288304624114403e+02	7.418164342501797819e+02	7.885919409760602321e+03	0.000000000000000000e+00	8.218333333333333712e+02	2.924583333333333144e+02	8.263750000000000000e+02	8.059333333333333030e+03	0.000000000000000000e+00	8.874875199646687634e+02	3.319878362042551885e+02	9.109335657498202181e+02	8.232747256906064649e+03	0.000000000000000000e+00	9.531417065960041555e+02	3.715173390751771194e+02	9.954921314996404362e+02	8.406161180478795359e+03	0.000000000000000000e+00
6.500000000000000000e+01	6.666469842080834951e+02	1.890943660710867675e+02	6.039455120858458486e+02	7.846749703289385252e+03	0.000000000000000000e+00	7.293443254373751188e+02	2.289430163688767266e+02	6.843477560429229243e+02	8.010583184978026111e+03	0.000000000000000000e+00	7.920416666666666288e+02	2.687916666666666856e+02	7.647500000000000000e+02	8.174416666666666970e+03	0.000000000000000000e+00	8.547390078959581388e+02	3.086403169644566447e+02	8.451522439570770757e+02	8.338250148355307829e+03	0.000000000000000000e+00	9.174363491252497624e+02	3.484889672622466037e+02	9.255544879141541514e+02	8.502083630043947778e+03	0.000000000000000000e+00
6.600000000000000000e+01	6.503594935142904205e+02	1.666801940787377134e+02	5.617577087069971640e+02	7.972691310447792603e+03	0.000000000000000000e+00	7.085547467571452671e+02	2.045692637060355139e+02	6.363580210201652108e+02	8.126262321890563726e+03	0.000000000000000000e+00	7.667500000000000000e+02	2.424583333333333428e+02	7.109583333333333712e+02	8.279833333333333940e+03	0.000000000000000000e+00	8.249452532428547329e+02	2.803474029606311433e+02	7.855586456465015317e+02	8.433404344776105063e+03	0.000000000000000000e+00	8.831405064857095795e+02	3.182364725879289722e+02	8.601589579596695785e+02	8.586975356218874367e+03	0.000000000000000000e+00
6.700000000000000000e+01	6.336084673545550459e+02	1.500473121398852072e+02	5.112721163258112824e+02	8.086339475460521498e+03	0.000000000000000000e+00	6.885334003439442085e+02	1.845653227366092608e+02	5.844277248295722984e+02	8.233107237730260749e+03	0.000000000000000000e+00	7.434583333333333712e+02	2.190833333333333428e+02	6.575833333333333712e+02	8.379875000000000000e+03	0.000000000000000000e+00	7.983832663227225339e+02	2.536013439300574248e+02	7.307389418370944441e+02	8.526642762269739251e+03	0.000000000000000000e+00	8.533081993121116966e+02	2.881193545267814784e+02	8.038945503408554032e+02	8.673410524539478502e+03	0.000000000000000000e+00
6.800000000000000000e+01	6.164242784889546556e+02	1.384088788857238796e+02	4.690748363501089102e+02	8.197160037094728978e+03	0.000000000000000000e+00	6.693371392444772709e+02	1.675586061095286254e+02	5.395165848417211691e+02	8.334121685214031459e+03	0.000000000000000000e+00	7.222500000000000000e+02	1.967083333333333428e+02	6.099583333333333712e+02	8.471083333333333940e+03	0.000000000000000000e+00	7.751628607555227291e+02	2.258580605571380602e+02	6.804000818249455733e+02	8.608044981452636421e+03	0.000000000000000000e+00	8.280757215110453444e+02	2.550077877809428060e+02	7.508418303165578891e+02	8.745006629571938902e+03	0.000000000000000000e+00
6.900000000000000000e+01	6.010907577521863914e+02	1.256132752732564200e+02	4.339139957542805632e+02	8.306644826335890684e+03	0.000000000000000000e+00	6.523578788760931957e+02	1.516399709699615244e+02	4.981028312104735960e+02	8.431530746501279282e+03	0.000000000000000000e+00	7.036250000000000000e+02	1.776666666666666572e+02	5.622916666666666288e+02	8.556416666666666060e+03	0.000000000000000000e+00	7.548921211239068043e+02	2.036933623633717900e+02	6.264805021228596615e+02	8.681302586832052839e+03	0.000000000000000000e+00	8.061592422478136086e+02	2.297200580600768944e+02	6.906693375790526943e+02	8.806188506997441436e+03	0.000000000000000000e+00
7.000000000000000000e+01	5.909541341075033642e+02	1.117894994879977446e+02	3.948521879515706132e+02	8.393334657873956530e+03	0.000000000000000000e+00	6.388104003870849965e+02	1.366239164106655437e+02	4.570927606424519922e+02	8.512938162270311295e+03	0.000000000000000000e+00	6.866666666666666288e+02	1.614583333333333428e+02	5.193333333333333712e+02	8.632541666666666060e+03	0.000000000000000000e+00	7.345229329462482610e+02	1.862927502560011419e+02	5.815739060242146934e+02	8.752145171063020825e+03	0.000000000000000000e+00	7.823791992258298933e+02	2.111271671786689410e+02	6.438144787150961292e+02	8.871748675459375590e+03	0.000000000000000000e+00
7.100000000000000000e+01	5.776683433527798570e+02	1.017739492065677211e+02	3.619796990138759156e+02	8.476840429245945415e+03	0.000000000000000000e+00	6.245216716763899285e+02	1.240953079366171892e+02	4.208856828402713290e+02	8.589628547956306647e+03	0.000000000000000000e+00	6.713750000000000000e+02	1.464166666666666572e+02	4.797916666666666856e+02	8.702416666666666060e+03	0.000000000000000000e+00	7.182283283236100715e+02	1.687380253967161252e+02	5.386976504930620422e+02	8.815204785377025473e+03	0.000000000000000000e+00	7.650816566472201430e+02	1.910593841267655932e+02	5.976036343194574556e+02	8.927992904087386705e+03	0.000000000000000000e+00
7.200000000000000000e+01	5.654570003144377779e+02	9.363327712201859754e+01	3.326678498401632851e+02	8.561996598410614752e+03	0.000000000000000000e+00	6.110410001572189458e+02	1.133999718943426274e+02	3.869589249200816425e+02	8.665477465871974346e+03	0.000000000000000000e+00	6.566250000000000000e+02	1.331666666666666572e+02	4.412500000000000000e+02	8.768958333333333940e+03	0.000000000000000000e+00	7.022089998427810542e+02	1.529333614389906870e+02	4.955410750799183575e+02	8.872439200794693534e+03	0.000000000000000000e+00	7.477929996855622221e+02	1.727000562113147168e+02	5.498321501598367149e+02	8.975920068256053128e+03	0.000000000000000000e+00
7.300000000000000000e+01	5.565533262745026377e+02	8.283676704693912995e+01	3.009463481799118654e+02	8.633726321142668894e+03	0.000000000000000000e+00	6.009224964705846332e+02	1.015433835234695721e+02	3.529523407566226183e+02	8.731613160571334447e+03	0.000000000000000000e+00	6.452916666666666288e+02	1.202500000000000000e+02	4.049583333333333144e+02	8.829500000000000000e+03	0.000000000000000000e+00	6.896608368627486243e+02	1.389566164765304279e+02	4.569643259100440105e+02	8.927386839428665553e+03	0.000000000000000000e+00	7.340300070588306198e+02	1.576632329530608558e+02	5.089703184867547634e+02	9.025273678857331106e+03	0.000000000000000000e+00
7.400000000000000000e+01	5.494442984378541723e+02	7.266715004192244010e+01	2.762434024049077834e+02	8.701859895388093719e+03	0.000000000000000000e+00	5.917221492189271430e+02	9.062524168762789145e+01	3.246633678691205773e+02	8.793096614360712920e+03	0.000000000000000000e+00	6.340000000000000000e+02	1.085833333333333286e+02	3.730833333333333144e+02	8.884333333333333940e+03	0.000000000000000000e+00	6.762778507810728570e+02	1.265414249790387657e+02	4.215032987975460514e+02	8.975570052305954960e+03	0.000000000000000000e+00	7.185557015621458277e+02	1.444995166247442171e+02	4.699232642617588454e+02	9.066806771278574161e+03	0.000000000000000000e+00
7.500000000000000000e+01	5.407726887332717070e+02	6.457043652282385438e+01	2.524275301440945327e+02	8.762729498009757663e+03	0.000000000000000000e+00	5.824696776999692247e+02	8.109771826141192719e+01	2.971720984053806092e+02	8.849510582338212771e+03	0.000000000000000000e+00	6.241666666666666288e+02	9.762500000000000000e+01	3.419166666666666856e+02	8.936291666666666060e+03	0.000000000000000000e+00	6.658636556333640328e+02	1.141522817385880728e+02	3.866612349279527621e+02	9.023072750995119350e+03	0.000000000000000000e+00	7.075606446000615506e+02	1.306795634771761456e+02	4.314058031892388385e+02	9.109853835323574458e+03	0.000000000000000000e+00
7.600000000000000000e+01	5.348652841581229040e+02	5.725801386054457254e+01	2.246827771598090919e+02	8.816141550763832129e+03	0.000000000000000000e+00	5.748493087457280808e+02	7.269150693027228272e+01	2.695080552465711889e+02	8.899424942048583034e+03	0.000000000000000000e+00	6.148333333333333712e+02	8.812500000000000000e+01	3.143333333333333144e+02	8.982708333333333940e+03	0.000000000000000000e+00	6.548173579209386617e+02	1.035584930697277173e+02	3.591586114200954398e+02	9.065991724618084845e+03	0.000000000000000000e+00	6.948013825085438384e+02	1.189919861394554346e+02	4.039838895068575084e+02	9.149275115902835751e+03	0.000000000000000000e+00
7.700000000000000000e+01	5.271941679339837492e+02	5.159855350100055915e+01	2.015103972955430436e+02	8.865571962209625781e+03	0.000000000000000000e+00	5.667845839669919314e+02	6.565344341716694032e+01	2.449218653144381790e+02	8.945577647771480770e+03	0.000000000000000000e+00	6.063750000000000000e+02	7.970833333333332860e+01	2.883333333333333144e+02	9.025583333333333940e+03	0.000000000000000000e+00	6.459654160330080686e+02	9.376322324949971687e+01	3.317448013522284782e+02	9.105589018895187110e+03	0.000000000000000000e+00	6.855558320660162508e+02	1.078181131656660909e+02	3.751562693711235852e+02	9.185594704457042099e+03	0.000000000000000000e+00
7.800000000000000000e+01	5.224113321697119545e+02	4.374182367948069583e+01	1.829780881738104483e+02	8.911763239600139059e+03	0.000000000000000000e+00	5.610598327515226629e+02	5.712091183974034436e+01	2.239265440869052100e+02	8.988339953133401650e+03	0.000000000000000000e+00	5.997083333333333712e+02	7.050000000000000000e+01	2.648750000000000000e+02	9.064916666666666060e+03	0.000000000000000000e+00	6.383568339151440796e+02	8.387908816025965564e+01	3.058234559130947900e+02	9.141493380199930471e+03	0.000000000000000000e+00	6.770053344969547879e+02	9.725817632051931128e+01	3.467719118261895801e+02	9.218070093733193062e+03	0.000000000000000000e+00
7.900000000000000000e+01	5.178647675787973412e+02	4.109499035242617992e+01	1.732990279151023287e+02	8.959212146021323861e+03	0.000000000000000000e+00	5.557032171227319850e+02	5.196416184287976137e+01	2.087328472908844788e+02	9.029335239677327991e+03	0.000000000000000000e+00	5.935416666666666288e+02	6.283333333333333570e+01	2.441666666666666572e+02	9.099458333333333940e+03	0.000000000000000000e+00	6.313801162106012725e+02	7.370250482378691004e+01	2.796004860424488356e+02	9.169581426989339889e+03	0.000000000000000000e+00	6.692185657545359163e+02	8.457167631424049148e+01	3.150343054182309857e+02	9.239704520645344019e+03	0.000000000000000000e+00
8.000000000000000000e+01	5.130856094735246415e+02	3.442192504454102675e+01	1.592255789179213821e+02	9.000284595711433212e+03	0.000000000000000000e+00	5.504594714034290064e+02	4.539846252227051338e+01	1.911336227922940338e+02	9.066517297855716606e+03	0.000000000000000000e+00	5.878333333333333712e+02	5.637500000000000000e+01	2.230416666666666572e+02	9.132750000000000000e+03	0.000000000000000000e+00	6.252071952632377361e+02	6.735153747772949373e+01	2.549497105410392805e+02	9.198982702144283394e+03	0.000000000000000000e+00	6.625810571931421009e+02	7.832807495545897325e+01	2.868577544154119323e+02	9.265215404288566788e+03	0.000000000000000000e+00
8.100000000000000000e+01	5.085017728180361587e+02	3.146656750057417185e+01	1.435249354681526199e+02	9.036894913865195122e+03	0.000000000000000000e+00	5.449800530756847365e+02	4.179578375028708592e+01	1.733874677340763242e+02	9.100030790265931500e+03	0.000000000000000000e+00	5.814583333333333712e+02	5.212500000000000000e+01	2.032500000000000000e+02	9.163166666666666060e+03	0.000000000000000000e+00	6.179366135909820059e+02	6.245421624971291408e+01	2.331125322659236758e+02	9.226302543067400620e+03	0.000000000000000000e+00	6.544148938486305269e+02	7.278343249942582815e+01	2.629750645318473516e+02	9.289438419468136999e+03	0.000000000000000000e+00
8.200000000000000000e+01	5.042457899028449901e+02	2.946021879938111709e+01	1.310464194826076323e+02	9.072959919044840717e+03	0.000000000000000000e+00	5.401228949514224951e+02	3.866760939969056210e+01	1.577107097413038161e+02	9.132354959522419449e+03	0.000000000000000000e+00	5.760000000000000000e+02	4.787500000000000000e+01	1.843750000000000000e+02	9.191750000000000000e+03	0.000000000000000000e+00	6.118771050485775049e+02	5.708239060030943790e+01	2.110392902586961839e+02	9.251145040477580551e+03	0.000000000000000000e+00	6.477542100971550099e+02	6.628978120061887580e+01	2.377035805173923677e+02	9.310540080955159283e+03	0.000000000000000000e+00
8.300000000000000000e+01	5.013156711686025915e+02	2.550958297323725787e+01	1.191521274077298216e+02	9.104411366002403156e+03	0.000000000000000000e+00	5.363870022509679529e+02	3.406729148661862894e+01	1.439927303705315751e+02	9.160747349667868548e+03	0.000000000000000000e+00	5.714583333333333712e+02	4.262500000000000000e+01	1.688333333333333428e+02	9.217083333333333940e+03	0.000000000000000000e+00	6.065296644156987895e+02	5.118270851338137106e+01	1.936739362961351105e+02	9.273419316998799331e+03	0.000000000000000000e+00	6.416009954980640941e+02	5.974041702676274213e+01	2.185145392589368498e+02	9.329755300664264723e+03	0.000000000000000000e+00
8.400000000000000000e+01	4.992813136024716414e+02	2.035318586383080941e+01	1.058399360151330058e+02	9.131163992041443635e+03	0.000000000000000000e+00	5.338281568012357639e+02	2.909325959858207256e+01	1.303574680075664958e+02	9.185040329354054847e+03	0.000000000000000000e+00	5.683750000000000000e+02	3.783333333333333570e+01	1.548750000000000000e+02	9.238916666666666060e+03	0.000000000000000000e+00	6.029218431987642361e+02	4.657340706808459885e+01	1.793925319924335042e+02	9.292793003979277273e+03	0.000000000000000000e+00	6.374686863975283586e+02	5.531348080283586199e+01	2.039100639848670085e+02	9.346669341291888486e+03	0.000000000000000000e+00
8.500000000000000000e+01	4.955983101186746467e+02	1.847044069617179218e+01	9.519274448987863479e+01	9.157106815940767774e+03	0.000000000000000000e+00	5.298199883926706661e+02	2.721438701475256394e+01	1.178880389116059888e+02	9.208261741303716917e+03	0.000000000000000000e+00	5.640416666666666288e+02	3.595833333333333570e+01	1.405833333333333428e+02	9.259416666666666060e+03	0.000000000000000000e+00	5.982633449406625914e+02	4.470227965191411101e+01	1.632786277550607110e+02	9.310571592029615204e+03	0.000000000000000000e+00	6.324850232146585540e+02	5.344622597049487922e+01	1.859739221767880508e+02	9.361726517392564347e+03	0.000000000000000000e+00
8.600000000000000000e+01	4.931723579605832697e+02	1.689303530880626880e+01	8.418528985044351032e+01	9.181040194326144046e+03	0.000000000000000000e+00	5.273361789802916064e+02	2.430068432106979870e+01	1.057384782585550909e+02	9.230270097163072933e+03	0.000000000000000000e+00	5.615000000000000000e+02	3.170833333333333215e+01	1.272916666666666714e+02	9.279500000000000000e+03	0.000000000000000000e+00	5.956638210197083936e+02	3.911598234559686205e+01	1.488448550747782519e+02	9.328729902836927067e+03	0.000000000000000000e+00	6.298276420394166735e+02	4.652363135786039550e+01	1.703980434828898183e+02	9.377959805673855954e+03	0.000000000000000000e+00
8.700000000000000000e+01	4.904179479415948890e+02	1.497164294904752779e+01	7.636745496282755141e+01	9.204803464834849365e+03	0.000000000000000000e+00	5.242923073041307589e+02	2.188165480785709605e+01	9.610039414808044000e+01	9.251005899084091652e+03	0.000000000000000000e+00	5.581666666666666288e+02	2.879166666666666785e+01	1.158333333333333286e+02	9.297208333333333940e+03	0.000000000000000000e+00	5.920410260292024986e+02	3.570167852547623966e+01	1.355662725185862314e+02	9.343410767582576227e+03	0.000000000000000000e+00	6.259153853917383685e+02	4.261169038428580791e+01	1.552992117038390916e+02	9.389613201831818515e+03	0.000000000000000000e+00
8.800000000000000000e+01	4.889596035110162688e+02	1.384222451184299452e+01	7.093986504000112348e+01	9.221751900977318655e+03	0.000000000000000000e+00	5.221048017555081060e+02	1.994194558925483207e+01	8.896993252000055463e+01	9.266730117155326298e+03	0.000000000000000000e+00	5.552500000000000000e+02	2.604166666666666785e+01	1.070000000000000000e+02	9.311708333333333940e+03	0.000000000000000000e+00	5.883951982444918940e+02	3.214138774407850718e+01	1.250300674799994454e+02	9.356686549511341582e+03	0.000000000000000000e+00	6.215403964889837880e+02	3.824110882149034296e+01	1.430601349599988907e+02	9.401664765689349224e+03	0.000000000000000000e+00
8.900000000000000000e+01	4.874213081805003185e+02	1.147993344843369634e+01	6.151649877938595523e+01	9.236342226288761594e+03	0.000000000000000000e+00	5.203356540902501592e+02	1.728163339088351336e+01	7.971658272302630621e+01	9.281046113144380797e+03	0.000000000000000000e+00	5.532500000000000000e+02	2.308333333333333215e+01	9.791666666666667140e+01	9.325750000000000000e+03	0.000000000000000000e+00	5.861643459097498408e+02	2.888503327578315094e+01	1.161167506103070366e+02	9.370453886855619203e+03	0.000000000000000000e+00	6.190786918194996815e+02	3.468673321823296618e+01	1.343168345539473876e+02	9.415157773711238406e+03	0.000000000000000000e+00
9.000000000000000000e+01	4.869439638618518984e+02	1.016818744922148809e+01	5.597917328042395013e+01	9.252438996037068137e+03	0.000000000000000000e+00	5.190553152642593204e+02	1.587576039127741012e+01	7.238541997354531077e+01	9.295448664685200129e+03	0.000000000000000000e+00	5.511666666666666288e+02	2.158333333333333215e+01	8.879166666666667140e+01	9.338458333333333940e+03	0.000000000000000000e+00	5.832780180690739371e+02	2.729090627538925418e+01	1.051979133597880320e+02	9.381468001981467751e+03	0.000000000000000000e+00	6.153893694714813591e+02	3.299847921744517976e+01	1.216041600529093927e+02	9.424477670629599743e+03	0.000000000000000000e+00
9.100000000000000000e+01	4.849972438982835001e+02	9.774456223919516518e+00	5.005054235324729461e+01	9.263871785542314683e+03	0.000000000000000000e+00	5.171236219491418069e+02	1.459556144529309307e+01	6.608777117662364731e+01	9.306540059437824311e+03	0.000000000000000000e+00	5.492500000000000000e+02	1.941666666666666785e+01	8.212500000000000000e+01	9.349208333333333940e+03	0.000000000000000000e+00	5.813763780508581931e+02	2.423777188804024263e+01	9.816222882337635269e+01	9.391876607228843568e+03	0.000000000000000000e+00	6.135027561017164999e+02	2.905887710941382096e+01	1.141994576467527054e+02	9.434544881124353196e+03	0.000000000000000000e+00
9.200000000000000000e+01	4.839068222050855752e+02	8.017187077046340704e+00	4.587478710541687832e+01	9.279515230724005960e+03	0.000000000000000000e+00	5.154325777692095016e+02	1.298776020518983643e+01	6.014572688604177131e+01	9.320090948695336920e+03	0.000000000000000000e+00	5.469583333333333712e+02	1.795833333333333215e+01	7.441666666666667140e+01	9.360666666666666060e+03	0.000000000000000000e+00	5.784840888974572408e+02	2.292890646147682787e+01	8.868760644729157150e+01	9.401242384637995201e+03	0.000000000000000000e+00	6.100098444615811104e+02	2.789947958962032359e+01	1.029585462279164574e+02	9.441818102609326161e+03	0.000000000000000000e+00
9.300000000000000000e+01	4.827775804226519654e+02	6.989000559052268358e+00	4.338441165134769051e+01	9.295964667206202648e+03	0.000000000000000000e+00	5.140554568779926967e+02	1.141116694619280025e+01	5.523387249234050955e+01	9.333857333603100415e+03	0.000000000000000000e+00	5.453333333333333712e+02	1.583333333333333393e+01	6.708333333333332860e+01	9.371750000000000000e+03	0.000000000000000000e+00	5.766112097886740457e+02	2.025549972047386760e+01	7.893279417432614764e+01	9.409642666396899585e+03	0.000000000000000000e+00	6.078890862440147203e+02	2.467766610761439949e+01	9.078225501531896668e+01	9.447535332793797352e+03	0.000000000000000000e+00
9.400000000000000000e+01	4.812963640128961629e+02	6.307498295037429870e+00	3.718306840229213606e+01	9.305985317903132454e+03	0.000000000000000000e+00	5.127106820064481099e+02	1.027874914751871493e+01	4.871653420114606803e+01	9.343680158951567137e+03	0.000000000000000000e+00	5.441250000000000000e+02	1.425000000000000000e+01	6.025000000000000000e+01	9.381375000000000000e+03	0.000000000000000000e+00	5.755393179935518901e+02	1.822125085248128329e+01	7.178346579885392487e+01	9.419069841048432863e+03	0.000000000000000000e+00	6.069536359871038940e+02	2.219250170496257013e+01	8.331693159770786394e+01	9.456764682096867546e+03	0.000000000000000000e+00
9.500000000000000000e+01	4.810190745185998935e+02	5.139064187692859775e+00	3.593688463203179140e+01	9.315631457673689511e+03	0.000000000000000000e+00	5.120512039259666608e+02	8.715365427179762037e+00	4.563510898268256710e+01	9.352461562170177785e+03	0.000000000000000000e+00	5.430833333333333712e+02	1.229166666666666607e+01	5.533333333333333570e+01	9.389291666666666060e+03	0.000000000000000000e+00	5.741154627407000817e+02	1.586796790615357011e+01	6.503155768398410430e+01	9.426121771163154335e+03	0.000000000000000000e+00	6.051475921480667921e+02	1.944426914564047237e+01	7.472978203463488001e+01	9.462951875659642610e+03	0.000000000000000000e+00
9.600000000000000000e+01	4.800520842132680173e+02	4.047436343521951585e+00	3.058989714658999404e+01	9.323588089957100237e+03	0.000000000000000000e+00	5.108802087733006942e+02	7.732051505094308830e+00	4.044078190662833094e+01	9.360085711645217089e+03	0.000000000000000000e+00	5.417083333333333712e+02	1.141666666666666607e+01	5.029166666666666430e+01	9.396583333333333940e+03	0.000000000000000000e+00	5.725364578933659914e+02	1.510128182823902421e+01	6.014255142670499765e+01	9.433080955021450791e+03	0.000000000000000000e+00	6.033645824533987252e+02	1.878589698981138056e+01	6.999343618674333811e+01	9.469578576709567642e+03	0.000000000000000000e+00
9.700000000000000000e+01	4.790329161600200791e+02	2.862373841740266656e+00	2.801254559058669358e+01	9.332520399180371896e+03	0.000000000000000000e+00	5.097872914133433824e+02	6.681186920870133328e+00	3.648543946196001286e+01	9.368260199590185948e+03	0.000000000000000000e+00	5.405416666666666288e+02	1.050000000000000000e+01	4.495833333333333570e+01	9.404000000000000000e+03	0.000000000000000000e+00	5.712960419199898752e+02	1.431881307912986756e+01	5.343122720470665854e+01	9.439739800409814052e+03	0.000000000000000000e+00	6.020504171733131216e+02	1.813762615825973512e+01	6.190412107607997427e+01	9.475479600819628104e+03	0.000000000000000000e+00
9.800000000000000000e+01	4.776020508728736900e+02	2.509278611434848649e+00	2.479955591004856430e+01	9.338943495520439683e+03	0.000000000000000000e+00	5.083218587697701878e+02	6.108805972384091731e+00	3.277477795502428393e+01	9.374721747760220751e+03	0.000000000000000000e+00	5.390416666666666288e+02	9.708333333333333925e+00	4.075000000000000000e+01	9.410500000000000000e+03	0.000000000000000000e+00	5.697614745635630698e+02	1.330786069428257612e+01	4.872522204497571607e+01	9.446278252239779249e+03	0.000000000000000000e+00	6.004812824604595107e+02	1.690738805523182009e+01	5.670044408995143215e+01	9.482056504479560317e+03	0.000000000000000000e+00
9.900000000000000000e+01	4.764286670457635751e+02	3.561192811105914124e+00	2.045281799064625261e+01	9.345997044979187194e+03	0.000000000000000000e+00	5.072768335228817591e+02	6.134763072219623581e+00	2.855974232865645845e+01	9.381248522489593597e+03	0.000000000000000000e+00	5.381250000000000000e+02	8.708333333333333925e+00	3.666666666666666430e+01	9.416500000000000000e+03	0.000000000000000000e+00	5.689731664771181840e+02	1.128190359444704427e+01	4.477359100467687369e+01	9.451751477510406403e+03	0.000000000000000000e+00	5.998213329542364818e+02	1.385547385556075284e+01	5.288051534268707599e+01	9.487002955020812806e+03	0.000000000000000000e+00
1.000000000000000000e+02	4.754292638710955430e+02	3.309584240176570269e+00	1.841689435506950190e+01	9.352069366510842883e+03	0.000000000000000000e+00	5.061937986022144287e+02	5.654792120088284690e+00	2.604178051086808310e+01	9.386722183255422351e+03	0.000000000000000000e+00	5.369583333333333712e+02	8.000000000000000000e+00	3.366666666666666430e+01	9.421375000000000000e+03	0.000000000000000000e+00	5.677228680644523138e+02	1.034520787991171531e+01	4.129155282246524905e+01	9.456027816744577649e+03	0.000000000000000000e+00	5.984874027955712563e+02	1.269041575982343062e+01	4.891643897826382670e+01	9.490680633489157117e+03	0.000000000000000000e+00
1.010000000000000000e+02	4.749929235994363808e+02	2.057967619683576110e+00	1.759444938711050810e+01	9.359110651975857763e+03	0.000000000000000000e+00	5.056006284663848760e+02	4.716483809841788499e+00	2.383889136022191835e+01	9.392721992654594942e+03	0.000000000000000000e+00	5.362083333333333712e+02	7.375000000000000000e+00	3.008333333333333215e+01	9.426333333333333940e+03	0.000000000000000000e+00	5.668160382002818096e+02	1.003351619015821150e+01	3.632777530644474240e+01	9.459944674012072937e+03	0.000000000000000000e+00	5.974237430672303617e+02	1.269203238031642300e+01	4.257221727955615620e+01	9.493556014690810116e+03	0.000000000000000000e+00
1.020000000000000000e+02	4.741709182261530486e+02	1.230868470812601423e+00	1.704494801525058634e+01	9.364525720142479258e+03	0.000000000000000000e+00	5.048979591130765243e+02	3.844600902072967230e+00	2.233497400762529139e+01	9.397408693404571750e+03	0.000000000000000000e+00	5.356250000000000000e+02	6.458333333333333037e+00	2.762500000000000000e+01	9.430291666666666060e+03	0.000000000000000000e+00	5.663520408869234188e+02	9.072065764593698844e+00	3.291502599237470861e+01	9.463174639928760371e+03	0.000000000000000000e+00	5.970790817738469514e+02	1.168579819585406554e+01	3.820505198474941722e+01	9.496057613190852862e+03	0.000000000000000000e+00
1.030000000000000000e+02	4.735801315434557637e+02	3.542075164969240575e-01	1.455342734018663897e+01	9.368916092784937064e+03	0.000000000000000000e+00	5.043525657717278818e+02	3.010437091581795510e+00	1.990171367009331860e+01	9.401437213059134592e+03	0.000000000000000000e+00	5.351250000000000000e+02	5.666666666666666963e+00	2.525000000000000000e+01	9.433958333333333940e+03	0.000000000000000000e+00	5.658974342282721182e+02	8.322896241751537971e+00	3.059828632990668140e+01	9.466479453607533287e+03	0.000000000000000000e+00	5.966698684565442363e+02	1.097912581683640987e+01	3.594657265981336280e+01	9.499000573881730816e+03	0.000000000000000000e+00
1.040000000000000000e+02	4.731953315435719674e+02	2.416735995610936882e-01	1.253707448710245842e+01	9.372115487209966886e+03	0.000000000000000000e+00	5.039101657717860121e+02	2.745836799780546844e+00	1.783103724355122921e+01	9.404557743604982534e+03	0.000000000000000000e+00	5.346250000000000000e+02	5.250000000000000000e+00	2.312500000000000000e+01	9.437000000000000000e+03	0.000000000000000000e+00	5.653398342282140447e+02	7.754163200219453600e+00	2.841896275644877079e+01	9.469442256395017466e+03	0.000000000000000000e+00	5.960546684564279758e+02	1.025832640043890720e+01	3.371292551289754158e+01	9.501884512790033114e+03	0.000000000000000000e+00
1.050000000000000000e+02	4.728362852665079004e+02	-5.082528083284287845e-02	1.046871245286749286e+01	9.375852148068950555e+03	0.000000000000000000e+00	5.034181426332539218e+02	2.557920692916912042e+00	1.552602289310041250e+01	9.408051074034476187e+03	0.000000000000000000e+00	5.340000000000000000e+02	5.166666666666666963e+00	2.058333333333333215e+01	9.440250000000000000e+03	0.000000000000000000e+00	5.645818573667460214e+02	7.775412640416421439e+00	2.564064377356625357e+01	9.472448925965523813e+03	0.000000000000000000e+00	5.951637147334921565e+02	1.038415861416617680e+01	3.069795421379917144e+01	9.504647851931049445e+03	0.000000000000000000e+00
1.060000000000000000e+02	4.728045852784771341e+02	-5.350487389131250993e-01	7.946066430450420270e+00	9.379063860184869554e+03	0.000000000000000000e+00	5.031731259725718814e+02	2.086642297210103969e+00	1.332719988189187532e+01	9.411052763425766898e+03	0.000000000000000000e+00	5.335416666666666288e+02	4.708333333333333037e+00	1.870833333333333215e+01	9.443041666666666060e+03	0.000000000000000000e+00	5.639102073607614329e+02	7.330024369456562106e+00	2.408946678477478898e+01	9.475030569907565223e+03	0.000000000000000000e+00	5.942787480548561234e+02	9.951715405579790286e+00	2.947060023621624225e+01	9.507019473148462566e+03	0.000000000000000000e+00
1.070000000000000000e+02	4.721929491262281431e+02	-8.639207839452556215e-01	6.866454354594944576e+00	9.382370684079365674e+03	0.000000000000000000e+00	5.026381412297807856e+02	1.797206274694038708e+00	1.209989384396413925e+01	9.413747842039683746e+03	0.000000000000000000e+00	5.330833333333333712e+02	4.458333333333333037e+00	1.733333333333333215e+01	9.445125000000000000e+03	0.000000000000000000e+00	5.635285254368859569e+02	7.119460391972626923e+00	2.256677282270252505e+01	9.476502157960316254e+03	0.000000000000000000e+00	5.939737175404385425e+02	9.780587450611921696e+00	2.780021231207172150e+01	9.507879315920634326e+03	0.000000000000000000e+00
1.080000000000000000e+02	4.717841899571786826e+02	-1.140512252319230146e+00	7.247324553040659367e+00	9.384596854295521553e+03	0.000000000000000000e+00	5.022045949785893413e+02	1.325577207173718186e+00	1.179032894318699576e+01	9.415923427147759867e+03	0.000000000000000000e+00	5.326250000000000000e+02	3.791666666666666519e+00	1.633333333333333215e+01	9.447250000000000000e+03	0.000000000000000000e+00	5.630454050214106019e+02	6.257756126159614851e+00	2.087633772347966854e+01	9.478576572852240133e+03	0.000000000000000000e+00	5.934658100428213174e+02	8.723845585652563628e+00	2.541934211362600493e+01	9.509903145704478447e+03	0.000000000000000000e+00
1.090000000000000000e+02	4.714578918904113038e+02	-7.762760019793177868e-01	4.950350408576607464e+00	9.386760396711368230e+03	0.000000000000000000e+00	5.019372792785389947e+02	1.278528665677007847e+00	9.954341870954969806e+00	9.418026031689018055e+03	0.000000000000000000e+00	5.324166666666666288e+02	3.333333333333333481e+00	1.495833333333333393e+01	9.449291666666666060e+03	0.000000000000000000e+00	5.628960540547942628e+02	5.388138000989659560e+00	1.996232479571169804e+01	9.480557301644314066e+03	0.000000000000000000e+00	5.933754414429218969e+02	7.442942668645985194e+00	2.496631625809006039e+01	9.511822936621963891e+03	0.000000000000000000e+00
1.100000000000000000e+02	4.710646147520251361e+02	-2.813601442628663740e-01	3.020855355909034756e+00	9.389593076699486119e+03	0.000000000000000000e+00	5.014906407093458824e+02	1.442653261201900072e+00	7.947927677954517378e+00	9.420817371683076999e+03	0.000000000000000000e+00	5.319166666666666288e+02	3.166666666666666519e+00	1.287500000000000000e+01	9.452041666666666060e+03	0.000000000000000000e+00	5.623426926239873183e+02	4.890680072131432965e+00	1.780207232204548262e+01	9.483265961650255122e+03	0.000000000000000000e+00	5.927687185813081214e+02	6.614693477596199855e+00	2.272914464409096524e+01	9.514490256633846002e+03	0.000000000000000000e+00
1.110000000000000000e+02	4.706911219025081436e+02	-4.318076011346652088e-01	2.091002333749534259e+00	9.391417405244066686e+03	0.000000000000000000e+00	5.011580609512540718e+02	1.263262866099334136e+00	6.899667833541434092e+00	9.422562869288700313e+03	0.000000000000000000e+00	5.316250000000000000e+02	2.958333333333333481e+00	1.170833333333333393e+01	9.453708333333333940e+03	0.000000000000000000e+00	5.620919390487459850e+02	4.653403800567332382e+00	1.651699883312523554e+01	9.484853797377967567e+03	0.000000000000000000e+00	5.925588780974918564e+02	6.348474267801332616e+00	2.132566433291713537e+01	9.515999261422601194e+03	0.000000000000000000e+00
1.120000000000000000e+02	4.705349410917467026e+02	-5.663426998285858716e-01	1.441122890586182592e+00	9.392197938292369145e+03	0.000000000000000000e+00	5.009966372125400085e+02	9.876619834190403235e-01	6.262228111959758259e+00	9.423557302479517602e+03	0.000000000000000000e+00	5.314583333333333712e+02	2.541666666666666519e+00	1.108333333333333393e+01	9.454916666666666060e+03	0.000000000000000000e+00	5.619200294541267340e+02	4.095671349914292492e+00	1.590443855470691048e+01	9.486276030853814518e+03	0.000000000000000000e+00	5.923817255749199830e+02	5.649676033161918909e+00	2.072554377608048526e+01	9.517635395040962976e+03	0.000000000000000000e+00
1.130000000000000000e+02	4.705093614508957671e+02	-3.480762113533160118e-01	1.151080909773664729e+00	9.394058202362062730e+03	0.000000000000000000e+00	5.009213473921145692e+02	9.509618943233419941e-01	5.471373788220165402e+00	9.425341601181031365e+03	0.000000000000000000e+00	5.313333333333333712e+02	2.250000000000000000e+00	9.791666666666666075e+00	9.456625000000000000e+03	0.000000000000000000e+00	5.617453192745521164e+02	3.549038105676658006e+00	1.411195954511316586e+01	9.487908398818968635e+03	0.000000000000000000e+00	5.921573052157709753e+02	4.848076211353316012e+00	1.843225242355966742e+01	9.519191797637937270e+03	0.000000000000000000e+00
1.140000000000000000e+02	4.705286418685045078e+02	-4.932708056233843230e-01	6.080907867599414374e-01	9.395435811864135758e+03	0.000000000000000000e+00	5.008893209342522823e+02	7.950312638549745792e-01	4.616545393379970719e+00	9.426738739265400000e+03	0.000000000000000000e+00	5.312500000000000000e+02	2.083333333333333481e+00	8.625000000000000000e+00	9.458041666666666060e+03	0.000000000000000000e+00	5.616106790657477177e+02	3.371635402811692384e+00	1.263345460662002928e+01	9.489344594067932121e+03	0.000000000000000000e+00	5.919713581314954354e+02	4.659937472290051730e+00	1.664190921324005856e+01	9.520647521469196363e+03	0.000000000000000000e+00
1.150000000000000000e+02	4.704535368449546695e+02	-5.271463831025300362e-01	6.156012953968295065e-01	9.397261231927588597e+03	0.000000000000000000e+00	5.007684350891440204e+02	6.947601417820683523e-01	4.266133981031748235e+00	9.428172282630461268e+03	0.000000000000000000e+00	5.310833333333333712e+02	1.916666666666666741e+00	7.916666666666666963e+00	9.459083333333333940e+03	0.000000000000000000e+00	5.613982315775227789e+02	3.138573191551265129e+00	1.156719935230158569e+01	9.489994384036206611e+03	0.000000000000000000e+00	5.917131298217120730e+02	4.360479716435863295e+00	1.521773203793650353e+01	9.520905434739079283e+03	0.000000000000000000e+00
1.160000000000000000e+02	4.703526254629845198e+02	-8.937152492895361622e-01	6.583385351664050589e-01	9.398611018350886297e+03	0.000000000000000000e+00	5.006971460648255743e+02	3.864757086885652893e-01	3.995835934249869048e+00	9.429284675842111028e+03	0.000000000000000000e+00	5.310416666666666288e+02	1.666666666666666741e+00	7.333333333333333037e+00	9.459958333333333940e+03	0.000000000000000000e+00	5.613861872685076833e+02	2.946857624644768414e+00	1.067083073241679614e+01	9.490631990824556851e+03	0.000000000000000000e+00	5.917307078703487377e+02	4.227048582622869866e+00	1.400832813150026013e+01	9.521305648315781582e+03	0.000000000000000000e+00
1.170000000000000000e+02	4.702578613344377345e+02	-1.386751345948129099e+00	-6.489246512490449703e-01	9.399344883480218414e+03	0.000000000000000000e+00	5.005664306672188673e+02	5.662432702593545031e-02	2.967204341042144033e+00	9.430193275073441328e+03	0.000000000000000000e+00	5.308750000000000000e+02	1.500000000000000000e+00	6.583333333333333037e+00	9.461041666666666060e+03	0.000000000000000000e+00	5.611835693327810759e+02	2.943375672974064550e+00	1.019946232562452160e+01	9.491890058259890793e+03	0.000000000000000000e+00	5.914921386655622655e+02	4.386751345948129099e+00	1.381559131791571104e+01	9.522738449853113707e+03	0.000000000000000000e+00
1.180000000000000000e+02	4.702578613344377345e+02	-1.442356917396161009e+00	-5.517207731019881933e-01	9.399971632924234655e+03	0.000000000000000000e+00	5.005664306672188673e+02	-3.367845869808050452e-02	2.515806280115672422e+00	9.431069149795450357e+03	0.000000000000000000e+00	5.308750000000000000e+02	1.375000000000000000e+00	5.583333333333333037e+00	9.462166666666666060e+03	0.000000000000000000e+00	5.611835693327810759e+02	2.783678458698080505e+00	8.650860386550993653e+00	9.493264183537881763e+03	0.000000000000000000e+00	5.914921386655622655e+02	4.192356917396161009e+00	1.171838743976865516e+01	9.524361700409097466e+03	0.000000000000000000e+00
1.190000000000000000e+02	4.702895016445845044e+02	-8.716639957247809267e-01	-5.682168446950841556e-01	9.400232416973098225e+03	0.000000000000000000e+00	5.005614174889589094e+02	1.683346688042761663e-01	2.299224910985791404e+00	9.431512041819882143e+03	0.000000000000000000e+00	5.308333333333333712e+02	1.208333333333333259e+00	5.166666666666666963e+00	9.462791666666666060e+03	0.000000000000000000e+00	5.611052491777078330e+02	2.248331997862390352e+00	8.034108422347543410e+00	9.494071291513449978e+03	0.000000000000000000e+00	5.913771650220822949e+02	3.288330662391447667e+00	1.090155017802841897e+01	9.525350916360233896e+03	0.000000000000000000e+00
1.200000000000000000e+02	4.702895016445845044e+02	-9.144490990509166473e-01	-5.882743534111334327e-01	9.401200455444784893e+03	0.000000000000000000e+00	5.005614174889589094e+02	6.360878380787504671e-02	1.872529489961099802e+00	9.432496061055724567e+03	0.000000000000000000e+00	5.308333333333333712e+02	1.041666666666666741e+00	4.333333333333333037e+00	9.463791666666666060e+03	0.000000000000000000e+00	5.611052491777078330e+02	2.019724549525458546e+00	6.794137176705566716e+00	9.495087272277607553e+03	0.000000000000000000e+00	5.913771650220822949e+02	2.997782432384250129e+00	9.254941020077799507e+00	9.526382877888547227e+03	0.000000000000000000e+00
1.210000000000000000e+02	4.701963048196066097e+02	-8.273051243338167549e-01	-6.796928084321041119e-01	9.401536047854329809e+03	0.000000000000000000e+00	5.004731524098032764e+02	1.071807711664249929e-01	1.555986929117281203e+00	9.432976357260498844e+03	0.000000000000000000e+00	5.307500000000000000e+02	1.041666666666666741e+00	3.791666666666666519e+00	9.464416666666666060e+03	0.000000000000000000e+00	5.610268475901966667e+02	1.976152562166908488e+00	6.027346404216052278e+00	9.495856976072833277e+03	0.000000000000000000e+00	5.913036951803934471e+02	2.910638457667150014e+00	8.263026141765436705e+00	9.527297285479002312e+03	0.000000000000000000e+00
1.220000000000000000e+02	4.700265625917046464e+02	-9.106384576671501252e-01	-8.401427748729375367e-01	9.402318037032302527e+03	0.000000000000000000e+00	5.003466146291856376e+02	2.384743783309162257e-02	1.392428612563531232e+00	9.433534018516151264e+03	0.000000000000000000e+00	5.306666666666666288e+02	9.583333333333333703e-01	3.625000000000000000e+00	9.464750000000000000e+03	0.000000000000000000e+00	5.609867187041476200e+02	1.892819228833575007e+00	5.857571387436468768e+00	9.495965981483848736e+03	0.000000000000000000e+00	5.913067707416286112e+02	2.827305124333816977e+00	8.090142774872937537e+00	9.527181962967697473e+03	0.000000000000000000e+00
1.230000000000000000e+02	4.699199456785954112e+02	-7.077990574681608527e-01	-3.029040382119041475e-01	9.403526409545062052e+03	0.000000000000000000e+00	5.002308061726309916e+02	1.044338045992528885e-01	1.515214647560714667e+00	9.434367371439197086e+03	0.000000000000000000e+00	5.305416666666666288e+02	9.166666666666666297e-01	3.333333333333333481e+00	9.465208333333333940e+03	0.000000000000000000e+00	5.608525271607022660e+02	1.728899528734080260e+00	5.151452019105952296e+00	9.496049295227470793e+03	0.000000000000000000e+00	5.911633876547377895e+02	2.541132390801494001e+00	6.969570704878570666e+00	9.526890257121605828e+03	0.000000000000000000e+00
1.240000000000000000e+02	4.696499480380286968e+02	-5.410352085392201582e-01	-3.541042908580172011e-01	9.404466187166684904e+03	0.000000000000000000e+00	5.000541406856810340e+02	1.461490623970566061e-01	1.385447854570991399e+00	9.435024760250009422e+03	0.000000000000000000e+00	5.304583333333333712e+02	8.333333333333333703e-01	3.125000000000000000e+00	9.465583333333333940e+03	0.000000000000000000e+00	5.608625259809856516e+02	1.520517604269610246e+00	4.864552145429009045e+00	9.496141906416658458e+03	0.000000000000000000e+00	5.912667186286380456e+02	2.207701875205887010e+00	6.604104290858017201e+00	9.526700479499982976e+03	0.000000000000000000e+00
1.250000000000000000e+02	4.695016530092037783e+02	-5.728756555322953581e-01	2.096357347134207849e-01	9.404499731639005404e+03	0.000000000000000000e+00	4.999591598379352035e+02	8.856217223385232096e-02	1.542317867356710392e+00	9.435229032486169672e+03	0.000000000000000000e+00	5.304166666666666288e+02	7.500000000000000000e-01	2.875000000000000000e+00	9.465958333333333940e+03	0.000000000000000000e+00	5.608741734953980540e+02	1.411437827766147679e+00	4.207682132643289385e+00	9.496687634180498208e+03	0.000000000000000000e+00	5.913316803241294792e+02	2.072875655532295358e+00	5.540364265286578771e+00	9.527416935027662475e+03	0.000000000000000000e+00
1.260000000000000000e+02	4.694876381476966003e+02	-7.466354028116924946e-01	-3.553257561456257818e-02	9.404554376026764658e+03	0.000000000000000000e+00	4.999313190738482717e+02	-1.024843680725129325e-01	1.378067045526051970e+00	9.435423021346716268e+03	0.000000000000000000e+00	5.303750000000000000e+02	5.416666666666666297e-01	2.791666666666666519e+00	9.466291666666666060e+03	0.000000000000000000e+00	5.608186809261517283e+02	1.185817701405846192e+00	4.205266287807281067e+00	9.497160311986615852e+03	0.000000000000000000e+00	5.912623618523034565e+02	1.829968736145025865e+00	5.618865908947896060e+00	9.528028957306567463e+03	0.000000000000000000e+00
1.270000000000000000e+02	4.693696422784738616e+02	-6.933562467571046106e-01	2.238187203680133130e-01	9.404942443640917190e+03	0.000000000000000000e+00	4.998306544725702452e+02	-1.175114567118856201e-01	1.341076026850673397e+00	9.435867055153790716e+03	0.000000000000000000e+00	5.302916666666666288e+02	4.583333333333333148e-01	2.458333333333333481e+00	9.466791666666666060e+03	0.000000000000000000e+00	5.607526788607630124e+02	1.034178123378552305e+00	3.575590639815993566e+00	9.497716278179541405e+03	0.000000000000000000e+00	5.912136910548593960e+02	1.610022913423771129e+00	4.692847946298654094e+00	9.528640889692414930e+03	0.000000000000000000e+00
1.280000000000000000e+02	4.694600611394725433e+02	-6.933562467571046106e-01	-2.831140255951107854e-01	9.405282782915239295e+03	0.000000000000000000e+00	4.998550305697363001e+02	-1.175114567118856201e-01	9.834429872024446073e-01	9.436162224790952678e+03	0.000000000000000000e+00	5.302500000000000000e+02	4.583333333333333148e-01	2.250000000000000000e+00	9.467041666666666060e+03	0.000000000000000000e+00	5.606449694302636999e+02	1.034178123378552305e+00	3.516557012797555615e+00	9.497921108542379443e+03	0.000000000000000000e+00	5.910399388605273998e+02	1.610022913423771129e+00	4.783114025595111229e+00	9.528800550418092826e+03	0.000000000000000000e+00
1.290000000000000000e+02	4.693095671535311340e+02	-7.259424334001736145e-01	-2.298355284065016768e-01	9.405536174103406665e+03	0.000000000000000000e+00	4.997589502434322526e+02	-1.546378833667534924e-01	9.059155691300824209e-01	9.436434753718371212e+03	0.000000000000000000e+00	5.302083333333333712e+02	4.166666666666666852e-01	2.041666666666666519e+00	9.467333333333333940e+03	0.000000000000000000e+00	5.606577164232344330e+02	9.879712167000869183e-01	3.177417764203250616e+00	9.498231912948296667e+03	0.000000000000000000e+00	5.911070995131356085e+02	1.559275766733507096e+00	4.313168861739834270e+00	9.529130492563261214e+03	0.000000000000000000e+00
1.300000000000000000e+02	4.691296108299980006e+02	-1.016941090707505380e+00	2.217567615749427290e-03	9.405884065981736057e+03	0.000000000000000000e+00	4.996273054149990003e+02	-3.209705453537526898e-01	9.802754504745413433e-01	9.436712866324201968e+03	0.000000000000000000e+00	5.301250000000000000e+02	3.750000000000000000e-01	1.958333333333333259e+00	9.467541666666666060e+03	0.000000000000000000e+00	5.606226945850009997e+02	1.070970545353752801e+00	2.936391216192125064e+00	9.498370467009130152e+03	0.000000000000000000e+00	5.911203891700019994e+02	1.766941090707505380e+00	3.914449099050917091e+00	9.529199267351596063e+03	0.000000000000000000e+00
1.310000000000000000e+02	4.691296108299980006e+02	-1.041035208539220047e+00	-3.217238568660740761e-02	9.406048433299200042e+03	0.000000000000000000e+00	4.996273054149990003e+02	-3.538509376029433384e-01	8.797471404900296665e-01	9.436899216649599111e+03	0.000000000000000000e+00	5.301250000000000000e+02	3.333333333333333148e-01	1.791666666666666741e+00	9.467750000000000000e+03	0.000000000000000000e+00	5.606226945850009997e+02	1.020517604269610024e+00	2.703586192843303593e+00	9.498600783350400889e+03	0.000000000000000000e+00	5.911203891700019994e+02	1.707701875205886566e+00	3.615505719019941111e+00	9.529451566700799958e+03	0.000000000000000000e+00
1.320000000000000000e+02	4.691032300641777510e+02	-7.852373319433405552e-01	-5.228474983079345328e-02	9.406287505782727749e+03	0.000000000000000000e+00	4.995724483654221899e+02	-2.467853326383369628e-01	8.905242917512699030e-01	9.437060419558030844e+03	0.000000000000000000e+00	5.300416666666666288e+02	2.916666666666666852e-01	1.833333333333333259e+00	9.467833333333333940e+03	0.000000000000000000e+00	5.605108849679110108e+02	8.301186659716703886e-01	2.776142374915396616e+00	9.498606247108637035e+03	0.000000000000000000e+00	5.909801032691555065e+02	1.368570665276674037e+00	3.718951416497460194e+00	9.529379160883940131e+03	0.000000000000000000e+00
1.330000000000000000e+02	4.688813854306835083e+02	-7.852373319433405552e-01	-3.092237370135260122e-01	9.406500282678171061e+03	0.000000000000000000e+00	4.993990260486750685e+02	-2.467853326383369628e-01	7.828881314932369939e-01	9.437208474672419470e+03	0.000000000000000000e+00	5.299166666666666288e+02	2.916666666666666852e-01	1.875000000000000000e+00	9.467916666666666060e+03	0.000000000000000000e+00	5.604343072846581890e+02	8.301186659716703886e-01	2.967111868506763006e+00	9.498624858660912651e+03	0.000000000000000000e+00	5.909519479026497493e+02	1.368570665276674037e+00	4.059223737013526012e+00	9.529333050655161060e+03	0.000000000000000000e+00
1.340000000000000000e+02	4.687567744040290449e+02	-1.041035208539219825e+00	-2.734642916490861442e-01	9.406547766247324034e+03	0.000000000000000000e+00	4.993158872020144941e+02	-3.538509376029432274e-01	6.757678541754569279e-01	9.437357216456994138e+03	0.000000000000000000e+00	5.298750000000000000e+02	3.333333333333333148e-01	1.625000000000000000e+00	9.468166666666666060e+03	0.000000000000000000e+00	5.604341127979854491e+02	1.020517604269609802e+00	2.574232145824542961e+00	9.498976116876337983e+03	0.000000000000000000e+00	5.909932255959710119e+02	1.707701875205886344e+00	3.523464291649085922e+00	9.529785567086008086e+03	0.000000000000000000e+00
1.350000000000000000e+02	4.686852590193866490e+02	-9.876916288627262119e-01	-2.320508075688771932e-01	9.406646231132295725e+03	0.000000000000000000e+00	4.992384628430266389e+02	-2.855124810980297911e-01	6.339745962155614034e-01	9.437468948899480893e+03	0.000000000000000000e+00	5.297916666666666288e+02	4.166666666666666852e-01	1.500000000000000000e+00	9.468291666666666060e+03	0.000000000000000000e+00	5.603448704903065618e+02	1.118845814431363106e+00	2.366025403784438375e+00	9.499114384433851228e+03	0.000000000000000000e+00	5.908980743139466085e+02	1.821024962196059693e+00	3.232050807568877193e+00	9.529937102201036396e+03	0.000000000000000000e+00
1.360000000000000000e+02	4.686852590193866490e+02	-9.876916288627262119e-01	-1.319284433354270814e-01	9.407000282678171061e+03	0.000000000000000000e+00	4.992384628430266389e+02	-2.855124810980297911e-01	6.215357783322864593e-01	9.437708474672419470e+03	0.000000000000000000e+00	5.297916666666666288e+02	4.166666666666666852e-01	1.375000000000000000e+00	9.468416666666666060e+03	0.000000000000000000e+00	5.603448704903065618e+02	1.118845814431363106e+00	2.128464221667713652e+00	9.499124858660912651e+03	0.000000000000000000e+00	5.908980743139466085e+02	1.821024962196059693e+00	2.881928443335427303e+00	9.529833050655161060e+03	0.000000000000000000e+00
1.370000000000000000e+02	4.686319448389702984e+02	-7.259424334001736145e-01	-1.319284433354270814e-01	9.407030925860050047e+03	0.000000000000000000e+00	4.991909724194851492e+02	-1.546378833667534924e-01	6.215357783322864593e-01	9.437744629596691084e+03	0.000000000000000000e+00	5.297500000000000000e+02	4.166666666666666852e-01	1.375000000000000000e+00	9.468458333333333940e+03	0.000000000000000000e+00	5.603090275805147940e+02	9.879712167000869183e-01	2.128464221667713652e+00	9.499172037069976795e+03	0.000000000000000000e+00	5.908680551610297016e+02	1.559275766733507096e+00	2.881928443335427303e+00	9.529885740806617832e+03	0.000000000000000000e+00
1.380000000000000000e+02	4.685174866049338220e+02	-8.299687361450256429e-01	-4.103520853922026923e-02	9.407195710085250539e+03	0.000000000000000000e+00	4.990920766358002538e+02	-1.858177014058461363e-01	6.461490623970564950e-01	9.437868688375958300e+03	0.000000000000000000e+00	5.296666666666666288e+02	4.583333333333333148e-01	1.333333333333333259e+00	9.468541666666666060e+03	0.000000000000000000e+00	5.602412566975330037e+02	1.102484368072512710e+00	2.020517604269610246e+00	9.499214644957373821e+03	0.000000000000000000e+00	5.908158467283994923e+02	1.746635402811692162e+00	2.707701875205886566e+00	9.529887623248081582e+03	0.000000000000000000e+00
1.390000000000000000e+02	4.684590713032710028e+02	-1.016941090707505380e+00	1.084429872024446073e-01	9.407333857355513828e+03	0.000000000000000000e+00	4.990420356516355014e+02	-3.209705453537526898e-01	7.417214936012223037e-01	9.437979428677757824e+03	0.000000000000000000e+00	5.296250000000000000e+02	3.750000000000000000e-01	1.375000000000000000e+00	9.468625000000000000e+03	0.000000000000000000e+00	5.602079643483644986e+02	1.070970545353752801e+00	2.008278506398777807e+00	9.499270571322242176e+03	0.000000000000000000e+00	5.907909286967289972e+02	1.766941090707505380e+00	2.641557012797555615e+00	9.529916142644486172e+03	0.000000000000000000e+00
1.400000000000000000e+02	4.684590713032710028e+02	-7.852373319433405552e-01	8.611420440868622350e-02	9.407433199692090056e+03	0.000000000000000000e+00	4.990420356516355014e+02	-2.467853326383369628e-01	7.097237688710097414e-01	9.438091599846045938e+03	0.000000000000000000e+00	5.296250000000000000e+02	2.916666666666666852e-01	1.333333333333333259e+00	9.468750000000000000e+03	0.000000000000000000e+00	5.602079643483644986e+02	8.301186659716703886e-01	1.956942897795656666e+00	9.499408400153954062e+03	0.000000000000000000e+00	5.907909286967289972e+02	1.368570665276674037e+00	2.580552462257980295e+00	9.530066800307909944e+03	0.000000000000000000e+00
1.410000000000000000e+02	4.684590713032710028e+02	-7.852373319433405552e-01	5.976192857619166965e-02	9.407594275353787452e+03	0.000000000000000000e+00	4.990420356516355014e+02	-2.467853326383369628e-01	6.548809642880958348e-01	9.438213804343560696e+03	0.000000000000000000e+00	5.296250000000000000e+02	2.916666666666666852e-01	1.250000000000000000e+00	9.468833333333333940e+03	0.000000000000000000e+00	5.602079643483644986e+02	8.301186659716703886e-01	1.845119035711904054e+00	9.499452862323107183e+03	0.000000000000000000e+00	5.907909286967289972e+02	1.368570665276674037e+00	2.440238071423808108e+00	9.530072391312880427e+03	0.000000000000000000e+00
1.420000000000000000e+02	4.684590713032710028e+02	-7.881883952584497477e-01	-2.034228621747846688e-01	9.407842380242325817e+03	0.000000000000000000e+00	4.990420356516355014e+02	-2.899275309625581887e-01	5.024552355792742953e-01	9.438400356787829878e+03	0.000000000000000000e+00	5.296250000000000000e+02	2.083333333333333426e-01	1.208333333333333259e+00	9.468958333333333940e+03	0.000000000000000000e+00	5.602079643483644986e+02	7.065941976292249294e-01	1.914211431087392334e+00	9.499516309878838001e+03	0.000000000000000000e+00	5.907909286967289972e+02	1.204855061925116377e+00	2.620089528841451187e+00	9.530074286424342063e+03	0.000000000000000000e+00
1.430000000000000000e+02	4.684590713032710028e+02	-7.761423749153965046e-01	6.112506988153354470e-02	9.407985738298579236e+03	0.000000000000000000e+00	4.990420356516355014e+02	-3.047378541243649375e-01	6.138958682741001427e-01	9.438513702482623557e+03	0.000000000000000000e+00	5.296250000000000000e+02	1.666666666666666574e-01	1.166666666666666741e+00	9.469041666666666060e+03	0.000000000000000000e+00	5.602079643483644986e+02	6.380711874576981968e-01	1.719437465059233450e+00	9.499569630850708563e+03	0.000000000000000000e+00	5.907909286967289972e+02	1.109475708248729875e+00	2.272208263451799937e+00	9.530097595034752885e+03	0.000000000000000000e+00
1.440000000000000000e+02	4.683327097537412556e+02	-5.786893258332631573e-01	-7.996873614502564287e-02	9.407985738298579236e+03	0.000000000000000000e+00	4.989580215435373134e+02	-2.060113295832982361e-01	5.641822985941538082e-01	9.438513702482623557e+03	0.000000000000000000e+00	5.295833333333333712e+02	1.666666666666666574e-01	1.208333333333333259e+00	9.469041666666666060e+03	0.000000000000000000e+00	5.602086451231294859e+02	5.393446629166315232e-01	1.852484368072512710e+00	9.499569630850708563e+03	0.000000000000000000e+00	5.908339569129254869e+02	9.120226591665964166e-01	2.496635402811691939e+00	9.530097595034752885e+03	0.000000000000000000e+00
1.450000000000000000e+02	4.683327097537412556e+02	-4.694374650592331721e-01	-1.779326740456996792e-01	9.407985738298579236e+03	0.000000000000000000e+00	4.989580215435373134e+02	-1.930520658629499287e-01	5.568669963104835308e-01	9.438513702482623557e+03	0.000000000000000000e+00	5.295833333333333712e+02	8.333333333333332871e-02	1.291666666666666741e+00	9.469041666666666060e+03	0.000000000000000000e+00	5.602086451231294859e+02	3.597187325296165583e-01	2.026466337022849729e+00	9.499569630850708563e+03	0.000000000000000000e+00	5.908339569129254869e+02	6.361041317258998573e-01	2.761266007379033383e+00	9.530097595034752885e+03	0.000000000000000000e+00
1.460000000000000000e+02	4.683327097537412556e+02	-4.694374650592331721e-01	5.976192857619166965e-02	9.408015292955771656e+03	0.000000000000000000e+00	4.989580215435373134e+02	-1.930520658629499287e-01	6.548809642880958348e-01	9.438549313144552798e+03	0.000000000000000000e+00	5.295833333333333712e+02	8.333333333333332871e-02	1.250000000000000000e+00	9.469083333333333940e+03	0.000000000000000000e+00	5.602086451231294859e+02	3.597187325296165583e-01	1.845119035711904054e+00	9.499617353522115081e+03	0.000000000000000000e+00	5.908339569129254869e+02	6.361041317258998573e-01	2.440238071423808108e+00	9.530151373710896223e+03	0.000000000000000000e+00
1.470000000000000000e+02	4.683327097537412556e+02	-3.579859602760602222e-01	5.664375324289561142e-02	9.407930330322229565e+03	0.000000000000000000e+00	4.989580215435373134e+02	-1.581596468046967963e-01	6.324885432881144354e-01	9.438548498494448722e+03	0.000000000000000000e+00	5.295833333333333712e+02	4.166666666666666435e-02	1.208333333333333259e+00	9.469166666666666060e+03	0.000000000000000000e+00	5.602086451231294859e+02	2.414929801380301111e-01	1.784178123378552083e+00	9.499784834838883398e+03	0.000000000000000000e+00	5.908339569129254869e+02	4.413192936093935925e-01	2.360022913423771129e+00	9.530403003011102555e+03	0.000000000000000000e+00
1.480000000000000000e+02	4.683327097537412556e+02	-3.579859602760602222e-01	2.238576250846033844e-01	9.407957539687682583e+03	0.000000000000000000e+00	4.989580215435373134e+02	-1.581596468046967963e-01	6.952621458756350625e-01	9.438582936510507352e+03	0.000000000000000000e+00	5.295833333333333712e+02	4.166666666666666435e-02	1.166666666666666741e+00	9.469208333333333940e+03	0.000000000000000000e+00	5.602086451231294859e+02	2.414929801380301111e-01	1.638071187457698308e+00	9.499833730156160527e+03	0.000000000000000000e+00	5.908339569129254869e+02	4.413192936093935925e-01	2.109475708248730097e+00	9.530459126978985296e+03	0.000000000000000000e+00
1.490000000000000000e+02	4.683327097537412556e+02	-3.579859602760602222e-01	2.238576250846033844e-01	9.407957539687682583e+03	0.000000000000000000e+00	4.989580215435373134e+02	-1.581596468046967963e-01	6.952621458756350625e-01	9.438582936510507352e+03	0.000000000000000000e+00	5.295833333333333712e+02	4.166666666666666435e-02	1.166666666666666741e+00	9.469208333333333940e+03	0.000000000000000000e+00	5.602086451231294859e+02	2.414929801380301111e-01	1.638071187457698308e+00	9.499833730156160527e+03	0.000000000000000000e+00	5.908339569129254869e+02	4.413192936093935925e-01	2.109475708248730097e+00	9.530459126978985296e+03	0.000000000000000000e+00
1.500000000000000000e+02	4.683327097537412556e+02	-3.579859602760602222e-01	2.238576250846033844e-01	9.407957539687682583e+03	0.000000000000000000e+00	4.989580215435373134e+02	-1.581596468046967963e-01	6.952621458756350625e-01	9.438582936510507352e+03	0.000000000000000000e+00	5.295833333333333712e+02	4.166666666666666435e-02	1.166666666666666741e+00	9.469208333333333940e+03	0.000000000000000000e+00	5.602086451231294859e+02	2.414929801380301111e-01	1.638071187457698308e+00	9.499833730156160527e+03	0.000000000000000000e+00	5.908339569129254869e+02	4.413192936093935925e-01	2.109475708248730097e+00	9.530459126978985296e+03	0.000000000000000000e+00
1.510000000000000000e+02	4.683327097537412556e+02	-3.579859602760602222e-01	2.238576250846033844e-01	9.407957539687682583e+03	0.000000000000000000e+00	4.989580215435373134e+02	-1.581596468046967963e-01	6.952621458756350625e-01	9.438582936510507352e+03	0.000000000000000000e+00	5.295833333333333712e+02	4.166666666666666435e-02	1.166666666666666741e+00	9.469208333333333940e+03	0.000000000000000000e+00	5.602086451231294859e+02	2.414929801380301111e-01	1.638071187457698308e+00	9.499833730156160527e+03	0.000000000000000000e+00	5.908339569129254869e+02	4.413192936093935925e-01	2.109475708248730097e+00	9.530459126978985296e+03	0.000000000000000000e+00
1.520000000000000000e+02	4.683327097537412556e+02	-3.579859602760602222e-01	2.238576250846033844e-01	9.407957539687682583e+03	0.000000000000000000e+00	4.989580215435373134e+02	-1.581596468046967963e-01	6.952621458756350625e-01	9.438582936510507352e+03	0.000000000000000000e+00	5.295833333333333712e+02	4.166666666666666435e-02	1.166666666666666741e+00	9.469208333333333940e+03	0.000000000000000000e+00	5.602086451231294859e+02	2.414929801380301111e-01	1.638071187457698308e+00	9.499833730156160527e+03	0.000000000000000000e+00	5.908339569129254869e+02	4.413192936093935925e-01	2.109475708248730097e+00	9.530459126978985296e+03	0.000000000000000000e+00
1.530000000000000000e+02	4.683327097537412556e+02	-3.579859602760602222e-01	2.238576250846033844e-01	9.407957539687682583e+03	0.000000000000000000e+00	4.989580215435373134e+02	-1.581596468046967963e-01	6.952621458756350625e-01	9.438582936510507352e+03	0.000000000000000000e+00	5.295833333333333712e+02	4.166666666666666435e-02	1.166666666666666741e+00	9.469208333333333940e+03	0.000000000000000000e+00	5.602086451231294859e+02	2.414929801380301111e-01	1.638071187457698308e+00	9.499833730156160527e+03	0.000000000000000000e+00	5.908339569129254869e+02	4.413192936093935925e-01	2.109475708248730097e+00	9.530459126978985296e+03	0.000000000000000000e+00
1.540000000000000000e+02	4.683327097537412556e+02	-3.579859602760602222e-01	2.238576250846033844e-01	9.407957539687682583e+03	0.000000000000000000e+00	4.989580215435373134e+02	-1.581596468046967963e-01	6.952621458756350625e-01	9.438582936510507352e+03	0.000000000000000000e+00	5.295833333333333712e+02	4.166666666666666435e-02	1.166666666666666741e+00	9.469208333333333940e+03	0.000000000000000000e+00	5.602086451231294859e+02	2.414929801380301111e-01	1.638071187457698308e+00	9.499833730156160527e+03	0.000000000000000000e+00	5.908339569129254869e+02	4.413192936093935925e-01	2.109475708248730097e+00	9.530459126978985296e+03	0.000000000000000000e+00
1.550000000000000000e+02	4.682718286094662972e+02	-4.694374650592331721e-01	2.238576250846033844e-01	9.407957539687682583e+03	0.000000000000000000e+00	4.989067476380664630e+02	-1.930520658629499287e-01	6.952621458756350625e-01	9.438582936510507352e+03	0.000000000000000000e+00	5.295416666666666288e+02	8.333333333333332871e-02	1.166666666666666741e+00	9.469208333333333940e+03	0.000000000000000000e+00	5.601765856952667946e+02	3.597187325296165583e-01	1.638071187457698308e+00	9.499833730156160527e+03	0.000000000000000000e+00	5.908115047238669604e+02	6.361041317258998573e-01	2.109475708248730097e+00	9.530459126978985296e+03	0.000000000000000000e+00
1.560000000000000000e+02	4.682718286094662972e+02	-4.694374650592331721e-01	2.238576250846033844e-01	9.407957539687682583e+03	0.000000000000000000e+00	4.989067476380664630e+02	-1.930520658629499287e-01	6.952621458756350625e-01	9.438582936510507352e+03	0.000000000000000000e+00	5.295416666666666288e+02	8.333333333333332871e-02	1.166666666666666741e+00	9.469208333333333940e+03	0.000000000000000000e+00	5.601765856952667946e+02	3.597187325296165583e-01	1.638071187457698308e+00	9.499833730156160527e+03	0.000000000000000000e+00	5.908115047238669604e+02	6.361041317258998573e-01	2.109475708248730097e+00	9.530459126978985296e+03	0.000000000000000000e+00
1.570000000000000000e+02	4.682718286094662972e+02	-4.694374650592331721e-01	2.238576250846033844e-01	9.407957539687682583e+03	0.000000000000000000e+00	4.989067476380664630e+02	-1.930520658629499287e-01	6.952621458756350625e-01	9.438582936510507352e+03	0.000000000000000000e+00	5.295416666666666288e+02	8.333333333333332871e-02	1.166666666666666741e+00	9.469208333333333940e+03	0.000000000000000000e+00	5.601765856952667946e+02	3.597187325296165583e-01	1.638071187457698308e+00	9.499833730156160527e+03	0.000000000000000000e+00	5.908115047238669604e+02	6.361041317258998573e-01	2.109475708248730097e+00	9.530459126978985296e+03	0.000000000000000000e+00
1.580000000000000000e+02	4.682718286094662972e+02	-4.694374650592331721e-01	2.238576250846033844e-01	9.407957539687682583e+03	0.000000000000000000e+00	4.989067476380664630e+02	-1.930520658629499287e-01	6.952621458756350625e-01	9.438582936510507352e+03	0.000000000000000000e+00	5.295416666666666288e+02	8.333333333333332871e-02	1.166666666666666741e+00	9.469208333333333940e+03	0.000000000000000000e+00	5.601765856952667946e+02	3.597187325296165583e-01	1.638071187457698308e+00	9.499833730156160527e+03	0.000000000000000000e+00	5.908115047238669604e+02	6.361041317258998573e-01	2.109475708248730097e+00	9.530459126978985296e+03	0.000000000000000000e+00
1.590000000000000000e+02	4.682718286094662972e+02	-4.694374650592331721e-01	2.238576250846033844e-01	9.407957539687682583e+03	0.000000000000000000e+00	4.989067476380664630e+02	-1.930520658629499287e-01	6.952621458756350625e-01	9.438582936510507352e+03	0.000000000000000000e+00	5.295416666666666288e+02	8.333333333333332871e-02	1.166666666666666741e+00	9.469208333333333940e+03	0.000000000000000000e+00	5.601765856952667946e+02	3.597187325296165583e-01	1.638071187457698308e+00	9.499833730156160527e+03	0.000000000000000000e+00	5.908115047238669604e+02	6.361041317258998573e-01	2.109475708248730097e+00	9.530459126978985296e+03	0.000000000000000000e+00
1.600000000000000000e+02	4.682718286094662972e+02	-4.694374650592331721e-01	2.238576250846033844e-01	9.407957539687682583e+03	0.000000000000000000e+00	4.989067476380664630e+02	-1.930520658629499287e-01	6.952621458756350625e-01	9.438582936510507352e+03	0.000000000000000000e+00	5.295416666666666288e+02	8.333333333333332871e-02	1.166666666666666741e+00	9.469208333333333940e+03	0.000000000000000000e+00	5.601765856952667946e+02	3.597187325296165583e-01	1.638071187457698308e+00	9.499833730156160527e+03	0.000000000000000000e+00	5.908115047238669604e+02	6.361041317258998573e-01	2.109475708248730097e+00	9.530459126978985296e+03	0.000000000000000000e+00
1.610000000000000000e+02	4.682718286094662972e+02	-4.694374650592331721e-01	2.470288539289383634e-01	9.407982145459465755e+03	0.000000000000000000e+00	4.989067476380664630e+02	-1.930520658629499287e-01	6.860144269644692372e-01	9.438616072729733787e+03	0.000000000000000000e+00	5.295416666666666288e+02	8.333333333333332871e-02	1.125000000000000000e+00	9.469250000000000000e+03	0.000000000000000000e+00	5.601765856952667946e+02	3.597187325296165583e-01	1.563985573035530763e+00	9.499883927270266213e+03	0.000000000000000000e+00	5.908115047238669604e+02	6.361041317258998573e-01	2.002971146071061526e+00	9.530517854540534245e+03	0.000000000000000000e+00
1.620000000000000000e+02	4.682718286094662972e+02	-4.694374650592331721e-01	2.840280794478799997e-01	9.408093956560631341e+03	0.000000000000000000e+00	4.989067476380664630e+02	-1.930520658629499287e-01	6.836807063906066295e-01	9.438692811613649610e+03	0.000000000000000000e+00	5.295416666666666288e+02	8.333333333333332871e-02	1.083333333333333259e+00	9.469291666666666060e+03	0.000000000000000000e+00	5.601765856952667946e+02	3.597187325296165583e-01	1.482985960276059778e+00	9.499890521719682511e+03	0.000000000000000000e+00	5.908115047238669604e+02	6.361041317258998573e-01	1.882638587218786519e+00	9.530489376772700780e+03	0.000000000000000000e+00
1.630000000000000000e+02	4.682718286094662972e+02	-4.694374650592331721e-01	2.840280794478799997e-01	9.408093956560631341e+03	0.000000000000000000e+00	4.989067476380664630e+02	-1.930520658629499287e-01	6.836807063906066295e-01	9.438692811613649610e+03	0.000000000000000000e+00	5.295416666666666288e+02	8.333333333333332871e-02	1.083333333333333259e+00	9.469291666666666060e+03	0.000000000000000000e+00	5.601765856952667946e+02	3.597187325296165583e-01	1.482985960276059778e+00	9.499890521719682511e+03	0.000000000000000000e+00	5.908115047238669604e+02	6.361041317258998573e-01	1.882638587218786519e+00	9.530489376772700780e+03	0.000000000000000000e+00
1.640000000000000000e+02	4.682718286094662972e+02	-3.579859602760602222e-01	2.840280794478799997e-01	9.408116051822673398e+03	0.000000000000000000e+00	4.989067476380664630e+02	-1.581596468046967963e-01	6.836807063906066295e-01	9.438724692578003669e+03	0.000000000000000000e+00	5.295416666666666288e+02	4.166666666666666435e-02	1.083333333333333259e+00	9.469333333333333940e+03	0.000000000000000000e+00	5.601765856952667946e+02	2.414929801380301111e-01	1.482985960276059778e+00	9.499941974088664210e+03	0.000000000000000000e+00	5.908115047238669604e+02	4.413192936093935925e-01	1.882638587218786519e+00	9.530550614843994481e+03	0.000000000000000000e+00
1.650000000000000000e+02	4.682718286094662972e+02	-3.579859602760602222e-01	2.840280794478799997e-01	9.408116051822673398e+03	0.000000000000000000e+00	4.989067476380664630e+02	-1.581596468046967963e-01	6.836807063906066295e-01	9.438724692578003669e+03	0.000000000000000000e+00	5.295416666666666288e+02	4.166666666666666435e-02	1.083333333333333259e+00	9.469333333333333940e+03	0.000000000000000000e+00	5.601765856952667946e+02	2.414929801380301111e-01	1.482985960276059778e+00	9.499941974088664210e+03	0.000000000000000000e+00	5.908115047238669604e+02	4.413192936093935925e-01	1.882638587218786519e+00	9.530550614843994481e+03	0.000000000000000000e+00
1.660000000000000000e+02	4.682718286094662972e+02	-3.579859602760602222e-01	2.840280794478799997e-01	9.408116051822673398e+03	0.000000000000000000e+00	4.989067476380664630e+02	-1.581596468046967963e-01	6.836807063906066295e-01	9.438724692578003669e+03	0.000000000000000000e+00	5.295416666666666288e+02	4.166666666666666435e-02	1.083333333333333259e+00	9.469333333333333940e+03	0.000000000000000000e+00	5.601765856952667946e+02	2.414929801380301111e-01	1.482985960276059778e+00	9.499941974088664210e+03	0.000000000000000000e+00	5.908115047238669604e+02	4.413192936093935925e-01	1.882638587218786519e+00	9.530550614843994481e+03	0.000000000000000000e+00


==> data/noschool.tsv <==
t	nssS	nssE	nssI	nssR	nssSa	nssEa	nssIa	nssRa	nssSc	nssEc	nssIc	nssRc	nssF1	nssF2	nssF3	nssF4	nsS	nsE	nsI	nsR	nsSa	nsEa	nsIa	nsRa	nsSc	nsEc	nsIc	nsRc	nsF1	nsF2	nsF3	nsF4	S	E	I	R	Sa	Ea	Ia	Ra	Sc	Ec	Ic	Rc	F1	F2	F3	F4	sS	sE	sI	sR	sSa	sEa	sIa	sRa	sSc	sEc	sIc	sRc	sF1	sF2	sF3	sF4	ssS	ssE	ssI	ssR	ssSa	ssEa	ssIa	ssRa	ssSc	ssEc	ssIc	ssRc	ssF1	ssF2	ssF3	ssF4
0.000000000000000000e+00	9.951000000000000000e+03	0.000000000000000000e+00	5.100000000000000000e+01	0.000000000000000000e+00	7.463000000000000000e+03	0.000000000000000000e+00	3.800000000000000000e+01	0.000000000000000000e+00	2.488000000000000000e+03	0.000000000000000000e+00	1.300000000000000000e+01	0.000000000000000000e+00	1.000200000000000000e+04	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.951000000000000000e+03	0.000000000000000000e+00	5.100000000000000000e+01	0.000000000000000000e+00	7.463000000000000000e+03	0.000000000000000000e+00	3.800000000000000000e+01	0.000000000000000000e+00	2.488000000000000000e+03	0.000000000000000000e+00	1.300000000000000000e+01	0.000000000000000000e+00	1.000200000000000000e+04	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.951000000000000000e+03	0.000000000000000000e+00	5.100000000000000000e+01	0.000000000000000000e+00	7.463000000000000000e+03	0.000000000000000000e+00	3.800000000000000000e+01	0.000000000000000000e+00	2.488000000000000000e+03	0.000000000000000000e+00	1.300000000000000000e+01	0.000000000000000000e+00	1.000200000000000000e+04	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.951000000000000000e+03	0.000000000000000000e+00	5.100000000000000000e+01	0.000000000000000000e+00	7.463000000000000000e+03	0.000000000000000000e+00	3.800000000000000000e+01	0.000000000000000000e+00	2.488000000000000000e+03	0.000000000000000000e+00	1.300000000000000000e+01	0.000000000000000000e+00	1.000200000000000000e+04	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.951000000000000000e+03	0.000000000000000000e+00	5.100000000000000000e+01	0.000000000000000000e+00	7.463000000000000000e+03	0.000000000000000000e+00	3.800000000000000000e+01	0.000000000000000000e+00	2.488000000000000000e+03	0.000000000000000000e+00	1.300000000000000000e+01	0.000000000000000000e+00	1.000200000000000000e+04	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	9.846076729465734388e+03	6.894625350280280429e+01	5.041718108956113298e+01	2.837587249826528435e+00	7.390835970992533476e+03	4.906136213185953210e+01	3.581669040840525042e+01	1.378652853471428408e+00	2.450898532672821602e+03	1.456567728672250972e+01	1.184851628329889195e+01	-2.320508075688771932e-01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.852059198066201134e+03	7.441062675140139504e+01	5.379192387811389864e+01	4.877126958246597255e+00	7.394126318829600677e+03	5.278068106592976960e+01	3.874167853753595381e+01	3.397659760069047685e+00	2.455761766336410801e+03	1.897033864336125575e+01	1.367425814164944597e+01	6.339745962155614034e-01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.858041666666666060e+03	7.987500000000000000e+01	5.716666666666666430e+01	6.916666666666666963e+00	7.397416666666666970e+03	5.650000000000000000e+01	4.166666666666666430e+01	5.416666666666666963e+00	2.460625000000000000e+03	2.337500000000000000e+01	1.550000000000000000e+01	1.500000000000000000e+00	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.864024135267130987e+03	8.533937324859860496e+01	6.054140945521942996e+01	8.956206375086736671e+00	7.400707014503733262e+03	6.021931893407023040e+01	4.459165479579737479e+01	7.435673573264286240e+00	2.465488233663589199e+03	2.777966135663874425e+01	1.732574185835055403e+01	2.366025403784438375e+00	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.870006603867597732e+03	9.080374649719719571e+01	6.391615224377219562e+01	1.099574608350680549e+01	7.403997362340800464e+03	6.393863786814046790e+01	4.751664292492807817e+01	9.454680479861906406e+00	2.470351467327178398e+03	3.218432271327748850e+01	1.915148371670110805e+01	3.232050807568877193e+00	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.000000000000000000e+00	9.828913165186488186e+03	6.825282526462757460e+01	5.113561015425599976e+01	8.993592901352288393e+00	7.379288862633098688e+03	4.513792385057752199e+01	3.713410782393339105e+01	6.078981795253262099e+00	2.445272874781185692e+03	1.570326153028445937e+01	1.173233159409229032e+01	5.844018850636789608e-01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.836227415926578033e+03	7.316807929898045870e+01	5.800530507712799988e+01	1.224679645067614331e+01	7.383623597983215404e+03	4.973562859195543240e+01	4.208788724530003122e+01	8.872824230959963643e+00	2.450428104057259588e+03	1.972663076514222880e+01	1.478283246371281123e+01	2.208867609198506443e+00	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.843541666666666060e+03	7.808333333333332860e+01	6.487500000000000000e+01	1.550000000000000000e+01	7.387958333333333030e+03	5.433333333333333570e+01	4.704166666666666430e+01	1.166666666666666607e+01	2.455583333333333485e+03	2.375000000000000000e+01	1.783333333333333215e+01	3.833333333333333481e+00	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.850855917406754088e+03	8.299858736768619849e+01	7.174469492287200012e+01	1.875320354932385669e+01	7.392293068683450656e+03	5.893103807471123901e+01	5.199544608803329737e+01	1.446050910237336851e+01	2.460738562609407381e+03	2.777336923485777120e+01	2.088383420295385307e+01	5.457799057468160520e+00	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.858170168146843935e+03	8.791384140203908260e+01	7.861438984574400024e+01	2.200640709864771338e+01	7.396627804033567372e+03	6.352874281608914941e+01	5.694922550939993755e+01	1.725435153808006916e+01	2.465893791885481278e+03	3.179673846971554241e+01	2.393433507257437398e+01	7.082264781602988002e+00	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.000000000000000000e+00	9.811193354700868440e+03	6.416849206440559783e+01	5.587083388143471296e+01	1.627402488049795437e+01	7.365556244347687425e+03	3.953439824230667909e+01	4.027039694214419541e+01	1.157906123297071233e+01	2.440597261679372423e+03	1.765142433933657529e+01	1.334167188152060746e+01	2.634398094029927861e+00	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.819513344017101190e+03	7.106341269886947032e+01	6.378958360738401723e+01	2.038701244024897719e+01	7.371507288840510228e+03	4.664219912115333955e+01	4.598936513773876555e+01	1.483119728315202224e+01	2.445486130839686211e+03	2.092987883633495372e+01	1.667083594076030195e+01	4.525532380348296968e+00	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.827833333333333940e+03	7.795833333333332860e+01	7.170833333333332860e+01	2.450000000000000000e+01	7.377458333333333030e+03	5.375000000000000000e+01	5.170833333333333570e+01	1.808333333333333215e+01	2.450375000000000000e+03	2.420833333333333215e+01	2.000000000000000000e+01	6.416666666666666963e+00	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.836153322649566690e+03	8.485325396779718687e+01	7.962708305928263997e+01	2.861298755975102281e+01	7.383409377826155833e+03	6.085780087884666045e+01	5.742730152892790585e+01	2.133546938351464206e+01	2.455263869160313789e+03	2.748678783033171058e+01	2.332916405923969805e+01	8.307800952985036957e+00	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.844473311965799439e+03	9.174817460226105936e+01	8.754583278523193712e+01	3.272597511950204563e+01	7.389360422318978635e+03	6.796560175769332091e+01	6.314626972452247600e+01	2.458760543369595197e+01	2.460152738320627577e+03	3.076524232733008901e+01	2.665832811847939254e+01	1.019893523930340606e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.000000000000000000e+00	9.789125693096733812e+03	6.348958672196955888e+01	6.244995452812026571e+01	2.667292924781151697e+01	7.350917592621172844e+03	4.066260223039341781e+01	4.430810972763918443e+01	1.741840296619878359e+01	2.433469738594817045e+03	1.715278981321912966e+01	1.399146652373009303e+01	4.692386541129271116e+00	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.799771179881699936e+03	7.149479336098478655e+01	6.970414393072680070e+01	3.089896462390575849e+01	7.358417129643919907e+03	4.749796778186338031e+01	4.982072153048626006e+01	2.141753481643272394e+01	2.438984869297408750e+03	2.115972823994290053e+01	1.780823326186504829e+01	7.200359937231302965e+00	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.810416666666666060e+03	7.950000000000000000e+01	7.695833333333332860e+01	3.512500000000000000e+01	7.365916666666666970e+03	5.433333333333333570e+01	5.533333333333333570e+01	2.541666666666666785e+01	2.444500000000000000e+03	2.516666666666666785e+01	2.162500000000000000e+01	9.708333333333333925e+00	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.821062153451632184e+03	8.750520663901521345e+01	8.421252273593985649e+01	3.935103537609424507e+01	7.373416203689414033e+03	6.116869888480329109e+01	6.084594513618041134e+01	2.941579851690061176e+01	2.450015130702591250e+03	2.917360509339043517e+01	2.544176673813495171e+01	1.221630672943536489e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.831707640236598309e+03	9.551041327803044112e+01	9.146671213854638438e+01	4.357707075218848303e+01	7.380915740712161096e+03	6.800406443627325359e+01	6.635855693902749408e+01	3.341493036713455211e+01	2.455530261405182955e+03	3.318054352011420605e+01	2.925853347626990697e+01	1.472428012553739762e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.000000000000000000e+00	9.762560824293230326e+03	7.236085660511768936e+01	6.387537369583507996e+01	3.570209409481224583e+01	7.333148422208705597e+03	4.681493138877847571e+01	4.425424216352719498e+01	2.320343258350778370e+01	2.424735223505819249e+03	1.792468319475963767e+01	1.583631004760230354e+01	6.213891360221921900e+00	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.775447078813282133e+03	7.899292830255885178e+01	7.316685351458420428e+01	4.064271371407279076e+01	7.341907544437686738e+03	5.292829902772257356e+01	5.121045441509693319e+01	2.816421629175389185e+01	2.431200945086242882e+03	2.225400826404648669e+01	2.006398835713448392e+01	9.336112346777628801e+00	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.788333333333333940e+03	8.562500000000000000e+01	8.245833333333332860e+01	4.558333333333333570e+01	7.350666666666666970e+03	5.904166666666666430e+01	5.816666666666666430e+01	3.312500000000000000e+01	2.437666666666666515e+03	2.658333333333333215e+01	2.429166666666666785e+01	1.245833333333333393e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.801219587853385747e+03	9.225707169744114822e+01	9.174981315208245292e+01	5.052395295259388064e+01	7.359425788895647202e+03	6.515503430561075504e+01	6.512287891823639541e+01	3.808578370824610460e+01	2.444132388247090148e+03	3.091265840262017761e+01	2.851934497619885178e+01	1.558055431988903905e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.814105842373437554e+03	9.888914339488231064e+01	1.010412929708315772e+02	5.546457257185442558e+01	7.368184911124628343e+03	7.126840194455485289e+01	7.207909116980613362e+01	4.304656741649221630e+01	2.450598109827513781e+03	3.524198347190702663e+01	3.274702328573103216e+01	1.870277530644474595e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.000000000000000000e+00	9.730943381418290301e+03	7.605956357809748170e+01	6.369780625120367290e+01	4.479737299716870069e+01	7.310452817128586503e+03	4.703864449810544102e+01	4.393620268890654756e+01	3.057653860763440434e+01	2.415763508376485333e+03	1.973994775533681079e+01	1.572866229355525647e+01	7.855472184752922971e+00	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.747638357375812120e+03	8.430061512238206944e+01	7.524473645893516505e+01	5.156535316525101820e+01	7.322413908564293706e+03	5.508182224905272051e+01	5.255143467778660948e+01	3.645493597048387358e+01	2.422860920854909637e+03	2.457830721100173932e+01	2.067683114677763001e+01	1.192773609237646149e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.764333333333333940e+03	9.254166666666667140e+01	8.679166666666667140e+01	5.833333333333333570e+01	7.334375000000000000e+03	6.312500000000000000e+01	6.116666666666666430e+01	4.233333333333333570e+01	2.429958333333333485e+03	2.941666666666666785e+01	2.562500000000000000e+01	1.600000000000000000e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.781028309290855759e+03	1.007827182109512734e+02	9.833859687439817776e+01	6.510131350141566031e+01	7.346336091435706294e+03	7.116817775094727949e+01	6.978189865554672622e+01	4.821173069618279783e+01	2.437055745811757333e+03	3.425502612233159994e+01	3.057316885322236999e+01	2.007226390762353674e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.797723285248377579e+03	1.090237697552358611e+02	1.098855270821296699e+02	7.186929366949797782e+01	7.358297182871413497e+03	7.921135550189455898e+01	7.839713064442678103e+01	5.409012805903226706e+01	2.444153158290181636e+03	3.909338557799652847e+01	3.552133770644473998e+01	2.414452781524707703e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.000000000000000000e+00	9.700508124520014462e+03	7.711950006166014759e+01	7.344890575414244438e+01	5.601812665645314127e+01	7.291168386299713347e+03	4.804839579073495770e+01	5.141690476384842867e+01	3.818861550773956282e+01	2.404569829957596539e+03	1.692695865565982416e+01	1.615570717290491842e+01	1.144461486186258270e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.720379062260008141e+03	8.714308336416340239e+01	8.334945287707121508e+01	6.367572999489323138e+01	7.304292526483190159e+03	5.739919789536747885e+01	5.870845238192421789e+01	4.451097442053644926e+01	2.413701581645465012e+03	2.367181266116324423e+01	2.170285358645245921e+01	1.597230743093129135e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.740250000000000000e+03	9.716666666666667140e+01	9.325000000000000000e+01	7.133333333333332860e+01	7.317416666666666970e+03	6.675000000000000000e+01	6.600000000000000000e+01	5.083333333333333570e+01	2.422833333333333485e+03	3.041666666666666785e+01	2.725000000000000000e+01	2.050000000000000000e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.760120937739991859e+03	1.071902499691699404e+02	1.031505471229287849e+02	7.899093667177342581e+01	7.330540806850143781e+03	7.610080210463252115e+01	7.329154761807578211e+01	5.715569224613022214e+01	2.431965085021201958e+03	3.716152067217009147e+01	3.279714641354753724e+01	2.502769256906870865e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.779991875479985538e+03	1.172138332716731952e+02	1.130510942458575556e+02	8.664854001021352303e+01	7.343664947033620592e+03	8.545160420926504230e+01	8.058309523615156422e+01	6.347805115892710859e+01	2.441096836709070431e+03	4.390637467767351154e+01	3.834429282709508158e+01	2.955538513813741730e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.000000000000000000e+00	9.662069716933514428e+03	8.018924311950080153e+01	8.118900383309764379e+01	6.687852147607870279e+01	7.264569859040858319e+03	5.378350860829235813e+01	5.753364597188308238e+01	4.534176006954079696e+01	2.393047673160242994e+03	1.864572302111757196e+01	1.895174048532759770e+01	1.380319076012233204e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.686139025133425093e+03	9.319878822641706506e+01	9.107366858321549330e+01	7.575176073803935139e+01	7.280389096187095674e+03	6.378758763747951832e+01	6.397515631927487334e+01	5.296254670143706988e+01	2.403523836580121497e+03	2.553119484389211635e+01	2.474670357599713100e+01	1.892242871339449906e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.710208333333333940e+03	1.062083333333333286e+02	1.009583333333333286e+02	8.462500000000000000e+01	7.296208333333333030e+03	7.379166666666667140e+01	7.041666666666667140e+01	6.058333333333333570e+01	2.414000000000000000e+03	3.241666666666666430e+01	3.054166666666666785e+01	2.404166666666666785e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.734277641533242786e+03	1.192178784402495921e+02	1.108429980834511639e+02	9.349823926196064861e+01	7.312027570479570386e+03	8.379574569585382449e+01	7.685817701405846947e+01	6.820411996522960862e+01	2.424476163419878503e+03	3.930213848944121224e+01	3.633662975733620470e+01	2.916090461993883665e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.758346949733153451e+03	1.322274235471658699e+02	1.207276628335690134e+02	1.023714785239212972e+02	7.327846807625807742e+03	9.379982472504099178e+01	8.329968736145026753e+01	7.582490659712587444e+01	2.434952326839757006e+03	4.618761031221575308e+01	4.213159284800573801e+01	3.428014257321100189e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.000000000000000000e+00	9.624914741712220348e+03	8.378209455807474626e+01	8.177435167664994253e+01	8.132738190111876975e+01	7.238235181918240414e+03	5.673227618723841204e+01	5.823671815456435041e+01	5.528925456969791696e+01	2.383087235048715229e+03	2.125548364312752980e+01	1.952943269595980524e+01	1.830282740713464662e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.652874037522777144e+03	9.897438061237070883e+01	9.438717583832497837e+01	9.066369095055938487e+01	7.256867590959120207e+03	6.849113809361921312e+01	6.618085907728217876e+01	6.320712728484895848e+01	2.394210284191024584e+03	2.758607515489709527e+01	2.620221634797990262e+01	2.358891370356732153e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.680833333333333940e+03	1.141666666666666714e+02	1.070000000000000000e+02	1.000000000000000000e+02	7.275500000000000000e+03	8.025000000000000000e+01	7.412500000000000000e+01	7.112500000000000000e+01	2.405333333333333485e+03	3.391666666666666430e+01	3.287500000000000000e+01	2.887500000000000000e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.708792629143890736e+03	1.293589527209626340e+02	1.196128241616750216e+02	1.093363090494406151e+02	7.294132409040879793e+03	9.200886190638078688e+01	8.206914092271782124e+01	7.904287271515104862e+01	2.416456382475642386e+03	4.024725817843623332e+01	3.954778365202010093e+01	3.416108629643267847e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.736751924954447531e+03	1.445512387752585823e+02	1.322256483233500433e+02	1.186726180988812303e+02	7.312764818081759586e+03	1.037677238127615880e+02	9.001328184543564248e+01	8.696074543030208304e+01	2.427579431617951741e+03	4.657784969020579524e+01	4.622056730404019476e+01	3.944717259286535693e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.000000000000000000e+01	9.582817422343749058e+03	9.220612205588032850e+01	8.252005323973469331e+01	9.374497464925383383e+01	7.207754969690863618e+03	6.222460697619262504e+01	5.873814055216237762e+01	6.470615092973322646e+01	2.371737546153229687e+03	2.409489671805321720e+01	1.819755737074192581e+01	2.059603626163630707e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.615992044505206650e+03	1.071238943612735000e+02	9.907252661986734665e+01	1.044558206579602455e+02	7.230460818178765294e+03	7.419563682142964467e+01	6.909823694274786021e+01	7.345724213153327753e+01	2.383868773076614616e+03	2.998494835902661038e+01	2.718211201870429505e+01	2.677718479748482139e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.649166666666666060e+03	1.220416666666666714e+02	1.156250000000000000e+02	1.151666666666666714e+02	7.253166666666666970e+03	8.616666666666667140e+01	7.945833333333332860e+01	8.220833333333332860e+01	2.396000000000000000e+03	3.587500000000000000e+01	3.616666666666666430e+01	3.295833333333333570e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.682341288828125471e+03	1.369594389720598429e+02	1.321774733801326533e+02	1.258775126753730973e+02	7.275872515154568646e+03	9.813769651190369814e+01	8.981842972391879698e+01	9.095942453513337966e+01	2.408131226923385384e+03	4.176505164097338962e+01	4.515122131462903354e+01	3.913948186918185002e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.715515910989583062e+03	1.518772112774530285e+02	1.487299467602653067e+02	1.365883586840795090e+02	7.298578363642470322e+03	1.101087263571407107e+02	1.001785261145042796e+02	9.971051573693343073e+01	2.420262453846770313e+03	4.765510328194677925e+01	5.413577596259140279e+01	4.532063040503036433e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.100000000000000000e+01	9.538794348919534968e+03	9.807227161175356400e+01	9.318056769619499846e+01	1.049504343762318399e+02	7.176374529572034589e+03	6.795681571904719931e+01	6.288274607190749066e+01	7.325803315273029170e+01	2.359220888458384252e+03	2.496649395625414769e+01	2.408177369658538325e+01	2.479982728958747629e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.576334674459767484e+03	1.145153024725434534e+02	1.090694505147641706e+02	1.185793838547825914e+02	7.202208098119350325e+03	8.054090785952359965e+01	7.408720636928708814e+01	8.389984990969848866e+01	2.372527110895858641e+03	3.139991364479374170e+01	3.187422018162602200e+01	3.123324697812707029e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.613875000000000000e+03	1.309583333333333428e+02	1.249583333333333286e+02	1.322083333333333428e+02	7.228041666666666970e+03	9.312500000000000000e+01	8.529166666666667140e+01	9.454166666666667140e+01	2.385833333333333485e+03	3.783333333333333570e+01	3.966666666666666430e+01	3.766666666666666430e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.651415325540232516e+03	1.474013641941232322e+02	1.408472161519025008e+02	1.458372828118841085e+02	7.253875235213983615e+03	1.057090921404764003e+02	9.649612696404625467e+01	1.051834834236348541e+02	2.399139555770808329e+03	4.426675302187292971e+01	4.745911315170730660e+01	4.410008635520625830e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.688955651080465032e+03	1.638443950549131216e+02	1.567360989704716587e+02	1.594662322904348457e+02	7.279708803761299350e+03	1.182931842809528007e+02	1.077005872614258521e+02	1.158253001806030511e+02	2.412445778208282718e+03	5.070017271041252371e+01	5.525155963674794179e+01	5.053350604374585231e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.200000000000000000e+01	9.494586359922019255e+03	1.013848167083733927e+02	1.020235361954561455e+02	1.193321276591886004e+02	7.145435114235911897e+03	7.179145562064806541e+01	7.018432174464388140e+01	8.432173640074390164e+01	2.345880186811302792e+03	2.571261799145410976e+01	2.638429419183015767e+01	3.036823254337002709e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.536459846627676598e+03	1.212340750208533677e+02	1.171576014310614084e+02	1.348118971629276359e+02	7.174134223784622918e+03	8.618739447699070411e+01	8.052966087232194070e+01	9.551503486703862222e+01	2.360690093405651169e+03	3.310630899572705488e+01	3.390048042924841099e+01	3.697578293835168495e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.578333333333333940e+03	1.410833333333333428e+02	1.322916666666666572e+02	1.502916666666666572e+02	7.202833333333333030e+03	1.005833333333333286e+02	9.087500000000000000e+01	1.067083333333333286e+02	2.375500000000000000e+03	4.050000000000000000e+01	4.141666666666666430e+01	4.358333333333333570e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.620206820038991282e+03	1.609325916458133179e+02	1.474257319022719059e+02	1.657714361704056785e+02	7.231532442882043142e+03	1.149792721896759531e+02	1.012203391276780593e+02	1.179016317996280350e+02	2.390309906594348831e+03	4.789369100427294512e+01	4.893285290408491761e+01	5.019088372831498646e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.662080306744648624e+03	1.807818499582932930e+02	1.625597971378771831e+02	1.812512056741447282e+02	7.260231552430754164e+03	1.293752110460185918e+02	1.115656782553561186e+02	1.290949302659227556e+02	2.405119813188697208e+03	5.528738200854589024e+01	5.644903914150317092e+01	5.679843412329664432e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.300000000000000000e+01	9.450241000064339460e+03	1.120531470961471427e+02	1.087145380015158764e+02	1.351886402481162577e+02	7.115642736759718900e+03	8.016222261721374309e+01	7.565782025793689058e+01	9.541724537734758371e+01	2.332000543955897228e+03	2.787415313985383492e+01	2.827311087687741775e+01	3.568663328496522524e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.495141333365501850e+03	1.302349068814069142e+02	1.266906023340912668e+02	1.520318201240581288e+02	7.145883868379859450e+03	9.266444464194020725e+01	8.797474346230178810e+01	1.074169560220071276e+02	2.347958605311281644e+03	3.556207656992691568e+01	3.632405543843870532e+01	4.257248330914927692e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.540041666666666060e+03	1.484166666666666572e+02	1.446666666666666572e+02	1.688750000000000000e+02	7.176125000000000000e+03	1.051666666666666714e+02	1.002916666666666714e+02	1.194166666666666714e+02	2.363916666666666515e+03	4.325000000000000000e+01	4.437500000000000000e+01	4.945833333333333570e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.584941999967830270e+03	1.665984264519264002e+02	1.626427309992420476e+02	1.857181798759418712e+02	7.206366131620140550e+03	1.176688886913931356e+02	1.126085898710315547e+02	1.314163773113262152e+02	2.379874728022051386e+03	5.093792343007308432e+01	5.242594456156129468e+01	5.634418335751739448e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.629842333268992661e+03	1.847801862371861716e+02	1.806187953318174380e+02	2.025613597518837423e+02	7.236607263240281100e+03	1.301711107161196139e+02	1.249255130753964522e+02	1.434160879559857449e+02	2.395832789377435802e+03	5.862584686014616864e+01	6.047688912312258225e+01	6.323003338170144616e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.400000000000000000e+01	9.389410469591579385e+03	1.180111919077195921e+02	1.146243599321931583e+02	1.548202639498024098e+02	7.075533341273622682e+03	8.419688771691863849e+01	7.969535225038079318e+01	1.089291842460312978e+02	2.312352619785861862e+03	3.038002943343082407e+01	3.015413122058089712e+01	4.147832786757347634e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.442080234795788783e+03	1.398805959538597961e+02	1.356455132994299220e+02	1.718267986415678763e+02	7.110516670636811796e+03	9.872344385845931924e+01	9.441017612519040370e+01	1.210270921230156489e+02	2.330801309892930931e+03	3.944001471671541026e+01	3.884789894362378249e+01	4.859333060045340602e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.494750000000000000e+03	1.617500000000000000e+02	1.566666666666666572e+02	1.888333333333333428e+02	7.145500000000000000e+03	1.132500000000000000e+02	1.091250000000000000e+02	1.331250000000000000e+02	2.349250000000000000e+03	4.850000000000000000e+01	4.754166666666666430e+01	5.570833333333333570e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.547419765204211217e+03	1.836194040461402039e+02	1.776878200339033924e+02	2.058398680250988093e+02	7.180483329363188204e+03	1.277765561415406808e+02	1.238398238748095963e+02	1.452229078769843511e+02	2.367698690107069069e+03	5.755998528328458974e+01	5.623543438970954611e+01	6.282333606621326538e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.600089530408420615e+03	2.054888080922804079e+02	1.987089734011401561e+02	2.228464027168642758e+02	7.215466658726377318e+03	1.423031122830813615e+02	1.385546477496191926e+02	1.573208157539687022e+02	2.386147380214138138e+03	6.661997056656917948e+01	6.492920211275243503e+01	6.993833879909320217e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.500000000000000000e+01	9.328837205979491046e+03	1.269927938110013486e+02	1.194468385759256250e+02	1.724528721189905127e+02	7.032439958272831973e+03	9.133993464058633549e+01	8.454552911008789806e+01	1.196961436312491003e+02	2.294240725763873797e+03	3.031808994157781001e+01	2.935943035493849607e+01	4.799344714029862757e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.388460269656412493e+03	1.512672302388340029e+02	1.429734192879628267e+02	1.921639360594952564e+02	7.072032479136416441e+03	1.081699673202931677e+02	9.993943122171062043e+01	1.343689051489578787e+02	2.315349529548603641e+03	4.042987830412224071e+01	4.026304851080257663e+01	5.541339023681597808e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.448083333333333940e+03	1.755416666666666572e+02	1.665000000000000000e+02	2.118750000000000000e+02	7.111625000000000000e+03	1.250000000000000000e+02	1.153333333333333286e+02	1.490416666666666572e+02	2.336458333333333485e+03	5.054166666666666430e+01	5.116666666666666430e+01	6.283333333333333570e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.507706397010255387e+03	1.998161030944993115e+02	1.900265807120371733e+02	2.315860639405047436e+02	7.151217520863583559e+03	1.418300326797068465e+02	1.307272354449560510e+02	1.637144281843754356e+02	2.357567137118063329e+03	6.065345502921108789e+01	6.207028482253075197e+01	7.025327642985068621e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.567329460687176834e+03	2.240905395223319658e+02	2.135531614240743750e+02	2.512971278810094873e+02	7.190810041727168027e+03	1.586600653594136645e+02	1.461211375565787591e+02	1.783871897020842141e+02	2.378675940902793172e+03	7.076524339175551859e+01	7.297390297839483253e+01	7.767321952636804383e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.600000000000000000e+01	9.269965304342031231e+03	1.349309159434161245e+02	1.266981139120165381e+02	1.942093450732904785e+02	6.991181001790425398e+03	9.336403309183086208e+01	8.905624046312709652e+01	1.356206968384036600e+02	2.276028994645175317e+03	3.515029177559407003e+01	3.080953594486019753e+01	5.388102199959186578e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.335774318837682586e+03	1.607571246383747336e+02	1.521407236226749546e+02	2.152296725366452392e+02	7.035382167561879214e+03	1.126403498792487596e+02	1.062364535648968911e+02	1.508520150858684872e+02	2.299014497322587431e+03	4.490847922113036361e+01	4.248810130576342914e+01	6.202384433312926859e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.401583333333333940e+03	1.865833333333333428e+02	1.775833333333333428e+02	2.362500000000000000e+02	7.079583333333333030e+03	1.319166666666666572e+02	1.234166666666666714e+02	1.660833333333333428e+02	2.322000000000000000e+03	5.466666666666666430e+01	5.416666666666666430e+01	7.016666666666667140e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.467392347828985294e+03	2.124095420282919520e+02	2.030259430439917310e+02	2.572703274633547608e+02	7.123784499104786846e+03	1.511929834540845548e+02	1.405968797684364517e+02	1.813146515807981984e+02	2.344985502677412569e+03	6.442485411220296498e+01	6.584523202756989235e+01	7.830948900020408132e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.533201362324636648e+03	2.382357507232505611e+02	2.284685527546501476e+02	2.782906549267095215e+02	7.167985664876240662e+03	1.704693002415024523e+02	1.577770928702062463e+02	1.965459698282630256e+02	2.367971005354824683e+03	7.418304155773925856e+01	7.752379738847312751e+01	8.645231133374147703e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.700000000000000000e+01	9.208293866400916158e+03	1.440828920844703021e+02	1.370054115406525739e+02	2.151384444464761714e+02	6.948037994512119440e+03	9.976420991137510441e+01	9.767974461865262015e+01	1.500850402027640484e+02	2.256603440332356968e+03	3.794248248648882793e+01	3.448219981779858045e+01	6.031352897751875730e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.279521933200458079e+03	1.716247793755684654e+02	1.626693724369929441e+02	2.394442222232380857e+02	6.996143997256059265e+03	1.201946049556875522e+02	1.145690389759929815e+02	1.673758534347153670e+02	2.281551720166178256e+03	4.824207457657774967e+01	4.567859990889928667e+01	6.969843115542605005e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.350750000000000000e+03	1.991666666666666572e+02	1.883333333333333428e+02	2.637500000000000000e+02	7.044250000000000000e+03	1.406250000000000000e+02	1.314583333333333428e+02	1.846666666666666572e+02	2.306500000000000000e+03	5.854166666666666430e+01	5.687500000000000000e+01	7.908333333333332860e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.421978066799541921e+03	2.267085539577648490e+02	2.139972942296737415e+02	2.880557777767619427e+02	7.092356002743940735e+03	1.610553950443124336e+02	1.483476276906737041e+02	2.019574798986179474e+02	2.331448279833821744e+03	6.884125875675557893e+01	6.807140009110071333e+01	8.846823551124060714e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.493206133599083842e+03	2.542504412488630123e+02	2.396612551260141117e+02	3.123615555535238286e+02	7.140462005487880560e+03	1.814857900886248956e+02	1.652369220480140655e+02	2.192482931305692659e+02	2.356396559667643032e+03	7.914085084684450067e+01	7.926780018220142665e+01	9.785313768914789989e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.800000000000000000e+01	9.147151422414148328e+03	1.543518548610359744e+02	1.486624872524735679e+02	2.344522996215966373e+02	6.902762237490499501e+03	1.077944720407011374e+02	1.046048657395427171e+02	1.642640754717735945e+02	2.241061926257813411e+03	4.127600470433492319e+01	3.845531191389511605e+01	6.504701322583963474e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.223117377873741134e+03	1.828425940971846444e+02	1.755604102929034696e+02	2.617886498107983471e+02	6.954860285411916266e+03	1.288347360203505616e+02	1.233857662031046800e+02	1.831320377358867972e+02	2.266593463128906478e+03	5.136716901883413300e+01	4.937348929028088662e+01	7.608600661291981737e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.299083333333333940e+03	2.113333333333333428e+02	2.024583333333333428e+02	2.891250000000000000e+02	7.006958333333333030e+03	1.498750000000000000e+02	1.421666666666666572e+02	2.020000000000000000e+02	2.292125000000000000e+03	6.145833333333333570e+01	6.029166666666666430e+01	8.712500000000000000e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.375049288792926745e+03	2.398240725694820412e+02	2.293562563737632161e+02	3.164613501892016529e+02	7.059056381254749795e+03	1.709152639796494384e+02	1.609475671302286344e+02	2.208679622641132028e+02	2.317656536871093522e+03	7.154949764783253841e+01	7.120984404305244198e+01	9.816399338708018263e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.451015244252519551e+03	2.683148118056307112e+02	2.562541794141931177e+02	3.437977003784033627e+02	7.111154429176166559e+03	1.919555279592988768e+02	1.797284675937905831e+02	2.397359245282264055e+02	2.343188073742186589e+03	8.164066196233174821e+01	8.212802141943821255e+01	1.092029867741603653e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.900000000000000000e+01	9.073388596875707663e+03	1.623320736560629598e+02	1.582005030872508655e+02	2.578088563014367196e+02	6.852554287475586534e+03	1.109579155786930187e+02	1.117160162155125818e+02	1.807384370113256864e+02	2.216509847139957401e+03	4.455476128536744085e+01	4.213723151325905292e+01	7.146450021546741027e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.157944298437854741e+03	1.936868701613648227e+02	1.879127515436254328e+02	2.873210948173850170e+02	6.910360477071126297e+03	1.348539577893465093e+02	1.321080081077562909e+02	2.011608851723295004e+02	2.245421590236645443e+03	5.542321397601705257e+01	5.363111575662952646e+01	8.335725010773370514e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.242500000000000000e+03	2.250416666666666572e+02	2.176250000000000000e+02	3.168333333333333144e+02	6.968166666666666970e+03	1.587500000000000000e+02	1.525000000000000000e+02	2.215833333333333428e+02	2.274333333333333485e+03	6.629166666666667140e+01	6.512500000000000000e+01	9.525000000000000000e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.327055701562145259e+03	2.563964631719684917e+02	2.473372484563745672e+02	3.463455718492816118e+02	7.025972856262207642e+03	1.826460422106534907e+02	1.728919918922437091e+02	2.420057814943371852e+02	2.303245076430021527e+03	7.716011935731629023e+01	7.661888424337047354e+01	1.071427498922662949e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.411611403124292337e+03	2.877512596772703546e+02	2.770494969127491345e+02	3.758578103652299092e+02	7.083779045857747406e+03	2.065420844213069813e+02	1.932839837844874182e+02	2.624282296553409992e+02	2.332156819526709569e+03	8.802857204796589485e+01	8.811276848674094708e+01	1.190354997845325897e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.000000000000000000e+01	8.994801741808425504e+03	1.759272232489704493e+02	1.688922270006004283e+02	2.825277621018327636e+02	6.797350061941436252e+03	1.218228914420644173e+02	1.155309626525865383e+02	2.007319006942245210e+02	2.192357770833091308e+03	4.578315675616454428e+01	4.560505691837399667e+01	7.717607682690135107e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.086859204237545782e+03	2.086927782911518818e+02	2.001544468336335285e+02	3.163680477175830106e+02	6.860133364304051611e+03	1.465572790543655231e+02	1.388488146596265835e+02	2.226784503471122605e+02	2.224178885416545654e+03	5.797491171141560784e+01	5.742752845918700189e+01	9.137970508011733273e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.178916666666666060e+03	2.414583333333333428e+02	2.314166666666666572e+02	3.502083333333333144e+02	6.922916666666666970e+03	1.712916666666666572e+02	1.621666666666666572e+02	2.446250000000000000e+02	2.256000000000000000e+03	7.016666666666667140e+01	6.925000000000000000e+01	1.055833333333333286e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.270974129095786338e+03	2.742238883755147754e+02	2.626788864996997859e+02	3.840486189490836182e+02	6.985699969029282329e+03	1.960260542789677913e+02	1.854845186737067309e+02	2.665715496528877111e+02	2.287821114583454346e+03	8.235842162191774207e+01	8.107247154081299811e+01	1.197869615865493245e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.363031591524906617e+03	3.069894434176962363e+02	2.939411063327328861e+02	4.178889045648338652e+02	7.048483271391897688e+03	2.207604418912688971e+02	2.088023706807467761e+02	2.885180993057754790e+02	2.319642229166908692e+03	9.455017657716879853e+01	9.289494308162599623e+01	1.339905898397653061e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.100000000000000000e+01	8.919327434854465537e+03	1.882433524691535638e+02	1.824339184098085127e+02	3.113252167468422158e+02	6.741709822353646814e+03	1.299515313835810844e+02	1.254124852537131574e+02	2.219114723851101871e+02	2.173385397429209206e+03	5.127317307988748496e+01	4.946697998385733541e+01	8.564454689935396914e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.017267884093898829e+03	2.223925095679101105e+02	2.141544592049042421e+02	3.478501083734211079e+02	6.809334077843490377e+03	1.564340990251238850e+02	1.486645759601899215e+02	2.455599028592217508e+02	2.205817698714604376e+03	6.244908653994374248e+01	6.171265665859533556e+01	1.004056067830103132e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.115208333333333940e+03	2.565416666666666856e+02	2.458750000000000000e+02	3.843750000000000000e+02	6.876958333333333030e+03	1.829166666666666572e+02	1.719166666666666572e+02	2.692083333333333144e+02	2.238250000000000000e+03	7.362500000000000000e+01	7.395833333333332860e+01	1.151666666666666714e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.213148782572769051e+03	2.906908237654232607e+02	2.775955407950957579e+02	4.208998916265788921e+02	6.944582588823175684e+03	2.093992343082094294e+02	1.951687573731433929e+02	2.928567638074449064e+02	2.270682301285395624e+03	8.480091346005626463e+01	8.620401000807132164e+01	1.299277265503230296e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.311089231812202343e+03	3.248399808641797790e+02	3.093160815901915157e+02	4.574247832531577842e+02	7.012206844313019246e+03	2.358818019497522300e+02	2.184208480796201570e+02	3.165051942815564416e+02	2.303114602570790794e+03	9.597682692011251504e+01	9.844968668280932889e+01	1.446887864339793737e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.200000000000000000e+01	8.829663870834558111e+03	2.045493631632349434e+02	1.929790952558735455e+02	3.363752087510970341e+02	6.678120015920838341e+03	1.397300161345302172e+02	1.329831648410456069e+02	2.410145032998544536e+02	2.147384388723984102e+03	5.991072126798053432e+01	5.381735684300043943e+01	9.263099801984205328e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.936936102083946025e+03	2.399621815816174717e+02	2.279270476279367585e+02	3.779584377088818314e+02	6.752664174627085231e+03	1.674483414005984514e+02	1.588457490871894890e+02	2.674655849832605554e+02	2.182192194361992279e+03	7.005952730065692435e+01	6.599201175483355541e+01	1.091279990099210266e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.044208333333333940e+03	2.753750000000000000e+02	2.628750000000000000e+02	4.195416666666666856e+02	6.827208333333333030e+03	1.951666666666666572e+02	1.847083333333333428e+02	2.939166666666666856e+02	2.217000000000000000e+03	8.020833333333332860e+01	7.816666666666667140e+01	1.256250000000000000e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.151480564582721854e+03	3.107878184183825283e+02	2.978229523720632415e+02	4.611248956244515398e+02	6.901752492039580829e+03	2.228849919327348630e+02	2.105709175794771966e+02	3.203677483500728158e+02	2.251807805638007721e+03	9.035713936600973284e+01	9.034132157849978739e+01	1.421220009900789591e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.258752795832109769e+03	3.462006368367650566e+02	3.327709047441264829e+02	5.027081245822363371e+02	6.976296650745827719e+03	2.506033171988030972e+02	2.364335018256210788e+02	3.468188300334788892e+02	2.286615611276015898e+03	1.005059453986861229e+02	1.025159764903329034e+02	1.586190019801579467e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.300000000000000000e+01	8.739074682206170110e+03	2.169260281219379181e+02	2.130710250213851396e+02	3.606051240936814679e+02	6.614124002258878136e+03	1.497662994626795125e+02	1.453854913491653917e+02	2.590253870624675869e+02	2.121146897710309531e+03	6.264032684117235306e+01	6.100477656216051514e+01	9.929924112384264845e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.854016507769752934e+03	2.553588473943023018e+02	2.467855125106925698e+02	4.096775620468407055e+02	6.694166167796105583e+03	1.786539830646730707e+02	1.719010790079160245e+02	2.899293601979004507e+02	2.157948448855154766e+03	7.444516342058616942e+01	7.154405494774691476e+01	1.186079538952546528e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.968958333333333940e+03	2.937916666666666856e+02	2.805000000000000000e+02	4.587500000000000000e+02	6.774208333333333030e+03	2.075416666666666572e+02	1.984166666666666572e+02	3.208333333333333144e+02	2.194750000000000000e+03	8.625000000000000000e+01	8.208333333333332860e+01	1.379166666666666572e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.083900158896914945e+03	3.322244859390310694e+02	3.142144874893074302e+02	5.078224379531592945e+02	6.854250498870560477e+03	2.364293502686602437e+02	2.249322543254172899e+02	3.517373064687661781e+02	2.231551551144845234e+03	9.805483657941383058e+01	9.262261171891974243e+01	1.572253794380786474e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.198841984460497770e+03	3.706573052113954532e+02	3.479289749786148604e+02	5.568948759063185889e+02	6.934292664407787925e+03	2.653170338706538018e+02	2.514478419841679226e+02	3.826412796041990418e+02	2.268353102289690469e+03	1.098596731588276469e+02	1.031618901045061421e+02	1.765340922094906659e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.400000000000000000e+01	8.634553770527327288e+03	2.295824768906068414e+02	2.286766229820011063e+02	3.921937566639769557e+02	6.544486988513416691e+03	1.625590775346627765e+02	1.581131554293418162e+02	2.809496925652338746e+02	2.086593385658620718e+03	6.027483384500420271e+01	6.577690164689622065e+01	1.091233291372264489e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.760235218596997584e+03	2.716454051119700921e+02	2.658591448243338959e+02	4.457635449986551066e+02	6.630285160923374860e+03	1.916962054339980739e+02	1.865149110480042509e+02	3.150581796159502801e+02	2.128213359495977329e+03	7.657491692250209780e+01	7.695095082344811033e+01	1.296449979019465388e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.885916666666666060e+03	3.137083333333333144e+02	3.030416666666666856e+02	4.993333333333333144e+02	6.716083333333333030e+03	2.208333333333333428e+02	2.149166666666666572e+02	3.491666666666666856e+02	2.169833333333333485e+03	9.287500000000000000e+01	8.812500000000000000e+01	1.501666666666666572e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.011598114736334537e+03	3.557712615546965367e+02	3.402241885089994753e+02	5.529031216680115222e+02	6.801881505743291200e+03	2.499704612326686117e+02	2.433184222853290635e+02	3.832751537173830911e+02	2.211453307170689641e+03	1.091750830774979022e+02	9.929904917655188967e+01	1.706883354313867756e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.137279562806004833e+03	3.978341897760598158e+02	3.774067103513322650e+02	6.064729100026896731e+02	6.887679678153249370e+03	2.791075891320039091e+02	2.717201779039914982e+02	4.173836407680994967e+02	2.253073281008046251e+03	1.254751661549958044e+02	1.104730983531037793e+02	1.912100041961068655e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.500000000000000000e+01	8.529157259545767374e+03	2.393843981249533499e+02	2.445038437608754407e+02	4.208188298079807055e+02	6.471351217832798284e+03	1.716406234754397815e+02	1.684888851858547696e+02	3.002013375419552972e+02	2.054888750654344676e+03	6.082056062689156306e+01	7.219083395294573791e+01	1.177741293734837029e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.666974463106216717e+03	2.853796990624766750e+02	2.848144218804377488e+02	4.807635815706570384e+02	6.564925608916399142e+03	2.027786450710532051e+02	1.992236092595940704e+02	3.394131687709776202e+02	2.100590208660505596e+03	7.913944698011243872e+01	8.367875030980620465e+01	1.399287313534085229e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.804791666666666060e+03	3.313750000000000000e+02	3.251250000000000000e+02	5.407083333333333712e+02	6.658500000000000000e+03	2.339166666666666572e+02	2.299583333333333428e+02	3.786250000000000000e+02	2.146291666666666515e+03	9.745833333333332860e+01	9.516666666666667140e+01	1.620833333333333428e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.942608870227115403e+03	3.773703009375233250e+02	3.654355781195622512e+02	6.006530850960097041e+02	6.752074391083600858e+03	2.650546882622800808e+02	2.606930574070726152e+02	4.178368312290223798e+02	2.191993124672827435e+03	1.157772196865542185e+02	1.066545830235271382e+02	1.842379353132581628e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.080426073787564746e+03	4.233656018750466501e+02	4.057461562391245593e+02	6.605978368586860370e+02	6.845648782167201716e+03	2.961927098578935329e+02	2.914277814808119160e+02	4.570486624580447028e+02	2.237694582678988354e+03	1.340961060397750941e+02	1.181424993803876049e+02	2.063925372931829827e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.600000000000000000e+01	8.417494067736914076e+03	2.595170804627089751e+02	2.585587532370947201e+02	4.574868269433279124e+02	6.388927051844656489e+03	1.834319531851749048e+02	1.812730853533734603e+02	3.233606936984859317e+02	2.024786903841861658e+03	6.821358439514185079e+01	7.194494580387214455e+01	1.298906651181814880e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.565872033868456128e+03	3.066752068980211448e+02	3.025502099518806745e+02	5.224309134716639846e+02	6.491442692588994760e+03	2.165909765925874524e+02	2.136990426766867301e+02	3.672636801825763087e+02	2.072539285254264087e+03	8.614845886423758259e+01	8.618080623526941508e+01	1.530494992257574154e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.714250000000000000e+03	3.538333333333333144e+02	3.465416666666666856e+02	5.873750000000000000e+02	6.593958333333333030e+03	2.497500000000000000e+02	2.461250000000000000e+02	4.111666666666666856e+02	2.120291666666666515e+03	1.040833333333333286e+02	1.004166666666666714e+02	1.762083333333333428e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.862627966131543872e+03	4.009914597686454840e+02	3.905331233814526968e+02	6.523190865283360154e+02	6.696473974077671301e+03	2.829090234074125192e+02	2.785509573233132414e+02	4.550696531507570626e+02	2.168044048079068943e+03	1.220182078024290746e+02	1.146525270980639277e+02	1.993671674409092702e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.011005932263085924e+03	4.481495862039576537e+02	4.345245800962386511e+02	7.172631730566720307e+02	6.798989614822009571e+03	3.160680468148250952e+02	3.109769146466265397e+02	4.989726396348474395e+02	2.215796429491471372e+03	1.399530822715248064e+02	1.288883875294611983e+02	2.225260015484851976e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.700000000000000000e+01	8.299710174600209939e+03	2.748858810305772522e+02	2.778307041072146149e+02	4.966502766224413108e+02	6.307267988344238802e+03	1.934239195715273354e+02	1.945685533300671182e+02	3.490098716414761384e+02	1.988776205391952089e+03	7.406470505335630605e+01	7.644325883087590512e+01	1.438309539970371134e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.460000920633438000e+03	3.235471071819553117e+02	3.232278520536073074e+02	5.687626383112205986e+02	6.417988160838785916e+03	2.272327931190970105e+02	2.282842766650335591e+02	3.991299358207380692e+02	2.040179769362642901e+03	9.261568586001149583e+01	9.153412941543795966e+01	1.677279769985185567e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.620291666666666060e+03	3.722083333333333144e+02	3.686250000000000000e+02	6.408750000000000000e+02	6.528708333333333030e+03	2.610416666666666856e+02	2.620000000000000000e+02	4.492500000000000000e+02	2.091583333333333485e+03	1.111666666666666714e+02	1.066250000000000000e+02	1.916250000000000000e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.780582412699894121e+03	4.208695594847113171e+02	4.140221479463926926e+02	7.129873616887794014e+02	6.639428505827880144e+03	2.948505402142363323e+02	2.957157233349664125e+02	4.993700641792619308e+02	2.142986897304024296e+03	1.297176474733218470e+02	1.217158705845620403e+02	2.155220230014814433e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	8.940873158733122182e+03	4.695307856360893766e+02	4.594192958927853851e+02	7.850997233775586892e+02	6.750148678322427259e+03	3.286594137618060358e+02	3.294314466699328818e+02	5.494901283585238616e+02	2.194390461274714653e+03	1.482686282799770368e+02	1.368067411691240807e+02	2.394190460029628866e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.800000000000000000e+01	8.175503180274434271e+03	2.912149237712353624e+02	2.883484212361287291e+02	5.421329431225412918e+02	6.221691959896725166e+03	2.043583837092326121e+02	2.037511962386802225e+02	3.805222846313462810e+02	1.949133253860154809e+03	7.983421028732868763e+01	7.908426094303109721e+01	1.575875069847634791e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.348689090137217136e+03	3.418574618856176812e+02	3.395492106180643646e+02	6.195039715612706459e+02	6.340637646615029553e+03	2.402000251879496489e+02	2.403964314526734540e+02	4.344278089823397977e+02	2.005712460263410776e+03	9.814627181033100101e+01	9.639629713818222001e+01	1.830645868257150539e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.521875000000000000e+03	3.925000000000000000e+02	3.907500000000000000e+02	6.968750000000000000e+02	6.459583333333333030e+03	2.760416666666666856e+02	2.770416666666666856e+02	4.883333333333333144e+02	2.062291666666666515e+03	1.164583333333333286e+02	1.137083333333333286e+02	2.085416666666666572e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.695060909862782864e+03	4.431425381143823188e+02	4.419507893819356354e+02	7.742460284387293541e+02	6.578529020051636508e+03	3.118833081453836940e+02	3.136869018806598888e+02	5.422388576843268311e+02	2.118870873069922254e+03	1.347703948563356562e+02	1.310203695284844514e+02	2.340187465076182605e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	8.868246819725565729e+03	4.937850762287646376e+02	4.931515787638712709e+02	8.516170568774587082e+02	6.697474706769940894e+03	3.477249496241007591e+02	3.503321370946531488e+02	5.961443820353204046e+02	2.175450079473177993e+03	1.530824563793379696e+02	1.483324057236355600e+02	2.594958263485698353e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.900000000000000000e+01	8.056288991785415419e+03	3.189124106798402636e+02	3.041215526985575934e+02	5.874720582257766637e+02	6.138400558365035977e+03	2.194806227746447860e+02	2.153916419439185859e+02	4.134718259683379529e+02	1.913582002921122694e+03	9.153835540038440399e+01	8.042627489583780687e+01	1.683023056348608293e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.236561162559373770e+03	3.674562053399201318e+02	3.593941096826121679e+02	6.709860291128883318e+02	6.262429445849184958e+03	2.553236447206557500e+02	2.547166543052926500e+02	4.714025796508356621e+02	1.971978501460561347e+03	1.081858443668588734e+02	1.005256374479189105e+02	1.967344861507637575e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.416833333333333940e+03	4.160000000000000000e+02	4.146666666666666856e+02	7.545000000000000000e+02	6.386458333333333030e+03	2.911666666666666856e+02	2.940416666666666856e+02	5.293333333333333712e+02	2.030375000000000000e+03	1.248333333333333286e+02	1.206250000000000000e+02	2.251666666666666572e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.597105504107294109e+03	4.645437946600798682e+02	4.699392236507212033e+02	8.380139708871116682e+02	6.510487220817481102e+03	3.270096886126776212e+02	3.333666790280407213e+02	5.872640870158311373e+02	2.088771498539438653e+03	1.414808222998077838e+02	1.407243625520810895e+02	2.535988471825695569e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	8.777377674881252460e+03	5.130875893201597364e+02	5.252117806347757778e+02	9.215279417742233363e+02	6.634516108301630084e+03	3.628527105586886137e+02	3.726916913894148138e+02	6.451948406983287896e+02	2.147167997078877306e+03	1.581283112662822532e+02	1.608237251041621789e+02	2.820310276984724851e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.000000000000000000e+01	7.925012085102247511e+03	3.339729477914614790e+02	3.264141734869425591e+02	6.325717427568732774e+02	6.042644830996699966e+03	2.310867359227336237e+02	2.298272657053595367e+02	4.443214329570473637e+02	1.877427580519449748e+03	9.479821630854925729e+01	8.738228281304193956e+01	1.816384107906480381e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.117401875884456786e+03	3.858823072290640539e+02	3.826445867434712795e+02	7.240567047117699531e+02	6.175905748831683013e+03	2.694808679613668119e+02	2.701011328526797683e+02	5.089523831451903675e+02	1.939026290259724874e+03	1.123574414876079572e+02	1.079411414065209698e+02	2.117983720619906762e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.309791666666666060e+03	4.377916666666666856e+02	4.388750000000000000e+02	8.155416666666666288e+02	6.309166666666666970e+03	3.078750000000000000e+02	3.103750000000000000e+02	5.735833333333333712e+02	2.000625000000000000e+03	1.299166666666666572e+02	1.285000000000000000e+02	2.419583333333333428e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.502181457448874426e+03	4.897010261042693173e+02	4.951054132565287205e+02	9.070266286215633045e+02	6.442427584501650927e+03	3.462691320386331881e+02	3.506488671473202317e+02	6.382142835214763181e+02	2.062223709740275353e+03	1.474758918457253571e+02	1.490588585934790444e+02	2.721182946046760094e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	8.694571248231084610e+03	5.416103855418718922e+02	5.513358265130574409e+02	9.985115905764599802e+02	6.575688502336633974e+03	3.846632640772663763e+02	3.909227342946404633e+02	7.028452337096193787e+02	2.123822419480550252e+03	1.650351170247840571e+02	1.696177171869580604e+02	3.022782558760186475e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.100000000000000000e+01	7.789269843075908284e+03	3.529097278251111334e+02	3.550366726439236231e+02	6.791179190599295907e+02	5.949028838095040555e+03	2.508573850173490882e+02	2.471293287119347042e+02	4.786101251706845687e+02	1.836267248242489359e+03	9.712750699386604936e+01	1.004445825897383031e+02	1.958335497839148616e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.992530754871287172e+03	4.067048639125555383e+02	4.112683363219617831e+02	7.786631261966314241e+02	6.088931085714187248e+03	2.870328591753411729e+02	2.889396643559673521e+02	5.484092292520090268e+02	1.901612790787911308e+03	1.172095868302663462e+02	1.185972912948691516e+02	2.279167748919574308e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.195791666666666060e+03	4.605000000000000000e+02	4.675000000000000000e+02	8.782083333333333712e+02	6.228833333333333030e+03	3.232083333333333144e+02	3.307500000000000000e+02	6.182083333333333712e+02	1.966958333333333258e+03	1.372916666666666572e+02	1.367500000000000000e+02	2.600000000000000000e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.399052578462045858e+03	5.142951360874444617e+02	5.237316636780382169e+02	9.777535404700353183e+02	6.368735580952478813e+03	3.593838074913254559e+02	3.725603356440326479e+02	6.880074374146577156e+02	2.032303875878755207e+03	1.573737465030669682e+02	1.549027087051308627e+02	2.920832251080425976e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	8.602313490257423837e+03	5.680902721748889235e+02	5.799633273560764337e+02	1.077298747606737152e+03	6.508637828571625505e+03	3.955592816493175405e+02	4.143706712880652958e+02	7.578065414959821737e+02	2.097649418424177384e+03	1.774558263394672508e+02	1.730554174102616969e+02	3.241664502160851384e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.200000000000000000e+01	7.648239438114209406e+03	3.768182405125008358e+02	3.674342058841007201e+02	7.357439295571397224e+02	5.845762446714026737e+03	2.672139012625166288e+02	2.540161304311333765e+02	5.204115622923045521e+02	1.797755680779823251e+03	1.038010449986949766e+02	1.049034192182064373e+02	2.110098046284122688e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.863244719057104703e+03	4.315757869229170751e+02	4.295921029420503601e+02	8.407052981119031756e+02	5.994902056690347308e+03	3.052527839645916856e+02	3.005080652155667167e+02	5.935391144794855336e+02	1.865982007056578368e+03	1.234213558326808169e+02	1.248267096091032187e+02	2.450049023142061344e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.078250000000000000e+03	4.863333333333333144e+02	4.917500000000000000e+02	9.456666666666666288e+02	6.144041666666666970e+03	3.432916666666666856e+02	3.470000000000000000e+02	6.666666666666666288e+02	1.934208333333333258e+03	1.430416666666666572e+02	1.447500000000000000e+02	2.790000000000000000e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.293255280942896206e+03	5.410908797437496105e+02	5.539078970579496399e+02	1.050628035221430082e+03	6.293181276642986631e+03	3.813305493687416856e+02	3.934919347844332833e+02	7.397942188538477239e+02	2.002434659610088147e+03	1.626619775006525117e+02	1.646732903908967955e+02	3.129950976857938372e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	8.508260561885790594e+03	5.958484261541657361e+02	6.160657941158992799e+02	1.155589403776193649e+03	6.442320886619307203e+03	4.193694320708167425e+02	4.399838695688666235e+02	8.129217710410287054e+02	2.070660985886843264e+03	1.822822883346383378e+02	1.845965807817935627e+02	3.469901953715877312e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.300000000000000000e+01	7.496682785172242802e+03	3.940934580374707821e+02	3.911102281079762406e+02	7.915703962273807974e+02	5.739008781295046902e+03	2.782271289440797091e+02	2.691199118045008163e+02	5.620456739796411512e+02	1.754111121898598185e+03	1.093799585921535140e+02	1.123146301337239095e+02	2.255222255153791195e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.724591392586121401e+03	4.512342290187353910e+02	4.564301140539881203e+02	9.054726981136903987e+02	5.897171057314189966e+03	3.182177311387065402e+02	3.188516225689170369e+02	6.404603369898205756e+02	1.825638894282632464e+03	1.297733126294100998e+02	1.327406484001952833e+02	2.630111127576895456e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	7.952500000000000000e+03	5.083750000000000000e+02	5.217500000000000000e+02	1.019375000000000000e+03	6.055333333333333030e+03	3.582083333333333144e+02	3.685833333333333144e+02	7.188750000000000000e+02	1.897166666666666742e+03	1.501666666666666572e+02	1.531666666666666572e+02	3.005000000000000000e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.180408607413878599e+03	5.655157709812646090e+02	5.870698859460119365e+02	1.133277301886309488e+03	6.213495609352476095e+03	3.981989355279600886e+02	4.183150440977495919e+02	7.972896630101794244e+02	1.968694439050701021e+03	1.705600207039232146e+02	1.735926849331380311e+02	3.379888872423104544e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	8.408317214827757198e+03	6.226565419625292179e+02	6.523897718920237594e+02	1.247179603772619203e+03	6.371657885371619159e+03	4.381895377225869197e+02	4.680467548621658125e+02	8.757043260203588488e+02	2.040222211434735300e+03	1.909533747411798004e+02	1.940187031996094049e+02	3.754777744846209089e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.400000000000000000e+01	7.347405122543148536e+03	4.176938016602572361e+02	4.119557709012167379e+02	8.450503598893878916e+02	5.632970884810784810e+03	2.956091270084607459e+02	2.847347131885385352e+02	6.009497854991376471e+02	1.710291672416965866e+03	1.142774806903073710e+02	1.178140903220567566e+02	2.403381097924307142e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.586827561271574268e+03	4.750135674967953037e+02	4.808945521172750546e+02	9.693168466113605746e+02	5.798985442405391950e+03	3.360545635042303729e+02	3.359298565942692676e+02	6.866623927495688804e+02	1.785770836208482933e+03	1.350554070118203640e+02	1.402612118276950639e+02	2.807732215628820427e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	7.826250000000000000e+03	5.323333333333333712e+02	5.498333333333333712e+02	1.093583333333333258e+03	5.965000000000000000e+03	3.765000000000000000e+02	3.871250000000000000e+02	7.723750000000000000e+02	1.861250000000000000e+03	1.558333333333333428e+02	1.627083333333333428e+02	3.212083333333333144e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.065672438728425732e+03	5.896530991698714388e+02	6.187721145493917447e+02	1.217849820055306054e+03	6.131014557594608050e+03	4.169454364957696271e+02	4.383201434057307324e+02	8.580876072504311196e+02	1.936729163791517067e+03	1.766112596548463216e+02	1.851554548389716217e+02	3.616434451037845861e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	8.305094877456851464e+03	6.469728650064095063e+02	6.877108957654500045e+02	1.342116306777278623e+03	6.297029115189215190e+03	4.573908729915392541e+02	4.895152868114614648e+02	9.438002145008623529e+02	2.012208327583034134e+03	1.973891859763593288e+02	2.076025763446099290e+02	4.020785568742359146e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.500000000000000000e+01	7.180024183579914279e+03	4.338444837741061519e+02	4.357521522699518073e+02	9.091492413928166343e+02	5.511091752415779411e+03	3.042858062970934157e+02	3.028792659596749672e+02	6.466338690049252591e+02	1.664819209673481737e+03	1.213129816046233458e+02	1.273373664103133791e+02	2.590685963738460487e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.435012091789956685e+03	4.956930752203863904e+02	5.075427428016425893e+02	1.042137120696408374e+03	5.689462542874555766e+03	3.502054031485466794e+02	3.553771329798374836e+02	7.379002678357959439e+02	1.743492938170074240e+03	1.413648241356449944e+02	1.493978498718233539e+02	3.025134648535896531e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	7.690000000000000000e+03	5.575416666666666288e+02	5.793333333333333712e+02	1.175125000000000000e+03	5.867833333333333030e+03	3.961250000000000000e+02	4.078750000000000000e+02	8.291666666666666288e+02	1.822166666666666742e+03	1.614166666666666572e+02	1.714583333333333428e+02	3.459583333333333144e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	7.944987908210043315e+03	6.193902581129468672e+02	6.511239238650241532e+02	1.308112879303591626e+03	6.046204123792110295e+03	4.420445968514533206e+02	4.603728670201625164e+02	9.204330654975373136e+02	1.900840395163259245e+03	1.814685091976883200e+02	1.935188167948433318e+02	3.894032018130769757e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	8.199975816420086630e+03	6.812388495592271056e+02	7.229145143967149352e+02	1.441100758607183252e+03	6.224574914250886650e+03	4.879641937029065843e+02	5.128707340403250328e+02	1.011699464328407998e+03	1.979514123659851748e+03	2.015203517287099544e+02	2.155793002563532923e+02	4.328480702928205801e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.600000000000000000e+01	7.012748101642666370e+03	4.567764546401433563e+02	4.618417520385438593e+02	9.757707424214788716e+02	5.394876265936659365e+03	3.196555338787314327e+02	3.302813710490345329e+02	6.892437095574044861e+02	1.613995078689467164e+03	1.295543955359494248e+02	1.258084434064744812e+02	2.820137896825946768e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.280478217488000155e+03	5.210340606534050494e+02	5.352542093526052440e+02	1.117802037877406065e+03	5.581729799634996198e+03	3.662861002726990591e+02	3.807031855245172665e+02	7.888093547787022999e+02	1.696810039344733468e+03	1.509646977679747124e+02	1.516750550365705692e+02	3.267360615079639956e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	7.548208333333333030e+03	5.852916666666666288e+02	6.086666666666666288e+02	1.259833333333333258e+03	5.768583333333333030e+03	4.129166666666666856e+02	4.311250000000000000e+02	8.883750000000000000e+02	1.779625000000000000e+03	1.723750000000000000e+02	1.775416666666666572e+02	3.714583333333333144e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	7.815938449178665905e+03	6.495492726799282082e+02	6.820791239807280135e+02	1.401864628789260451e+03	5.955436867031669863e+03	4.595472330606343121e+02	4.815468144754827335e+02	9.879406452212977001e+02	1.862439960655266532e+03	1.937853022320252876e+02	2.034082782967627452e+02	4.161806051587026332e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	8.083668565023999690e+03	7.138068786931899012e+02	7.554915812947893983e+02	1.543895924245187643e+03	6.142290400730006695e+03	5.061777994546019386e+02	5.319686289509654671e+02	1.087506290442595400e+03	1.945254921310532836e+03	2.151956044640505752e+02	2.292748899268588332e+02	4.609028769840719519e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.700000000000000000e+01	6.848404327981001188e+03	4.813669170057999622e+02	4.893125585767954817e+02	1.041974233548097573e+03	5.274785131596079736e+03	3.330807764672072153e+02	3.495244486036463059e+02	7.374283559836514996e+02	1.569726206112183718e+03	1.406155932845508119e+02	1.349964407438755813e+02	3.011477357228066580e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.127389663990500594e+03	5.448917918362333239e+02	5.652604459550643696e+02	1.193987116774048900e+03	5.471309232464705929e+03	3.812903882336036077e+02	4.021372243018231529e+02	8.431725113251590074e+02	1.654133936389425116e+03	1.597661299756087487e+02	1.607273870386044621e+02	3.491155345280699862e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	7.406375000000000000e+03	6.084166666666666288e+02	6.412083333333333712e+02	1.346000000000000000e+03	5.667833333333333030e+03	4.295000000000000000e+02	4.547500000000000000e+02	9.489166666666666288e+02	1.738541666666666742e+03	1.789166666666666572e+02	1.864583333333333428e+02	3.970833333333333144e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	7.685360336009499406e+03	6.719415414970999336e+02	7.171562207116023728e+02	1.498012883225951100e+03	5.864357434201960132e+03	4.777096117663963923e+02	5.073627756981768471e+02	1.054660822008174136e+03	1.822949396943908368e+03	1.980672033577245656e+02	2.121892796280622235e+02	4.450511321385966426e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	7.964345672018998812e+03	7.354664163275333522e+02	7.931041080898712607e+02	1.650025766451902427e+03	6.060881535070586324e+03	5.259192235327927847e+02	5.599755513963536941e+02	1.160404977349681758e+03	1.907357127221149767e+03	2.172177400487825025e+02	2.379202259227911043e+02	4.930189309438599707e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.800000000000000000e+01	6.669867807459977485e+03	5.115939043310266356e+02	5.249646284683833528e+02	1.111050701276837572e+03	5.146203510830556297e+03	3.484127411108407273e+02	3.740804462336053575e+02	7.879438995156681358e+02	1.519604819825117829e+03	1.547877521032225445e+02	1.461594178568099665e+02	3.202952028890012457e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	6.961392237063321772e+03	5.722344521655132894e+02	6.011489809008584189e+02	1.274962850638418786e+03	5.353205922081944664e+03	3.973938705554203352e+02	4.269985564501359931e+02	9.012219497578340679e+02	1.606156576579225657e+03	1.706438760516112723e+02	1.717880422617383260e+02	3.723351014445006513e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	7.252916666666666970e+03	6.328750000000000000e+02	6.773333333333333712e+02	1.438875000000000000e+03	5.560208333333333030e+03	4.463750000000000000e+02	4.799166666666666856e+02	1.014500000000000000e+03	1.692708333333333258e+03	1.865000000000000000e+02	1.974166666666666572e+02	4.243750000000000000e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	7.544441096270012167e+03	6.935155478344867106e+02	7.535176857658083236e+02	1.602787149361581214e+03	5.767210744584721397e+03	4.953561294445796648e+02	5.328347768831973781e+02	1.127778050242165818e+03	1.779260090087440858e+03	2.023561239483887277e+02	2.230452910715949884e+02	4.764148985554993487e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	7.835965525873356455e+03	7.541560956689733075e+02	8.297020381982833896e+02	1.766699298723162428e+03	5.974213155836109763e+03	5.443372588891593296e+02	5.857528870997280137e+02	1.241056100484331864e+03	1.865811846841548686e+03	2.182122478967774555e+02	2.486739154765233479e+02	5.284547971109986975e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.900000000000000000e+01	6.494138182106727982e+03	5.316502196500898663e+02	5.441235444974162192e+02	1.197286693845820992e+03	5.020118419090908901e+03	3.709383368749855663e+02	3.850670894716108137e+02	8.455601296710484576e+02	1.469910673747816190e+03	1.531064466788494940e+02	1.549156809770053655e+02	3.475445988056540614e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	6.797839924386697930e+03	5.940126098250449331e+02	6.240409389153747952e+02	1.368705846922910496e+03	5.235850876212120966e+03	4.187816684374927831e+02	4.410752114024720640e+02	9.656342315021909144e+02	1.559934503540574724e+03	1.714282233394247612e+02	1.808953404885026828e+02	4.009806327361603735e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	7.101541666666666970e+03	6.563750000000000000e+02	7.039583333333333712e+02	1.540125000000000000e+03	5.451583333333333030e+03	4.666250000000000000e+02	4.970833333333333144e+02	1.085708333333333258e+03	1.649958333333333258e+03	1.897500000000000000e+02	2.068750000000000000e+02	4.544166666666666856e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	7.405243408946636009e+03	7.187373901749550669e+02	7.838757277512919472e+02	1.711544153077089504e+03	5.667315790454545095e+03	5.144683315625072737e+02	5.530914552641945647e+02	1.205782435164475601e+03	1.739982163126091791e+03	2.080717766605752388e+02	2.328546595114973172e+02	5.078527005971729977e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	7.708945151226605958e+03	7.810997803499101337e+02	8.637931221692505233e+02	1.882963306154179008e+03	5.883048247575757159e+03	5.623116631250144337e+02	6.090995771950558719e+02	1.325856536995618171e+03	1.830005992918850325e+03	2.263935533211505060e+02	2.588343190229946345e+02	5.612887345276792530e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.000000000000000000e+01	6.307299948600219977e+03	5.573496390553009405e+02	5.707475644198500504e+02	1.277541993464200232e+03	4.884473169666795911e+03	3.875625927837366476e+02	4.066131750720437026e+02	9.002764201526897523e+02	1.418560861312018460e+03	1.632316635184035363e+02	1.599480569098008118e+02	3.723326198116080832e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	6.624462474300110443e+03	6.194456528609837278e+02	6.553946155432583964e+02	1.458166830065433487e+03	5.111132418166731441e+03	4.355104630585349810e+02	4.653065875360218229e+02	1.028013210076344876e+03	1.511197097322675745e+03	1.806574984258684538e+02	1.879948617882337203e+02	4.276871432391374128e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	6.941625000000000000e+03	6.815416666666666288e+02	7.400416666666666288e+02	1.638791666666666742e+03	5.337791666666666970e+03	4.834583333333333144e+02	5.240000000000000000e+02	1.155750000000000000e+03	1.603833333333333258e+03	1.980833333333333428e+02	2.160416666666666572e+02	4.830416666666666856e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	7.258787525699889557e+03	7.436376804723495297e+02	8.246887177900748611e+02	1.819416503267899998e+03	5.564450915166602499e+03	5.314062036081315910e+02	5.826934124639781203e+02	1.283486789923655124e+03	1.696469569343990770e+03	2.155091682407982319e+02	2.440884715450995941e+02	5.383961900941959584e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	7.575950051399780023e+03	8.057336942780323170e+02	9.093357689134832071e+02	2.000041339869133253e+03	5.791110163666538028e+03	5.793540738829299244e+02	6.413868249279563543e+02	1.411223579847310248e+03	1.789105805354648055e+03	2.329350031482631493e+02	2.721352764235325026e+02	5.937507135217252880e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.100000000000000000e+01	6.122739359520553990e+03	5.903058370441895022e+02	6.053934015119975811e+02	1.361486219851888336e+03	4.751221935367691913e+03	4.139076950878363732e+02	4.268094453901020984e+02	9.616012683192491295e+02	1.368238784517984868e+03	1.685602131997979996e+02	1.731063954972858880e+02	3.956815236706477208e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	6.448411346426943055e+03	6.506112518554280086e+02	6.870925340893320481e+02	1.554847276592610797e+03	4.984569301017179896e+03	4.595788475439181866e+02	4.858838893617177064e+02	1.097238134159624678e+03	1.462202725592325805e+03	1.871134399332323426e+02	1.984698644153096154e+02	4.555074285019905460e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	6.774083333333333030e+03	7.109166666666666288e+02	7.687916666666666288e+02	1.748208333333333258e+03	5.217916666666666970e+03	5.052500000000000000e+02	5.449583333333333712e+02	1.232875000000000000e+03	1.556166666666666742e+03	2.056666666666666572e+02	2.238333333333333428e+02	5.153333333333333712e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	7.099755320239723005e+03	7.712220814779052489e+02	8.504907992440012094e+02	1.941569390074055718e+03	5.451264032316154044e+03	5.509211524560818134e+02	6.040327773049490361e+02	1.368511865840375322e+03	1.650130607741007680e+03	2.242198934001009718e+02	2.491968022513570702e+02	5.751592381646762533e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	7.425427307146112071e+03	8.315274962891437553e+02	9.321899318213356764e+02	2.134930446814777952e+03	5.684611397965642027e+03	5.965923049121636268e+02	6.631072212765645872e+02	1.504148731680750871e+03	1.744094548815348617e+03	2.427731201335353148e+02	2.745602711693808260e+02	6.349851429960190217e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.200000000000000000e+01	5.929450199073075964e+03	6.108472604428029626e+02	6.380997330837893742e+02	1.450381592067816882e+03	4.608953125471322892e+03	4.229473149618144134e+02	4.492239187543281105e+02	1.025059358773469285e+03	1.317087293806736170e+03	1.757308253348181779e+02	1.820391170783721009e+02	4.209929080020691572e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	6.267475099536538437e+03	6.726736302214014813e+02	7.220706998752280015e+02	1.653169962700575070e+03	4.853559896068994931e+03	4.719528241475738923e+02	5.107369593771640552e+02	1.167342179386734642e+03	1.412210313570034714e+03	1.946362460007424033e+02	2.079153918725193648e+02	4.836631206677012642e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	6.605500000000000000e+03	7.345000000000000000e+02	8.060416666666666288e+02	1.855958333333333258e+03	5.098166666666666970e+03	5.209583333333333712e+02	5.722500000000000000e+02	1.309625000000000000e+03	1.507333333333333258e+03	2.135416666666666572e+02	2.337916666666666572e+02	5.463333333333333712e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	6.943524900463461563e+03	7.963263697785985187e+02	8.900126334581052561e+02	2.058746703966091445e+03	5.342773437264339009e+03	5.699638425190928501e+02	6.337630406228360016e+02	1.451907820613265358e+03	1.602456353096631801e+03	2.324470873325909110e+02	2.596679414608139496e+02	6.090035459989654782e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	7.281549800926924036e+03	8.581527395571970374e+02	9.739836002495438834e+02	2.261535074598849405e+03	5.587380207862011048e+03	6.189693517048523290e+02	6.952760812456718895e+02	1.594190641226530715e+03	1.697579372859930345e+03	2.513525079985151365e+02	2.855442162549612135e+02	6.716737586645975853e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.300000000000000000e+01	5.732025551376375915e+03	6.206872089390653855e+02	6.703817161080137339e+02	1.538251293798143934e+03	4.466471514118352388e+03	4.295529069630744630e+02	4.723557932239033335e+02	1.086289486408838457e+03	1.262793823374872545e+03	1.775347520032397028e+02	1.936324540505347329e+02	4.464980033778387565e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	6.086221109021521443e+03	6.859269378028659503e+02	7.552325247206736094e+02	1.754292313565738596e+03	4.723839923725842709e+03	4.817556201482038887e+02	5.332612299452849811e+02	1.238978076537752486e+03	1.361001078354102901e+03	1.973715426682865086e+02	2.197745603586006951e+02	5.125823350222526642e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	6.440416666666666970e+03	7.511666666666666288e+02	8.400833333333333712e+02	1.970333333333333258e+03	4.981208333333333030e+03	5.339583333333333712e+02	5.941666666666666288e+02	1.391666666666666742e+03	1.459208333333333258e+03	2.172083333333333428e+02	2.459166666666666572e+02	5.786666666666666288e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	6.794612224311812497e+03	8.164063955304673073e+02	9.249341419459931330e+02	2.186374353100927692e+03	5.238576742940823351e+03	5.861610465184628538e+02	6.550721033880482764e+02	1.544355256795580999e+03	1.557415588312563614e+03	2.370451239983801770e+02	2.720587729747326193e+02	6.447509983110805933e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	7.148807781956958024e+03	8.816461243942678720e+02	1.009784950558653009e+03	2.402415372868522354e+03	5.495945152548313672e+03	6.383637597035923363e+02	7.159775401094299241e+02	1.697043846924495028e+03	1.655622843291793970e+03	2.568819146634269828e+02	2.982008792827986099e+02	7.108353299554944442e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.400000000000000000e+01	5.538177846629731903e+03	6.398781453193050766e+02	6.966913969901671635e+02	1.640838569405827457e+03	4.324448000048178073e+03	4.451041520041568447e+02	4.873650017508145424e+02	1.156264801140747977e+03	1.210930636723779344e+03	1.855582795451452967e+02	2.011470284309692431e+02	4.785616807140900164e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	5.902984756648199436e+03	7.051474059929859095e+02	7.826998651617502674e+02	1.867960951369580471e+03	4.590244833357422976e+03	4.969062426687451079e+02	5.512241675420739284e+02	1.318715733903707360e+03	1.311340318361889786e+03	2.036333064392393339e+02	2.273860142154846358e+02	5.462391736903782657e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	6.267791666666666970e+03	7.704166666666666288e+02	8.687083333333333712e+02	2.095083333333333485e+03	4.856041666666666970e+03	5.487083333333333712e+02	6.150833333333333712e+02	1.481166666666666742e+03	1.411750000000000000e+03	2.217083333333333428e+02	2.536250000000000000e+02	6.139166666666666288e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	6.632598576685134503e+03	8.356859273403473480e+02	9.547168015049164751e+02	2.322205715297086499e+03	5.121838499975910963e+03	6.005104239979216345e+02	6.789424991245928140e+02	1.643617599429626125e+03	1.512159681638110214e+03	2.397833602274273517e+02	2.798639857845153642e+02	6.815941596429549918e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	6.997405486703602037e+03	9.009551880140281810e+02	1.040725269676499465e+03	2.549328097260839513e+03	5.387635333285155866e+03	6.523125146625098978e+02	7.428016649158521432e+02	1.806068532192585508e+03	1.612569363276220656e+03	2.578583871215213890e+02	3.061029715690307285e+02	7.492716526192432411e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.500000000000000000e+01	5.345421067925108218e+03	6.581493408433343575e+02	7.249477794984244383e+02	1.750571428458723858e+03	4.183640165964918197e+03	4.559164338922520301e+02	5.089475723738629540e+02	1.233506246714593772e+03	1.157959565778949354e+03	1.869960797057890147e+02	2.056356207048418980e+02	5.105368799609499320e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	5.720648033962554109e+03	7.217830037550004363e+02	8.117655564158789048e+02	1.986348214229361929e+03	4.457945082982459098e+03	5.081248836127927007e+02	5.731612861869314202e+02	1.402273956690630257e+03	1.260792282889474563e+03	2.060397065195611788e+02	2.334219770190875920e+02	5.808101066471416516e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	6.095875000000000000e+03	7.854166666666666288e+02	8.985833333333333712e+02	2.222125000000000000e+03	4.732250000000000000e+03	5.603333333333333712e+02	6.373750000000000000e+02	1.571041666666666742e+03	1.363625000000000000e+03	2.250833333333333428e+02	2.612083333333333144e+02	6.510833333333333712e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	6.471101966037445891e+03	8.490503295783328213e+02	9.854011102507878377e+02	2.457901785770638071e+03	5.006554917017540902e+03	6.125417830538740418e+02	7.015887138130685798e+02	1.739809376642703228e+03	1.466457717110525437e+03	2.441269601471055068e+02	2.889946896475790368e+02	7.213565600195250909e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	6.846328932074891782e+03	9.126839924899989001e+02	1.072218887168242418e+03	2.693678571541276142e+03	5.280859834035081803e+03	6.647502327744147124e+02	7.658024276261370460e+02	1.908577086618739713e+03	1.569290434221050646e+03	2.631705869608776993e+02	3.167810459618247023e+02	7.916297867057168105e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.600000000000000000e+01	5.149213248346196451e+03	6.844415769266050802e+02	7.530486933791154343e+02	1.853241742922669800e+03	4.044738500759065118e+03	4.743889693411187523e+02	5.320384259690115414e+02	1.306335816801791452e+03	1.101525926419943062e+03	2.001131098530588588e+02	2.091928243140598624e+02	5.403017073769599392e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	5.535023290839764741e+03	7.455749551299692257e+02	8.376076800228910315e+02	2.102766704794668385e+03	4.326160917046198847e+03	5.253403180038926621e+02	5.929775463178390282e+02	1.484772075067562355e+03	1.207387963209971531e+03	2.152648882598627438e+02	2.387214121570299312e+02	6.146925203551465984e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	5.920833333333333030e+03	8.067083333333333712e+02	9.221666666666666288e+02	2.352291666666666515e+03	4.607583333333333030e+03	5.762916666666666288e+02	6.539166666666666288e+02	1.663208333333333258e+03	1.313250000000000000e+03	2.304166666666666572e+02	2.682500000000000000e+02	6.890833333333333712e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	6.306643375826901320e+03	8.678417115366975167e+02	1.006725653310442226e+03	2.601816628538664645e+03	4.889005749620467213e+03	6.272430153294405955e+02	7.148557870154942293e+02	1.841644591599104160e+03	1.419112036790028469e+03	2.455684450734705706e+02	2.977785878429700688e+02	7.634741463115201441e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	6.692453418320469609e+03	9.289750897400616623e+02	1.091284639954217937e+03	2.851341590410663230e+03	5.170428165907600487e+03	6.781943639922144484e+02	7.757949073643217162e+02	2.020080849864875063e+03	1.524974073580056938e+03	2.607202234802744556e+02	3.273071756859401376e+02	8.378649592897068032e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.700000000000000000e+01	4.966814598018088873e+03	7.071145260142259303e+02	7.760621294569671136e+02	1.966559550129993568e+03	3.912932170434743966e+03	4.916240079417152629e+02	5.503899058163982545e+02	1.387507540631106622e+03	1.050939470234986629e+03	1.997536133538449121e+02	2.181000920708649176e+02	5.726688740036832996e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	5.357032299009044436e+03	7.634322630071129652e+02	8.624477313951502992e+02	2.226363108398330041e+03	4.197945251884038953e+03	5.388745039708576314e+02	6.124657862415324416e+02	1.572441270315553311e+03	1.157615568450826686e+03	2.166893066769224561e+02	2.461958793687657874e+02	6.507302703351749642e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	5.747250000000000000e+03	8.197500000000000000e+02	9.488333333333333712e+02	2.486166666666666515e+03	4.482958333333333030e+03	5.861250000000000000e+02	6.745416666666666288e+02	1.757375000000000000e+03	1.264291666666666742e+03	2.336250000000000000e+02	2.742916666666666856e+02	7.287916666666666288e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	6.137467700990955564e+03	8.760677369928870348e+02	1.035218935271516557e+03	2.745970224935002989e+03	4.767971414782627107e+03	6.333754960291423686e+02	7.366175470918008159e+02	1.942308729684446689e+03	1.370967764882506799e+03	2.505606933230775439e+02	3.023874539645675554e+02	8.068530629981582933e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	6.527685401981911127e+03	9.323854739857740697e+02	1.121604537209699629e+03	3.005773783203339462e+03	5.052984496231922094e+03	6.806259920582847371e+02	7.986934275169350030e+02	2.127242459368893378e+03	1.477643863098346856e+03	2.674963866461550879e+02	3.304832412624684821e+02	8.849144593296499579e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.800000000000000000e+01	4.775216041770191623e+03	7.267813061103839800e+02	8.140475365244549266e+02	2.079343543911685629e+03	3.768603334452997387e+03	5.027318811090200370e+02	5.716849348490655984e+02	1.470024062317293328e+03	1.003559215361485144e+03	2.017902192206053087e+02	2.347272439709017249e+02	6.043745791789291388e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	5.170253854218429296e+03	7.814114863885253044e+02	8.950862682622274633e+02	2.351942605289175845e+03	4.059489167226498921e+03	5.516992738878433329e+02	6.322174674245327424e+02	1.663616197825313293e+03	1.109237941014075886e+03	2.185826096103026543e+02	2.590511219854508909e+02	6.858539562561312550e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	5.565291666666666970e+03	8.360416666666666288e+02	9.761250000000000000e+02	2.624541666666666515e+03	4.350375000000000000e+03	6.006666666666666288e+02	6.927500000000000000e+02	1.857208333333333258e+03	1.214916666666666742e+03	2.353750000000000000e+02	2.833750000000000000e+02	7.673333333333333712e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	5.960329479114904643e+03	8.906718469448079532e+02	1.057163731737772650e+03	2.897140728044157186e+03	4.641260832773501534e+03	6.496340594454899247e+02	7.532825325754672576e+02	2.050800468841352995e+03	1.320595392319257599e+03	2.521673903896973457e+02	3.076988780145491091e+02	8.488127104105354874e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	6.355367291563142317e+03	9.453020272229492775e+02	1.138202463475545073e+03	3.169739789421647401e+03	4.932146665547002158e+03	6.986014522243132205e+02	8.138150651509344016e+02	2.244392604349372959e+03	1.426274117971848455e+03	2.689597807793946913e+02	3.320227560290982751e+02	9.302920874877376036e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.900000000000000000e+01	4.610191423581158233e+03	7.563550491908063123e+02	8.396585946340885585e+02	2.198540357126884373e+03	3.645361273352079934e+03	5.267045862620974503e+02	5.891189302616634222e+02	1.552808560069765008e+03	9.619021093625131016e+02	2.023000956658064240e+02	2.413672818179052797e+02	6.401634647470734762e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	5.000929045123912147e+03	8.007400245954031561e+02	9.194542973170442792e+02	2.482249345230109157e+03	3.935472303342706255e+03	5.664356264643820396e+02	6.503302984641650255e+02	1.755258446701549246e+03	1.063992721347923180e+03	2.206292144995698834e+02	2.645378075756192970e+02	7.242067323735367381e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	5.391666666666666970e+03	8.451250000000000000e+02	9.992500000000000000e+02	2.765958333333333485e+03	4.225583333333333030e+03	6.061666666666666288e+02	7.115416666666666288e+02	1.957708333333333258e+03	1.166083333333333258e+03	2.389583333333333428e+02	2.877083333333333144e+02	8.082500000000000000e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	5.782404288209421793e+03	8.895099754045968439e+02	1.079045702682955834e+03	3.049667321436557813e+03	4.515694363323959806e+03	6.458977068689512180e+02	7.727530348691682320e+02	2.160158219965117496e+03	1.268173945318743336e+03	2.572874521670967738e+02	3.108788590910473317e+02	8.922932676264632619e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	6.173141909752175707e+03	9.338949508091936877e+02	1.158841405365911442e+03	3.333376309539782596e+03	4.805805393314585672e+03	6.856287470712358072e+02	8.339644030716698353e+02	2.362608106596901507e+03	1.370264557304153413e+03	2.756165710008602332e+02	3.340493848487613491e+02	9.763365352529265238e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.000000000000000000e+01	4.442504234936661305e+03	7.615713133855181241e+02	8.819381089184737448e+02	2.315729070967392545e+03	3.522869239907991869e+03	5.350317163851552777e+02	6.197108061838124513e+02	1.630932906908046107e+03	9.168915920361968119e+02	2.026640766636007811e+02	2.513520157421116892e+02	6.785995681974673062e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	4.831647950801663683e+03	8.043273233594256908e+02	9.519690544592368724e+02	2.613927035483696272e+03	3.813122119953995934e+03	5.704533581925776389e+02	6.746470697585729113e+02	1.846549786787356425e+03	1.017154129351431720e+03	2.219362049984670762e+02	2.718843412043892158e+02	7.642789507654003955e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	5.220791666666666970e+03	8.470833333333333712e+02	1.022000000000000000e+03	2.912125000000000000e+03	4.103375000000000000e+03	6.058750000000000000e+02	7.295833333333333712e+02	2.062166666666666515e+03	1.117416666666666742e+03	2.412083333333333428e+02	2.924166666666666856e+02	8.499583333333333712e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	5.609935382531670257e+03	8.898393433072410517e+02	1.092030945540763241e+03	3.210322964516303728e+03	4.393627880046004066e+03	6.412966418074223611e+02	7.845195969080938312e+02	2.277783546545976606e+03	1.217679203981901765e+03	2.604804616681996094e+02	3.129489921289441554e+02	9.356377159012663469e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	5.999079098396672634e+03	9.325953532811486184e+02	1.162061891081526255e+03	3.508520929032607455e+03	4.683880760092008131e+03	6.767182836148447223e+02	8.394558604828542911e+02	2.493400426425287151e+03	1.317941741297136787e+03	2.797525900030659045e+02	3.334813175912216821e+02	1.021317098469199436e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.100000000000000000e+01	4.271348452489425654e+03	7.612525610864910277e+02	9.122999341128027027e+02	2.449904597122212181e+03	3.397726336677602376e+03	5.398955798947361018e+02	6.396636003674407220e+02	1.727369247800789026e+03	8.707425233987631827e+02	2.015825434527886273e+02	2.605712980520295332e+02	7.170094102988891791e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	4.660986726244713282e+03	8.027721138765788282e+02	9.805458003897347226e+02	2.754098131894439121e+03	3.688779835005467703e+03	5.737186232807013084e+02	6.933109668503869898e+02	1.947017957233727884e+03	9.707670950327149058e+02	2.191662717263943136e+02	2.812023156926814522e+02	8.043172051494445896e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	5.050625000000000000e+03	8.442916666666666288e+02	1.048791666666666742e+03	3.058291666666666515e+03	3.979833333333333485e+03	6.075416666666666288e+02	7.469583333333333712e+02	2.166666666666666515e+03	1.070791666666666742e+03	2.367500000000000000e+02	3.018333333333333144e+02	8.916250000000000000e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	5.440263273755286718e+03	8.858112194567544293e+02	1.117037532943598762e+03	3.362485201438893910e+03	4.270886831661198812e+03	6.413647100526319491e+02	8.006056998162797527e+02	2.386315376099605146e+03	1.170816238300618579e+03	2.543337282736056864e+02	3.224643509739851766e+02	9.789327948505554104e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	5.829901547510574346e+03	9.273307722468422298e+02	1.185283399220530782e+03	3.666678736211120849e+03	4.561940329989064594e+03	6.751877534385971558e+02	8.542530662992260204e+02	2.605964085532544232e+03	1.270840809934570416e+03	2.719174565472113727e+02	3.430953686146370956e+02	1.066240589701110821e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.200000000000000000e+01	4.108052584152340387e+03	7.739384319754119588e+02	9.342661918803327126e+02	2.586708204525103156e+03	3.278344054257921016e+03	5.561144412248240769e+02	6.542343283437346599e+02	1.822094281428461045e+03	8.265820939851483899e+02	2.001166829427122025e+02	2.687138330006820865e+02	7.607098967144561357e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	4.494192958742836709e+03	8.094483826543726082e+02	1.002133095940166299e+03	2.896708268929218320e+03	3.566588693795627023e+03	5.834113872790786672e+02	7.087421641718673300e+02	2.047151307380897151e+03	9.260410469925741381e+02	2.171833414713561012e+02	2.877319165003410717e+02	8.476049483572280678e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	4.880333333333333030e+03	8.449583333333333712e+02	1.070000000000000000e+03	3.206708333333333485e+03	3.854833333333333485e+03	6.107083333333333712e+02	7.632500000000000000e+02	2.272208333333333485e+03	1.025500000000000000e+03	2.342500000000000000e+02	3.067500000000000000e+02	9.345000000000000000e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	5.266473707923829352e+03	8.804682840122941343e+02	1.137866904059833587e+03	3.516708397737448649e+03	4.143077972871039492e+03	6.380052793875880752e+02	8.177578358281326700e+02	2.497265359285769591e+03	1.124958953007425862e+03	2.513166585286438988e+02	3.257680834996589283e+02	1.021395051642771932e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	5.652614082514325673e+03	9.159782346912547837e+02	1.205733808119667401e+03	3.826708462141563814e+03	4.431322612408745954e+03	6.653022254418426655e+02	8.722656716562653401e+02	2.722322385238206152e+03	1.224417906014851724e+03	2.683833170572877975e+02	3.447861669993179135e+02	1.108290103285543864e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.300000000000000000e+01	3.949038376960192181e+03	7.798499148992451637e+02	9.621034028613107694e+02	2.719653777965087102e+03	3.162121171671869888e+03	5.608165526535208301e+02	6.750813587530080895e+02	1.916616599598340827e+03	7.833640152969519477e+02	1.960030438008102749e+02	2.774306672925737303e+02	7.992598875237465563e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	4.329935855146763060e+03	8.116749574496225250e+02	1.024468368097322127e+03	3.040243555649210066e+03	3.445893919169267974e+03	5.876166096600937863e+02	7.249781793765040447e+02	2.149329133132503557e+03	8.822653409818092314e+02	2.125431885670718088e+02	2.946945003129535507e+02	8.890257770952066494e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	4.710833333333333030e+03	8.435000000000000000e+02	1.086833333333333258e+03	3.360833333333333485e+03	3.729666666666666515e+03	6.144166666666666288e+02	7.748750000000000000e+02	2.382041666666666515e+03	9.811666666666666288e+02	2.290833333333333428e+02	3.119583333333333144e+02	9.787916666666666288e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	5.091730811519903000e+03	8.753250425503774750e+02	1.149198298569344388e+03	3.681423111017456904e+03	4.013439414164065056e+03	6.412167236732394713e+02	8.247718206234959553e+02	2.614754200200829473e+03	1.080067992351524026e+03	2.456234780995948768e+02	3.292221663537130780e+02	1.068557556238126608e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	5.472628289706473879e+03	9.071500851007548363e+02	1.211563263805355746e+03	4.002012888701579868e+03	4.297212161661463142e+03	6.680167806798124275e+02	8.746686412469919105e+02	2.847466733734992431e+03	1.178969318036381310e+03	2.621636228658563823e+02	3.464859993740928985e+02	1.158323445809586701e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.400000000000000000e+01	3.789817046800335447e+03	7.801428516308563985e+02	9.792256488166301551e+02	2.862421617390837127e+03	3.044682867870385962e+03	5.574808968118558141e+02	6.950436894328555582e+02	2.014460736695716378e+03	7.404491241944572266e+02	1.917385710554380012e+02	2.742462632670681160e+02	8.443260100162437993e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	4.167471023400167724e+03	8.106755924820948849e+02	1.039404491074981706e+03	3.189252475362085079e+03	3.327070600601859951e+03	5.846362817392612214e+02	7.416051780497610935e+02	2.253022035014525045e+03	8.380578954305619845e+02	2.105776188610523150e+02	2.928314649668674292e+02	9.344130050081218997e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	4.545125000000000000e+03	8.412083333333333712e+02	1.099583333333333258e+03	3.516083333333333485e+03	3.609458333333333485e+03	6.117916666666666288e+02	7.881666666666666288e+02	2.491583333333333485e+03	9.356666666666666288e+02	2.294166666666666572e+02	3.114166666666666856e+02	1.024500000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	4.922778976599832276e+03	8.717410741845718576e+02	1.159762175591684809e+03	3.842914191304581891e+03	3.891846066064807019e+03	6.389470515940720361e+02	8.347281552835721641e+02	2.730144631652141925e+03	1.033275437902771273e+03	2.482557144722809994e+02	3.300018683664659420e+02	1.114586994991878100e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	5.300432953199664553e+03	9.022738150358103439e+02	1.219941017850036360e+03	4.169745049275829842e+03	4.174233798796281008e+03	6.661024365214774434e+02	8.812896439004776994e+02	2.968705929970950365e+03	1.130884209138876031e+03	2.670947622778953132e+02	3.485870700662652553e+02	1.204673989983756201e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.500000000000000000e+01	3.637195168126824683e+03	7.798092606943484952e+02	9.972505181674794130e+02	3.017326914688087527e+03	2.931943432540107096e+03	5.612421133563009334e+02	7.108376139898939527e+02	2.122999804992239206e+03	6.991371000481690317e+02	1.893934824490118558e+02	2.694984446912519616e+02	8.901418394654766644e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	4.009305917396745826e+03	8.068421303471742476e+02	1.054208592417073078e+03	3.346434290677377248e+03	3.210409216270053548e+03	5.851835566781504667e+02	7.550438069949469764e+02	2.363374902496119830e+03	7.958393833574177734e+02	2.070717412245059279e+02	2.907075556789593520e+02	9.809667530660716466e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	4.381416666666666970e+03	8.338750000000000000e+02	1.111166666666666742e+03	3.675541666666666515e+03	3.488875000000000000e+03	6.091250000000000000e+02	7.992500000000000000e+02	2.603750000000000000e+03	8.925416666666666288e+02	2.247500000000000000e+02	3.119166666666666856e+02	1.071791666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	4.753527415936588113e+03	8.609078696528257524e+02	1.168124740916260407e+03	4.004649042655955782e+03	3.767340783729946452e+03	6.330664433218495333e+02	8.434561930050530236e+02	2.844125097503880170e+03	9.892439499759154842e+02	2.424282587754940721e+02	3.331257776543740192e+02	1.162616580267261725e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	5.125638165206509257e+03	8.879407393056515048e+02	1.225082815165854072e+03	4.333756418645245503e+03	4.045806567459892904e+03	6.570078866436990666e+02	8.876623860101060473e+02	3.084500195007760794e+03	1.085946233285164226e+03	2.601065175509881442e+02	3.543348886420814097e+02	1.253441493867856934e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.600000000000000000e+01	3.490181865443244078e+03	7.797741376354488239e+02	1.012771501864683160e+03	3.170308897820038510e+03	2.823770934275363288e+03	5.607104001831307869e+02	7.201516940218886020e+02	2.233272655299116195e+03	6.605603950656297911e+02	1.958572743606513029e+02	2.741555890026918973e+02	9.333112159506440548e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	3.857903432721622266e+03	8.034495688177244119e+02	1.063573250932341580e+03	3.502591948910019255e+03	3.100031300471014674e+03	5.817093667582320222e+02	7.628258470109442442e+02	2.474886327649558098e+03	7.549468641994816380e+02	2.101369705136589801e+02	2.915152945013459203e+02	1.025843107975322027e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	4.225625000000000000e+03	8.271250000000000000e+02	1.114375000000000000e+03	3.834875000000000000e+03	3.376291666666666515e+03	6.027083333333333712e+02	8.055000000000000000e+02	2.716500000000000000e+03	8.493333333333333712e+02	2.244166666666666572e+02	3.088750000000000000e+02	1.118375000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	4.593346567278377734e+03	8.508004311822755881e+02	1.165176749067658420e+03	4.167158051089980290e+03	3.652552032862318356e+03	6.237072999084347202e+02	8.481741529890557558e+02	2.958113672350441902e+03	9.437198024671851044e+02	2.386963628196743343e+02	3.262347054986540797e+02	1.210906892024677973e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	4.961068134556755467e+03	8.744758623645511761e+02	1.215978498135316840e+03	4.499441102179961490e+03	3.928812399057969742e+03	6.447062664835359556e+02	8.908483059781113980e+02	3.199727344700883805e+03	1.038106271601036951e+03	2.529760589726820115e+02	3.435944109973081027e+02	1.303438784049355945e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.700000000000000000e+01	3.352191008828111080e+03	7.636255681847530923e+02	1.032829507675016885e+03	3.313026356028076407e+03	2.722792980713918496e+03	5.594988889053493040e+02	7.349866957934294760e+02	2.332543353202549497e+03	6.237566106047343055e+02	1.937036073651999573e+02	2.769945620546920964e+02	9.760672796653173009e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	3.711928837747388570e+03	7.911252840923765461e+02	1.077643920504174957e+03	3.651138178014038203e+03	2.992646490356959475e+03	5.782494444526746520e+02	7.746600145633814236e+02	2.579855009934608006e+03	7.164616386357004103e+02	2.076643036825999786e+02	2.925597810273460482e+02	1.069075306499325279e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	4.071666666666666515e+03	8.186250000000000000e+02	1.122458333333333258e+03	3.989250000000000000e+03	3.262500000000000000e+03	5.970000000000000000e+02	8.143333333333333712e+02	2.827166666666666515e+03	8.091666666666666288e+02	2.216250000000000000e+02	3.081250000000000000e+02	1.162083333333333258e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	4.431404495585944460e+03	8.461247159076234539e+02	1.167272746162491558e+03	4.327361821985961797e+03	3.532353509643040525e+03	6.157505555473253480e+02	8.540066521032853188e+02	3.074478323398725024e+03	9.018716946976328472e+02	2.355856963174000214e+02	3.236902189726539518e+02	1.255091360167341236e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	4.791142324505221950e+03	8.736244318152469077e+02	1.212087158991649630e+03	4.665473643971923593e+03	3.802207019286081504e+03	6.345011110946506960e+02	8.936799708732372665e+02	3.321789980130783533e+03	9.945767227285989520e+02	2.495463926348000427e+02	3.392554379453079036e+02	1.348099387001349214e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.800000000000000000e+01	3.224584232766214427e+03	7.400061810262964173e+02	1.032842850771507074e+03	3.465187693130297703e+03	2.626968744309415797e+03	5.467301593940793509e+02	7.335393005285349091e+02	2.441037546355470113e+03	5.919624962111620334e+02	1.804004357329498305e+02	2.714297090413487012e+02	1.019022326066719870e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	3.574437949716440471e+03	7.725864238464815799e+02	1.077942258719087022e+03	3.807343846565148851e+03	2.889151038821374641e+03	5.704484130303729899e+02	7.729779835976007689e+02	2.692060439844402026e+03	6.824604147722477592e+02	1.957002178664749295e+02	2.910273545206743506e+02	1.112719496366693420e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	3.924291666666666515e+03	8.051666666666666288e+02	1.123041666666666742e+03	4.149500000000000000e+03	3.151333333333333485e+03	5.941666666666666288e+02	8.124166666666666288e+02	2.943083333333333485e+03	7.729583333333333712e+02	2.110000000000000000e+02	3.106250000000000000e+02	1.206416666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	4.274145383616893014e+03	8.377469094868516777e+02	1.168141074614246463e+03	4.491656153434851149e+03	3.413515627845292329e+03	6.178849203029602677e+02	8.518553497357324886e+02	3.194106226822264944e+03	8.634562518944189833e+02	2.262997821335250705e+02	3.302226454793256494e+02	1.300113836966640065e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	4.623999100567118148e+03	8.703271523070368403e+02	1.213240482561826411e+03	4.833812306869702297e+03	3.675697922357251173e+03	6.416031739392539066e+02	8.912940328047983485e+02	3.445129120311196857e+03	9.539541704555047090e+02	2.415995642670501695e+02	3.498202909586512988e+02	1.393811007266613615e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.900000000000000000e+01	3.098004783270783264e+03	7.260833869584091644e+02	1.030293328485638540e+03	3.620346381971645314e+03	2.532801408452644409e+03	5.363714353561023245e+02	7.326544502867684514e+02	2.556028472108623646e+03	5.596470380358691727e+02	1.784258575231552584e+02	2.723192892616743279e+02	1.059138351914337136e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	3.439544058302058602e+03	7.584583601458713247e+02	1.073125830909486012e+03	3.967235690985822657e+03	2.788400704226322432e+03	5.606023843447178479e+02	7.707438918100508545e+02	2.809680902720978338e+03	6.483651856846013288e+02	1.922129287615776434e+02	2.897221446308371355e+02	1.154965009290501939e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	3.781083333333333485e+03	7.908333333333333712e+02	1.115958333333333258e+03	4.314125000000000000e+03	3.044000000000000000e+03	5.848333333333333712e+02	8.088333333333333712e+02	3.063333333333333485e+03	7.370833333333333712e+02	2.060000000000000000e+02	3.071250000000000000e+02	1.250791666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	4.122622608364608823e+03	8.232083065207954178e+02	1.158790835757180503e+03	4.661014309014177343e+03	3.299599295773677568e+03	6.090642823219488946e+02	8.469227748566158880e+02	3.316985763945688632e+03	8.258014809820654136e+02	2.197870712384223566e+02	3.245278553691628645e+02	1.346618324042831546e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	4.464161883395883706e+03	8.555832797082575780e+02	1.201623338181027975e+03	5.007903618028354686e+03	3.555198591547355591e+03	6.332952313105644180e+02	8.850122163798982911e+02	3.570638194558043324e+03	9.145196286307975697e+02	2.335741424768447416e+02	3.419307107383256721e+02	1.442444981418996349e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.000000000000000000e+01	2.980858665138005563e+03	6.954213148344456386e+02	1.034154941077463491e+03	3.768726683608711028e+03	2.446687345903425012e+03	5.166798221095186818e+02	7.410860347380800022e+02	2.664259459655957016e+03	5.282254249913366948e+02	1.669474783362845187e+02	2.733795025636827631e+02	1.099529941881633704e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	3.312012665902335812e+03	7.347314907505560768e+02	1.072764970538731859e+03	4.121071675137689454e+03	2.693843672951712506e+03	5.456107443880925985e+02	7.740221840357066867e+02	2.921379729827978736e+03	6.151960458290016049e+02	1.832237391681422594e+02	2.888980846151746960e+02	1.197223304274150223e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	3.643166666666666515e+03	7.740416666666666288e+02	1.111375000000000000e+03	4.473416666666666970e+03	2.941000000000000000e+03	5.745416666666666288e+02	8.069583333333333712e+02	3.178500000000000000e+03	7.021666666666666288e+02	1.995000000000000000e+02	3.044166666666666856e+02	1.294916666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	3.974320667430997219e+03	8.133518425827771807e+02	1.149985029461268141e+03	4.825761658195644486e+03	3.188156327048287494e+03	6.034725889452406591e+02	8.398944826309600558e+02	3.435620270172021264e+03	7.891372875043316526e+02	2.157762608318577406e+02	3.199352487181586753e+02	1.392610029059183262e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	4.305474668195327467e+03	8.526620184988876190e+02	1.188595058922536509e+03	5.178106649724622912e+03	3.435312654096574988e+03	6.324035112238145757e+02	8.728306319285867403e+02	3.692740540344042984e+03	8.761079083419965627e+02	2.320525216637154813e+02	3.354538307696506081e+02	1.490303391451699781e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.100000000000000000e+01	2.865081446244177641e+03	6.639091733399076247e+02	1.027669575685257541e+03	3.921578289517354278e+03	2.356331642016482874e+03	4.937903922641055487e+02	7.410128308070027288e+02	2.772817640734192537e+03	5.026351674751822998e+02	1.581267986076977081e+02	2.683273852300534372e+02	1.144325572228357032e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	3.187769889788755791e+03	7.076420866699537555e+02	1.068251454509295399e+03	4.276455811425343200e+03	2.598582487674907952e+03	5.261451961320527744e+02	7.741939154035013644e+02	3.033554653700429753e+03	5.861300837375911215e+02	1.755008993038488541e+02	2.848928592816934042e+02	1.240683619447511774e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	3.510458333333333485e+03	7.513750000000000000e+02	1.108833333333333258e+03	4.631333333333333030e+03	2.840833333333333485e+03	5.585000000000000000e+02	8.073750000000000000e+02	3.294291666666666515e+03	6.696250000000000000e+02	1.928750000000000000e+02	3.014583333333333144e+02	1.337041666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	3.833146776877911179e+03	7.951079133300462445e+02	1.149415212157371116e+03	4.986210855241322861e+03	3.083084178991759018e+03	5.908548038679472256e+02	8.405560845964986356e+02	3.555028679632903277e+03	7.531199162624088785e+02	2.102491006961511459e+02	3.180238073849732245e+02	1.433399713885821711e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	4.155835220422489328e+03	8.388408266600923753e+02	1.189997090981408974e+03	5.341088377149311782e+03	3.325335024650184096e+03	6.232096077358944513e+02	8.737371691929972712e+02	3.815765692599140493e+03	8.366148325248177571e+02	2.276232013923022919e+02	3.345892814366131915e+02	1.529757761104976453e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.200000000000000000e+01	2.758119414326615242e+03	6.424150120485197704e+02	1.016925265200507511e+03	4.086639104527650943e+03	2.271400263504684517e+03	4.835537249753523383e+02	7.362479987662237590e+02	2.895014636580520346e+03	4.803302802965697538e+02	1.514969165031232592e+02	2.628783461911261838e+02	1.186143708394857867e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	3.070101373829974364e+03	6.885825060242598283e+02	1.055941799266920498e+03	4.438423718930492214e+03	2.507533465085675743e+03	5.160893624876762260e+02	7.663948327164451939e+02	3.153590651623593658e+03	5.593734734816181344e+02	1.688109582515616296e+02	2.806475064288964063e+02	1.282092687530762305e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	3.382083333333333485e+03	7.347500000000000000e+02	1.094958333333333258e+03	4.790208333333333030e+03	2.743666666666666515e+03	5.486250000000000000e+02	7.965416666666666288e+02	3.412166666666666515e+03	6.384166666666666288e+02	1.861250000000000000e+02	2.984166666666666856e+02	1.378041666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	3.694065292836692606e+03	7.809174939757401717e+02	1.133974867399746017e+03	5.141992947736173846e+03	2.979799868247657287e+03	5.811606375123237740e+02	8.266885006168880636e+02	3.670742681709739372e+03	7.174598598517151231e+02	2.034390417484383704e+02	3.161858269044369649e+02	1.473990645802571180e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	4.006047252340051728e+03	8.270849879514802296e+02	1.172991401466159004e+03	5.493777562139015572e+03	3.215933069828648513e+03	6.136962750246476617e+02	8.568353345671094985e+02	3.929318696752812684e+03	7.965030530367635038e+02	2.207530834968767408e+02	3.339549871422071874e+02	1.569939624938475617e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.300000000000000000e+01	2.665392674435375284e+03	6.158282254727449754e+02	9.897047601074258409e+02	4.243715846852041068e+03	2.198442063111697280e+03	4.624177083414715526e+02	7.209790712139773632e+02	3.008486798732013085e+03	4.612898410463026266e+02	1.403838817585699985e+02	2.532895651165915751e+02	1.229761016756326171e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.964613003884354384e+03	6.634141127363725445e+02	1.036227380053712977e+03	4.594066256759353564e+03	2.426554364889181670e+03	4.957505208374024619e+02	7.562187022736553672e+02	3.267139232699340027e+03	5.352282538564845709e+02	1.611502742126183136e+02	2.722906158916291020e+02	1.324193008378163086e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	3.263833333333333485e+03	7.110000000000000000e+02	1.082750000000000000e+03	4.944416666666666970e+03	2.654666666666666515e+03	5.290833333333333712e+02	7.914583333333333712e+02	3.525791666666666515e+03	6.091666666666666288e+02	1.819166666666666572e+02	2.912916666666666856e+02	1.418625000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	3.563053662782312585e+03	7.585858872636274555e+02	1.129272619946287023e+03	5.294767076573980376e+03	2.882778968444151360e+03	5.624161458292643374e+02	8.266979643930113753e+02	3.784444100633993003e+03	6.831050794768486867e+02	2.026830591207150007e+02	3.102927174417042693e+02	1.513056991621836914e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	3.862273992231291686e+03	8.061717745272550246e+02	1.175795239892574045e+03	5.645117486481292872e+03	3.110891270221635750e+03	5.957489583251951899e+02	8.619375954526893793e+02	4.043096534601319945e+03	7.570434922870306309e+02	2.234494515747633159e+02	3.292937682167417961e+02	1.607488983243673829e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.400000000000000000e+01	2.567051500969806966e+03	5.917450432629393617e+02	9.763297847121106088e+02	4.407674251031594395e+03	2.125735050198077261e+03	4.416882049361776694e+02	7.107392341005339631e+02	3.123414811704984459e+03	4.358962698160416949e+02	1.378101155401351434e+02	2.490216757391884528e+02	1.278811462030567554e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.856921583818236741e+03	6.396433549648029384e+02	1.022685725689388619e+03	4.753149625515797197e+03	2.346471691765705145e+03	4.775524358014221207e+02	7.467029503836002959e+02	3.380561572519159199e+03	5.077398015746875330e+02	1.559675577700675717e+02	2.676983378695942406e+02	1.369864064348617148e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	3.146791666666666515e+03	6.875416666666666288e+02	1.069041666666666742e+03	5.098625000000000000e+03	2.567208333333333485e+03	5.134166666666666288e+02	7.826666666666666288e+02	3.637708333333333485e+03	5.795833333333333712e+02	1.741250000000000000e+02	2.863750000000000000e+02	1.460916666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	3.436661749515096290e+03	7.354399783685303191e+02	1.115397607643944866e+03	5.444100374484202803e+03	2.787944974900961824e+03	5.492808975319111369e+02	8.186303829497329616e+02	3.894855094147507771e+03	6.514268650919792663e+02	1.922824422299324283e+02	3.050516621304057594e+02	1.551969268984716336e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	3.726531832363526064e+03	7.833382900703938958e+02	1.161753548621222990e+03	5.789575748968405605e+03	3.008681616468589709e+03	5.851451283971556450e+02	8.545940992327992944e+02	4.152001854961682511e+03	7.232703968506250476e+02	2.104398844598648566e+02	3.237283242608115756e+02	1.643021871302765931e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.500000000000000000e+01	2.476237976053370858e+03	5.684115258773939559e+02	9.608545955755801060e+02	4.566119340188836759e+03	2.058880503297108135e+03	4.290067481099963516e+02	6.992725272893782176e+02	3.239025268685420087e+03	4.107301869608961624e+02	1.249159157295917026e+02	2.484120800563066211e+02	1.321703840500600108e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.755306488026685656e+03	6.167057629386970348e+02	1.007656464454456682e+03	4.907143003427751864e+03	2.269690251648553840e+03	4.643158740549981758e+02	7.357195969780224232e+02	3.493866801009377014e+03	4.823025934804480812e+02	1.451454578647958442e+02	2.653518733614866392e+02	1.410581086916966569e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	3.034375000000000000e+03	6.650000000000000000e+02	1.054458333333333258e+03	5.248166666666666970e+03	2.480500000000000000e+03	4.996250000000000000e+02	7.721666666666666288e+02	3.748708333333333485e+03	5.538750000000000000e+02	1.653750000000000000e+02	2.822916666666666856e+02	1.499458333333333258e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	3.313443511973314344e+03	7.132942370613029652e+02	1.101260202212209833e+03	5.589190329905582075e+03	2.691309748351446160e+03	5.349341259450018242e+02	8.086137363553108344e+02	4.003549865657289956e+03	6.254474065195519188e+02	1.856045421352041558e+02	2.992314599718467321e+02	1.588335579749699946e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	3.592512023946629142e+03	7.615884741226060441e+02	1.148062071091086409e+03	5.930213993144497181e+03	2.902119496702891865e+03	5.702432518900036484e+02	8.450608060439550400e+02	4.258391397981246882e+03	6.970198130391038376e+02	2.058340842704083116e+02	3.161712532770267217e+02	1.677212826166066407e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.600000000000000000e+01	2.382267402089810275e+03	5.338102886297408531e+02	9.359755867112941132e+02	4.719916559960925952e+03	1.988310531496623071e+03	4.047592610183398847e+02	6.799256429351582938e+02	3.348517723934742662e+03	3.865682771298489229e+02	1.193732980366357879e+02	2.460354399437476332e+02	1.366007826509347524e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.652425367711572108e+03	5.887176443148704266e+02	9.883211266889804847e+02	5.057520779980462976e+03	2.192426099081644679e+03	4.443587971758366280e+02	7.219419881342457757e+02	3.602529695300704589e+03	4.563049718982578042e+02	1.395199823516512083e+02	2.613718866385405022e+02	1.452295579921340277e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.922583333333333485e+03	6.436250000000000000e+02	1.040666666666666742e+03	5.395125000000000000e+03	2.396541666666666515e+03	4.839583333333333144e+02	7.639583333333333712e+02	3.856541666666666515e+03	5.260416666666666288e+02	1.596666666666666572e+02	2.767083333333333144e+02	1.538583333333333258e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	3.192741298955094862e+03	6.985323556851295734e+02	1.093012206644353000e+03	5.732729220019537024e+03	2.600657234251688351e+03	5.235578694908300577e+02	8.059746785324209668e+02	4.110553638032628442e+03	5.957783614350754533e+02	1.798133509816821061e+02	2.920447800281261266e+02	1.624871086745326238e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	3.462899264576856694e+03	7.534397113702591469e+02	1.145357746622039258e+03	6.070333440039074048e+03	2.804772801836709732e+03	5.631574056483267441e+02	8.479910237315084487e+02	4.364565609398589913e+03	6.655150562034843915e+02	1.999600352966975265e+02	3.073812267229189956e+02	1.711158840157318991e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.700000000000000000e+01	2.294466026131889521e+03	5.075664933465775448e+02	9.111270580233632472e+02	4.871047940112956894e+03	1.919771529309205562e+03	3.818722896868039811e+02	6.701402721051217668e+02	3.458915026897656389e+03	3.677800015587665712e+02	1.183926437115059969e+02	2.339758711870556454e+02	1.405587242792920051e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.555858013065944760e+03	5.647624133399554012e+02	9.659593623450149380e+02	5.206523970056477992e+03	2.118239931321269523e+03	4.247903115100686477e+02	7.108618027192276259e+02	3.711957513448828195e+03	4.341608341127166568e+02	1.363213218557530126e+02	2.515921022601944799e+02	1.491293621396460139e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.817250000000000000e+03	6.219583333333333712e+02	1.020791666666666629e+03	5.542000000000000000e+03	2.316708333333333485e+03	4.677083333333333144e+02	7.515833333333333712e+02	3.965000000000000000e+03	5.005416666666666856e+02	1.542500000000000000e+02	2.692083333333333144e+02	1.577000000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	3.078641986934055240e+03	6.791542533267113413e+02	1.075623970988318206e+03	5.877476029943522008e+03	2.515176735345397447e+03	5.106263551565979810e+02	7.923048639474391166e+02	4.218042486551172260e+03	5.669224992206167144e+02	1.721786781442469874e+02	2.868245644064721773e+02	1.662706378603539861e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	3.340033973868110479e+03	7.363501733200891977e+02	1.130456275309969897e+03	6.212952059887043106e+03	2.713645137357461408e+03	5.535443769798625908e+02	8.330263945615449757e+02	4.471084973102343611e+03	6.333033317745668000e+02	1.901073562884940031e+02	3.044407954796109834e+02	1.748412757207079949e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.800000000000000000e+01	2.213767577036245257e+03	4.905225670982344468e+02	8.846125710949297627e+02	5.032124470710178684e+03	1.858869121656858624e+03	3.644972657964627842e+02	6.534557526206731382e+02	3.579395791471017219e+03	3.480633230354269472e+02	1.164017346119638603e+02	2.226151138805307994e+02	1.446457610672183819e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.466717121851455886e+03	5.441571168824505094e+02	9.413271188807981389e+02	5.359312235355089797e+03	2.050767894161762342e+03	4.070402995648980777e+02	6.951653763103365691e+02	3.825635395735508610e+03	4.125316615177134736e+02	1.323050339726486015e+02	2.418908902735987283e+02	1.530541305336091909e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.719666666666666515e+03	5.977916666666666288e+02	9.980416666666666288e+02	5.686500000000000000e+03	2.242666666666666515e+03	4.495833333333333144e+02	7.368750000000000000e+02	4.071875000000000000e+03	4.770000000000000000e+02	1.482083333333333428e+02	2.611666666666666856e+02	1.614625000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.972616211481877144e+03	6.514262164508827482e+02	1.054756214452535005e+03	6.013687764644910203e+03	2.434565439171570688e+03	4.921263671017685510e+02	7.785846236896634309e+02	4.318114604264491390e+03	5.414683384822865264e+02	1.641116326940180841e+02	2.804424430597346145e+02	1.698708694663908091e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	3.225565756297087773e+03	7.050607662350988676e+02	1.111470762238403495e+03	6.340875529289821316e+03	2.626464211676474406e+03	5.346694008702038445e+02	8.202942473793268618e+02	4.564354208528982781e+03	6.059366769645730528e+02	1.800149320547028253e+02	2.997182194528026002e+02	1.782792389327816181e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.900000000000000000e+01	2.138364713985947674e+03	4.611205030259446858e+02	8.588680013375283124e+02	5.180389912156044375e+03	1.799872562688655762e+03	3.397686422268967590e+02	6.376351196636045415e+02	3.689194082333369352e+03	3.313606300945340877e+02	1.104315043305522295e+02	2.133184490936331770e+02	1.485414073742462051e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.381078190326306867e+03	5.178727515129722860e+02	9.173506673354308987e+02	5.504069956078022187e+03	1.984894614677661139e+03	3.860718211134483795e+02	6.791925598318023276e+02	3.933576207833350963e+03	3.926178150472670154e+02	1.263407521652761147e+02	2.342008912134832599e+02	1.567602870204564397e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.623791666666666515e+03	5.746250000000000000e+02	9.758333333333333712e+02	5.827750000000000000e+03	2.169916666666666515e+03	4.323750000000000000e+02	7.207500000000000000e+02	4.177958333333333030e+03	4.538750000000000000e+02	1.422500000000000000e+02	2.550833333333333428e+02	1.649791666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.866505143007026163e+03	6.313772484870277140e+02	1.034315999331235844e+03	6.151430043921977813e+03	2.354938718655671892e+03	4.786781788865516205e+02	7.623074401681976724e+02	4.422340458833315097e+03	5.151321849527329277e+02	1.581592478347238853e+02	2.759657754531834257e+02	1.731980463128769088e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	3.109218619347385356e+03	6.881294969740553142e+02	1.092798665329138430e+03	6.475110087843955625e+03	2.539960770644677268e+03	5.249813577731032410e+02	8.038648803363954585e+02	4.666722584333296254e+03	5.763893699054659692e+02	1.740684956694477705e+02	2.968482175730334802e+02	1.814169259590871434e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.000000000000000000e+01	2.078128123120119199e+03	4.371788150283013579e+02	8.238921725495142709e+02	5.318005541577388612e+03	1.752161725414603097e+03	3.254442573316211451e+02	6.070273098730491483e+02	3.785793447945491152e+03	3.188978392566775142e+02	1.020684035189544261e+02	2.085071845755217339e+02	1.526460569201431554e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.307709894893392629e+03	4.943394075141507074e+02	8.871752529414237642e+02	5.640377770788693852e+03	1.928101696040634806e+03	3.708054619991439154e+02	6.551594882698578886e+02	4.031646723972745804e+03	3.760739196283387287e+02	1.187008684261438844e+02	2.278369256210941955e+02	1.605855284600715777e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.537291666666666515e+03	5.515000000000000000e+02	9.504583333333333712e+02	5.962750000000000000e+03	2.104041666666666515e+03	4.161666666666666856e+02	7.032916666666666288e+02	4.277500000000000000e+03	4.332500000000000000e+02	1.353333333333333428e+02	2.471666666666666572e+02	1.685250000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.766873438439940401e+03	6.086605924858492926e+02	1.013741413725242978e+03	6.285122229211306148e+03	2.279981637292697997e+03	4.615278713341894559e+02	7.514238450634753690e+02	4.523353276027254651e+03	4.904260803716612713e+02	1.519657982405228154e+02	2.664964077122391473e+02	1.764644715399284223e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.996455210213213832e+03	6.658211849716985853e+02	1.077024494117152472e+03	6.607494458422611388e+03	2.455921607918729933e+03	5.068890760017122261e+02	7.995560234602841092e+02	4.769206552054508393e+03	5.476021607433225427e+02	1.685982631477122595e+02	2.858261487578116089e+02	1.844039430798568446e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.100000000000000000e+01	2.011398138905428596e+03	4.030045272587752265e+02	7.982750025005001362e+02	5.468671844357679220e+03	1.698948467740119213e+03	3.028047721087596074e+02	5.891211801799272507e+02	3.895300607144472906e+03	3.062917319237996594e+02	9.336137800081469607e+01	2.009459853727021823e+02	1.567617496556661308e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.231699069452714411e+03	4.656064302960543273e+02	8.607625012502500113e+02	5.783606755512173550e+03	1.869120067203392864e+03	3.507565527210464893e+02	6.371855900899636254e+02	4.136525303572236226e+03	3.595000326285664869e+02	1.114306890004073409e+02	2.194729926863510912e+02	1.644204581611664025e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.452000000000000000e+03	5.282083333333333712e+02	9.232500000000000000e+02	6.098541666666666970e+03	2.039291666666666742e+03	3.987083333333333144e+02	6.852500000000000000e+02	4.377750000000000000e+03	4.127083333333333144e+02	1.295000000000000000e+02	2.380000000000000000e+02	1.720791666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.672300930547285589e+03	5.908102363706124152e+02	9.857374987497499887e+02	6.413476577821160390e+03	2.209463266129940621e+03	4.466601139456201395e+02	7.333144099100363746e+02	4.618974696427763774e+03	4.659166340381001419e+02	1.475693109995926591e+02	2.565270073136488804e+02	1.797378751721669460e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.892601861094571177e+03	6.534121394078914591e+02	1.048224997499499977e+03	6.728411488975654720e+03	2.379634865593214272e+03	4.946118945579070214e+02	7.813788198200727493e+02	4.860199392855526639e+03	5.191249347428669125e+02	1.656386219991853181e+02	2.750540146272978177e+02	1.873965836776672177e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.200000000000000000e+01	1.947884949726934792e+03	3.792478775873734094e+02	7.654697790240787754e+02	5.608021017955488787e+03	1.650459146393976880e+03	2.858561691060224348e+02	5.653707614942783266e+02	3.991768585529188385e+03	2.912447604610642884e+02	8.651836135859426236e+01	1.935152573219866667e+02	1.610531774744718177e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.161150808196800426e+03	4.414156054603533335e+02	8.298182228453727021e+02	5.918927175644410454e+03	1.814875406530321925e+03	3.335947512196779030e+02	6.160603807471391065e+02	4.232696792764593738e+03	3.431848802305321442e+02	1.043841806792971312e+02	2.104659619943266762e+02	1.683370054039025717e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.374416666666666515e+03	5.035833333333333144e+02	8.941666666666666288e+02	6.229833333333333030e+03	1.979291666666666742e+03	3.813333333333333144e+02	6.667500000000000000e+02	4.473625000000000000e+03	3.951250000000000000e+02	1.222500000000000000e+02	2.274166666666666572e+02	1.756208333333333258e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.587682525136532604e+03	5.657510612063132385e+02	9.585151104879605555e+02	6.540739491022255606e+03	2.143707926803011560e+03	4.290719154469887258e+02	7.174396192528608935e+02	4.714553207235406262e+03	4.470651197694678558e+02	1.401158193207028830e+02	2.443673713390066382e+02	1.829046612627640798e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.800948383606398238e+03	6.279187890792932194e+02	1.022863554309254482e+03	6.851645648711177273e+03	2.308124186939356605e+03	4.768104975606441940e+02	7.681292385057216734e+02	4.955481414470811615e+03	4.990052395389357116e+02	1.579816386414057376e+02	2.613180760113466476e+02	1.901884891921948338e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.300000000000000000e+01	1.896555668295522082e+03	3.532676075128411526e+02	7.296871090392039605e+02	5.747507355250852015e+03	1.608084545446806715e+03	2.671245088596490405e+02	5.414122188268181617e+02	4.099217080008122139e+03	2.820447555130481305e+02	7.985721400310886509e+01	1.805690650230307313e+02	1.643390651340696877e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.097173667481094526e+03	4.172796370897539191e+02	7.982393878529353515e+02	6.051816177625426462e+03	1.764563106056736615e+03	3.157289210964912058e+02	5.944977760800758233e+02	4.333629373337394100e+03	3.293973777565240653e+02	9.840777366822109684e+01	1.998886991781820370e+02	1.715736992337014954e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.297791666666666515e+03	4.812916666666666856e+02	8.667916666666666288e+02	6.356125000000000000e+03	1.921041666666666742e+03	3.643333333333333144e+02	6.475833333333333712e+02	4.568041666666666970e+03	3.767500000000000000e+02	1.169583333333333286e+02	2.192083333333333428e+02	1.788083333333333258e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.498409665852238504e+03	5.453036962435794521e+02	9.353439454803979061e+02	6.660433822374573538e+03	2.077520227276596870e+03	4.129377455701754229e+02	7.006688905865909192e+02	4.802453959995939840e+03	4.241026222434759347e+02	1.355088929984455604e+02	2.385279674884846486e+02	1.860429674329651561e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.699027665037810948e+03	6.093157258204921618e+02	1.003896224294129297e+03	6.964742644749147985e+03	2.233998787886526770e+03	4.615421578070175883e+02	7.537544478398485808e+02	5.036866253325211801e+03	4.714552444869518695e+02	1.540594526635578063e+02	2.578476016436359259e+02	1.932776015325969638e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.400000000000000000e+01	1.841638267594221816e+03	3.292805519515133028e+02	7.027948080373196262e+02	5.879732312242558692e+03	1.565892994132653939e+03	2.501242701432633737e+02	5.230888477022575671e+02	4.200044892032885400e+03	2.692806525596661800e+02	7.530100209959444157e+01	1.737092531385053462e+02	1.674616632759600407e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.035069133797110908e+03	3.929736093090899658e+02	7.718765706853265556e+02	6.177803656121279346e+03	1.717196497066327083e+03	2.971038017382983298e+02	5.762944238511288404e+02	4.429480779349776640e+03	3.146403262798331184e+02	9.394216771646388509e+01	1.925837932359193587e+02	1.745787483046466832e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.228500000000000000e+03	4.566666666666666856e+02	8.409583333333333712e+02	6.475875000000000000e+03	1.868500000000000000e+03	3.440833333333333144e+02	6.295000000000000000e+02	4.658916666666666970e+03	3.600000000000000000e+02	1.125833333333333286e+02	2.114583333333333428e+02	1.816958333333333258e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.421930866202889320e+03	5.203597240242434054e+02	9.100400959813401869e+02	6.773946343878720654e+03	2.019803502933672917e+03	3.910628649283682989e+02	6.827055761488711596e+02	4.888352553983557300e+03	4.053596737201668816e+02	1.312244989502027579e+02	2.303328734307473269e+02	1.888129183620199683e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.615361732405778184e+03	5.840527813818200684e+02	9.791218586293471162e+02	7.072017687757441308e+03	2.171107005867345833e+03	4.380423965234032266e+02	7.359111522977424329e+02	5.117788441300448540e+03	4.507193474403338200e+02	1.498656645670722014e+02	2.492074135281613394e+02	1.959300033907066108e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.500000000000000000e+01	1.791446306610421288e+03	3.137907596008449786e+02	6.681257957197910855e+02	6.015124386459110610e+03	1.526372066244291545e+03	2.401444857071894035e+02	4.959106786168600820e+02	4.300002401610633569e+03	2.588677845599892748e+02	6.851712611200856884e+01	1.676739486986430165e+02	1.709347326969284268e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.978243986638543902e+03	3.731245464670891465e+02	7.401253978598955428e+02	6.303749693229555305e+03	1.672540199788812288e+03	2.845097428535946733e+02	5.512886726417633554e+02	4.523376200805316330e+03	3.026005589466612946e+02	8.605022972267094872e+01	1.865661410159881939e+02	1.777486163484642020e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.165041666666666515e+03	4.324583333333333144e+02	8.121250000000000000e+02	6.592375000000000000e+03	1.818708333333333258e+03	3.288750000000000000e+02	6.066666666666666288e+02	4.746750000000000000e+03	3.463333333333333144e+02	1.035833333333333286e+02	2.054583333333333428e+02	1.845625000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.351839346694789128e+03	4.917921201995774823e+02	8.841246021401044572e+02	6.881000306770444695e+03	1.964876466877854227e+03	3.732402571464053267e+02	6.620446606915699022e+02	4.970123799194683670e+03	3.900661077200053342e+02	1.211164369439957085e+02	2.243505256506784917e+02	1.913763836515357980e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.538637026722911742e+03	5.511259070658215933e+02	9.561242042802089145e+02	7.169625613540889390e+03	2.111044600422374970e+03	4.176055142928105965e+02	7.174226547164731755e+02	5.193497598389366431e+03	4.337988821066773539e+02	1.386495405546580741e+02	2.432427179680236691e+02	1.981902673030715732e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.600000000000000000e+01	1.746950928174056571e+03	3.002661896704062201e+02	6.329060731218185083e+02	6.151702399721867550e+03	1.492370716895121632e+03	2.258626292420298114e+02	4.765593843894449719e+02	4.400057064090041422e+03	2.477397065056237011e+02	6.752084011943611586e+01	1.503602238009075336e+02	1.745030418854999198e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.924662964087028286e+03	3.574455948352031101e+02	7.051405365609092541e+02	6.429663699860933775e+03	1.630997858447560930e+03	2.704938146210149057e+02	5.311338588613891716e+02	4.615299365378354196e+03	2.902448532528118221e+02	8.351042005971805793e+01	1.710134452337871096e+02	1.811056876094166228e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.102375000000000000e+03	4.146250000000000000e+02	7.773750000000000000e+02	6.707625000000000000e+03	1.769625000000000000e+03	3.151250000000000000e+02	5.857083333333333712e+02	4.830541666666666970e+03	3.327500000000000000e+02	9.950000000000000000e+01	1.916666666666666572e+02	1.877083333333333258e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.280087035912971714e+03	4.718044051647968899e+02	8.496094634390907459e+02	6.985586300139066225e+03	1.908252141552439070e+03	3.597561853789850943e+02	6.402828078052775709e+02	5.045783967954979744e+03	3.752551467471881779e+02	1.154895799402819421e+02	2.123198880995462048e+02	1.943109790572500287e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.457799071825943429e+03	5.289838103295937799e+02	9.218439268781814917e+02	7.263547600278132450e+03	2.046879283104878368e+03	4.043873707579701886e+02	6.948572822772217705e+02	5.261026269243292518e+03	4.177602934943762989e+02	1.314791598805638841e+02	2.329731095324257808e+02	2.009136247811667317e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.700000000000000000e+01	1.708058030962285557e+03	2.785878320586481891e+02	6.047866826722029145e+02	6.276933789188643459e+03	1.462430592074513015e+03	2.096668699189409892e+02	4.555652022398545569e+02	4.494932794937628387e+03	2.388843238693896467e+02	6.420279866611993214e+01	1.435856672477210054e+02	1.775194671970257332e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.876633182147809293e+03	3.345439160293240661e+02	6.778516746694347148e+02	6.546154394594321275e+03	1.594486129370589879e+03	2.523751016261371660e+02	5.111784344532605928e+02	4.703758064135480709e+03	2.787754952680281804e+02	7.980973266639330177e+01	1.638553336238605027e+02	1.838993169318461923e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.045208333333333258e+03	3.905000000000000000e+02	7.509166666666666288e+02	6.815375000000000000e+03	1.726541666666666742e+03	2.950833333333333144e+02	5.667916666666666288e+02	4.912583333333333030e+03	3.186666666666666856e+02	9.541666666666667140e+01	1.841250000000000000e+02	1.902791666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.213783484518857222e+03	4.464560839706759339e+02	8.239816586638985427e+02	7.084595605405678725e+03	1.858597203962743606e+03	3.377915650405294627e+02	6.224048988800726647e+02	5.121408602531185352e+03	3.585578380653051909e+02	1.110236006669400410e+02	2.043946663761394973e+02	1.966590164014871561e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.382358635704380958e+03	5.024121679413518109e+02	8.970466506611303430e+02	7.353816210811356541e+03	1.990652741258820470e+03	3.804997967477256680e+02	6.780181310934787007e+02	5.330233871729037674e+03	3.984490094639437530e+02	1.266305346672134107e+02	2.246643327522789946e+02	2.030388661363076153e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.800000000000000000e+01	1.667879432254213043e+03	2.642231742420550518e+02	5.730663625690747267e+02	6.398968488222908491e+03	1.431069362322706638e+03	2.008662533288059819e+02	4.302898839496849632e+02	4.586179279336728541e+03	2.300462652026039336e+02	5.583209126266423539e+01	1.389845929613990165e+02	1.805649500632624722e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.829356382793773037e+03	3.154865871210275259e+02	6.490540146178706209e+02	6.659171744111454245e+03	1.557326347828020062e+03	2.405164599977363196e+02	4.884782753081757960e+02	4.788381306335030786e+03	2.686481326013019384e+02	7.120771229799878199e+01	1.586797964806995083e+02	1.867220583649645732e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.990833333333333258e+03	3.667500000000000000e+02	7.250416666666666288e+02	6.919375000000000000e+03	1.683583333333333258e+03	2.801666666666666856e+02	5.466666666666666288e+02	4.990583333333333030e+03	3.072500000000000000e+02	8.658333333333332860e+01	1.783750000000000000e+02	1.928791666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.152310283872893251e+03	4.180134128789724741e+02	8.010293187154626366e+02	7.179578255888545755e+03	1.809840318838646454e+03	3.198168733355970517e+02	6.048550580251574047e+02	5.192785360331635275e+03	3.458518673986980616e+02	1.019589543686678752e+02	1.980702035193004917e+02	1.990362749683687753e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.313787234412453472e+03	4.692768257579449482e+02	8.770169707642585308e+02	7.439781511777091509e+03	1.936097304343959877e+03	3.594670800045273609e+02	6.630434493836482943e+02	5.394987387329937519e+03	3.844537347973960664e+02	1.173345754040024218e+02	2.177654070386009835e+02	2.051933832700708535e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.900000000000000000e+01	1.632094961197361954e+03	2.502174086108734627e+02	5.403846964597647684e+02	6.514887937784546011e+03	1.401702630582742358e+03	1.941154172788569667e+02	4.038180873993036357e+02	4.673788567139420593e+03	2.240498749373359146e+02	4.966258197976098643e+01	1.304909648389654819e+02	1.833144278858953157e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.785130813932014235e+03	2.993795376387700458e+02	6.180881815632156986e+02	6.767193968892273006e+03	1.521955481958037808e+03	2.316202086394284834e+02	4.638048770329851322e+02	4.869831783569710751e+03	2.600041041353346145e+02	6.453962432321382892e+01	1.512454824194827552e+02	1.893384639429476692e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.938166666666666742e+03	3.485416666666666856e+02	6.957916666666666288e+02	7.019500000000000000e+03	1.642208333333333258e+03	2.691250000000000000e+02	5.237916666666666288e+02	5.065875000000000000e+03	2.959583333333333144e+02	7.941666666666667140e+01	1.720000000000000000e+02	1.953625000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.091202519401319023e+03	3.977037956945633255e+02	7.734951517701175590e+02	7.271806031107726994e+03	1.762461184708628707e+03	3.066297913605715166e+02	5.837784563003481253e+02	5.261918216430289249e+03	3.319125625313320143e+02	9.429370901011951389e+01	1.927545175805172448e+02	2.013865360570523308e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.244238372135971531e+03	4.468659247224599085e+02	8.511986368735684891e+02	7.524112062215453989e+03	1.882714036083924157e+03	3.441345827211430333e+02	6.437652459340296218e+02	5.457961432860579407e+03	3.678667917293307141e+02	1.091707513535723564e+02	2.135090351610345181e+02	2.074105721141046615e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.000000000000000000e+01	1.598813494580238057e+03	2.278371212820005383e+02	5.160394008052692243e+02	6.624533753815017917e+03	1.375577106536645942e+03	1.775251177478946545e+02	3.886074362891185388e+02	4.760356014502267499e+03	2.159549707975063484e+02	4.388766923481884419e+01	1.198066363121987621e+02	1.855667389501752950e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.744677580623452513e+03	2.791685606410002833e+02	5.909363670693013546e+02	6.869829376907508959e+03	1.490101053268322858e+03	2.164500588739473415e+02	4.457203848112259266e+02	4.949261340584466780e+03	2.509358187320865170e+02	5.950633461740942209e+01	1.414033181560993739e+02	1.916312861417543218e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.890541666666666742e+03	3.305000000000000000e+02	6.658333333333333712e+02	7.115125000000000000e+03	1.604625000000000000e+03	2.553750000000000000e+02	5.028333333333333144e+02	5.138166666666666970e+03	2.859166666666666856e+02	7.512500000000000000e+01	1.630000000000000000e+02	1.976958333333333258e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.036405752709880971e+03	3.818314393589997167e+02	7.407302995973653879e+02	7.360420623092491041e+03	1.719148946731677142e+03	2.942999411260526585e+02	5.599462818554407022e+02	5.327071992748867160e+03	3.208975146012468826e+02	9.074366538259057791e+01	1.845966818439006261e+02	2.037603805249123297e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.182269838753095428e+03	4.331628787179994333e+02	8.156272658613975182e+02	7.605716246184982083e+03	1.833672893463354058e+03	3.332248822521053171e+02	6.170592303775481469e+02	5.515977318831066441e+03	3.558783625358270228e+02	1.063623307651811558e+02	2.061933636878012521e+02	2.098249277164913565e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.100000000000000000e+01	1.562284638010287381e+03	2.116517619937941959e+02	4.943209098809766147e+02	6.738743555834951621e+03	1.347914661497078669e+03	1.613956827640501501e+02	3.737784215412473259e+02	4.847569125584672292e+03	2.072680039783892880e+02	4.471324356049464654e+01	1.139277720558003750e+02	1.883521369472881815e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.703017319005143690e+03	2.615967143302304407e+02	5.651396216071550498e+02	6.974746777917475811e+03	1.457873997415206077e+03	2.010311747153583894e+02	4.280142107706236629e+02	5.028909562792336146e+03	2.415923353225279868e+02	5.779412178024732327e+01	1.338180526945668589e+02	1.942010684736440908e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.843750000000000000e+03	3.115416666666666856e+02	6.359583333333333712e+02	7.210750000000000000e+03	1.567833333333333258e+03	2.406666666666666572e+02	4.822500000000000000e+02	5.210250000000000000e+03	2.759166666666666856e+02	7.087500000000000000e+01	1.537083333333333428e+02	2.000500000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.984482680994856310e+03	3.614866190031029305e+02	7.067770450595116927e+02	7.446753222082524189e+03	1.677792669251460438e+03	2.803021586179748965e+02	5.364857892293763371e+02	5.391590437207663854e+03	3.102409980108053560e+02	8.395587821975267673e+01	1.735986139720998267e+02	2.058989315263559092e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.125215361989712619e+03	4.114315713395391754e+02	7.775957567856901278e+02	7.682756444165048379e+03	1.787752005169587846e+03	3.199376505692831643e+02	5.907215784587526741e+02	5.572930874415327708e+03	3.445653293549440832e+02	9.703675643950535346e+01	1.934888946108663106e+02	2.117478630527118185e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.200000000000000000e+01	1.529840195418324356e+03	1.989469461712413931e+02	4.683628810540110408e+02	6.843441304334830420e+03	1.322065305557718830e+03	1.517585387459518813e+02	3.568290184291076343e+02	4.924971860076281700e+03	2.014959916832062561e+02	4.135953852478221648e+01	1.067001040322820984e+02	1.911474878899443411e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.666711764375828807e+03	2.445359730856206966e+02	5.368064405270055204e+02	7.073241485500748240e+03	1.429157652778859529e+03	1.886084360396426121e+02	4.083311758812204744e+02	5.102215096704807365e+03	2.344146625082697710e+02	5.301310259572444750e+01	1.260583853494743778e+02	1.967529106116388448e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.803583333333333258e+03	2.901250000000000000e+02	6.052500000000000000e+02	7.303041666666666970e+03	1.536250000000000000e+03	2.254583333333333428e+02	4.598333333333333144e+02	5.279458333333333030e+03	2.673333333333333144e+02	6.466666666666667140e+01	1.454166666666666572e+02	2.023583333333333258e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.940454902290837708e+03	3.357140269143793034e+02	6.736935594729944796e+02	7.532841847832585700e+03	1.643342347221140471e+03	2.623082306270240451e+02	5.113354907854461544e+02	5.456701569961858695e+03	3.002520041583968577e+02	7.632023073760889531e+01	1.647749479838589366e+02	2.079637560550278067e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.077326471248341932e+03	3.813030538287586069e+02	7.421371189459889592e+02	7.762642028998503520e+03	1.750434694442281170e+03	2.991581279207148327e+02	5.628376482375590513e+02	5.633944806590384360e+03	3.331706749834603443e+02	8.797379480855113343e+01	1.841332293010512160e+02	2.135691787767223104e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.300000000000000000e+01	1.506872632586675763e+03	1.831836322601294569e+02	4.405749938748010663e+02	6.948914165407333712e+03	1.303564149968784022e+03	1.394144638497724884e+02	3.406718839509196641e+02	5.007726857243080303e+03	1.966943157001308009e+02	3.944859159585920594e+01	9.539100964591270326e+01	1.934605312168507680e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.635207149626671253e+03	2.287168161300647284e+02	5.085999969374005332e+02	7.168248749370332916e+03	1.404115408317725269e+03	1.764572319248862300e+02	3.899192753087931465e+02	5.175696761954874091e+03	2.277846578500654005e+02	5.009929579792959942e+01	1.164246714896230230e+02	1.989260989417587098e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.763541666666666742e+03	2.742500000000000000e+02	5.766250000000000000e+02	7.387583333333333030e+03	1.504666666666666742e+03	2.135000000000000000e+02	4.391666666666666856e+02	5.343666666666666970e+03	2.588750000000000000e+02	6.075000000000000000e+01	1.374583333333333428e+02	2.043916666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.891876183706662232e+03	3.197831838699352716e+02	6.446500030625994668e+02	7.606917917296333144e+03	1.605217925015608216e+03	2.505427680751137700e+02	4.884140580245402248e+02	5.511636571378459848e+03	2.899653421499345995e+02	7.140070420207040058e+01	1.584919951770436626e+02	2.098572343915746387e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.020210700746657722e+03	3.653163677398705431e+02	7.126750061251989337e+02	7.826252501259332348e+03	1.705769183364549463e+03	2.875855361502275400e+02	5.376614493824137071e+02	5.679606476090253636e+03	3.210556842998691991e+02	8.205140840414080117e+01	1.795256570207539824e+02	2.153228021164825805e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.400000000000000000e+01	1.476622346829089111e+03	1.629432319623084595e+02	4.244656099326705316e+02	7.040960765596244528e+03	1.278589383262793262e+03	1.268927593874441300e+02	3.279175795415762877e+02	5.074703311733494047e+03	1.912016535368354653e+02	3.316065710922248400e+01	9.224038580042093827e+01	1.959705939887571503e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.599477840081211070e+03	2.105132826478208870e+02	4.898369716330019514e+02	7.253667882798122264e+03	1.375294691631396745e+03	1.641338796937220650e+02	3.759379564374547726e+02	5.239184989200080054e+03	2.207674934350843898e+02	4.493449522127790630e+01	1.117451929002104691e+02	2.011207136610452380e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.722333333333333258e+03	2.580833333333333144e+02	5.552083333333333712e+02	7.466375000000000000e+03	1.472000000000000000e+03	2.013750000000000000e+02	4.239583333333333144e+02	5.403666666666666970e+03	2.503333333333333428e+02	5.670833333333333570e+01	1.312500000000000000e+02	2.062708333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.845188826585455445e+03	3.056533840188457702e+02	6.205796950336647342e+02	7.679082117201877736e+03	1.568705308368603255e+03	2.386161203062779350e+02	4.719787102292118561e+02	5.568148344133253886e+03	2.798991732315822674e+02	6.848217144538875800e+01	1.507548070997895309e+02	2.114209530056214589e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.968044319837577405e+03	3.532234347043581693e+02	6.859510567339962108e+02	7.891789234403755472e+03	1.665410616737206738e+03	2.758572406125558700e+02	5.199990871250903410e+02	5.732630021599839893e+03	3.094650131298312203e+02	8.025600955744418741e+01	1.702596141995790617e+02	2.165710726779095694e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.500000000000000000e+01	1.448685962432415181e+03	1.512667528372719516e+02	3.917624980362047609e+02	7.124866900995526521e+03	1.256519196154725705e+03	1.175042671936358545e+02	3.044148494720792542e+02	5.139832437625350394e+03	1.851106506060260131e+02	3.038830251383210879e+01	8.311970082764304379e+01	1.979116198040929930e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.567738814549540848e+03	1.974042097519692902e+02	4.602770823514356948e+02	7.333870950497763261e+03	1.350301264744029368e+03	1.538146335968179415e+02	3.548115914027062558e+02	5.300707885479341712e+03	2.139094919696796921e+02	4.190248459024938654e+01	1.033515170804881933e+02	2.030203932353798109e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.686791666666666742e+03	2.435416666666666572e+02	5.287916666666666288e+02	7.542875000000000000e+03	1.444083333333333258e+03	1.901250000000000000e+02	4.052083333333333144e+02	5.461583333333333030e+03	2.427083333333333428e+02	5.341666666666666430e+01	1.235833333333333286e+02	2.081291666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.805844518783792637e+03	2.896791235813640242e+02	5.973062509818976196e+02	7.751879049502236739e+03	1.537865401922637147e+03	2.264353664031820585e+02	4.556050752639603729e+02	5.622458781187324348e+03	2.715071746969870219e+02	6.493084874308394205e+01	1.438151495861784781e+02	2.132379400979534694e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.924897370900918304e+03	3.358165804960613627e+02	6.658208352971284967e+02	7.960883099004473479e+03	1.631647470511940810e+03	2.627457328063641171e+02	5.060018171945873746e+02	5.783334229041315666e+03	3.003060160606406725e+02	7.644503081950122692e+01	1.640469658390236134e+02	2.183467135292403327e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.600000000000000000e+01	1.423518758657759690e+03	1.446698718541404105e+02	3.709154725745897281e+02	7.213056742141708128e+03	1.237863596648368002e+03	1.108959114661905829e+02	2.870045126434791882e+02	5.208260618461427839e+03	1.786362826555815388e+02	3.021539030917347191e+01	8.056021319979801376e+01	1.998690963453675067e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.538946879328879959e+03	1.880016025937368909e+02	4.359785696206282068e+02	7.414153371070853609e+03	1.328452631657517486e+03	1.456146223997619700e+02	3.351897563217395941e+02	5.363255309230713465e+03	2.069848079944574408e+02	4.060769515458673595e+01	9.911343993323234258e+01	2.047845481726837534e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.654375000000000000e+03	2.313333333333333428e+02	5.010416666666666856e+02	7.615250000000000000e+03	1.419041666666666742e+03	1.803333333333333428e+02	3.833750000000000000e+02	5.518250000000000000e+03	2.353333333333333428e+02	5.100000000000000000e+01	1.176666666666666714e+02	2.097000000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.769803120671120041e+03	2.746650640729297947e+02	5.661047637127051075e+02	7.816346628929146391e+03	1.509630701675815999e+03	2.150520442669047156e+02	4.315602436782604059e+02	5.673244690769286535e+03	2.636818586722092164e+02	6.139230484541326405e+01	1.362198934001010002e+02	2.146154518273162466e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.885231241342240310e+03	3.179967948125262751e+02	6.311678607587437000e+02	8.017443257858291872e+03	1.600219736684965483e+03	2.497707552004761169e+02	4.797454873565208118e+02	5.828239381538572161e+03	2.920303840110851183e+02	7.178460969082652809e+01	1.547731201335353148e+02	2.195309036546324933e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.700000000000000000e+01	1.398878741527765214e+03	1.394170853714124974e+02	3.535920994251946468e+02	7.299280663271651065e+03	1.217066944809268080e+03	1.049832372467532480e+02	2.730315841976923252e+02	5.273707843379272163e+03	1.746997044514357640e+02	2.961608748804906455e+01	7.586396097809530659e+01	2.018827171303317300e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.511168537430549350e+03	1.777710426857062487e+02	4.168168830459306946e+02	7.490827831635825532e+03	1.305950139071300782e+03	1.367832852900432954e+02	3.205157920988461910e+02	5.421645588356303051e+03	2.016623522257178820e+02	3.857887707735786620e+01	9.395281382238098900e+01	2.065809418984991680e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.623458333333333258e+03	2.161250000000000000e+02	4.800416666666666856e+02	7.682375000000000000e+03	1.394833333333333258e+03	1.685833333333333428e+02	3.680000000000000000e+02	5.569583333333333030e+03	2.286250000000000000e+02	4.754166666666666430e+01	1.120416666666666714e+02	2.112791666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.735748129236117165e+03	2.544789573142937513e+02	5.432664502874026766e+02	7.873922168364174468e+03	1.483716527595365733e+03	2.003833813766233902e+02	4.154842079011538090e+02	5.717521078310363009e+03	2.555876477742821180e+02	5.650445625597546240e+01	1.301305195109523538e+02	2.159773914348341350e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.848037925138901301e+03	2.928329146285875026e+02	6.064912339081387245e+02	8.065469336728348935e+03	1.572599721857398436e+03	2.321834294199134376e+02	4.629684158023076748e+02	5.865458823287393898e+03	2.825502955485642360e+02	6.546724584528426760e+01	1.482193723552380220e+02	2.206756162030015730e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.800000000000000000e+01	1.379827622153632092e+03	1.283245323573892165e+02	3.329559019749137292e+02	7.383430288076861871e+03	1.201416733096243888e+03	9.757162189840867939e+01	2.580007480580707693e+02	5.336455176970788671e+03	1.714571375778695597e+02	2.526914262421937352e+01	7.065243951139643741e+01	2.041076806643731970e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.487059644410149303e+03	1.654122661786946082e+02	3.941862843207902074e+02	7.566610977371764420e+03	1.286354199881455315e+03	1.282233109492043468e+02	3.044170406957020418e+02	5.478227588485394335e+03	1.972285687889347798e+02	3.444707131210968498e+01	8.761788642236487590e+01	2.085434236655199129e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.594291666666666742e+03	2.025000000000000000e+02	4.554166666666666856e+02	7.749791666666666970e+03	1.371291666666666742e+03	1.588750000000000000e+02	3.508333333333333144e+02	5.620000000000000000e+03	2.230000000000000000e+02	4.362500000000000000e+01	1.045833333333333286e+02	2.129791666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.701523688923184181e+03	2.395877338213053918e+02	5.166470490125432207e+02	7.932972355961569519e+03	1.456229133451878170e+03	1.895266890507956532e+02	3.972496259709645869e+02	5.761772411514605665e+03	2.487714312110652202e+02	5.280292868789031502e+01	1.215487802443017813e+02	2.174149096678133901e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.808755711179701393e+03	2.766754676426107835e+02	5.778774313584196989e+02	8.116153045256472069e+03	1.541166600237089597e+03	2.201783781015913064e+02	4.436659186085958595e+02	5.903544823029211329e+03	2.745428624221304403e+02	6.198085737578063004e+01	1.385142271552702198e+02	2.218506526689601287e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.900000000000000000e+01	1.362629364642428300e+03	1.153571253212594456e+02	3.186990778954770462e+02	7.463834741499038500e+03	1.189044123674608954e+03	8.713493149669744753e+01	2.443359509180543512e+02	5.395669052270543034e+03	1.669045053191140937e+02	2.526932355425057608e+01	6.989451249699109781e+01	2.061553817706173959e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.465252182321214150e+03	1.532410626606297228e+02	3.747870389477385515e+02	7.637979870749519250e+03	1.269772061837304364e+03	1.179424657483487238e+02	2.889388087923605326e+02	5.531938692801938487e+03	1.921397526595570469e+02	3.382216177712528804e+01	8.361392291516220610e+01	2.102735242186420237e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.567875000000000000e+03	1.911250000000000000e+02	4.308750000000000000e+02	7.812125000000000000e+03	1.350500000000000000e+03	1.487500000000000000e+02	3.335416666666666856e+02	5.668208333333333030e+03	2.173750000000000000e+02	4.237500000000000000e+01	9.733333333333332860e+01	2.143916666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.670497817678785850e+03	2.290089373393702772e+02	4.869629610522614485e+02	7.986270129250480750e+03	1.431227938162695636e+03	1.795575342516512762e+02	3.781445245409728386e+02	5.804477973864727574e+03	2.426102473404429531e+02	5.092783822287471196e+01	1.110527437515044511e+02	2.185098091146912793e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.773120635357571700e+03	2.668928746787405544e+02	5.430509221045228969e+02	8.160415258500961500e+03	1.511955876325391046e+03	2.103650685033025525e+02	4.227473824152790485e+02	5.940747614396123026e+03	2.678454946808859063e+02	5.948067644574942392e+01	1.247721541696755594e+02	2.226279515627159071e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.000000000000000000e+01	1.344668282566992502e+03	1.063325545213854468e+02	2.985940661801747638e+02	7.536560921169845642e+03	1.173634443043644751e+03	8.085759394543293865e+01	2.301994676891837344e+02	5.451329156082612826e+03	1.645086441944669389e+02	2.247728835814169557e+01	6.290225677788454561e+01	2.078269918637854062e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.444854974616829622e+03	1.419996105940260520e+02	3.535886997567540107e+02	7.703634627251589336e+03	1.252733888188489118e+03	1.097621303060497979e+02	2.738705671779252384e+02	5.582143744707972473e+03	1.888584887639001408e+02	3.073864417907084601e+01	7.697196172227560851e+01	2.118009959318927031e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.545041666666666742e+03	1.776666666666666572e+02	4.085833333333333144e+02	7.870708333333333030e+03	1.331833333333333258e+03	1.386666666666666572e+02	3.175416666666666856e+02	5.712958333333333030e+03	2.132083333333333428e+02	3.900000000000000000e+01	9.104166666666667140e+01	2.157750000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.645228358716503863e+03	2.133337227393072624e+02	4.635779669099126181e+02	8.037782039415076724e+03	1.410932778478177397e+03	1.675712030272835307e+02	3.612127661554081328e+02	5.843772921958693587e+03	2.375581779027665448e+02	4.726135582092915399e+01	1.051113716110577343e+02	2.197490040681072969e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.745415050766340983e+03	2.490007788119478676e+02	5.185726004864918650e+02	8.204855745496821328e+03	1.490032223623021764e+03	1.964757393879003757e+02	4.048838656441496369e+02	5.974587510584053234e+03	2.619080224721997183e+02	5.552271164185830798e+01	1.191810765554487972e+02	2.237230081362145938e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.100000000000000000e+01	1.329010976627491800e+03	1.007396427687722706e+02	2.752898293624221537e+02	7.602512860337533311e+03	1.160545593985887535e+03	7.741091985081821747e+01	2.140342071491081981e+02	5.503925993149626265e+03	1.615532216227779827e+02	2.151664166214084872e+01	5.654003272460859364e+01	2.091976546430304552e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.425172154980412643e+03	1.340573213843861424e+02	3.310407480145444197e+02	7.764506430168767110e+03	1.236689463659610510e+03	1.039971265920757730e+02	2.572671035745540848e+02	5.630504663241479648e+03	1.850266108113889914e+02	2.915415416440375651e+01	7.141584969563763252e+01	2.130696606548485306e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.521333333333333258e+03	1.673750000000000000e+02	3.867916666666666856e+02	7.926500000000000000e+03	1.312833333333333258e+03	1.305833333333333428e+02	3.005000000000000000e+02	5.757083333333333030e+03	2.085000000000000000e+02	3.679166666666666430e+01	8.629166666666667140e+01	2.169416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.617494511686253873e+03	2.006926786156138576e+02	4.425425853187889516e+02	8.088493569831232890e+03	1.388977203007056005e+03	1.571695400745909126e+02	3.437328964254459152e+02	5.883662003425186413e+03	2.319733891886110086e+02	4.442917916892957209e+01	1.011674836376957103e+02	2.208136726784847724e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.713655690039174715e+03	2.340103572312277151e+02	4.982935039709112175e+02	8.250487139662465779e+03	1.465121072680778980e+03	1.837557468158484539e+02	3.869657928508918303e+02	6.010240673517039795e+03	2.554467783772220173e+02	5.206669167119247987e+01	1.160433006087247492e+02	2.246856786903028478e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.200000000000000000e+01	1.312187510476031093e+03	9.328274633858997333e+01	2.499451175683564657e+02	7.660648553958764751e+03	1.148478812982857789e+03	7.071898912205148235e+01	1.931150127463903914e+02	5.545622170203459063e+03	1.568130996245556332e+02	2.009693177306008494e+01	5.281723664096665516e+01	2.108668437462043585e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.405406255238015547e+03	1.257872065026283224e+02	3.076183921175115756e+02	7.820220110312715406e+03	1.221801906491428781e+03	9.715116122769239837e+01	2.386616730398618529e+02	5.671852751768396047e+03	1.801565498122778308e+02	2.740263255319671032e+01	6.695028498714998477e+01	2.145188385397688307e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.498625000000000000e+03	1.582916666666666572e+02	3.652916666666666856e+02	7.979791666666666970e+03	1.295125000000000000e+03	1.235833333333333286e+02	2.842083333333333144e+02	5.798083333333333030e+03	2.035000000000000000e+02	3.470833333333333570e+01	8.108333333333332860e+01	2.181708333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.591843744761984453e+03	1.907961268307049920e+02	4.229649412158217956e+02	8.139363223020618534e+03	1.368448093508571219e+03	1.500155054389742588e+02	3.297549936268047759e+02	5.924313914898270014e+03	2.268434501877221692e+02	4.201403411346996108e+01	9.521638167951667242e+01	2.218228281268978662e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.685062489523968907e+03	2.233005869947433553e+02	4.806382157649769056e+02	8.298934779374569189e+03	1.441771187017142211e+03	1.764476775446151748e+02	3.753016539202762374e+02	6.050544496463206997e+03	2.501869003754443668e+02	4.931973489360658647e+01	1.093494300257000020e+02	2.254748229204623385e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.300000000000000000e+01	1.301346270238381521e+03	8.694909540146628046e+01	2.280020325381066186e+02	7.730734116952303339e+03	1.139718342899063373e+03	6.674914966724216470e+01	1.745381325073884113e+02	5.599048783073263621e+03	1.546112486250731308e+02	1.762409423143478193e+01	4.879936976573659990e+01	2.125392457201298384e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.390048135119190874e+03	1.173495477007331402e+02	2.860843496023866237e+02	7.881033725142818184e+03	1.209484171449531686e+03	9.124957483362108235e+01	2.212065662536942057e+02	5.718586891536631811e+03	1.770556243125365654e+02	2.481204711571739097e+01	6.254551821620163565e+01	2.159300395267315707e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.478750000000000000e+03	1.477500000000000000e+02	3.441666666666666856e+02	8.031333333333333030e+03	1.279250000000000000e+03	1.157500000000000000e+02	2.678750000000000000e+02	5.838125000000000000e+03	1.995000000000000000e+02	3.200000000000000000e+01	7.629166666666667140e+01	2.193208333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.567451864880809126e+03	1.781504522992668740e+02	4.022489837309467475e+02	8.181632941523847876e+03	1.349015828550468314e+03	1.402504251663789319e+02	3.145434337463058228e+02	5.957663108463368189e+03	2.219443756874634346e+02	3.918795288428260903e+01	9.003781511713170005e+01	2.227116271399351263e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.656153729761618479e+03	2.085509045985337195e+02	4.603313007952267526e+02	8.331932549714361812e+03	1.418781657100936627e+03	1.647508503327578353e+02	3.612118674926115887e+02	6.077201216926736379e+03	2.443887513749268692e+02	4.637590576856521807e+01	1.037839635675967429e+02	2.261024209465368585e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.400000000000000000e+01	1.285353375608579199e+03	8.513650716936174945e+01	2.158901351528253656e+02	7.796781003461985165e+03	1.125859323388045823e+03	6.678657164185864303e+01	1.670084770116125696e+02	5.649927123987732557e+03	1.526691587635023097e+02	1.554190891677583686e+01	4.462095501026423960e+01	2.141554950695051502e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.371905854470956228e+03	1.120265869180142033e+02	2.702575675764126686e+02	7.938390501730992582e+03	1.194054661694022798e+03	8.791411915426266432e+01	2.106292385058062848e+02	5.762692728660533248e+03	1.744387460484178121e+02	2.270845445838791932e+01	5.749797750513211980e+01	2.173048308680859009e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.458458333333333258e+03	1.389166666666666572e+02	3.246250000000000000e+02	8.080000000000000000e+03	1.262250000000000000e+03	1.090416666666666714e+02	2.542500000000000000e+02	5.875458333333333030e+03	1.962083333333333428e+02	2.987500000000000000e+01	7.037500000000000000e+01	2.204541666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.545010812195710287e+03	1.658067464153191111e+02	3.789924324235873314e+02	8.221609498269006508e+03	1.330445338305977202e+03	1.301692141790706785e+02	2.978707614941937436e+02	5.988223938006132812e+03	2.179779206182488736e+02	3.704154554161208068e+01	8.325202249486787309e+01	2.236035024652474021e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.631563291058087316e+03	1.926968261639715649e+02	4.333598648471746628e+02	8.363218996538014835e+03	1.398640676611954177e+03	1.512967616914746998e+02	3.414915229883874304e+02	6.100989542678933503e+03	2.397475079031643759e+02	4.420809108322416137e+01	9.612904498973576040e+01	2.267528382638281528e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.500000000000000000e+01	1.269241081818886869e+03	7.802623686817833004e+01	2.134012477623705877e+02	7.854907606606610898e+03	1.112810166494331952e+03	5.916511135791861875e+01	1.653249630606458709e+02	5.698431924912502836e+03	1.495741136931840174e+02	1.582582999641115329e+01	4.469202821521208335e+01	2.150215565617048014e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.354703874242776919e+03	1.039089517674224936e+02	2.605547905478519510e+02	7.989620469969971964e+03	1.180467583247165976e+03	8.037422234562598078e+01	2.024541481969895926e+02	5.805070129122917933e+03	1.708078901799253231e+02	2.201708166487224361e+01	5.640851410760603812e+01	2.181420282808524007e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.440166666666666742e+03	1.297916666666666572e+02	3.077083333333333144e+02	8.124333333333333030e+03	1.248125000000000000e+03	1.015833333333333286e+02	2.395833333333333428e+02	5.911708333333333030e+03	1.920416666666666572e+02	2.820833333333333215e+01	6.812500000000000000e+01	2.212625000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.525629459090556566e+03	1.556743815659108066e+02	3.548618761188146777e+02	8.259046196696694096e+03	1.315782416752834024e+03	1.227924443210406764e+02	2.767125184696770930e+02	6.018346537543748127e+03	2.132754431534079913e+02	3.439958500179442069e+01	7.984148589239396188e+01	2.243829717191475993e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.611092251514446616e+03	1.815570964651549843e+02	4.020154189042960411e+02	8.393759060060054253e+03	1.383439833505668048e+03	1.440015553087480384e+02	3.138417036060208147e+02	6.124984741754163224e+03	2.345092196401492970e+02	4.059083667025551279e+01	9.155797178478792375e+01	2.275034434382951986e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.600000000000000000e+01	1.258156901164479450e+03	7.124012877696793566e+01	1.989988315168190809e+02	7.904365907265133501e+03	1.102990485493405458e+03	5.494590685229882610e+01	1.520293272299964542e+02	5.735016376760111598e+03	1.482455823124203391e+02	1.231117917368106873e+01	4.170100640430938199e+01	2.162088520039269952e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.341849283915573096e+03	9.516173105515063924e+01	2.446869157584095547e+02	8.035682953632566750e+03	1.169411909413369358e+03	7.436878675948274520e+01	1.890354969483315415e+02	5.840174855046722769e+03	1.689769578228768410e+02	1.880142292017387007e+01	5.301716986882135529e+01	2.191877593352968233e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.425541666666666742e+03	1.190833333333333286e+02	2.903750000000000000e+02	8.167000000000000000e+03	1.235833333333333258e+03	9.379166666666667140e+01	2.260416666666666572e+02	5.945333333333333030e+03	1.897083333333333428e+02	2.529166666666666785e+01	6.433333333333332860e+01	2.221666666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.509234049417760389e+03	1.430049356115160322e+02	3.360630842415904453e+02	8.298317046367434159e+03	1.302254757253297157e+03	1.132145465738505976e+02	2.630478363850017445e+02	6.050491811619943292e+03	2.104397088437898447e+02	3.178191041315946563e+01	7.564949679784530190e+01	2.251455739980364797e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.592926432168854035e+03	1.669265378896987215e+02	3.817511684831808907e+02	8.429634092734866499e+03	1.368676181173261057e+03	1.326374264810345096e+02	3.000540061033368602e+02	6.155650289906554463e+03	2.311710843542463465e+02	3.827215415965226697e+01	8.696566026235727520e+01	2.281244813294063079e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.700000000000000000e+01	1.248044972556538141e+03	6.655380329379244131e+01	1.881124488991974602e+02	7.952847091180627103e+03	1.093552224438670464e+03	5.087442529191203988e+01	1.423501834977191720e+02	5.770305335284292596e+03	1.466638889853327896e+02	1.130168139676784023e+01	4.080638975817986136e+01	2.174899164454582660e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.328918319611602328e+03	8.890190164689622065e+01	2.315145577829320587e+02	8.079444378923646582e+03	1.158338612219335346e+03	6.899971264595602349e+01	1.791542584155262716e+02	5.872548500975479328e+03	1.666652778259997376e+02	1.771334069838392011e+01	4.988236154575659498e+01	2.203074582227291558e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.409791666666666742e+03	1.112500000000000000e+02	2.749166666666666856e+02	8.206041666666666060e+03	1.223125000000000000e+03	8.712500000000000000e+01	2.159583333333333428e+02	5.974791666666666970e+03	1.866666666666666572e+02	2.412500000000000000e+01	5.895833333333333570e+01	2.231250000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.490665013721731157e+03	1.335980983531037793e+02	3.183187755504013126e+02	8.332638954409685539e+03	1.287911387780664654e+03	1.052502873540439765e+02	2.527624082511404140e+02	6.077034832357854611e+03	2.066680555073335768e+02	3.053665930161607989e+01	6.803430512091007643e+01	2.259425417772708442e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.571538360776795344e+03	1.559461967062075587e+02	3.617208844341358827e+02	8.459236242152705017e+03	1.352697775561329536e+03	1.233755747080879530e+02	2.895664831689475136e+02	6.179277998049041344e+03	2.266694443480005248e+02	3.694831860323215977e+01	7.711027690848681004e+01	2.287600835545417340e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.800000000000000000e+01	1.239151599882451364e+03	5.896211602857202649e+01	1.770745119135395100e+02	8.002264291055580543e+03	1.085946083871871451e+03	4.552520266134456506e+01	1.368664035148489688e+02	5.809786074055327845e+03	1.448265385057612775e+02	9.361234022233864138e+00	3.707515060301690113e+01	2.185717101742048726e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.317596633274559053e+03	8.110605801428602035e+01	2.177664226234364264e+02	8.123257145527790271e+03	1.149160541935935726e+03	6.342926799733894683e+01	1.697873684240911416e+02	5.907184703694330892e+03	1.642466025862139531e+02	1.563895034445026511e+01	4.641257530150845412e+01	2.212691884204357393e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.396041666666666742e+03	1.032500000000000000e+02	2.584583333333333144e+02	8.244250000000000000e+03	1.212375000000000000e+03	8.133333333333332860e+01	2.027083333333333428e+02	6.004583333333333030e+03	1.836666666666666572e+02	2.191666666666666785e+01	5.575000000000000000e+01	2.239666666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.474486700058774431e+03	1.253939419857139796e+02	2.991502440432302024e+02	8.365242854472209729e+03	1.275589458064064274e+03	9.923739866932771747e+01	2.356292982425755440e+02	6.101981962972335168e+03	2.030867307471193612e+02	2.819438298888307060e+01	6.508742469849154588e+01	2.266641449128975637e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.552931733450882120e+03	1.475378839714279593e+02	3.398421547531271472e+02	8.486235708944419457e+03	1.338803916128128549e+03	1.171414640053220921e+02	2.685502631518177168e+02	6.199380592611338216e+03	2.225067948275720369e+02	3.447209931109946979e+01	7.442484939698309176e+01	2.293616231591284304e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.900000000000000000e+01	1.229917841590985518e+03	5.640608061281533026e+01	1.603984446576371852e+02	8.043552065152151044e+03	1.077739128151361456e+03	4.364977555178860769e+01	1.229477599364150109e+02	5.841609631767036262e+03	1.431501329789585384e+02	8.626427024326876136e+00	3.408712160351187492e+01	2.195268188364010712e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.305646420795492759e+03	7.674470697307432943e+01	2.023242223288185926e+02	8.161421865909408552e+03	1.139182064075680728e+03	5.997072110922763954e+01	1.573905466348741697e+02	5.936929815883518131e+03	1.619500664894792692e+02	1.470904684549677199e+01	4.325189413508926606e+01	2.221154927515338841e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.381375000000000000e+03	9.708333333333332860e+01	2.442500000000000000e+02	8.279291666666666060e+03	1.200625000000000000e+03	7.629166666666667140e+01	1.918333333333333428e+02	6.032250000000000000e+03	1.807500000000000000e+02	2.079166666666666785e+01	5.241666666666666430e+01	2.247041666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.457103579204507241e+03	1.174219596935923278e+02	2.861757776711814358e+02	8.397161467423922659e+03	1.262067935924319272e+03	9.261261222410570326e+01	2.262761200317925159e+02	6.127570184116481869e+03	1.995499335105207308e+02	2.687428648783656371e+01	6.158143919824406254e+01	2.272928405817994189e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.532832158409014482e+03	1.377605860538513411e+02	3.281015553423628148e+02	8.515031268181181076e+03	1.323510871848638544e+03	1.089335577815447351e+02	2.607189067302516605e+02	6.222890368232963738e+03	2.183498670210414616e+02	3.295690630900645601e+01	7.074621172982145367e+01	2.298815144969322319e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.000000000000000000e+02	1.221112790656123479e+03	5.325108133106265740e+01	1.490229694921600299e+02	8.085477529890804362e+03	1.071520058334383066e+03	4.033852061837934144e+01	1.138577449075176418e+02	5.875428560991901577e+03	1.401811621609770953e+02	7.640694591169676642e+00	3.102973320745689989e+01	2.203112494668263025e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.295910561994728369e+03	7.131304066553133225e+01	1.893031514127466721e+02	8.198905431612069151e+03	1.131864195833858275e+03	5.548176030918966717e+01	1.466372057870921424e+02	5.967089280495950334e+03	1.593405810804885618e+02	1.319534729558483832e+01	4.059819993706177854e+01	2.228347914000798482e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.370708333333333258e+03	8.937500000000000000e+01	2.295833333333333428e+02	8.312333333333333940e+03	1.192208333333333258e+03	7.062500000000000000e+01	1.794166666666666572e+02	6.058750000000000000e+03	1.785000000000000000e+02	1.875000000000000000e+01	5.016666666666666430e+01	2.253583333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.445506104671938147e+03	1.074369593344686677e+02	2.698635152539200135e+02	8.425761235054598728e+03	1.252552470832808240e+03	8.576823969081033283e+01	2.121961275462411720e+02	6.150410719504049666e+03	1.976594189195114382e+02	2.430465270441516168e+01	5.973513339627155005e+01	2.278818752665868487e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.520303876010543036e+03	1.254989186689373355e+02	3.101436971745066558e+02	8.539189136775863517e+03	1.312896608332283449e+03	1.009114793816206657e+02	2.449755884258156584e+02	6.242071439008098423e+03	2.168188378390229047e+02	2.985930540883032336e+01	6.930360012587642871e+01	2.304054171998403945e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.010000000000000000e+02	1.208469497162874859e+03	5.040534442329448694e+01	1.425969012720705393e+02	8.124376594616754119e+03	1.061524795929082984e+03	3.765674778860571337e+01	1.081834583111413792e+02	5.906091288774291570e+03	1.377537880696899606e+02	6.549945739211777251e+00	2.889935463655731240e+01	2.210900059101690204e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.283151415248104058e+03	6.739017221164723992e+01	1.798609506360352839e+02	8.233521630641709635e+03	1.122012397964541606e+03	5.166170722763619239e+01	1.393000624889040182e+02	5.994253977720479270e+03	1.565435607015116375e+02	1.262913953627255381e+01	3.780384398494532405e+01	2.235575029550845102e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.357833333333333258e+03	8.437500000000000000e+01	2.171250000000000000e+02	8.342666666666666060e+03	1.182500000000000000e+03	6.566666666666667140e+01	1.704166666666666572e+02	6.082416666666666970e+03	1.753333333333333428e+02	1.870833333333333215e+01	4.670833333333333570e+01	2.260250000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.432515251418562457e+03	1.013598277883527601e+02	2.543890493639647161e+02	8.451811702691622486e+03	1.242987602035458394e+03	7.967162610569715753e+01	2.015332708444292962e+02	6.170579355612854670e+03	1.941231059651550481e+02	2.478752713039411049e+01	5.561282268172134735e+01	2.284924970449154898e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.507197169503791656e+03	1.183446555767055202e+02	2.916530987279294322e+02	8.560956738716577092e+03	1.303475204070917016e+03	9.367658554472762944e+01	2.326498750221919352e+02	6.258742044559042370e+03	2.129128785969767250e+02	3.086672092745488527e+01	6.451731203010936611e+01	2.309599940898309796e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.020000000000000000e+02	1.199882751455847938e+03	4.504968832164418302e+01	1.313754980581011296e+02	8.162267256265300603e+03	1.053862941493754761e+03	3.547956762544521325e+01	9.874312351223051110e+01	5.935903884555726108e+03	1.364747447065891492e+02	4.656750045598011312e+00	2.800759222662238201e+01	2.219831793584253319e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.273399709061257454e+03	6.198317749415542721e+01	1.671044156957172504e+02	8.267800294799317271e+03	1.113723137413544009e+03	4.873978381272260663e+01	1.287257284227819127e+02	6.021306108944529115e+03	1.549040390199612602e+02	1.078670835613234047e+01	3.606629611331118923e+01	2.243228396792126659e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.346916666666666742e+03	7.891666666666667140e+01	2.028333333333333428e+02	8.373333333333333940e+03	1.173583333333333258e+03	6.200000000000000000e+01	1.587083333333333428e+02	6.106708333333333030e+03	1.733333333333333428e+02	1.691666666666666785e+01	4.412500000000000000e+01	2.266625000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.420433624272076031e+03	9.585015583917791560e+01	2.385622509709494352e+02	8.478866371867350608e+03	1.233443529253122506e+03	7.526021618727739337e+01	1.886909382438847729e+02	6.192110557722136946e+03	1.917626276467054254e+02	2.304662497720099523e+01	5.218370388668881077e+01	2.290021603207873341e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.493950581877485547e+03	1.127836450116891598e+02	2.742911686085655560e+02	8.584399410401367277e+03	1.293303725172911754e+03	8.852043237455478675e+01	2.186735431544361745e+02	6.277512782110939952e+03	2.101919219600775364e+02	2.917658328773532617e+01	6.024240777337762154e+01	2.313418206415746681e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.030000000000000000e+02	1.192484452229162571e+03	4.062211551261950149e+01	1.214468278113490243e+02	8.194363821031032785e+03	1.047793090987487631e+03	3.324166805509278788e+01	9.094048745585300253e+01	5.960916194479703336e+03	1.353182861778566632e+02	3.541973043356863471e+00	2.602717845699146437e+01	2.226547770507939276e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.264929726114581172e+03	5.687355775630975074e+01	1.557025805723411906e+02	8.297952743848849423e+03	1.106604878827077300e+03	4.574583402754639394e+01	1.200327437279265013e+02	6.044562263906517728e+03	1.536383097555950030e+02	9.208486521678430847e+00	3.343025589516240359e+01	2.249940551920636608e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.337375000000000000e+03	7.312500000000000000e+01	1.899583333333333428e+02	8.401541666666666060e+03	1.165416666666666742e+03	5.825000000000000000e+01	1.491250000000000000e+02	6.128208333333333030e+03	1.719583333333333428e+02	1.487500000000000000e+01	4.083333333333333570e+01	2.273333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.409820273885418828e+03	8.937644224369024926e+01	2.242140860943254950e+02	8.505130589484482698e+03	1.224228454506256185e+03	7.075416597245360606e+01	1.782172562720735129e+02	6.211854402760148332e+03	1.902783569110716826e+02	2.054151347832156915e+01	4.823641077150426781e+01	2.296726114746030362e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.482265547770837429e+03	1.056278844873804985e+02	2.584698388553176756e+02	8.608719512302299336e+03	1.283040242345845854e+03	8.325833194490721212e+01	2.073095125441469975e+02	6.295500472186962725e+03	2.085983804888100224e+02	2.620802695664313831e+01	5.563948820967520703e+01	2.320118896158727694e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.040000000000000000e+02	1.181964153914750796e+03	3.620485673899321455e+01	1.157007989301890234e+02	8.229307405322579143e+03	1.039240362405241740e+03	2.896570933039259188e+01	8.763853584641496752e+01	5.989804496441010997e+03	1.329974833064932227e+02	3.351600568743831943e+00	2.331480703035855839e+01	2.232693068107393628e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.254815410290708769e+03	5.206076170282994298e+01	1.465795661317611689e+02	8.329132869327957451e+03	1.098328514535954355e+03	4.173285466519629949e+01	1.133192679232074909e+02	6.069943914887172468e+03	1.516237416532466113e+02	8.384133617705249009e+00	3.088657018184594705e+01	2.255784034053696814e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.327666666666666742e+03	6.791666666666667140e+01	1.774583333333333428e+02	8.428958333333333940e+03	1.157416666666666742e+03	5.450000000000000000e+01	1.390000000000000000e+02	6.150083333333333030e+03	1.702500000000000000e+02	1.341666666666666607e+01	3.845833333333333570e+01	2.278875000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.400517923042624716e+03	8.377257163050339273e+01	2.083371005349055167e+02	8.528783797338710428e+03	1.216504818797379130e+03	6.726714533480370051e+01	1.646807320767925091e+02	6.230222751779493592e+03	1.888762583467533887e+02	1.844919971562808314e+01	4.603009648482072436e+01	2.301965965946303186e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.473369179418582689e+03	9.962847659434012826e+01	2.392158677364776622e+02	8.628609261344088736e+03	1.275592970928091745e+03	8.003429066960740101e+01	1.903614641535850183e+02	6.310362170225655063e+03	2.075025166935067773e+02	2.348173276458950198e+01	5.360185963630811301e+01	2.325056931892606372e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.050000000000000000e+02	1.175538160954291470e+03	3.265248547864334228e+01	1.069066271593959101e+02	8.257132731377501841e+03	1.033388214866353110e+03	2.598757134479394537e+01	8.179804607438120456e+01	6.013448165213927496e+03	1.322562553536028531e+02	1.752564406080036719e+00	2.174847568531821906e+01	2.236674861961555052e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.246727413810478993e+03	4.832624273932167114e+01	1.374741469130312908e+02	8.354587199022083951e+03	1.091485774099843184e+03	3.870211900573030306e+01	1.063573563705239309e+02	6.091265749273630718e+03	1.502947943434680838e+02	7.167948869706685322e+00	2.943673784265910953e+01	2.259816597647444269e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.317916666666666742e+03	6.400000000000000000e+01	1.680416666666666572e+02	8.452041666666666060e+03	1.149583333333333258e+03	5.141666666666666430e+01	1.309166666666666572e+02	6.169083333333333030e+03	1.683333333333333428e+02	1.258333333333333393e+01	3.712500000000000000e+01	2.282958333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.389105919522854492e+03	7.967375726067832886e+01	1.986091864203020236e+02	8.549496134311248170e+03	1.207680892566823331e+03	6.413121432760301843e+01	1.554759769628093977e+02	6.246900917393035343e+03	1.863718723231986019e+02	1.799871779695998342e+01	4.481326215734088692e+01	2.306100069019222701e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.460295172379042015e+03	9.534751452135665772e+01	2.291767061739374185e+02	8.646950601955830280e+03	1.265778451800313405e+03	7.684576198853937967e+01	1.800352872589521098e+02	6.324718501452738565e+03	2.044104113130638325e+02	2.341410226058663113e+01	5.250152431468178094e+01	2.329241804705111917e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.060000000000000000e+02	1.169207173188038496e+03	2.988039093064652718e+01	9.450424959163908056e+01	8.284915849406386769e+03	1.028515460972131223e+03	2.369207252327260704e+01	7.337119304053746305e+01	6.034728575540140810e+03	1.311391578459177936e+02	2.779462826951291987e+00	1.818866325697532460e+01	2.242816042863211351e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.239541086594019134e+03	4.477352879865659929e+01	1.259604581291528689e+02	8.379978758036526415e+03	1.085695230486065611e+03	3.605436959496963567e+01	9.799809652026873152e+01	6.110905954436737375e+03	1.490695789229588968e+02	7.014731413475645994e+00	2.649016496182099445e+01	2.265387188098272418e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.309875000000000000e+03	5.966666666666666430e+01	1.574166666666666572e+02	8.475041666666666060e+03	1.142875000000000000e+03	4.841666666666666430e+01	1.226250000000000000e+02	6.187083333333333030e+03	1.670000000000000000e+02	1.125000000000000000e+01	3.479166666666666430e+01	2.287958333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.380208913405980866e+03	7.455980453467672930e+01	1.888728752041804455e+02	8.570104575296805706e+03	1.200054769513934389e+03	6.077896373836369293e+01	1.472519034797312543e+02	6.263260712229928686e+03	1.849304210770411032e+02	1.548526858652435401e+01	4.309316837151233415e+01	2.310529478568394552e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.450542826811961504e+03	8.945294240268680142e+01	2.203290837416942338e+02	8.665167483926945351e+03	1.257234539027868777e+03	7.314126081006071445e+01	1.718788069594625370e+02	6.339438091126525251e+03	2.028608421540822064e+02	1.972053717304870801e+01	5.139467007635800400e+01	2.333100623803455619e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.070000000000000000e+02	1.164266935589627792e+03	2.927026134920235734e+01	8.400996457756818359e+01	8.313701975676161965e+03	1.023760907387617522e+03	2.380152034587841214e+01	6.410693360266714080e+01	6.056507830183372789e+03	1.300326828220934772e+02	3.302717479666386069e+00	1.699891556377723489e+01	2.249563431418150685e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.233279301128147381e+03	4.273929734126784297e+01	1.146716489554507632e+02	8.405934321171413103e+03	1.080422120360475446e+03	3.454659350627253644e+01	8.861596680133357040e+01	6.131003915091686395e+03	1.476205080777134242e+02	7.109692073166526072e+00	2.460362444855528707e+01	2.271115049042408828e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.302291666666666742e+03	5.620833333333333570e+01	1.453333333333333428e+02	8.498166666666666060e+03	1.137083333333333258e+03	4.529166666666666430e+01	1.131250000000000000e+02	6.205500000000000000e+03	1.652083333333333428e+02	1.091666666666666607e+01	3.220833333333333570e+01	2.292666666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.371304032205186104e+03	6.967736932539882844e+01	1.759950177112159224e+02	8.590399012161919018e+03	1.193744546306191069e+03	5.603673982706079215e+01	1.376340331986664296e+02	6.279996084908313605e+03	1.827961585889532614e+02	1.472364126016680608e+01	3.981304221811138433e+01	2.314218284290924203e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.440316397743705693e+03	8.314640531746431407e+01	2.066567020890985020e+02	8.682631357657170156e+03	1.250405759279048880e+03	6.678181298745491290e+01	1.621430663973328592e+02	6.354492169816627211e+03	2.003839838445732084e+02	1.853061585366694430e+01	4.741775110288944006e+01	2.335769901915182345e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.080000000000000000e+02	1.160637100879427635e+03	2.487178304475603596e+01	8.396643311825368983e+01	8.338732550379161694e+03	1.020867481935148817e+03	2.023758210776460231e+01	6.438387772537980425e+01	6.077736982043122225e+03	1.293184772965839784e+02	2.790861000676827075e+00	1.526540629052206022e+01	2.253555422916646876e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.227526883773047302e+03	3.876922485571135013e+01	1.110248832257935163e+02	8.427782941856248726e+03	1.075829574300907780e+03	3.128545772054896901e+01	8.594193886268990923e+01	6.149055991021560658e+03	1.464717386482919892e+02	6.562097167005080500e+00	2.292436981192769707e+01	2.275006878124990180e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.294416666666666742e+03	5.266666666666666430e+01	1.380833333333333428e+02	8.516833333333333940e+03	1.130791666666666742e+03	4.233333333333333570e+01	1.075000000000000000e+02	6.220375000000000000e+03	1.636250000000000000e+02	1.033333333333333393e+01	3.058333333333333215e+01	2.296458333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.361306449560286183e+03	6.656410847762197136e+01	1.651417834408731835e+02	8.605883724810419153e+03	1.185753759032425705e+03	5.338120894611770240e+01	1.290580611373100908e+02	6.291694008978439342e+03	1.807782613517080108e+02	1.410456949966158646e+01	3.824229685473896723e+01	2.317909788541676789e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.428196232453905850e+03	8.046155028857728553e+01	1.922002335484129958e+02	8.694934116287506185e+03	1.240715851398184668e+03	6.442908455890207620e+01	1.506161222746201815e+02	6.363013017956877775e+03	1.979315227034160216e+02	1.787580566598984078e+01	4.590126037614460586e+01	2.339361243750020094e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.090000000000000000e+02	1.153592474933548829e+03	2.328597308620125972e+01	7.709907951300712625e+01	8.364751307746786551e+03	1.014859440830528456e+03	1.881922256333189125e+01	6.095030068845034776e+01	6.099560840760090286e+03	1.281732032427147487e+02	2.381947831979125851e+00	1.284752415750147136e+01	2.257978280474241728e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.220629570800107786e+03	3.601798654310063341e+01	1.026745397565035631e+02	8.451042320540060246e+03	1.070179720415264228e+03	2.903461128166594563e+01	8.035015034422517033e+01	6.168030420380045143e+03	1.451699349546907172e+02	5.940973915989562926e+00	2.067376207875073391e+01	2.279405806903787379e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.287666666666666742e+03	4.875000000000000000e+01	1.282500000000000000e+02	8.537333333333333940e+03	1.125500000000000000e+03	3.925000000000000000e+01	9.975000000000000000e+01	6.236500000000000000e+03	1.621666666666666572e+02	9.500000000000000000e+00	2.850000000000000000e+01	2.300833333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.354703762533225699e+03	6.148201345689936659e+01	1.538254602434964227e+02	8.623624346126607634e+03	1.180820279584735772e+03	4.946538871833405437e+01	1.191498496557748297e+02	6.304969579619954857e+03	1.791633983786425972e+02	1.305902608401043707e+01	3.632623792124926609e+01	2.322260859762879591e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.421740858399784656e+03	7.421402691379873318e+01	1.794009204869928737e+02	8.709915358919881328e+03	1.236140559169471544e+03	5.968077743666810875e+01	1.385496993115496593e+02	6.373439159239909714e+03	1.961601300906185656e+02	1.661805216802087415e+01	4.415247584249853219e+01	2.343688386192425241e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.100000000000000000e+02	1.150991963020870116e+03	2.074902454529232187e+01	6.967859025847771193e+01	8.383865270591744775e+03	1.012614140358719510e+03	1.599948560324125069e+01	5.627632020191349227e+01	6.114805832022536379e+03	1.278221614424399775e+02	2.207490415372609149e+00	9.950215702780621285e+00	2.261655691377142830e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.216662648177101801e+03	3.320784560597949309e+01	9.461012846257219167e+01	8.469161801962540267e+03	1.066932070179359698e+03	2.612474280162062712e+01	7.480482676762341043e+01	6.182486249344601674e+03	1.444527473878866601e+02	5.812078541019637612e+00	1.807927451805697672e+01	2.282973679021904445e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.282333333333333258e+03	4.566666666666666430e+01	1.195416666666666714e+02	8.554458333333333940e+03	1.121250000000000000e+03	3.625000000000000000e+01	9.333333333333332860e+01	6.250166666666666970e+03	1.610833333333333428e+02	9.416666666666666075e+00	2.620833333333333215e+01	2.304291666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.348004018489564714e+03	5.812548772735383551e+01	1.444732048707611511e+02	8.639754864704127613e+03	1.175567929820640302e+03	4.637525719837937288e+01	1.118618398990432468e+02	6.317847083988732265e+03	1.777139192787800255e+02	1.302125479231369454e+01	3.433739214860968758e+01	2.325609654311428585e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.413674703645796399e+03	7.058430878804099962e+01	1.694047430748556167e+02	8.725051396074923105e+03	1.229885859641280604e+03	5.650051439675874576e+01	1.303903464647531791e+02	6.385527501310797561e+03	1.943445052242267082e+02	1.662584291796072478e+01	4.246645096388604657e+01	2.346927641956190200e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.110000000000000000e+02	1.146536578317570957e+03	1.747657799283592439e+01	6.702419984551099219e+01	8.402541547024595275e+03	1.008960687590238763e+03	1.419752733870482331e+01	5.305367269413057585e+01	6.129407757071196102e+03	1.272537880962071597e+02	9.438500031320362638e-01	9.988155930055475196e+00	2.265407299986191447e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.211705789158785592e+03	2.984245566308462827e+01	9.026209992275549610e+01	8.485979106845630668e+03	1.062792843795119325e+03	2.416126366935241165e+01	7.054766968039862718e+01	6.195808045202265021e+03	1.437518940481035941e+02	4.513591668232685095e+00	1.772324463169440278e+01	2.286307816659762466e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.276875000000000000e+03	4.220833333333333570e+01	1.135000000000000000e+02	8.569416666666666060e+03	1.116625000000000000e+03	3.412500000000000000e+01	8.804166666666667140e+01	6.262208333333333030e+03	1.602500000000000000e+02	8.083333333333333925e+00	2.545833333333333215e+01	2.307208333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.342044210841214408e+03	5.457421100358204313e+01	1.367379000772444897e+02	8.652854226487701453e+03	1.170457156204880675e+03	4.408873633064759190e+01	1.055356636529347156e+02	6.328608621464401040e+03	1.767481059518964059e+02	1.165307499843398276e+01	3.319342203497225796e+01	2.328108850006904504e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.407213421682429043e+03	6.694008867383074346e+01	1.599758001544890078e+02	8.736291786308736846e+03	1.224289312409761351e+03	5.405247266129517669e+01	1.230296606392027741e+02	6.395008909595469959e+03	1.932462119037928403e+02	1.522281666353463159e+01	4.092851073661118733e+01	2.349009366680475523e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.120000000000000000e+02	1.140791193334193622e+03	1.617043113307303059e+01	5.908693429359462357e+01	8.421986624026976642e+03	1.005220866621744676e+03	1.227183561164989456e+01	4.709001635529094898e+01	6.145464871939086152e+03	1.257318245495181088e+02	1.781612560231345732e+00	8.382653805993623308e+00	2.268554804623096516e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.205895596667096925e+03	2.781438223320318315e+01	8.271013381346398319e+01	8.503597478680156200e+03	1.058547933310872395e+03	2.190675113915828121e+01	6.475334151097881374e+01	6.210315769302876106e+03	1.424284122747590402e+02	4.849139613449006347e+00	1.614966023633014558e+01	2.289298235644881515e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.271000000000000000e+03	3.945833333333333570e+01	1.063333333333333286e+02	8.585208333333333940e+03	1.111875000000000000e+03	3.154166666666666785e+01	8.241666666666667140e+01	6.275166666666666970e+03	1.591250000000000000e+02	7.916666666666666963e+00	2.391666666666666785e+01	2.310041666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.336104403332903075e+03	5.110228443346348826e+01	1.299565328532026740e+02	8.666819187986511679e+03	1.165202066689127605e+03	4.117658219417505450e+01	1.000799918223545291e+02	6.340017564030457834e+03	1.758215877252409598e+02	1.098419371988432758e+01	3.168367309700319012e+01	2.330785097688451515e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.401208806665806378e+03	6.274623553359364081e+01	1.535797323730720336e+02	8.748430042639691237e+03	1.218529133378255210e+03	5.081149772168343759e+01	1.177433169780424009e+02	6.404868461394247788e+03	1.925181754504818912e+02	1.405172077310198731e+01	3.945067952733971595e+01	2.351528528710236515e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.130000000000000000e+02	1.135250508453175598e+03	1.373852019407180691e+01	5.526964952463163172e+01	8.439970110078726066e+03	1.000449824507214316e+03	1.061164986904264751e+01	4.342649219362633062e+01	6.159999478137750884e+03	1.251147403770128932e+02	4.650089418190654911e-01	7.471544884902927564e+00	2.271615753480934472e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.200979420893254428e+03	2.534842676370256953e+01	7.717649142898247305e+01	8.519610055039362123e+03	1.054266578920273787e+03	2.036832493452132553e+01	5.990074609681316531e+01	6.223208072402208927e+03	1.418698701885064395e+02	3.649171137576199264e+00	1.508993910911813074e+01	2.292224543407134206e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.266708333333333258e+03	3.695833333333333570e+01	9.908333333333332860e+01	8.599250000000000000e+03	1.108083333333333258e+03	3.012500000000000000e+01	7.637500000000000000e+01	6.286416666666666970e+03	1.586250000000000000e+02	6.833333333333333037e+00	2.270833333333333215e+01	2.312833333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.332437245773412087e+03	4.856823990296410187e+01	1.209901752376841841e+02	8.678889944960637877e+03	1.161900087746392728e+03	3.988167506547867447e+01	9.284925390318683469e+01	6.349625260931125013e+03	1.753801298114935605e+02	1.001749552909046770e+01	3.032672755754853355e+01	2.333442123259532764e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.398166158213490917e+03	6.017814647259486094e+01	1.428970171420350255e+02	8.758529889921273934e+03	1.215716842159452199e+03	4.963835013095734894e+01	1.093235078063736694e+02	6.412833855195583055e+03	1.921352596229871210e+02	1.320165772484759970e+01	3.794512178176373851e+01	2.354050913185732497e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.140000000000000000e+02	1.132123317318582394e+03	1.299274756647807649e+01	4.748801114339823926e+01	8.457384179924212731e+03	9.988616490945645410e+02	9.535574949626255403e+00	3.756461279078967408e+01	6.171614093081922874e+03	1.235899558186076490e+02	6.069125064425957561e-01	6.849215357731310405e+00	2.277303560476630082e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.197124158659291197e+03	2.328804044990570787e+01	7.066067223836577682e+01	8.534921256628773335e+03	1.051659991213948842e+03	1.837195414147979378e+01	5.528230639539484059e+01	6.233973713207627952e+03	1.406283112426371531e+02	3.490956253221297878e+00	1.384127434553232128e+01	2.296714280238315041e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.262125000000000000e+03	3.358333333333333570e+01	9.383333333333332860e+01	8.612458333333333940e+03	1.104458333333333258e+03	2.720833333333333215e+01	7.300000000000000000e+01	6.296333333333333030e+03	1.576666666666666572e+02	6.375000000000000000e+00	2.083333333333333215e+01	2.316125000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.327125841340708803e+03	4.387862621676096353e+01	1.170059944283008804e+02	8.689995410037894544e+03	1.157256675452717673e+03	3.604471252518686697e+01	9.071769360460515941e+01	6.358692953459038108e+03	1.747050220906961613e+02	9.259043746778701234e+00	2.782539232113434480e+01	2.335535719761684959e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.392126682681417606e+03	5.417391910018859846e+01	1.401786555232684179e+02	8.767532486742455148e+03	1.210055017572101860e+03	4.488109171704040534e+01	1.084353872092103188e+02	6.421052573584743186e+03	1.917433775147256654e+02	1.214308749355740424e+01	3.481745130893535389e+01	2.354946439523369918e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.150000000000000000e+02	1.129304031980999525e+03	1.184632061566741612e+01	4.368246796337303550e+01	8.472563583678949726e+03	9.968883692631313806e+02	9.221970530891901774e+00	3.518232183715612393e+01	6.183940088648158962e+03	1.226060012172092968e+02	-2.436191252602082358e-01	5.036368988780415279e+00	2.280528715955780171e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.193464515990499876e+03	2.190232697450037591e+01	6.557040064835318560e+01	8.548760958506141833e+03	1.048860851298232319e+03	1.765265193211261874e+01	5.159116091857806197e+01	6.245011710990745996e+03	1.396988339419379770e+02	2.815690437369895882e+00	1.224735116105687283e+01	2.299701857977890086e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.257625000000000000e+03	3.195833333333333215e+01	8.745833333333332860e+01	8.624958333333333940e+03	1.100833333333333258e+03	2.608333333333333215e+01	6.800000000000000000e+01	6.306083333333333030e+03	1.567916666666666572e+02	5.875000000000000000e+00	1.945833333333333215e+01	2.318875000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.321785484009500124e+03	4.201433969216628839e+01	1.093462660183134716e+02	8.701155708160526046e+03	1.152805815368434196e+03	3.451401473455404556e+01	8.440883908142194514e+01	6.367154955675920064e+03	1.738844993913953374e+02	8.934309562630105006e+00	2.666931550560979147e+01	2.338048142022109914e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.385945968019000475e+03	5.207034605099924818e+01	1.312341987032936288e+02	8.777353082987718153e+03	1.204778297403535134e+03	4.294469613577476252e+01	1.008176781628438761e+02	6.428226578018507098e+03	1.909773321161240176e+02	1.199361912526020824e+01	3.388029767788624724e+01	2.357221284044219829e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.160000000000000000e+02	1.125234627636192499e+03	1.100877395567451345e+01	3.719655604502219148e+01	8.490260273767407853e+03	9.935030975680012943e+02	8.529598152170276393e+00	2.996601520387241635e+01	6.195720139946816744e+03	1.218874309547803421e+02	-1.913918736689037559e-01	4.244740175047482467e+00	2.285161167445447973e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.189471480484762878e+03	2.050438697783725672e+01	5.838994468917776004e+01	8.564484303550370896e+03	1.045626548784000533e+03	1.626479907608513997e+01	4.646217426860287958e+01	6.256005903306741857e+03	1.389228821440568424e+02	2.904304063165548122e+00	1.043487008752374123e+01	2.303788917056057016e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.253708333333333258e+03	3.000000000000000000e+01	7.958333333333332860e+01	8.638708333333333940e+03	1.097750000000000000e+03	2.400000000000000000e+01	6.295833333333333570e+01	6.316291666666666970e+03	1.559583333333333428e+02	6.000000000000000000e+00	1.662500000000000000e+01	2.322416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.317945186181903637e+03	3.949561302216274328e+01	1.007767219774889043e+02	8.712932363116296983e+03	1.149873451215999467e+03	3.173520092391486003e+01	7.945449239806379182e+01	6.376577430026592083e+03	1.729937845226098432e+02	9.095695936834452766e+00	2.281512991247625877e+01	2.341044416277276014e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.382182039030474016e+03	4.899122604432548655e+01	1.219701106216444657e+02	8.787156392899260027e+03	1.201996902431998706e+03	3.947040184782972005e+01	9.595065146279425505e+01	6.436863193386517196e+03	1.900292357118863436e+02	1.219139187366890376e+01	2.900525982495251753e+01	2.359672165887885058e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.170000000000000000e+02	1.122114176889868759e+03	9.000894155066152535e+00	3.380220522194227328e+01	8.505548899642768447e+03	9.907641337046313765e+02	6.588676091985057326e+00	2.695945644447871814e+01	6.208130252966924672e+03	1.214646564839802920e+02	-1.147606835436225658e+00	3.500360443687551282e+00	2.287380387919004079e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.186119588444934379e+03	1.870878041086641019e+01	5.360943594430447234e+01	8.577795283154717254e+03	1.042965400185649059e+03	1.471100471265919474e+01	4.241722822223935907e+01	6.266627626483462336e+03	1.382114949086568174e+02	2.217863248948553689e+00	9.521013555177109566e+00	2.306148527292835297e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.250125000000000000e+03	2.841666666666666785e+01	7.341666666666667140e+01	8.650041666666666060e+03	1.095166666666666742e+03	2.283333333333333215e+01	5.787500000000000000e+01	6.325125000000000000e+03	1.549583333333333428e+02	5.583333333333333037e+00	1.554166666666666607e+01	2.324916666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.314130411555065621e+03	3.812455292246692551e+01	9.322389738902887757e+01	8.722288050178614867e+03	1.147367933147684425e+03	3.095566195400746778e+01	7.333277177776064093e+01	6.383622373516537664e+03	1.717051717580098682e+02	8.948803417718112385e+00	2.156231977815622258e+01	2.343684806040497733e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.378135823110131241e+03	4.783243917826717961e+01	1.130311281113910695e+02	8.794534433690563674e+03	1.199569199628702108e+03	3.907799057468160697e+01	8.879054355552128186e+01	6.442119747033075328e+03	1.884520101826863936e+02	1.231427350210289262e+01	2.758297288964578087e+01	2.362452945414328951e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.180000000000000000e+02	1.119687120501027493e+03	7.983312659761981678e+00	3.050272771552128148e+01	8.516296570475915360e+03	9.884295801388817608e+02	6.594872687043904946e+00	2.419898539962440154e+01	6.216033125825498246e+03	1.209223866160834717e+02	-1.074798383818622582e+00	3.708415032993848115e+00	2.290169394382188329e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.183447726917180489e+03	1.722082299654765691e+01	4.895969719109398000e+01	8.588606618571289800e+03	1.040589790069440824e+03	1.396410301018861944e+01	3.864115936647886684e+01	6.274933229579415638e+03	1.376903599747084002e+02	2.025100808090688709e+00	9.020874183163591908e+00	2.308626363857760680e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.247208333333333258e+03	2.645833333333333215e+01	6.741666666666667140e+01	8.660916666666666060e+03	1.092750000000000000e+03	2.133333333333333215e+01	5.308333333333333570e+01	6.333833333333333030e+03	1.544583333333333428e+02	5.125000000000000000e+00	1.433333333333333393e+01	2.327083333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.310968939749486026e+03	3.569584367011900383e+01	8.587363614223936281e+01	8.733226714762042320e+03	1.144910209930559176e+03	2.870256365647804486e+01	6.752550730018779745e+01	6.392733437087250422e+03	1.712263066919582855e+02	8.224899191909312179e+00	1.964579248350307594e+01	2.345540302808906290e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.374729546165639022e+03	4.493335400690467907e+01	1.043306056178120684e+02	8.805536762857416761e+03	1.197070419861118353e+03	3.607179397962276113e+01	8.196768126704226631e+01	6.451633540841167815e+03	1.879942800505831997e+02	1.132479838381862258e+01	2.495825163367281974e+01	2.363997272284478640e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.190000000000000000e+02	1.116028042213840308e+03	6.698607095020065572e+00	2.791588420267644466e+01	8.526518651083097211e+03	9.856617380218018525e+02	5.222472901936068723e+00	2.106897432149199290e+01	6.223813329420082482e+03	1.200885869182474721e+02	-7.903003628297744498e-01	4.019229165062633058e+00	2.291631389433220193e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.180222354440253639e+03	1.522430354751003279e+01	4.566627543467155448e+01	8.598467658874882545e+03	1.038060035677567612e+03	1.234040311763470044e+01	3.543032049407932504e+01	6.282552498043374726e+03	1.370234601257903932e+02	1.750683151918446256e+00	8.822114582531316529e+00	2.310378194716610324e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.244416666666666742e+03	2.375000000000000000e+01	6.341666666666666430e+01	8.670416666666666060e+03	1.090458333333333258e+03	1.945833333333333215e+01	4.979166666666666430e+01	6.341291666666666970e+03	1.539583333333333428e+02	4.291666666666666963e+00	1.362500000000000000e+01	2.329125000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.308610978893079846e+03	3.227569645248996721e+01	8.116705789866176701e+01	8.742365674458449575e+03	1.142856630989098903e+03	2.657626354903196386e+01	6.415301283925400355e+01	6.400030835289959214e+03	1.708932065408762924e+02	6.832650181414887669e+00	1.842788541746868347e+01	2.347871805283389676e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.372805291119493177e+03	4.080139290497993443e+01	9.891744913065687683e+01	8.814314682250234910e+03	1.195254928644864776e+03	3.369419376473059913e+01	7.851435901184133570e+01	6.458770003913251458e+03	1.878280797484192135e+02	9.373633696163107487e+00	2.323077083493736694e+01	2.366618610566779807e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.200000000000000000e+02	1.112337753417781187e+03	7.845790791932843788e+00	2.339689448082669543e+01	8.540448865083017154e+03	9.822632763335170694e+02	6.146994766794049880e+00	1.714473726673977083e+01	6.235005345120083803e+03	1.201126595313785970e+02	-2.197558918485320589e-01	3.481500494354211384e+00	2.294176908990096308e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.176752210042223851e+03	1.508956206263308886e+01	4.067761390708001557e+01	8.610495265874842516e+03	1.035089971500091906e+03	1.221933071673035798e+01	3.130153530003655504e+01	6.292169339226707962e+03	1.366813297656892985e+02	1.910955387409067452e+00	7.990750247177105692e+00	2.312692621161715124e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.241166666666666742e+03	2.233333333333333215e+01	5.795833333333333570e+01	8.680541666666666060e+03	1.087916666666666742e+03	1.829166666666666785e+01	4.545833333333333570e+01	6.349333333333333030e+03	1.532500000000000000e+02	4.041666666666666963e+00	1.250000000000000000e+01	2.331208333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.305581123291109634e+03	2.957710460403357544e+01	7.523905275958665584e+01	8.750588067458489604e+03	1.140743361833241579e+03	2.436400261660297772e+01	5.961513136663011636e+01	6.406497327439958099e+03	1.698186702343107015e+02	6.172377945924266029e+00	1.700924975282289608e+01	2.349724045504951846e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.369995579915552298e+03	3.682087587473382229e+01	9.251977218583996887e+01	8.820634468250314967e+03	1.193570056999816416e+03	3.043633856653928405e+01	7.377192939992690413e+01	6.463661321546582258e+03	1.863873404686214030e+02	8.303089225181865984e+00	2.151849950564578862e+01	2.368239757676570662e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.210000000000000000e+02	1.110907298819088965e+03	8.134549367731622738e+00	2.287218776090554329e+01	8.549030705137660334e+03	9.809010449071309949e+02	6.194156595688779632e+00	1.648991701698284729e+01	6.241435332489123539e+03	1.198885760248755332e+02	3.042929512142844573e-02	3.130576869566619180e+00	2.296167934388770391e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.174661982742877854e+03	1.435894135053247744e+01	3.876942721378610202e+01	8.618682019235497137e+03	1.033221355786898812e+03	1.155541163117772285e+01	2.957829184182475757e+01	6.298655166244561769e+03	1.363817880124377666e+02	1.848547980894047482e+00	7.565288434783309590e+00	2.314313133861051938e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.238416666666666742e+03	2.058333333333333215e+01	5.466666666666666430e+01	8.688333333333333940e+03	1.085541666666666742e+03	1.691666666666666785e+01	4.266666666666666430e+01	6.355875000000000000e+03	1.528750000000000000e+02	3.666666666666666519e+00	1.200000000000000000e+01	2.332458333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.302171350590455631e+03	2.680772531613418863e+01	7.056390611954722658e+01	8.757984647431170742e+03	1.137861977546434673e+03	2.227792170215561285e+01	5.575504149150857103e+01	6.413094833755438231e+03	1.693682119875622334e+02	5.484785352439285333e+00	1.643471156521669130e+01	2.350603532805615032e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.365926034514244520e+03	3.303211729893504156e+01	8.646114557242778176e+01	8.827635961529007545e+03	1.190182288426202376e+03	2.763917673764455429e+01	6.884341631635048486e+01	6.470314667510876461e+03	1.858614239751244668e+02	7.302904038211904592e+00	2.086942313043338260e+01	2.368748732277896579e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.220000000000000000e+02	1.107854682344270259e+03	7.348328180626936046e+00	2.273232973777810884e+01	8.556646683325947379e+03	9.783557836621353090e+02	5.509671156167224026e+00	1.691440312120991862e+01	6.247550545672393127e+03	1.195000000000000000e+02	1.569595210326615309e-01	2.604191767104708788e+00	2.297674823917132471e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.172031507838801645e+03	1.327833075698013410e+01	3.676199820222238657e+01	8.626219174996305810e+03	1.031032058497734397e+03	1.071316891141694505e+01	2.822803489393829324e+01	6.304691939502862624e+03	1.360000000000000000e+02	1.724313093849664025e+00	6.927095883552354394e+00	2.315816578625232978e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.236208333333333258e+03	1.920833333333333215e+01	5.079166666666666430e+01	8.695791666666666060e+03	1.083708333333333258e+03	1.591666666666666607e+01	3.954166666666666430e+01	6.361833333333333030e+03	1.525000000000000000e+02	3.291666666666666519e+00	1.125000000000000000e+01	2.333958333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.300385158827864871e+03	2.513833590968653198e+01	6.482133513111094203e+01	8.765364158337026311e+03	1.136384608168932118e+03	2.112016442191638532e+01	5.085529843939503536e+01	6.418974727163803436e+03	1.690000000000000000e+02	4.859020239483669457e+00	1.557290411644764561e+01	2.352100088041433992e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.364561984322396256e+03	3.106833848603972825e+01	7.885100359555522687e+01	8.834936650007384742e+03	1.189060883004531206e+03	2.632366217716610635e+01	6.216893021212341353e+01	6.476116120994272933e+03	1.855000000000000000e+02	6.426373812300671062e+00	1.989580823289529121e+01	2.370241842749534499e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.230000000000000000e+02	1.105358831863585465e+03	5.530900422712381470e+00	2.325128869403571841e+01	8.564710399724019226e+03	9.765026371638141427e+02	4.242066489234590065e+00	1.802869594782434248e+01	6.254612990292238464e+03	1.189357190280492205e+02	1.516336711085308764e-02	2.314231855030840279e+00	2.298745022043066001e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.169575249265126104e+03	1.166128354468952466e+01	3.537564434701786098e+01	8.633813533195341734e+03	1.029167985248573586e+03	9.496033244617294145e+00	2.753518130724550161e+01	6.310993995146119232e+03	1.354470261806912958e+02	1.528415016888759803e+00	6.386282594182087102e+00	2.317143344354866258e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.233791666666666742e+03	1.779166666666666785e+01	4.750000000000000000e+01	8.702916666666666060e+03	1.081833333333333258e+03	1.475000000000000000e+01	3.704166666666666430e+01	6.367375000000000000e+03	1.519583333333333428e+02	3.041666666666666519e+00	1.045833333333333393e+01	2.335541666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.298008084068207381e+03	2.392204978864381104e+01	5.962435565298213902e+01	8.772019800137990387e+03	1.134498681418092929e+03	2.000396675538270586e+01	4.654815202608782698e+01	6.423756004853880768e+03	1.684696404859753898e+02	4.554918316444573456e+00	1.453038407248457986e+01	2.353939988978466772e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.362224501469748020e+03	3.005243291062095423e+01	7.174871130596427804e+01	8.841122933609312895e+03	1.187164029502852372e+03	2.525793351076541171e+01	5.605463738550898256e+01	6.480137009707761536e+03	1.849809476386174651e+02	6.068169966222479950e+00	1.860243481163582757e+01	2.372338311290267029e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.240000000000000000e+02	1.104221886628807397e+03	4.599776682881214995e+00	1.997033771383786060e+01	8.572512027301105263e+03	9.756560175828684578e+02	3.528802110954705640e+00	1.573586844436838916e+01	6.260472212776336164e+03	1.185215759810115230e+02	-1.923569173961610090e-01	1.692380139016448126e+00	2.300792267402149719e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.167881776647737070e+03	1.050822167477394231e+01	3.215183552358559638e+01	8.641110180317220511e+03	1.027828008791434286e+03	8.660234388810685857e+00	2.507626755551752495e+01	6.316631939721501112e+03	1.350316213238390901e+02	1.216321541301919495e+00	5.804523402841557100e+00	2.318854467034408117e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.231541666666666742e+03	1.641666666666666785e+01	4.433333333333333570e+01	8.709708333333333940e+03	1.080000000000000000e+03	1.379166666666666607e+01	3.441666666666666430e+01	6.372791666666666970e+03	1.515416666666666572e+02	2.625000000000000000e+00	9.916666666666666075e+00	2.336916666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.295201556685596415e+03	2.232511165855939339e+01	5.651483114308107503e+01	8.778306486349447368e+03	1.132171991208565714e+03	1.892309894452264629e+01	4.375706577781580364e+01	6.428951393611832827e+03	1.680517120094942243e+02	4.033678458698080505e+00	1.402880993049177505e+01	2.354978866298924913e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.358861446704526088e+03	2.823355665045212248e+01	6.869632895282880725e+01	8.846904639365562616e+03	1.184343982417131656e+03	2.405453122237862829e+01	5.309746488896493588e+01	6.485111120556997776e+03	1.845617573523217914e+02	5.442356917396161009e+00	1.814095319431688580e+01	2.373041065931183311e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.250000000000000000e+02	1.103236435318139229e+03	3.952994616207483602e+00	1.786037689011367391e+01	8.581650223713833839e+03	9.745866827979475602e+02	3.058081134256545042e+00	1.454529671788527168e+01	6.268596164370792394e+03	1.184737493858708888e+02	-3.147573033330535175e-01	1.441684173688784654e+00	2.302235268467076821e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.166305717659069614e+03	9.726497308103741801e+00	2.961768844505683518e+01	8.648700111856916919e+03	1.026418341398973780e+03	7.945707233794939484e+00	2.327264835894263584e+01	6.323256415518730137e+03	1.347993746929354302e+02	1.175954681666806501e+00	5.408342086844392327e+00	2.320034300900204926e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.229375000000000000e+03	1.550000000000000000e+01	4.137500000000000000e+01	8.715750000000000000e+03	1.078250000000000000e+03	1.283333333333333393e+01	3.200000000000000000e+01	6.377916666666666970e+03	1.511250000000000000e+02	2.666666666666666519e+00	9.375000000000000000e+00	2.337833333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.292444282340930386e+03	2.127350269189625820e+01	5.313231155494316482e+01	8.782799888143083081e+03	1.130081658601026220e+03	1.772095943287173014e+01	4.072735164105736771e+01	6.432576917814603803e+03	1.674506253070645698e+02	4.157378651666526537e+00	1.334165791315560767e+01	2.355632365766462044e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.355513564681860771e+03	2.704700538379251640e+01	6.488962310988632964e+01	8.849849776286166161e+03	1.181913317202052440e+03	2.260858553241012459e+01	4.945470328211472832e+01	6.487237168962541546e+03	1.837762506141291112e+02	5.648090636666386999e+00	1.730831582631121535e+01	2.373431398199590149e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.260000000000000000e+02	1.101056336655409950e+03	3.298827987442145115e+00	1.780978321508702678e+01	8.587497378785237743e+03	9.729461081535472431e+02	2.982622768372889865e+00	1.365576243216202101e+01	6.274172367640555422e+03	1.181517128419689868e+02	-6.622776601683795228e-01	2.000000000000000000e+00	2.303123079592674912e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.164278168327705089e+03	8.691080660387740409e+00	2.863405827421018301e+01	8.654227856059285841e+03	1.024889720743440193e+03	7.282978050853111895e+00	2.205704788274767481e+01	6.328148683820278166e+03	1.344091897543178220e+02	9.188611699158102386e-01	5.500000000000000000e+00	2.320978206463003971e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.227500000000000000e+03	1.408333333333333393e+01	3.945833333333333570e+01	8.720958333333333940e+03	1.076833333333333258e+03	1.158333333333333393e+01	3.045833333333333215e+01	6.382125000000000000e+03	1.506666666666666572e+02	2.500000000000000000e+00	9.000000000000000000e+00	2.338833333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.290721831672294911e+03	1.947558600627892744e+01	5.028260839245648839e+01	8.787688810607382038e+03	1.128776945923226322e+03	1.588368861581355596e+01	3.885961878391898949e+01	6.436101316179721834e+03	1.669241435790154924e+02	4.081138830084189983e+00	1.250000000000000000e+01	2.356688460203662999e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.353943663344590050e+03	2.486783867922452274e+01	6.110688345157964818e+01	8.854419287881430137e+03	1.180720558513119158e+03	2.018404389829377976e+01	4.726090423450464328e+01	6.490077632359444578e+03	1.831816204913643276e+02	5.662277660168379967e+00	1.600000000000000000e+01	2.374543587073992057e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.270000000000000000e+02	1.098819483918774040e+03	2.824312320691076295e+00	1.633611130403914302e+01	8.595094548715245764e+03	9.710971372636280421e+02	2.393821549636268031e+00	1.284626786167374846e+01	6.279614596042785706e+03	1.178491491474526356e+02	-7.905090359077640016e-01	1.765951329011548054e+00	2.304866604010080664e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.162347241959387020e+03	7.974656160345538147e+00	2.633472231868623936e+01	8.660880607690956822e+03	1.023319401965147335e+03	6.655244108151467053e+00	2.052730059750354030e+01	6.332973964688058913e+03	1.340912412403930034e+02	7.089121487127847399e-01	4.945475664505774027e+00	2.322599968671706847e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.225875000000000000e+03	1.312500000000000000e+01	3.633333333333333570e+01	8.726666666666666060e+03	1.075541666666666742e+03	1.091666666666666607e+01	2.820833333333333215e+01	6.386333333333333030e+03	1.503333333333333428e+02	2.208333333333333481e+00	8.125000000000000000e+00	2.340333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.289402758040612980e+03	1.827534383965446096e+01	4.633194434798043204e+01	8.792452725642375299e+03	1.127763931368186149e+03	1.517808922518186421e+01	3.588936606916312400e+01	6.439692701978607147e+03	1.665754254262736822e+02	3.707754517953882001e+00	1.130452433549422508e+01	2.358066697994960123e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.352930516081225960e+03	2.342568767930892193e+01	5.633055536262752838e+01	8.858238784618086356e+03	1.179986196069705557e+03	1.943951178369706412e+01	4.357039880499291939e+01	6.493052070623880354e+03	1.828175175192140500e+02	5.207175702574430964e+00	1.448404867098845195e+01	2.375800062656586306e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.280000000000000000e+02	1.097417084018201649e+03	8.839548628954378984e-01	1.411669570269334528e+01	8.601611244360881756e+03	9.708772869170727517e+02	6.305768695666191803e-01	1.146512327689139354e+01	6.283289403954527188e+03	1.166255234547169835e+02	-1.256776538089669160e+00	8.351760141428838935e-01	2.307926880619155781e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.160854375342434196e+03	6.358644098114385912e+00	2.368334785134667442e+01	8.667118122180439968e+03	1.022688643458536376e+03	5.065288434783309590e+00	1.887839497177903070e+01	6.336998868643930109e+03	1.332085950606918061e+02	5.382783976218321609e-01	3.896754673738108465e+00	2.324921773642910921e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.224291666666666742e+03	1.183333333333333393e+01	3.325000000000000000e+01	8.732625000000000000e+03	1.074500000000000000e+03	9.500000000000000000e+00	2.629166666666666785e+01	6.390708333333333030e+03	1.497916666666666572e+02	2.333333333333333481e+00	6.958333333333333037e+00	2.341916666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.287728957990899289e+03	1.730802256855228194e+01	4.281665214865332558e+01	8.798131877819560032e+03	1.126311356541463738e+03	1.393471156521669130e+01	3.370493836155430500e+01	6.444417798022735951e+03	1.663747382726415083e+02	4.128388269044834580e+00	1.001991199292855761e+01	2.358911559690422109e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.351166249315131836e+03	2.278271180377122818e+01	5.238330429730665116e+01	8.863638755639118244e+03	1.178122713082927248e+03	1.836942313043338260e+01	4.111821005644193860e+01	6.498127262712138872e+03	1.829578098786163309e+02	5.923443204756336122e+00	1.308149065252378307e+01	2.375906452714177249e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.290000000000000000e+02	1.094751501204339775e+03	2.084150329938481150e-01	1.372617103734987865e+01	8.607260763445297926e+03	9.683998155815453401e+02	-2.710001891651092620e-01	1.014683943679127509e+01	6.287714495254164831e+03	1.164837008275890469e+02	-1.316624790355399810e+00	1.418734488376382608e+00	2.309835448460683438e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.158646583935503259e+03	5.520874183163591020e+00	2.238391885200827147e+01	8.672422048389315023e+03	1.020741574457439356e+03	4.281166572084112332e+00	1.715675305172896969e+01	6.341315580960415900e+03	1.329710170804611948e+02	3.416876048223000950e-01	4.146867244188191748e+00	2.326251057563674749e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.222541666666666742e+03	1.083333333333333393e+01	3.104166666666666785e+01	8.737583333333333940e+03	1.073083333333333258e+03	8.833333333333333925e+00	2.416666666666666785e+01	6.394916666666666970e+03	1.494583333333333428e+02	2.000000000000000000e+00	6.875000000000000000e+00	2.342666666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.286436749397830226e+03	1.614579248350307594e+01	3.969941448132506423e+01	8.802744618277352856e+03	1.125425092209227159e+03	1.338550009458255552e+01	3.117658028160436601e+01	6.448517752372918039e+03	1.659456495862054908e+02	3.658312395177699905e+00	9.603132755811808252e+00	2.359082275769658281e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.350331832128993710e+03	2.145825163367281974e+01	4.835716229598345706e+01	8.867905903221369954e+03	1.177766851085121061e+03	1.793766685583177889e+01	3.818649389654206061e+01	6.502118838079169109e+03	1.824329658390776387e+02	5.316624790355399810e+00	1.233126551162361650e+01	2.375497884872649593e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.300000000000000000e+02	1.093443476581294817e+03	2.625751590371017130e-01	1.343729249805228321e+01	8.611294023037477018e+03	9.672215252877451803e+02	1.027994308608040086e-01	9.765160469950831867e+00	6.291441433083041375e+03	1.165529069331506520e+02	-1.826218343408082534e+00	1.282415558170113989e+00	2.310600157452402073e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.157221738290647409e+03	5.402120912851883894e+00	2.128114624902614338e+01	8.676313678185404569e+03	1.019464929310539219e+03	4.468066382097068967e+00	1.617424690164208201e+01	6.344658216541521142e+03	1.329222867999086475e+02	-5.894250503737463731e-02	3.912041112418390476e+00	2.327029245392867779e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.221000000000000000e+03	1.054166666666666607e+01	2.912500000000000000e+01	8.741333333333333940e+03	1.071708333333333258e+03	8.833333333333333925e+00	2.258333333333333215e+01	6.397875000000000000e+03	1.492916666666666572e+02	1.708333333333333259e+00	6.541666666666666963e+00	2.343458333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.284778261709352591e+03	1.568121242048144737e+01	3.696885375097385662e+01	8.806352988481263310e+03	1.123951737356127296e+03	1.319860028456959888e+01	2.899241976502458229e+01	6.451091783458478858e+03	1.656610465334246669e+02	3.475609171704041156e+00	9.171292220914942561e+00	2.359887421273799191e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.348556523418705183e+03	2.082075817429623044e+01	4.481270750194771324e+01	8.871372643629190861e+03	1.176195141378921335e+03	1.756386723580586562e+01	3.540150619671582888e+01	6.504308566916958625e+03	1.820304264001826482e+02	5.242885010074749275e+00	1.180091777516322082e+01	2.376316509214264897e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.310000000000000000e+02	1.092685754516481666e+03	2.744562239195129649e-01	1.092138960268487580e+01	8.615842854435541085e+03	9.668162407208421882e+02	-2.226187147118281473e-01	8.045014102067383988e+00	6.294513067428328213e+03	1.163079981347780318e+02	-7.423121185569652170e-01	8.933959967714688588e-01	2.311724094307402083e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.156280377258240833e+03	5.095561445293089520e+00	1.873152813467577005e+01	8.680754760551104482e+03	1.018824787027087723e+03	4.034523975977418964e+00	1.439750705103369199e+01	6.347819033714164107e+03	1.326748324007223516e+02	4.413439407215173915e-01	3.342531331719067911e+00	2.328132880487034527e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.219875000000000000e+03	9.916666666666666075e+00	2.654166666666666785e+01	8.745666666666666060e+03	1.070833333333333258e+03	8.291666666666666075e+00	2.075000000000000000e+01	6.401125000000000000e+03	1.490416666666666572e+02	1.625000000000000000e+00	5.791666666666666963e+00	2.344541666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.283469622741759167e+03	1.473777188804024263e+01	3.435180519865756565e+01	8.810578572782227639e+03	1.122841879639578792e+03	1.254880935735591407e+01	2.710249294896630801e+01	6.454430966285835893e+03	1.654085009326109628e+02	2.808656059278482608e+00	8.240802001614266459e+00	2.360950452846298504e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.347064245483518334e+03	1.955887710941382096e+01	4.216194373064845990e+01	8.875490478897791036e+03	1.174850425945824327e+03	1.680595204804516030e+01	3.345498589793261601e+01	6.507736932571671787e+03	1.817753351985552968e+02	3.992312118556965217e+00	1.068993733656186507e+01	2.377359239025930947e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.320000000000000000e+02	1.091522828610882243e+03	-8.497609062851907424e-03	9.253829304404149525e+00	8.619145954980593160e+03	9.658623272302186251e+02	-3.932618947537411813e-01	7.102779026778637927e+00	6.296558504557478955e+03	1.159564538869815635e+02	-1.268874620972691769e+00	-1.139207839452556215e-01	2.312825823579732514e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.155094747638774379e+03	4.641584528801907084e+00	1.696024798553541046e+01	8.684260477490297490e+03	1.017889496948442684e+03	3.699202385956462891e+00	1.328055618005598504e+01	6.350195918945405538e+03	1.323532269434907676e+02	1.155626895136541155e-01	2.547206274694038708e+00	2.329183745123199515e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.218666666666666742e+03	9.291666666666666075e+00	2.466666666666666785e+01	8.749375000000000000e+03	1.069916666666666742e+03	7.791666666666666963e+00	1.945833333333333215e+01	6.403833333333333030e+03	1.487500000000000000e+02	1.500000000000000000e+00	5.208333333333333037e+00	2.345541666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.282238585694559106e+03	1.394174880453142507e+01	3.237308534779792524e+01	8.814489522509702510e+03	1.121943836384890801e+03	1.188413094737687103e+01	2.563611048661067926e+01	6.457470747721260523e+03	1.651467730565092324e+02	2.884437310486346107e+00	7.869460391972626923e+00	2.361899588210133516e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.345810504722451242e+03	1.859183094239618583e+01	4.007950402892918618e+01	8.879604045019406840e+03	1.173971006103114860e+03	1.597659522808707422e+01	3.181388763988802637e+01	6.511108162109187106e+03	1.815435461130184365e+02	4.268874620972692213e+00	1.053058745061192170e+01	2.378257509753600516e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.330000000000000000e+02	1.090103881909523579e+03	-6.102617531996052946e-01	8.883372457017900459e+00	8.622856900170763765e+03	9.647681827998546851e+02	-1.308553041842769993e+00	6.466845784772138117e+00	6.299377475356523064e+03	1.155619801578136361e+02	-1.500000000000000000e+00	-2.076388406568812073e-01	2.313437135319239133e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.153739440954761676e+03	4.215702456733530390e+00	1.598335289517561719e+01	8.687678450085380973e+03	1.016800758066593971e+03	3.116556812411948485e+00	1.237925622571940210e+01	6.352855404344927592e+03	1.320518234122401395e+02	0.000000000000000000e+00	2.292013913004892878e+00	2.329801900992953051e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.217375000000000000e+03	9.041666666666666075e+00	2.308333333333333215e+01	8.752500000000000000e+03	1.068833333333333258e+03	7.541666666666666963e+00	1.829166666666666785e+01	6.406333333333333030e+03	1.485416666666666572e+02	1.500000000000000000e+00	4.791666666666666963e+00	2.346166666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.281010559045238324e+03	1.386763087659980087e+01	3.018331377149104711e+01	8.817321549914619027e+03	1.120865908600072544e+03	1.196677652092138544e+01	2.420407710761393361e+01	6.459811262321738468e+03	1.650315099210931749e+02	3.000000000000000000e+00	7.291319420328441048e+00	2.362531432340379979e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.344646118090476421e+03	1.869359508653293744e+01	3.728329420964876562e+01	8.882143099829236235e+03	1.172898483866811830e+03	1.639188637517610303e+01	3.011648754856119581e+01	6.513289191310142996e+03	1.815213531755196641e+02	4.500000000000000000e+00	9.790972173990216021e+00	2.378896198014093898e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.340000000000000000e+02	1.088241114308885926e+03	-3.708323165771307828e-01	8.583674867977327594e+00	8.627153023069608025e+03	9.633918553823770026e+02	-1.068813106227176846e+00	6.273778021004128291e+00	6.302500162887797160e+03	1.150233415057216746e+02	-9.052377210773439042e-01	-6.555431823652551060e-01	2.314307998134777790e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.152328890487776334e+03	3.897917175044767646e+00	1.493767076732199683e+01	8.691639011534804013e+03	1.015737594357855187e+03	2.903093446886411577e+00	1.161605567716873111e+01	6.355791748110565095e+03	1.316783374195275087e+02	1.932144727946614182e-01	1.838895075484038966e+00	2.330674832400722153e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.216416666666666742e+03	8.166666666666666075e+00	2.129166666666666785e+01	8.756125000000000000e+03	1.068083333333333258e+03	6.875000000000000000e+00	1.695833333333333215e+01	6.409083333333333030e+03	1.483333333333333428e+02	1.291666666666666741e+00	4.333333333333333037e+00	2.347041666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.280504442845557151e+03	1.243541615828856450e+01	2.764566256601133887e+01	8.820610988465195987e+03	1.120429072308811328e+03	1.084690655311358753e+01	2.230061098949793319e+01	6.462374918556100965e+03	1.649883292471391769e+02	2.390118860538672063e+00	6.827771591182626665e+00	2.363408500932610877e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.344592219024447559e+03	1.670416564991046471e+01	3.399965846535600633e+01	8.885096976930391975e+03	1.172774811284289626e+03	1.481881310622717685e+01	2.764288864566253778e+01	6.515666503778868901e+03	1.816433251609450110e+02	3.488571054410677164e+00	9.322209849031921181e+00	2.379775335198555240e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.350000000000000000e+02	1.086507155966707842e+03	-1.741224016602565428e+00	7.850635802171661126e+00	8.632399415345615125e+03	9.624386615548362442e+02	-2.046158943627642834e+00	5.968188279384406769e+00	6.306626392212911014e+03	1.140246766551096584e+02	-1.384099059667053710e+00	-6.867399261870117400e-01	2.315453821112393143e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.150857744650020550e+03	3.004387991698717286e+00	1.396698456775249753e+01	8.695678874339473623e+03	1.014844330777418122e+03	2.206087194852845101e+00	1.094242747302553553e+01	6.359000696106455507e+03	1.309915049942214864e+02	-4.621619650019348491e-02	1.739963370239827611e+00	2.331518577222863314e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.215208333333333258e+03	7.750000000000000000e+00	2.008333333333333215e+01	8.758958333333333940e+03	1.067250000000000000e+03	6.458333333333333037e+00	1.591666666666666607e+01	6.411375000000000000e+03	1.479583333333333428e+02	1.291666666666666741e+00	4.166666666666666963e+00	2.347583333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.279558922016645965e+03	1.249561200830128271e+01	2.619968209891416677e+01	8.822237792327194256e+03	1.119655669222581992e+03	1.071057947181382097e+01	2.089090586030779662e+01	6.463749303893544493e+03	1.649251616724451992e+02	2.629549529833527188e+00	6.593369963093506314e+00	2.363648089443803656e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.343909510699958673e+03	1.724122401660256543e+01	3.231603086449500495e+01	8.885517251321052754e+03	1.172061338445163756e+03	1.496282561029430980e+01	2.586514505394892538e+01	6.516123607787088986e+03	1.818919900115570272e+02	3.967432393000387414e+00	9.020073259520344777e+00	2.379712845554273827e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.360000000000000000e+02	1.085650691837977547e+03	-9.278609527078067742e-01	6.029306988622675334e+00	8.634862431980933252e+03	9.619966537668530009e+02	-8.857761166884872139e-01	4.561858038218867151e+00	6.308733489205401384e+03	1.139539206490082677e+02	-1.118551533467014858e+00	-3.226991139923023333e-01	2.315900203646880982e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.149992012585655402e+03	3.223569523646096613e+00	1.249382016097800374e+01	8.698097882657133596e+03	1.014269160216759929e+03	2.661278608322422912e+00	9.801762352442766613e+00	6.360970911269367207e+03	1.308727936578374624e+02	2.405756659982594137e-02	1.796983776337182093e+00	2.332012601823440491e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.214333333333333258e+03	7.375000000000000000e+00	1.895833333333333215e+01	8.761333333333333940e+03	1.066541666666666742e+03	6.208333333333333037e+00	1.504166666666666607e+01	6.413208333333333030e+03	1.477916666666666572e+02	1.166666666666666741e+00	3.916666666666666519e+00	2.348125000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.278674654081011113e+03	1.152643047635390339e+01	2.542284650568866056e+01	8.824568784009534284e+03	1.118814173116573556e+03	9.755388058344243163e+00	2.028157098089056376e+01	6.465445755397298853e+03	1.647105396754958520e+02	2.309275766733507318e+00	6.036349556996150945e+00	2.364237398176559509e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.343015974828688968e+03	1.567786095270780677e+01	3.188735967804398896e+01	8.887804234685734627e+03	1.171086679566480598e+03	1.330244278335515418e+01	2.552147529511446322e+01	6.517683177461264677e+03	1.816294126843250467e+02	3.451884866800348561e+00	8.156032447325635815e+00	2.380349796353119018e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.370000000000000000e+02	1.084367301393864409e+03	-2.105866698783247948e+00	5.992011754833551862e+00	8.638219241891902129e+03	9.612874867875242444e+02	-1.829994656936718478e+00	5.190506637487372288e+00	6.311927685773892335e+03	1.135245186445676211e+02	-1.763856886670854163e+00	-7.554997204738671535e-01	2.315939208457808036e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.148808650696932091e+03	2.426233317275042545e+00	1.207933921075010986e+01	8.700922120945951974e+03	1.013518743393762179e+03	1.939169338198307280e+00	9.845253318743687032e+00	6.363484676220279653e+03	1.305122593222837963e+02	-2.569284433354270814e-01	1.455583473096399683e+00	2.332261270895570760e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.213250000000000000e+03	6.958333333333333037e+00	1.816666666666666785e+01	8.763625000000000000e+03	1.065750000000000000e+03	5.708333333333333037e+00	1.450000000000000000e+01	6.415041666666666970e+03	1.475000000000000000e+02	1.250000000000000000e+00	3.666666666666666519e+00	2.348583333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.277691349303067909e+03	1.149043334939162264e+01	2.425399412258322585e+01	8.826327879054048026e+03	1.117981256606237821e+03	9.477497328468359683e+00	1.915474668125631297e+01	6.466598657113054287e+03	1.644877406777162037e+02	2.756928443335427303e+00	5.877749860236933799e+00	2.364905395771096210e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.342132698606135591e+03	1.602253336544991313e+01	3.034132157849978384e+01	8.889030758108097871e+03	1.170212513212475642e+03	1.324666132360338366e+01	2.380949336251262594e+01	6.518155647559441604e+03	1.814754813554323789e+02	4.263856886670854607e+00	8.088833053807199747e+00	2.381227458208858934e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.380000000000000000e+02	1.083344421107062772e+03	-1.870832316577129895e+00	5.182318381576466848e+00	8.640196519316745253e+03	9.601271563385606669e+02	-1.602687045770032626e+00	4.633100235949937584e+00	6.313529589102729915e+03	1.136353281170663791e+02	-1.360479716435863518e+00	-9.990780808328660889e-01	2.316290174799712076e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.147734710553531386e+03	2.397917175044768534e+00	1.152865919078823254e+01	8.702764926325040506e+03	1.012459411502613762e+03	1.990323143781650206e+00	9.399883451308301829e+00	6.364993961218031473e+03	1.304843307251998681e+02	-1.385731915512651291e-01	1.354627626250233696e+00	2.332582587399856038e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.212125000000000000e+03	6.666666666666666963e+00	1.787500000000000000e+01	8.765333333333333940e+03	1.064791666666666742e+03	5.583333333333333037e+00	1.416666666666666607e+01	6.416458333333333030e+03	1.473333333333333428e+02	1.083333333333333259e+00	3.708333333333333481e+00	2.348875000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.276515289446468614e+03	1.093541615828856450e+01	2.422134080921176746e+01	8.827901740341627374e+03	1.117123921830719837e+03	9.176343522885016313e+00	1.893344988202503032e+01	6.467922705448634588e+03	1.641823359414668175e+02	2.305239858217931648e+00	6.062039040416433267e+00	2.365167412600143962e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.340905578892937228e+03	1.520416564991046471e+01	3.056768161842353493e+01	8.890470147349922627e+03	1.169456176994772704e+03	1.276935371243669870e+01	2.370023309738339634e+01	6.519387077563936145e+03	1.810313385496003207e+02	3.527146383102530258e+00	8.415744747499532608e+00	2.381459825200287924e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.390000000000000000e+02	1.082280548419881143e+03	-1.665277659049029246e+00	3.667777827164885096e+00	8.643244462677346746e+03	9.592210357409284143e+02	-1.416152243772197394e+00	2.835055243442258899e+00	6.316446092676468652e+03	1.135540556347404504e+02	-1.412222891273054781e+00	-7.186269665968860743e-01	2.316578595217361453e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.146890274209940571e+03	2.396527837142151895e+00	9.917222246915777362e+00	8.705559731338673373e+03	1.011735517870464264e+03	1.958590544780567821e+00	7.875860955054462487e+00	6.367473046338233871e+03	1.304020278173702252e+02	-1.436114456365273906e-01	1.265686516701556963e+00	2.332976797608680954e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.211500000000000000e+03	6.458333333333333037e+00	1.616666666666666785e+01	8.767875000000000000e+03	1.064250000000000000e+03	5.333333333333333037e+00	1.291666666666666607e+01	6.418500000000000000e+03	1.472500000000000000e+02	1.125000000000000000e+00	3.250000000000000000e+00	2.349375000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.276109725790059429e+03	1.052013882952451418e+01	2.241611108641755834e+01	8.830190268661326627e+03	1.116764482129535736e+03	8.708076121886097809e+00	1.795747237827886877e+01	6.469526953661766129e+03	1.640979721826297748e+02	2.393611445636527613e+00	5.234313483298443259e+00	2.365773202391319046e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.340719451580118857e+03	1.458194432571569621e+01	2.866555550616845238e+01	8.892505537322653254e+03	1.169278964259071472e+03	1.208281891043886347e+01	2.299827808989107325e+01	6.520553907323531348e+03	1.809459443652595496e+02	3.662222891273054781e+00	7.218626966596886518e+00	2.382171404782638547e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.400000000000000000e+02	1.080228488660541416e+03	-2.165032522654640523e+00	3.048706964378949280e+00	8.644901075659086928e+03	9.581012072642698740e+02	-1.553259834482194179e+00	2.203657533430979143e+00	6.318072150095790676e+03	1.127267325964161557e+02	-1.679257244995980836e+00	-8.486412601668056332e-01	2.316707181762035361e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.145364244330270822e+03	2.084150405339346257e+00	9.211853482189475528e+00	8.707346371162877404e+03	1.010863103632134880e+03	1.744203416092236392e+00	7.310162100048822609e+00	6.368994408381228823e+03	1.298008662982080637e+02	-1.937952891646570475e-01	1.054846036583263924e+00	2.333291090881017681e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.210500000000000000e+03	6.333333333333333037e+00	1.537500000000000000e+01	8.769791666666666060e+03	1.063625000000000000e+03	5.041666666666666963e+00	1.241666666666666607e+01	6.419916666666666970e+03	1.468750000000000000e+02	1.291666666666666741e+00	2.958333333333333481e+00	2.349875000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.275635755669729178e+03	1.058251626132732071e+01	2.153814651781052447e+01	8.832236962170454717e+03	1.116386896367865120e+03	8.339129917241097090e+00	1.752317123328450776e+01	6.470838924952105117e+03	1.639491337017919363e+02	2.777128622497990307e+00	4.861820630083403039e+00	2.366458909118982319e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.340771511339458584e+03	1.483169918932130571e+01	2.770129303562104894e+01	8.894682257674245193e+03	1.169148792735730240e+03	1.163659316781552810e+01	2.262967579990235123e+01	6.521761183237543264e+03	1.810232674035838443e+02	4.262590578329314539e+00	6.765307926833472152e+00	2.383042818237964639e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.410000000000000000e+02	1.079605607188884051e+03	-1.232120021884470340e+00	1.968897280240950565e+00	8.646742562215382350e+03	9.576008163779766846e+02	-1.636339932444959011e+00	1.253049234040402027e+00	6.319781603531454493e+03	1.127517404213949135e+02	-1.475383257725453534e+00	-9.252347340234652329e-01	2.317159479029626254e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.144761136927775397e+03	2.258939989057764830e+00	8.046948640120476171e+00	8.709475447774357235e+03	1.010425408188988285e+03	1.390163367110853976e+00	6.376524617020201013e+00	6.370807468432393762e+03	1.297092035440307995e+02	-7.102496219606013739e-02	8.498826329882673836e-01	2.333767239514813355e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.209916666666666742e+03	5.750000000000000000e+00	1.412500000000000000e+01	8.772208333333333940e+03	1.063250000000000000e+03	4.416666666666666963e+00	1.150000000000000000e+01	6.421833333333333030e+03	1.466666666666666572e+02	1.333333333333333259e+00	2.625000000000000000e+00	2.350375000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.275072196405558088e+03	9.241060010942234726e+00	2.020305135987952383e+01	8.834941218892310644e+03	1.116074591811011715e+03	7.443169966222479950e+00	1.662347538297979810e+01	6.472859198234272299e+03	1.636241297893025148e+02	2.737691628862726656e+00	4.400117367011732838e+00	2.366982760485186645e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.340227726144449434e+03	1.273212002188446945e+01	2.628110271975904766e+01	8.897674104451285530e+03	1.168899183622023429e+03	1.046967326577829382e+01	2.174695076595959620e+01	6.523885063135211567e+03	1.805815929119384009e+02	4.142049924392120275e+00	6.175234734023465677e+00	2.383590520970373746e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.420000000000000000e+02	1.079244536618053871e+03	-1.506407098647711607e+00	1.399420470326043997e+00	8.647401035754703116e+03	9.571970906764447591e+02	-1.479125816836408536e+00	8.898915122446151571e-01	6.320361777096108199e+03	1.127388548469535579e+02	-1.327771591182627331e+00	-9.234432047563356782e-01	2.317345385917830299e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.144309768309027049e+03	1.746796450676144197e+00	7.720543568496355036e+00	8.710492184544018528e+03	1.009973545338222380e+03	1.177103758248462473e+00	6.132445756122307579e+00	6.371701721881387130e+03	1.296819274234767647e+02	-8.055246225798029513e-02	8.716117309551654202e-01	2.333943526292248407e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.209375000000000000e+03	5.000000000000000000e+00	1.404166666666666607e+01	8.773583333333333940e+03	1.062750000000000000e+03	3.833333333333333481e+00	1.137500000000000000e+01	6.423041666666666970e+03	1.466250000000000000e+02	1.166666666666666741e+00	2.666666666666666519e+00	2.350541666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.274440231690972951e+03	8.253203549323856691e+00	2.036278976483697534e+01	8.836674482122649351e+03	1.115526454661777507e+03	6.489562908418204046e+00	1.661755424387769153e+01	6.474381611451946810e+03	1.635680725765232353e+02	2.413885795591313776e+00	4.461721602378167617e+00	2.367139807041084623e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.339505463381946129e+03	1.150640709864771161e+01	2.668391286300728638e+01	8.899765630911964763e+03	1.168302909323555241e+03	9.145792483503075943e+00	2.186010848775538307e+01	6.525721556237225741e+03	1.805111451530464421e+02	3.661104924515960590e+00	6.256776538089669160e+00	2.383737947415502731e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.430000000000000000e+02	1.078293276434037580e+03	-1.696948535602665231e+00	1.413630318529673247e+00	8.648350699062901185e+03	9.563750657721856214e+02	-1.843818401704974352e+00	1.153164662410434360e+00	6.321357342142732705e+03	1.120451137176633267e+02	-1.258913438213184577e+00	-1.371270172568223700e+00	2.317392092391758069e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.143271638217018790e+03	1.693192398865333903e+00	7.560981825931503586e+00	8.711654516198117562e+03	1.009166699552759496e+03	9.322574658141795645e-01	6.139082331205217180e+00	6.372782837738032867e+03	1.291683901921649920e+02	5.804328089340771157e-02	6.060315803825548908e-01	2.334071046195879262e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.208250000000000000e+03	5.083333333333333037e+00	1.370833333333333393e+01	8.774958333333333940e+03	1.061958333333333258e+03	3.708333333333333481e+00	1.112500000000000000e+01	6.424208333333333030e+03	1.462916666666666572e+02	1.375000000000000000e+00	2.583333333333333481e+00	2.350750000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.273228361782981210e+03	8.473474267801332616e+00	1.985568484073516515e+01	8.838262150468550317e+03	1.114749967113907132e+03	6.484409200852487842e+00	1.611091766879478371e+01	6.475633828928633193e+03	1.634149431411683224e+02	2.691956719106592288e+00	4.560635086284111850e+00	2.367428953804120738e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.338206723565962420e+03	1.186361520226933131e+01	2.600303634813699460e+01	8.901565967603766694e+03	1.167541600894480780e+03	9.260485068371641759e+00	2.109683533758956742e+01	6.527059324523933356e+03	1.805382196156699877e+02	4.008913438213184577e+00	6.537936839234890662e+00	2.384107907608241931e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.440000000000000000e+02	1.077577766785654603e+03	-1.843606494886281588e+00	9.657761836389813226e-01	8.650918016090059609e+03	9.556691345558517696e+02	-1.672591426287381555e+00	1.062081145189708309e-01	6.323229508023501694e+03	1.120337757781487511e+02	-1.206844763272203913e+00	-5.592869842359355914e-01	2.318050432903241017e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.142684716726160786e+03	1.369863419223525725e+00	6.795388091819490661e+00	8.713959008045028895e+03	1.008605400611259256e+03	8.928709535229759631e-01	5.261437390592818453e+00	6.374406420678416907e+03	1.291418878890743827e+02	-4.092238163610195656e-02	8.245231745486989450e-01	2.334733549784953539e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.207791666666666742e+03	4.583333333333333037e+00	1.262500000000000000e+01	8.777000000000000000e+03	1.061541666666666742e+03	3.458333333333333481e+00	1.041666666666666607e+01	6.425583333333333030e+03	1.462500000000000000e+02	1.125000000000000000e+00	2.208333333333333481e+00	2.351416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.272898616607172698e+03	7.796803247443140350e+00	1.845461190818051023e+01	8.840040991954971105e+03	1.114477932722074229e+03	6.023795713143691444e+00	1.557189594274051458e+01	6.476760245988249153e+03	1.633581121109256173e+02	2.290922381636101957e+00	3.592143492117967796e+00	2.368099783548379492e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.338005566547678882e+03	1.101027316155294855e+01	2.428422381636102045e+01	8.903081983909940391e+03	1.167414198777481715e+03	8.589258092954048962e+00	2.072712521881436132e+01	6.527937158643164366e+03	1.804662242218512347e+02	3.456844763272203913e+00	4.975953650902602554e+00	2.384782900430092013e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.450000000000000000e+02	1.077316105110955959e+03	-1.273502691896258199e+00	5.455924575193424886e-01	8.652198246884619948e+03	9.554777203173755424e+02	-1.621406710280699937e+00	1.850454237763621279e-01	6.324535293816981721e+03	1.118483193263652993e+02	-9.798355284065014548e-01	-5.710692344318140101e-01	2.317887830840187689e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.142116385888811465e+03	1.613248654051870901e+00	6.293629562093004282e+00	8.715369956775643004e+03	1.008218026825354400e+03	7.934633115263167724e-01	5.092522711888181064e+00	6.375684313575157830e+03	1.289033263298493353e+02	1.559155691300826430e-01	7.352987161174262543e-01	2.334798082086760587e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.206916666666666742e+03	4.500000000000000000e+00	1.204166666666666607e+01	8.778541666666666060e+03	1.060958333333333258e+03	3.208333333333333481e+00	1.000000000000000000e+01	6.426833333333333030e+03	1.459583333333333428e+02	1.291666666666666741e+00	2.041666666666666519e+00	2.351708333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.271716947444522020e+03	7.386751345948129099e+00	1.778970377124032609e+01	8.841713376557689116e+03	1.113698639841312115e+03	5.623203355140350190e+00	1.490747728811181894e+01	6.477982353091508230e+03	1.630133403368173504e+02	2.427417764203251060e+00	3.348034617215907005e+00	2.368618584579906383e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.336517228222377526e+03	1.027350269189625820e+01	2.353774087581398788e+01	8.904885086448712173e+03	1.166438946349290973e+03	8.038073376947366455e+00	1.981495457622363787e+01	6.529131372849684340e+03	1.800683473403013863e+02	3.563168861739835158e+00	4.654402567765147047e+00	2.385528835826479281e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.460000000000000000e+02	1.076732626648005180e+03	-1.530715065341541781e+00	5.510417151117721346e-01	8.653382480438998755e+03	9.548638434019100032e+02	-1.485258951847022946e+00	4.620878490540221151e-01	6.325427757479764296e+03	1.118930807879641236e+02	-8.716639957247809267e-01	-8.148560835004352576e-01	2.318084900365146495e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.141491313324002704e+03	1.359642467329229110e+00	6.150520857555886067e+00	8.716566240219499377e+03	1.007619421700955058e+03	7.782038574098217865e-01	5.085210591193678020e+00	6.376651378739881693e+03	1.288840403939820476e+02	1.683346688042761663e-01	6.134052915831156305e-01	2.334979950182573248e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.206250000000000000e+03	4.250000000000000000e+00	1.175000000000000000e+01	8.779750000000000000e+03	1.060375000000000000e+03	3.041666666666666519e+00	9.708333333333333925e+00	6.427875000000000000e+03	1.458750000000000000e+02	1.208333333333333259e+00	2.041666666666666519e+00	2.351875000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.271008686675997296e+03	7.140357532670771334e+00	1.734947914244411393e+01	8.842933759780500623e+03	1.113130578299045055e+03	5.305129475923511251e+00	1.433145607547298894e+01	6.479098621260118307e+03	1.628659596060179524e+02	2.248331997862390352e+00	3.469928041750217407e+00	2.368770049817426752e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.335767373351994820e+03	1.003071506534154267e+01	2.294895828488822787e+01	8.906117519561001245e+03	1.165886156598089883e+03	7.568592285180356427e+00	1.895457881761264574e+01	6.530322242520235704e+03	1.798569192120358764e+02	3.288330662391447667e+00	4.898189416833767851e+00	2.385665099634853505e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.470000000000000000e+02	1.075730291758473413e+03	-1.446711546122730674e+00	-6.764502842391255655e-01	8.654066477210557423e+03	9.541102820904940245e+02	-1.260718397892519604e+00	-7.842769377272560405e-01	6.325947317432900491e+03	1.117329958829212160e+02	-1.134240285287659855e+00	-1.126893380709703685e+00	2.318078522044777401e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.140635979212569964e+03	1.276644226938634663e+00	5.536774857880437217e+00	8.717387405271945681e+03	1.006930141045246955e+03	8.071408010537401978e-01	4.441194864469705017e+00	6.377327825383116760e+03	1.287623312747939508e+02	-4.620142643829927565e-03	4.782199763118148983e-01	2.335039261022388473e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.205541666666666742e+03	4.000000000000000000e+00	1.175000000000000000e+01	8.780708333333333940e+03	1.059750000000000000e+03	2.875000000000000000e+00	9.666666666666666075e+00	6.428708333333333030e+03	1.457916666666666572e+02	1.125000000000000000e+00	2.083333333333333481e+00	2.352000000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.270447354120763521e+03	6.723355773061365781e+00	1.796322514211956189e+01	8.844029261394722198e+03	1.112569858954753045e+03	4.942859198946259802e+00	1.489213846886362802e+01	6.480088841283549300e+03	1.628210020585393636e+02	2.254620142643830150e+00	3.688446690354852286e+00	2.368960738977611527e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.335353041574860072e+03	9.446711546122731562e+00	2.417645028423912379e+01	8.907350189456110456e+03	1.165389717909506089e+03	7.010718397892519604e+00	2.011761027106058819e+01	6.531469349233765570e+03	1.798503374504120984e+02	3.384240285287659855e+00	5.293560047376370647e+00	2.385921477955222599e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.480000000000000000e+02	1.075449495047941582e+03	-1.884713834792322018e+00	-1.387856878327145438e+00	8.655546080120750048e+03	9.537336586542210171e+02	-1.322699113992302333e+00	-1.584897775877077919e+00	6.327556475953202607e+03	1.119470183576264759e+02	-1.301041412477615733e+00	-1.178397631796820999e+00	2.318160906899836391e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.140224747523970791e+03	9.326430826038389910e-01	4.826904894169760318e+00	8.718877206727041994e+03	1.006512662660443880e+03	7.969837763371820927e-01	3.686717778728128003e+00	6.378694904643267364e+03	1.288276758454799165e+02	-2.338540395721412368e-01	4.524678507682562412e-01	2.335267953449917968e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.205000000000000000e+03	3.750000000000000000e+00	1.104166666666666607e+01	8.782208333333333940e+03	1.059291666666666742e+03	2.916666666666666519e+00	8.958333333333333925e+00	6.429833333333333030e+03	1.457083333333333428e+02	8.333333333333333703e-01	2.083333333333333481e+00	2.352375000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.269775252476029209e+03	6.567356917396161009e+00	1.725642843916357094e+01	8.845539459939625885e+03	1.112070670672889491e+03	5.036349556996150945e+00	1.422994888793854074e+01	6.480971762023398696e+03	1.625889908211867692e+02	1.900520706238808089e+00	3.714198815898410722e+00	2.369482046550082032e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.334550504952058418e+03	9.384713834792322018e+00	2.347119021166047759e+01	8.908870586545917831e+03	1.164849674679112468e+03	7.156032447325635815e+00	1.950156444254374577e+01	6.532110190713463453e+03	1.794696483090402239e+02	2.967708079144282696e+00	5.345064298463487518e+00	2.386589093100163609e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.490000000000000000e+02	1.075100468861428908e+03	-2.148602619021334537e+00	-1.000000000000000000e+00	8.656384199112395436e+03	9.538192032736012607e+02	-1.616534389451383280e+00	-1.046920429920389140e+00	6.327814298742893698e+03	1.115329065862283358e+02	-1.377749860236932467e+00	-9.150636281519519688e-01	2.318519165946474459e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.139862734430714454e+03	6.340320238226659910e-01	4.500000000000000000e+00	8.720171266222863778e+03	1.006409601636800630e+03	4.833994719409751006e-01	3.580706451706472393e+00	6.379511316038113364e+03	1.285789532931141821e+02	-2.722082634517996036e-01	4.383015192573573859e-01	2.335634582973237229e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.204625000000000000e+03	3.416666666666666519e+00	1.000000000000000000e+01	8.783958333333333940e+03	1.059000000000000000e+03	2.583333333333333481e+00	8.208333333333333925e+00	6.431208333333333030e+03	1.456250000000000000e+02	8.333333333333333703e-01	1.791666666666666741e+00	2.352750000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.269387265569285546e+03	6.199301309510667046e+00	1.550000000000000000e+01	8.847745400443804101e+03	1.111590398363199256e+03	4.683267194725692306e+00	1.283596021496019546e+01	6.482905350628552696e+03	1.626710467068858179e+02	1.938874930118466455e+00	3.145031814075975873e+00	2.369865417026762771e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.334149531138571092e+03	8.981935952354668018e+00	2.100000000000000000e+01	8.911532467554272444e+03	1.164180796726398739e+03	6.783201056118050687e+00	1.746358709658705521e+01	6.534602367923772363e+03	1.797170934137716642e+02	3.044416526903599429e+00	4.498396961485285672e+00	2.386980834053525541e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.500000000000000000e+02	1.074564541743176505e+03	-1.398979485566355763e+00	-1.283525539054014786e+00	8.657342545406218051e+03	9.532542558263438650e+02	-1.402185205244567801e+00	-1.289701039162117091e+00	6.328430414400856534e+03	1.115103414619369460e+02	-1.221471334322992153e+00	-9.154037504117742419e-01	2.318882778326431890e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.139240604204921510e+03	1.050510257216822119e+00	4.045737230472992607e+00	8.721275439369775995e+03	1.005877127913171989e+03	6.322407307110493591e-01	3.125982813752274936e+00	6.380361040533762207e+03	1.284635040643018158e+02	-1.940690004948294467e-01	4.589647914607795087e-01	2.335899722496549202e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.203916666666666742e+03	3.500000000000000000e+00	9.375000000000000000e+00	8.785208333333333940e+03	1.058500000000000000e+03	2.666666666666666519e+00	7.541666666666666963e+00	6.432291666666666970e+03	1.454166666666666572e+02	8.333333333333333703e-01	1.833333333333333259e+00	2.352916666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.268592729128411975e+03	5.949489742783177881e+00	1.470426276952700739e+01	8.849141227296891884e+03	1.111122872086828011e+03	4.701092602622283678e+00	1.195735051958105899e+01	6.484222292799571733e+03	1.623698292690314986e+02	1.860735667161496298e+00	3.207701875205887010e+00	2.369933610836783828e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.333268791590156980e+03	8.398979485566355763e+00	2.003352553905401479e+01	8.913074121260449829e+03	1.163745744173656021e+03	6.735518538577901282e+00	1.637303437249545013e+01	6.536152918932477405e+03	1.793229918713963684e+02	2.888138000989659115e+00	4.582070417078440983e+00	2.386950555006901141e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.510000000000000000e+02	1.073967507293858262e+03	-2.046222012910265509e+00	-6.068669027074964362e-01	8.658201506581815920e+03	9.526684123991716433e+02	-1.778023394231479148e+00	-3.275067703259617602e-01	6.328784633570762708e+03	1.115103414619369460e+02	-1.005942292142123273e+00	-1.165063628151952413e+00	2.319416999796635992e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.138733753646929017e+03	6.227223268782005050e-01	4.175733215312918745e+00	8.722225753290907960e+03	1.005375872866252394e+03	3.818216362175936851e-01	3.544579948170352601e+00	6.380871483452047869e+03	1.284635040643018158e+02	-1.279711460710616366e-01	1.883015192573571639e-01	2.336354333231651253e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.203500000000000000e+03	3.291666666666666519e+00	8.958333333333333925e+00	8.786250000000000000e+03	1.058083333333333258e+03	2.541666666666666519e+00	7.416666666666666963e+00	6.432958333333333030e+03	1.454166666666666572e+02	7.500000000000000000e-01	1.541666666666666741e+00	2.353291666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.268266246353070983e+03	5.960611006455132532e+00	1.374093345135374911e+01	8.850274246709092040e+03	1.110790793800414122e+03	4.701511697115739352e+00	1.128875338516298044e+01	6.485045183214618191e+03	1.623698292690314986e+02	1.627971146071061526e+00	2.895031814075976317e+00	2.370229000101681777e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.333032492706141738e+03	8.629555346243598990e+00	1.852353356937416606e+01	8.914298493418184080e+03	1.163498254267494985e+03	6.861356727564812630e+00	1.516084010365929657e+01	6.537132033095903353e+03	1.793229918713963684e+02	2.505942292142123051e+00	4.248396961485285672e+00	2.387166333536697039e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.520000000000000000e+02	1.073060284452819587e+03	-1.665744747499533052e+00	-8.771365180490917624e-01	8.658597801928450281e+03	9.520335505220010646e+02	-1.558838350715974652e+00	-4.555771190796944481e-01	6.329166034851605218e+03	1.113202639498024098e+02	-9.083123951776999050e-01	-1.248396961485285894e+00	2.319660014012857118e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.138050975559743165e+03	6.879609595835667335e-01	3.998931740975454119e+00	8.722819734297558171e+03	1.004870941927667218e+03	3.664141579753459332e-01	3.480544773793486257e+00	6.381374684092469579e+03	1.283267986415678763e+02	-7.915619758884995250e-02	1.049681859240236825e-01	2.336559173673095302e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.203041666666666742e+03	3.041666666666666519e+00	8.875000000000000000e+00	8.787041666666666060e+03	1.057708333333333258e+03	2.291666666666666519e+00	7.416666666666666963e+00	6.433583333333333030e+03	1.453333333333333428e+02	7.500000000000000000e-01	1.458333333333333259e+00	2.353458333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.268032357773590320e+03	5.395372373749766304e+00	1.375106825902454588e+01	8.851263599035773950e+03	1.110545724738999297e+03	4.216919175357986660e+00	1.135278855953984767e+01	6.485791982574196481e+03	1.623398680250988093e+02	1.579156197588849952e+00	2.811698480742642836e+00	2.370357492993571668e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.333023048880513898e+03	7.749078080832866533e+00	1.862713651804909176e+01	8.915485531404881840e+03	1.163383116144665337e+03	6.142171684049307245e+00	1.528891045241302749e+01	6.538000631815060842e+03	1.793464027168642758e+02	2.408312395177699905e+00	4.165063628151952635e+00	2.387256652653809851e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.530000000000000000e+02	1.072939174506283734e+03	-1.810475442154688697e+00	-1.159601981989116126e+00	8.659775218928116374e+03	9.519322023023717065e+02	-1.696845502136472117e+00	-9.890901815734496338e-01	6.330266423253434368e+03	1.111948975922843488e+02	-1.041132390801494001e+00	-1.308285984466340146e+00	2.319817396639149592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.137802920586475238e+03	3.864289455893223924e-01	3.753532342338774974e+00	8.723929276130726066e+03	1.004674434484519224e+03	1.515772489317639415e-01	3.026288242546608664e+00	6.382404044960050669e+03	1.282224487961421744e+02	-2.288995287340803708e-01	1.583570077668299270e-01	2.336679531652907826e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.202666666666666742e+03	2.583333333333333481e+00	8.666666666666666075e+00	8.788083333333333940e+03	1.057416666666666742e+03	2.000000000000000000e+00	7.041666666666666963e+00	6.434541666666666970e+03	1.452500000000000000e+02	5.833333333333333703e-01	1.625000000000000000e+00	2.353541666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.267530412746858246e+03	4.780237721077345014e+00	1.357980099099455629e+01	8.852237390535941813e+03	1.110158898848814260e+03	3.848422751068236281e+00	1.105704509078672615e+01	6.486679288373283271e+03	1.622775512038578256e+02	1.395566195400747223e+00	3.091642992233170073e+00	2.370403801680425204e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.332394158827049750e+03	6.977142108821356103e+00	1.849293531532244828e+01	8.916391447738551506e+03	1.162901131030961778e+03	5.696845502136472561e+00	1.507242351490678445e+01	6.538816910079899571e+03	1.793051024077156512e+02	2.207799057468160964e+00	4.558285984466340146e+00	2.387265936694183438e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.540000000000000000e+02	1.073022487449459959e+03	-1.043423248671115910e+00	-2.256273203867303678e+00	8.661882008264416072e+03	9.520691808479552947e+02	-1.029737509655562544e+00	-1.895807864672613974e+00	6.331972774198870866e+03	1.111732032427147630e+02	-1.089198815898411166e+00	-1.268874620972691769e+00	2.319934224517430266e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.137636243724729866e+03	6.866217089977753041e-01	2.934363398066348161e+00	8.725545170798875915e+03	1.004576257090644276e+03	4.226312451722187280e-01	2.364596067663693013e+00	6.383694720432768918e+03	1.281699349546907172e+02	-2.737660746158723235e-01	1.155626895136541155e-01	2.336862945592048163e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.202250000000000000e+03	2.416666666666666519e+00	8.125000000000000000e+00	8.789208333333333940e+03	1.057083333333333258e+03	1.875000000000000000e+00	6.625000000000000000e+00	6.435416666666666970e+03	1.451666666666666572e+02	5.416666666666666297e-01	1.500000000000000000e+00	2.353791666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.266863756275270134e+03	4.146711624335557289e+00	1.331563660193365095e+01	8.852871495867791964e+03	1.109590409576022239e+03	3.327368754827781494e+00	1.088540393233630610e+01	6.487138612900565022e+03	1.621633983786425972e+02	1.357099407949205583e+00	2.884437310486346107e+00	2.370720387741284867e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331477512550540041e+03	5.876756582004448504e+00	1.850627320386730190e+01	8.916534658402251807e+03	1.162097485818711220e+03	4.779737509655562988e+00	1.514580786467261397e+01	6.538860559134463074e+03	1.791601300906185656e+02	2.172532149231744647e+00	4.268874620972692213e+00	2.387649108815902764e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.550000000000000000e+02	1.072384572425861052e+03	-7.080398915498080648e-01	-2.639675200799636023e+00	8.663367896216683221e+03	9.514393634446869328e+02	-8.527719421037380787e-01	-2.380642617063080557e+00	6.333572828461485187e+03	1.112408818302822198e+02	-8.299687361450260870e-01	-1.427214948863463784e+00	2.320000127499218706e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.137129786212930412e+03	7.709800542250959676e-01	2.450995732933515470e+00	8.726850614775008580e+03	1.004136348389010095e+03	4.694473622814643310e-01	1.851345358135126240e+00	6.384932247564076533e+03	1.281412742484744456e+02	-1.858177014058463583e-01	1.555919223493473780e-02	2.337020897082942611e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.201875000000000000e+03	2.250000000000000000e+00	7.541666666666666963e+00	8.790333333333333940e+03	1.056833333333333258e+03	1.791666666666666741e+00	6.083333333333333037e+00	6.436291666666666970e+03	1.450416666666666572e+02	4.583333333333333148e-01	1.458333333333333259e+00	2.354041666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.266620213787069588e+03	3.729019945774903810e+00	1.263233760039981846e+01	8.853816051891659299e+03	1.109530318277656306e+03	3.113885971051868928e+00	1.031532130853154072e+01	6.487651085769257406e+03	1.619420590848588688e+02	1.102484368072512932e+00	2.901107474431731781e+00	2.371062436250390419e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331365427574138948e+03	5.208039891549807621e+00	1.772300853413296906e+01	8.917298770449984659e+03	1.162227303221979582e+03	4.436105275437071782e+00	1.454730928372974574e+01	6.539010504871848752e+03	1.788424515030511088e+02	1.746635402811692606e+00	4.343881615530130524e+00	2.388083205834114324e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.560000000000000000e+02	1.071523078971688165e+03	-7.174323930003876360e-01	-2.132967702269477961e+00	8.664036207343715432e+03	9.506368808318968604e+02	-1.225953650902602332e+00	-2.041558721209879579e+00	6.334022302766340545e+03	1.112855125106925698e+02	-7.259424334001738366e-01	-1.186105275437072004e+00	2.320113666104762615e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.136511539485844196e+03	6.204504701664728117e-01	2.662682815531927538e+00	8.727559770338524686e+03	1.003568440415948430e+03	1.578565078820322043e-01	1.979220639395060211e+00	6.385490318049836787e+03	1.281427562553462849e+02	-1.546378833667536035e-01	1.361140289481306276e-01	2.337119333052381080e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.201500000000000000e+03	1.958333333333333259e+00	7.458333333333333037e+00	8.791083333333333940e+03	1.056500000000000000e+03	1.541666666666666741e+00	6.000000000000000000e+00	6.436958333333333030e+03	1.450000000000000000e+02	4.166666666666666852e-01	1.458333333333333259e+00	2.354125000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.266488460514155804e+03	3.296216196500193707e+00	1.225398385113473765e+01	8.854606896328143193e+03	1.109431559584051456e+03	2.925476825451301277e+00	1.002077936060494068e+01	6.488426348616829273e+03	1.618572437446537151e+02	9.879712167000869183e-01	2.780552637718535891e+00	2.371130666947618920e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331476921028311835e+03	4.634099059667054377e+00	1.704963436893614315e+01	8.918130459322952447e+03	1.162363119168103140e+03	4.309286984235935591e+00	1.404155872120987958e+01	6.539894363900325516e+03	1.787144874893074302e+02	1.559275766733507318e+00	4.102771942103738745e+00	2.388136333895237385e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.570000000000000000e+02	1.071444697078021363e+03	-7.270485826228696435e-01	-2.463683439677424758e+00	8.665308099269585000e+03	9.504990813688161779e+02	-1.027146383102530036e+00	-2.363085878999906519e+00	6.335360153941368480e+03	1.113214454456523583e+02	-8.635242913114344887e-01	-1.286212456704475704e+00	2.320102037640097478e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.136347348539010682e+03	5.531423753552318079e-01	2.080658280161287621e+00	8.728799882968125530e+03	1.003416207351074718e+03	1.947601417820683523e-01	1.422623727166713259e+00	6.386700910304018180e+03	1.281190560561595078e+02	-2.234288123223839295e-01	6.522710498109551835e-02	2.337176018820048739e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.201250000000000000e+03	1.833333333333333259e+00	6.625000000000000000e+00	8.792291666666666060e+03	1.056333333333333258e+03	1.416666666666666741e+00	5.208333333333333037e+00	6.438041666666666970e+03	1.449166666666666572e+02	4.166666666666666852e-01	1.416666666666666741e+00	2.354250000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.266152651460989318e+03	3.113524291311434489e+00	1.116934171983871238e+01	8.855783450365206591e+03	1.109250459315591797e+03	2.638573191551265129e+00	8.994042939499951927e+00	6.489382423029315760e+03	1.617142772771738066e+02	1.056762145655717244e+00	2.768106228352237963e+00	2.371323981179951261e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331055302921978637e+03	4.393715249289535940e+00	1.571368343967742476e+01	8.919275234063747121e+03	1.162167585297850337e+03	3.860479716435863295e+00	1.277975254566657171e+01	6.540723179391965459e+03	1.785118878876809561e+02	1.696857624644767970e+00	4.119545790037808963e+00	2.388397962359902522e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.580000000000000000e+02	1.070475610089063593e+03	-9.044025677651477135e-01	-2.113161565582813317e+00	8.666088168395155662e+03	9.500110068607750691e+02	-7.478730417534025232e-01	-2.349275536961335398e+00	6.335656612004232557e+03	1.108125575506933558e+02	-7.259424334001738366e-01	-9.923121185569652170e-01	2.320714300939112491e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.135612805044531797e+03	4.019653827840927729e-01	2.026752550541926823e+00	8.729731584197577831e+03	1.003005503430387535e+03	2.718968124566321087e-01	1.221195564852665782e+00	6.387286639335449763e+03	1.277812787753466779e+02	-1.546378833667536035e-01	1.913439407215173915e-01	2.337586317136222988e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.200750000000000000e+03	1.708333333333333259e+00	6.166666666666666963e+00	8.793375000000000000e+03	1.056000000000000000e+03	1.291666666666666741e+00	4.791666666666666963e+00	6.438916666666666970e+03	1.447500000000000000e+02	4.166666666666666852e-01	1.375000000000000000e+00	2.354458333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.265887194955468203e+03	3.014701283882573968e+00	1.030658078279140710e+01	8.857018415802422169e+03	1.108994496569612465e+03	2.311436520876701373e+00	8.362137768480668143e+00	6.490546693997884176e+03	1.617187212246533079e+02	9.879712167000869183e-01	2.558656059278482608e+00	2.371330349530443982e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331024389910936407e+03	4.321069234431814010e+00	1.444649489891614635e+01	8.920661831604844338e+03	1.161988993139224931e+03	3.331206375086735783e+00	1.193260887029466844e+01	6.542176721329101383e+03	1.786874424493066442e+02	1.559275766733507318e+00	3.742312118556965217e+00	2.388202365727554479e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.590000000000000000e+02	1.069672619183202414e+03	-9.150636281519524129e-01	-1.753204451160695676e+00	8.666513265690429762e+03	9.492141413748890955e+02	-6.915994612728741942e-01	-1.843606494886281588e+00	6.335955052743649503e+03	1.107845011664202275e+02	-7.259424334001738366e-01	-8.515867021530820757e-01	2.320797927508675457e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.135002976258267836e+03	4.383015192573571639e-01	2.040064441086318681e+00	8.730277466178547911e+03	1.002419570687444548e+03	3.417002693635629029e-01	1.369863419223525725e+00	6.387685859705157782e+03	1.277464172498767851e+02	-1.546378833667536035e-01	1.992066489234589621e-01	2.337711463754337728e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.200333333333333258e+03	1.791666666666666741e+00	5.833333333333333037e+00	8.794041666666666060e+03	1.055625000000000000e+03	1.375000000000000000e+00	4.583333333333333037e+00	6.439416666666666970e+03	1.447083333333333428e+02	4.166666666666666852e-01	1.250000000000000000e+00	2.354625000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.265663690408398679e+03	3.145031814075976317e+00	9.626602225580347394e+00	8.857805867154784210e+03	1.108830429312555452e+03	2.408299730636437097e+00	7.796803247443140350e+00	6.491147473628176158e+03	1.616702494167898863e+02	9.879712167000869183e-01	2.300793351076540816e+00	2.371538536245662272e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.330994047483464101e+03	4.498396961485285672e+00	1.341987111782736264e+01	8.921570067642902359e+03	1.162035858625110905e+03	3.441599461272874194e+00	1.101027316155294855e+01	6.542878280589684437e+03	1.786321655002464581e+02	1.559275766733507318e+00	3.351586702153082076e+00	2.388452072491324543e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.600000000000000000e+02	1.068995682419060586e+03	-5.383306623914474454e-01	-2.068931921872054325e+00	8.666964961367795695e+03	9.485664339939100955e+02	-5.217116243355579552e-01	-2.001666444503683806e+00	6.336150143263703285e+03	1.107714031496368960e+02	-6.094757082487300970e-01	-9.503056411647701207e-01	2.320845733347800433e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.134539507876196922e+03	5.016680021376096477e-01	1.694700705730639356e+00	8.730940814017230878e+03	1.001991550330288419e+03	3.433108544988876520e-01	1.124166777748158097e+00	6.388137571631851642e+03	1.277190349081517695e+02	-1.380711874576983633e-01	1.290138460842815693e-01	2.337818700007233474e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.200083333333333258e+03	1.541666666666666741e+00	5.458333333333333037e+00	8.794916666666666060e+03	1.055416666666666742e+03	1.208333333333333259e+00	4.250000000000000000e+00	6.440125000000000000e+03	1.446666666666666572e+02	3.333333333333333148e-01	1.208333333333333259e+00	2.354791666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.265627158790469593e+03	2.581665331195723834e+00	9.221965960936026718e+00	8.858892519316101243e+03	1.108841783003045066e+03	2.073355812167778645e+00	7.375833222251841903e+00	6.492112428368148358e+03	1.616142984251815449e+02	8.047378541243650485e-01	2.287652820582384727e+00	2.371764633326099556e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331170984247605929e+03	3.621663995724780705e+00	1.298559858853872129e+01	8.922868371965536426e+03	1.162266899339423389e+03	2.938378291002224252e+00	1.050166644450368381e+01	6.544099856736296715e+03	1.785619301836964041e+02	1.276142374915396616e+00	3.366972307831436417e+00	2.388737599985532597e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.610000000000000000e+02	1.068719478448929522e+03	-8.867124935142085551e-01	-1.295503223925049241e+00	8.667156399026725921e+03	9.485544829447374013e+02	-9.148542155126762054e-01	-1.244620855734007048e+00	6.336339158851445973e+03	1.106377068763719791e+02	-7.259424334001738366e-01	-9.815374432940897620e-01	2.320858766130468211e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.134297239224464647e+03	2.649770865762290928e-01	1.873081721370808861e+00	8.731411532846695991e+03	1.001923074805702072e+03	4.257289224366189728e-02	1.336022905466329735e+00	6.388565412759056017e+03	1.276105201048526681e+02	-1.546378833667536035e-01	7.173127835295511900e-02	2.337866883065234106e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.199875000000000000e+03	1.416666666666666741e+00	5.041666666666666963e+00	8.795666666666666060e+03	1.055291666666666742e+03	1.000000000000000000e+00	3.916666666666666519e+00	6.440791666666666970e+03	1.445833333333333428e+02	4.166666666666666852e-01	1.125000000000000000e+00	2.354875000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.265452760775535353e+03	2.568356246757104167e+00	8.210251611962524620e+00	8.859921800486636130e+03	1.108660258527631413e+03	1.957427107756338103e+00	6.497310427867002858e+00	6.493017920574277923e+03	1.615561465618140176e+02	9.879712167000869183e-01	2.178268721647044881e+00	2.371883116934765894e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331030521551070478e+03	3.720045826847542259e+00	1.137883655725838317e+01	8.924176934306606199e+03	1.162028850388596084e+03	2.914854215512676205e+00	9.077954189067339641e+00	6.545244174481887967e+03	1.785289597902947207e+02	1.559275766733507318e+00	3.231537443294089762e+00	2.388891233869531789e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.620000000000000000e+02	1.068607488995328595e+03	-6.329931618554520689e-01	-1.009795455308800882e+00	8.667718531353821163e+03	9.484398100990983949e+02	-6.933756729740645497e-01	-9.721359549995796101e-01	6.336724048560749907e+03	1.106377068763719791e+02	-6.160254037844385966e-01	-1.327771591182627331e+00	2.320970600945652677e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.134220411164330926e+03	1.835034190722739655e-01	1.828435605678933040e+00	8.732109265676910582e+03	1.001844905049549197e+03	2.831216351296772515e-02	1.263932022500210195e+00	6.389112024280375408e+03	1.276105201048526681e+02	-1.830127018922192983e-01	-8.055246225798029513e-02	2.337985300472826566e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.199833333333333258e+03	1.000000000000000000e+00	4.666666666666666963e+00	8.796500000000000000e+03	1.055250000000000000e+03	7.500000000000000000e-01	3.500000000000000000e+00	6.441500000000000000e+03	1.445833333333333428e+02	2.500000000000000000e-01	1.166666666666666741e+00	2.355000000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.265446255502335589e+03	1.816496580927726034e+00	7.504897727654400441e+00	8.860890734323089418e+03	1.108655094950450803e+03	1.471687836487032275e+00	5.736067977499789805e+00	6.493887975719624592e+03	1.615561465618140176e+02	6.830127018922192983e-01	2.413885795591313776e+00	2.372014699527173434e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331059177671337920e+03	2.632993161855452069e+00	1.034312878864213481e+01	8.925281468646178837e+03	1.162060189900901605e+03	2.193375672974064550e+00	7.972135954999579610e+00	6.546275951439250093e+03	1.785289597902947207e+02	1.116025403784438597e+00	3.661104924515960590e+00	2.389029399054347323e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.630000000000000000e+02	1.068473836894494525e+03	-7.347853524392857771e-01	-1.403629899837456119e+00	8.668079336028724356e+03	9.483615348070792379e+02	-8.663398378642616082e-01	-1.121347146528572924e+00	6.337137203090072944e+03	1.106377068763719791e+02	-6.160254037844385966e-01	-1.236067977499789805e+00	2.321119314020355887e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.134091085113914005e+03	1.742739904470237411e-01	1.256518383414605200e+00	8.732685501347694299e+03	1.001743267403539676e+03	-1.650325226546411894e-02	8.976597600690467971e-01	6.389631101545036472e+03	1.276105201048526681e+02	-1.830127018922192983e-01	-1.180339887498949025e-01	2.338142990343511428e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.199708333333333258e+03	1.083333333333333259e+00	3.916666666666666519e+00	8.797291666666666060e+03	1.055125000000000000e+03	8.333333333333333703e-01	2.916666666666666519e+00	6.442125000000000000e+03	1.445833333333333428e+02	2.500000000000000000e-01	1.000000000000000000e+00	2.355166666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.265325581552752510e+03	1.992392676219642667e+00	6.576814949918727393e+00	8.861897831985637822e+03	1.108506732596460324e+03	1.683169918932130749e+00	4.935673573264286240e+00	6.494618898454963528e+03	1.615561465618140176e+02	6.830127018922192983e-01	2.118033988749894903e+00	2.372190342989821602e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.330942829772171990e+03	2.901452019105952296e+00	9.236963233170788712e+00	8.926503997304607765e+03	1.161888465192920648e+03	2.533006504530928460e+00	6.954680479861906406e+00	6.547112796909927056e+03	1.785289597902947207e+02	1.116025403784438597e+00	3.236067977499789805e+00	2.389214019312977143e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.640000000000000000e+02	1.068542733178690696e+03	-6.406800721314331870e-01	-2.158811058984071440e+00	8.668771642642392180e+03	9.484307736726966596e+02	-7.652771744375733709e-01	-1.781624597674731358e+00	6.337528230937076842e+03	1.106377068763719791e+02	-6.160254037844385966e-01	-1.384240285287659855e+00	2.321313834841260814e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.134063033256011977e+03	2.213266306009500362e-01	7.122611371746310205e-01	8.733260821321197000e+03	1.001715386836348330e+03	3.402807944787999972e-02	4.633543678293010615e-01	6.389993282135204936e+03	1.276105201048526681e+02	-1.830127018922192983e-01	-2.546201426438299276e-01	2.338302750753963664e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.199583333333333258e+03	1.083333333333333259e+00	3.583333333333333481e+00	8.797750000000000000e+03	1.055000000000000000e+03	8.333333333333333703e-01	2.708333333333333481e+00	6.442458333333333030e+03	1.445833333333333428e+02	2.500000000000000000e-01	8.750000000000000000e-01	2.355291666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.265103633410654538e+03	1.945340036065716482e+00	6.454405529492035498e+00	8.862239178678803000e+03	1.108284613163651557e+03	1.632638587218786741e+00	4.953312298837365901e+00	6.494923384531461124e+03	1.615561465618140176e+02	6.830127018922192983e-01	2.004620142643830150e+00	2.372280582579369366e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.330623933487975819e+03	2.807346738798099928e+00	9.325477725650738847e+00	8.926728357357607820e+03	1.161569226327303340e+03	2.431943841104240001e+00	7.198291264341397877e+00	6.547388435729589219e+03	1.785289597902947207e+02	1.116025403784438597e+00	3.134240285287659855e+00	2.389269498492072216e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.650000000000000000e+02	1.068399276918390115e+03	-6.329931618554520689e-01	-2.046222012910265509e+00	8.669218787445814087e+03	9.483211303713484313e+02	-6.933756729740645497e-01	-1.858898943540673976e+00	6.337953729565846515e+03	1.106377068763719791e+02	-6.160254037844385966e-01	-1.442847946298654094e+00	2.321366116356653492e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.133970471792528542e+03	1.835034190722739655e-01	6.227223268782005050e-01	8.733692727056239164e+03	1.001639731852340788e+03	2.831216351296772515e-02	3.205505282296630121e-01	6.390372698116257197e+03	1.276105201048526681e+02	-1.830127018922192983e-01	-3.255906398159936765e-01	2.338370558178326974e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.199541666666666742e+03	1.000000000000000000e+00	3.291666666666666519e+00	8.798166666666666060e+03	1.054958333333333258e+03	7.500000000000000000e-01	2.500000000000000000e+00	6.442791666666666970e+03	1.445833333333333428e+02	2.500000000000000000e-01	7.916666666666666297e-01	2.355375000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.265112861540804943e+03	1.816496580927726034e+00	5.960611006455132532e+00	8.862640606277092957e+03	1.108276934814325614e+03	1.471687836487032275e+00	4.679449471770336544e+00	6.495210635217076742e+03	1.615561465618140176e+02	6.830127018922192983e-01	1.908923973149327047e+00	2.372379441821673026e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.330684056414943370e+03	2.632993161855452069e+00	8.629555346243598990e+00	8.927114545887518034e+03	1.161595536295318198e+03	2.193375672974064550e+00	6.858898943540673976e+00	6.547629603767487424e+03	1.785289597902947207e+02	1.116025403784438597e+00	3.026181279631987131e+00	2.389383883643346508e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.660000000000000000e+02	1.067835109626369558e+03	-7.895820296198483579e-01	-1.954097165245738399e+00	8.669442485922932974e+03	9.479335686797204517e+02	-6.431062283522376299e-01	-1.820731958391368366e+00	6.338045043983435789e+03	1.104145554173648520e+02	-5.786893258332631573e-01	-9.383782910022248069e-01	2.321544146307300707e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.133563388146518264e+03	4.270898519007582106e-02	6.062847507104640599e-01	8.734054576294800427e+03	1.001341784339860169e+03	3.261355249054787020e-02	2.771340208043158171e-01	6.390605855325051380e+03	1.274781110420157546e+02	-2.060113295832982361e-01	-7.335581216777908864e-02	2.338522073153650126e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.199291666666666742e+03	8.750000000000000000e-01	3.166666666666666519e+00	8.798666666666666060e+03	1.054750000000000000e+03	7.083333333333333703e-01	2.375000000000000000e+00	6.443166666666666970e+03	1.445416666666666572e+02	1.666666666666666574e-01	7.916666666666666297e-01	2.355500000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.265019945186815221e+03	1.707291014809924068e+00	5.727048582622868977e+00	8.863278757038531694e+03	1.108158215660139831e+03	1.384053114176118982e+00	4.472865979195684183e+00	6.495727478008282560e+03	1.616052222913175740e+02	5.393446629166315232e-01	1.656689145501112348e+00	2.372477926846349874e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.330748223706963927e+03	2.539582029619848136e+00	8.287430498579071880e+00	8.927890847410399147e+03	1.161566431320279662e+03	2.059772895018904482e+00	6.570731958391368366e+00	6.548288289349898150e+03	1.786687779159684624e+02	9.120226591665964166e-01	2.521711624335558177e+00	2.389455853692699293e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.670000000000000000e+02	1.067709310312036450e+03	-7.895820296198483579e-01	-1.700490169578480870e+00	8.669338819426622649e+03	9.478215035150814174e+02	-6.431062283522376299e-01	-1.804058411375427884e+00	6.338070718804815442e+03	1.104145554173648520e+02	-5.786893258332631573e-01	-1.069227417308461714e+00	2.321471181702442664e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.133458821822684740e+03	4.270898519007582106e-02	5.664215818774263056e-01	8.734211076379977385e+03	1.001244085090874023e+03	3.261355249054787020e-02	1.604707943122860581e-01	6.390785359402407266e+03	1.274781110420157546e+02	-2.060113295832982361e-01	-1.804470419875641163e-01	2.338527257517887847e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.199208333333333258e+03	8.750000000000000000e-01	2.833333333333333481e+00	8.799083333333333940e+03	1.054666666666666742e+03	7.083333333333333703e-01	2.125000000000000000e+00	6.443500000000000000e+03	1.445416666666666572e+02	1.666666666666666574e-01	7.083333333333333703e-01	2.355583333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264957844843981775e+03	1.707291014809924068e+00	5.100245084789240657e+00	8.863955590286690494e+03	1.108089248242459462e+03	1.384053114176118982e+00	4.089529205687713720e+00	6.496214640597592734e+03	1.616052222913175740e+02	5.393446629166315232e-01	1.597113708654230857e+00	2.372639409148779123e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.330707356354630065e+03	2.539582029619848136e+00	7.367156836245147389e+00	8.928827847240045230e+03	1.161511829818252181e+03	2.059772895018904482e+00	6.054058411375427440e+00	6.548929281195184558e+03	1.786687779159684624e+02	9.120226591665964166e-01	2.485894083975128233e+00	2.389695484964224306e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.680000000000000000e+02	1.067384286681928415e+03	-9.014520191059521848e-01	-1.663331998932265243e+00	8.670015123148170460e+03	9.475370263207660173e+02	-9.083123951776999050e-01	-1.804607301625212878e+00	6.338573560940040807e+03	1.104145554173648520e+02	-5.786893258332631573e-01	-7.466354028116924946e-01	2.321758579513843870e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.133233810007630836e+03	7.607323780357222454e-03	4.183340005338673784e-01	8.734757561574086139e+03	1.001039346493716380e+03	-7.915619758884995250e-02	7.686301585406019043e-02	6.391161780470019949e+03	1.274781110420157546e+02	-2.060113295832982361e-01	-1.024843680725129325e-01	2.338754289756921935e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.199083333333333258e+03	9.166666666666666297e-01	2.500000000000000000e+00	8.799500000000000000e+03	1.054541666666666742e+03	7.500000000000000000e-01	1.958333333333333259e+00	6.443750000000000000e+03	1.445416666666666572e+02	1.666666666666666574e-01	5.416666666666666297e-01	2.355750000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264932856659035679e+03	1.825726009552976148e+00	4.581665999466132178e+00	8.864242438425913861e+03	1.108043986839616991e+03	1.579156197588849952e+00	3.839803650812606328e+00	6.496338219529980051e+03	1.616052222913175740e+02	5.393446629166315232e-01	1.185817701405846192e+00	2.372745710243078065e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.330782379984738100e+03	2.734785352439285333e+00	6.663331998932265243e+00	8.928984876851829540e+03	1.161546307012567468e+03	2.408312395177699905e+00	5.721273968291879619e+00	6.548926439059959193e+03	1.786687779159684624e+02	9.120226591665964166e-01	1.829968736145025865e+00	2.389741420486156130e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.690000000000000000e+02	1.067384286681928415e+03	-9.383782910022245849e-01	-1.760403138505321152e+00	8.670665464103200065e+03	9.475370263207660173e+02	-8.819284433354270814e-01	-1.858866018968251543e+00	6.338928268905539881e+03	1.104145554173648520e+02	-5.786893258332631573e-01	-6.933562467571046106e-01	2.322115550356262247e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.133233810007630836e+03	-7.335581216777897762e-02	2.447984307473394239e-01	8.735270232051600033e+03	1.001039346493716380e+03	-1.284642216677135407e-01	-3.359967615079240133e-02	6.391484967786103880e+03	1.274781110420157546e+02	-2.060113295832982361e-01	-1.175114567118856201e-01	2.338974441844797639e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.199083333333333258e+03	7.916666666666666297e-01	2.250000000000000000e+00	8.799875000000000000e+03	1.054541666666666742e+03	6.250000000000000000e-01	1.791666666666666741e+00	6.444041666666666970e+03	1.445416666666666572e+02	1.666666666666666574e-01	4.583333333333333148e-01	2.355833333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264932856659035679e+03	1.656689145501112126e+00	4.255201569252660576e+00	8.864479767948399967e+03	1.108043986839616991e+03	1.378464221667713652e+00	3.616933009484125883e+00	6.496598365547230060e+03	1.616052222913175740e+02	5.393446629166315232e-01	1.034178123378552305e+00	2.372692224821869331e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.330782379984738100e+03	2.521711624335557733e+00	6.260403138505321152e+00	8.929084535896799935e+03	1.161546307012567468e+03	2.131928443335427303e+00	5.442199352301584803e+00	6.549155064427794059e+03	1.786687779159684624e+02	9.120226591665964166e-01	1.610022913423771129e+00	2.389551116310404723e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.700000000000000000e+02	1.067235648636802580e+03	-6.415570127975553927e-01	-1.525278967596741975e+00	8.670547305937650890e+03	9.475370263207660173e+02	-8.299687361450256429e-01	-1.662696160567172177e+00	6.338839135180882295e+03	1.102655144627526198e+02	-5.786893258332631573e-01	-7.909944487358055998e-01	2.322115550356262247e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.133138657651734547e+03	-8.278506398777696340e-03	4.040271828682957533e-01	8.735273652968826354e+03	1.001039346493716380e+03	-1.858177014058461363e-01	8.531858638308054132e-02	6.391502900923775087e+03	1.273827572313763028e+02	-2.060113295832982361e-01	-1.454972243679027999e-01	2.338974441844797639e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.199041666666666742e+03	6.250000000000000000e-01	2.333333333333333481e+00	8.800000000000000000e+03	1.054541666666666742e+03	4.583333333333333148e-01	1.833333333333333259e+00	6.444166666666666970e+03	1.445000000000000000e+02	1.666666666666666574e-01	5.000000000000000000e-01	2.355833333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264944675681598937e+03	1.258278506398777807e+00	4.262639483798371209e+00	8.864726347031173646e+03	1.108043986839616991e+03	1.102484368072512710e+00	3.581348080283586199e+00	6.496830432409558853e+03	1.616172427686236972e+02	5.393446629166315232e-01	1.145497224367902689e+00	2.372692224821869331e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.330847684696530905e+03	1.891557012797555393e+00	6.191945634263408493e+00	8.929452694062349110e+03	1.161546307012567468e+03	1.746635402811692162e+00	5.329362827233838473e+00	6.549494198152451645e+03	1.787344855372473944e+02	9.120226591665964166e-01	1.790994448735805600e+00	2.389551116310404723e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.710000000000000000e+02	1.066582263109700079e+03	-9.728534168193340159e-01	-1.610719855399743938e+00	8.670386510676280523e+03	9.470258830379838173e+02	-8.700895288414517426e-01	-1.516625207040297019e+00	6.338716292065284506e+03	1.102093471358477927e+02	-7.761423749153966156e-01	-9.142135623730951455e-01	2.321976560999558387e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.132686964888183411e+03	-1.322600417430003228e-01	3.613067389667947715e-01	8.735276588671473291e+03	1.000679608185658481e+03	-1.642114310873925564e-01	1.583540631465181203e-01	6.391503979365976193e+03	1.273338402345905678e+02	-3.047378541243649375e-01	-2.071067811865475727e-01	2.338925780499779194e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198791666666666742e+03	7.083333333333333703e-01	2.333333333333333481e+00	8.800166666666666060e+03	1.054333333333333258e+03	5.416666666666666297e-01	1.833333333333333259e+00	6.444291666666666970e+03	1.444583333333333428e+02	1.666666666666666574e-01	5.000000000000000000e-01	2.355875000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264896368445150074e+03	1.548926708409667174e+00	4.305359927699871747e+00	8.865056744661858829e+03	1.107987058481008035e+03	1.247544764420725816e+00	3.508312603520148620e+00	6.497079353967357747e+03	1.615828264320761036e+02	6.380711874576983078e-01	1.207106781186547462e+00	2.372824219500220806e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331001070223633405e+03	2.389520083486000868e+00	6.277386522066411345e+00	8.929946822657051598e+03	1.161640783628682584e+03	1.953422862174785113e+00	5.183291873706963315e+00	6.549867041268049434e+03	1.787073195308188929e+02	1.109475708248729875e+00	1.914213562373095145e+00	2.389773439000441613e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.720000000000000000e+02	1.066205770969525702e+03	-5.805524622579804062e-01	-2.235258951847023834e+00	8.670620343693055474e+03	9.466723251520940039e+02	-6.100229134237712403e-01	-1.924671038392665956e+00	6.338704423048166973e+03	1.102093471358477927e+02	-5.364378277661476790e-01	-1.101738929857382754e+00	2.322058874503045899e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.132436218818096222e+03	4.305710220434311175e-02	2.820385740982134237e-02	8.735497671846527737e+03	1.000440329242713688e+03	-3.417812337855230531e-02	-2.483551919633297800e-02	6.391539711524083032e+03	1.273338402345905678e+02	-2.057189138830738395e-01	-3.425361315953580621e-01	2.339029437251522722e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198666666666666742e+03	6.666666666666666297e-01	2.291666666666666519e+00	8.800375000000000000e+03	1.054208333333333258e+03	5.416666666666666297e-01	1.875000000000000000e+00	6.444375000000000000e+03	1.444583333333333428e+02	1.250000000000000000e-01	4.166666666666666852e-01	2.356000000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264897114515237263e+03	1.290276231128990148e+00	4.555129475923511251e+00	8.865252328153472263e+03	1.107976337423952828e+03	1.117511456711885565e+00	3.774835519196332978e+00	6.497210288475916968e+03	1.615828264320761036e+02	4.557189138830738395e-01	1.175869464928691377e+00	2.372970562748477278e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331127562363807783e+03	1.913885795591313776e+00	6.818592285180356427e+00	8.930129656306944526e+03	1.161744341514572625e+03	1.693356246757104611e+00	5.674671038392665956e+00	6.550045576951833027e+03	1.787073195308188929e+02	7.864378277661476790e-01	1.935072263190716235e+00	2.389941125496954101e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.730000000000000000e+02	1.065826458838442022e+03	-7.669410907075053796e-01	-1.395767819058631565e+00	8.670537838289936190e+03	9.463151922979501478e+02	-7.466354028116922725e-01	-1.566342699828585650e+00	6.338810275044634182e+03	1.102093471358477927e+02	-4.694374650592331721e-01	-1.131928443335427081e+00	2.322044548265577305e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.132184062752554382e+03	-7.097054535375268980e-02	2.604494238040175880e-01	8.735727252478300215e+03	1.000199262815641760e+03	-1.024843680725128214e-01	-1.233801658095945442e-02	6.391821804188983151e+03	1.273338402345905678e+02	-1.930520658629499287e-01	-3.784642216677135407e-01	2.339063940799455395e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198541666666666742e+03	6.250000000000000000e-01	1.916666666666666741e+00	8.800916666666666060e+03	1.054083333333333258e+03	5.416666666666666297e-01	1.541666666666666741e+00	6.444833333333333030e+03	1.444583333333333428e+02	8.333333333333332871e-02	3.750000000000000000e-01	2.356083333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264899270580779103e+03	1.320970545353752801e+00	3.572883909529315893e+00	8.866106080855031905e+03	1.107967403851024756e+03	1.185817701405845970e+00	3.095671349914292936e+00	6.497844862477682909e+03	1.615828264320761036e+02	3.597187325296165583e-01	1.128464221667713652e+00	2.373102725867211575e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331256874494891463e+03	2.016941090707505602e+00	5.229101152391964824e+00	8.931295495043395931e+03	1.161851474368716481e+03	1.829968736145025421e+00	4.649676033161918909e+00	6.550856391622031879e+03	1.787073195308188929e+02	6.361041317258998573e-01	1.881928443335427081e+00	2.390122118401089665e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.740000000000000000e+02	1.065826458838442022e+03	-7.259424334001738366e-01	-1.363887682208479779e+00	8.670381502284721137e+03	9.463151922979501478e+02	-7.722082634518001587e-01	-1.268874620972691769e+00	6.338733412996947663e+03	1.102093471358477927e+02	-4.694374650592331721e-01	-9.138857955913137765e-01	2.321986495346163792e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.132184062752554382e+03	-1.546378833667536035e-01	2.347228255624267401e-01	8.735794917809027538e+03	1.000199262815641760e+03	-2.194374650592333942e-01	1.155626895136541155e-01	6.391908373165139892e+03	1.273338402345905678e+02	-1.930520658629499287e-01	-2.902762311289902031e-01	2.339055747673081896e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198541666666666742e+03	4.166666666666666852e-01	1.833333333333333259e+00	8.801208333333333940e+03	1.054083333333333258e+03	3.333333333333333148e-01	1.500000000000000000e+00	6.445083333333333030e+03	1.444583333333333428e+02	8.333333333333332871e-02	3.333333333333333148e-01	2.356125000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264899270580779103e+03	9.879712167000869183e-01	3.431943841104240001e+00	8.866621748857640341e+03	1.107967403851024756e+03	8.861041317258999683e-01	2.884437310486346107e+00	6.498258293501526168e+03	1.615828264320761036e+02	3.597187325296165583e-01	9.569428977956568882e-01	2.373194252326918104e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331256874494891463e+03	1.559275766733507318e+00	5.030554348875146076e+00	8.932035164381946743e+03	1.161851474368716481e+03	1.438874930118466677e+00	4.268874620972692213e+00	6.551433253669718397e+03	1.787073195308188929e+02	6.361041317258998573e-01	1.580552462257980295e+00	2.390263504653836208e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.750000000000000000e+02	1.065674299675602470e+03	-5.693466305166026142e-01	-1.523911044012960181e+00	8.670441269690238187e+03	9.461721789099850639e+02	-6.094757082487300970e-01	-1.427214948863463784e+00	6.338790499745269699e+03	1.102093471358477927e+02	-4.694374650592331721e-01	-9.138857955913137765e-01	2.321986495346163792e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.132087149837801235e+03	-7.633998192496793678e-02	1.338778113268532799e-01	8.735866468178452124e+03	1.000106922788325960e+03	-1.380711874576984188e-01	1.555919223493473780e-02	6.391978583205968789e+03	1.273338402345905678e+02	-1.930520658629499287e-01	-2.902762311289902031e-01	2.339055747673081896e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198500000000000000e+03	4.166666666666666852e-01	1.791666666666666741e+00	8.801291666666666060e+03	1.054041666666666742e+03	3.333333333333333148e-01	1.458333333333333259e+00	6.445166666666666970e+03	1.444583333333333428e+02	8.333333333333332871e-02	3.333333333333333148e-01	2.356125000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264912850162198765e+03	9.096733152583013071e-01	3.449455522006480201e+00	8.866716865154879997e+03	1.107976410545007639e+03	8.047378541243650485e-01	2.901107474431731781e+00	6.498354750127365151e+03	1.615828264320761036e+02	3.597187325296165583e-01	9.569428977956568882e-01	2.373194252326918104e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331325700324397530e+03	1.402679963849935874e+00	5.107244377346293440e+00	8.932142063643093934e+03	1.161911154423348307e+03	1.276142374915396838e+00	4.343881615530130524e+00	6.551542833588064241e+03	1.787073195308188929e+02	6.361041317258998573e-01	1.580552462257980295e+00	2.390263504653836208e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.760000000000000000e+02	1.065674299675602470e+03	-6.094757082487300970e-01	-1.071448281227239452e+00	8.670175791891077097e+03	9.461721789099850639e+02	-6.160254037844385966e-01	-1.194857324184879221e+00	6.338595856836608618e+03	1.102093471358477927e+02	-4.694374650592331721e-01	-6.160254037844385966e-01	2.321959347135848020e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.132087149837801235e+03	-1.380711874576983633e-01	2.767758593863802741e-01	8.735858729278872488e+03	1.000106922788325960e+03	-1.830127018922192983e-01	9.007133790756038927e-02	6.391964595084970824e+03	1.273338402345905678e+02	-1.930520658629499287e-01	-1.830127018922192983e-01	2.339083840234590753e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198500000000000000e+03	3.333333333333333148e-01	1.625000000000000000e+00	8.801541666666666060e+03	1.054041666666666742e+03	2.500000000000000000e-01	1.375000000000000000e+00	6.445333333333333030e+03	1.444583333333333428e+02	8.333333333333332871e-02	2.500000000000000000e-01	2.356208333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264912850162198765e+03	8.047378541243650485e-01	2.973224140613619504e+00	8.867224604054459633e+03	1.107976410545007639e+03	6.830127018922192983e-01	2.659928662092439389e+00	6.498702071581695236e+03	1.615828264320761036e+02	3.597187325296165583e-01	6.830127018922192983e-01	2.373332826432076217e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331325700324397530e+03	1.276142374915396616e+00	4.321448281227239008e+00	8.932907541442255024e+03	1.161911154423348307e+03	1.116025403784438597e+00	3.944857324184879221e+00	6.552070809830057442e+03	1.787073195308188929e+02	6.361041317258998573e-01	1.116025403784438597e+00	2.390457319530818950e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.770000000000000000e+02	1.065674299675602470e+03	-6.094757082487300970e-01	-1.071448281227239452e+00	8.670175791891077097e+03	9.461721789099850639e+02	-6.160254037844385966e-01	-1.194857324184879221e+00	6.338595856836608618e+03	1.102093471358477927e+02	-4.694374650592331721e-01	-6.160254037844385966e-01	2.321959347135848020e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.132087149837801235e+03	-1.380711874576983633e-01	2.767758593863802741e-01	8.735858729278872488e+03	1.000106922788325960e+03	-1.830127018922192983e-01	9.007133790756038927e-02	6.391964595084970824e+03	1.273338402345905678e+02	-1.930520658629499287e-01	-1.830127018922192983e-01	2.339083840234590753e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198500000000000000e+03	3.333333333333333148e-01	1.625000000000000000e+00	8.801541666666666060e+03	1.054041666666666742e+03	2.500000000000000000e-01	1.375000000000000000e+00	6.445333333333333030e+03	1.444583333333333428e+02	8.333333333333332871e-02	2.500000000000000000e-01	2.356208333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264912850162198765e+03	8.047378541243650485e-01	2.973224140613619504e+00	8.867224604054459633e+03	1.107976410545007639e+03	6.830127018922192983e-01	2.659928662092439389e+00	6.498702071581695236e+03	1.615828264320761036e+02	3.597187325296165583e-01	6.830127018922192983e-01	2.373332826432076217e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331325700324397530e+03	1.276142374915396616e+00	4.321448281227239008e+00	8.932907541442255024e+03	1.161911154423348307e+03	1.116025403784438597e+00	3.944857324184879221e+00	6.552070809830057442e+03	1.787073195308188929e+02	6.361041317258998573e-01	1.116025403784438597e+00	2.390457319530818950e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.780000000000000000e+02	1.065674299675602470e+03	-6.160254037844385966e-01	-9.735647121310948560e-01	8.669968084906531658e+03	9.461721789099850639e+02	-5.786893258332632684e-01	-1.122124726326706012e+00	6.338414364486485283e+03	1.102093471358477927e+02	-4.694374650592331721e-01	-6.160254037844385966e-01	2.321959347135848020e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.132087149837801235e+03	-1.830127018922192983e-01	2.840509772677859424e-01	8.735838209119932799e+03	1.000106922788325960e+03	-2.060113295832982916e-01	8.477097016998036416e-02	6.391957182243242642e+03	1.273338402345905678e+02	-1.930520658629499287e-01	-1.830127018922192983e-01	2.339083840234590753e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198500000000000000e+03	2.500000000000000000e-01	1.541666666666666741e+00	8.801708333333333940e+03	1.054041666666666742e+03	1.666666666666666574e-01	1.291666666666666741e+00	6.445500000000000000e+03	1.444583333333333428e+02	8.333333333333332871e-02	2.500000000000000000e-01	2.356208333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264912850162198765e+03	6.830127018922192983e-01	2.799282356065547539e+00	8.867578457546735081e+03	1.107976410545007639e+03	5.393446629166316342e-01	2.498562363163353339e+00	6.499042817756757358e+03	1.615828264320761036e+02	3.597187325296165583e-01	6.830127018922192983e-01	2.373332826432076217e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331325700324397530e+03	1.116025403784438597e+00	4.056898045464428115e+00	8.933448581760136221e+03	1.161911154423348307e+03	9.120226591665965277e-01	3.705458059660039716e+00	6.552585635513514717e+03	1.787073195308188929e+02	6.361041317258998573e-01	1.116025403784438597e+00	2.390457319530818950e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.790000000000000000e+02	1.065674299675602470e+03	-6.160254037844385966e-01	-5.984227510682360585e-01	8.670046725441667149e+03	9.461721789099850639e+02	-5.786893258332632684e-01	-8.257418583505538034e-01	6.338488390595730380e+03	1.102093471358477927e+02	-4.694374650592331721e-01	-6.160254037844385966e-01	2.321959347135848020e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.132087149837801235e+03	-1.830127018922192983e-01	3.257886244658819708e-01	8.736023362720834484e+03	1.000106922788325960e+03	-2.060113295832982916e-01	8.712907082472309828e-02	6.392140028631199129e+03	1.273338402345905678e+02	-1.930520658629499287e-01	-1.830127018922192983e-01	2.339083840234590753e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198500000000000000e+03	2.500000000000000000e-01	1.250000000000000000e+00	8.802000000000000000e+03	1.054041666666666742e+03	1.666666666666666574e-01	1.000000000000000000e+00	6.445791666666666970e+03	1.444583333333333428e+02	8.333333333333332871e-02	2.500000000000000000e-01	2.356208333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264912850162198765e+03	6.830127018922192983e-01	2.174211375534118140e+00	8.867976637279165516e+03	1.107976410545007639e+03	5.393446629166316342e-01	1.912870929175277013e+00	6.499443304702134810e+03	1.615828264320761036e+02	3.597187325296165583e-01	6.830127018922192983e-01	2.373332826432076217e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331325700324397530e+03	1.116025403784438597e+00	3.098422751068236281e+00	8.933953274558332851e+03	1.161911154423348307e+03	9.120226591665965277e-01	2.825741858350554025e+00	6.553094942737603560e+03	1.787073195308188929e+02	6.361041317258998573e-01	1.116025403784438597e+00	2.390457319530818950e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.800000000000000000e+02	1.065674299675602470e+03	-6.160254037844385966e-01	-2.057266185559425420e-01	8.669983267379302561e+03	9.461721789099850639e+02	-5.786893258332632684e-01	-4.876916288627267670e-01	6.338484260951730903e+03	1.102093471358477927e+02	-4.694374650592331721e-01	-6.038995287340801488e-01	2.321989964973748101e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.132087149837801235e+03	-1.830127018922192983e-01	4.596366907220287290e-01	8.736054133689651280e+03	1.000106922788325960e+03	-2.060113295832982916e-01	2.144875189019699313e-01	6.392179630475865451e+03	1.273338402345905678e+02	-1.930520658629499287e-01	-1.977830977003734170e-01	2.339119982486874051e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198500000000000000e+03	2.500000000000000000e-01	1.125000000000000000e+00	8.802125000000000000e+03	1.054041666666666742e+03	1.666666666666666574e-01	9.166666666666666297e-01	6.445875000000000000e+03	1.444583333333333428e+02	8.333333333333332871e-02	2.083333333333333426e-01	2.356250000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264912850162198765e+03	6.830127018922192983e-01	1.790363309277971382e+00	8.868195866310348720e+03	1.107976410545007639e+03	5.393446629166316342e-01	1.618845814431363328e+00	6.499570369524134549e+03	1.615828264320761036e+02	3.597187325296165583e-01	6.144497643670401299e-01	2.373380017513125949e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331325700324397530e+03	1.116025403784438597e+00	2.455726618555942764e+00	8.934266732620697439e+03	1.161911154423348307e+03	9.120226591665965277e-01	2.321024962196060137e+00	6.553265739048269097e+03	1.787073195308188929e+02	6.361041317258998573e-01	1.020566195400746778e+00	2.390510035026251899e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.810000000000000000e+02	1.065674299675602470e+03	-6.160254037844385966e-01	-3.097728950189044816e-01	8.669934653453741703e+03	9.461721789099850639e+02	-5.786893258332632684e-01	-5.410352085392203803e-01	6.338469606534245031e+03	1.102093471358477927e+02	-4.694374650592331721e-01	-6.038995287340801488e-01	2.321989964973748101e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.132087149837801235e+03	-1.830127018922192983e-01	3.659468858238811295e-01	8.736071493393537821e+03	1.000106922788325960e+03	-2.060113295832982916e-01	1.461490623970564950e-01	6.392213969933789485e+03	1.273338402345905678e+02	-1.930520658629499287e-01	-1.977830977003734170e-01	2.339119982486874051e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198500000000000000e+03	2.500000000000000000e-01	1.041666666666666741e+00	8.802208333333333940e+03	1.054041666666666742e+03	1.666666666666666574e-01	8.333333333333333703e-01	6.445958333333333030e+03	1.444583333333333428e+02	8.333333333333332871e-02	2.083333333333333426e-01	2.356250000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264912850162198765e+03	6.830127018922192983e-01	1.717386447509452463e+00	8.868345173273130058e+03	1.107976410545007639e+03	5.393446629166316342e-01	1.520517604269610246e+00	6.499702696732876575e+03	1.615828264320761036e+02	3.597187325296165583e-01	6.144497643670401299e-01	2.373380017513125949e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331325700324397530e+03	1.116025403784438597e+00	2.393106228352237963e+00	8.934482013212926176e+03	1.161911154423348307e+03	9.120226591665965277e-01	2.207701875205887010e+00	6.553447060132421029e+03	1.787073195308188929e+02	6.361041317258998573e-01	1.020566195400746778e+00	2.390510035026251899e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.820000000000000000e+02	1.065674299675602470e+03	-5.786893258332631573e-01	-6.368645426554977451e-01	8.669934653453741703e+03	9.461721789099850639e+02	-5.364378277661476790e-01	-7.895820296198483579e-01	6.338469606534245031e+03	1.102093471358477927e+02	-3.579859602760601667e-01	-6.160254037844385966e-01	2.321989964973748101e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.132087149837801235e+03	-2.060113295832982361e-01	2.440677286722511274e-01	8.736071493393537821e+03	1.000106922788325960e+03	-2.057189138830738395e-01	4.270898519007582106e-02	6.392213969933789485e+03	1.273338402345905678e+02	-1.581596468046967685e-01	-1.830127018922192983e-01	2.339119982486874051e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198500000000000000e+03	1.666666666666666574e-01	1.125000000000000000e+00	8.802208333333333940e+03	1.054041666666666742e+03	1.250000000000000000e-01	8.750000000000000000e-01	6.445958333333333030e+03	1.444583333333333428e+02	4.166666666666666435e-02	2.500000000000000000e-01	2.356250000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264912850162198765e+03	5.393446629166315232e-01	2.005932271327748762e+00	8.868345173273130058e+03	1.107976410545007639e+03	4.557189138830738395e-01	1.707291014809924068e+00	6.499702696732876575e+03	1.615828264320761036e+02	2.414929801380300833e-01	6.830127018922192983e-01	2.373380017513125949e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331325700324397530e+03	9.120226591665964166e-01	2.886864542655497523e+00	8.934482013212926176e+03	1.161911154423348307e+03	7.864378277661476790e-01	2.539582029619848136e+00	6.553447060132421029e+03	1.787073195308188929e+02	4.413192936093935370e-01	1.116025403784438597e+00	2.390510035026251899e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.830000000000000000e+02	1.065411580845206345e+03	-6.160254037844385966e-01	-5.330065045309282379e-01	8.669934653453741703e+03	9.459013642528163928e+02	-6.160254037844385966e-01	-7.895820296198483579e-01	6.338469606534245031e+03	1.102093471358477927e+02	0.000000000000000000e+00	-6.173926762196431106e-01	2.321989964973748101e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131893290422603286e+03	-1.830127018922192983e-01	3.168300810678692514e-01	8.736071493393537821e+03	9.999090154597415676e+02	-1.830127018922192983e-01	4.270898519007582106e-02	6.392213969933789485e+03	1.273338402345905678e+02	0.000000000000000000e+00	-1.628630047764881850e-01	2.339119982486874051e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198375000000000000e+03	2.500000000000000000e-01	1.166666666666666741e+00	8.802208333333333940e+03	1.053916666666666742e+03	2.500000000000000000e-01	8.750000000000000000e-01	6.445958333333333030e+03	1.444583333333333428e+02	0.000000000000000000e+00	2.916666666666666852e-01	2.356250000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264856709577396714e+03	6.830127018922192983e-01	2.016503252265464230e+00	8.868345173273130058e+03	1.107924317873591917e+03	6.830127018922192983e-01	1.707291014809924068e+00	6.499702696732876575e+03	1.615828264320761036e+02	0.000000000000000000e+00	7.461963381098215553e-01	2.373380017513125949e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331338419154793655e+03	1.116025403784438597e+00	2.866339837864261497e+00	8.934482013212926176e+03	1.161931969080517092e+03	1.116025403784438597e+00	2.539582029619848136e+00	6.553447060132421029e+03	1.787073195308188929e+02	0.000000000000000000e+00	1.200726009552976370e+00	2.390510035026251899e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.840000000000000000e+02	1.065331244795011571e+03	-5.786893258332631573e-01	-6.864916731037085107e-01	8.669865144370663984e+03	9.458081803928698719e+02	-5.786893258332631573e-01	-9.148542155126762054e-01	6.338469606534245031e+03	1.102093471358477927e+02	0.000000000000000000e+00	-6.160254037844385966e-01	2.321923662328005321e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131832289064172528e+03	-2.060113295832982361e-01	2.817541634481457447e-01	8.736057572185332901e+03	9.998415901964349359e+02	-2.060113295832982361e-01	4.257289224366189728e-02	6.392213969933789485e+03	1.273338402345905678e+02	0.000000000000000000e+00	-1.830127018922192983e-01	2.339107664497335918e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198333333333333258e+03	1.666666666666666574e-01	1.250000000000000000e+00	8.802250000000000000e+03	1.053875000000000000e+03	1.666666666666666574e-01	1.000000000000000000e+00	6.445958333333333030e+03	1.444583333333333428e+02	0.000000000000000000e+00	2.500000000000000000e-01	2.356291666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264834377602493987e+03	5.393446629166315232e-01	2.218245836551854033e+00	8.868442427814667099e+03	1.107908409803565064e+03	5.393446629166315232e-01	1.957427107756338103e+00	6.499702696732876575e+03	1.615828264320761036e+02	0.000000000000000000e+00	6.830127018922192983e-01	2.373475668835997112e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331335421871654944e+03	9.120226591665964166e-01	3.186491673103708511e+00	8.934634855629336016e+03	1.161941819607130128e+03	9.120226591665964166e-01	2.914854215512676205e+00	6.553447060132421029e+03	1.787073195308188929e+02	0.000000000000000000e+00	1.116025403784438597e+00	2.390659671005327709e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.850000000000000000e+02	1.065312371076881163e+03	-5.786893258332631573e-01	-4.083123951776999050e-01	8.669785718162876947e+03	9.458045305897028356e+02	-5.786893258332631573e-01	-6.329931618554520689e-01	6.338380299201307935e+03	1.102093471358477927e+02	0.000000000000000000e+00	-6.160254037844385966e-01	2.321923662328005321e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131802018871773953e+03	-2.060113295832982361e-01	4.208438024111500475e-01	8.736038692414771504e+03	9.998189319615180466e+02	-2.060113295832982361e-01	1.835034190722739655e-01	6.392190149600653967e+03	1.273338402345905678e+02	0.000000000000000000e+00	-1.830127018922192983e-01	2.339107664497335918e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198291666666666742e+03	1.666666666666666574e-01	1.250000000000000000e+00	8.802291666666666060e+03	1.053833333333333258e+03	1.666666666666666574e-01	1.000000000000000000e+00	6.446000000000000000e+03	1.444583333333333428e+02	0.000000000000000000e+00	2.500000000000000000e-01	2.356291666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264781314461559532e+03	5.393446629166315232e-01	2.079156197588849952e+00	8.868544640918560617e+03	1.107847734705148468e+03	5.393446629166315232e-01	1.816496580927726034e+00	6.499809850399346033e+03	1.615828264320761036e+02	0.000000000000000000e+00	6.830127018922192983e-01	2.373475668835997112e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331270962256452322e+03	9.120226591665964166e-01	2.908312395177699905e+00	8.934797615170455174e+03	1.161862136076963679e+03	9.120226591665964166e-01	2.632993161855452069e+00	6.553619700798692065e+03	1.787073195308188929e+02	0.000000000000000000e+00	1.116025403784438597e+00	2.390659671005327709e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.860000000000000000e+02	1.065312371076881163e+03	-4.694374650592331721e-01	-1.779326740456999012e-01	8.669705198225346976e+03	9.458045305897028356e+02	-4.694374650592331721e-01	-4.279326740456994571e-01	6.338289668747576798e+03	1.102093471358477927e+02	0.000000000000000000e+00	-6.160254037844385966e-01	2.321923662328005321e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131802018871773953e+03	-1.930520658629499287e-01	5.568669963104834197e-01	8.736019265779341367e+03	9.998189319615180466e+02	-1.930520658629499287e-01	3.068669963104836418e-01	6.392165667707122338e+03	1.273338402345905678e+02	0.000000000000000000e+00	-1.830127018922192983e-01	2.339107664497335918e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198291666666666742e+03	8.333333333333332871e-02	1.291666666666666741e+00	8.802333333333333940e+03	1.053833333333333258e+03	8.333333333333332871e-02	1.041666666666666741e+00	6.446041666666666970e+03	1.444583333333333428e+02	0.000000000000000000e+00	2.500000000000000000e-01	2.356291666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264781314461559532e+03	3.597187325296165583e-01	2.026466337022850173e+00	8.868647400887326512e+03	1.107847734705148468e+03	3.597187325296165583e-01	1.776466337022849729e+00	6.499917665626211601e+03	1.615828264320761036e+02	0.000000000000000000e+00	6.830127018922192983e-01	2.373475668835997112e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331270962256452322e+03	6.361041317258998573e-01	2.761266007379033383e+00	8.934961468441320903e+03	1.161862136076963679e+03	6.361041317258998573e-01	2.511266007379032938e+00	6.553793664585757142e+03	1.787073195308188929e+02	0.000000000000000000e+00	1.116025403784438597e+00	2.390659671005327709e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.870000000000000000e+02	1.065312371076881163e+03	-3.579859602760600557e-01	-1.779326740456999012e-01	8.669652466746098071e+03	9.458045305897028356e+02	-3.579859602760600557e-01	-4.279326740456994571e-01	6.338219350053978815e+03	1.102093471358477927e+02	0.000000000000000000e+00	-6.160254037844385966e-01	2.321923662328005321e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131802018871773953e+03	-1.581596468046967130e-01	5.568669963104834197e-01	8.736013733373049035e+03	9.998189319615180466e+02	-1.581596468046967130e-01	3.068669963104836418e-01	6.392151341693655922e+03	1.273338402345905678e+02	0.000000000000000000e+00	-1.830127018922192983e-01	2.339107664497335918e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198291666666666742e+03	4.166666666666666435e-02	1.291666666666666741e+00	8.802375000000000000e+03	1.053833333333333258e+03	4.166666666666666435e-02	1.041666666666666741e+00	6.446083333333333030e+03	1.444583333333333428e+02	0.000000000000000000e+00	2.500000000000000000e-01	2.356291666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264781314461559532e+03	2.414929801380300278e-01	2.026466337022850173e+00	8.868736266626950965e+03	1.107847734705148468e+03	2.414929801380300278e-01	1.776466337022849729e+00	6.500015324973010138e+03	1.615828264320761036e+02	0.000000000000000000e+00	6.830127018922192983e-01	2.373475668835997112e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331270962256452322e+03	4.413192936093934260e-01	2.761266007379033383e+00	8.935097533253901929e+03	1.161862136076963679e+03	4.413192936093934260e-01	2.511266007379032938e+00	6.553947316612687246e+03	1.787073195308188929e+02	0.000000000000000000e+00	1.116025403784438597e+00	2.390659671005327709e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.880000000000000000e+02	1.065292299959724005e+03	-4.694374650592331721e-01	-7.287565553229535809e-02	8.669570995972351739e+03	9.457994151442130715e+02	-4.694374650592331721e-01	-2.909944487358055998e-01	6.338127604198064546e+03	1.102093471358477927e+02	0.000000000000000000e+00	-6.160254037844385966e-01	2.321923662328005321e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131771149979862003e+03	-1.930520658629499287e-01	5.885621722338523210e-01	8.735993831319508899e+03	9.997955409054399070e+02	-1.930520658629499287e-01	3.545027756320972001e-01	6.392126302099031818e+03	1.273338402345905678e+02	0.000000000000000000e+00	-1.830127018922192983e-01	2.339107664497335918e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198250000000000000e+03	8.333333333333332871e-02	1.250000000000000000e+00	8.802416666666666060e+03	1.053791666666666742e+03	8.333333333333332871e-02	1.000000000000000000e+00	6.446125000000000000e+03	1.444583333333333428e+02	0.000000000000000000e+00	2.500000000000000000e-01	2.356291666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264728850020137997e+03	3.597187325296165583e-01	1.911437827766147679e+00	8.868839502013823221e+03	1.107787792427893464e+03	3.597187325296165583e-01	1.645497224367902689e+00	6.500123697900968182e+03	1.615828264320761036e+02	0.000000000000000000e+00	6.830127018922192983e-01	2.373475668835997112e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331207700040275995e+03	6.361041317258998573e-01	2.572875655532295358e+00	8.935262337360980382e+03	1.161783918189120413e+03	6.361041317258998573e-01	2.290994448735805378e+00	6.554122395801935454e+03	1.787073195308188929e+02	0.000000000000000000e+00	1.116025403784438597e+00	2.390659671005327709e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.890000000000000000e+02	1.065292299959724005e+03	-4.694374650592331721e-01	5.664375324289538938e-02	8.669636423535957874e+03	9.457994151442130715e+02	-4.694374650592331721e-01	-1.185706652766732594e-01	6.338208855977079111e+03	1.102093471358477927e+02	0.000000000000000000e+00	-6.160254037844385966e-01	2.321923662328005321e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131771149979862003e+03	-1.930520658629499287e-01	6.324885432881143243e-01	8.736047378434646816e+03	9.997955409054399070e+02	-1.930520658629499287e-01	4.198813340283300555e-01	6.392187761321873040e+03	1.273338402345905678e+02	0.000000000000000000e+00	-1.830127018922192983e-01	2.339107664497335918e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198250000000000000e+03	8.333333333333332871e-02	1.208333333333333259e+00	8.802458333333333940e+03	1.053791666666666742e+03	8.333333333333332871e-02	9.583333333333333703e-01	6.446166666666666970e+03	1.444583333333333428e+02	0.000000000000000000e+00	2.500000000000000000e-01	2.356291666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264728850020137997e+03	3.597187325296165583e-01	1.784178123378552083e+00	8.868869288232021063e+03	1.107787792427893464e+03	3.597187325296165583e-01	1.496785332638336685e+00	6.500145572011460899e+03	1.615828264320761036e+02	0.000000000000000000e+00	6.830127018922192983e-01	2.373475668835997112e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331207700040275995e+03	6.361041317258998573e-01	2.360022913423771129e+00	8.935280243130710005e+03	1.161783918189120413e+03	6.361041317258998573e-01	2.035237331943339889e+00	6.554124477356254829e+03	1.787073195308188929e+02	0.000000000000000000e+00	1.116025403784438597e+00	2.390659671005327709e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.900000000000000000e+02	1.065292299959724005e+03	-4.694374650592331721e-01	2.470288539289383634e-01	8.669586813218002135e+03	9.457994151442130715e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	6.338199106618410042e+03	1.102093471358477927e+02	0.000000000000000000e+00	-6.038995287340801488e-01	2.321949874778059893e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131771149979862003e+03	-1.930520658629499287e-01	6.860144269644692372e-01	8.736064239942334098e+03	9.997955409054399070e+02	-1.930520658629499287e-01	4.236600180750318412e-01	6.392203719975871536e+03	1.273338402345905678e+02	0.000000000000000000e+00	-1.977830977003734170e-01	2.339141604055696462e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198250000000000000e+03	8.333333333333332871e-02	1.125000000000000000e+00	8.802541666666666060e+03	1.053791666666666742e+03	8.333333333333332871e-02	9.166666666666666297e-01	6.446208333333333030e+03	1.444583333333333428e+02	0.000000000000000000e+00	2.083333333333333426e-01	2.356333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264728850020137997e+03	3.597187325296165583e-01	1.563985573035530763e+00	8.869019093390998023e+03	1.107787792427893464e+03	3.597187325296165583e-01	1.409673315258301418e+00	6.500212946690794524e+03	1.615828264320761036e+02	0.000000000000000000e+00	6.144497643670401299e-01	2.373525062610970508e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331207700040275995e+03	6.361041317258998573e-01	2.002971146071061526e+00	8.935496520115329986e+03	1.161783918189120413e+03	6.361041317258998573e-01	1.902679963849936318e+00	6.554217560048256018e+03	1.787073195308188929e+02	0.000000000000000000e+00	1.020566195400746778e+00	2.390716791888607077e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.910000000000000000e+02	1.065292299959724005e+03	-4.694374650592331721e-01	2.470288539289383634e-01	8.669586813218002135e+03	9.457994151442130715e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	6.338199106618410042e+03	1.102093471358477927e+02	0.000000000000000000e+00	-6.038995287340801488e-01	2.321949874778059893e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131771149979862003e+03	-1.930520658629499287e-01	6.860144269644692372e-01	8.736064239942334098e+03	9.997955409054399070e+02	-1.930520658629499287e-01	4.236600180750318412e-01	6.392203719975871536e+03	1.273338402345905678e+02	0.000000000000000000e+00	-1.977830977003734170e-01	2.339141604055696462e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198250000000000000e+03	8.333333333333332871e-02	1.125000000000000000e+00	8.802541666666666060e+03	1.053791666666666742e+03	8.333333333333332871e-02	9.166666666666666297e-01	6.446208333333333030e+03	1.444583333333333428e+02	0.000000000000000000e+00	2.083333333333333426e-01	2.356333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264728850020137997e+03	3.597187325296165583e-01	1.563985573035530763e+00	8.869019093390998023e+03	1.107787792427893464e+03	3.597187325296165583e-01	1.409673315258301418e+00	6.500212946690794524e+03	1.615828264320761036e+02	0.000000000000000000e+00	6.144497643670401299e-01	2.373525062610970508e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331207700040275995e+03	6.361041317258998573e-01	2.002971146071061526e+00	8.935496520115329986e+03	1.161783918189120413e+03	6.361041317258998573e-01	1.902679963849936318e+00	6.554217560048256018e+03	1.787073195308188929e+02	0.000000000000000000e+00	1.020566195400746778e+00	2.390716791888607077e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.920000000000000000e+02	1.065292299959724005e+03	-4.694374650592331721e-01	3.394875189019700423e-01	8.669568855835215800e+03	9.457994151442130715e+02	-4.694374650592331721e-01	8.797734083340358335e-02	6.338186040592494464e+03	1.102093471358477927e+02	0.000000000000000000e+00	-6.038995287340801488e-01	2.321949874778059893e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131771149979862003e+03	-1.930520658629499287e-01	6.905770927843184470e-01	8.736096927917607900e+03	9.997955409054399070e+02	-1.930520658629499287e-01	4.606553370833684768e-01	6.392238853629580262e+03	1.273338402345905678e+02	0.000000000000000000e+00	-1.977830977003734170e-01	2.339141604055696462e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198250000000000000e+03	8.333333333333332871e-02	1.041666666666666741e+00	8.802625000000000000e+03	1.053791666666666742e+03	8.333333333333332871e-02	8.333333333333333703e-01	6.446291666666666970e+03	1.444583333333333428e+02	0.000000000000000000e+00	2.083333333333333426e-01	2.356333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264728850020137997e+03	3.597187325296165583e-01	1.392756240549015034e+00	8.869153072082392100e+03	1.107787792427893464e+03	3.597187325296165583e-01	1.206011329583298153e+00	6.500344479703753677e+03	1.615828264320761036e+02	0.000000000000000000e+00	6.144497643670401299e-01	2.373525062610970508e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331207700040275995e+03	6.361041317258998573e-01	1.743845814431363550e+00	8.935681144164784200e+03	1.161783918189120413e+03	6.361041317258998573e-01	1.578689325833263268e+00	6.554397292740839475e+03	1.787073195308188929e+02	0.000000000000000000e+00	1.020566195400746778e+00	2.390716791888607077e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.930000000000000000e+02	1.065159565770177323e+03	-7.761423749153965046e-01	3.394875189019700423e-01	8.669568855835215800e+03	9.456782770732555718e+02	-7.761423749153965046e-01	8.797734083340358335e-02	6.338186040592494464e+03	1.102093471358477927e+02	0.000000000000000000e+00	-6.038995287340801488e-01	2.321949874778059893e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131663116218422147e+03	-3.047378541243649375e-01	6.905770927843184470e-01	8.736096927917607900e+03	9.996933052032943579e+02	-3.047378541243649375e-01	4.606553370833684768e-01	6.392238853629580262e+03	1.273338402345905678e+02	0.000000000000000000e+00	-1.977830977003734170e-01	2.339141604055696462e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198166666666666742e+03	1.666666666666666574e-01	1.041666666666666741e+00	8.802625000000000000e+03	1.053708333333333258e+03	1.666666666666666574e-01	8.333333333333333703e-01	6.446291666666666970e+03	1.444583333333333428e+02	0.000000000000000000e+00	2.083333333333333426e-01	2.356333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264670217114911338e+03	6.380711874576981968e-01	1.392756240549015034e+00	8.869153072082392100e+03	1.107723361463372157e+03	6.380711874576981968e-01	1.206011329583298153e+00	6.500344479703753677e+03	1.615828264320761036e+02	0.000000000000000000e+00	6.144497643670401299e-01	2.373525062610970508e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331173767563156161e+03	1.109475708248729875e+00	1.743845814431363550e+00	8.935681144164784200e+03	1.161738389593411057e+03	1.109475708248729875e+00	1.578689325833263268e+00	6.554397292740839475e+03	1.787073195308188929e+02	0.000000000000000000e+00	1.020566195400746778e+00	2.390716791888607077e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.940000000000000000e+02	1.065137140278394781e+03	-4.694374650592332832e-01	-5.927576673350754000e-02	8.669603763956889452e+03	9.456702675497414248e+02	-4.694374650592332832e-01	-3.239578808281797784e-01	6.338233406860881587e+03	1.102093471358477927e+02	0.000000000000000000e+00	-6.038995287340801488e-01	2.321949874778059893e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131631070139197391e+03	-1.930520658629499842e-01	5.120287832999128597e-01	8.736156048645110786e+03	9.996684671082041405e+02	-1.930520658629499842e-01	2.755210595859101108e-01	6.392304203430440793e+03	1.273338402345905678e+02	0.000000000000000000e+00	-1.977830977003734170e-01	2.339141604055696462e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198125000000000000e+03	8.333333333333332871e-02	1.083333333333333259e+00	8.802708333333333940e+03	1.053666666666666742e+03	8.333333333333332871e-02	8.750000000000000000e-01	6.446375000000000000e+03	1.444583333333333428e+02	0.000000000000000000e+00	2.083333333333333426e-01	2.356333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264618929860802609e+03	3.597187325296166138e-01	1.654637883366753659e+00	8.869260618021557093e+03	1.107664866225129344e+03	3.597187325296166138e-01	1.474478940414089889e+00	6.500445796569559207e+03	1.615828264320761036e+02	0.000000000000000000e+00	6.144497643670401299e-01	2.373525062610970508e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331112859721605219e+03	6.361041317258999683e-01	2.225942433400174281e+00	8.935812902709778427e+03	1.161663065783591946e+03	6.361041317258999683e-01	2.073957880828179778e+00	6.554516593139118413e+03	1.787073195308188929e+02	0.000000000000000000e+00	1.020566195400746778e+00	2.390716791888607077e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.950000000000000000e+02	1.064887265823288089e+03	-7.761423749153966156e-01	1.326073237803573335e-01	8.669636394938923331e+03	9.455448885298487767e+02	-5.364378277661476790e-01	-1.094757082487298749e-01	6.338277960549932686e+03	1.101242152783184878e+02	-3.579859602760600557e-01	-6.038995287340801488e-01	2.321949874778059893e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131443632911644045e+03	-3.047378541243649375e-01	5.871369952235120371e-01	8.736214030802795605e+03	9.995641109315910171e+02	-2.057189138830738395e-01	3.619288125423017477e-01	6.392368146941632403e+03	1.272704409724925654e+02	-1.581596468046967130e-01	-1.977830977003734170e-01	2.339141604055696462e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198000000000000000e+03	1.666666666666666574e-01	1.041666666666666741e+00	8.802791666666666060e+03	1.053583333333333258e+03	1.250000000000000000e-01	8.333333333333333703e-01	6.446458333333333030e+03	1.444166666666666572e+02	4.166666666666666435e-02	2.083333333333333426e-01	2.356333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264556367088355955e+03	6.380711874576983078e-01	1.496196338109821333e+00	8.869369302530536515e+03	1.107602555735075384e+03	4.557189138830738395e-01	1.304737854124365048e+00	6.500548519725033657e+03	1.615628923608407490e+02	2.414929801380300278e-01	6.144497643670401299e-01	2.373525062610970508e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331112734176711911e+03	1.109475708248729875e+00	1.950726009552976148e+00	8.935946938394408789e+03	1.161621778136817738e+03	7.864378277661476790e-01	1.776142374915396616e+00	6.554638706116733374e+03	1.787091180550148124e+02	4.413192936093934260e-01	1.020566195400746778e+00	2.390716791888607077e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.960000000000000000e+02	1.064887265823288089e+03	-7.761423749153966156e-01	1.326073237803573335e-01	8.669636394938923331e+03	9.455448885298487767e+02	-5.364378277661476790e-01	-1.094757082487298749e-01	6.338277960549932686e+03	1.101242152783184878e+02	-3.579859602760600557e-01	-6.038995287340801488e-01	2.321949874778059893e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131443632911644045e+03	-3.047378541243649375e-01	5.871369952235120371e-01	8.736214030802795605e+03	9.995641109315910171e+02	-2.057189138830738395e-01	3.619288125423017477e-01	6.392368146941632403e+03	1.272704409724925654e+02	-1.581596468046967130e-01	-1.977830977003734170e-01	2.339141604055696462e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198000000000000000e+03	1.666666666666666574e-01	1.041666666666666741e+00	8.802791666666666060e+03	1.053583333333333258e+03	1.250000000000000000e-01	8.333333333333333703e-01	6.446458333333333030e+03	1.444166666666666572e+02	4.166666666666666435e-02	2.083333333333333426e-01	2.356333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264556367088355955e+03	6.380711874576983078e-01	1.496196338109821333e+00	8.869369302530536515e+03	1.107602555735075384e+03	4.557189138830738395e-01	1.304737854124365048e+00	6.500548519725033657e+03	1.615628923608407490e+02	2.414929801380300278e-01	6.144497643670401299e-01	2.373525062610970508e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331112734176711911e+03	1.109475708248729875e+00	1.950726009552976148e+00	8.935946938394408789e+03	1.161621778136817738e+03	7.864378277661476790e-01	1.776142374915396616e+00	6.554638706116733374e+03	1.787091180550148124e+02	4.413192936093934260e-01	1.020566195400746778e+00	2.390716791888607077e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.970000000000000000e+02	1.064887265823288089e+03	-7.761423749153966156e-01	1.835034190722739655e-01	8.669697229205932672e+03	9.455448885298487767e+02	-5.364378277661476790e-01	-2.056619540074688945e-02	6.338353494431550644e+03	1.101242152783184878e+02	-3.579859602760600557e-01	-6.038995287340801488e-01	2.321949874778059893e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131443632911644045e+03	-3.047378541243649375e-01	5.917517095361369828e-01	8.736265281269634215e+03	9.995641109315910171e+02	-2.057189138830738395e-01	3.855502356329598701e-01	6.392426747215775322e+03	1.272704409724925654e+02	-1.581596468046967130e-01	-1.977830977003734170e-01	2.339141604055696462e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198000000000000000e+03	1.666666666666666574e-01	1.000000000000000000e+00	8.802833333333333940e+03	1.053583333333333258e+03	1.250000000000000000e-01	7.916666666666666297e-01	6.446500000000000000e+03	1.444166666666666572e+02	4.166666666666666435e-02	2.083333333333333426e-01	2.356333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264556367088355955e+03	6.380711874576983078e-01	1.408248290463863128e+00	8.869401385397033664e+03	1.107602555735075384e+03	4.557189138830738395e-01	1.197783097700373389e+00	6.500573252784224678e+03	1.615628923608407490e+02	2.414929801380300278e-01	6.144497643670401299e-01	2.373525062610970508e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331112734176711911e+03	1.109475708248729875e+00	1.816496580927726034e+00	8.935969437460735207e+03	1.161621778136817738e+03	7.864378277661476790e-01	1.603899528734080260e+00	6.554646505568449356e+03	1.787091180550148124e+02	4.413192936093934260e-01	1.020566195400746778e+00	2.390716791888607077e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.980000000000000000e+02	1.064887265823288089e+03	-5.364378277661476790e-01	3.394875189019700423e-01	8.669697229205932672e+03	9.455448885298487767e+02	-5.364378277661476790e-01	-2.056619540074688945e-02	6.338353494431550644e+03	1.101242152783184878e+02	0.000000000000000000e+00	-6.160254037844385966e-01	2.321949874778059893e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131443632911644045e+03	-2.057189138830738395e-01	6.905770927843184470e-01	8.736265281269634215e+03	9.995641109315910171e+02	-2.057189138830738395e-01	3.855502356329598701e-01	6.392426747215775322e+03	1.272704409724925654e+02	0.000000000000000000e+00	-1.830127018922192983e-01	2.339141604055696462e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.198000000000000000e+03	1.250000000000000000e-01	1.041666666666666741e+00	8.802833333333333940e+03	1.053583333333333258e+03	1.250000000000000000e-01	7.916666666666666297e-01	6.446500000000000000e+03	1.444166666666666572e+02	0.000000000000000000e+00	2.500000000000000000e-01	2.356333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264556367088355955e+03	4.557189138830738395e-01	1.392756240549015034e+00	8.869401385397033664e+03	1.107602555735075384e+03	4.557189138830738395e-01	1.197783097700373389e+00	6.500573252784224678e+03	1.615628923608407490e+02	0.000000000000000000e+00	6.830127018922192983e-01	2.373525062610970508e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331112734176711911e+03	7.864378277661476790e-01	1.743845814431363550e+00	8.935969437460735207e+03	1.161621778136817738e+03	7.864378277661476790e-01	1.603899528734080260e+00	6.554646505568449356e+03	1.787091180550148124e+02	0.000000000000000000e+00	1.116025403784438597e+00	2.390716791888607077e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.990000000000000000e+02	1.064772399182779736e+03	-5.364378277661476790e-01	2.840280794478797777e-01	8.669697229205932672e+03	9.455448885298487767e+02	-4.694374650592331721e-01	8.797734083340358335e-02	6.338353494431550644e+03	1.100344869966487948e+02	-3.579859602760600557e-01	-6.160254037844385966e-01	2.321949874778059893e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-2.057189138830738395e-01	6.836807063906065185e-01	8.736265281269634215e+03	9.995641109315910171e+02	-1.930520658629499287e-01	4.606553370833684768e-01	6.392426747215775322e+03	1.272047434983244045e+02	-1.581596468046967130e-01	-1.830127018922192983e-01	2.339141604055696462e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	1.250000000000000000e-01	1.083333333333333259e+00	8.802833333333333940e+03	1.053583333333333258e+03	8.333333333333332871e-02	8.333333333333333703e-01	6.446500000000000000e+03	1.443750000000000000e+02	4.166666666666666435e-02	2.500000000000000000e-01	2.356333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	4.557189138830738395e-01	1.482985960276060000e+00	8.869401385397033664e+03	1.107602555735075384e+03	3.597187325296165583e-01	1.206011329583298153e+00	6.500573252784224678e+03	1.615452565016755955e+02	2.414929801380300278e-01	6.830127018922192983e-01	2.373525062610970508e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	7.864378277661476790e-01	1.882638587218786741e+00	8.935969437460735207e+03	1.161621778136817738e+03	6.361041317258998573e-01	1.578689325833263268e+00	6.554646505568449356e+03	1.787155130033511909e+02	4.413192936093934260e-01	1.116025403784438597e+00	2.390716791888607077e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.000000000000000000e+02	1.064772399182779736e+03	-4.694374650592332832e-01	2.470288539289383634e-01	8.669697229205932672e+03	9.455448885298487767e+02	-3.579859602760600557e-01	-2.971146071061636640e-03	6.338353494431550644e+03	1.100344869966487948e+02	-3.579859602760600557e-01	-6.160254037844385966e-01	2.321949874778059893e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.930520658629499842e-01	6.860144269644692372e-01	8.736265281269634215e+03	9.995641109315910171e+02	-1.581596468046967130e-01	4.360144269644691817e-01	6.392426747215775322e+03	1.272047434983244045e+02	-1.581596468046967130e-01	-1.830127018922192983e-01	2.339141604055696462e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	8.333333333333332871e-02	1.125000000000000000e+00	8.802833333333333940e+03	1.053583333333333258e+03	4.166666666666666435e-02	8.750000000000000000e-01	6.446500000000000000e+03	1.443750000000000000e+02	4.166666666666666435e-02	2.500000000000000000e-01	2.356333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	3.597187325296166138e-01	1.563985573035530763e+00	8.869401385397033664e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.313985573035530763e+00	6.500573252784224678e+03	1.615452565016755955e+02	2.414929801380300278e-01	6.830127018922192983e-01	2.373525062610970508e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	6.361041317258999683e-01	2.002971146071061526e+00	8.935969437460735207e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.752971146071061526e+00	6.554646505568449356e+03	1.787155130033511909e+02	4.413192936093934260e-01	1.116025403784438597e+00	2.390716791888607077e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.010000000000000000e+02	1.064772399182779736e+03	-4.694374650592332832e-01	3.394875189019700423e-01	8.669760221502006971e+03	9.455448885298487767e+02	-3.579859602760600557e-01	8.797734083340358335e-02	6.338427561563668860e+03	1.100344869966487948e+02	-3.579859602760600557e-01	-6.038995287340801488e-01	2.322005379208764225e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.930520658629499842e-01	6.905770927843184470e-01	8.736338444084336516e+03	9.995641109315910171e+02	-1.581596468046967130e-01	4.606553370833684768e-01	6.392484614115167460e+03	1.272047434983244045e+02	-1.581596468046967130e-01	-1.977830977003734170e-01	2.339190189604382340e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	8.333333333333332871e-02	1.041666666666666741e+00	8.802916666666666060e+03	1.053583333333333258e+03	4.166666666666666435e-02	8.333333333333333703e-01	6.446541666666666970e+03	1.443750000000000000e+02	4.166666666666666435e-02	2.083333333333333426e-01	2.356375000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	3.597187325296166138e-01	1.392756240549015034e+00	8.869494889248995605e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.206011329583298153e+00	6.500598719218166480e+03	1.615452565016755955e+02	2.414929801380300278e-01	6.144497643670401299e-01	2.373559810395617660e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	6.361041317258999683e-01	1.743845814431363550e+00	8.936073111831325150e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.578689325833263268e+00	6.554655771769665080e+03	1.787155130033511909e+02	4.413192936093934260e-01	1.020566195400746778e+00	2.390744620791235775e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.020000000000000000e+02	1.064772399182779736e+03	-4.694374650592332832e-01	3.394875189019700423e-01	8.669760221502006971e+03	9.455448885298487767e+02	-3.579859602760600557e-01	8.797734083340358335e-02	6.338427561563668860e+03	1.100344869966487948e+02	-3.579859602760600557e-01	-6.038995287340801488e-01	2.322005379208764225e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.930520658629499842e-01	6.905770927843184470e-01	8.736338444084336516e+03	9.995641109315910171e+02	-1.581596468046967130e-01	4.606553370833684768e-01	6.392484614115167460e+03	1.272047434983244045e+02	-1.581596468046967130e-01	-1.977830977003734170e-01	2.339190189604382340e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	8.333333333333332871e-02	1.041666666666666741e+00	8.802916666666666060e+03	1.053583333333333258e+03	4.166666666666666435e-02	8.333333333333333703e-01	6.446541666666666970e+03	1.443750000000000000e+02	4.166666666666666435e-02	2.083333333333333426e-01	2.356375000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	3.597187325296166138e-01	1.392756240549015034e+00	8.869494889248995605e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.206011329583298153e+00	6.500598719218166480e+03	1.615452565016755955e+02	2.414929801380300278e-01	6.144497643670401299e-01	2.373559810395617660e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	6.361041317258999683e-01	1.743845814431363550e+00	8.936073111831325150e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.578689325833263268e+00	6.554655771769665080e+03	1.787155130033511909e+02	4.413192936093934260e-01	1.020566195400746778e+00	2.390744620791235775e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.030000000000000000e+02	1.064772399182779736e+03	-4.694374650592332832e-01	4.226497308103742689e-01	8.669729858941074781e+03	9.455448885298487767e+02	-3.579859602760600557e-01	8.797734083340358335e-02	6.338427561563668860e+03	1.100344869966487948e+02	-3.579859602760600557e-01	-5.786893258332631573e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.930520658629499842e-01	7.113248654051871345e-01	8.736344096137203451e+03	9.995641109315910171e+02	-1.581596468046967130e-01	4.606553370833684768e-01	6.392484614115167460e+03	1.272047434983244045e+02	-1.581596468046967130e-01	-2.060113295832982361e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	8.333333333333332871e-02	1.000000000000000000e+00	8.802958333333333940e+03	1.053583333333333258e+03	4.166666666666666435e-02	8.333333333333333703e-01	6.446541666666666970e+03	1.443750000000000000e+02	4.166666666666666435e-02	1.666666666666666574e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	3.597187325296166138e-01	1.288675134594812866e+00	8.869572570529464429e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.206011329583298153e+00	6.500598719218166480e+03	1.615452565016755955e+02	2.414929801380300278e-01	5.393446629166315232e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	6.361041317258999683e-01	1.577350269189625731e+00	8.936186807725593098e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.578689325833263268e+00	6.554655771769665080e+03	1.787155130033511909e+02	4.413192936093934260e-01	9.120226591665964166e-01	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.040000000000000000e+02	1.064772399182779736e+03	-4.694374650592332832e-01	4.226497308103742689e-01	8.669729858941074781e+03	9.455448885298487767e+02	-3.579859602760600557e-01	8.797734083340358335e-02	6.338427561563668860e+03	1.100344869966487948e+02	-3.579859602760600557e-01	-5.786893258332631573e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.930520658629499842e-01	7.113248654051871345e-01	8.736344096137203451e+03	9.995641109315910171e+02	-1.581596468046967130e-01	4.606553370833684768e-01	6.392484614115167460e+03	1.272047434983244045e+02	-1.581596468046967130e-01	-2.060113295832982361e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	8.333333333333332871e-02	1.000000000000000000e+00	8.802958333333333940e+03	1.053583333333333258e+03	4.166666666666666435e-02	8.333333333333333703e-01	6.446541666666666970e+03	1.443750000000000000e+02	4.166666666666666435e-02	1.666666666666666574e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	3.597187325296166138e-01	1.288675134594812866e+00	8.869572570529464429e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.206011329583298153e+00	6.500598719218166480e+03	1.615452565016755955e+02	2.414929801380300278e-01	5.393446629166315232e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	6.361041317258999683e-01	1.577350269189625731e+00	8.936186807725593098e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.578689325833263268e+00	6.554655771769665080e+03	1.787155130033511909e+02	4.413192936093934260e-01	9.120226591665964166e-01	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.050000000000000000e+02	1.064772399182779736e+03	-4.694374650592332832e-01	4.226497308103742689e-01	8.669729858941074781e+03	9.455448885298487767e+02	-3.579859602760600557e-01	8.797734083340358335e-02	6.338427561563668860e+03	1.100344869966487948e+02	-3.579859602760600557e-01	-5.786893258332631573e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.930520658629499842e-01	7.113248654051871345e-01	8.736344096137203451e+03	9.995641109315910171e+02	-1.581596468046967130e-01	4.606553370833684768e-01	6.392484614115167460e+03	1.272047434983244045e+02	-1.581596468046967130e-01	-2.060113295832982361e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	8.333333333333332871e-02	1.000000000000000000e+00	8.802958333333333940e+03	1.053583333333333258e+03	4.166666666666666435e-02	8.333333333333333703e-01	6.446541666666666970e+03	1.443750000000000000e+02	4.166666666666666435e-02	1.666666666666666574e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	3.597187325296166138e-01	1.288675134594812866e+00	8.869572570529464429e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.206011329583298153e+00	6.500598719218166480e+03	1.615452565016755955e+02	2.414929801380300278e-01	5.393446629166315232e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	6.361041317258999683e-01	1.577350269189625731e+00	8.936186807725593098e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.578689325833263268e+00	6.554655771769665080e+03	1.787155130033511909e+02	4.413192936093934260e-01	9.120226591665964166e-01	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.060000000000000000e+02	1.064772399182779736e+03	-4.694374650592332832e-01	2.561541855686367830e-01	8.669698337094643648e+03	9.455448885298487767e+02	-3.579859602760600557e-01	-2.056619540074688945e-02	6.338393813405466062e+03	1.100344869966487948e+02	-3.579859602760600557e-01	-5.786893258332631573e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.930520658629499842e-01	6.072437594509850767e-01	8.736349168547321824e+03	9.995641109315910171e+02	-1.581596468046967130e-01	3.855502356329598701e-01	6.392488573369400001e+03	1.272047434983244045e+02	-1.581596468046967130e-01	-2.060113295832982361e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	8.333333333333332871e-02	9.583333333333333703e-01	8.803000000000000000e+03	1.053583333333333258e+03	4.166666666666666435e-02	7.916666666666666297e-01	6.446583333333333030e+03	1.443750000000000000e+02	4.166666666666666435e-02	1.666666666666666574e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	3.597187325296166138e-01	1.309422907215681775e+00	8.869650831452678176e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.197783097700373389e+00	6.500678093297266059e+03	1.615452565016755955e+02	2.414929801380300278e-01	5.393446629166315232e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	6.361041317258999683e-01	1.660512481098030069e+00	8.936301662905356352e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.603899528734080260e+00	6.554772853261199998e+03	1.787155130033511909e+02	4.413192936093934260e-01	9.120226591665964166e-01	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.070000000000000000e+02	1.064772399182779736e+03	-4.694374650592332832e-01	2.561541855686367830e-01	8.669698337094643648e+03	9.455448885298487767e+02	-3.579859602760600557e-01	-2.056619540074688945e-02	6.338393813405466062e+03	1.100344869966487948e+02	-3.579859602760600557e-01	-5.786893258332631573e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.930520658629499842e-01	6.072437594509850767e-01	8.736349168547321824e+03	9.995641109315910171e+02	-1.581596468046967130e-01	3.855502356329598701e-01	6.392488573369400001e+03	1.272047434983244045e+02	-1.581596468046967130e-01	-2.060113295832982361e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	8.333333333333332871e-02	9.583333333333333703e-01	8.803000000000000000e+03	1.053583333333333258e+03	4.166666666666666435e-02	7.916666666666666297e-01	6.446583333333333030e+03	1.443750000000000000e+02	4.166666666666666435e-02	1.666666666666666574e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	3.597187325296166138e-01	1.309422907215681775e+00	8.869650831452678176e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.197783097700373389e+00	6.500678093297266059e+03	1.615452565016755955e+02	2.414929801380300278e-01	5.393446629166315232e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	6.361041317258999683e-01	1.660512481098030069e+00	8.936301662905356352e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.603899528734080260e+00	6.554772853261199998e+03	1.787155130033511909e+02	4.413192936093934260e-01	9.120226591665964166e-01	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.080000000000000000e+02	1.064772399182779736e+03	-4.694374650592332832e-01	2.561541855686367830e-01	8.669698337094643648e+03	9.455448885298487767e+02	-3.579859602760600557e-01	-2.056619540074688945e-02	6.338393813405466062e+03	1.100344869966487948e+02	-3.579859602760600557e-01	-5.786893258332631573e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.930520658629499842e-01	6.072437594509850767e-01	8.736349168547321824e+03	9.995641109315910171e+02	-1.581596468046967130e-01	3.855502356329598701e-01	6.392488573369400001e+03	1.272047434983244045e+02	-1.581596468046967130e-01	-2.060113295832982361e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	8.333333333333332871e-02	9.583333333333333703e-01	8.803000000000000000e+03	1.053583333333333258e+03	4.166666666666666435e-02	7.916666666666666297e-01	6.446583333333333030e+03	1.443750000000000000e+02	4.166666666666666435e-02	1.666666666666666574e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	3.597187325296166138e-01	1.309422907215681775e+00	8.869650831452678176e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.197783097700373389e+00	6.500678093297266059e+03	1.615452565016755955e+02	2.414929801380300278e-01	5.393446629166315232e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	6.361041317258999683e-01	1.660512481098030069e+00	8.936301662905356352e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.603899528734080260e+00	6.554772853261199998e+03	1.787155130033511909e+02	4.413192936093934260e-01	9.120226591665964166e-01	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.090000000000000000e+02	1.064772399182779736e+03	-4.694374650592332832e-01	2.561541855686367830e-01	8.669698337094643648e+03	9.455448885298487767e+02	-3.579859602760600557e-01	-2.056619540074688945e-02	6.338393813405466062e+03	1.100344869966487948e+02	-3.579859602760600557e-01	-5.786893258332631573e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.930520658629499842e-01	6.072437594509850767e-01	8.736349168547321824e+03	9.995641109315910171e+02	-1.581596468046967130e-01	3.855502356329598701e-01	6.392488573369400001e+03	1.272047434983244045e+02	-1.581596468046967130e-01	-2.060113295832982361e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	8.333333333333332871e-02	9.583333333333333703e-01	8.803000000000000000e+03	1.053583333333333258e+03	4.166666666666666435e-02	7.916666666666666297e-01	6.446583333333333030e+03	1.443750000000000000e+02	4.166666666666666435e-02	1.666666666666666574e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	3.597187325296166138e-01	1.309422907215681775e+00	8.869650831452678176e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.197783097700373389e+00	6.500678093297266059e+03	1.615452565016755955e+02	2.414929801380300278e-01	5.393446629166315232e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	6.361041317258999683e-01	1.660512481098030069e+00	8.936301662905356352e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.603899528734080260e+00	6.554772853261199998e+03	1.787155130033511909e+02	4.413192936093934260e-01	9.120226591665964166e-01	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.100000000000000000e+02	1.064772399182779736e+03	-4.694374650592332832e-01	2.561541855686367830e-01	8.669698337094643648e+03	9.455448885298487767e+02	-3.579859602760600557e-01	-2.056619540074688945e-02	6.338393813405466062e+03	1.100344869966487948e+02	-3.579859602760600557e-01	-5.786893258332631573e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.930520658629499842e-01	6.072437594509850767e-01	8.736349168547321824e+03	9.995641109315910171e+02	-1.581596468046967130e-01	3.855502356329598701e-01	6.392488573369400001e+03	1.272047434983244045e+02	-1.581596468046967130e-01	-2.060113295832982361e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	8.333333333333332871e-02	9.583333333333333703e-01	8.803000000000000000e+03	1.053583333333333258e+03	4.166666666666666435e-02	7.916666666666666297e-01	6.446583333333333030e+03	1.443750000000000000e+02	4.166666666666666435e-02	1.666666666666666574e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	3.597187325296166138e-01	1.309422907215681775e+00	8.869650831452678176e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.197783097700373389e+00	6.500678093297266059e+03	1.615452565016755955e+02	2.414929801380300278e-01	5.393446629166315232e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	6.361041317258999683e-01	1.660512481098030069e+00	8.936301662905356352e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.603899528734080260e+00	6.554772853261199998e+03	1.787155130033511909e+02	4.413192936093934260e-01	9.120226591665964166e-01	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.110000000000000000e+02	1.064772399182779736e+03	-4.694374650592332832e-01	2.561541855686367830e-01	8.669698337094643648e+03	9.455448885298487767e+02	-3.579859602760600557e-01	-2.056619540074688945e-02	6.338393813405466062e+03	1.100344869966487948e+02	-3.579859602760600557e-01	-5.786893258332631573e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.930520658629499842e-01	6.072437594509850767e-01	8.736349168547321824e+03	9.995641109315910171e+02	-1.581596468046967130e-01	3.855502356329598701e-01	6.392488573369400001e+03	1.272047434983244045e+02	-1.581596468046967130e-01	-2.060113295832982361e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	8.333333333333332871e-02	9.583333333333333703e-01	8.803000000000000000e+03	1.053583333333333258e+03	4.166666666666666435e-02	7.916666666666666297e-01	6.446583333333333030e+03	1.443750000000000000e+02	4.166666666666666435e-02	1.666666666666666574e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	3.597187325296166138e-01	1.309422907215681775e+00	8.869650831452678176e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.197783097700373389e+00	6.500678093297266059e+03	1.615452565016755955e+02	2.414929801380300278e-01	5.393446629166315232e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	6.361041317258999683e-01	1.660512481098030069e+00	8.936301662905356352e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.603899528734080260e+00	6.554772853261199998e+03	1.787155130033511909e+02	4.413192936093934260e-01	9.120226591665964166e-01	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.120000000000000000e+02	1.064772399182779736e+03	-4.694374650592332832e-01	2.561541855686367830e-01	8.669698337094643648e+03	9.455448885298487767e+02	-3.579859602760600557e-01	-2.056619540074688945e-02	6.338393813405466062e+03	1.100344869966487948e+02	-3.579859602760600557e-01	-5.786893258332631573e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.930520658629499842e-01	6.072437594509850767e-01	8.736349168547321824e+03	9.995641109315910171e+02	-1.581596468046967130e-01	3.855502356329598701e-01	6.392488573369400001e+03	1.272047434983244045e+02	-1.581596468046967130e-01	-2.060113295832982361e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	8.333333333333332871e-02	9.583333333333333703e-01	8.803000000000000000e+03	1.053583333333333258e+03	4.166666666666666435e-02	7.916666666666666297e-01	6.446583333333333030e+03	1.443750000000000000e+02	4.166666666666666435e-02	1.666666666666666574e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	3.597187325296166138e-01	1.309422907215681775e+00	8.869650831452678176e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.197783097700373389e+00	6.500678093297266059e+03	1.615452565016755955e+02	2.414929801380300278e-01	5.393446629166315232e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	6.361041317258999683e-01	1.660512481098030069e+00	8.936301662905356352e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.603899528734080260e+00	6.554772853261199998e+03	1.787155130033511909e+02	4.413192936093934260e-01	9.120226591665964166e-01	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.130000000000000000e+02	1.064772399182779736e+03	-4.694374650592332832e-01	2.561541855686367830e-01	8.669698337094643648e+03	9.455448885298487767e+02	-3.579859602760600557e-01	-2.056619540074688945e-02	6.338393813405466062e+03	1.100344869966487948e+02	-3.579859602760600557e-01	-5.786893258332631573e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.930520658629499842e-01	6.072437594509850767e-01	8.736349168547321824e+03	9.995641109315910171e+02	-1.581596468046967130e-01	3.855502356329598701e-01	6.392488573369400001e+03	1.272047434983244045e+02	-1.581596468046967130e-01	-2.060113295832982361e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	8.333333333333332871e-02	9.583333333333333703e-01	8.803000000000000000e+03	1.053583333333333258e+03	4.166666666666666435e-02	7.916666666666666297e-01	6.446583333333333030e+03	1.443750000000000000e+02	4.166666666666666435e-02	1.666666666666666574e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	3.597187325296166138e-01	1.309422907215681775e+00	8.869650831452678176e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.197783097700373389e+00	6.500678093297266059e+03	1.615452565016755955e+02	2.414929801380300278e-01	5.393446629166315232e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	6.361041317258999683e-01	1.660512481098030069e+00	8.936301662905356352e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.603899528734080260e+00	6.554772853261199998e+03	1.787155130033511909e+02	4.413192936093934260e-01	9.120226591665964166e-01	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.140000000000000000e+02	1.064772399182779736e+03	-4.694374650592332832e-01	2.561541855686367830e-01	8.669698337094643648e+03	9.455448885298487767e+02	-3.579859602760600557e-01	-2.056619540074688945e-02	6.338393813405466062e+03	1.100344869966487948e+02	-3.579859602760600557e-01	-5.786893258332631573e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.930520658629499842e-01	6.072437594509850767e-01	8.736349168547321824e+03	9.995641109315910171e+02	-1.581596468046967130e-01	3.855502356329598701e-01	6.392488573369400001e+03	1.272047434983244045e+02	-1.581596468046967130e-01	-2.060113295832982361e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	8.333333333333332871e-02	9.583333333333333703e-01	8.803000000000000000e+03	1.053583333333333258e+03	4.166666666666666435e-02	7.916666666666666297e-01	6.446583333333333030e+03	1.443750000000000000e+02	4.166666666666666435e-02	1.666666666666666574e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	3.597187325296166138e-01	1.309422907215681775e+00	8.869650831452678176e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.197783097700373389e+00	6.500678093297266059e+03	1.615452565016755955e+02	2.414929801380300278e-01	5.393446629166315232e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	6.361041317258999683e-01	1.660512481098030069e+00	8.936301662905356352e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.603899528734080260e+00	6.554772853261199998e+03	1.787155130033511909e+02	4.413192936093934260e-01	9.120226591665964166e-01	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.150000000000000000e+02	1.064772399182779736e+03	-4.694374650592332832e-01	2.561541855686367830e-01	8.669698337094643648e+03	9.455448885298487767e+02	-3.579859602760600557e-01	-2.056619540074688945e-02	6.338393813405466062e+03	1.100344869966487948e+02	-3.579859602760600557e-01	-5.786893258332631573e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.930520658629499842e-01	6.072437594509850767e-01	8.736349168547321824e+03	9.995641109315910171e+02	-1.581596468046967130e-01	3.855502356329598701e-01	6.392488573369400001e+03	1.272047434983244045e+02	-1.581596468046967130e-01	-2.060113295832982361e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	8.333333333333332871e-02	9.583333333333333703e-01	8.803000000000000000e+03	1.053583333333333258e+03	4.166666666666666435e-02	7.916666666666666297e-01	6.446583333333333030e+03	1.443750000000000000e+02	4.166666666666666435e-02	1.666666666666666574e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	3.597187325296166138e-01	1.309422907215681775e+00	8.869650831452678176e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.197783097700373389e+00	6.500678093297266059e+03	1.615452565016755955e+02	2.414929801380300278e-01	5.393446629166315232e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	6.361041317258999683e-01	1.660512481098030069e+00	8.936301662905356352e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.603899528734080260e+00	6.554772853261199998e+03	1.787155130033511909e+02	4.413192936093934260e-01	9.120226591665964166e-01	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.160000000000000000e+02	1.064772399182779736e+03	-3.579859602760600557e-01	4.226497308103742689e-01	8.669698337094643648e+03	9.455448885298487767e+02	-3.579859602760600557e-01	-2.056619540074688945e-02	6.338393813405466062e+03	1.100344869966487948e+02	0.000000000000000000e+00	-6.038995287340801488e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.581596468046967130e-01	7.113248654051871345e-01	8.736349168547321824e+03	9.995641109315910171e+02	-1.581596468046967130e-01	3.855502356329598701e-01	6.392488573369400001e+03	1.272047434983244045e+02	0.000000000000000000e+00	-1.977830977003734170e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	4.166666666666666435e-02	1.000000000000000000e+00	8.803000000000000000e+03	1.053583333333333258e+03	4.166666666666666435e-02	7.916666666666666297e-01	6.446583333333333030e+03	1.443750000000000000e+02	0.000000000000000000e+00	2.083333333333333426e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	2.414929801380300278e-01	1.288675134594812866e+00	8.869650831452678176e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.197783097700373389e+00	6.500678093297266059e+03	1.615452565016755955e+02	0.000000000000000000e+00	6.144497643670401299e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	4.413192936093934260e-01	1.577350269189625731e+00	8.936301662905356352e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.603899528734080260e+00	6.554772853261199998e+03	1.787155130033511909e+02	0.000000000000000000e+00	1.020566195400746778e+00	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.170000000000000000e+02	1.064772399182779736e+03	-3.579859602760600557e-01	4.226497308103742689e-01	8.669698337094643648e+03	9.455448885298487767e+02	-3.579859602760600557e-01	-2.056619540074688945e-02	6.338393813405466062e+03	1.100344869966487948e+02	0.000000000000000000e+00	-6.038995287340801488e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.581596468046967130e-01	7.113248654051871345e-01	8.736349168547321824e+03	9.995641109315910171e+02	-1.581596468046967130e-01	3.855502356329598701e-01	6.392488573369400001e+03	1.272047434983244045e+02	0.000000000000000000e+00	-1.977830977003734170e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	4.166666666666666435e-02	1.000000000000000000e+00	8.803000000000000000e+03	1.053583333333333258e+03	4.166666666666666435e-02	7.916666666666666297e-01	6.446583333333333030e+03	1.443750000000000000e+02	0.000000000000000000e+00	2.083333333333333426e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	2.414929801380300278e-01	1.288675134594812866e+00	8.869650831452678176e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.197783097700373389e+00	6.500678093297266059e+03	1.615452565016755955e+02	0.000000000000000000e+00	6.144497643670401299e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	4.413192936093934260e-01	1.577350269189625731e+00	8.936301662905356352e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.603899528734080260e+00	6.554772853261199998e+03	1.787155130033511909e+02	0.000000000000000000e+00	1.020566195400746778e+00	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.180000000000000000e+02	1.064772399182779736e+03	-3.579859602760600557e-01	4.226497308103742689e-01	8.669698337094643648e+03	9.455448885298487767e+02	-3.579859602760600557e-01	-2.056619540074688945e-02	6.338393813405466062e+03	1.100344869966487948e+02	0.000000000000000000e+00	-6.038995287340801488e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.581596468046967130e-01	7.113248654051871345e-01	8.736349168547321824e+03	9.995641109315910171e+02	-1.581596468046967130e-01	3.855502356329598701e-01	6.392488573369400001e+03	1.272047434983244045e+02	0.000000000000000000e+00	-1.977830977003734170e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	4.166666666666666435e-02	1.000000000000000000e+00	8.803000000000000000e+03	1.053583333333333258e+03	4.166666666666666435e-02	7.916666666666666297e-01	6.446583333333333030e+03	1.443750000000000000e+02	0.000000000000000000e+00	2.083333333333333426e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	2.414929801380300278e-01	1.288675134594812866e+00	8.869650831452678176e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.197783097700373389e+00	6.500678093297266059e+03	1.615452565016755955e+02	0.000000000000000000e+00	6.144497643670401299e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	4.413192936093934260e-01	1.577350269189625731e+00	8.936301662905356352e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.603899528734080260e+00	6.554772853261199998e+03	1.787155130033511909e+02	0.000000000000000000e+00	1.020566195400746778e+00	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.190000000000000000e+02	1.064772399182779736e+03	-3.579859602760600557e-01	4.226497308103742689e-01	8.669698337094643648e+03	9.455448885298487767e+02	-3.579859602760600557e-01	-2.056619540074688945e-02	6.338393813405466062e+03	1.100344869966487948e+02	0.000000000000000000e+00	-6.038995287340801488e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.581596468046967130e-01	7.113248654051871345e-01	8.736349168547321824e+03	9.995641109315910171e+02	-1.581596468046967130e-01	3.855502356329598701e-01	6.392488573369400001e+03	1.272047434983244045e+02	0.000000000000000000e+00	-1.977830977003734170e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	4.166666666666666435e-02	1.000000000000000000e+00	8.803000000000000000e+03	1.053583333333333258e+03	4.166666666666666435e-02	7.916666666666666297e-01	6.446583333333333030e+03	1.443750000000000000e+02	0.000000000000000000e+00	2.083333333333333426e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	2.414929801380300278e-01	1.288675134594812866e+00	8.869650831452678176e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.197783097700373389e+00	6.500678093297266059e+03	1.615452565016755955e+02	0.000000000000000000e+00	6.144497643670401299e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	4.413192936093934260e-01	1.577350269189625731e+00	8.936301662905356352e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.603899528734080260e+00	6.554772853261199998e+03	1.787155130033511909e+02	0.000000000000000000e+00	1.020566195400746778e+00	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.200000000000000000e+02	1.064772399182779736e+03	-3.579859602760600557e-01	4.226497308103742689e-01	8.669698337094643648e+03	9.455448885298487767e+02	-3.579859602760600557e-01	-2.056619540074688945e-02	6.338393813405466062e+03	1.100344869966487948e+02	0.000000000000000000e+00	-6.038995287340801488e-01	2.322002925870938270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.131365366258056611e+03	-1.581596468046967130e-01	7.113248654051871345e-01	8.736349168547321824e+03	9.995641109315910171e+02	-1.581596468046967130e-01	3.855502356329598701e-01	6.392488573369400001e+03	1.272047434983244045e+02	0.000000000000000000e+00	-1.977830977003734170e-01	2.339209796268802620e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.197958333333333258e+03	4.166666666666666435e-02	1.000000000000000000e+00	8.803000000000000000e+03	1.053583333333333258e+03	4.166666666666666435e-02	7.916666666666666297e-01	6.446583333333333030e+03	1.443750000000000000e+02	0.000000000000000000e+00	2.083333333333333426e-01	2.356416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.264551300408609904e+03	2.414929801380300278e-01	1.288675134594812866e+00	8.869650831452678176e+03	1.107602555735075384e+03	2.414929801380300278e-01	1.197783097700373389e+00	6.500678093297266059e+03	1.615452565016755955e+02	0.000000000000000000e+00	6.144497643670401299e-01	2.373623537064530410e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.331144267483886779e+03	4.413192936093934260e-01	1.577350269189625731e+00	8.936301662905356352e+03	1.161621778136817738e+03	4.413192936093934260e-01	1.603899528734080260e+00	6.554772853261199998e+03	1.787155130033511909e+02	0.000000000000000000e+00	1.020566195400746778e+00	2.390830407462394760e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02


==> data/nosuper.tsv <==
t	nssS	nssE	nssI	nssR	nssG	nssP1	nssP2	nssP3	nssP4	nssP5	nssP6	nssP7	nssP8	nssP9	nssP10	nsS	nsE	nsI	nsR	nsG	nsP1	nsP2	nsP3	nsP4	nsP5	nsP6	nsP7	nsP8	nsP9	nsP10	S	E	I	R	G	P1	P2	P3	P4	P5	P6	P7	P8	P9	P10	sS	sE	sI	sR	sG	sP1	sP2	sP3	sP4	sP5	sP6	sP7	sP8	sP9	sP10	ssS	ssE	ssI	ssR	ssG	ssP1	ssP2	ssP3	ssP4	ssP5	ssP6	ssP7	ssP8	ssP9	ssP10
0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	9.935702459918573368e+03	8.898583281208294338e-01	3.846677704315283108e+01	2.212569501420927232e+00	0.000000000000000000e+00	-4.966354028116922725e-01	-7.669410907075053796e-01	-5.755745987941007780e-01	-8.299687361450258649e-01	-1.160638457667150014e+00	-1.066863366288507198e+00	-9.887430609197569442e-01	-1.288330662391448111e+00	-7.335837681435938284e-01	-7.335837681435940505e-01	9.938955396625953654e+03	3.924095830727081236e+00	4.098338852157641554e+01	4.772951417377130134e+00	0.000000000000000000e+00	1.475156319274871786e-01	-7.097054535375268980e-02	1.497127006029496110e-01	-1.858177014058462473e-01	-2.261525621669082664e-01	-9.593168314425359888e-02	-1.818715304598784721e-01	-2.483319978623906854e-01	2.904144926153640061e-02	2.904144926153628958e-02	9.942208333333333940e+03	6.958333333333333037e+00	4.350000000000000000e+01	7.333333333333333037e+00	0.000000000000000000e+00	7.916666666666666297e-01	6.250000000000000000e-01	8.750000000000000000e-01	4.583333333333333148e-01	7.083333333333333703e-01	8.750000000000000000e-01	6.250000000000000000e-01	7.916666666666666297e-01	7.916666666666666297e-01	7.916666666666666297e-01	9.945461270040714226e+03	9.992570835939584839e+00	4.601661147842358446e+01	9.893715249289535052e+00	0.000000000000000000e+00	1.435817701405845970e+00	1.320970545353752801e+00	1.600287299397050500e+00	1.102484368072512932e+00	1.642819228833575007e+00	1.845931683144253599e+00	1.431871530459878361e+00	1.831665331195723834e+00	1.554291884071796748e+00	1.554291884071796970e+00	9.948714206748094512e+03	1.302680833854583753e+01	4.853322295684716892e+01	1.245409716524573795e+01	0.000000000000000000e+00	2.079968736145025421e+00	2.016941090707505602e+00	2.325574598794101000e+00	1.746635402811692384e+00	2.577305124333816533e+00	2.816863366288507198e+00	2.238743060919756722e+00	2.871663995724781149e+00	2.316917101476926977e+00	2.316917101476927421e+00
2.000000000000000000e+00	9.927252976714269607e+03	4.954496776074949871e+00	3.175354690230243904e+01	7.308839266063768214e+00	0.000000000000000000e+00	-6.644490990509168693e-01	-4.279326740456996792e-01	-7.235647121310948560e-01	-9.008742968572032161e-01	-8.777498602369335767e-01	-9.932708056233845451e-01	-6.395200834860008676e-01	-1.260036629760172611e+00	-3.713733805414991540e-01	-6.602468994692869408e-01	9.931480655023800864e+03	8.123081721370807529e+00	3.566844011781788737e+01	1.036275296636521759e+01	0.000000000000000000e+00	3.136087838078749357e-01	3.068669963104835308e-01	5.340509772677859424e-01	1.120628515713983919e-01	2.277917365481998413e-01	2.950312638549743571e-01	2.010732915903329365e-01	-4.668498154675293499e-02	5.851466430625837933e-01	4.198765502653565296e-01	9.935708333333333940e+03	1.129166666666666607e+01	3.958333333333333570e+01	1.341666666666666607e+01	0.000000000000000000e+00	1.291666666666666741e+00	1.041666666666666741e+00	1.791666666666666741e+00	1.125000000000000000e+00	1.333333333333333259e+00	1.583333333333333259e+00	1.041666666666666741e+00	1.166666666666666741e+00	1.541666666666666741e+00	1.500000000000000000e+00	9.939936011642867015e+03	1.446025161196252462e+01	4.349822654884878403e+01	1.647058036696811456e+01	0.000000000000000000e+00	2.269724549525458546e+00	1.776466337022849951e+00	3.049282356065547539e+00	2.137937148428601830e+00	2.438874930118466899e+00	2.871635402811691939e+00	1.882260041743000656e+00	2.380018314880086194e+00	2.498186690270749466e+00	2.580123449734643692e+00	9.944163689952398272e+03	1.762883655725838139e+01	4.741311976436423237e+01	1.952449406726956482e+01	0.000000000000000000e+00	3.247782432384250129e+00	2.511266007379033383e+00	4.306898045464428115e+00	3.150874296857203216e+00	3.544416526903599873e+00	4.159937472290050842e+00	2.722853416819334349e+00	3.593369963093506314e+00	3.454706713874832857e+00	3.660246899469286941e+00
3.000000000000000000e+00	9.919159052257346048e+03	9.475505932730435177e+00	2.825378874876467705e+01	1.347562085452858938e+01	0.000000000000000000e+00	-3.777498602369335767e-01	-1.283882690448343578e-01	-9.986811703999385337e-01	-7.054580596600399378e-01	-5.271463831025295921e-01	-1.280965287596135704e+00	-5.819888974716111996e-01	-8.398141419034430566e-01	-1.221247263267071226e-01	-1.022532014758066099e+00	9.923892026128673024e+03	1.252941963303188544e+01	3.237689437438233853e+01	1.638364376059762861e+01	0.000000000000000000e+00	7.277917365481998413e-01	7.691391988109161915e-01	6.464927481333639925e-01	5.014376368366466608e-01	6.947601417820685743e-01	3.386840228685987775e-01	7.090055512641944002e-01	4.342595957149451014e-01	1.084770970169979698e+00	4.470673259543003208e-01	9.928625000000000000e+03	1.558333333333333393e+01	3.650000000000000000e+01	1.929166666666666785e+01	0.000000000000000000e+00	1.833333333333333259e+00	1.666666666666666741e+00	2.291666666666666519e+00	1.708333333333333259e+00	1.916666666666666741e+00	1.958333333333333259e+00	2.000000000000000000e+00	1.708333333333333259e+00	2.291666666666666519e+00	1.916666666666666741e+00	9.933357973871326976e+03	1.863724703363478241e+01	4.062310562561766147e+01	2.219968957273570709e+01	0.000000000000000000e+00	2.938874930118466899e+00	2.564194134522417290e+00	3.936840585199969045e+00	2.915229029830019858e+00	3.138573191551264685e+00	3.577982643798067741e+00	3.290994448735805378e+00	2.982407070951721195e+00	3.498562363163353339e+00	3.386266007379033383e+00	9.938090947742653952e+03	2.169116073393623267e+01	4.474621125123532295e+01	2.510771247880474633e+01	0.000000000000000000e+00	4.044416526903599873e+00	3.461721602378167617e+00	5.582014503733271127e+00	4.122124726326706678e+00	4.360479716435863295e+00	5.197631954262802445e+00	4.581988897471610755e+00	4.256480808570109353e+00	4.705458059660040604e+00	4.855865348091399802e+00
4.000000000000000000e+00	9.913495628515713179e+03	1.143628158099022585e+01	2.567424555731061275e+01	1.815639350511371930e+01	0.000000000000000000e+00	-3.840990596670539325e-01	-1.221247263267066785e-01	-6.314039470966537060e-01	-5.000000000000000000e-01	1.026152973860350315e-02	-9.245941966415314184e-01	1.459140839004837709e-01	-7.688746209726917691e-01	-1.027719421037387448e-01	-1.282395947910572875e+00	9.918560314257856589e+03	1.419730745716177900e+01	3.025378944532197423e+01	2.136986341922352395e+01	0.000000000000000000e+00	9.537838034998062930e-01	1.084770970169979920e+00	9.967980264516731470e-01	1.000000000000000000e+00	1.234297431535968492e+00	8.293695683459010315e-01	1.489623708616908626e+00	6.155626895136541155e-01	1.219447362281463887e+00	5.879686927113803030e-01	9.923625000000000000e+03	1.695833333333333215e+01	3.483333333333333570e+01	2.458333333333333215e+01	0.000000000000000000e+00	2.291666666666666519e+00	2.291666666666666519e+00	2.625000000000000000e+00	2.500000000000000000e+00	2.458333333333333481e+00	2.583333333333333481e+00	2.833333333333333481e+00	2.000000000000000000e+00	2.541666666666666519e+00	2.458333333333333481e+00	9.928689685742143411e+03	1.971935920950488708e+01	3.941287722134470073e+01	2.779680324744314035e+01	0.000000000000000000e+00	3.629549529833526744e+00	3.498562363163353339e+00	4.253201973548327075e+00	4.000000000000000000e+00	3.682369235130698470e+00	4.337297098320766153e+00	4.177042958049758781e+00	3.384437310486346107e+00	3.863885971051868928e+00	4.328697973955286216e+00	9.933754371484286821e+03	2.248038508567643845e+01	4.399242110935605865e+01	3.101027316155294500e+01	0.000000000000000000e+00	4.967432393000386526e+00	4.705458059660039716e+00	5.881403947096654150e+00	5.500000000000000000e+00	4.906405136928063015e+00	6.091260863308198381e+00	5.520752582766183636e+00	4.768874620972692213e+00	5.186105275437071782e+00	6.199062614577240282e+00
5.000000000000000000e+00	9.905850403232363533e+03	1.300665270284724784e+01	2.269459064428732376e+01	2.335835549649309328e+01	0.000000000000000000e+00	-8.207041707844009437e-02	-1.338342029538543976e-01	-2.486811703999394219e-01	0.000000000000000000e+00	2.137875432955236299e-01	-2.813601442628672622e-01	6.276895721329962541e-01	-1.661147842358312587e-02	4.661178185849892408e-01	-8.046073016252122123e-01	9.912050201616180857e+03	1.594082635142362392e+01	2.797229532214366188e+01	2.649167774824654487e+01	0.000000000000000000e+00	1.292298124794113212e+00	1.391416231856406061e+00	1.396492748133363548e+00	1.500000000000000000e+00	1.565227104981095074e+00	1.442653261201899628e+00	1.918011452733164868e+00	1.241694260788208437e+00	1.858058909292494620e+00	1.076863015854060635e+00	9.918250000000000000e+03	1.887500000000000000e+01	3.325000000000000000e+01	2.962500000000000000e+01	0.000000000000000000e+00	2.666666666666666519e+00	2.916666666666666519e+00	3.041666666666666519e+00	3.000000000000000000e+00	2.916666666666666519e+00	3.166666666666666519e+00	3.208333333333333481e+00	2.500000000000000000e+00	3.250000000000000000e+00	2.958333333333333481e+00	9.924449798383819143e+03	2.180917364857637608e+01	3.852770467785633457e+01	3.275832225175345513e+01	0.000000000000000000e+00	4.041035208539219603e+00	4.441917101476926533e+00	4.686840585199969489e+00	4.500000000000000000e+00	4.268106228352237963e+00	4.890680072131432965e+00	4.498655213933502317e+00	3.758305739211791341e+00	4.641941090707505602e+00	4.839803650812606328e+00	9.930649596767636467e+03	2.474334729715275216e+01	4.380540935571267624e+01	3.589164450350691027e+01	0.000000000000000000e+00	5.415403750411773132e+00	5.967167536287186991e+00	6.332014503733272903e+00	6.000000000000000000e+00	5.619545790037809851e+00	6.614693477596199855e+00	5.788977094533670709e+00	5.016611478423582682e+00	6.033882181415011203e+00	6.721273968291878731e+00
6.000000000000000000e+00	9.898742019514822459e+03	1.358505861392218961e+01	2.122536490698535516e+01	2.637070223095145849e+01	0.000000000000000000e+00	-6.764063297965821064e-01	-3.484536723957538662e-01	1.699312597286866122e-01	1.544196330318841071e-01	5.543220490571925119e-01	-1.514837167011076069e-01	6.334983538793070856e-01	1.478219713410715563e-01	6.818300337775209385e-01	-5.822593074668849233e-01	9.905433509757411230e+03	1.685502930696109658e+01	2.736268245349267758e+01	3.031035111547572924e+01	0.000000000000000000e+00	1.286796835101708947e+00	1.492439830468789808e+00	1.897465629864343306e+00	1.681376483182608794e+00	1.922994357861929515e+00	1.674258141649446197e+00	2.316749176939653765e+00	1.511410985670535778e+00	2.195081683555427432e+00	1.438037012933224279e+00	9.912125000000000000e+03	2.012500000000000000e+01	3.350000000000000000e+01	3.425000000000000000e+01	0.000000000000000000e+00	3.250000000000000000e+00	3.333333333333333481e+00	3.625000000000000000e+00	3.208333333333333481e+00	3.291666666666666519e+00	3.500000000000000000e+00	4.000000000000000000e+00	2.875000000000000000e+00	3.708333333333333481e+00	3.458333333333333481e+00	9.918816490242588770e+03	2.339497069303890342e+01	3.963731754650731887e+01	3.818964888452427431e+01	0.000000000000000000e+00	5.213203164898290609e+00	5.174226836197877155e+00	5.352534370135656694e+00	4.735290183484058169e+00	4.660338975471403522e+00	5.325741858350554025e+00	5.683250823060346235e+00	4.238589014329464000e+00	5.221584983111239531e+00	5.478629653733442240e+00	9.925507980485177541e+03	2.666494138607781039e+01	4.577463509301464484e+01	4.212929776904854151e+01	0.000000000000000000e+00	7.176406329796582106e+00	7.015120339062420385e+00	7.080068740271313388e+00	6.262247033634782412e+00	6.029011284276140969e+00	7.151483716701108051e+00	7.366501646120692470e+00	5.602178028658928000e+00	6.734836632889146024e+00	7.498925974133552330e+00
7.000000000000000000e+00	9.891450217866475214e+03	1.454502775632097311e+01	2.033256175244908803e+01	3.113573291590332559e+01	0.000000000000000000e+00	-1.919456342634089374e-01	-1.436648247463225836e-01	1.038074865168274741e-01	1.411339810317482346e-01	1.319479341370499714e+00	3.769385088426169261e-01	7.624271897438856804e-01	6.519237886466839882e-01	1.220262490344437456e+00	-5.149119334361107470e-01	9.899100108933236697e+03	1.777251387816048478e+01	2.652044754289121187e+01	3.533869979128499494e+01	0.000000000000000000e+00	1.737360516201628791e+00	1.907334254293505449e+00	2.218570409925080256e+00	1.966400323849207377e+00	2.701406337351916598e+00	2.167635921087975426e+00	2.610380261538609581e+00	1.950961894323341994e+00	2.672631245172218506e+00	1.700877366615277886e+00	9.906750000000000000e+03	2.100000000000000000e+01	3.270833333333333570e+01	3.954166666666666430e+01	0.000000000000000000e+00	3.666666666666666519e+00	3.958333333333333481e+00	4.333333333333333037e+00	3.791666666666666519e+00	4.083333333333333037e+00	3.958333333333333481e+00	4.458333333333333037e+00	3.250000000000000000e+00	4.125000000000000000e+00	3.916666666666666519e+00	9.914399891066763303e+03	2.422748612183951522e+01	3.889621912377545954e+01	4.374463354204833365e+01	0.000000000000000000e+00	5.595972817131704247e+00	6.009332412373161958e+00	6.448096256741585819e+00	5.616933009484125883e+00	5.465260329314749477e+00	5.749030745578691537e+00	6.306286405128056494e+00	4.549038105676658006e+00	5.577368754827781494e+00	6.132455966718055151e+00	9.922049782133524786e+03	2.745497224367902689e+01	4.508410491421758337e+01	4.794760041743000301e+01	0.000000000000000000e+00	7.525278967596742419e+00	8.060331491412989990e+00	8.562859180149839489e+00	7.442199352301584803e+00	6.847187325296166804e+00	7.539728157824050037e+00	8.154239476922780838e+00	5.848076211353316012e+00	7.029737509655562988e+00	8.348245266769444228e+00
8.000000000000000000e+00	9.884600369202145885e+03	1.266194296096604788e+01	2.059612247258189655e+01	3.600000000000000000e+01	0.000000000000000000e+00	-9.625085248128506521e-02	3.048341156688545439e-01	-3.244457825461095624e-01	5.732814137794832732e-01	1.627501000800800846e+00	2.445002795261341788e-01	9.384176349358881453e-01	9.833885215764168741e-01	1.078567540803308855e+00	-3.482452667694442283e-01	9.893487684601073852e+03	1.670597148048302216e+01	2.673556123629094827e+01	4.000000000000000000e+01	0.000000000000000000e+00	1.889374573759357467e+00	2.444083724501093791e+00	2.212777108726945219e+00	2.432474040223075118e+00	3.188750500400400423e+00	2.455583473096400571e+00	2.948375484134610591e+00	2.241694260788208659e+00	2.810117103734987687e+00	1.867544033281944404e+00	9.902375000000000000e+03	2.075000000000000000e+01	3.287500000000000000e+01	4.400000000000000000e+01	0.000000000000000000e+00	3.875000000000000000e+00	4.583333333333333037e+00	4.750000000000000000e+00	4.291666666666666963e+00	4.750000000000000000e+00	4.666666666666666963e+00	4.958333333333333037e+00	3.500000000000000000e+00	4.541666666666666963e+00	4.083333333333333037e+00	9.911262315398926148e+03	2.479402851951697784e+01	3.901443876370905173e+01	4.800000000000000000e+01	0.000000000000000000e+00	5.860625426240642533e+00	6.722582942165572284e+00	7.287222891273055225e+00	6.150859293110258363e+00	6.311249499599599133e+00	6.877749860236933799e+00	6.968291182532055927e+00	4.758305739211791341e+00	6.273216229598346239e+00	6.299122633384721226e+00	9.920149630797854115e+03	2.883805703903395212e+01	4.515387752741810345e+01	5.200000000000000000e+01	0.000000000000000000e+00	7.846250852481285065e+00	8.861832550997810642e+00	9.824445782546110451e+00	8.010051919553850652e+00	7.872498999199199154e+00	9.088833053807199747e+00	8.978249031730777929e+00	6.016611478423582682e+00	8.004765792530024626e+00	8.514911933436110303e+00
9.000000000000000000e+00	9.875240307512867730e+03	1.387428864750700264e+01	1.994798894578293869e+01	3.923958913972681728e+01	0.000000000000000000e+00	1.267010345805132943e-01	5.543326648522652889e-01	1.478836046319846886e-01	1.233616326631801652e+00	1.623243417995550608e+00	6.998536684253409135e-01	1.000921919167133467e+00	8.120106649671412491e-01	1.141133981031748679e+00	-2.004901695784813143e-01	9.885765987089765986e+03	1.814547765708683613e+01	2.632816113955813719e+01	4.391146123653007294e+01	0.000000000000000000e+00	2.167517183956923166e+00	2.881332999092799163e+00	2.740608468982658863e+00	3.012641496649234085e+00	3.353288375664441823e+00	2.954093500879336975e+00	3.354627626250233252e+00	2.364338665816903884e+00	2.966400323849208043e+00	2.066421581877425862e+00	9.896291666666666060e+03	2.241666666666666785e+01	3.270833333333333570e+01	4.858333333333333570e+01	0.000000000000000000e+00	4.208333333333333037e+00	5.208333333333333037e+00	5.333333333333333037e+00	4.791666666666666963e+00	5.083333333333333037e+00	5.208333333333333037e+00	5.708333333333333037e+00	3.916666666666666519e+00	4.791666666666666963e+00	4.333333333333333037e+00	9.906817346243566135e+03	2.668785567624649957e+01	3.908850552710853066e+01	5.325520543013659847e+01	0.000000000000000000e+00	6.249149482709743353e+00	7.535333667573866911e+00	7.926058197684007212e+00	6.570691836684099840e+00	6.813378291002224252e+00	7.462573165787329543e+00	8.062039040416433267e+00	5.468994667516429153e+00	6.616933009484125883e+00	6.600245084789239769e+00	9.917343025820464391e+03	3.095904468582633484e+01	4.546867772088373272e+01	5.792707752693985412e+01	0.000000000000000000e+00	8.289965632086152780e+00	9.862334001814399898e+00	1.051878306203468227e+01	8.349717006701531830e+00	8.543423248671114578e+00	9.716812998241325161e+00	1.041574474749953261e+01	7.021322668366192232e+00	8.442199352301585691e+00	8.867156836245147389e+00
1.000000000000000000e+01	9.868553418902187332e+03	1.475801652809297515e+01	1.714774608670765588e+01	4.438973824680039115e+01	0.000000000000000000e+00	4.314077148196435729e-01	7.903987184838641156e-01	7.085055125819419430e-01	1.824765265976534767e+00	1.982084500934267801e+00	7.085055125819419430e-01	1.542361159343118793e+00	9.836163266318016518e-01	9.371408198501605114e-01	-6.428965624544789037e-01	9.880110042784426696e+03	1.908734159737982239e+01	2.401137304335382794e+01	4.921570245673353128e+01	0.000000000000000000e+00	2.694870524076488305e+00	3.186866025908598576e+00	3.229252756290970972e+00	3.599882632988267162e+00	3.803542250467133901e+00	3.229252756290970972e+00	4.042013913004892878e+00	2.762641496649234085e+00	3.051903743258413737e+00	2.053551718772760548e+00	9.891666666666666060e+03	2.341666666666666785e+01	3.087500000000000000e+01	5.404166666666666430e+01	0.000000000000000000e+00	4.958333333333333037e+00	5.583333333333333037e+00	5.750000000000000000e+00	5.375000000000000000e+00	5.625000000000000000e+00	5.750000000000000000e+00	6.541666666666666963e+00	4.541666666666666963e+00	5.166666666666666963e+00	4.750000000000000000e+00	9.903223290548905425e+03	2.774599173595351331e+01	3.773862695664617206e+01	5.886763087659979732e+01	0.000000000000000000e+00	7.221796142590177325e+00	7.979800640758067942e+00	8.270747243709028140e+00	7.150117367011732838e+00	7.446457749532866544e+00	8.270747243709028140e+00	9.041319420328441936e+00	6.320691836684099840e+00	7.281429590074919744e+00	7.446448281227239008e+00	9.914779914431144789e+03	3.207531680524036233e+01	4.460225391329234412e+01	6.369359508653293744e+01	0.000000000000000000e+00	9.485258951847022502e+00	1.037626794818280196e+01	1.079149448741805806e+01	8.925234734023465677e+00	9.267915499065733087e+00	1.079149448741805806e+01	1.154097217399021602e+01	8.099717006701531830e+00	9.396192513483173414e+00	1.014289656245447802e+01
1.100000000000000000e+01	9.862362503203485176e+03	1.284529088810358921e+01	1.885688507945072701e+01	4.686059832918847690e+01	0.000000000000000000e+00	3.764126323137917396e-01	1.283770817240728945e+00	8.236636904770255896e-01	2.076556795243664322e+00	2.167740692533113744e+00	1.019847489678896046e+00	1.647883604631983800e+00	1.050937385422760606e+00	1.108363526669139176e+00	-3.312655116236173924e-01	9.874556251601743497e+03	1.821431211071845979e+01	2.528260920639203135e+01	5.240946583126090275e+01	0.000000000000000000e+00	2.834039649490229351e+00	3.704385408620364473e+00	3.474331845238512795e+00	3.871611730955165420e+00	4.188037012933223835e+00	3.551590411506114542e+00	4.240608468982658863e+00	2.921302026044713784e+00	3.408348430001236107e+00	2.396867244188191304e+00	9.886750000000000000e+03	2.358333333333333215e+01	3.170833333333333215e+01	5.795833333333333570e+01	0.000000000000000000e+00	5.291666666666666963e+00	6.125000000000000000e+00	6.125000000000000000e+00	5.666666666666666963e+00	6.208333333333333037e+00	6.083333333333333037e+00	6.833333333333333037e+00	4.791666666666666963e+00	5.708333333333333037e+00	5.125000000000000000e+00	9.898943748398256503e+03	2.895235455594820451e+01	3.813405746027463294e+01	6.350720083540576866e+01	0.000000000000000000e+00	7.749293683843104574e+00	8.545614591379635527e+00	8.775668154761486761e+00	7.461721602378168505e+00	8.228629653733442240e+00	8.615076255160552421e+00	9.426058197684007212e+00	6.662031307288620141e+00	8.008318236665429524e+00	7.853132755811808252e+00	9.911137496796514824e+03	3.432137577856307331e+01	4.455978158721593729e+01	6.905606833747819451e+01	0.000000000000000000e+00	1.020692070101954130e+01	1.096622918275927105e+01	1.142633630952297352e+01	9.256776538089669160e+00	1.024892597413355233e+01	1.114681917698776914e+01	1.201878306203468227e+01	8.532395947910572431e+00	1.030830313999752690e+01	1.058126551162361650e+01
1.200000000000000000e+01	9.854388023862278715e+03	1.140024613476437487e+01	1.785455710193686230e+01	5.115311407541608446e+01	0.000000000000000000e+00	1.103120565926531071e+00	1.526154414347436372e+00	1.307967619683576110e+00	3.084401885063678073e+00	2.643398303341155220e+00	1.249491895106073613e+00	1.900980486407215508e+00	1.557800647698414309e+00	1.567497028708228157e+00	-1.519340003439371145e-01	9.868381511931140267e+03	1.732512306738218655e+01	2.480227855096843115e+01	5.688905703770804223e+01	0.000000000000000000e+00	3.489060282963265536e+00	3.992243873840384705e+00	3.966483809841788055e+00	4.708867609198505555e+00	4.738365818337244129e+00	3.812245947553036807e+00	4.450490243203607754e+00	3.383066990515873673e+00	3.846248514354114079e+00	2.819866333161364924e+00	9.882375000000000000e+03	2.325000000000000000e+01	3.175000000000000000e+01	6.262500000000000000e+01	0.000000000000000000e+00	5.875000000000000000e+00	6.458333333333333037e+00	6.625000000000000000e+00	6.333333333333333037e+00	6.833333333333333037e+00	6.375000000000000000e+00	7.000000000000000000e+00	5.208333333333333037e+00	6.125000000000000000e+00	5.791666666666666963e+00	9.896368488068859733e+03	2.917487693261781345e+01	3.869772144903156885e+01	6.836094296229195777e+01	0.000000000000000000e+00	8.260939717036734464e+00	8.924422792826280926e+00	9.283516190158211501e+00	7.957799057468160520e+00	8.928300848329421058e+00	8.937754052446962305e+00	9.549509756796393134e+00	7.033599676150792845e+00	8.403751485645885921e+00	8.763467000171969445e+00	9.910361976137721285e+03	3.509975386523562690e+01	4.564544289806313770e+01	7.409688592458391554e+01	0.000000000000000000e+00	1.064687943407346893e+01	1.139051225231922970e+01	1.194203238031642300e+01	9.582264781602987114e+00	1.102326836332550997e+01	1.150050810489392639e+01	1.209901951359278449e+01	8.858866018968251765e+00	1.068250297129177184e+01	1.173526733367727104e+01
1.300000000000000000e+01	9.847176440136976453e+03	1.104118217990053985e+01	1.657009226119112100e+01	5.382520566882265456e+01	0.000000000000000000e+00	1.342522711888181064e+00	1.628361308446776512e+00	1.475620854528588488e+00	2.632820144332172152e+00	2.255379144265992508e+00	1.909268513432962777e+00	2.020874183163590132e+00	1.683366800670422769e+00	2.012968632659429602e+00	3.248622605211153314e-01	9.862317386735156106e+03	1.731225775661693689e+01	2.401421279726222835e+01	6.066260283441133083e+01	0.000000000000000000e+00	3.796261355944090532e+00	4.210013987556721737e+00	4.383643760597627725e+00	4.628910072166085854e+00	4.836022905466329291e+00	4.433800923383147463e+00	4.677103758248462029e+00	3.758350067001877903e+00	4.318984316329714801e+00	3.349931130260557666e+00	9.877458333333333940e+03	2.358333333333333215e+01	3.145833333333333215e+01	6.750000000000000000e+01	0.000000000000000000e+00	6.250000000000000000e+00	6.791666666666666963e+00	7.291666666666666963e+00	6.625000000000000000e+00	7.416666666666666963e+00	6.958333333333333037e+00	7.333333333333333037e+00	5.833333333333333037e+00	6.625000000000000000e+00	6.375000000000000000e+00	9.892599279931511774e+03	2.985440891004972741e+01	3.890245386940443950e+01	7.433739716558866917e+01	0.000000000000000000e+00	8.703738644055910356e+00	9.373319345776611300e+00	1.019968957273570709e+01	8.621089927833914146e+00	9.997310427867004634e+00	9.482865743283518611e+00	9.989562908418204046e+00	7.908316599664788171e+00	8.931015683670285199e+00	9.400068869739442334e+00	9.907740226529691427e+03	3.612548448676612622e+01	4.634657440547554330e+01	8.117479433117733834e+01	0.000000000000000000e+00	1.115747728811181894e+01	1.195497202488655830e+01	1.310771247880474633e+01	1.061717985566782829e+01	1.257795418906734142e+01	1.200739815323370330e+01	1.264579248350307594e+01	9.983299865996244193e+00	1.123703136734057040e+01	1.242513773947888467e+01
1.400000000000000000e+01	9.840994562054691414e+03	1.230710589455207860e+01	1.619977714909764899e+01	5.746422619060020054e+01	0.000000000000000000e+00	1.486600180750319744e+00	1.917328083992126508e+00	1.530326734221707063e+00	2.657978050853111007e+00	2.432235637169978482e+00	2.175800284371916860e+00	1.926651617776882652e+00	1.913036618901785779e+00	2.596230266399304654e+00	9.173851001868547073e-01	9.856559781027346617e+03	1.840355294727604019e+01	2.391238857454882449e+01	6.460711309530009316e+01	0.000000000000000000e+00	3.951633423708493353e+00	4.541997375329396291e+00	4.556830033777520050e+00	4.808155692093222022e+00	5.216117818584988797e+00	4.692066808852624504e+00	4.879992475555107845e+00	4.185684976117559408e+00	4.881448466532985364e+00	3.937859216760093872e+00	9.872125000000000000e+03	2.450000000000000000e+01	3.162500000000000000e+01	7.175000000000000000e+01	0.000000000000000000e+00	6.416666666666666963e+00	7.166666666666666963e+00	7.583333333333333037e+00	6.958333333333333037e+00	8.000000000000000000e+00	7.208333333333333037e+00	7.833333333333333037e+00	6.458333333333333037e+00	7.166666666666666963e+00	6.958333333333333037e+00	9.887690218972653383e+03	3.059644705272395981e+01	3.933761142545117195e+01	7.889288690469990684e+01	0.000000000000000000e+00	8.881699909624840572e+00	9.791335958003937634e+00	1.060983663288914514e+01	9.108510974573444940e+00	1.078388218141501120e+01	9.724599857814041570e+00	1.078667419111155823e+01	8.730981690549107554e+00	9.451884866800348561e+00	9.978807449906572202e+00	9.903255437945308586e+03	3.669289410544791963e+01	4.705022285090235101e+01	8.603577380939979946e+01	0.000000000000000000e+00	1.134673315258301329e+01	1.241600524934120742e+01	1.363633993244495812e+01	1.125868861581355418e+01	1.356776436283002241e+01	1.224086638229474922e+01	1.374001504888978431e+01	1.100363004776487941e+01	1.173710306693402927e+01	1.299928156647981226e+01
1.500000000000000000e+01	9.833049243270506850e+03	1.217688052497180173e+01	1.508519086282326782e+01	6.051194156183096595e+01	0.000000000000000000e+00	2.000921919167132579e+00	2.250820273550008466e+00	1.796943042711371064e+00	2.726971744205219927e+00	2.411906703954334930e+00	2.282415558170113989e+00	2.175933081462856578e+00	2.702727984351729340e+00	2.739047714304766679e+00	9.123945663040480270e-01	9.850003788301921304e+03	1.846344026248589998e+01	2.373009543141163391e+01	6.821430411424881868e+01	0.000000000000000000e+00	4.354627626250232808e+00	4.896243470108338158e+00	5.085971521355685532e+00	5.050985872102609520e+00	5.330953351977167465e+00	4.912041112418390476e+00	5.171299874064761326e+00	4.872197325509198151e+00	5.119523857152383783e+00	4.164530616485357939e+00	9.866958333333333940e+03	2.475000000000000000e+01	3.237500000000000000e+01	7.591666666666667140e+01	0.000000000000000000e+00	6.708333333333333037e+00	7.541666666666666963e+00	8.375000000000000000e+00	7.375000000000000000e+00	8.250000000000000000e+00	7.541666666666666963e+00	8.166666666666666075e+00	7.041666666666666963e+00	7.500000000000000000e+00	7.416666666666666963e+00	9.883912878364746575e+03	3.103655973751410002e+01	4.101990456858836609e+01	8.361902921908452413e+01	0.000000000000000000e+00	9.062039040416433267e+00	1.018708986322499577e+01	1.166402847864431536e+01	9.699014127897390480e+00	1.116904664802283165e+01	1.017129222091494256e+01	1.116203345926857082e+01	9.211136007824135774e+00	9.880476142847616217e+00	1.066880271684797599e+01	9.900867423396161030e+03	3.732311947502820004e+01	4.966480913717673218e+01	9.132139177150237686e+01	0.000000000000000000e+00	1.141574474749953438e+01	1.283251305978332546e+01	1.495305695728862894e+01	1.202302825579478096e+01	1.408809329604566507e+01	1.280091777516322082e+01	1.415740025187047557e+01	1.138060534898160370e+01	1.226095228569523243e+01	1.392093876702928590e+01
1.600000000000000000e+01	9.823791139534287140e+03	1.105950043309836417e+01	1.485875875795106893e+01	6.352771691024349821e+01	0.000000000000000000e+00	1.606912506442595756e+00	1.585416992289265359e+00	2.108586332722662604e+00	2.952909129388189946e+00	2.914969391868400095e+00	2.723187849705705155e+00	2.255002001601601691e+00	3.138167449002189358e+00	2.792948869706685322e+00	1.649147038914116514e+00	9.842728903100476600e+03	1.825891688321584638e+01	2.338771271230886839e+01	7.224302512178840630e+01	0.000000000000000000e+00	4.490956253221297878e+00	4.917708496144632235e+00	5.470959833027998265e+00	5.434787898027428454e+00	5.728318029267533085e+00	5.319927258186186059e+00	5.377501000800800846e+00	5.277417057834428604e+00	5.500641101520010068e+00	4.824573519457057813e+00	9.861666666666666060e+03	2.545833333333333215e+01	3.191666666666666785e+01	8.095833333333332860e+01	0.000000000000000000e+00	7.375000000000000000e+00	8.250000000000000000e+00	8.833333333333333925e+00	7.916666666666666963e+00	8.541666666666666075e+00	7.916666666666666963e+00	8.500000000000000000e+00	7.416666666666666963e+00	8.208333333333333925e+00	8.000000000000000000e+00	9.880604430232855520e+03	3.265774978345081792e+01	4.044562062102446731e+01	8.967364154487825090e+01	0.000000000000000000e+00	1.025904374677870123e+01	1.158229150385536776e+01	1.219570683363867047e+01	1.039854543530590547e+01	1.135501530406579818e+01	1.051340607514714875e+01	1.162249899919919827e+01	9.555916275498905321e+00	1.091602556514665778e+01	1.117542648054294219e+01	9.899542193799044981e+03	3.985716623356830013e+01	4.897457457538226322e+01	9.838894975642315899e+01	0.000000000000000000e+00	1.314308749355740424e+01	1.491458300771073553e+01	1.555808033394400525e+01	1.288042420394514309e+01	1.416836394146493205e+01	1.311014548362762966e+01	1.474499799839839831e+01	1.169516588433114457e+01	1.362371779695998342e+01	1.435085296108588437e+01
1.700000000000000000e+01	9.817406273196669645e+03	1.075227291513247962e+01	1.350942370631611311e+01	6.684188596622149703e+01	0.000000000000000000e+00	1.978320143221837135e+00	1.693140714445954487e+00	2.537846204050583587e+00	2.888097352618196112e+00	3.458487656437932323e+00	3.142790694856955724e+00	2.648176638244070347e+00	3.638167449002188469e+00	3.234869297408567768e+00	1.721366907220286180e+00	9.837286469931668762e+03	1.762613645756623981e+01	2.331721185315805656e+01	7.602510964977741992e+01	0.000000000000000000e+00	4.926660071610918123e+00	5.096570357222977243e+00	6.060589768691958312e+00	5.569048676309098056e+00	6.270910494885633568e+00	5.675562014095144825e+00	5.657421652455368211e+00	5.777417057834427716e+00	5.992434648704284328e+00	5.048183453610143090e+00	9.857166666666666060e+03	2.450000000000000000e+01	3.312500000000000000e+01	8.520833333333332860e+01	0.000000000000000000e+00	7.875000000000000000e+00	8.500000000000000000e+00	9.583333333333333925e+00	8.250000000000000000e+00	9.083333333333333925e+00	8.208333333333333925e+00	8.666666666666666075e+00	7.916666666666666963e+00	8.750000000000000000e+00	8.375000000000000000e+00	9.877046863401663359e+03	3.137386354243376019e+01	4.293278814684194344e+01	9.439155701688923727e+01	0.000000000000000000e+00	1.082333992838908188e+01	1.190342964277702364e+01	1.310607689797470954e+01	1.093095132369090194e+01	1.189575617178103428e+01	1.074110465257152214e+01	1.167591168087796305e+01	1.005591627549890532e+01	1.150756535129571567e+01	1.170181654638985691e+01	9.896927060136662476e+03	3.824772708486752038e+01	5.274057629368388689e+01	1.035747807004451602e+02	0.000000000000000000e+00	1.377167985677816375e+01	1.530685928555404551e+01	1.662882046261608338e+01	1.361190264738180389e+01	1.470817901022873642e+01	1.327387597180971213e+01	1.468515669508926180e+01	1.219516588433114634e+01	1.426513070259143134e+01	1.502863309277971382e+01
1.800000000000000000e+01	9.810338138076898758e+03	1.090893428386305253e+01	1.341736112316785068e+01	7.026390839576492908e+01	0.000000000000000000e+00	2.205074563049921110e+00	2.412394566304046251e+00	3.417181089561136531e+00	3.371033244617295033e+00	3.998188691087533719e+00	3.454439148856961239e+00	2.840371825656863081e+00	3.729212963191588237e+00	3.355086938724202383e+00	2.605897136277746107e+00	9.831023235705117258e+03	1.787113380859819145e+01	2.341701389491725749e+01	8.015278753121580735e+01	0.000000000000000000e+00	5.269203948191627518e+00	5.664530616485356163e+00	6.791923878113901303e+00	5.998016622308647072e+00	6.874094345543767304e+00	6.018886241095147582e+00	6.045185912828431540e+00	6.072939814929126712e+00	6.302543469362101192e+00	5.677948568138873497e+00	9.851708333333333940e+03	2.483333333333333215e+01	3.341666666666666430e+01	9.004166666666667140e+01	0.000000000000000000e+00	8.333333333333333925e+00	8.916666666666666075e+00	1.016666666666666607e+01	8.625000000000000000e+00	9.750000000000000000e+00	8.583333333333333925e+00	9.250000000000000000e+00	8.416666666666666075e+00	9.250000000000000000e+00	8.750000000000000000e+00	9.872393430961550621e+03	3.179553285806847285e+01	4.341631943841606756e+01	9.993054580211753546e+01	0.000000000000000000e+00	1.139746271847504033e+01	1.216880271684797599e+01	1.354140945521942996e+01	1.125198337769135293e+01	1.262590565445623270e+01	1.114778042557152027e+01	1.245481408717156846e+01	1.076039351840420544e+01	1.219745653063789881e+01	1.182205143186112650e+01	9.893078528589769121e+03	3.875773238280360999e+01	5.341597221016547792e+01	1.098194249375684137e+02	0.000000000000000000e+00	1.446159210361674674e+01	1.542093876702928590e+01	1.691615224377219562e+01	1.387896675538270586e+01	1.550181130891246539e+01	1.371222751780970661e+01	1.565962817434313692e+01	1.310412037014174302e+01	1.514491306127579762e+01	1.489410286372225301e+01
1.900000000000000000e+01	9.801449516371658319e+03	1.046670362162709189e+01	1.126571781116397375e+01	7.342112849815707420e+01	0.000000000000000000e+00	2.211651584688989480e+00	2.959388270177432112e+00	3.394875189019701089e+00	3.577853586452460100e+00	4.010225614171265995e+00	4.194703126928043702e+00	2.671456161104038607e+00	3.714951261086876677e+00	3.530326734221708840e+00	2.902113561097475092e+00	9.823849758185828250e+03	1.798335181081354506e+01	2.244535890558198687e+01	8.402306424907853000e+01	0.000000000000000000e+00	5.480825792344495184e+00	6.250527468422049537e+00	6.905770927843184026e+00	6.351426793226229606e+00	7.275946140418966479e+00	6.618184896797354888e+00	6.023228080552019748e+00	6.336642297210104857e+00	6.556830033777520939e+00	6.096890113882070139e+00	9.846250000000000000e+03	2.550000000000000000e+01	3.362500000000000000e+01	9.462500000000000000e+01	0.000000000000000000e+00	8.750000000000000000e+00	9.541666666666666075e+00	1.041666666666666607e+01	9.125000000000000000e+00	1.054166666666666607e+01	9.041666666666666075e+00	9.375000000000000000e+00	8.958333333333333925e+00	9.583333333333333925e+00	9.291666666666666075e+00	9.868650241814171750e+03	3.301664818918645494e+01	4.480464109441801668e+01	1.052269357509214700e+02	0.000000000000000000e+00	1.201917420765550482e+01	1.283280586491128261e+01	1.392756240549014812e+01	1.189857320677377039e+01	1.380738719291436567e+01	1.146514843653597637e+01	1.272677191944798025e+01	1.158002436945656299e+01	1.260983663288914691e+01	1.248644321945126201e+01	9.891050483628341681e+03	4.053329637837290989e+01	5.598428218883602625e+01	1.158288715018429258e+02	0.000000000000000000e+00	1.528834841531100963e+01	1.612394506315590093e+01	1.743845814431363195e+01	1.467214641354754079e+01	1.707310771916206704e+01	1.388863020640528845e+01	1.607854383889596050e+01	1.420171540557979029e+01	1.563633993244495812e+01	1.568121977223585617e+01
2.000000000000000000e+01	9.795419697069879476e+03	1.283772005785161419e+01	9.727778431526385106e+00	7.625997862947750150e+01	0.000000000000000000e+00	1.940564356769685972e+00	3.570899492671363085e+00	3.368672083850498211e+00	4.123106386585312144e+00	4.439663564465182510e+00	4.825299192126601966e+00	2.912602834411328168e+00	3.732869031673355487e+00	3.377541122892276704e+00	3.303051464397337433e+00	9.818334848534939738e+03	1.916886002892580620e+01	2.153055588242985863e+01	8.808832264807209356e+01	0.000000000000000000e+00	5.657782178384842986e+00	6.785449746335681098e+00	7.142669375258582143e+00	6.874053193292656516e+00	7.698998448899258662e+00	7.204316262729967946e+00	6.331301417205663640e+00	6.574767849170010336e+00	6.792937228112805315e+00	6.693192398865335235e+00	9.841250000000000000e+03	2.550000000000000000e+01	3.333333333333333570e+01	9.991666666666667140e+01	0.000000000000000000e+00	9.375000000000000000e+00	1.000000000000000000e+01	1.091666666666666607e+01	9.625000000000000000e+00	1.095833333333333393e+01	9.583333333333333925e+00	9.750000000000000000e+00	9.416666666666666075e+00	1.020833333333333393e+01	1.008333333333333393e+01	9.864165151465060262e+03	3.183113997107419380e+01	4.513611078423681278e+01	1.117450106852612493e+02	0.000000000000000000e+00	1.309221782161515790e+01	1.321455025366431890e+01	1.469066395807475089e+01	1.237594680670734348e+01	1.421766821776740919e+01	1.196235040393669991e+01	1.316869858279433636e+01	1.225856548416332181e+01	1.362372943855386254e+01	1.347347426780133262e+01	9.887080302930120524e+03	3.816227994214838759e+01	5.693888823514028275e+01	1.235733547038558413e+02	0.000000000000000000e+00	1.680943564323031580e+01	1.642910050732863780e+01	1.846466124948283394e+01	1.512689361341468697e+01	1.747700310220148623e+01	1.434136747454006588e+01	1.658739716558867272e+01	1.510046430165997577e+01	1.703912554377438937e+01	1.686361520226932953e+01
2.100000000000000000e+01	9.789624277783341313e+03	1.373252035542885174e+01	1.296193395904349188e+01	7.883075474449964304e+01	0.000000000000000000e+00	1.724000581443661417e+00	3.876054936844099963e+00	3.316619269356900546e+00	4.549233484549094264e+00	5.305387670117730714e+00	5.019847489678896046e+00	3.343503503180427217e+00	3.811104112591201520e+00	3.902099249057519259e+00	3.389111114666780722e+00	9.813062138891671566e+03	1.919959351104775891e+01	2.368930031285507809e+01	9.162371070558316433e+01	0.000000000000000000e+00	5.737000290721830709e+00	7.167194135088717388e+00	7.345809634678450273e+00	7.357950075607879725e+00	8.465193835058865801e+00	7.551590411506115430e+00	6.755085084923546646e+00	6.843052056295601204e+00	7.242716291195426592e+00	6.861222224000057324e+00	9.836500000000000000e+03	2.466666666666666785e+01	3.441666666666666430e+01	1.044166666666666714e+02	0.000000000000000000e+00	9.750000000000000000e+00	1.045833333333333393e+01	1.137500000000000000e+01	1.016666666666666607e+01	1.162500000000000000e+01	1.008333333333333393e+01	1.016666666666666607e+01	9.875000000000000000e+00	1.058333333333333393e+01	1.033333333333333393e+01	9.859937861108328434e+03	3.013373982228557679e+01	4.514403302047824695e+01	1.172096226277501785e+02	0.000000000000000000e+00	1.376299970927816929e+01	1.374947253157795046e+01	1.540419036532155062e+01	1.297538325772545242e+01	1.478480616494113420e+01	1.261507625516055242e+01	1.357824824840978550e+01	1.290694794370439880e+01	1.392395037547124126e+01	1.380544444266661053e+01	9.883375722216658687e+03	3.560081297790448218e+01	5.587139937428983671e+01	1.300025785888336998e+02	0.000000000000000000e+00	1.777599941855633858e+01	1.704061172982256878e+01	1.943338073064310123e+01	1.578409984878423700e+01	1.794461232988226840e+01	1.514681917698777269e+01	1.698982983015290671e+01	1.593889588740879759e+01	1.726456741760915037e+01	1.727755555199988891e+01
2.200000000000000000e+01	9.779205958252734490e+03	1.188025804287906162e+01	1.374313692720851066e+01	8.188296968078302029e+01	0.000000000000000000e+00	1.806709197343698392e+00	3.985317506589077574e+00	3.866925760137034374e+00	4.784523933505917981e+00	5.541797695216069464e+00	5.386203909071142881e+00	3.487948788189901173e+00	4.002860118714697713e+00	4.979201977502568432e+00	3.721089918228420501e+00	9.804790479126368155e+03	1.856512902143953170e+01	2.455906846360425533e+01	9.544148484039151015e+01	0.000000000000000000e+00	5.986687932005182233e+00	7.388492086627872268e+00	7.954296213401850224e+00	7.642261966752958990e+00	8.854232180941368213e+00	7.901435287868904922e+00	7.056474394094950142e+00	7.188930059357348412e+00	8.052100988751284660e+00	7.256378292447543288e+00	9.830375000000000000e+03	2.525000000000000000e+01	3.537500000000000000e+01	1.090000000000000000e+02	0.000000000000000000e+00	1.016666666666666607e+01	1.079166666666666607e+01	1.204166666666666607e+01	1.050000000000000000e+01	1.216666666666666607e+01	1.041666666666666607e+01	1.062500000000000000e+01	1.037500000000000000e+01	1.112500000000000000e+01	1.079166666666666607e+01	9.855959520873631845e+03	3.193487097856046830e+01	4.619093153639574467e+01	1.225585151596084899e+02	0.000000000000000000e+00	1.434664540132814992e+01	1.419484124670545988e+01	1.612903711993148193e+01	1.335773803324704190e+01	1.547910115239196394e+01	1.293189804546442723e+01	1.419352560590504986e+01	1.356106994064265159e+01	1.419789901124871534e+01	1.432695504088578886e+01	9.881544041747265510e+03	3.861974195712093660e+01	5.700686307279148934e+01	1.361170303192169797e+02	0.000000000000000000e+00	1.852662413598963553e+01	1.759801582674425546e+01	2.021640757319629955e+01	1.621547606649408380e+01	1.879153563811726357e+01	1.544712942426219016e+01	1.776205121181009972e+01	1.674713988128530318e+01	1.727079802249743068e+01	1.786224341510491342e+01
2.300000000000000000e+01	9.772299672521621687e+03	1.092813296163437720e+01	1.597943709078064956e+01	8.587426254649859914e+01	0.000000000000000000e+00	2.338806529312241977e+00	4.232885689126076656e+00	3.905319329280201757e+00	5.002935000263274645e+00	5.985317506589078462e+00	5.691194864469705017e+00	3.929804843971684392e+00	4.442561475697999640e+00	5.448279226898012695e+00	4.232681233190851877e+00	9.798754002927476904e+03	1.777656648081718771e+01	2.601055187872365693e+01	9.999963127324930667e+01	0.000000000000000000e+00	6.461069931322787951e+00	7.762276177896371365e+00	8.306826331306767841e+00	7.959800833464970360e+00	9.388492086627872268e+00	8.303930765568185990e+00	7.527402421985842196e+00	7.721280737848999820e+00	8.515806280115672422e+00	7.720507283262092457e+00	9.825208333333333940e+03	2.462500000000000000e+01	3.604166666666666430e+01	1.141250000000000000e+02	0.000000000000000000e+00	1.058333333333333393e+01	1.129166666666666607e+01	1.270833333333333393e+01	1.091666666666666607e+01	1.279166666666666607e+01	1.091666666666666607e+01	1.112500000000000000e+01	1.100000000000000000e+01	1.158333333333333393e+01	1.120833333333333393e+01	9.851662663739190975e+03	3.147343351918281229e+01	4.607278145460966812e+01	1.282503687267507075e+02	0.000000000000000000e+00	1.470559673534387990e+01	1.482105715543696078e+01	1.710984033535989823e+01	1.387353249986836090e+01	1.619484124670545810e+01	1.352940256776514616e+01	1.472259757801415780e+01	1.427871926215100018e+01	1.465086038655099543e+01	1.469615938340457539e+01	9.878116994145046192e+03	3.832186703836562458e+01	5.610389624255267904e+01	1.423757374535013867e+02	0.000000000000000000e+00	1.882786013735442765e+01	1.835044764420725727e+01	2.151134733738646787e+01	1.683039833307005750e+01	1.959801582674425191e+01	1.614213846886362802e+01	1.832019515602831561e+01	1.755743852430200036e+01	1.771838743976865516e+01	1.818398543347581509e+01
2.400000000000000000e+01	9.764224454474027880e+03	1.119700106659989736e+01	1.573203006785482572e+01	8.854169404293779166e+01	0.000000000000000000e+00	3.187959969898880530e+00	4.690156884671063509e+00	3.483347199122187376e+00	5.626173825359566116e+00	6.377541122892276704e+00	6.115286165207677982e+00	4.073035515451457478e+00	4.237948788189901173e+00	5.798342275152399417e+00	4.602486757762232372e+00	9.791466393903680000e+03	1.851516719996661564e+01	2.547018170059408249e+01	1.043958470214688958e+02	0.000000000000000000e+00	7.198146651616107228e+00	8.324245109002198717e+00	8.491673599561092800e+00	8.583920246013116540e+00	9.792937228112805315e+00	8.932643082603838991e+00	7.953184424392395258e+00	7.806474394094950142e+00	8.982504470909532301e+00	8.155410045547782261e+00	9.818708333333333940e+03	2.583333333333333215e+01	3.520833333333333570e+01	1.202500000000000000e+02	0.000000000000000000e+00	1.120833333333333393e+01	1.195833333333333393e+01	1.350000000000000000e+01	1.154166666666666607e+01	1.320833333333333393e+01	1.175000000000000000e+01	1.183333333333333393e+01	1.137500000000000000e+01	1.216666666666666607e+01	1.170833333333333393e+01	9.845950272762987879e+03	3.315149946670005221e+01	4.494648496607258892e+01	1.361041529785310900e+02	0.000000000000000000e+00	1.521852001505056151e+01	1.559242155766446913e+01	1.850832640043890720e+01	1.449941308732021561e+01	1.662372943855386254e+01	1.456735691739616101e+01	1.571348224227427259e+01	1.494352560590504986e+01	1.535082886242379985e+01	1.526125662111888559e+01	9.873192212192640000e+03	4.046966560006676872e+01	5.468463659881184924e+01	1.519583059570622083e+02	0.000000000000000000e+00	1.922870669676778732e+01	1.922650978199560257e+01	2.351665280087781440e+01	1.745715950797376692e+01	2.003912554377438937e+01	1.738471383479232202e+01	1.959363115121520948e+01	1.851205121181009972e+01	1.853499105818093184e+01	1.881417990890443548e+01
2.500000000000000000e+01	9.755743421432258401e+03	1.110283842372461294e+01	1.726914262421937352e+01	9.062462121420817596e+01	0.000000000000000000e+00	3.282088837422115546e+00	4.754033307585165957e+00	4.269611838967653838e+00	5.661964077669586537e+00	6.511339432706487074e+00	7.114835192865496261e+00	4.819960777855939682e+00	4.124185333133251419e+00	6.035793251906055978e+00	4.803092655208491379e+00	9.784246710716130110e+03	1.886391921186230647e+01	2.644707131210968498e+01	1.078123106071040809e+02	0.000000000000000000e+00	7.453544418711057773e+00	8.627016653792583867e+00	9.155639252817159957e+00	8.893482038834793713e+00	1.006816971635324265e+01	9.807417596432747686e+00	8.555813722261301990e+00	7.853759333233292672e+00	9.288729959286360582e+00	8.484879660937579615e+00	9.812750000000000000e+03	2.662500000000000000e+01	3.562500000000000000e+01	1.250000000000000000e+02	0.000000000000000000e+00	1.162500000000000000e+01	1.250000000000000000e+01	1.404166666666666607e+01	1.212500000000000000e+01	1.362500000000000000e+01	1.250000000000000000e+01	1.229166666666666607e+01	1.158333333333333393e+01	1.254166666666666607e+01	1.216666666666666607e+01	9.841253289283869890e+03	3.438608078813768998e+01	4.480292868789031502e+01	1.421876893928959191e+02	0.000000000000000000e+00	1.579645558128894223e+01	1.637298334620741613e+01	1.892769408051617219e+01	1.535651796116520629e+01	1.718183028364675735e+01	1.519258240356725231e+01	1.602751961107203016e+01	1.531290733343337607e+01	1.579460337404697157e+01	1.584845367239575253e+01	9.869756578567741599e+03	4.214716157627538706e+01	5.398085737578063004e+01	1.593753787857918383e+02	0.000000000000000000e+00	1.996791116257788445e+01	2.024596669241483227e+01	2.381372149436568009e+01	1.858803592233041257e+01	2.073866056729351470e+01	1.788516480713450463e+01	1.976337255547739247e+01	1.904248133353341643e+01	1.904754008142727528e+01	1.953024067812484077e+01
2.600000000000000000e+01	9.748559281600540999e+03	1.147918021240277753e+01	1.693655522934044910e+01	9.408191235941811215e+01	0.000000000000000000e+00	3.799161777275188001e+00	5.043792793766993299e+00	4.151331914357504260e+00	5.750647029133088672e+00	6.578492511005745946e+00	8.158632525459932339e+00	5.579458411900349191e+00	4.502391085286700623e+00	6.391924132800330227e+00	5.051588313380832140e+00	9.777925474133604439e+03	1.948959010620139054e+01	2.600994428133689240e+01	1.121034561797090561e+02	0.000000000000000000e+00	8.024580888637594001e+00	9.126063063550162724e+00	9.221499290512085167e+00	9.104490181233211743e+00	1.043507958883620645e+01	1.053764959606330009e+01	9.164729205950173707e+00	8.313695542643349867e+00	9.695962066400165114e+00	8.942460823357082589e+00	9.807291666666666060e+03	2.750000000000000000e+01	3.508333333333333570e+01	1.301250000000000000e+02	0.000000000000000000e+00	1.225000000000000000e+01	1.320833333333333393e+01	1.429166666666666607e+01	1.245833333333333393e+01	1.429166666666666607e+01	1.291666666666666607e+01	1.275000000000000000e+01	1.212500000000000000e+01	1.300000000000000000e+01	1.283333333333333393e+01	9.836657859199727682e+03	3.551040989379860946e+01	4.415672238532977900e+01	1.481465438202909581e+02	0.000000000000000000e+00	1.647541911136240600e+01	1.729060360311650513e+01	1.936183404282124698e+01	1.581217648543345611e+01	1.814825374449712569e+01	1.529568373727003205e+01	1.633527079404982629e+01	1.593630445735665013e+01	1.630403793359983666e+01	1.672420584330958349e+01	9.866024051732791122e+03	4.352081978759721892e+01	5.323011143732622230e+01	1.661680876405818879e+02	0.000000000000000000e+00	2.070083822272481200e+01	2.137287387289967455e+01	2.443200141897582967e+01	1.916601963753358007e+01	2.200484082232758709e+01	1.767470080787339981e+01	1.992054158809965259e+01	1.974760891471330027e+01	1.960807586719966977e+01	2.061507835328583482e+01
2.700000000000000000e+01	9.740734962654029005e+03	1.138371831320022309e+01	1.494909911845332928e+01	9.824626456027829136e+01	0.000000000000000000e+00	4.306709197343698392e+00	5.824189611772810693e+00	4.376707793710568950e+00	5.481261768632287534e+00	6.906849688135459076e+00	8.654777050793933668e+00	5.912403809337804184e+00	4.777639643596998553e+00	7.143204736406358002e+00	5.189946509190256130e+00	9.771304981327015412e+03	1.954602582326677762e+01	2.543288289255999501e+01	1.163731322801391457e+02	0.000000000000000000e+00	8.486687932005182233e+00	9.766261472553072309e+00	9.459187230188618400e+00	9.261464217649477249e+00	1.093259151073439739e+01	1.099405519206363380e+01	9.477035238002235573e+00	8.617986488465167128e+00	1.040493570153651248e+01	9.136639921261794584e+00	9.801875000000000000e+03	2.770833333333333215e+01	3.591666666666666430e+01	1.345000000000000000e+02	0.000000000000000000e+00	1.266666666666666607e+01	1.370833333333333393e+01	1.454166666666666607e+01	1.304166666666666607e+01	1.495833333333333393e+01	1.333333333333333393e+01	1.304166666666666607e+01	1.245833333333333393e+01	1.366666666666666607e+01	1.308333333333333393e+01	9.832445018672984588e+03	3.587064084339988312e+01	4.640045044077333358e+01	1.526268677198608543e+02	0.000000000000000000e+00	1.684664540132814992e+01	1.765040519411359554e+01	1.962414610314471375e+01	1.682186911568385668e+01	1.898407515593227046e+01	1.567261147460303405e+01	1.660629809533109835e+01	1.629868017820150072e+01	1.692839763179681967e+01	1.703002674540487149e+01	9.863015037345970995e+03	4.403294835346643765e+01	5.688423421487999576e+01	1.707537354397217086e+02	0.000000000000000000e+00	2.102662413598963553e+01	2.159247705489385538e+01	2.470662553962276320e+01	2.060207156470104550e+01	2.300981697853120878e+01	1.801188961587273241e+01	2.017092952399552885e+01	2.013902702306966930e+01	2.019012859692697504e+01	2.097672015747641083e+01
2.800000000000000000e+01	9.732069914822950523e+03	9.535994399913015229e+00	1.515204052243474919e+01	1.014101077415749899e+02	0.000000000000000000e+00	4.859046805683115977e+00	6.002148051732897116e+00	4.574384715929214806e+00	5.884226894136091346e+00	7.152127487367586411e+00	8.564201804145934460e+00	6.242819647640919456e+00	5.519446542464213401e+00	6.871310457253569481e+00	5.689946509190255242e+00	9.764159957411475261e+03	1.864299719995650761e+01	2.607602026121737282e+01	1.202050538707874949e+02	0.000000000000000000e+00	8.971190069508224951e+00	1.004274069253311552e+01	9.766359024631274366e+00	9.692113447068045673e+00	1.130523041035046106e+01	1.117793423540630116e+01	9.871409823820460616e+00	9.197223271232106256e+00	1.051898856196011778e+01	9.636639921261794584e+00	9.796250000000000000e+03	2.775000000000000000e+01	3.700000000000000000e+01	1.390000000000000000e+02	0.000000000000000000e+00	1.308333333333333393e+01	1.408333333333333393e+01	1.495833333333333393e+01	1.350000000000000000e+01	1.545833333333333393e+01	1.379166666666666607e+01	1.350000000000000000e+01	1.287500000000000000e+01	1.416666666666666607e+01	1.358333333333333393e+01	9.828340042588524739e+03	3.685700280004348883e+01	4.792397973878262718e+01	1.577949461292124909e+02	0.000000000000000000e+00	1.719547659715844290e+01	1.812392597413355233e+01	2.015030764203539349e+01	1.730788655293195433e+01	1.961143625631620679e+01	1.640539909792703099e+01	1.712859017617953938e+01	1.655277672876789197e+01	1.781434477137321437e+01	1.753002674540487504e+01	9.860430085177049477e+03	4.596400560008698477e+01	5.884795947756525436e+01	1.765898922584250101e+02	0.000000000000000000e+00	2.130761986098355010e+01	2.216451861493376896e+01	2.534228195073745127e+01	2.111577310586390865e+01	2.376453917929908144e+01	1.901913152918739769e+01	2.075718035235907877e+01	2.023055345753578749e+01	2.146202287607976444e+01	2.147672015747641439e+01
2.900000000000000000e+01	9.721672309524508819e+03	1.035695984339555409e+01	1.305893877838490624e+01	1.059257069005937524e+02	0.000000000000000000e+00	5.182794521966826551e+00	6.236694799005920942e+00	4.842104594157776276e+00	6.202195361910447069e+00	7.424495457624136208e+00	8.735093175022342393e+00	7.164238675306981108e+00	6.377422890182724124e+00	7.190779502664731204e+00	6.173614127812133034e+00	9.755898654762255319e+03	1.940764658836444312e+01	2.521696938919245312e+01	1.249836867836302048e+02	0.000000000000000000e+00	9.403897260983413275e+00	1.028501406616962655e+01	1.023355229707888725e+01	1.016359768095522398e+01	1.169141439547873418e+01	1.138837992084450335e+01	1.056128600432015752e+01	9.959544778424694655e+00	1.092872308466569820e+01	1.017014039723940044e+01	9.790125000000000000e+03	2.845833333333333215e+01	3.737500000000000000e+01	1.440416666666666572e+02	0.000000000000000000e+00	1.362500000000000000e+01	1.433333333333333393e+01	1.562500000000000000e+01	1.412500000000000000e+01	1.595833333333333393e+01	1.404166666666666607e+01	1.395833333333333393e+01	1.354166666666666607e+01	1.466666666666666607e+01	1.416666666666666607e+01	9.824351345237744681e+03	3.750902007830222118e+01	4.953303061080754333e+01	1.630996465497031238e+02	0.000000000000000000e+00	1.784610273901658672e+01	1.838165260049704131e+01	2.101644770292111275e+01	1.808640231904477602e+01	2.022525227118793367e+01	1.669495341248882880e+01	1.735538066234651211e+01	1.712378855490863572e+01	1.840461024866763395e+01	1.816319293609393171e+01	9.858577690475491181e+03	4.655970682327111376e+01	6.169106122161509376e+01	1.821576264327395620e+02	0.000000000000000000e+00	2.206720547803317345e+01	2.242997186766074691e+01	2.640789540584222550e+01	2.204780463808955204e+01	2.449217120904253164e+01	1.934824015831098976e+01	2.075242799135968852e+01	2.070591044315060714e+01	2.214255383066860006e+01	2.215971920552119911e+01
3.000000000000000000e+01	9.714212802182400992e+03	9.837367567123404655e+00	1.565997664916546839e+01	1.074504850425664699e+02	0.000000000000000000e+00	5.196701675487814143e+00	6.468857584717181197e+00	5.089298365474478558e+00	6.356738105246257931e+00	7.570529580124356173e+00	8.921211136539929143e+00	7.331977448093279115e+00	6.883625821019880853e+00	7.215656631901384621e+00	6.559558416462923702e+00	9.749273067757867466e+03	1.898118378356170410e+01	2.707998832458273597e+01	1.282460758546165778e+02	0.000000000000000000e+00	9.640017504410574034e+00	1.075526212569192452e+01	1.069048251607057409e+01	1.044920238595646111e+01	1.201443145672884327e+01	1.168977223493663153e+01	1.085348872404664000e+01	1.050431291050993998e+01	1.106616164928402490e+01	1.065477920823146185e+01	9.784333333333333940e+03	2.812500000000000000e+01	3.850000000000000000e+01	1.490416666666666572e+02	0.000000000000000000e+00	1.408333333333333393e+01	1.504166666666666607e+01	1.629166666666666785e+01	1.454166666666666607e+01	1.645833333333333215e+01	1.445833333333333393e+01	1.437500000000000000e+01	1.412500000000000000e+01	1.491666666666666607e+01	1.475000000000000000e+01	9.819393598908800413e+03	3.726881621643829590e+01	4.992001167541726403e+01	1.698372574787167366e+02	0.000000000000000000e+00	1.852664916225609204e+01	1.932807120764140763e+01	2.189285081726276161e+01	1.863413094737687103e+01	2.090223520993782103e+01	1.722689443173003809e+01	1.789651127595336177e+01	1.774568708949005824e+01	1.876717168404930547e+01	1.884522079176853993e+01	9.854453864484266887e+03	4.641263243287659179e+01	6.134002335083452806e+01	1.906328482907668445e+02	0.000000000000000000e+00	2.296996499117885548e+01	2.361447574861615095e+01	2.749403496785885892e+01	2.272659522808707422e+01	2.534613708654230635e+01	1.999545553012674048e+01	2.141802255190672000e+01	2.136637417898012004e+01	2.261767670143194664e+01	2.294044158353707630e+01
3.100000000000000000e+01	9.705549068045384047e+03	1.016954044346936215e+01	1.830632932482086872e+01	1.094028890945340038e+02	0.000000000000000000e+00	6.220638945384010299e+00	6.586478547366930059e+00	5.366850713516095439e+00	6.153297300669873238e+00	7.981500494354211384e+00	9.203621166332462522e+00	7.375915806214720760e+00	7.216386998133714314e+00	7.608090786759941437e+00	7.097702820998838646e+00	9.741670367356025963e+03	1.983477022173467930e+01	2.827816466241043258e+01	1.319306112139336733e+02	0.000000000000000000e+00	1.048531947269200515e+01	1.100157260701679718e+01	1.112092535675804683e+01	1.070164865033493662e+01	1.249075024717710569e+01	1.206014391649956430e+01	1.116712456977402823e+01	1.087902683240018931e+01	1.161654539337997072e+01	1.111135141049942021e+01	9.777791666666666060e+03	2.950000000000000000e+01	3.825000000000000000e+01	1.544583333333333428e+02	0.000000000000000000e+00	1.475000000000000000e+01	1.541666666666666607e+01	1.687500000000000000e+01	1.525000000000000000e+01	1.700000000000000000e+01	1.491666666666666607e+01	1.495833333333333393e+01	1.454166666666666607e+01	1.562500000000000000e+01	1.512500000000000000e+01	9.813912965977306158e+03	3.916522977826532070e+01	4.822183533758956742e+01	1.769860554527330123e+02	0.000000000000000000e+00	1.901468052730799485e+01	1.983176072631653497e+01	2.262907464324195317e+01	1.979835134966506160e+01	2.150924975282289608e+01	1.777318941683376607e+01	1.874954209689263962e+01	1.820430650093314284e+01	1.963345460662002750e+01	1.913864858950057979e+01	9.850034265287948074e+03	4.883045955653064141e+01	5.819367067517913483e+01	1.995137775721326818e+02	0.000000000000000000e+00	2.327936105461598970e+01	2.424685478596640209e+01	2.838314928648390634e+01	2.434670269933012676e+01	2.601849950564578862e+01	2.062971216700086785e+01	2.254075086045194709e+01	2.186694633519961783e+01	2.364190921324005856e+01	2.315229717900115958e+01
3.200000000000000000e+01	9.697025495789317574e+03	1.144220982605683190e+01	1.538507549118364892e+01	1.149893743316739290e+02	0.000000000000000000e+00	7.417096231345238877e+00	7.000000000000000000e+00	5.405420503069736426e+00	6.446807711664249041e+00	8.180565998335062261e+00	9.669601666929942496e+00	7.458438024111499587e+00	7.713106741667367316e+00	7.570802027848250404e+00	7.386838434417185795e+00	9.734283581227991817e+03	2.067943824636174810e+01	2.675503774559182446e+01	1.377030204991702931e+02	0.000000000000000000e+00	1.145854811567262033e+01	1.150000000000000000e+01	1.139021025153486733e+01	1.111923718916545667e+01	1.279861633250086506e+01	1.262646750013163910e+01	1.160421901205575068e+01	1.143988670416701581e+01	1.186873434725745824e+01	1.152675255054192505e+01	9.771541666666666060e+03	2.991666666666666785e+01	3.812500000000000000e+01	1.604166666666666572e+02	0.000000000000000000e+00	1.550000000000000000e+01	1.600000000000000000e+01	1.737500000000000000e+01	1.579166666666666607e+01	1.741666666666666785e+01	1.558333333333333393e+01	1.575000000000000000e+01	1.516666666666666607e+01	1.616666666666666785e+01	1.566666666666666607e+01	9.808799752105340303e+03	3.915389508697158760e+01	4.949496225440817909e+01	1.831303128341630213e+02	0.000000000000000000e+00	1.954145188432737967e+01	2.050000000000000000e+01	2.335978974846513267e+01	2.046409614416787548e+01	2.203471700083247242e+01	1.854019916653502875e+01	1.989578098794424932e+01	1.889344662916631634e+01	2.046459898607587746e+01	1.980658078279140710e+01	9.846057837544014546e+03	4.839112350727650380e+01	6.086492450881635108e+01	2.058439590016593854e+02	0.000000000000000000e+00	2.358290376865475935e+01	2.500000000000000000e+01	2.934457949693026535e+01	2.513652562166908311e+01	2.665276733499827344e+01	2.149706499973672535e+01	2.404156197588849864e+01	2.262022659166596483e+01	2.476253130548508352e+01	2.394649489891614635e+01
3.300000000000000000e+01	9.686804751697198299e+03	1.155771460979125820e+01	1.590805414105737725e+01	1.172684528204488856e+02	0.000000000000000000e+00	8.208767372885507285e+00	6.950075366357282292e+00	5.848741412174101484e+00	6.493238305827260248e+00	7.868173136678093371e+00	9.871667555081797829e+00	7.474396793063135647e+00	8.192147095915080612e+00	7.728608214805387178e+00	7.684266098601884920e+00	9.726339875848600059e+03	2.042469063822896302e+01	2.734986040386202077e+01	1.416550597435577856e+02	0.000000000000000000e+00	1.220855035310941972e+01	1.178753768317864115e+01	1.207020403942038556e+01	1.130911915291363101e+01	1.289241990167237972e+01	1.299833377754089980e+01	1.182053172986490175e+01	1.195024021462420727e+01	1.219763744073602751e+01	1.194629971596760853e+01	9.765875000000000000e+03	2.929166666666666785e+01	3.879166666666666430e+01	1.660416666666666572e+02	0.000000000000000000e+00	1.620833333333333215e+01	1.662500000000000000e+01	1.829166666666666785e+01	1.612500000000000000e+01	1.791666666666666785e+01	1.612500000000000000e+01	1.616666666666666785e+01	1.570833333333333393e+01	1.666666666666666785e+01	1.620833333333333215e+01	9.805410124151399941e+03	3.815864269510437623e+01	5.023347292947130427e+01	1.904282735897755288e+02	0.000000000000000000e+00	2.020811631355724458e+01	2.146246231682135885e+01	2.451312929391295015e+01	2.094088084708636899e+01	2.294091343166095598e+01	1.925166622245910020e+01	2.051280160346843218e+01	1.946642645204246236e+01	2.113569589259730819e+01	2.047036695069905576e+01	9.844945248302801701e+03	4.702561872354208106e+01	6.167527919227595135e+01	2.148148805128844288e+02	0.000000000000000000e+00	2.420789929378115701e+01	2.629992463364271771e+01	3.073459192115923599e+01	2.575676169417273798e+01	2.796516019665524055e+01	2.237833244491820039e+01	2.485893654027020006e+01	2.322451957075158901e+01	2.560472511852794852e+01	2.473240056806477938e+01
3.400000000000000000e+01	9.678967885642921829e+03	1.244057707857876949e+01	1.522713262121965982e+01	1.212079408969544829e+02	0.000000000000000000e+00	8.240201725853504300e+00	7.022174177852281929e+00	6.025713379075604337e+00	6.683710868843432351e+00	8.206361646024458167e+00	9.896639625188516476e+00	7.810590883542342766e+00	8.571161809209435489e+00	8.080657886373995069e+00	8.540955314173666935e+00	9.719358942821461824e+03	2.122028853928938474e+01	2.669689964394316206e+01	1.466456371151438987e+02	0.000000000000000000e+00	1.249510086292675126e+01	1.228192042225947489e+01	1.245035668953780217e+01	1.169602210108838136e+01	1.326984748967889516e+01	1.326081981259425824e+01	1.230112877510450531e+01	1.238974757127138382e+01	1.262366227652033146e+01	1.281214432375350043e+01	9.759750000000000000e+03	3.000000000000000000e+01	3.816666666666666430e+01	1.720833333333333428e+02	0.000000000000000000e+00	1.675000000000000000e+01	1.754166666666666785e+01	1.887500000000000000e+01	1.670833333333333215e+01	1.833333333333333215e+01	1.662500000000000000e+01	1.679166666666666785e+01	1.620833333333333215e+01	1.716666666666666785e+01	1.708333333333333215e+01	9.800141057178538176e+03	3.877971146071061526e+01	4.963643368939016653e+01	1.975210295515227870e+02	0.000000000000000000e+00	2.100489913707324874e+01	2.280141291107386081e+01	2.529964331046219783e+01	2.172064456557828294e+01	2.339681917698776914e+01	1.998918018740574354e+01	2.128220455822883039e+01	2.002691909539527870e+01	2.170967105681300424e+01	2.135452234291316387e+01	9.840532114357078171e+03	4.755942292142123051e+01	6.110620071211366877e+01	2.229587257697122027e+02	0.000000000000000000e+00	2.525979827414649748e+01	2.806115915548105377e+01	3.172428662092439566e+01	2.673295579782323017e+01	2.846030502064220613e+01	2.335336037481148352e+01	2.577274244979099294e+01	2.384550485745722881e+01	2.625267544695934063e+01	2.562571135249299914e+01
3.500000000000000000e+01	9.671041203705002772e+03	1.080930307512418764e+01	1.607636521231884785e+01	1.249653779336922526e+02	0.000000000000000000e+00	8.488652662613535682e+00	7.896864529671610455e+00	6.235223505819451617e+00	6.743726796132696322e+00	8.528802110954707416e+00	1.007945841190034919e+01	8.284085359667846760e+00	9.440156884671061732e+00	8.275331996371196652e+00	8.875880325350575362e+00	9.712291435185834416e+03	2.027965153756209560e+01	2.778818260615942393e+01	1.510868556335127835e+02	0.000000000000000000e+00	1.289015966464010177e+01	1.305259893150247130e+01	1.270094508624305973e+01	1.193436339806634905e+01	1.366023438881068763e+01	1.366472920595017371e+01	1.280870934650058857e+01	1.307424510900219694e+01	1.292933266485226440e+01	1.331294016267528768e+01	9.753541666666666060e+03	2.975000000000000000e+01	3.950000000000000000e+01	1.772083333333333428e+02	0.000000000000000000e+00	1.729166666666666785e+01	1.820833333333333215e+01	1.916666666666666785e+01	1.712500000000000000e+01	1.879166666666666785e+01	1.725000000000000000e+01	1.733333333333333215e+01	1.670833333333333215e+01	1.758333333333333215e+01	1.775000000000000000e+01	9.794791898147497704e+03	3.922034846243790440e+01	5.121181739384057607e+01	2.033298110331539021e+02	0.000000000000000000e+00	2.169317366869323394e+01	2.336406773516419122e+01	2.563238824709027597e+01	2.231563660193365095e+01	2.392309894452264984e+01	2.083527079404982629e+01	2.185795732016607573e+01	2.034242155766446558e+01	2.223733400181439990e+01	2.218705983732471054e+01	9.836042129628329349e+03	4.869069692487580880e+01	6.292363478768115215e+01	2.294512887329744331e+02	0.000000000000000000e+00	2.609468067071980002e+01	2.851980213699505384e+01	3.209810982751388053e+01	2.750627320386730190e+01	2.905453122237862829e+01	2.442054158809965259e+01	2.638258130699881576e+01	2.397650978199560257e+01	2.689133467029546765e+01	2.662411967464942464e+01
3.600000000000000000e+01	9.661322414560685502e+03	1.131575773735219315e+01	1.766533853278798816e+01	1.289489983697400817e+02	0.000000000000000000e+00	8.894133301216751164e+00	8.224750265832305729e+00	6.748118416615932702e+00	7.212633155535653984e+00	8.553427340186638972e+00	1.039078539674957646e+01	8.652325783397905923e+00	9.928700406079681073e+00	8.162879499083992130e+00	9.584616997346854461e+00	9.704057040613675781e+03	2.040787886867609657e+01	2.910350259972732800e+01	1.560578325182033836e+02	0.000000000000000000e+00	1.342623331727504166e+01	1.350820846624948679e+01	1.320739254164130116e+01	1.246048324443449218e+01	1.390171367009331860e+01	1.415372603170812127e+01	1.334699622503228689e+01	1.356851686970650661e+01	1.320643974954199606e+01	1.397980849867342812e+01	9.746791666666666060e+03	2.950000000000000000e+01	4.054166666666666430e+01	1.831666666666666572e+02	0.000000000000000000e+00	1.795833333333333215e+01	1.879166666666666785e+01	1.966666666666666785e+01	1.770833333333333215e+01	1.925000000000000000e+01	1.791666666666666785e+01	1.804166666666666785e+01	1.720833333333333215e+01	1.825000000000000000e+01	1.837500000000000000e+01	9.789526292719656340e+03	3.859212113132390698e+01	5.197983073360600059e+01	2.102755008151299307e+02	0.000000000000000000e+00	2.249043334939162264e+01	2.407512486708385069e+01	2.612594079169203454e+01	2.295618342223217212e+01	2.459828632990668140e+01	2.167960730162521443e+01	2.273633710830105059e+01	2.084814979696015769e+01	2.329356025045800394e+01	2.277019150132657188e+01	9.832260918772646619e+03	4.768424226264780685e+01	6.341799480054534399e+01	2.373843349635932327e+02	0.000000000000000000e+00	2.702253336544991313e+01	2.935858306750102997e+01	3.258521491671740478e+01	2.820403351113100854e+01	2.994657265981336280e+01	2.544254793658375746e+01	2.743100754993542978e+01	2.448796626058698322e+01	2.833712050091600787e+01	2.716538300265314376e+01
3.700000000000000000e+01	9.652419359990675730e+03	1.362097643260587176e+01	1.803350934760579349e+01	1.306685934811305856e+02	0.000000000000000000e+00	9.125737492006196661e+00	7.843141499024648411e+00	7.820950188617752374e+00	7.120266170112669712e+00	9.247666927941478932e+00	1.019562958951086351e+01	9.481468588851095447e+00	9.992757044519109400e+00	8.208417001676053815e+00	1.013499405741645631e+01	9.696251346662005744e+03	2.214382154963627158e+01	2.947508800713622890e+01	1.595009634072319500e+02	0.000000000000000000e+00	1.383370207933643314e+01	1.350490408284565902e+01	1.409797509430887530e+01	1.262263308505633574e+01	1.445716679730407250e+01	1.426448146142209694e+01	1.405323429442554684e+01	1.382971185559288863e+01	1.339587516750469298e+01	1.469249702870822816e+01	9.740083333333333940e+03	3.066666666666666785e+01	4.091666666666666430e+01	1.883333333333333428e+02	0.000000000000000000e+00	1.854166666666666785e+01	1.916666666666666785e+01	2.037500000000000000e+01	1.812500000000000000e+01	1.966666666666666785e+01	1.833333333333333215e+01	1.862500000000000000e+01	1.766666666666666785e+01	1.858333333333333215e+01	1.925000000000000000e+01	9.783915320004662135e+03	3.918951178369706412e+01	5.235824532619709970e+01	2.171657032594347356e+02	0.000000000000000000e+00	2.324963125399690256e+01	2.482842925048767668e+01	2.665202490569112470e+01	2.362736691494366426e+01	2.487616653602926320e+01	2.240218520524456736e+01	2.319676570557445316e+01	2.150362147774044530e+01	2.377079149916197309e+01	2.380750297129177184e+01	9.827747306675992149e+03	4.771235690072746394e+01	6.379982398572753510e+01	2.459980731855361000e+02	0.000000000000000000e+00	2.795759584132714082e+01	3.049019183430868907e+01	3.292904981138224940e+01	2.912973382988732851e+01	3.008566640539185499e+01	2.647103707715579901e+01	2.776853141114890633e+01	2.534057628881422630e+01	2.895824966499061048e+01	2.836500594258354369e+01
3.800000000000000000e+01	9.643302813420748862e+03	1.458884576184060933e+01	1.642624059671448222e+01	1.342048780776767387e+02	0.000000000000000000e+00	1.010072717610997728e+01	8.837468976752765215e+00	8.287804124825894903e+00	7.655744395793757207e+00	9.864913622994842868e+00	1.027728654487037829e+01	9.845245697260292417e+00	1.040308183108645324e+01	9.084722318686235809e+00	1.065329730066987324e+01	9.688818073377040491e+03	2.246108954758697251e+01	2.875478696502391074e+01	1.642274390388383551e+02	0.000000000000000000e+00	1.461286358805498864e+01	1.429373448837638350e+01	1.458140206241294834e+01	1.318203886456354468e+01	1.520329014483075625e+01	1.459697660576852307e+01	1.450595618196348013e+01	1.436820758220989269e+01	1.408402782600978398e+01	1.520164865033493662e+01	9.734333333333333940e+03	3.033333333333333215e+01	4.108333333333333570e+01	1.942500000000000000e+02	0.000000000000000000e+00	1.912500000000000000e+01	1.975000000000000000e+01	2.087500000000000000e+01	1.870833333333333215e+01	2.054166666666666785e+01	1.891666666666666785e+01	1.916666666666666785e+01	1.833333333333333215e+01	1.908333333333333215e+01	1.975000000000000000e+01	9.779848593289627388e+03	3.820557711907969178e+01	5.341187970164276066e+01	2.242725609611616449e+02	0.000000000000000000e+00	2.363713641194501136e+01	2.520626551162361650e+01	2.716859793758705166e+01	2.423462780210311962e+01	2.588004318850257945e+01	2.323635672756481085e+01	2.382737715136985557e+01	2.229845908445677338e+01	2.408263884065688032e+01	2.429835134966506160e+01	9.825363853245919017e+03	4.607782090482605497e+01	6.574042606995219273e+01	2.542951219223232613e+02	0.000000000000000000e+00	2.814927282389002272e+01	3.066253102324723301e+01	3.346219587517410332e+01	2.976092227087290709e+01	3.121841971033849461e+01	2.755604678846295741e+01	2.848808763607304329e+01	2.626358483558021106e+01	2.908194434798042849e+01	2.884670269933012676e+01
3.900000000000000000e+01	9.630745072590443669e+03	1.373377163291673142e+01	1.714121719694347590e+01	1.374787560739911783e+02	0.000000000000000000e+00	1.010805359660938763e+01	9.139023733264737714e+00	8.730015974451085015e+00	8.093562443849041443e+00	1.052230997216393682e+01	1.027533199637119843e+01	1.006754163448145789e+01	1.095844127879012042e+01	9.076500896652010653e+00	1.084384634615041421e+01	9.678664202961888805e+03	2.280438581645836393e+01	2.915394193180507187e+01	1.689268780369955891e+02	0.000000000000000000e+00	1.482486013163802774e+01	1.486117853329903582e+01	1.499000798722554251e+01	1.373428122192452072e+01	1.588615498608196930e+01	1.492933266485226440e+01	1.490877081724072895e+01	1.497922063939505932e+01	1.435075044832600533e+01	1.563025650640854103e+01	9.726583333333333940e+03	3.187500000000000000e+01	4.116666666666666430e+01	2.003750000000000000e+02	0.000000000000000000e+00	1.954166666666666785e+01	2.058333333333333215e+01	2.125000000000000000e+01	1.937500000000000000e+01	2.125000000000000000e+01	1.958333333333333215e+01	1.975000000000000000e+01	1.900000000000000000e+01	1.962500000000000000e+01	2.041666666666666785e+01	9.774502463704779075e+03	4.094561418354163607e+01	5.317939140152825672e+01	2.318231219630044109e+02	0.000000000000000000e+00	2.425847320169530974e+01	2.630548813336762848e+01	2.750999201277445749e+01	2.501571877807548105e+01	2.661384501391803070e+01	2.423733400181439990e+01	2.459122918275927105e+01	2.302077936060494068e+01	2.489924955167399645e+01	2.520307682692479290e+01	9.822421594076224210e+03	5.001622836708327213e+01	6.519211613638985625e+01	2.632712439260088217e+02	0.000000000000000000e+00	2.897527973672394808e+01	3.202764293340192836e+01	3.376998402554891499e+01	3.065643755615095856e+01	3.197769002783606140e+01	2.889133467029546409e+01	2.943245836551854211e+01	2.704155872120988136e+01	3.017349910334798935e+01	2.998948698718292150e+01
4.000000000000000000e+01	9.620928592188531184e+03	1.376135413102412741e+01	1.584096778573604425e+01	1.423732763533017476e+02	0.000000000000000000e+00	1.044112289058618082e+01	9.786289140654904628e+00	9.235404395504035691e+00	8.660240380046777986e+00	1.070107562660991007e+01	1.045905799841307449e+01	1.085235823111473685e+01	1.174008035319047139e+01	9.889891512244615157e+00	1.209901966084303915e+01	9.670422629427597712e+03	2.281817706551206371e+01	2.885798389286802035e+01	1.743533048433175452e+02	0.000000000000000000e+00	1.526222811195975737e+01	1.551814457032745231e+01	1.551353553108535266e+01	1.426762019002338988e+01	1.620470447997162111e+01	1.525036233253987206e+01	1.559284578222403539e+01	1.572420684326190177e+01	1.513244575612230847e+01	1.663284316375485261e+01	9.719916666666666060e+03	3.187500000000000000e+01	4.187500000000000000e+01	2.063333333333333428e+02	0.000000000000000000e+00	2.008333333333333215e+01	2.125000000000000000e+01	2.179166666666666785e+01	1.987500000000000000e+01	2.170833333333333215e+01	2.004166666666666785e+01	2.033333333333333215e+01	1.970833333333333215e+01	2.037500000000000000e+01	2.116666666666666785e+01	9.769410703905734408e+03	4.093182293448793985e+01	5.489201610713197965e+01	2.383133618233491404e+02	0.000000000000000000e+00	2.490443855470690693e+01	2.698185542967254946e+01	2.806979780224798304e+01	2.548237980997661012e+01	2.721196218669504319e+01	2.483297100079346365e+01	2.507382088444262891e+01	2.369245982340476075e+01	2.561755424387769153e+01	2.570049016957848309e+01	9.818904741144800937e+03	4.998864586897587259e+01	6.790903221426395930e+01	2.702933903133649665e+02	0.000000000000000000e+00	2.972554377608048526e+01	3.271371085934509892e+01	3.434792893782930179e+01	3.108975961995322024e+01	3.271559104005675067e+01	2.962427533492026299e+01	2.981430843555192922e+01	2.767658631347619291e+01	3.086010848775538307e+01	3.023431367249029478e+01
4.100000000000000000e+01	9.609157252272396363e+03	1.260751783438965745e+01	1.664536102392456129e+01	1.459818320556957474e+02	0.000000000000000000e+00	1.107142300845733907e+01	9.890075757814363655e+00	9.544390269115874403e+00	9.124094238568279280e+00	1.153045452005171967e+01	9.994792937611919115e+00	1.078517966519504157e+01	1.228169024833544931e+01	1.028707448710245842e+01	1.227790842668120241e+01	9.660932792802865151e+03	2.274125891719482695e+01	2.928101384529561102e+01	1.792409160278478737e+02	0.000000000000000000e+00	1.584821150422866864e+01	1.590337121224051486e+01	1.591802846789127202e+01	1.487454711928413964e+01	1.695272726002585983e+01	1.533072980213929348e+01	1.587175649926418686e+01	1.628667845750105769e+01	1.558103724355122921e+01	1.707645421334060032e+01	9.712708333333333940e+03	3.287500000000000000e+01	4.191666666666666430e+01	2.125000000000000000e+02	0.000000000000000000e+00	2.062500000000000000e+01	2.191666666666666785e+01	2.229166666666666785e+01	2.062500000000000000e+01	2.237500000000000000e+01	2.066666666666666785e+01	2.095833333333333215e+01	2.029166666666666785e+01	2.087500000000000000e+01	2.187500000000000000e+01	9.764483873863802728e+03	4.300874108280517305e+01	5.455231948803771758e+01	2.457590839721521263e+02	0.000000000000000000e+00	2.540178849577133136e+01	2.792996212109282084e+01	2.866530486544206369e+01	2.637545288071586214e+01	2.779727273997414017e+01	2.600260353119404044e+01	2.604491016740247744e+01	2.429665487583227801e+01	2.616896275644877079e+01	2.667354578665939968e+01	9.816259414394271516e+03	5.314248216561034610e+01	6.718797230940876375e+01	2.790181679443042526e+02	0.000000000000000000e+00	3.017857699154266271e+01	3.394325757551897027e+01	3.503894306421746307e+01	3.212590576143172427e+01	3.321954547994828033e+01	3.133854039572141659e+01	3.113148700147162273e+01	2.830164308499788461e+01	3.146292551289754158e+01	3.147209157331879936e+01
4.200000000000000000e+01	9.598075595979695208e+03	1.297598254921571481e+01	1.741243204674984213e+01	1.500010606142417089e+02	0.000000000000000000e+00	1.135982808859920823e+01	9.436463310890021106e+00	9.972681180720872618e+00	9.839168152271556167e+00	1.253318852126769123e+01	1.021420687509104219e+01	1.067340194309524470e+01	1.265684968813545552e+01	1.053728156923165749e+01	1.299406208413959263e+01	9.651704464656513665e+03	2.302965794127452526e+01	3.012288269004158892e+01	1.843755303071208687e+02	0.000000000000000000e+00	1.628408071096627197e+01	1.603073165544500966e+01	1.638217392369377023e+01	1.556541740946911290e+01	1.780826092730051258e+01	1.560710343754552198e+01	1.614920097154762146e+01	1.668259151073439384e+01	1.608114078461582963e+01	1.789286437540312846e+01	9.705333333333333940e+03	3.308333333333333570e+01	4.283333333333333570e+01	2.187500000000000000e+02	0.000000000000000000e+00	2.120833333333333215e+01	2.262500000000000000e+01	2.279166666666666785e+01	2.129166666666666785e+01	2.308333333333333215e+01	2.100000000000000000e+01	2.162500000000000000e+01	2.070833333333333215e+01	2.162500000000000000e+01	2.279166666666666785e+01	9.758962202010154215e+03	4.313700872539214970e+01	5.554378397662507894e+01	2.531244696928791313e+02	0.000000000000000000e+00	2.613258595570039233e+01	2.921926834455499034e+01	2.920115940963956547e+01	2.701791592386422280e+01	2.835840573936615172e+01	2.639289656245447802e+01	2.710079902845237854e+01	2.473407515593227046e+01	2.716885921538417037e+01	2.769046895793020724e+01	9.812591070686972671e+03	5.319068411745095659e+01	6.825423461991682927e+01	2.874989393857582627e+02	0.000000000000000000e+00	3.105683857806745607e+01	3.581353668910998067e+01	3.561065215261245953e+01	3.274416518106178131e+01	3.363347814539897485e+01	3.178579312490895603e+01	3.257659805690475707e+01	2.875981697853120878e+01	3.271271843076834074e+01	3.258927124919374307e+01
4.300000000000000000e+01	9.588480252109466164e+03	1.285633552271967872e+01	1.754296472516012884e+01	1.526297465335391053e+02	0.000000000000000000e+00	1.191805565201957329e+01	1.005593567799014565e+01	9.969515345339818424e+00	1.043949243219465473e+01	1.310468032149675999e+01	1.058186193053400714e+01	1.094000260765937149e+01	1.285904680568311420e+01	1.071382501288519151e+01	1.245864899442816842e+01	9.643760959388066112e+03	2.251150109469317329e+01	3.091731569591339479e+01	1.885648732667695526e+02	0.000000000000000000e+00	1.691736115934311968e+01	1.665296783899507460e+01	1.652642433933657529e+01	1.615724621609732736e+01	1.838567349408171481e+01	1.618676429860033750e+01	1.653250130382968663e+01	1.697119006950822495e+01	1.648191250644259753e+01	1.795849116388075117e+01	9.699041666666666060e+03	3.216666666666666430e+01	4.429166666666666430e+01	2.245000000000000000e+02	0.000000000000000000e+00	2.191666666666666785e+01	2.325000000000000000e+01	2.308333333333333215e+01	2.187500000000000000e+01	2.366666666666666785e+01	2.179166666666666785e+01	2.212500000000000000e+01	2.108333333333333215e+01	2.225000000000000000e+01	2.345833333333333215e+01	9.754322373945266008e+03	4.182183223864015531e+01	5.766601763741993381e+01	2.604351267332304474e+02	0.000000000000000000e+00	2.691597217399021602e+01	2.984703216100492540e+01	2.964024232733008901e+01	2.759275378390267264e+01	2.894765983925162089e+01	2.739656903473299820e+01	2.771749869617031337e+01	2.519547659715843935e+01	2.801808749355740247e+01	2.895817550278591312e+01	9.809603081223865956e+03	5.147699781061365343e+01	7.104036860817319621e+01	2.963702534664608947e+02	0.000000000000000000e+00	3.191527768131376064e+01	3.644406432200985080e+01	3.619715132132684232e+01	3.331050756780534527e+01	3.422865301183657749e+01	3.300147140279932501e+01	3.330999739234062673e+01	2.930761986098355010e+01	3.378617498711480494e+01	3.445801767223849765e+01
4.400000000000000000e+01	9.577889021542301634e+03	1.180151520742067817e+01	1.969307347454559931e+01	1.554215639984029167e+02	0.000000000000000000e+00	1.216510222412292030e+01	1.032916731750496275e+01	1.017369894768539496e+01	1.065632842512125045e+01	1.368387653765574363e+01	1.053753027889992566e+01	1.083796385636894399e+01	1.365684968813545552e+01	1.115311407541608091e+01	1.277502783967817557e+01	9.634965344104484757e+03	2.206742427037700693e+01	3.263820340393947106e+01	1.927316153325347727e+02	0.000000000000000000e+00	1.743671777872812712e+01	1.699791699208581619e+01	1.689934947384269748e+01	1.653649754589395826e+01	1.892527160216120663e+01	1.641459847278329676e+01	1.683564859485113629e+01	1.768259151073439384e+01	1.688905703770804223e+01	1.838751391983908690e+01	9.692041666666666060e+03	3.233333333333333570e+01	4.558333333333333570e+01	2.300416666666666572e+02	0.000000000000000000e+00	2.270833333333333215e+01	2.366666666666666785e+01	2.362500000000000000e+01	2.241666666666666785e+01	2.416666666666666785e+01	2.229166666666666785e+01	2.283333333333333215e+01	2.170833333333333215e+01	2.262500000000000000e+01	2.400000000000000000e+01	9.749117989228847364e+03	4.259924239628966802e+01	5.852846326272720034e+01	2.673517180007985417e+02	0.000000000000000000e+00	2.797994888793853718e+01	3.033541634124751951e+01	3.035065052615730252e+01	2.829683578743937744e+01	2.940806173117212907e+01	2.816873486055003895e+01	2.883101807181552800e+01	2.573407515593227046e+01	2.836094296229195777e+01	2.961248608016091310e+01	9.806194311791030486e+03	5.286515145924599324e+01	7.147359319212107209e+01	3.046617693349303977e+02	0.000000000000000000e+00	3.325156444254374577e+01	3.700416601582837473e+01	3.707630105231460504e+01	3.417700490821208348e+01	3.464945679567759385e+01	3.404580305443340649e+01	3.482870281029772030e+01	2.975981697853120878e+01	3.409688592458391554e+01	3.522497216032182621e+01
4.500000000000000000e+01	9.564441945757227586e+03	1.202750804795350348e+01	1.821195133295267965e+01	1.593286175581824864e+02	0.000000000000000000e+00	1.279494801525058634e+01	1.088657903978378982e+01	1.019447205657687761e+01	1.157462452165143496e+01	1.364856232390825319e+01	1.014866845342416646e+01	1.136190569597791722e+01	1.389525042535627009e+01	1.115376290405542647e+01	1.314216502587995983e+01	9.624408472878612884e+03	2.257625402397675174e+01	3.212680899980966842e+01	1.978934754457579288e+02	0.000000000000000000e+00	1.808497400762529139e+01	1.763078951989189491e+01	1.718056936162177095e+01	1.730814559415905052e+01	1.909511449528746141e+01	1.661600089337875019e+01	1.743095284798895861e+01	1.817679187934480112e+01	1.707688145202771324e+01	1.902941584627331295e+01	9.684375000000000000e+03	3.312500000000000000e+01	4.604166666666666430e+01	2.364583333333333428e+02	0.000000000000000000e+00	2.337500000000000000e+01	2.437500000000000000e+01	2.416666666666666785e+01	2.304166666666666785e+01	2.454166666666666785e+01	2.308333333333333215e+01	2.350000000000000000e+01	2.245833333333333215e+01	2.300000000000000000e+01	2.491666666666666785e+01	9.744341527121387116e+03	4.367374597602324826e+01	5.995652433352366018e+01	2.750231912209087568e+02	0.000000000000000000e+00	2.866502599237470861e+01	3.111921048010810509e+01	3.115276397171156475e+01	2.877518773917428518e+01	2.998821883804587429e+01	2.955066577328791411e+01	2.956904715201104139e+01	2.673987478732186318e+01	2.892311854797228676e+01	3.080391748706002275e+01	9.804308054242772414e+03	5.422249195204649652e+01	7.387138200038064895e+01	3.135880491084841992e+02	0.000000000000000000e+00	3.395505198474941722e+01	3.786342096021621018e+01	3.813886127675645810e+01	3.450870881168189896e+01	3.543477100942508429e+01	3.601799821324249962e+01	3.563809430402208278e+01	3.102141624131039421e+01	3.484623709594457353e+01	3.669116830745337410e+01
4.600000000000000000e+01	9.553521549492179474e+03	1.092177006605811229e+01	1.852571109400134830e+01	1.632934763626236077e+02	0.000000000000000000e+00	1.343182164423081737e+01	1.120478632912755224e+01	1.031120356271529559e+01	1.189570427799361774e+01	1.389896850947770979e+01	1.085688507945072878e+01	1.152457011315354585e+01	1.439382154963627158e+01	1.140428549387818258e+01	1.365632842512125045e+01	9.615489941412757616e+03	2.223171836636238652e+01	3.278368888033400452e+01	2.026259048479784610e+02	0.000000000000000000e+00	1.861174415544874350e+01	1.793572649789711093e+01	1.759310178135764602e+01	1.778118547233014368e+01	1.947031758807218793e+01	1.728260920639203135e+01	1.782478505657677204e+01	1.865524410815147149e+01	1.757714274693909218e+01	1.953649754589395826e+01	9.677458333333333940e+03	3.354166666666666430e+01	4.704166666666666430e+01	2.419583333333333428e+02	0.000000000000000000e+00	2.379166666666666785e+01	2.466666666666666785e+01	2.487500000000000000e+01	2.366666666666666785e+01	2.504166666666666785e+01	2.370833333333333215e+01	2.412500000000000000e+01	2.291666666666666785e+01	2.375000000000000000e+01	2.541666666666666785e+01	9.739426725253910263e+03	4.485161496697094208e+01	6.129964445299932407e+01	2.812907618186882246e+02	0.000000000000000000e+00	2.897158917788459220e+01	3.139760683543622477e+01	3.215689821864235398e+01	2.955214786100319202e+01	3.061301574526114777e+01	3.013405746027463294e+01	3.042521494342322796e+01	2.717808922518186421e+01	2.992285725306090782e+01	3.129683578743937744e+01	9.801395117174488405e+03	5.616156326727521275e+01	7.555762223933197674e+01	3.206231903040430780e+02	0.000000000000000000e+00	3.415151168910252011e+01	3.812854700420578524e+01	3.943879643728470796e+01	3.543762905533971974e+01	3.618436482385562414e+01	3.655978158721593729e+01	3.672542988684645593e+01	3.143951178369706412e+01	3.609571450612181565e+01	3.717700490821208348e+01
4.700000000000000000e+01	9.543569481556214669e+03	1.060908808664389369e+01	1.850387623105911672e+01	1.658561728057242135e+02	0.000000000000000000e+00	1.378782749099831939e+01	1.184196800007155304e+01	1.011382928324964858e+01	1.232052509259691320e+01	1.404462212109880959e+01	1.104432086370640143e+01	1.195625686518962461e+01	1.484870266633848601e+01	1.272420651518652157e+01	1.409475421885678159e+01	9.607243074111440365e+03	2.174204404332194684e+01	3.283527144886289051e+01	2.074489197361954496e+02	0.000000000000000000e+00	1.910224707883249451e+01	1.852515066670244437e+01	1.784858130829148948e+01	1.838942921296512267e+01	1.991814439388273783e+01	1.758466043185320160e+01	1.843646176592814712e+01	1.927851799983590908e+01	1.865376992425992597e+01	2.017237710942838902e+01	9.670916666666666060e+03	3.287500000000000000e+01	4.716666666666666430e+01	2.490416666666666572e+02	0.000000000000000000e+00	2.441666666666666785e+01	2.520833333333333215e+01	2.558333333333333215e+01	2.445833333333333215e+01	2.579166666666666785e+01	2.412500000000000000e+01	2.491666666666666785e+01	2.370833333333333215e+01	2.458333333333333215e+01	2.625000000000000000e+01	9.734590259221891756e+03	4.400795595667805316e+01	6.149806188447043809e+01	2.906344135971378932e+02	0.000000000000000000e+00	2.973108625450084119e+01	3.189151599996421993e+01	3.331808535837517127e+01	3.052723745370154163e+01	3.166518893945059787e+01	3.066533956814679840e+01	3.139687156740518859e+01	2.813814866683075522e+01	3.051289674240673833e+01	3.232762289057161098e+01	9.798263851777117452e+03	5.514091191335610631e+01	7.582945710227420477e+01	3.322271605276091009e+02	0.000000000000000000e+00	3.504550584233501809e+01	3.857469866659511126e+01	4.105283738341701394e+01	3.659614157406974755e+01	3.753871121223452434e+01	3.720567913629359680e+01	3.787707646814371287e+01	3.256796400032817473e+01	3.644246015148014095e+01	3.840524578114322196e+01
4.800000000000000000e+01	9.533375696436109138e+03	1.208202103805530214e+01	1.717117849785670813e+01	1.688380513924614377e+02	0.000000000000000000e+00	1.399404921657348488e+01	1.236532396976430803e+01	1.050161983419040368e+01	1.259874141217410148e+01	1.430834484346773650e+01	1.129737299716869892e+01	1.258122379768466637e+01	1.511741869300118246e+01	1.317129718970227970e+01	1.391450234700656452e+01	9.598812848218054569e+03	2.266601051902765107e+01	3.227308924892835762e+01	2.119815256962307330e+02	0.000000000000000000e+00	1.953869127495340763e+01	1.914099531821548794e+01	1.827164325042853577e+01	1.882020403942038556e+01	2.034167242173386825e+01	1.806535316525101464e+01	1.916561189884233229e+01	1.964204267983392427e+01	1.916898192818447200e+01	2.033225117350328048e+01	9.664250000000000000e+03	3.325000000000000000e+01	4.737500000000000000e+01	2.551250000000000000e+02	0.000000000000000000e+00	2.508333333333333215e+01	2.591666666666666785e+01	2.604166666666666785e+01	2.504166666666666785e+01	2.637500000000000000e+01	2.483333333333333215e+01	2.575000000000000000e+01	2.416666666666666785e+01	2.516666666666666785e+01	2.675000000000000000e+01	9.729687151781945431e+03	4.383398948097234893e+01	6.247691075107164238e+01	2.982684743037692670e+02	0.000000000000000000e+00	3.062797539171325667e+01	3.269233801511784776e+01	3.381169008290480349e+01	3.126312929391295015e+01	3.240832757826613175e+01	3.160131350141564965e+01	3.233438810115766415e+01	2.869129065349941143e+01	3.116435140514886371e+01	3.316774882649671952e+01	9.795124303563890862e+03	5.441797896194469786e+01	7.757882150214328476e+01	3.414119486075385339e+02	0.000000000000000000e+00	3.617261745009317764e+01	3.946800936356902412e+01	4.158171349914293558e+01	3.748459192115923599e+01	3.844165515653226350e+01	3.836929366949796361e+01	3.891877620231533541e+01	3.321591464033215146e+01	3.716203614363105601e+01	3.958549765299343903e+01
4.900000000000000000e+01	9.520930248165994271e+03	1.458390112620964274e+01	1.530903700139880641e+01	1.732038384501787505e+02	0.000000000000000000e+00	1.441949058251773863e+01	1.285041214929153242e+01	1.091838497104168226e+01	1.332577915746963448e+01	1.485063580217165935e+01	1.179173037731511542e+01	1.295550441162626143e+01	1.565476948741587648e+01	1.324211963469106479e+01	1.392106697417952610e+01	9.588548457416329256e+03	2.452111722977149100e+01	3.132118516736607106e+01	2.176227525584227180e+02	0.000000000000000000e+00	2.010557862459220502e+01	1.975853940797910013e+01	1.900085915218750898e+01	1.947538957873481635e+01	2.096698456775249753e+01	1.860419852199089163e+01	1.970691887247979679e+01	2.032738474370793824e+01	1.941272648401219669e+01	2.062720015375643001e+01	9.656166666666666060e+03	3.445833333333333570e+01	4.733333333333333570e+01	2.620416666666666856e+02	0.000000000000000000e+00	2.579166666666666785e+01	2.666666666666666785e+01	2.708333333333333215e+01	2.562500000000000000e+01	2.708333333333333215e+01	2.541666666666666785e+01	2.645833333333333215e+01	2.500000000000000000e+01	2.558333333333333215e+01	2.733333333333333215e+01	9.723784875917002864e+03	4.439554943689518041e+01	6.334548149930060390e+01	3.064605807749106816e+02	0.000000000000000000e+00	3.147775470874113068e+01	3.357479392535423557e+01	3.516580751447915532e+01	3.177461042126518365e+01	3.319968209891416677e+01	3.222913481134244762e+01	3.320974779418686751e+01	2.967261525629206176e+01	3.175394018265446761e+01	3.403946651291023784e+01	9.791403085167337849e+03	5.433276554045703222e+01	7.935762966526786499e+01	3.508794948831546208e+02	0.000000000000000000e+00	3.716384275081559707e+01	4.048292118404179973e+01	4.324828169562498204e+01	3.792422084253036729e+01	3.931603086449500495e+01	3.904160295601822384e+01	3.996116225504040642e+01	3.434523051258412352e+01	3.792454703197559951e+01	4.074559969248713998e+01
5.000000000000000000e+01	9.508261655321355647e+03	1.198507908935644650e+01	1.573205623556946620e+01	1.767303035960266584e+02	0.000000000000000000e+00	1.497078101061025279e+01	1.328975037803940218e+01	1.116099546891384620e+01	1.350137976659515537e+01	1.505954585539809187e+01	1.174050024252837510e+01	1.292275958718567352e+01	1.620328695561440924e+01	1.315800550324557250e+01	1.436310051502974439e+01	9.578714160994009944e+03	2.301337287801155540e+01	3.199102811778473310e+01	2.226359851313466720e+02	0.000000000000000000e+00	2.086039050530512640e+01	2.031154185568636805e+01	1.935133106779025525e+01	1.979235654996424287e+01	2.148810626103237809e+01	1.887025012126418844e+01	2.004471312692616891e+01	2.093497681114053677e+01	1.972483608495612017e+01	2.107738359084820701e+01	9.649166666666666060e+03	3.404166666666666430e+01	4.825000000000000000e+01	2.685416666666666856e+02	0.000000000000000000e+00	2.675000000000000000e+01	2.733333333333333215e+01	2.754166666666666785e+01	2.608333333333333215e+01	2.791666666666666785e+01	2.600000000000000000e+01	2.716666666666666785e+01	2.566666666666666785e+01	2.629166666666666785e+01	2.779166666666666785e+01	9.719619172339322176e+03	4.506996045532177675e+01	6.450897188221526335e+01	3.144473482019866992e+02	0.000000000000000000e+00	3.263960949469487360e+01	3.435512481098029980e+01	3.573200226554308045e+01	3.237431011670241787e+01	3.434522707230095762e+01	3.312974987873581512e+01	3.428862020640716679e+01	3.039835652219279893e+01	3.285849724837721908e+01	3.450594974248512870e+01	9.790071678011976473e+03	5.609825424397688209e+01	8.076794376443052670e+01	3.603530297373067128e+02	0.000000000000000000e+00	3.852921898938974721e+01	4.137691628862726390e+01	4.392233786441948951e+01	3.866528690007150715e+01	4.077378747793524383e+01	4.025949975747162313e+01	4.141057374614766218e+01	3.513004637771892646e+01	3.942532783008776676e+01	4.122023281830359309e+01
5.100000000000000000e+01	9.499065792775307273e+03	1.224810614212191595e+01	1.773374215444515656e+01	1.792557882091057024e+02	0.000000000000000000e+00	1.570980056044506590e+01	1.353104136471670849e+01	1.129742354775914848e+01	1.404444927116608000e+01	1.543298411643238133e+01	1.182526911897485355e+01	1.335740081215936925e+01	1.650880793985070483e+01	1.334885630664358125e+01	1.492813296163437720e+01	9.570803729720986667e+03	2.324905307106095620e+01	3.255437107722257650e+01	2.275445607712194942e+02	0.000000000000000000e+00	2.162573361355586599e+01	2.068218734902502121e+01	1.981537844054624031e+01	2.043889130224970785e+01	2.194565872488285763e+01	1.930846789282076159e+01	2.063703373941302033e+01	2.148357063659202026e+01	2.019526148665512366e+01	2.177656648081718771e+01	9.642541666666666060e+03	3.425000000000000000e+01	4.737500000000000000e+01	2.758333333333333144e+02	0.000000000000000000e+00	2.754166666666666785e+01	2.783333333333333215e+01	2.833333333333333215e+01	2.683333333333333215e+01	2.845833333333333215e+01	2.679166666666666785e+01	2.791666666666666785e+01	2.645833333333333215e+01	2.704166666666666785e+01	2.862500000000000000e+01	9.714279603612345454e+03	4.525094692893904380e+01	6.219562892277742350e+01	3.241221058954471346e+02	0.000000000000000000e+00	3.345759971977746972e+01	3.498447931764164309e+01	3.685128822612042399e+01	3.322777536441695645e+01	3.497100794178381022e+01	3.427486544051257766e+01	3.519629959392031537e+01	3.143309603007464403e+01	3.388807184667820849e+01	3.547343351918281229e+01	9.786017540558024848e+03	5.625189385787808760e+01	7.701625784555484699e+01	3.724108784575608979e+02	0.000000000000000000e+00	3.937353277288826803e+01	4.213562530194995759e+01	4.536924311890751937e+01	3.962221739550058430e+01	4.148368255023428475e+01	4.175806421435848392e+01	4.247593252117396645e+01	3.640785872681595947e+01	4.073447702668975268e+01	4.232186703836562458e+01
5.200000000000000000e+01	9.485157860844597963e+03	1.143190020896117787e+01	1.834605780991735458e+01	1.796003354913364944e+02	0.000000000000000000e+00	1.601545290970519986e+01	1.412409423143478371e+01	1.139136606406516350e+01	1.494311021067179013e+01	1.570528331764635688e+01	1.147818970441249498e+01	1.315698502201149189e+01	1.637057683953223375e+01	1.344885552279454544e+01	1.560815692816564848e+01	9.560078930422299891e+03	2.319511677114725501e+01	3.321469557162534159e+01	2.307793344123348902e+02	0.000000000000000000e+00	2.196605978818593385e+01	2.131204711571739097e+01	2.011234969869924782e+01	2.130488843866923077e+01	2.239430832548984540e+01	1.936409485220624660e+01	2.087015917767241291e+01	2.176862175309945258e+01	2.041192776139727272e+01	2.259574513074949209e+01	9.635000000000000000e+03	3.495833333333333570e+01	4.808333333333333570e+01	2.819583333333333144e+02	0.000000000000000000e+00	2.791666666666666785e+01	2.850000000000000000e+01	2.883333333333333215e+01	2.766666666666666785e+01	2.908333333333333215e+01	2.725000000000000000e+01	2.858333333333333215e+01	2.716666666666666785e+01	2.737500000000000000e+01	2.958333333333333215e+01	9.709921069577700109e+03	4.672154989551941640e+01	6.295197109504132982e+01	3.331373322543317386e+02	0.000000000000000000e+00	3.386727354514739829e+01	3.568795288428260903e+01	3.755431696796741647e+01	3.402844489466410494e+01	3.577235834117681890e+01	3.513590514779374985e+01	3.629650748899425139e+01	3.256471158023388313e+01	3.433807223860272728e+01	3.657092153591717221e+01	9.784842139155402037e+03	5.848476645770548998e+01	7.782060885674931683e+01	3.843163311753301059e+02	0.000000000000000000e+00	3.981788042362813940e+01	4.287590576856521807e+01	4.627530060260150435e+01	4.039022312266154557e+01	4.246138334902030920e+01	4.302181029558750680e+01	4.400968164465517418e+01	3.796275649380110195e+01	4.130114447720545456e+01	4.355850973850101582e+01
5.300000000000000000e+01	9.473962678616737321e+03	1.132709829904959875e+01	1.746774710297801647e+01	1.831468698737180887e+02	0.000000000000000000e+00	1.706627313815804925e+01	1.437177265255190584e+01	1.189604389742064328e+01	1.508101872261081411e+01	1.668153734260862819e+01	1.124856327940064205e+01	1.357739001922433353e+01	1.720898952165484630e+01	1.383510519356949864e+01	1.616104217493240469e+01	9.550773005975035630e+03	2.358021581619146900e+01	3.258804021815567609e+01	2.360109349368590301e+02	0.000000000000000000e+00	2.284563656907902640e+01	2.176921965960928773e+01	2.065635528204365556e+01	2.164467602797207491e+01	2.336160200463764625e+01	1.970761497303365672e+01	2.139286167627883373e+01	2.250032809416075708e+01	2.093838593011808413e+01	2.318468775413286664e+01	9.627583333333333940e+03	3.583333333333333570e+01	4.770833333333333570e+01	2.888750000000000000e+02	0.000000000000000000e+00	2.862500000000000000e+01	2.916666666666666785e+01	2.941666666666666785e+01	2.820833333333333215e+01	3.004166666666666785e+01	2.816666666666666785e+01	2.920833333333333215e+01	2.779166666666666785e+01	2.804166666666666785e+01	3.020833333333333215e+01	9.704393660691632249e+03	4.808645085047520240e+01	6.282862644851099532e+01	3.417390650631409699e+02	0.000000000000000000e+00	3.440436343092097360e+01	3.656411367372405152e+01	3.817697805128968014e+01	3.477199063869458939e+01	3.672173132869568946e+01	3.662571836029967898e+01	3.702380499038783057e+01	3.308300523917257863e+01	3.514494740321525512e+01	3.723197891253379765e+01	9.781203988049930558e+03	6.033956836761707621e+01	7.794891956368866204e+01	3.946031301262819397e+02	0.000000000000000000e+00	4.018372686184194720e+01	4.396156068078143164e+01	4.693728943591268887e+01	4.133564794405585019e+01	4.340179599072470751e+01	4.508477005393269366e+01	4.483927664744233255e+01	3.837434381167848585e+01	4.224822813976383884e+01	4.425562449173425961e+01
5.400000000000000000e+01	9.463081276075979986e+03	1.310977201200612896e+01	1.808985173632439114e+01	1.853390081714743474e+02	0.000000000000000000e+00	1.758539550977540245e+01	1.486992383532037643e+01	1.161092877475801188e+01	1.502350493874468107e+01	1.731621732768443422e+01	1.219722245182858700e+01	1.380557962643825931e+01	1.747381139461327493e+01	1.328630400658756550e+01	1.640441343488001280e+01	9.541353138037989993e+03	2.474238600600306626e+01	3.300325920149552417e+01	2.407111707524038309e+02	0.000000000000000000e+00	2.368853108822103692e+01	2.230996191766018910e+01	2.086796438737900417e+01	2.188675246937233965e+01	2.411644199717554926e+01	2.059861122591429350e+01	2.181945647988579395e+01	2.296607236397330354e+01	2.097648533662711756e+01	2.359804005077334210e+01	9.619625000000000000e+03	3.637500000000000000e+01	4.791666666666666430e+01	2.960833333333333144e+02	0.000000000000000000e+00	2.979166666666666785e+01	2.975000000000000000e+01	3.012500000000000000e+01	2.875000000000000000e+01	3.091666666666666785e+01	2.900000000000000000e+01	2.983333333333333215e+01	2.845833333333333215e+01	2.866666666666666785e+01	3.079166666666666785e+01	9.697896861962010007e+03	4.800761399399693374e+01	6.283007413183780443e+01	3.514554959142628263e+02	0.000000000000000000e+00	3.589480224511230233e+01	3.719003808233981090e+01	3.938203561262099583e+01	3.561324753062766035e+01	3.771689133615778644e+01	3.740138877408570295e+01	3.784721018678087034e+01	3.395059430269336076e+01	3.635684799670622169e+01	3.798529328255999360e+01	9.776168723924020014e+03	5.964022798799386749e+01	7.774348159700893746e+01	4.068276584951922814e+02	0.000000000000000000e+00	4.199793782355793326e+01	4.463007616467962180e+01	4.863907122524199167e+01	4.247649506125532071e+01	4.451711600564890148e+01	4.580277754817141300e+01	4.586108704022840499e+01	3.944285527205339292e+01	4.404702932674577198e+01	4.517891989845332290e+01
5.500000000000000000e+01	9.451243455291341888e+03	1.383470740818237843e+01	1.756419139511703875e+01	1.888349102486074571e+02	0.000000000000000000e+00	1.792575461559493277e+01	1.528645921760047877e+01	1.252479138593197661e+01	1.539386777026624742e+01	1.755786602844143829e+01	1.302780119919221846e+01	1.429380355930527102e+01	1.691589508578242018e+01	1.318056158895760355e+01	1.645096513876553956e+01	9.531621727645671854e+03	2.552152037075785529e+01	3.251126236422518900e+01	2.460841217909703857e+02	0.000000000000000000e+00	2.427537730779746639e+01	2.295572960880024027e+01	2.176239569296598830e+01	2.240526721846645586e+01	2.465393301422071914e+01	2.126390059959610923e+01	2.241773511298596944e+01	2.310378087622454402e+01	2.117361412781213659e+01	2.393381590271610193e+01	9.612000000000000000e+03	3.720833333333333570e+01	4.745833333333333570e+01	3.033333333333333144e+02	0.000000000000000000e+00	3.062500000000000000e+01	3.062500000000000000e+01	3.100000000000000000e+01	2.941666666666666785e+01	3.175000000000000000e+01	2.950000000000000000e+01	3.054166666666666785e+01	2.929166666666666785e+01	2.916666666666666785e+01	3.141666666666666785e+01	9.692378272354328146e+03	4.889514629590881611e+01	6.240540430244148240e+01	3.605825448756962714e+02	0.000000000000000000e+00	3.697462269220253006e+01	3.829427039119975973e+01	4.023760430703401170e+01	3.642806611486687984e+01	3.884606698577928086e+01	3.773609940040388722e+01	3.866559822034736271e+01	3.547955245710879524e+01	3.715971920552119911e+01	3.889951743061723022e+01	9.772756544708658112e+03	6.058195925848428942e+01	7.735247527154963620e+01	4.178317564180591717e+02	0.000000000000000000e+00	4.332424538440506723e+01	4.596354078239951946e+01	4.947520861406802339e+01	4.343946556306708828e+01	4.594213397155856171e+01	4.597219880080778154e+01	4.678952977402806823e+01	4.166743824755091907e+01	4.515277174437573393e+01	4.638236819456779614e+01
5.600000000000000000e+01	9.438045544143298685e+03	1.270681571904719220e+01	1.820946253202495058e+01	1.921112993320902547e+02	0.000000000000000000e+00	1.801809411561080765e+01	1.580607932454739029e+01	1.225454517185683656e+01	1.579995367668934136e+01	1.805786602844143829e+01	1.369592217619997498e+01	1.510504945941384491e+01	1.709759574889683975e+01	1.347215721053138182e+01	1.685269899912971070e+01	9.520876938738316312e+03	2.529090785952359610e+01	3.358389793267914314e+01	2.507848163327117845e+02	0.000000000000000000e+00	2.463404705780540382e+01	2.363220632894036299e+01	2.189810591926175221e+01	2.292081017167800638e+01	2.515393301422071914e+01	2.195212775476665357e+01	2.309419139637358853e+01	2.342379787444841810e+01	2.163191193859902484e+01	2.446801616623152142e+01	9.603708333333333940e+03	3.787500000000000000e+01	4.895833333333333570e+01	3.094583333333333144e+02	0.000000000000000000e+00	3.125000000000000000e+01	3.145833333333333215e+01	3.154166666666666785e+01	3.004166666666666785e+01	3.225000000000000000e+01	3.020833333333333215e+01	3.108333333333333215e+01	2.975000000000000000e+01	2.979166666666666785e+01	3.208333333333333570e+01	9.686539727928351567e+03	5.045909214047640035e+01	6.433276873398753537e+01	3.681318503339548442e+02	0.000000000000000000e+00	3.786595294219459618e+01	3.928446033772630130e+01	4.118522741407158350e+01	3.716252316165532932e+01	3.934606698577928086e+01	3.846453891190000718e+01	3.907247527029307577e+01	3.607620212555158190e+01	3.795142139473431087e+01	3.969865050043514998e+01	9.769371122523369195e+03	6.304318428095280780e+01	7.970720413464172793e+01	4.268053673345763741e+02	0.000000000000000000e+00	4.448190588438919235e+01	4.711058734211927401e+01	5.082878816147649559e+01	4.428337965664399434e+01	4.644213397155856171e+01	4.672074449046668576e+01	4.706161720725282294e+01	4.240240425110316380e+01	4.611117612280195033e+01	4.731396766753695715e+01
5.700000000000000000e+01	9.428157036876982602e+03	1.361911307223011391e+01	1.778715444572631554e+01	1.965134862318607816e+02	0.000000000000000000e+00	1.838519882936203942e+01	1.627282346735424312e+01	1.290542440858867224e+01	1.614728724326018749e+01	1.901190982776180860e+01	1.451412231724130564e+01	1.538952659662655265e+01	1.788789686493701936e+01	1.368436640560203088e+01	1.772780554029888833e+01	9.512307685105157361e+03	2.512205653611505696e+01	3.385191055619648637e+01	2.567567431159303624e+02	0.000000000000000000e+00	2.523426608134768756e+01	2.417807840034378941e+01	2.259854553762766827e+01	2.338614362163009375e+01	2.600595491388090608e+01	2.277789449195398674e+01	2.363226329831327632e+01	2.411061509913517398e+01	2.223801653613434937e+01	2.530140277014944417e+01	9.596458333333333940e+03	3.662500000000000000e+01	4.991666666666666430e+01	3.170000000000000000e+02	0.000000000000000000e+00	3.208333333333333570e+01	3.208333333333333570e+01	3.229166666666666430e+01	3.062500000000000000e+01	3.300000000000000000e+01	3.104166666666666785e+01	3.187500000000000000e+01	3.033333333333333215e+01	3.079166666666666785e+01	3.287500000000000000e+01	9.680608981561510518e+03	4.812794346388494660e+01	6.598142277713684223e+01	3.772432568840696376e+02	0.000000000000000000e+00	3.893240058531898029e+01	3.998858826632287844e+01	4.198478779570565678e+01	3.786385637836990270e+01	3.999404508611909392e+01	3.930543884137934896e+01	4.011773670168672368e+01	3.655605156753149032e+01	3.934531679719898989e+01	4.044859722985055583e+01	9.764759629789685278e+03	5.963088692776988609e+01	8.204617888760701305e+01	4.374865137681392184e+02	0.000000000000000000e+00	4.578146783730463198e+01	4.789384319931242828e+01	5.167790892474465636e+01	4.510271275673981251e+01	4.698809017223818785e+01	4.756921101609202651e+01	4.836047340337344735e+01	4.277876980172964494e+01	4.789896692773130837e+01	4.802219445970111167e+01
5.800000000000000000e+01	9.416653075429052478e+03	1.201665155512045757e+01	1.719556531117144971e+01	2.002476292606394281e+02	0.000000000000000000e+00	1.881302322156812679e+01	1.685092956414215948e+01	1.303408840435353611e+01	1.643586002063656082e+01	2.010494357861929871e+01	1.456811565448636614e+01	1.584641025834546113e+01	1.831556408372011191e+01	1.414454845064530630e+01	1.815364426536793019e+01	9.502847371047859269e+03	2.465415911089355916e+01	3.324361598891906056e+01	2.623113146303197141e+02	0.000000000000000000e+00	2.565651161078406517e+01	2.486296478207108152e+01	2.305871086884343413e+01	2.378043001031828041e+01	2.694830512264298150e+01	2.324239116057651700e+01	2.433987179583940019e+01	2.486611537519339166e+01	2.284310755865598708e+01	2.572265546601729724e+01	9.589041666666666060e+03	3.729166666666666430e+01	4.929166666666666430e+01	3.243750000000000000e+02	0.000000000000000000e+00	3.250000000000000000e+01	3.287500000000000000e+01	3.308333333333333570e+01	3.112500000000000000e+01	3.379166666666666430e+01	3.191666666666666785e+01	3.283333333333333570e+01	3.141666666666666785e+01	3.154166666666666785e+01	3.329166666666666430e+01	9.675235962285472851e+03	4.992917422243976944e+01	6.533971734441426804e+01	3.864386853696802859e+02	0.000000000000000000e+00	3.934348838921593483e+01	4.088703521792891848e+01	4.310795579782323728e+01	3.846956998968171604e+01	4.063502821069035065e+01	4.059094217275681871e+01	4.132679487082727121e+01	3.796721795813994760e+01	4.024022577467734862e+01	4.086067786731602780e+01	9.761430257904279642e+03	6.256668177821286747e+01	8.138776802216187889e+01	4.485023707393605719e+02	0.000000000000000000e+00	4.618697677843186966e+01	4.889907043585783697e+01	5.313257826231313175e+01	4.581413997936343918e+01	4.747838975471402989e+01	4.926521767884696601e+01	4.982025640832121383e+01	4.451776924961322379e+01	4.893878488268802585e+01	4.842968906796539841e+01
5.900000000000000000e+01	9.405716891673515420e+03	1.132734275159831938e+01	1.822617972773783279e+01	2.038611141258471662e+02	0.000000000000000000e+00	1.978089955985676696e+01	1.765823764816423491e+01	1.327625158384331527e+01	1.663085696842058070e+01	2.042291187348555681e+01	1.500218544828487310e+01	1.630503949796142393e+01	1.828869079919791218e+01	1.457893518667670563e+01	1.852308461517468885e+01	9.493754279170090740e+03	2.408033804246582577e+01	3.388392319720225032e+01	2.678472237295902119e+02	0.000000000000000000e+00	2.651544977992838170e+01	2.564161882408211568e+01	2.338812579192165941e+01	2.433626181754362250e+01	2.744062260340944448e+01	2.393859272414243833e+01	2.490251974898071197e+01	2.514434539959895432e+01	2.356030092667168674e+01	2.628237564092067657e+01	9.581791666666666060e+03	3.683333333333333570e+01	4.954166666666666430e+01	3.318333333333333144e+02	0.000000000000000000e+00	3.325000000000000000e+01	3.362500000000000000e+01	3.350000000000000000e+01	3.204166666666666430e+01	3.445833333333333570e+01	3.287500000000000000e+01	3.350000000000000000e+01	3.200000000000000000e+01	3.254166666666666430e+01	3.404166666666666430e+01	9.669829054163241381e+03	4.958632862420084564e+01	6.519941013613107827e+01	3.958194429370764169e+02	0.000000000000000000e+00	3.998455022007161830e+01	4.160838117591788432e+01	4.361187420807834059e+01	3.974707151578970610e+01	4.147604406325722692e+01	4.181140727585756167e+01	4.209748025101929159e+01	3.885565460040104568e+01	4.152303240666164186e+01	4.180095769241265202e+01	9.757866441659816701e+03	6.233932391506834847e+01	8.085715360559549936e+01	4.598055525408194626e+02	0.000000000000000000e+00	4.671910044014323660e+01	4.959176235183576864e+01	5.372374841615668117e+01	4.745247636491274790e+01	4.849375479318111104e+01	5.074781455171512334e+01	5.069496050203857607e+01	4.571130920080209137e+01	5.050439814665662652e+01	4.956024871815863975e+01
6.000000000000000000e+01	9.395375038705686165e+03	1.169945752352805712e+01	1.621677060195476372e+01	2.074110651531933058e+02	0.000000000000000000e+00	2.034885630664357592e+01	1.809437285732923684e+01	1.386659232238373107e+01	1.712545045703136282e+01	2.072990965053168111e+01	1.520246306103294387e+01	1.648064435608313971e+01	1.884684170981864071e+01	1.529987562232346932e+01	1.893287851995756554e+01	9.485083352686175203e+03	2.382889542843069819e+01	3.308755196764404616e+01	2.733513659099299957e+02	0.000000000000000000e+00	2.719526148665512011e+01	2.615135309533128805e+01	2.414162949452519769e+01	2.483355856184901356e+01	2.788578815859917270e+01	2.437206486384980408e+01	2.536532217804156986e+01	2.594425418824265250e+01	2.423327114449506681e+01	2.698727259331211314e+01	9.574791666666666060e+03	3.595833333333333570e+01	4.995833333333333570e+01	3.392916666666666856e+02	0.000000000000000000e+00	3.404166666666666430e+01	3.420833333333333570e+01	3.441666666666666430e+01	3.254166666666666430e+01	3.504166666666666430e+01	3.354166666666666430e+01	3.425000000000000000e+01	3.304166666666666430e+01	3.316666666666666430e+01	3.504166666666666430e+01	9.664499980647156917e+03	4.808777123823597321e+01	6.682911469902262525e+01	4.052319674234033755e+02	0.000000000000000000e+00	4.088807184667820849e+01	4.226531357133538336e+01	4.469170383880813091e+01	4.024977477148431859e+01	4.219754517473415234e+01	4.271126846948352807e+01	4.313467782195843370e+01	4.013907914509067609e+01	4.210006218883826534e+01	4.309606074002121545e+01	9.754208294627645955e+03	6.021720914313861783e+01	8.369989606471190768e+01	4.711722681801400654e+02	0.000000000000000000e+00	4.773447702668975268e+01	5.032229380933743812e+01	5.496674101094959752e+01	4.795788287630196578e+01	4.935342368280164749e+01	5.188087027230038473e+01	5.201935564391686029e+01	4.723649162351468789e+01	5.103345771100985928e+01	5.115045481337575950e+01
6.100000000000000000e+01	9.382894069105172093e+03	1.250427011567724733e+01	1.643440329138168465e+01	2.100612883195764198e+02	0.000000000000000000e+00	2.085819294094420684e+01	1.801667500834376412e+01	1.359831122423877758e+01	1.766292493656799678e+01	2.103033439993323128e+01	1.570117032210729491e+01	1.744187282075007062e+01	1.897350877297720473e+01	1.580741853484534687e+01	1.882947198110688447e+01	9.474842867885919986e+03	2.429380172450529329e+01	3.377970164569084233e+01	2.780306441597882099e+02	0.000000000000000000e+00	2.778326313713877127e+01	2.634167083750521243e+01	2.440332227878605664e+01	2.543562913495066624e+01	2.834850053329994779e+01	2.491308516105364745e+01	2.620010307704170316e+01	2.632008771982193451e+01	2.484120926742267343e+01	2.737306932388677438e+01	9.566791666666666060e+03	3.608333333333333570e+01	5.112500000000000000e+01	3.460000000000000000e+02	0.000000000000000000e+00	3.470833333333333570e+01	3.466666666666666430e+01	3.520833333333333570e+01	3.320833333333333570e+01	3.566666666666666430e+01	3.412500000000000000e+01	3.495833333333333570e+01	3.366666666666666430e+01	3.387500000000000000e+01	3.591666666666666430e+01	9.658740465447412134e+03	4.787286494216137811e+01	6.847029835430916478e+01	4.139693558402117901e+02	0.000000000000000000e+00	4.163340352952789658e+01	4.299166249582811616e+01	4.601334438788061476e+01	4.098103753171600516e+01	4.298483280003338081e+01	4.333691483894635610e+01	4.371656358962496824e+01	4.101324561351139408e+01	4.290879073257733012e+01	4.446026400944655421e+01	9.750689264228160027e+03	5.966239655098942762e+01	8.581559670861831535e+01	4.819387116804235802e+02	0.000000000000000000e+00	4.855847372572246456e+01	5.131665832498956092e+01	5.681835544242789382e+01	4.875374173009867462e+01	5.030299893340009731e+01	5.254882967789270509e+01	5.247479384591660079e+01	4.835982456035612387e+01	5.194258146515465313e+01	5.300386135222644413e+01
6.200000000000000000e+01	9.370474068093566530e+03	1.239379928788633123e+01	1.451538348973274850e+01	2.138086736169111077e+02	0.000000000000000000e+00	2.174578362537899068e+01	1.883858145597712408e+01	1.394091313351142247e+01	1.857601825413209440e+01	2.105527928719399711e+01	1.617283880581355504e+01	1.828705990705162421e+01	1.865220735172867705e+01	1.624461688629578049e+01	1.922767145595784655e+01	9.464945367380116295e+03	2.386356631060983347e+01	3.313269174486637780e+01	2.836543368084555823e+02	0.000000000000000000e+00	2.864372514602282749e+01	2.719012406132189597e+01	2.490795656675571124e+01	2.635050912706604720e+01	2.873597297693033070e+01	2.552391940290677752e+01	2.695602995352581388e+01	2.643027034253100638e+01	2.551814177648122239e+01	2.786383572797892327e+01	9.559416666666666060e+03	3.533333333333333570e+01	5.175000000000000000e+01	3.535000000000000000e+02	0.000000000000000000e+00	3.554166666666666430e+01	3.554166666666666430e+01	3.587500000000000000e+01	3.412500000000000000e+01	3.641666666666666430e+01	3.487500000000000000e+01	3.562500000000000000e+01	3.420833333333333570e+01	3.479166666666666430e+01	3.650000000000000000e+01	9.653887965953215826e+03	4.680310035605683794e+01	7.036730825513362220e+01	4.233456631915444177e+02	0.000000000000000000e+00	4.243960818731050466e+01	4.389320927201143263e+01	4.684204343324428521e+01	4.189949087293395280e+01	4.409736035640300145e+01	4.422608059709322248e+01	4.429397004647418612e+01	4.198639632413566858e+01	4.406519155685210620e+01	4.513616427202107673e+01	9.748359265239765591e+03	5.827286737878034018e+01	8.898461651026724439e+01	4.931913263830888923e+02	0.000000000000000000e+00	4.933754970795433792e+01	5.224475187735620807e+01	5.780908686648857753e+01	4.967398174586790560e+01	5.177805404613933149e+01	5.357716119418644496e+01	5.296294009294837224e+01	4.976445931493799435e+01	5.333871644703754811e+01	5.377232854404215345e+01
6.300000000000000000e+01	9.357847747993135272e+03	1.155684896797355421e+01	1.400777858452947555e+01	2.176236676418513696e+02	0.000000000000000000e+00	2.211122090512798621e+01	1.923732349836793176e+01	1.415779570542984089e+01	1.848076829084896389e+01	2.118871509668201014e+01	1.730109592820138431e+01	1.944587819588067745e+01	1.813526584068099723e+01	1.655525451296947281e+01	1.943003650557651696e+01	9.454798873996567636e+03	2.367425781732011103e+01	3.275388929226473778e+01	2.892910004875923278e+02	0.000000000000000000e+00	2.913894378589732526e+01	2.786866174918396410e+01	2.526639785271492045e+01	2.667788414542448194e+01	2.913602421500767292e+01	2.650471463076736001e+01	2.805627243127366910e+01	2.658846625367382899e+01	2.600679392315140603e+01	2.825668491945492633e+01	9.551750000000000000e+03	3.579166666666666430e+01	5.150000000000000000e+01	3.609583333333333144e+02	0.000000000000000000e+00	3.616666666666666430e+01	3.650000000000000000e+01	3.637500000000000000e+01	3.487500000000000000e+01	3.708333333333333570e+01	3.570833333333333570e+01	3.666666666666666430e+01	3.504166666666666430e+01	3.545833333333333570e+01	3.708333333333333570e+01	9.648701126003432364e+03	4.790907551601321757e+01	7.024611070773525512e+01	4.326256661790743010e+02	0.000000000000000000e+00	4.319438954743600334e+01	4.513133825081603590e+01	4.748360214728508311e+01	4.307211585457551450e+01	4.503064245165899848e+01	4.491195203589931140e+01	4.527706090205965950e+01	4.349486707965949961e+01	4.490987274351526537e+01	4.590998174721174507e+01	9.745652252006864728e+03	6.002648436535977794e+01	8.899222141547052445e+01	5.042929990248152308e+02	0.000000000000000000e+00	5.022211242820534238e+01	5.376267650163207179e+01	5.859220429457015911e+01	5.126923170915103611e+01	5.297795156998466126e+01	5.411557073846528709e+01	5.388745513745264759e+01	5.194806749265232781e+01	5.436141215369720214e+01	5.473663016109015444e+01
6.400000000000000000e+01	9.346596953571917766e+03	1.247276648962073864e+01	1.312330118165072435e+01	2.197276416757053425e+02	0.000000000000000000e+00	2.228059192234934827e+01	1.941212538896944295e+01	1.446815961835570619e+01	1.880521383910976851e+01	2.143805251055596273e+01	1.771319196549105257e+01	1.933049483453018880e+01	1.847493738902982940e+01	1.705997250995677561e+01	1.956857835391556932e+01	9.445506810119291913e+03	2.425721657814370147e+01	3.254081725749203002e+01	2.936554875045193285e+02	0.000000000000000000e+00	2.949446262784134376e+01	2.820606269448472148e+01	2.581741314251118524e+01	2.713177358622155211e+01	2.948985958861131351e+01	2.700242931607886021e+01	2.835274741726509262e+01	2.707080202784824507e+01	2.663415292164505388e+01	2.886762251029111681e+01	9.544416666666666060e+03	3.604166666666666430e+01	5.195833333333333570e+01	3.675833333333333144e+02	0.000000000000000000e+00	3.670833333333333570e+01	3.700000000000000000e+01	3.716666666666666430e+01	3.545833333333333570e+01	3.754166666666666430e+01	3.629166666666666430e+01	3.737500000000000000e+01	3.566666666666666430e+01	3.620833333333333570e+01	3.816666666666666430e+01	9.643326523214040208e+03	4.782611675518963068e+01	7.137584940917463427e+01	4.415111791621473003e+02	0.000000000000000000e+00	4.392220403882532764e+01	4.579393730551527852e+01	4.851592019082214335e+01	4.378489308044511574e+01	4.559347374472201864e+01	4.558090401725446839e+01	4.639725258273490738e+01	4.426253130548508352e+01	4.578251374502161752e+01	4.746571082304221534e+01	9.742236379761414355e+03	5.961056684371258996e+01	9.079336548501595416e+01	5.154390249909613431e+02	0.000000000000000000e+00	5.113607474431732669e+01	5.458787461103055705e+01	5.986517371497762241e+01	5.211145282755690289e+01	5.364528082277736587e+01	5.487014136784227958e+01	5.541950516546981476e+01	5.285839594430349564e+01	5.535669415670989224e+01	5.676475497941775927e+01
6.500000000000000000e+01	9.334626069369969628e+03	1.229311690759205433e+01	1.503499298374126170e+01	2.221856490748064061e+02	0.000000000000000000e+00	2.310815050154290873e+01	1.928010659989901043e+01	1.454181547666500052e+01	1.916975899777000691e+01	2.187674945732114651e+01	1.804715946706668461e+01	1.945157909471702240e+01	1.888653387893355173e+01	1.758692562109419555e+01	1.947128569138985910e+01	9.435688034684984814e+03	2.456322512046269679e+01	3.324666315853730225e+01	2.985719912040698318e+02	0.000000000000000000e+00	3.032490858410478651e+01	2.855671996661617129e+01	2.620840773833250026e+01	2.773071283221833738e+01	3.006337472866057325e+01	2.760691306686667446e+01	2.864245621402518083e+01	2.765160027280010979e+01	2.725179614388042992e+01	2.915230951236159740e+01	9.536750000000000000e+03	3.683333333333333570e+01	5.145833333333333570e+01	3.749583333333333144e+02	0.000000000000000000e+00	3.754166666666666430e+01	3.783333333333333570e+01	3.787500000000000000e+01	3.629166666666666430e+01	3.825000000000000000e+01	3.716666666666666430e+01	3.783333333333333570e+01	3.641666666666666430e+01	3.691666666666666430e+01	3.883333333333333570e+01	9.637811965315015186e+03	4.910344154620397461e+01	6.967000350812936915e+01	4.513446754625967969e+02	0.000000000000000000e+00	4.475842474922854564e+01	4.710994670005050011e+01	4.954159226166750329e+01	4.485262050111499121e+01	4.643662527133942319e+01	4.672642026646665414e+01	4.702421045264149058e+01	4.518173306053321880e+01	4.658153718945290223e+01	4.851435715430507400e+01	9.738873930630030372e+03	6.137354975907462062e+01	8.788167368292540971e+01	5.277310175918602226e+02	0.000000000000000000e+00	5.197518283179041987e+01	5.638656006676765742e+01	6.120818452333499948e+01	5.341357433556332523e+01	5.462325054267885349e+01	5.628617386626664398e+01	5.621508757194965256e+01	5.394679945439978042e+01	5.624640771223913305e+01	5.819538097527681231e+01
6.600000000000000000e+01	9.320263789065715173e+03	1.160516622308647783e+01	1.360760472287325484e+01	2.274146974704258923e+02	0.000000000000000000e+00	2.317124611260778977e+01	1.934867133416573637e+01	1.460978459085337988e+01	1.922540447893614513e+01	2.198803394841895198e+01	1.893463824236384241e+01	2.067679415294020018e+01	1.940173586905175185e+01	1.873126829080746347e+01	1.960157621684043860e+01	9.424131894532858496e+03	2.474008311154323891e+01	3.257463569476995957e+01	3.049990154018796034e+02	0.000000000000000000e+00	3.075228972297056274e+01	2.896600233374953604e+01	2.667989229542668994e+01	2.819603557280140649e+01	3.051485030754280814e+01	2.830065245451525158e+01	2.958839707647010187e+01	2.824253460119254555e+01	2.828230081207039959e+01	2.961328810842022108e+01	9.528000000000000000e+03	3.787500000000000000e+01	5.154166666666666430e+01	3.825833333333333144e+02	0.000000000000000000e+00	3.833333333333333570e+01	3.858333333333333570e+01	3.875000000000000000e+01	3.716666666666666430e+01	3.904166666666666430e+01	3.766666666666666430e+01	3.850000000000000000e+01	3.708333333333333570e+01	3.783333333333333570e+01	3.962500000000000000e+01	9.631868105467141504e+03	5.100991688845675753e+01	7.050869763856337613e+01	4.601676512647870254e+02	0.000000000000000000e+00	4.591437694369611222e+01	4.820066433291713537e+01	5.082010770457331006e+01	4.613729776053192211e+01	4.756848302579052046e+01	4.703268087881807702e+01	4.741160292352989813e+01	4.592413206547412585e+01	4.738436585459626826e+01	4.963671189157977892e+01	9.735736210934284827e+03	6.414483377691351507e+01	8.947572861046006665e+01	5.377519691962406796e+02	0.000000000000000000e+00	5.349542055405888163e+01	5.781799533250093504e+01	6.289021540914662012e+01	5.510792885439718702e+01	5.609529938491437662e+01	5.639869509096948264e+01	5.632320584705979627e+01	5.476493079761492311e+01	5.693539837585920793e+01	5.964842378315955784e+01
6.700000000000000000e+01	9.307864048274999732e+03	1.166194757374011104e+01	1.435343859625137952e+01	2.301407220976501264e+02	0.000000000000000000e+00	2.326743486638906688e+01	2.016468264192550208e+01	1.439556579816442650e+01	1.967827614313392459e+01	2.285875875795106538e+01	1.939109907402380628e+01	2.095389715159684130e+01	2.004132513988997744e+01	1.884558946047805961e+01	1.971935587083698493e+01	9.414077857470832896e+03	2.453930712020338945e+01	3.328088596479236116e+01	3.101120277154917062e+02	0.000000000000000000e+00	3.115455076652786559e+01	2.979067465429608319e+01	2.696861623241554540e+01	2.879747140490029267e+01	3.138771271230886484e+01	2.890388287034523529e+01	2.995611524246508850e+01	2.893732923661165657e+01	2.865196139690569765e+01	3.015134460208516032e+01	9.520291666666666060e+03	3.741666666666666430e+01	5.220833333333333570e+01	3.900833333333333144e+02	0.000000000000000000e+00	3.904166666666666430e+01	3.941666666666666430e+01	3.954166666666666430e+01	3.791666666666666430e+01	3.991666666666666430e+01	3.841666666666666430e+01	3.895833333333333570e+01	3.783333333333333570e+01	3.845833333333333570e+01	4.058333333333333570e+01	9.626505475862499225e+03	5.029402621312993915e+01	7.113578070187431024e+01	4.700546389511749226e+02	0.000000000000000000e+00	4.692878256680545945e+01	4.904265867903724541e+01	5.211471710091778675e+01	4.703586192843303593e+01	4.844562062102446021e+01	4.792945046298809331e+01	4.796055142420158290e+01	4.672933743005501128e+01	4.826470526976097375e+01	5.101532206458151109e+01	9.732719285058332389e+03	6.317138575959322111e+01	9.006322807041529188e+01	5.500259445690164739e+02	0.000000000000000000e+00	5.481589846694426171e+01	5.866865069140782651e+01	6.468776753516890210e+01	5.615505719019940045e+01	5.697457457538226322e+01	5.744223425930952232e+01	5.696276951506983011e+01	5.562534152677669397e+01	5.807107720618861180e+01	6.144731079582968647e+01
6.800000000000000000e+01	9.294066399944145815e+03	1.198370239540305349e+01	1.345677470581507151e+01	2.341845559259097627e+02	0.000000000000000000e+00	2.429389498997797858e+01	2.016688323055328880e+01	1.452692683166857179e+01	2.003276685416841829e+01	2.386213721915091668e+01	1.985408917833238718e+01	2.141685867997487591e+01	2.003751932067665109e+01	1.949509864484465282e+01	1.994822604954726586e+01	9.403158199972072907e+03	2.463768453103485712e+01	3.322838735290753220e+01	3.158214446296215101e+02	0.000000000000000000e+00	3.208444749498899284e+01	3.018760828194331225e+01	2.722179674916761627e+01	2.934971676041754307e+01	3.236856860957546189e+01	2.965621125583286144e+01	3.045842933998743973e+01	2.924792632700499340e+01	2.941421598908899426e+01	3.055744635810696508e+01	9.512250000000000000e+03	3.729166666666666430e+01	5.300000000000000000e+01	3.974583333333333144e+02	0.000000000000000000e+00	3.987500000000000000e+01	4.020833333333333570e+01	3.991666666666666430e+01	3.866666666666666430e+01	4.087500000000000000e+01	3.945833333333333570e+01	3.950000000000000000e+01	3.845833333333333570e+01	3.933333333333333570e+01	4.116666666666666430e+01	9.621341800027927093e+03	4.994564880229847148e+01	7.277161264709246780e+01	4.790952220370451187e+02	0.000000000000000000e+00	4.766555250501100716e+01	5.022905838472335915e+01	5.261153658416571233e+01	4.798361657291578553e+01	4.938143139042453811e+01	4.926045541083381352e+01	4.854157066001256027e+01	4.766874033966168156e+01	4.925245067757767714e+01	5.177588697522636352e+01	9.730433600055854185e+03	6.259963093793027156e+01	9.254322529418493559e+01	5.607321107407568661e+02	0.000000000000000000e+00	5.545610501002202142e+01	6.024978343611338261e+01	6.530640650166475325e+01	5.730056647916491386e+01	5.788786278084908332e+01	5.906257748833428423e+01	5.758314132002512054e+01	5.687914734599002031e+01	5.917156802182201858e+01	6.238510728378606274e+01
6.900000000000000000e+01	9.280461856244344744e+03	1.111030561007332906e+01	1.406849384777367362e+01	2.379689622884275195e+02	0.000000000000000000e+00	2.436020125558553318e+01	2.078148686477245732e+01	1.512149969607209954e+01	2.032278541152471973e+01	2.400388461924907446e+01	2.011135811063739354e+01	2.231754868309482376e+01	1.984770649221053063e+01	1.973994944318475220e+01	2.027418642455010911e+01	9.391835094788839342e+03	2.470098613836999846e+01	3.334674692388684036e+01	3.219219811442137598e+02	0.000000000000000000e+00	3.257593396112609696e+01	3.097407676571955903e+01	2.789408318136938192e+01	3.003639270576235987e+01	3.260610897629120331e+01	3.026401238865202714e+01	3.145044100821407795e+01	2.950718657943859569e+01	2.989080805492570647e+01	3.117875987894172241e+01	9.503208333333333940e+03	3.829166666666666430e+01	5.262500000000000000e+01	4.058750000000000000e+02	0.000000000000000000e+00	4.079166666666666430e+01	4.116666666666666430e+01	4.066666666666666430e+01	3.975000000000000000e+01	4.120833333333333570e+01	4.041666666666666430e+01	4.058333333333333570e+01	3.916666666666666430e+01	4.004166666666666430e+01	4.208333333333333570e+01	9.614581571877828537e+03	5.188234719496333014e+01	7.190325307611315964e+01	4.898280188557862402e+02	0.000000000000000000e+00	4.900739937220723164e+01	5.135925656761376956e+01	5.343925015196394668e+01	4.946360729423764013e+01	4.981055769037546810e+01	5.056932094468130146e+01	4.971622565845259345e+01	4.882614675389473291e+01	5.019252527840762212e+01	5.298790678772495255e+01	9.725954810422323135e+03	6.547302772326000309e+01	9.118150615222631927e+01	5.737810377115724805e+02	0.000000000000000000e+00	5.722313207774779187e+01	6.155184646856086772e+01	6.621183363726123616e+01	5.917721458847528027e+01	5.841278204741759339e+01	6.072197522269593151e+01	5.884911798357184409e+01	5.848562684112279442e+01	6.034338389014857285e+01	6.389248024211656229e+01
7.000000000000000000e+01	9.269744846247700480e+03	9.697155952973563586e+00	1.425626895825742935e+01	2.414498350732991128e+02	0.000000000000000000e+00	2.461380970813826607e+01	2.129598318111732880e+01	1.576860068158132222e+01	2.081162736119755863e+01	2.434534721254789957e+01	2.001194888449462539e+01	2.254583380160336503e+01	1.993458095949583608e+01	1.988128791805712581e+01	2.061697071440060824e+01	9.383184923123850240e+03	2.364024464315345142e+01	3.308646781246204682e+01	3.276624175366495706e+02	0.000000000000000000e+00	3.299440485406913126e+01	3.175215825722533225e+01	2.855096700745733074e+01	3.063498034726544716e+01	3.319350693960728194e+01	3.065180777558064307e+01	3.181458356746835037e+01	3.000895714641458767e+01	3.044064395902856290e+01	3.180848535720030412e+01	9.496625000000000000e+03	3.758333333333333570e+01	5.191666666666666430e+01	4.138750000000000000e+02	0.000000000000000000e+00	4.137500000000000000e+01	4.220833333333333570e+01	4.133333333333333570e+01	4.045833333333333570e+01	4.204166666666666430e+01	4.129166666666666430e+01	4.108333333333333570e+01	4.008333333333333570e+01	4.100000000000000000e+01	4.300000000000000000e+01	9.610065076876149760e+03	5.152642202351321998e+01	7.074686552087128177e+01	5.000875824633504294e+02	0.000000000000000000e+00	4.975559514593086874e+01	5.266450840944133915e+01	5.411569965920934067e+01	5.028168631940122424e+01	5.088982639372604666e+01	5.193152555775268553e+01	5.035208309919832459e+01	5.015770952025208373e+01	5.155935604097143710e+01	5.419151464279969588e+01	9.723505153752299520e+03	6.546951071369311137e+01	8.957706437507590636e+01	5.863001649267008588e+02	0.000000000000000000e+00	5.813619029186173748e+01	6.312068348554934261e+01	6.689806598508535274e+01	6.010503930546911278e+01	5.973798612078542902e+01	6.257138444883869965e+01	5.962083286506330637e+01	6.023208570717083887e+01	6.211871208194287419e+01	6.538302928559939176e+01
7.100000000000000000e+01	9.256290061800618787e+03	1.243396108479847229e+01	1.398024581031448577e+01	2.444078843498189428e+02	0.000000000000000000e+00	2.512052904034251455e+01	2.139987735640426436e+01	1.558113526190794929e+01	2.114217198852469437e+01	2.454721032596154728e+01	2.058289178357019011e+01	2.271810725594710689e+01	2.042028832460164978e+01	1.973758210776460231e+01	2.112760431627982527e+01	9.372040864233642424e+03	2.540448054239923437e+01	3.338595623849057858e+01	3.327247755082428284e+02	0.000000000000000000e+00	3.366443118683792335e+01	3.215827201153546611e+01	2.881140096428730857e+01	3.107108599426234719e+01	3.362777182964744327e+01	3.139561255845176291e+01	3.212988696130688737e+01	3.060597749563415704e+01	3.078545772054896901e+01	3.245963549147324301e+01	9.487791666666666060e+03	3.837500000000000000e+01	5.279166666666666430e+01	4.210416666666666856e+02	0.000000000000000000e+00	4.220833333333333570e+01	4.291666666666666430e+01	4.204166666666666430e+01	4.100000000000000000e+01	4.270833333333333570e+01	4.220833333333333570e+01	4.154166666666666430e+01	4.079166666666666430e+01	4.183333333333333570e+01	4.379166666666666430e+01	9.603542469099689697e+03	5.134551945760076563e+01	7.219737709484275001e+01	5.093585578250905428e+02	0.000000000000000000e+00	5.075223547982874805e+01	5.367506132179786249e+01	5.527193236904602003e+01	5.092891400573765281e+01	5.178889483701922813e+01	5.302105410821491205e+01	5.095344637202644122e+01	5.097735583769917156e+01	5.288120894611770240e+01	5.512369784186008559e+01	9.719293271532713334e+03	6.431603891520153127e+01	9.160308752301884283e+01	5.976754489835144568e+02	0.000000000000000000e+00	5.929613762632415330e+01	6.443345597692906779e+01	6.850219807142538286e+01	6.085782801147530563e+01	6.086945634070512767e+01	6.383377488309648129e+01	6.036522607738622526e+01	6.116304500873167882e+01	6.392908455890206909e+01	6.645572901705349977e+01
7.200000000000000000e+01	9.241971506213269095e+03	1.075791594169664478e+01	1.518567726992299072e+01	2.470331522073725239e+02	0.000000000000000000e+00	2.558353462275252355e+01	2.171759456432591762e+01	1.605280632458659795e+01	2.179184027853129990e+01	2.540707922077722358e+01	2.095149598153795267e+01	2.294089824651041454e+01	2.060761125772025082e+01	2.020929607724432131e+01	2.152122408081525151e+01	9.360714919773301517e+03	2.506645797084832239e+01	3.417617196829482396e+01	3.375165761036862477e+02	0.000000000000000000e+00	3.420843397804293318e+01	3.258796394882962488e+01	2.929723649562663113e+01	3.179175347259898388e+01	3.459937294372194572e+01	3.187158132410230849e+01	3.267878245658853587e+01	3.097047229552679326e+01	3.147964803862215888e+01	3.290644537374095790e+01	9.479458333333333940e+03	3.937500000000000000e+01	5.316666666666666430e+01	4.280000000000000000e+02	0.000000000000000000e+00	4.283333333333333570e+01	4.345833333333333570e+01	4.254166666666666430e+01	4.179166666666666430e+01	4.379166666666666430e+01	4.279166666666666430e+01	4.241666666666666430e+01	4.133333333333333570e+01	4.275000000000000000e+01	4.429166666666666430e+01	9.598201746893366362e+03	5.368354202915168116e+01	7.215716136503850464e+01	5.184834238963137523e+02	0.000000000000000000e+00	5.145823268862373823e+01	5.432870271783704652e+01	5.578609683770669392e+01	5.179157986073434472e+01	5.298396038961138288e+01	5.371175200923102011e+01	5.215455087674479273e+01	5.169619437113988170e+01	5.402035196137784112e+01	5.567688795959237069e+01	9.716945160453398785e+03	6.799208405830336233e+01	9.114765606341033788e+01	6.089668477926275045e+02	0.000000000000000000e+00	6.008313204391414786e+01	6.519907210234075023e+01	6.903052700874673064e+01	6.179149305480203225e+01	6.217625411255610857e+01	6.463183735179538303e+01	6.189243508682291406e+01	6.205905540894642058e+01	6.529070392275568224e+01	6.706210925251806998e+01
7.300000000000000000e+01	9.227104146243571449e+03	9.181284573765484680e+00	1.532785860394054112e+01	2.505039194615298186e+02	0.000000000000000000e+00	2.591746796723956336e+01	2.203099659648035313e+01	1.627387539796005811e+01	2.231233974422191224e+01	2.558351851943302790e+01	2.075753183010687053e+01	2.339195044497445153e+01	2.094037270008937313e+01	2.094011149098002278e+01	2.177454155499430399e+01	9.349302073121785725e+03	2.452814228688274056e+01	3.403892930197027056e+01	3.431894597307648951e+02	0.000000000000000000e+00	3.458373398361977991e+01	3.305716496490684619e+01	2.972027103231336298e+01	3.246866987211095790e+01	3.495842592638318536e+01	3.210793258172010667e+01	3.342514188915389184e+01	3.155351968337802049e+01	3.228255574549001494e+01	3.374143744416382162e+01	9.471500000000000000e+03	3.987500000000000000e+01	5.275000000000000000e+01	4.358750000000000000e+02	0.000000000000000000e+00	4.325000000000000000e+01	4.408333333333333570e+01	4.316666666666666430e+01	4.262500000000000000e+01	4.433333333333333570e+01	4.345833333333333570e+01	4.345833333333333570e+01	4.216666666666666430e+01	4.362500000000000000e+01	4.570833333333333570e+01	9.593697926878214275e+03	5.522185771311725944e+01	7.146107069802972944e+01	5.285605402692350481e+02	0.000000000000000000e+00	5.191626601638022009e+01	5.510950170175982521e+01	5.661306230101996562e+01	5.278133012788904210e+01	5.370824074028348605e+01	5.480873408494656474e+01	5.349152477751277956e+01	5.277981364995530811e+01	5.496744425450998506e+01	5.767522922250284978e+01	9.715895853756428551e+03	7.056871542623451887e+01	9.017214139605945888e+01	6.212460805384702098e+02	0.000000000000000000e+00	6.058253203276044019e+01	6.613567007018632182e+01	7.005945793537327404e+01	6.293766025577808421e+01	6.308314814723364350e+01	6.615913483655980087e+01	6.352471622169221632e+01	6.339296063324395902e+01	6.630988850901997012e+01	6.964212511167237096e+01
7.400000000000000000e+01	9.213829016678935659e+03	7.477503544311630890e+00	1.579206238571224930e+01	2.534702560954508783e+02	0.000000000000000000e+00	2.621993252000056174e+01	2.207002386562891516e+01	1.680517664153881441e+01	2.222514640134991382e+01	2.541970696191862089e+01	2.149988615693173344e+01	2.430102874765229615e+01	2.132820573494970873e+01	2.061469600836323579e+01	2.191038893764597262e+01	9.338810341672800860e+03	2.359291843882248330e+01	3.443769785952279250e+01	3.484434613810587962e+02	0.000000000000000000e+00	3.523496626000027732e+01	3.338917859948112721e+01	3.042342165410273935e+01	3.277923986734162298e+01	3.512652014762598185e+01	3.293744307846586850e+01	3.435884770715948378e+01	3.216410286747485259e+01	3.241151467084828397e+01	3.408019446882298809e+01	9.463791666666666060e+03	3.970833333333333570e+01	5.308333333333333570e+01	4.434166666666666856e+02	0.000000000000000000e+00	4.425000000000000000e+01	4.470833333333333570e+01	4.404166666666666430e+01	4.333333333333333570e+01	4.483333333333333570e+01	4.437500000000000000e+01	4.441666666666666430e+01	4.300000000000000000e+01	4.420833333333333570e+01	4.625000000000000000e+01	9.588772991660531261e+03	5.582374822784419166e+01	7.172896880714387180e+01	5.383898719522745751e+02	0.000000000000000000e+00	5.326503373999972268e+01	5.602748806718554420e+01	5.765991167923058924e+01	5.388742679932504842e+01	5.454014651904068955e+01	5.581255692153413150e+01	5.447448562617384482e+01	5.383589713252514741e+01	5.600515199581838743e+01	5.841980553117701191e+01	9.713754316654396462e+03	7.193916312235504051e+01	9.037460428095442921e+01	6.333630772378825213e+02	0.000000000000000000e+00	6.228006747999943826e+01	6.734664280103775980e+01	7.127815669179452129e+01	6.444152026531675403e+01	6.424695970474805051e+01	6.725011384306826301e+01	6.453230458568103245e+01	6.467179426505029483e+01	6.780197065830343206e+01	7.058961106235402383e+01
7.500000000000000000e+01	9.201209152527555489e+03	8.976458311412887525e+00	1.296546688655286772e+01	2.568919143971567678e+02	0.000000000000000000e+00	2.596018627881608865e+01	2.270190325844181700e+01	1.712823401816887525e+01	2.235345210523770021e+01	2.558627269089462075e+01	2.189309714723758660e+01	2.379642441922804608e+01	2.201538331389530256e+01	2.098357377555784709e+01	2.235156484262014587e+01	9.328896242930444714e+03	2.432156248903977769e+01	3.292023344327643031e+01	3.538834571985784123e+02	0.000000000000000000e+00	3.556342647274137647e+01	3.397595162922090850e+01	3.108495034241776978e+01	3.313505938595218225e+01	3.562646967878064430e+01	3.359238190695212722e+01	3.437737887628068734e+01	3.298685832361432091e+01	3.282512022111225747e+01	3.465494908797673901e+01	9.456583333333333940e+03	3.966666666666666430e+01	5.287500000000000000e+01	4.508750000000000000e+02	0.000000000000000000e+00	4.516666666666666430e+01	4.525000000000000000e+01	4.504166666666666430e+01	4.391666666666666430e+01	4.566666666666666430e+01	4.529166666666666430e+01	4.495833333333333570e+01	4.395833333333333570e+01	4.466666666666666430e+01	4.695833333333333570e+01	9.584270423736223165e+03	5.501177084429355091e+01	7.282976655672356969e+01	5.478665428014215877e+02	0.000000000000000000e+00	5.476990686059195212e+01	5.652404837077909150e+01	5.899838299091555882e+01	5.469827394738114634e+01	5.570686365455268430e+01	5.699095142638120137e+01	5.553928779038598407e+01	5.492980834305235049e+01	5.650821311222107113e+01	5.926171757868993240e+01	9.711957514139112391e+03	7.035687502192044462e+01	9.278453311344713939e+01	6.448580856028431754e+02	0.000000000000000000e+00	6.437314705451723285e+01	6.779809674155818300e+01	7.295509931516446045e+01	6.547988122809562128e+01	6.574706064243871140e+01	6.869023618609574555e+01	6.612024224743862533e+01	6.590128335277137239e+01	6.834975955777548506e+01	7.156510182404652198e+01
7.600000000000000000e+01	9.187905508803167322e+03	9.667049743179120469e+00	1.113911929577528070e+01	2.591774683010161198e+02	0.000000000000000000e+00	2.655490436947348343e+01	2.321747782396973747e+01	1.680040650694392568e+01	2.231141434580984040e+01	2.588350517290257002e+01	2.192914149794271594e+01	2.394003766624391716e+01	2.239469088908537131e+01	2.141030176992406098e+01	2.238028662583905870e+01	9.318452754401583661e+03	2.439602487158956023e+01	3.206955964788764391e+01	3.590262341505080599e+02	0.000000000000000000e+00	3.625661885140340956e+01	3.479623891198487229e+01	3.115020325347196462e+01	3.340570717290491842e+01	3.608758591978461538e+01	3.417290408230469012e+01	3.492835216645529073e+01	3.369734544454268388e+01	3.341348421829536619e+01	3.494014331291953113e+01	9.449000000000000000e+03	3.912500000000000000e+01	5.300000000000000000e+01	4.588750000000000000e+02	0.000000000000000000e+00	4.595833333333333570e+01	4.637500000000000000e+01	4.550000000000000000e+01	4.450000000000000000e+01	4.629166666666666430e+01	4.641666666666666430e+01	4.591666666666666430e+01	4.500000000000000000e+01	4.541666666666666430e+01	4.750000000000000000e+01	9.579547245598416339e+03	5.385397512841043977e+01	7.393044035211235609e+01	5.587237658494918833e+02	0.000000000000000000e+00	5.566004781526326184e+01	5.795376108801512771e+01	5.984979674652803538e+01	5.559429282709508158e+01	5.649574741354871321e+01	5.866042925102863848e+01	5.690498116687803787e+01	5.630265455545731612e+01	5.741984911503796241e+01	6.005985668708046887e+01	9.710094491196832678e+03	6.858295025682087953e+01	9.486088070422471219e+01	6.585725316989838802e+02	0.000000000000000000e+00	6.536176229719319508e+01	6.953252217603025542e+01	7.419959349305607077e+01	6.668858565419016315e+01	6.669982816043075502e+01	7.090419183539060555e+01	6.789329566708940433e+01	6.760530911091463224e+01	6.942303156340926762e+01	7.261971337416093775e+01
7.700000000000000000e+01	9.175571293881381280e+03	8.967172143015314845e+00	1.369729254947688446e+01	2.609256978765106965e+02	0.000000000000000000e+00	2.682718098639200477e+01	2.349375807353034418e+01	1.749773170259133082e+01	2.233578444625389992e+01	2.618818324373063788e+01	2.193101954535572062e+01	2.380094470739259549e+01	2.244585158532212432e+01	2.151665130182617958e+01	2.283296070731631744e+01	9.308348146940690640e+03	2.394191940484098780e+01	3.347364627473844223e+01	3.638170156049220054e+02	0.000000000000000000e+00	3.670525715986266846e+01	3.545521237009850779e+01	3.204053251796233326e+01	3.366789222312694818e+01	3.651075828853198857e+01	3.450717643934452639e+01	3.521297235369630130e+01	3.409792579266105861e+01	3.394582565091309334e+01	3.564564702032483012e+01	9.441125000000000000e+03	3.891666666666666430e+01	5.325000000000000000e+01	4.667083333333333144e+02	0.000000000000000000e+00	4.658333333333333570e+01	4.741666666666666430e+01	4.658333333333333570e+01	4.500000000000000000e+01	4.683333333333333570e+01	4.708333333333333570e+01	4.662500000000000000e+01	4.575000000000000000e+01	4.637500000000000000e+01	4.845833333333333570e+01	9.573901853059309360e+03	5.389141392849234080e+01	7.302635372526155777e+01	5.695996510617446802e+02	0.000000000000000000e+00	5.646140950680400294e+01	5.937812096323482081e+01	6.112613414870433814e+01	5.633210777687305182e+01	5.715590837813468283e+01	5.965949022732214502e+01	5.803702764630369870e+01	5.740207420733894139e+01	5.880417434908690666e+01	6.127101964634184128e+01	9.706678706118618720e+03	6.886616119031801020e+01	9.280270745052311554e+01	6.724909687901558755e+02	0.000000000000000000e+00	6.633948568027466308e+01	7.133957525980298442e+01	7.566893496407533348e+01	6.766421555374610364e+01	6.747848342293603707e+01	7.223564712131094723e+01	6.944905529260739740e+01	6.905414841467788278e+01	7.123334869817381332e+01	7.408370595935035396e+01
7.800000000000000000e+01	9.161840207492765330e+03	7.866616657615036701e+00	1.368592336736368509e+01	2.639397977307467613e+02	0.000000000000000000e+00	2.667547614759508434e+01	2.332207464149386666e+01	1.810499853941693615e+01	2.188525469101736931e+01	2.656788212005356442e+01	2.205783087935030551e+01	2.459439660985403009e+01	2.283568086760153548e+01	2.181945974058221793e+01	2.336754387446607240e+01	9.297524270413050544e+03	2.314164166214084872e+01	3.398879501701517825e+01	3.690115655320400379e+02	0.000000000000000000e+00	3.692107140713087432e+01	3.566103732074693511e+01	3.284416593637513415e+01	3.377596067884201858e+01	3.690894106002678399e+01	3.504974877300848846e+01	3.604719830492701504e+01	3.466784043380076952e+01	3.443056320362444467e+01	3.635043860389970405e+01	9.433208333333333940e+03	3.841666666666666430e+01	5.429166666666666430e+01	4.740833333333333144e+02	0.000000000000000000e+00	4.716666666666666430e+01	4.800000000000000000e+01	4.758333333333333570e+01	4.566666666666666430e+01	4.725000000000000000e+01	4.804166666666666430e+01	4.750000000000000000e+01	4.650000000000000000e+01	4.704166666666666430e+01	4.933333333333333570e+01	9.568892396253617335e+03	5.369169167119247987e+01	7.459453831631815035e+01	5.791551011346266478e+02	0.000000000000000000e+00	5.741226192620245428e+01	6.033896267925306489e+01	6.232250073029153725e+01	5.755737265449131002e+01	5.759105893997321601e+01	6.103358456032484014e+01	5.895280169507298496e+01	5.833215956619923048e+01	5.965277012970888393e+01	6.231622806276696735e+01	9.704576459173902549e+03	6.896671667571828834e+01	9.489740996596964351e+01	6.842268689359198106e+02	0.000000000000000000e+00	6.765785718573823715e+01	7.267792535850612978e+01	7.706166812724973170e+01	6.944807864231596284e+01	6.793211787994643203e+01	7.402550245398302309e+01	7.040560339014596991e+01	7.016431913239846097e+01	7.226387359275111066e+01	7.529912279220059190e+01
7.900000000000000000e+01	9.148948006185215490e+03	6.916779584669832559e+00	1.107189849878307086e+01	2.681193197337462379e+02	0.000000000000000000e+00	2.674884719884203932e+01	2.353106467347591391e+01	1.893989833546650914e+01	2.209762225114231526e+01	2.713592358581328412e+01	2.292409871999734605e+01	2.510568719143659067e+01	2.315574959228188234e+01	2.168396108479847229e+01	2.393618867083928947e+01	9.287432336425941685e+03	2.229172312566824843e+01	3.278594924939153543e+01	3.750179932002064334e+02	0.000000000000000000e+00	3.729109026608768573e+01	3.626553233673795518e+01	3.382411583439991887e+01	3.415297779223782726e+01	3.746379512623997243e+01	3.600371602666534443e+01	3.659451026238496496e+01	3.524454146280761080e+01	3.465448054239923437e+01	3.709309433541964296e+01	9.425916666666666060e+03	3.766666666666666430e+01	5.450000000000000000e+01	4.819166666666666856e+02	0.000000000000000000e+00	4.783333333333333570e+01	4.900000000000000000e+01	4.870833333333333570e+01	4.620833333333333570e+01	4.779166666666666430e+01	4.908333333333333570e+01	4.808333333333333570e+01	4.733333333333333570e+01	4.762500000000000000e+01	5.025000000000000000e+01	9.564400996907390436e+03	5.304161020766508017e+01	7.621405075060846457e+01	5.888153401331269379e+02	0.000000000000000000e+00	5.837557640057898567e+01	6.173446766326204482e+01	6.359255083226675254e+01	5.826368887442884414e+01	5.811953820709335616e+01	6.216295064000132697e+01	5.957215640428170644e+01	5.942212520385906060e+01	6.059551945760076563e+01	6.340690566458035704e+01	9.702885327148116630e+03	6.841655374866348893e+01	9.792810150121692914e+01	6.957140135995871333e+02	0.000000000000000000e+00	6.891781946782462853e+01	7.446893532652408965e+01	7.847676833120016227e+01	7.031904441552435969e+01	6.844740974752004092e+01	7.524256794666932535e+01	7.106097947523008429e+01	7.151091707438479261e+01	7.356603891520153127e+01	7.656381132916071408e+01
8.000000000000000000e+01	9.134470812768780888e+03	6.798111775742004426e+00	1.267517095361369428e+01	2.692338230136077186e+02	0.000000000000000000e+00	2.675269344814186212e+01	2.365574051648562559e+01	1.907551828044650222e+01	2.204964372431471631e+01	2.723187047873430444e+01	2.361593924852853377e+01	2.527915536204248070e+01	2.395634251574560025e+01	2.141861886185272468e+01	2.422201069893285208e+01	9.276089573051058323e+03	2.241988922120433614e+01	3.308758547680685069e+01	3.799919115068038309e+02	0.000000000000000000e+00	3.770968005740426321e+01	3.680703692490948242e+01	3.435025914022325111e+01	3.467065519549068853e+01	3.786593523936715400e+01	3.659963629093093118e+01	3.718124434768790820e+01	3.616567125787280190e+01	3.498014276425969626e+01	3.767350534946642426e+01	9.417708333333333940e+03	3.804166666666666430e+01	5.350000000000000000e+01	4.907500000000000000e+02	0.000000000000000000e+00	4.866666666666666430e+01	4.995833333333333570e+01	4.962500000000000000e+01	4.729166666666666430e+01	4.850000000000000000e+01	4.958333333333333570e+01	4.908333333333333570e+01	4.837500000000000000e+01	4.854166666666666430e+01	5.112500000000000000e+01	9.559327093615609556e+03	5.366344411212899246e+01	7.391241452319314931e+01	6.015080884931961691e+02	0.000000000000000000e+00	5.962365327592906539e+01	6.310962974175718898e+01	6.489974085977675600e+01	5.991267813784264007e+01	5.913406476063284600e+01	6.256703037573574022e+01	6.098542231897876320e+01	6.058432874212719810e+01	6.210319056907363233e+01	6.457649465053357574e+01	9.700945853897886991e+03	6.928522155759132772e+01	9.432482904638629861e+01	7.122661769863923382e+02	0.000000000000000000e+00	7.058063988519145937e+01	7.626092615018104937e+01	8.017448171955349778e+01	7.253368960901860873e+01	6.976812952126569201e+01	7.555072741813813764e+01	7.288751130462418359e+01	7.279365748425439619e+01	7.566471447148060747e+01	7.802798930106715147e+01
8.100000000000000000e+01	9.123074141858865914e+03	9.457647838300687226e+00	1.169357639810294103e+01	2.718276085352788982e+02	0.000000000000000000e+00	2.721177360920094301e+01	2.417860681968663528e+01	1.969268415148114215e+01	2.201344862148835091e+01	2.749561446891214445e+01	2.454299790404629533e+01	2.487616331004988623e+01	2.448914360102453003e+01	2.160734389182766790e+01	2.402967051662865572e+01	9.266391237596099018e+03	2.402049058581701146e+01	3.213845486571813836e+01	3.854763042676394207e+02	0.000000000000000000e+00	3.843922013793380188e+01	3.744347007650998194e+01	3.511717540907390145e+01	3.504839097741084686e+01	3.858114056778940437e+01	3.758399895202315122e+01	3.718808165502494489e+01	3.676540513384559716e+01	3.557450527924716255e+01	3.788983525831432786e+01	9.409708333333333940e+03	3.858333333333333570e+01	5.258333333333333570e+01	4.991250000000000000e+02	0.000000000000000000e+00	4.966666666666666430e+01	5.070833333333333570e+01	5.054166666666666430e+01	4.808333333333333570e+01	4.966666666666666430e+01	5.062500000000000000e+01	4.950000000000000000e+01	4.904166666666666430e+01	4.954166666666666430e+01	5.175000000000000000e+01	9.553025429070568862e+03	5.314617608084965639e+01	7.302821180094852593e+01	6.127736957323605793e+02	0.000000000000000000e+00	6.089411319539952672e+01	6.397319659015668947e+01	6.596615792425942004e+01	6.111827568925582455e+01	6.075219276554392422e+01	6.366600104797684878e+01	6.181191834497505511e+01	6.131792819948773143e+01	6.350882805408616605e+01	6.561016474168567925e+01	9.696342524807801965e+03	6.770901882836598418e+01	9.347309026856373748e+01	7.264223914647211586e+02	0.000000000000000000e+00	7.212155972413238203e+01	7.723805984698003613e+01	8.139064918185218289e+01	7.415321804517832049e+01	7.183771886442119126e+01	7.670700209595369756e+01	7.412383668995011021e+01	7.359418973230879146e+01	7.747598944150566069e+01	7.947032948337134428e+01
8.200000000000000000e+01	9.108813592161621273e+03	8.767390062949164786e+00	1.056922807168720624e+01	2.759767739789298275e+02	0.000000000000000000e+00	2.760922730147590087e+01	2.416526507172317295e+01	2.007719006194468392e+01	2.176098240189256217e+01	2.799074264515449073e+01	2.423485265652147547e+01	2.575272369386887306e+01	2.501367016719784786e+01	2.284433527863884095e+01	2.453646660361912879e+01	9.255156796080811546e+03	2.386286169814125202e+01	3.174294736917693527e+01	3.913008869894649138e+02	0.000000000000000000e+00	3.895044698407128436e+01	3.779096586919492040e+01	3.562192836430567411e+01	3.523465786761295249e+01	3.924537132257724181e+01	3.799242632826073418e+01	3.802219518026777223e+01	3.736100175026559356e+01	3.660966763931941870e+01	3.847656663514289477e+01	9.401500000000000000e+03	3.895833333333333570e+01	5.291666666666666430e+01	5.066250000000000000e+02	0.000000000000000000e+00	5.029166666666666430e+01	5.141666666666666430e+01	5.116666666666666430e+01	4.870833333333333570e+01	5.050000000000000000e+01	5.175000000000000000e+01	5.029166666666666430e+01	4.970833333333333570e+01	5.037500000000000000e+01	5.241666666666666430e+01	9.547843203919188454e+03	5.405380496852541938e+01	7.409038596415639688e+01	6.219491130105350294e+02	0.000000000000000000e+00	6.163288634926204423e+01	6.504236746413840820e+01	6.671140496902765449e+01	6.218200879905371892e+01	6.175462867742275819e+01	6.550757367173926582e+01	6.256113815306555637e+01	6.205566491640107785e+01	6.414033236068057420e+01	6.635676669819042672e+01	9.694186407838378727e+03	6.914927660371751017e+01	9.526410526164612236e+01	7.372732260210701725e+02	0.000000000000000000e+00	7.297410603185743128e+01	7.866806826161015920e+01	8.225614327138865178e+01	7.565568426477410924e+01	7.300925735484551637e+01	7.926514734347853164e+01	7.483060963946445554e+01	7.440299649946882710e+01	7.790566472136116261e+01	8.029686672971419625e+01
8.300000000000000000e+01	9.095556879989377194e+03	7.818384618156713373e+00	1.048665894152530598e+01	2.790946838255999864e+02	0.000000000000000000e+00	2.836911307223011391e+01	2.457969801505280927e+01	2.046370659622383670e+01	2.263454761695129491e+01	2.821585561796123542e+01	2.468030865852947997e+01	2.582222469026124401e+01	2.595300281869691972e+01	2.318857060078154575e+01	2.509243193255950288e+01	9.244590939994688597e+03	2.347169230907835669e+01	3.170166280409598514e+01	3.967140085794666788e+02	0.000000000000000000e+00	3.987205653611505340e+01	3.831068234085973501e+01	3.629435329811191480e+01	3.608810714180897605e+01	3.975376114231394808e+01	3.854848766259807036e+01	3.832777901179728985e+01	3.833066807601512949e+01	3.707345196705743717e+01	3.906704929961308181e+01	9.393625000000000000e+03	3.912500000000000000e+01	5.291666666666666430e+01	5.143333333333333712e+02	0.000000000000000000e+00	5.137500000000000000e+01	5.204166666666666430e+01	5.212500000000000000e+01	4.954166666666666430e+01	5.129166666666666430e+01	5.241666666666666430e+01	5.083333333333333570e+01	5.070833333333333570e+01	5.095833333333333570e+01	5.304166666666666430e+01	9.542659060005311403e+03	5.477830769092164331e+01	7.413167052923733991e+01	6.319526580872000068e+02	0.000000000000000000e+00	6.287794346388494660e+01	6.577265099247358648e+01	6.795564670188808520e+01	6.299522619152435254e+01	6.282957219101938051e+01	6.628484567073525113e+01	6.333888765486938155e+01	6.308599859065154192e+01	6.484321469960923423e+01	6.701628403372023968e+01	9.691693120010622806e+03	7.043161538184328663e+01	9.534667439180802262e+01	7.495719828410667560e+02	0.000000000000000000e+00	7.438088692776989319e+01	7.950363531828051578e+01	8.378629340377617041e+01	7.644878571638203368e+01	7.436747771537208962e+01	8.015302467480384507e+01	7.584444197640542029e+01	7.546366384796975524e+01	7.872809606588512565e+01	8.099090140077382216e+01
8.400000000000000000e+01	9.082103414007962783e+03	8.643628114394218187e+00	1.093716906335272654e+01	2.816271071562085808e+02	0.000000000000000000e+00	2.875105810875971102e+01	2.438741607217361818e+01	2.143992081894804613e+01	2.218007804376106762e+01	2.875119907179846024e+01	2.491558963159042861e+01	2.686199119172056982e+01	2.620196647803237511e+01	2.336426414552548536e+01	2.509706355037850400e+01	9.234197540337314422e+03	2.394681405719710909e+01	3.159358453167636327e+01	4.019177202447709760e+02	0.000000000000000000e+00	4.064636238771318943e+01	3.840204136942013946e+01	3.726162707614069092e+01	3.631920568854719988e+01	4.033393286923256227e+01	3.902029481579521075e+01	3.941016226252695276e+01	3.874681657234951615e+01	3.755713207276274090e+01	3.938186510852258237e+01	9.386291666666666060e+03	3.925000000000000000e+01	5.225000000000000000e+01	5.222083333333333712e+02	0.000000000000000000e+00	5.254166666666666430e+01	5.241666666666666430e+01	5.308333333333333570e+01	5.045833333333333570e+01	5.191666666666666430e+01	5.312500000000000000e+01	5.195833333333333570e+01	5.129166666666666430e+01	5.175000000000000000e+01	5.366666666666666430e+01	9.538385792996017699e+03	5.455318594280289091e+01	7.290641546832364384e+01	6.424989464218957664e+02	0.000000000000000000e+00	6.443697094562014627e+01	6.643129196391318203e+01	6.890503959052597338e+01	6.459746097811947152e+01	6.349940046410076633e+01	6.722970518420478925e+01	6.450650440413971864e+01	6.383651676098381245e+01	6.594286792723725910e+01	6.795146822481073912e+01	9.690479919325369337e+03	6.985637188560578181e+01	9.356283093664727346e+01	7.627895595104581616e+02	0.000000000000000000e+00	7.633227522457362113e+01	8.044591726115970687e+01	8.472674584771863238e+01	7.873658862290560023e+01	7.508213426153486125e+01	8.133441036840957850e+01	7.705467547494609448e+01	7.638136685530095349e+01	8.013573585447451819e+01	8.223626978295482104e+01
8.500000000000000000e+01	9.068655139495473122e+03	7.422429607984813771e+00	1.286280252784184341e+01	2.835820903986223129e+02	0.000000000000000000e+00	2.792450175697375059e+01	2.487228005258759111e+01	2.177883199749103582e+01	2.263340767290579336e+01	2.891960112089013180e+01	2.524434622677574680e+01	2.670728662314515134e+01	2.700321330664025865e+01	2.355448307446750178e+01	2.454718271392957263e+01	9.223598403081070501e+03	2.308621480399240511e+01	3.307723459725425386e+01	4.064993785326444709e+02	0.000000000000000000e+00	4.060808421182020567e+01	3.891530669296046341e+01	3.774358266541218399e+01	3.687920383645289490e+01	4.075146722711173197e+01	3.960133978005454480e+01	3.956197664490591137e+01	3.956410665332013110e+01	3.794390820390042052e+01	3.973192469029811491e+01	9.378541666666666060e+03	3.875000000000000000e+01	5.329166666666666430e+01	5.294166666666666288e+02	0.000000000000000000e+00	5.329166666666666430e+01	5.295833333333333570e+01	5.370833333333333570e+01	5.112500000000000000e+01	5.258333333333333570e+01	5.395833333333333570e+01	5.241666666666666430e+01	5.212500000000000000e+01	5.233333333333333570e+01	5.491666666666666430e+01	9.533484930252261620e+03	5.441378519600759489e+01	7.350609873607908185e+01	6.523339548006887298e+02	0.000000000000000000e+00	6.597524912151311582e+01	6.700135997370620089e+01	6.967308400125448031e+01	6.537079616354709799e+01	6.441519943955493943e+01	6.831532688661212660e+01	6.527135668842741723e+01	6.468589334667987600e+01	6.672275846276625089e+01	7.010140864303521369e+01	9.688428193837858998e+03	7.007757039201518978e+01	9.372053080549147808e+01	7.752512429347109446e+02	0.000000000000000000e+00	7.865883157635957446e+01	8.104438661407908739e+01	8.563783466917563203e+01	7.961659232709421019e+01	7.624706554577653606e+01	8.267232043989092460e+01	7.812604671018817726e+01	7.724678669335973780e+01	8.111218359219917318e+01	8.528615061940375597e+01
8.600000000000000000e+01	9.055111041645252044e+03	9.132360484765619901e+00	1.231144937142677520e+01	2.847051099274120247e+02	0.000000000000000000e+00	2.820002812601975961e+01	2.481262785828568340e+01	2.207529669898912061e+01	2.333128972686568403e+01	2.891337364855833414e+01	2.511221136958808486e+01	2.701937387332844764e+01	2.688487028559880798e+01	2.337523474271538149e+01	2.491339831039450203e+01	9.212701354155959052e+03	2.446201357571614210e+01	3.286405801904672330e+01	4.106025549637059839e+02	0.000000000000000000e+00	4.116251406300987981e+01	3.923964726247617563e+01	3.822514834949456031e+01	3.756147819676617416e+01	4.104002015761250277e+01	4.001443901812737636e+01	4.003052026999755242e+01	3.994243514279940399e+01	3.816678403802436037e+01	4.018586582186392064e+01	9.370291666666666060e+03	3.979166666666666430e+01	5.341666666666666430e+01	5.365000000000000000e+02	0.000000000000000000e+00	5.412500000000000000e+01	5.366666666666666430e+01	5.437500000000000000e+01	5.179166666666666430e+01	5.316666666666666430e+01	5.491666666666666430e+01	5.304166666666666430e+01	5.300000000000000000e+01	5.295833333333333570e+01	5.545833333333333570e+01	9.527881979177373069e+03	5.512131975761718650e+01	7.396927531428660529e+01	6.623974450362940161e+02	0.000000000000000000e+00	6.708748593699012019e+01	6.809368607085716008e+01	7.052485165050543969e+01	6.602185513656715443e+01	6.529331317572082583e+01	6.981889431520595224e+01	6.605281306333577618e+01	6.605756485720058890e+01	6.774988262864231103e+01	7.073080084480275787e+01	9.685472291688080077e+03	7.045097284856771580e+01	9.452188396190655340e+01	7.882948900725880321e+02	0.000000000000000000e+00	8.004997187398024039e+01	8.252070547504764875e+01	8.667470330101087939e+01	8.025204360646765167e+01	7.741995968477499446e+01	8.472112196374524729e+01	7.906395946000488095e+01	7.911512971440119202e+01	8.254143192395129347e+01	8.600326835627217292e+01
8.700000000000000000e+01	9.040797121838735620e+03	1.023987278645320131e+01	1.067562492399789420e+01	2.882673656597914942e+02	0.000000000000000000e+00	2.832663186304772651e+01	2.491678537535959137e+01	2.289578644162021703e+01	2.388681699234588152e+01	2.942653333597827370e+01	2.554100392614665793e+01	2.749192708463086277e+01	2.692291101106326678e+01	2.348776611098094946e+01	2.547645831141289108e+01	9.201273560919367810e+03	2.532826972655993103e+01	3.223364579533227925e+01	4.161545161632290615e+02	0.000000000000000000e+00	4.147581593152386148e+01	3.954172602101312606e+01	3.909372655414344422e+01	3.831840849617294253e+01	4.160910000132246722e+01	4.060383529640665756e+01	4.055846354231542961e+01	4.054478883886496732e+01	3.863971638882380688e+01	4.082156248903977769e+01	9.361750000000000000e+03	4.041666666666666430e+01	5.379166666666666430e+01	5.440416666666666288e+02	0.000000000000000000e+00	5.462500000000000000e+01	5.416666666666666430e+01	5.529166666666666430e+01	5.275000000000000000e+01	5.379166666666666430e+01	5.566666666666666430e+01	5.362500000000000000e+01	5.416666666666666430e+01	5.379166666666666430e+01	5.616666666666666430e+01	9.522226439080632190e+03	5.550506360677339757e+01	7.534968753800104935e+01	6.719288171701041392e+02	0.000000000000000000e+00	6.777418406847613142e+01	6.879160731232019543e+01	7.148960677918988438e+01	6.718159150382706457e+01	6.597423333201085427e+01	7.072949803692667103e+01	6.669153645768456329e+01	6.778854449446836838e+01	6.894361694450952882e+01	7.151177084429355091e+01	9.682702878161264380e+03	7.059346054688012373e+01	9.690770840933544150e+01	7.998159676735417634e+02	0.000000000000000000e+00	8.092336813695227704e+01	8.341654795797373367e+01	8.768754689171311156e+01	8.161318300765411493e+01	7.815679999735505135e+01	8.579232940718667066e+01	7.975807291536914079e+01	8.141042232227006537e+01	8.409556722235237203e+01	8.685687502192044462e+01
8.800000000000000000e+01	9.029244230820435405e+03	1.230240108494873041e+01	1.027652331576597788e+01	2.907460123613070664e+02	0.000000000000000000e+00	2.840338305075349368e+01	2.519511566222494992e+01	2.293839026971631512e+01	2.502977741545236157e+01	2.969561287760613766e+01	2.576456984737863465e+01	2.769031877701340605e+01	2.708433135521841706e+01	2.365367982718646545e+01	2.590349256460308425e+01	9.191747115410218612e+03	2.604703387580769913e+01	3.180492832454965679e+01	4.216855061806535332e+02	0.000000000000000000e+00	4.186835819204341647e+01	4.013922449777913926e+01	3.963586180152482541e+01	3.930655537439285041e+01	4.211863977213640453e+01	4.113228492368931910e+01	4.097015938850670125e+01	4.100049901094254068e+01	3.926433991359323272e+01	4.155591294896821353e+01	9.354250000000000000e+03	3.979166666666666430e+01	5.333333333333333570e+01	5.526250000000000000e+02	0.000000000000000000e+00	5.533333333333333570e+01	5.508333333333333570e+01	5.633333333333333570e+01	5.358333333333333570e+01	5.454166666666666430e+01	5.650000000000000000e+01	5.425000000000000000e+01	5.491666666666666430e+01	5.487500000000000000e+01	5.720833333333333570e+01	9.516752884589781388e+03	5.353629945752562946e+01	7.486173834211700751e+01	6.835644938193464668e+02	0.000000000000000000e+00	6.879830847462325494e+01	7.002744216888753215e+01	7.303080486514184599e+01	6.786011129227382810e+01	6.696469356119692407e+01	7.186771507631068800e+01	6.752984061149329875e+01	6.883283432239079502e+01	7.048566008640676728e+01	7.286075371769845788e+01	9.679255769179564595e+03	6.728093224838460173e+01	9.639014335090070063e+01	8.145039876386929336e+02	0.000000000000000000e+00	8.226328361591318128e+01	8.497155100444172149e+01	8.972827639695034918e+01	8.213688925121431339e+01	7.938772045572719094e+01	8.723543015262136180e+01	8.080968122298659750e+01	8.274900197811490443e+01	8.609632017281353455e+01	8.851317410206358716e+01
8.900000000000000000e+01	9.014342010077463783e+03	1.181723664096666226e+01	1.037540218977581929e+01	2.910950352076364993e+02	0.000000000000000000e+00	2.814484976943064609e+01	2.423759050807469606e+01	2.289232306568450070e+01	2.476334107999950973e+01	2.974673223552192169e+01	2.578842609065272029e+01	2.816528637318313955e+01	2.740164983758472772e+01	2.371992775131190356e+01	2.567919069371551899e+01	9.180212671705399771e+03	2.595028498714999898e+01	3.195853442822124180e+01	4.256933509371515356e+02	0.000000000000000000e+00	4.215575821804865342e+01	4.001462858737068018e+01	3.992532819950891820e+01	3.946500387333308879e+01	4.249836611776095907e+01	4.172754637865969585e+01	4.168680985325823940e+01	4.159665825212569246e+01	3.958913054232262141e+01	4.175626201352442735e+01	9.346083333333333940e+03	4.008333333333333570e+01	5.354166666666666430e+01	5.602916666666666288e+02	0.000000000000000000e+00	5.616666666666666430e+01	5.579166666666666430e+01	5.695833333333333570e+01	5.416666666666666430e+01	5.525000000000000000e+01	5.766666666666666430e+01	5.520833333333333570e+01	5.579166666666666430e+01	5.545833333333333570e+01	5.783333333333333570e+01	9.511953994961268108e+03	5.421638167951667242e+01	7.512479890511208680e+01	6.948899823961817219e+02	0.000000000000000000e+00	7.017757511528466807e+01	7.156870474596264842e+01	7.399133846715776031e+01	6.886832946000023981e+01	6.800163388223903382e+01	7.360578695467363275e+01	6.872985681340843200e+01	6.998667508120763614e+01	7.132753612434404999e+01	7.391040465314225116e+01	9.677824656589204096e+03	6.834943002570000203e+01	9.670793114355751641e+01	8.294882981256967014e+02	0.000000000000000000e+00	8.418848356390267895e+01	8.734574282525863964e+01	9.102434360098217780e+01	8.356999225333382242e+01	8.075326776447808186e+01	8.954490724268060831e+01	8.225138029348353541e+01	8.418168349574860088e+01	8.719673891535477139e+01	8.998747597295115952e+01
9.000000000000000000e+01	9.001341598174654791e+03	1.305332940397926933e+01	9.739408047338542929e+00	2.929672800768015577e+02	0.000000000000000000e+00	2.798560799078562411e+01	2.467748004769129722e+01	2.325687771153113914e+01	2.544134651908601086e+01	2.967546587511171907e+01	2.604935701536512482e+01	2.845532106882524204e+01	2.755385925213593268e+01	2.335895377097481429e+01	2.564615577121195145e+01	9.169649965753993456e+03	2.648499803532296681e+01	3.186970402366927146e+01	4.305461400384007788e+02	0.000000000000000000e+00	4.255530399539281206e+01	4.060957335717898076e+01	4.042010552243223742e+01	4.013733992620967683e+01	4.294189960422252739e+01	4.235801184101589456e+01	4.214432720107929242e+01	4.211026295940129671e+01	3.970031021882073929e+01	4.213557788560597572e+01	9.337958333333333940e+03	3.991666666666666430e+01	5.400000000000000000e+01	5.681250000000000000e+02	0.000000000000000000e+00	5.712500000000000000e+01	5.654166666666666430e+01	5.758333333333333570e+01	5.483333333333333570e+01	5.620833333333333570e+01	5.866666666666666430e+01	5.583333333333333570e+01	5.666666666666666430e+01	5.604166666666666430e+01	5.862500000000000000e+01	9.506266700912674423e+03	5.334833529801036178e+01	7.613029597633072854e+01	7.057038599615991643e+02	0.000000000000000000e+00	7.169469600460718084e+01	7.247375997615435494e+01	7.474656114423443398e+01	6.952932674045699457e+01	6.947476706244414402e+01	7.497532149231743404e+01	6.952233946558737898e+01	7.122307037393203188e+01	7.238302311451258220e+01	7.511442211439401717e+01	9.674575068492013088e+03	6.678000392935405216e+01	9.826059195266145707e+01	8.432827199231984423e+02	0.000000000000000000e+00	8.626439200921437589e+01	8.840585328564202428e+01	9.190978895513552516e+01	8.422532014758066055e+01	8.274120079155494523e+01	9.128397631796821088e+01	8.321134559784142937e+01	8.577947408119739237e+01	8.872437956235850720e+01	9.160384422878804855e+01
9.100000000000000000e+01	8.988604421600137357e+03	1.232831777725696298e+01	9.650023117154276520e+00	2.957621202925121224e+02	0.000000000000000000e+00	2.832397151459335305e+01	2.567163521682637395e+01	2.297640638683331815e+01	2.563921188805180407e+01	3.020963139182680024e+01	2.612677088037359852e+01	2.904027781284895227e+01	2.797538911223895752e+01	2.365825023152765283e+01	2.573299588292122309e+01	9.159281377466735648e+03	2.643499222196181364e+01	3.142917822524380611e+01	4.360268934795893756e+02	0.000000000000000000e+00	4.316198575729667652e+01	4.148165094174652268e+01	4.086320319341665908e+01	4.056960594402590203e+01	4.358398236258006619e+01	4.279255210685346356e+01	4.279097223975780651e+01	4.265436122278615017e+01	4.016245844909715856e+01	4.276233127479394369e+01	9.329958333333333940e+03	4.054166666666666430e+01	5.320833333333333570e+01	5.762916666666666288e+02	0.000000000000000000e+00	5.800000000000000000e+01	5.729166666666666430e+01	5.875000000000000000e+01	5.550000000000000000e+01	5.695833333333333570e+01	5.945833333333333570e+01	5.654166666666666430e+01	5.733333333333333570e+01	5.666666666666666430e+01	5.979166666666666430e+01	9.500635289199932231e+03	5.464834111137151496e+01	7.498748844142286885e+01	7.165564398537438819e+02	0.000000000000000000e+00	7.283801424270332348e+01	7.310168239158680592e+01	7.663679680658333382e+01	7.043039405597409086e+01	7.033268430408659810e+01	7.612411455981320785e+01	7.029236109357552209e+01	7.201230544388052124e+01	7.317087488423617003e+01	7.682100205853939201e+01	9.671312245066530522e+03	6.875501555607635851e+01	9.676664354951239488e+01	8.568212130408211351e+02	0.000000000000000000e+00	8.767602848540664695e+01	8.891169811650695465e+01	9.452359361316668185e+01	8.536078811194819593e+01	8.370703527483986761e+01	9.278989578629307289e+01	8.404305552048437278e+01	8.669127755442771388e+01	8.967508310180568287e+01	9.385033745041209841e+01
9.200000000000000000e+01	8.977316089694510083e+03	1.329474268930946224e+01	9.274399050317207127e+00	2.990948346358144363e+02	0.000000000000000000e+00	2.845981333281163472e+01	2.603396360075524285e+01	2.365775304662573575e+01	2.550537681037779336e+01	3.052141782592812547e+01	2.758880516745575306e+01	3.019432062630708558e+01	2.783699655819220808e+01	2.362768827963875395e+01	2.578567540803308589e+01	9.149762211513922011e+03	2.698070467798806504e+01	3.097053285849193571e+01	4.417765839845739038e+02	0.000000000000000000e+00	4.370907333307248166e+01	4.203781513371095002e+01	4.157887652331287143e+01	4.100268840518889846e+01	4.407320891296406273e+01	4.408606925039454438e+01	4.382632697982020886e+01	4.300183161242943441e+01	4.041801080648604483e+01	4.310117103734987154e+01	9.322208333333333940e+03	4.066666666666666430e+01	5.266666666666666430e+01	5.844583333333333712e+02	0.000000000000000000e+00	5.895833333333333570e+01	5.804166666666666430e+01	5.950000000000000000e+01	5.650000000000000000e+01	5.762500000000000000e+01	6.058333333333333570e+01	5.745833333333333570e+01	5.816666666666666430e+01	5.720833333333333570e+01	6.041666666666666430e+01	9.494654455152745868e+03	5.435262865534526355e+01	7.436280047484139288e+01	7.271400826820928387e+02	0.000000000000000000e+00	7.420759333359418974e+01	7.404551819962237857e+01	7.742112347668712857e+01	7.199731159481110865e+01	7.117679108703593727e+01	7.708059741627212702e+01	7.109033968684646254e+01	7.333150172090388708e+01	7.399865586018063368e+01	7.773216229598345706e+01	9.667100576972157796e+03	6.803859064402386991e+01	9.605893428301612857e+01	8.698218320308523062e+02	0.000000000000000000e+00	8.945685333385503668e+01	9.004936973257808575e+01	9.534224695337425715e+01	8.749462318962220309e+01	8.472858217407187453e+01	9.357786149921091123e+01	8.472234604035958228e+01	8.849633677514111696e+01	9.078897838702792455e+01	9.504765792530024271e+01
9.300000000000000000e+01	8.962730985003618116e+03	1.022050290704632047e+01	1.162315564133457713e+01	3.006300595676938769e+02	0.000000000000000000e+00	2.836900057588943369e+01	2.655724172378288017e+01	2.385189087714464762e+01	2.568628878308468089e+01	3.022824230959964709e+01	2.756869685182525842e+01	3.019218904485691013e+01	2.839719267140897330e+01	2.392676685897429678e+01	2.598862021456159965e+01	9.138469659168475118e+03	2.533941812018982631e+01	3.233241115400062426e+01	4.464608631171802244e+02	0.000000000000000000e+00	4.399700028794471507e+01	4.271612086189144009e+01	4.211344543857232736e+01	4.136397772487567437e+01	4.419745448813315392e+01	4.453434842591262566e+01	4.428359452242845862e+01	4.380276300237115095e+01	4.098421676282048054e+01	4.353597677394746768e+01	9.314208333333333940e+03	4.045833333333333570e+01	5.304166666666666430e+01	5.922916666666666288e+02	0.000000000000000000e+00	5.962500000000000000e+01	5.887500000000000000e+01	6.037500000000000000e+01	5.704166666666666430e+01	5.816666666666666430e+01	6.150000000000000000e+01	5.837500000000000000e+01	5.920833333333333570e+01	5.804166666666666430e+01	6.108333333333333570e+01	9.489947007498192761e+03	5.557724854647684509e+01	7.375092217933270433e+01	7.381224702161530331e+02	0.000000000000000000e+00	7.525299971205528493e+01	7.503387913810855991e+01	7.863655456142767264e+01	7.271935560845766133e+01	7.213587884520016758e+01	7.846565157408737434e+01	7.246640547757154138e+01	7.461390366429552046e+01	7.509911657051284806e+01	7.863068989271920373e+01	9.665685681663049763e+03	7.069616375962034738e+01	9.446017769199875147e+01	8.839532737656393238e+02	0.000000000000000000e+00	9.088099942411056986e+01	9.119275827621711983e+01	9.689810912285534528e+01	8.839704455024865126e+01	8.610509102373367796e+01	9.543130314817474869e+01	8.655781095514308277e+01	9.001947399525769811e+01	9.215656647435903892e+01	9.617804645210506465e+01
9.400000000000000000e+01	8.950019969703789684e+03	1.284768473551581280e+01	1.093845071782243394e+01	3.035272043062466878e+02	0.000000000000000000e+00	2.885034306076777000e+01	2.703635873421651326e+01	2.458345157037580719e+01	2.602837215499584289e+01	3.047807060007310653e+01	2.737303839432829022e+01	3.019224750967052273e+01	2.846505803702779502e+01	2.368598566119521109e+01	2.668450017700050125e+01	9.127801651518560902e+03	2.702800903442457425e+01	3.205255869224454557e+01	4.517844354864566867e+02	0.000000000000000000e+00	4.448767153038388500e+01	4.330984603377492448e+01	4.293755911852123575e+01	4.193085274416458930e+01	4.463486863336988364e+01	4.485318586383081652e+01	4.465862375483526137e+01	4.421169568518056536e+01	4.138465949726427340e+01	4.430058342183357922e+01	9.305583333333333940e+03	4.120833333333333570e+01	5.316666666666666430e+01	6.000416666666666288e+02	0.000000000000000000e+00	6.012500000000000000e+01	5.958333333333333570e+01	6.129166666666666430e+01	5.783333333333333570e+01	5.879166666666666430e+01	6.233333333333333570e+01	5.912500000000000000e+01	5.995833333333333570e+01	5.908333333333333570e+01	6.191666666666666430e+01	9.483365015148106977e+03	5.538865763224210070e+01	7.428077464108878303e+01	7.482988978468765708e+02	0.000000000000000000e+00	7.576232846961610790e+01	7.585682063289175403e+01	7.964577421481209285e+01	7.373581392250207500e+01	7.294846469996343785e+01	7.981348080283585489e+01	7.359137624516473863e+01	7.570497098148609894e+01	7.678200716940239090e+01	7.953274991149974937e+01	9.661146696962878195e+03	6.956898193115085860e+01	9.539488261551089465e+01	8.965561290270866266e+02	0.000000000000000000e+00	9.139965693923223000e+01	9.213030793245016525e+01	9.799988176295752851e+01	8.963829451167083562e+01	8.710526273326021851e+01	9.729362827233838118e+01	8.805775249032947727e+01	9.145160862963888349e+01	9.448068100547146742e+01	9.714883315633282734e+01
9.500000000000000000e+01	8.938340136118815280e+03	1.178648101852730079e+01	1.328794968788849218e+01	3.044294084303754175e+02	0.000000000000000000e+00	2.922536332924829239e+01	2.710542398662110486e+01	2.481489332643100454e+01	2.650640465919054378e+01	3.032633037297831891e+01	2.769315625433691253e+01	3.088388705248283372e+01	2.845426332319595986e+01	2.349124432633779236e+01	2.682581846182474550e+01	9.118003401392739761e+03	2.643490717593032002e+01	3.337314151061091394e+01	4.561105375485210516e+02	0.000000000000000000e+00	4.494601499795747657e+01	4.376104532664388103e+01	4.371994666321550227e+01	4.256570232959526834e+01	4.495483185315582375e+01	4.551324479383512767e+01	4.533777685957474546e+01	4.466463166159797993e+01	4.153728882983556048e+01	4.455874256424570490e+01	9.297666666666666060e+03	4.108333333333333570e+01	5.345833333333333570e+01	6.077916666666666288e+02	0.000000000000000000e+00	6.066666666666666430e+01	6.041666666666666430e+01	6.262500000000000000e+01	5.862500000000000000e+01	5.958333333333333570e+01	6.333333333333333570e+01	5.979166666666666430e+01	6.087500000000000000e+01	5.958333333333333570e+01	6.229166666666666430e+01	9.477329931940592360e+03	5.573175949073635138e+01	7.354352515605575036e+01	7.594727957848122060e+02	0.000000000000000000e+00	7.638731833537585203e+01	7.707228800668944757e+01	8.153005333678450484e+01	7.468429767040473166e+01	7.421183481351084765e+01	8.115342187283154374e+01	7.424555647375858314e+01	7.708536833840202007e+01	7.762937783683111093e+01	8.002459076908762370e+01	9.656993197214516840e+03	7.038018564813937417e+01	9.362871697877818633e+01	9.111539249029578968e+02	0.000000000000000000e+00	9.210797000408503266e+01	9.372790934671222374e+01	1.004351066735689955e+02	9.074359534080946332e+01	8.884033629368835250e+01	9.897351041232975888e+01	8.869944628085049487e+01	9.329573667680404014e+01	9.567542234032887905e+01	9.775751487150859020e+01
9.600000000000000000e+01	8.927377971413930936e+03	1.383998036328643266e+01	1.535540799211861440e+01	3.064940865669258301e+02	0.000000000000000000e+00	2.971107468006111674e+01	2.753857942844226869e+01	2.520117820400417230e+01	2.655054375764803609e+01	3.054705759731319148e+01	2.828339201882705112e+01	3.138877440227386373e+01	2.860260191206555902e+01	2.321232090314294538e+01	2.675356408622180737e+01	9.108647319040297589e+03	2.741999018164321456e+01	3.432353732939263580e+01	4.611428766167962294e+02	0.000000000000000000e+00	4.554303734003055837e+01	4.426928971422113079e+01	4.437142243533541830e+01	4.302527187882401449e+01	4.544019546532326359e+01	4.632919600941352201e+01	4.613188720113693364e+01	4.517630095603277596e+01	4.160616045157146914e+01	4.489761537644423584e+01	9.289916666666666060e+03	4.100000000000000000e+01	5.329166666666666430e+01	6.157916666666666288e+02	0.000000000000000000e+00	6.137500000000000000e+01	6.100000000000000000e+01	6.354166666666666430e+01	5.950000000000000000e+01	6.033333333333333570e+01	6.437500000000000000e+01	6.087500000000000000e+01	6.175000000000000000e+01	6.000000000000000000e+01	6.304166666666666430e+01	9.471186014293034532e+03	5.458000981835678544e+01	7.225979600394069280e+01	7.704404567165370281e+02	0.000000000000000000e+00	7.720696265996943453e+01	7.773071028577886921e+01	8.271191089799791030e+01	7.597472812117598551e+01	7.522647120134340071e+01	8.242080399058647799e+01	7.561811279886306636e+01	7.832369904396722404e+01	7.839383954842853086e+01	8.118571795688909276e+01	9.652455361919401184e+03	6.816001963671357089e+01	9.122792534121471419e+01	9.250892467664074275e+02	0.000000000000000000e+00	9.303892531993888326e+01	9.446142057155773841e+01	1.018821551293291634e+02	9.244945624235197101e+01	9.011960906935348703e+01	1.004666079811729560e+02	9.036122559772613272e+01	9.489739808793444809e+01	9.678767909685706172e+01	9.932976924711152833e+01
9.700000000000000000e+01	8.915216668178245527e+03	1.148302636894246120e+01	1.713683741028946628e+01	3.088704183601457203e+02	0.000000000000000000e+00	3.048772167862206928e+01	2.766006665353393146e+01	2.554799601520125663e+01	2.704686241556485982e+01	3.074531645502591815e+01	2.835659433510681282e+01	3.184738971392956586e+01	2.881818288446907417e+01	2.240773267223497101e+01	2.685332367499825068e+01	9.098983334089121854e+03	2.567901318447123060e+01	3.594341870514473669e+01	4.657477091800728886e+02	0.000000000000000000e+00	4.632719417264436856e+01	4.449669999343363713e+01	4.481566467426729616e+01	4.375259787444909421e+01	4.585182489417962870e+01	4.663663050088673856e+01	4.681952819029811508e+01	4.563825810890120493e+01	4.159969966945081410e+01	4.525999517083245394e+01	9.282750000000000000e+03	3.987500000000000000e+01	5.475000000000000000e+01	6.226250000000000000e+02	0.000000000000000000e+00	6.216666666666666430e+01	6.133333333333333570e+01	6.408333333333332860e+01	6.045833333333333570e+01	6.095833333333333570e+01	6.491666666666667140e+01	6.179166666666666430e+01	6.245833333333333570e+01	6.079166666666666430e+01	6.366666666666666430e+01	9.466516665910878146e+03	5.407098681552876940e+01	7.355658129485526331e+01	7.795022908199271114e+02	0.000000000000000000e+00	7.800613916068896003e+01	7.816996667323303427e+01	8.335100199239936103e+01	7.716406879221757720e+01	7.606484177248704270e+01	8.319670283244660425e+01	7.676380514303521352e+01	7.927840855776545936e+01	7.998363366388251450e+01	8.207333816250087466e+01	9.650283331821754473e+03	6.826697363105753880e+01	9.236316258971052662e+01	9.363795816398542229e+02	0.000000000000000000e+00	9.384561165471126287e+01	9.500660001313273995e+01	1.026186706514654077e+02	9.386980425110181159e+01	9.117135021164075681e+01	1.014767389982265229e+02	9.173594361940376984e+01	9.609848378219760434e+01	9.917560066109835759e+01	1.004800096583350779e+02
9.800000000000000000e+01	8.901670269545878909e+03	1.012145167273926560e+01	1.640144973931201378e+01	3.136908355723266482e+02	0.000000000000000000e+00	3.163058584596081957e+01	2.781428812466138112e+01	2.622643792112528871e+01	2.749019749150744474e+01	3.100779231523322466e+01	2.869794175640791423e+01	3.201993401500831737e+01	2.929757589938269291e+01	2.322291944172611977e+01	2.725383915003992996e+01	9.088272634772938545e+03	2.528989250303629888e+01	3.542989153632267119e+01	4.719495844528299813e+02	0.000000000000000000e+00	4.716945958964707586e+01	4.486547739566402271e+01	4.559238562722930510e+01	4.449509874575372237e+01	4.637889615761660878e+01	4.707813754487062141e+01	4.734330034083748728e+01	4.633628794969134645e+01	4.238229305419639559e+01	4.579358624168662573e+01	9.274875000000000000e+03	4.045833333333333570e+01	5.445833333333333570e+01	6.302083333333333712e+02	0.000000000000000000e+00	6.270833333333333570e+01	6.191666666666666430e+01	6.495833333333332860e+01	6.150000000000000000e+01	6.175000000000000000e+01	6.545833333333332860e+01	6.266666666666666430e+01	6.337500000000000000e+01	6.154166666666666430e+01	6.433333333333332860e+01	9.461477365227061455e+03	5.562677416363037253e+01	7.348677513034400022e+01	7.884670822138367612e+02	0.000000000000000000e+00	7.824720707701959554e+01	7.896785593766929878e+01	8.432428103943735209e+01	7.850490125424627763e+01	7.712110384238339122e+01	8.383852912179602868e+01	7.799003299249584131e+01	8.041371205030864644e+01	8.070104027913693301e+01	8.287308042498003147e+01	9.648079730454121091e+03	7.079521499392740225e+01	9.251521692735465763e+01	9.467258310943400375e+02	0.000000000000000000e+00	9.378608082070584828e+01	9.601904520867194037e+01	1.036902287455413614e+02	9.550980250849255526e+01	9.249220768476678245e+01	1.022187249102587430e+02	9.331339931832501122e+01	9.745242410061730709e+01	9.986041389160720883e+01	1.014128275166267201e+02
9.900000000000000000e+01	8.885809071550349472e+03	9.345071042143452189e+00	1.601065258492045729e+01	3.155926634366135772e+02	0.000000000000000000e+00	3.167748004769130077e+01	2.800895121719791803e+01	2.671242936733609952e+01	2.734489825155661435e+01	3.117232390823741994e+01	2.869495119066768041e+01	3.236740223335043254e+01	2.956648919051868063e+01	2.338403180852945695e+01	2.736102929153038588e+01	9.075925369108506857e+03	2.546420218773839395e+01	3.544282629246022509e+01	4.765463317183067602e+02	0.000000000000000000e+00	4.760957335717898076e+01	4.531697560859895901e+01	4.631454801700138546e+01	4.475578245911164288e+01	4.689866195411870819e+01	4.734747559533384020e+01	4.785036778334188057e+01	4.678324459525934031e+01	4.279618257093139277e+01	4.622218131243185724e+01	9.266041666666666060e+03	4.158333333333333570e+01	5.487500000000000000e+01	6.375000000000000000e+02	0.000000000000000000e+00	6.354166666666666430e+01	6.262500000000000000e+01	6.591666666666667140e+01	6.216666666666666430e+01	6.262500000000000000e+01	6.600000000000000000e+01	6.333333333333333570e+01	6.400000000000000000e+01	6.220833333333333570e+01	6.508333333333332860e+01	9.456157964224825264e+03	5.770246447892827746e+01	7.430717370753977491e+01	7.984536682816932398e+02	0.000000000000000000e+00	7.947375997615434073e+01	7.993302439140103388e+01	8.551878531633195735e+01	7.957755087422168572e+01	7.835133804588129181e+01	8.465252440466616690e+01	7.881629888332479084e+01	8.121675540474066679e+01	8.162048409573527863e+01	8.394448535423479996e+01	9.646274261782982649e+03	7.382159562452321211e+01	9.373934741507954982e+01	9.594073365633864796e+02	0.000000000000000000e+00	9.540585328564202428e+01	9.724104878280208197e+01	1.051209039659972433e+02	9.698843508177671424e+01	9.407767609176258361e+01	1.033050488093323196e+02	9.429926443331623886e+01	9.843351080948131937e+01	1.010326348581372145e+02	1.028056373751362713e+02
1.000000000000000000e+02	8.873689933629026200e+03	1.038521082487561031e+01	1.512589442541008111e+01	3.184856586238059322e+02	0.000000000000000000e+00	3.190563598129250522e+01	2.791915101227510121e+01	2.713780909004222508e+01	2.741933519637987615e+01	3.199413161538307904e+01	2.951299685743146028e+01	3.274481290218172802e+01	2.939873344233186714e+01	2.364224288371082139e+01	2.752829365421530383e+01	9.065990800147847040e+03	2.606760541243780693e+01	3.502128054603836915e+01	4.817636626452363089e+02	0.000000000000000000e+00	4.811948465731291691e+01	4.556374217280421846e+01	4.692307121168777684e+01	4.514716759818993808e+01	4.760123247435820559e+01	4.811066509538239444e+01	4.839323978442419616e+01	4.709520005449927282e+01	4.319612144185541069e+01	4.697248016044098762e+01	9.258291666666666060e+03	4.175000000000000000e+01	5.491666666666666430e+01	6.450416666666666288e+02	0.000000000000000000e+00	6.433333333333332860e+01	6.320833333333333570e+01	6.670833333333332860e+01	6.287500000000000000e+01	6.320833333333333570e+01	6.670833333333332860e+01	6.404166666666667140e+01	6.479166666666667140e+01	6.275000000000000000e+01	6.641666666666667140e+01	9.450592533185485081e+03	5.743239458756219307e+01	7.481205278729495944e+01	8.083196706880969487e+02	0.000000000000000000e+00	8.054718200935374739e+01	8.085292449386244584e+01	8.649359545497887325e+01	8.060283240181006192e+01	7.881543419230845871e+01	8.530600157128426986e+01	7.969009354890914665e+01	8.248813327883406998e+01	8.230387855814458931e+01	8.586085317289234808e+01	9.642893399704305921e+03	7.311478917512438613e+01	9.470743890792324748e+01	9.715976747095273822e+02	0.000000000000000000e+00	9.676103068537415197e+01	9.849751565439157730e+01	1.062788575766244321e+02	9.833066480362012385e+01	9.442253505128358881e+01	1.039036698092351969e+02	9.533852043115160768e+01	1.001845998910014828e+02	1.018577571162891786e+02	1.053050396791180390e+02
1.010000000000000000e+02	8.858894316561352753e+03	6.504347881200857273e+00	1.541221984292768354e+01	3.228808459794424266e+02	0.000000000000000000e+00	3.241203736174104222e+01	2.843144601932533533e+01	2.764662042636879136e+01	2.797640638683331815e+01	3.193826286279997362e+01	3.115151828070056439e+01	3.325344030210675328e+01	2.907716718810229395e+01	2.391519584751637950e+01	2.802309596718089324e+01	9.054551324947344256e+03	2.377300727393376079e+01	3.522694325479717747e+01	4.882945896563878705e+02	0.000000000000000000e+00	4.891435201420385681e+01	4.619488967632933907e+01	4.763581021318439923e+01	4.586320319341665908e+01	4.801079809806665111e+01	4.949242580701694294e+01	4.902255348438671234e+01	4.730941692738448268e+01	4.368676459042485760e+01	4.763654798359044662e+01	9.250208333333333940e+03	4.104166666666666430e+01	5.504166666666666430e+01	6.537083333333333712e+02	0.000000000000000000e+00	6.541666666666667140e+01	6.395833333333333570e+01	6.762500000000000000e+01	6.375000000000000000e+01	6.408333333333332860e+01	6.783333333333332860e+01	6.479166666666667140e+01	6.554166666666667140e+01	6.345833333333333570e+01	6.725000000000000000e+01	9.445865341719323624e+03	5.831032605939957136e+01	7.485639007853615112e+01	8.191220770102788720e+02	0.000000000000000000e+00	8.191898131912948600e+01	8.172177699033733234e+01	8.761418978681560077e+01	8.163679680658333382e+01	8.015586856859999898e+01	8.617424085964971425e+01	8.056077984894662336e+01	8.377391640594885303e+01	8.322990207624181380e+01	8.686345201640955338e+01	9.641522350105315127e+03	7.557898545213247132e+01	9.467111349040564505e+01	9.845358206872242590e+02	0.000000000000000000e+00	9.842129597159230059e+01	9.948522064734133608e+01	1.076033795736312015e+02	9.952359361316668185e+01	9.622840380386668357e+01	1.045151483859660857e+02	9.632989303122658953e+01	1.020061661452310489e+02	1.030014708191502848e+02	1.064769040328191068e+02
1.020000000000000000e+02	8.845198759129732935e+03	6.735675294134296109e+00	1.471336387254842037e+01	3.271002569641978539e+02	0.000000000000000000e+00	3.292761831784930848e+01	2.851492522854598377e+01	2.834343887500551773e+01	2.743759876384129370e+01	3.182964155723695399e+01	3.201349116851925203e+01	3.384561641731117732e+01	2.951532453448761828e+01	2.427642936465952062e+01	2.923410586782062381e+01	9.043578546231534347e+03	2.355533764706714805e+01	3.481501526960754234e+01	4.949251284820988985e+02	0.000000000000000000e+00	4.960964249225798994e+01	4.656996261427299544e+01	4.848421943750275886e+01	4.611463271525398255e+01	4.828982077861847699e+01	5.044424558425962601e+01	4.967280820865558866e+01	4.809099560057714484e+01	4.430488134899642461e+01	4.876288626724364406e+01	9.241958333333333940e+03	4.037500000000000000e+01	5.491666666666666430e+01	6.627500000000000000e+02	0.000000000000000000e+00	6.629166666666667140e+01	6.462500000000000000e+01	6.862500000000000000e+01	6.479166666666667140e+01	6.475000000000000000e+01	6.887500000000000000e+01	6.550000000000000000e+01	6.666666666666667140e+01	6.433333333333332860e+01	6.829166666666667140e+01	9.440338120435133533e+03	5.719466235293285195e+01	7.501831806372578626e+01	8.305748715179011015e+02	0.000000000000000000e+00	8.297369084107535286e+01	8.268003738572700456e+01	8.876578056249724114e+01	8.346870061807936736e+01	8.121017922138152301e+01	8.730575441574038109e+01	8.132719179134441845e+01	8.524233773275619797e+01	8.436178531767023969e+01	8.782044706608969875e+01	9.638717907536934945e+03	7.401432470586570389e+01	9.511996946078491533e+01	9.983997430358022029e+02	0.000000000000000000e+00	9.965571501548403432e+01	1.007350747714540091e+02	1.089065611249944823e+02	1.021457345694920491e+02	9.767035844276304601e+01	1.057365088314807480e+02	9.715438358268882268e+01	1.038180087988457245e+02	1.043902373020071366e+02	1.073492274655127119e+02
1.030000000000000000e+02	8.832614569434368605e+03	6.911038685561322836e+00	1.440720195723285002e+01	3.291216289846398695e+02	0.000000000000000000e+00	3.345068061781071123e+01	2.881703782343303999e+01	2.837542517228155248e+01	2.789969601914868491e+01	3.215713236836749189e+01	3.177288938479479441e+01	3.396711772834680687e+01	2.926825054138031135e+01	2.503909232903416893e+01	2.972002634393596310e+01	9.033640618050516423e+03	2.318468600944732927e+01	3.472443431194975716e+01	4.999774811589866204e+02	0.000000000000000000e+00	5.018367364223868776e+01	4.701268557838318429e+01	4.879187925280744054e+01	4.680401467624101031e+01	4.891189951751708520e+01	5.082394469239739720e+01	5.017105886417340344e+01	4.838412527069015567e+01	4.510287949785042372e+01	4.946417983863464940e+01	9.234666666666666060e+03	3.945833333333333570e+01	5.504166666666666430e+01	6.708333333333333712e+02	0.000000000000000000e+00	6.691666666666667140e+01	6.520833333333332860e+01	6.920833333333332860e+01	6.570833333333332860e+01	6.566666666666667140e+01	6.987500000000000000e+01	6.637500000000000000e+01	6.750000000000000000e+01	6.516666666666667140e+01	6.920833333333332860e+01	9.435692715282815698e+03	5.573198065721933858e+01	7.535889902138356433e+01	8.416891855076801221e+02	0.000000000000000000e+00	8.364965969109465505e+01	8.340398108828347290e+01	8.962478741385922376e+01	8.461265199042564689e+01	8.242143381581625761e+01	8.892605530760260990e+01	8.257894113582659656e+01	8.661587472930983722e+01	8.523045383548291909e+01	8.895248682803200779e+01	9.636718763898963516e+03	7.200562798110534857e+01	9.567613137610047147e+01	1.012545037682026873e+03	0.000000000000000000e+00	1.003826527155226245e+02	1.015996288432336172e+02	1.100412414943851047e+02	1.035169706475179794e+02	9.917620096496585802e+01	1.079771106152052056e+02	9.878288227165319313e+01	1.057317494586196887e+02	1.052942410042991810e+02	1.086966403227307012e+02
1.040000000000000000e+02	8.821331830603869093e+03	7.215001815348156100e+00	1.383060118467449229e+01	3.316497584310048978e+02	0.000000000000000000e+00	3.319974127004310560e+01	2.926885852306942581e+01	2.848352504899978754e+01	2.798230256905092261e+01	3.293621489334737618e+01	3.200916233157420265e+01	3.412772891187680102e+01	2.995924111462105799e+01	2.515776940190538369e+01	3.024386536760795963e+01	9.024665915301935456e+03	2.289916757434074412e+01	3.416530059233724614e+01	5.052832125488357633e+02	0.000000000000000000e+00	5.057903730168821710e+01	4.767609592820137721e+01	4.922092919116656162e+01	4.711615128452545775e+01	4.973894078000702734e+01	5.119208116578710133e+01	5.066803112260506481e+01	4.908378722397719685e+01	4.559971803428602755e+01	5.026776601713731907e+01	9.228000000000000000e+03	3.858333333333333570e+01	5.450000000000000000e+01	6.789166666666666288e+02	0.000000000000000000e+00	6.795833333333332860e+01	6.608333333333332860e+01	6.995833333333332860e+01	6.625000000000000000e+01	6.654166666666667140e+01	7.037500000000000000e+01	6.720833333333332860e+01	6.820833333333332860e+01	6.604166666666667140e+01	7.029166666666667140e+01	9.431334084698064544e+03	5.426749909232592728e+01	7.483469940766275386e+01	8.525501207844974942e+02	0.000000000000000000e+00	8.533762936497844009e+01	8.449057073846527999e+01	9.069573747550009557e+01	8.538384871547454225e+01	8.334439255332631546e+01	8.955791883421289867e+01	8.374863554406158528e+01	8.733287944268946035e+01	8.648361529904731526e+01	9.031556731619602374e+01	9.634668169396130907e+03	6.995166485131851175e+01	9.516939881532550771e+01	1.026183574902328473e+03	0.000000000000000000e+00	1.027169253966235516e+02	1.028978081435972314e+02	1.114331416176668768e+02	1.045176974309490845e+02	1.001471184399859737e+02	1.087408376684257973e+02	1.002889377547898562e+02	1.064574255520456063e+02	1.069255639314279591e+02	1.103394679657253903e+02
1.050000000000000000e+02	8.808603294439746605e+03	6.255847049085371481e+00	1.367900099728161933e+01	3.351154873264451908e+02	0.000000000000000000e+00	3.336088193139021740e+01	2.949600986383174472e+01	2.919492337438538954e+01	2.805535065424825092e+01	3.367700812860362447e+01	3.224780357602911351e+01	3.424310789344930583e+01	3.059363742606702630e+01	2.517845095071626105e+01	3.023941394614867306e+01	9.014489147219872393e+03	2.206542352454268752e+01	3.440200049864080967e+01	5.108702436632225954e+02	0.000000000000000000e+00	5.082627429902844085e+01	4.820633826524920806e+01	5.013912835385936262e+01	4.759017532712412901e+01	5.063017073096847298e+01	5.181140178801455676e+01	5.105905394672465292e+01	4.963015204636684530e+01	4.598505880869146267e+01	5.057804030640767223e+01	9.220375000000000000e+03	3.787500000000000000e+01	5.512500000000000000e+01	6.866250000000000000e+02	0.000000000000000000e+00	6.829166666666667140e+01	6.691666666666667140e+01	7.108333333333332860e+01	6.712500000000000000e+01	6.758333333333332860e+01	7.137500000000000000e+01	6.787500000000000000e+01	6.866666666666667140e+01	6.679166666666667140e+01	7.091666666666667140e+01	9.426260852780127607e+03	5.368457647545731248e+01	7.584799950135919744e+01	8.623797563367774046e+02	0.000000000000000000e+00	8.575705903430490196e+01	8.562699506808414185e+01	9.202753831280729457e+01	8.665982467287587099e+01	8.453649593569818421e+01	9.093859821198543614e+01	8.469094605327535419e+01	8.770318128696649751e+01	8.759827452464188013e+01	9.125529302692567057e+01	9.632146705560253395e+03	6.949415295091462497e+01	9.657099900271838067e+01	1.038134512673554809e+03	0.000000000000000000e+00	1.032224514019431183e+02	1.043373234695015981e+02	1.129717432922812748e+02	1.061946493457517420e+02	1.014896585380630256e+02	1.105021964239708865e+02	1.015068921065506942e+02	1.067396959072663094e+02	1.084048823826170747e+02	1.115939193871846697e+02
1.060000000000000000e+02	8.794004155053235081e+03	5.086792730265244700e+00	1.573269035074356736e+01	3.381429692943700047e+02	0.000000000000000000e+00	3.348005255259143098e+01	3.034846894591162680e+01	2.922807045790838743e+01	2.787833086012074091e+01	3.453807490329536733e+01	3.225488174962804777e+01	3.455624046312709652e+01	3.066319086290764773e+01	2.545579075876925401e+01	3.112474279917060471e+01	9.002918744193284510e+03	2.177256303179929020e+01	3.547051184203844798e+01	5.163214846471850024e+02	0.000000000000000000e+00	5.124002627629571549e+01	4.907006780628914555e+01	5.050986856228752941e+01	4.781416543006037045e+01	5.145653745164768367e+01	5.216910754148068463e+01	5.173645356489688396e+01	5.001909543145382031e+01	4.662372871271796271e+01	5.137487139958530236e+01	9.211833333333333940e+03	3.845833333333333570e+01	5.520833333333333570e+01	6.945000000000000000e+02	0.000000000000000000e+00	6.900000000000000000e+01	6.779166666666667140e+01	7.179166666666667140e+01	6.775000000000000000e+01	6.837500000000000000e+01	7.208333333333332860e+01	6.891666666666667140e+01	6.937500000000000000e+01	6.779166666666667140e+01	7.162500000000000000e+01	9.420747922473383369e+03	5.514410363486737765e+01	7.494615482462822342e+01	8.726785153528149976e+02	0.000000000000000000e+00	8.675997372370429161e+01	8.651326552704419726e+01	9.307346477104582050e+01	8.768583456993962955e+01	8.529346254835232344e+01	9.199755912518597256e+01	8.609687976843645174e+01	8.873090456854617969e+01	8.895960462061538010e+01	9.187512860041469764e+01	9.629662511613432798e+03	7.182987393640142670e+01	9.468397631592310404e+01	1.050857030705629995e+03	0.000000000000000000e+00	1.045199474474085690e+02	1.052348643874217089e+02	1.143552628754249554e+02	1.076216691398792591e+02	1.022119250967046327e+02	1.119117849170386023e+02	1.032770928702062463e+02	1.080868091370923594e+02	1.101275425745640888e+02	1.121252572008293953e+02
1.070000000000000000e+02	8.782135129183361641e+03	8.667715437459008854e+00	1.336069523646096258e+01	3.402439545993594834e+02	0.000000000000000000e+00	3.320396761053276435e+01	3.080804746780714254e+01	2.957620033452276687e+01	2.841130377278041408e+01	3.491586152308261859e+01	3.268415832968297252e+01	3.493969796729156485e+01	3.062684603469844546e+01	2.499914602041756950e+01	3.140448375706827733e+01	8.992650897925013851e+03	2.397969105206283658e+01	3.411784761823048484e+01	5.214553106330130277e+02	0.000000000000000000e+00	5.149781713859971433e+01	4.969569040057023557e+01	5.099643350059471913e+01	4.872648521972354274e+01	5.216626409487464855e+01	5.265457916484148626e+01	5.236568231697911813e+01	5.037592301734922273e+01	4.685373967687544905e+01	5.178557521186747437e+01	9.203166666666666060e+03	3.929166666666666430e+01	5.487500000000000000e+01	7.026666666666666288e+02	0.000000000000000000e+00	6.979166666666667140e+01	6.858333333333332860e+01	7.241666666666667140e+01	6.904166666666667140e+01	6.941666666666667140e+01	7.262500000000000000e+01	6.979166666666667140e+01	7.012500000000000000e+01	6.870833333333332860e+01	7.216666666666667140e+01	9.413682435408318270e+03	5.460364228127049557e+01	7.563215238176951516e+01	8.838780227003202299e+02	0.000000000000000000e+00	8.808551619473362848e+01	8.747097626609641452e+01	9.383689983273862367e+01	8.935684811360980007e+01	8.666706923845869426e+01	9.259542083515850663e+01	8.721765101635422468e+01	8.987407698265077727e+01	9.056292698979120814e+01	9.254775812146587555e+01	9.624198204149970479e+03	6.991561789587431974e+01	9.638930476353903032e+01	1.065089378733973717e+03	0.000000000000000000e+00	1.063793657228005713e+02	1.063586191988595147e+02	1.152571329988105759e+02	1.096720295605529287e+02	1.039174718102507313e+02	1.125658416703170275e+02	1.046436353660417780e+02	1.096231539653015545e+02	1.124175206462490877e+02	1.129288495762650655e+02
1.080000000000000000e+02	8.769924122807922686e+03	1.021630100308581746e+01	1.096794370665845264e+01	3.432125123078466231e+02	0.000000000000000000e+00	3.360305580473647069e+01	3.083810324660714031e+01	2.992468022814680495e+01	2.918579684928275242e+01	3.545643944542473491e+01	3.268181906510304913e+01	3.535996656209005806e+01	3.112028329870781107e+01	2.528838145688817463e+01	3.129908399353418247e+01	8.982566228070629222e+03	2.464981716820957658e+01	3.300480518666255847e+01	5.269395894872566259e+02	0.000000000000000000e+00	5.225986123570157105e+01	5.012738495663690230e+01	5.158734011407339892e+01	4.950956509130804051e+01	5.287405305604570316e+01	5.298674286588486382e+01	5.288831661437836829e+01	5.099764164935390909e+01	4.735252406177742301e+01	5.212870866343375553e+01	9.195208333333333940e+03	3.908333333333333570e+01	5.504166666666666430e+01	7.106666666666666288e+02	0.000000000000000000e+00	7.091666666666667140e+01	6.941666666666667140e+01	7.325000000000000000e+01	6.983333333333332860e+01	7.029166666666667140e+01	7.329166666666667140e+01	7.041666666666667140e+01	7.087500000000000000e+01	6.941666666666667140e+01	7.295833333333332860e+01	9.407850438596038657e+03	5.351684949845709127e+01	7.707852814667077723e+01	8.943937438460766316e+02	0.000000000000000000e+00	8.957347209763176465e+01	8.870594837669644050e+01	9.491265988592660108e+01	9.015710157535860958e+01	8.770928027728763254e+01	9.359659046744847899e+01	8.794501671895497452e+01	9.075235835064609091e+01	9.148080927155592690e+01	9.378795800323290166e+01	9.620492543858745194e+03	6.795036566358085395e+01	9.911538962667486885e+01	1.078120821025486748e+03	0.000000000000000000e+00	1.082302775285968721e+02	1.079952300867261954e+02	1.165753197718532022e+02	1.104808698173839048e+02	1.051268938879086079e+02	1.139015142682303008e+02	1.054733667712432919e+02	1.106297167012921818e+02	1.135449518764451682e+02	1.146175826731324747e+02
1.090000000000000000e+02	8.758467420654113084e+03	1.081798806732417972e+01	1.261996030504306532e+01	3.449006628413133626e+02	0.000000000000000000e+00	3.413361210002133106e+01	3.098621010545557652e+01	2.953683826768963172e+01	2.952792064855212573e+01	3.539393556127919993e+01	3.318383593047093427e+01	3.563889974806873084e+01	3.118565738257816378e+01	2.495044492652287005e+01	3.129468964999458080e+01	8.972629543660388663e+03	2.538816070032875771e+01	3.389331348585486126e+01	5.314919980873233953e+02	0.000000000000000000e+00	5.287930605001066908e+01	5.047227171939445611e+01	5.183091913384481586e+01	5.011812699094272716e+01	5.317613444730626782e+01	5.352941796523546714e+01	5.340278320736770468e+01	5.138449535795574263e+01	4.762105579659477428e+01	5.254317815833062610e+01	9.186791666666666060e+03	3.995833333333333570e+01	5.516666666666666430e+01	7.180833333333333712e+02	0.000000000000000000e+00	7.162500000000000000e+01	6.995833333333332860e+01	7.412500000000000000e+01	7.070833333333332860e+01	7.095833333333332860e+01	7.387500000000000000e+01	7.116666666666667140e+01	7.158333333333332860e+01	7.029166666666667140e+01	7.379166666666667140e+01	9.400953789672943458e+03	5.452850596633791724e+01	7.644001984747846734e+01	9.046746685793433471e+02	0.000000000000000000e+00	9.037069394998933092e+01	8.944439494727220108e+01	9.641908086615518414e+01	9.129853967572393003e+01	8.874053221936038938e+01	9.422058203476453286e+01	8.893055012596563813e+01	9.178217130871091456e+01	9.296227753673856853e+01	9.504015517500272381e+01	9.615115912679219036e+03	6.909867859934249168e+01	9.771337302829026328e+01	1.091266003825353437e+03	0.000000000000000000e+00	1.091163878999786618e+02	1.089304565612110878e+02	1.187131617323103683e+02	1.118887460181145315e+02	1.065227311053874644e+02	1.145661640695290657e+02	1.066944335852646191e+02	1.119810092840884863e+02	1.156328884068104799e+02	1.162886436833387620e+02
1.100000000000000000e+02	8.746402896041037820e+03	1.351483022376243426e+01	1.163213199716468438e+01	3.494616666813997199e+02	0.000000000000000000e+00	3.458091303325468147e+01	3.180880501747967060e+01	3.012515460756355878e+01	2.945518567153077782e+01	3.573772444888228961e+01	3.361356866677292032e+01	3.638591668232683674e+01	3.186249335083618917e+01	2.496029238642677228e+01	3.162147078037886416e+01	8.962118114687185880e+03	2.709074844521455105e+01	3.329523266524901004e+01	5.380016666740332312e+02	0.000000000000000000e+00	5.376962318329400148e+01	5.127940250873983530e+01	5.258341063711511509e+01	5.041509283576539246e+01	5.370219555777448051e+01	5.411928433338646016e+01	5.423462500783008267e+01	5.209791334208475888e+01	4.800097952654672184e+01	5.314406872352276423e+01	9.177833333333333940e+03	4.066666666666666430e+01	5.495833333333333570e+01	7.265416666666666288e+02	0.000000000000000000e+00	7.295833333333332860e+01	7.075000000000000000e+01	7.504166666666667140e+01	7.137500000000000000e+01	7.166666666666667140e+01	7.462500000000000000e+01	7.208333333333332860e+01	7.233333333333332860e+01	7.104166666666667140e+01	7.466666666666667140e+01	9.393548551979481999e+03	5.424258488811877754e+01	7.662143400141766847e+01	9.150816666593000264e+02	0.000000000000000000e+00	9.214704348337265571e+01	9.022059749126016470e+01	9.749992269621822061e+01	9.233490716423460754e+01	8.963113777555886941e+01	9.513071566661353984e+01	8.993204165883656742e+01	9.256875332458190542e+01	9.408235380678661386e+01	9.618926460981057858e+01	9.609263770625630059e+03	6.781850310957089789e+01	9.828453466950199413e+01	1.103621666651933538e+03	0.000000000000000000e+00	1.113357536334119686e+02	1.096911949825203294e+02	1.199581787257697840e+02	1.132948143284692151e+02	1.075956088844510532e+02	1.156364313332270797e+02	1.077807499843398205e+02	1.128041733158304680e+02	1.171230409469065705e+02	1.177118625529544715e+02
1.110000000000000000e+02	8.731796686012634382e+03	1.129459981118535339e+01	1.142262227821940712e+01	3.534791763534088886e+02	0.000000000000000000e+00	3.503639163152212177e+01	3.222190156007187056e+01	3.037882279085452097e+01	2.975453979959535644e+01	3.626549601406938450e+01	3.340729998619119812e+01	3.604716443492502975e+01	3.257957667624624776e+01	2.570698743257875662e+01	3.205259602188930756e+01	8.951085843006318100e+03	2.564729990559267492e+01	3.335714447244303926e+01	5.439062548433711299e+02	0.000000000000000000e+00	5.445569581576106089e+01	5.192345078003593528e+01	5.308524472876059974e+01	5.116893656646433897e+01	5.429941467370135655e+01	5.430781665976226691e+01	5.444024888412917562e+01	5.291478833812312388e+01	4.860349371628937831e+01	5.369296467761131453e+01	9.170375000000000000e+03	4.000000000000000000e+01	5.529166666666666430e+01	7.343333333333333712e+02	0.000000000000000000e+00	7.387500000000000000e+01	7.162500000000000000e+01	7.579166666666667140e+01	7.258333333333332860e+01	7.233333333333332860e+01	7.520833333333332860e+01	7.283333333333332860e+01	7.325000000000000000e+01	7.150000000000000000e+01	7.533333333333332860e+01	9.389664156993681900e+03	5.435270009440732508e+01	7.722618886089028933e+01	9.247604118232956125e+02	0.000000000000000000e+00	9.329430418423893911e+01	9.132654921996406472e+01	9.849808860457274307e+01	9.399773010020231823e+01	9.036725199296529354e+01	9.610885000690439028e+01	9.122641778253748157e+01	9.358521166187688323e+01	9.439650628371062169e+01	9.697370198905534266e+01	9.608953313987365618e+03	6.870540018881465016e+01	9.916071105511392147e+01	1.115187490313257968e+03	0.000000000000000000e+00	1.127136083684778782e+02	1.110280984399281294e+02	1.212045105424788289e+02	1.154121268670712936e+02	1.084011706525972727e+02	1.170093666804754662e+02	1.096195022317416203e+02	1.139204233237537522e+02	1.172930125674212434e+02	1.186140706447773425e+02
1.120000000000000000e+02	8.718620949146894418e+03	9.734350284019324562e+00	1.341478778562503749e+01	3.566118347467639751e+02	0.000000000000000000e+00	3.539133460646089446e+01	3.192834798352811276e+01	3.053818827452256102e+01	2.972177369693430649e+01	3.650342481821068219e+01	3.344871276320721165e+01	3.626448252330214217e+01	3.357571733200314412e+01	2.616043585514367464e+01	3.275544906055172589e+01	8.940518807906781149e+03	2.482550847534299265e+01	3.443656055947919015e+01	5.494100840400486732e+02	0.000000000000000000e+00	5.504983396989710798e+01	5.202667399176405638e+01	5.349826080392794836e+01	5.154838684846715324e+01	5.475171240910533754e+01	5.474518971493694153e+01	5.511140792831773183e+01	5.380869199933491132e+01	4.928855126090517302e+01	5.441939119694252724e+01	9.162416666666666060e+03	3.991666666666666430e+01	5.545833333333333570e+01	7.422083333333333712e+02	0.000000000000000000e+00	7.470833333333332860e+01	7.212500000000000000e+01	7.645833333333332860e+01	7.337500000000000000e+01	7.300000000000000000e+01	7.604166666666667140e+01	7.395833333333332860e+01	7.404166666666667140e+01	7.241666666666667140e+01	7.608333333333332860e+01	9.384314525426550972e+03	5.500782485799033594e+01	7.648010610718748126e+01	9.350065826266180693e+02	0.000000000000000000e+00	9.436683269676954922e+01	9.222332600823594362e+01	9.941840586273870883e+01	9.520161315153285386e+01	9.124828759089466246e+01	9.733814361839640128e+01	9.280525873834892536e+01	9.427464133399843149e+01	9.554478207242817689e+01	9.774727546972412995e+01	9.606212384186437703e+03	7.009898304931400048e+01	9.750187888104163392e+01	1.127804831919902881e+03	0.000000000000000000e+00	1.140253320602057556e+02	1.123216520164718872e+02	1.223784783921441033e+02	1.170282263030656935e+02	1.094965751817893249e+02	1.186346205701261312e+02	1.116521841433645079e+02	1.145076160013302058e+02	1.186728974781896682e+02	1.194112176061149313e+02
1.130000000000000000e+02	8.703510239445302432e+03	8.016213865979196385e+00	1.621305757696454464e+01	3.576492926704460160e+02	0.000000000000000000e+00	3.540845124167723412e+01	3.238809551900043004e+01	3.018359102793744597e+01	2.967698753405677792e+01	3.654672953444370620e+01	3.350256417842960843e+01	3.615242906262550093e+01	3.381550420676104096e+01	2.603729261232640368e+01	3.260143938884296233e+01	8.928671786389317276e+03	2.396644026632293034e+01	3.614819545514893662e+01	5.539079796685563224e+02	0.000000000000000000e+00	5.543339228750528491e+01	5.256904775950021502e+01	5.369596218063539084e+01	5.204682710036172466e+01	5.514836476722184955e+01	5.516794875588146851e+01	5.551371453131275047e+01	5.436608543671385974e+01	4.945614630616320540e+01	5.484238636108814546e+01	9.153833333333333940e+03	3.991666666666666430e+01	5.608333333333333570e+01	7.501666666666666288e+02	0.000000000000000000e+00	7.545833333333332860e+01	7.275000000000000000e+01	7.720833333333332860e+01	7.441666666666667140e+01	7.375000000000000000e+01	7.683333333333332860e+01	7.487500000000000000e+01	7.491666666666667140e+01	7.287500000000000000e+01	7.708333333333332860e+01	9.378994880277350603e+03	5.586689306701039470e+01	7.601847121151773479e+01	9.464253536647769351e+02	0.000000000000000000e+00	9.548327437916137228e+01	9.293095224049977787e+01	1.007207044860312664e+02	9.678650623297161815e+01	9.235163523277815045e+01	9.849871791078518868e+01	9.423628546868724243e+01	9.546724789661948307e+01	9.629385369383679460e+01	9.932428030557851173e+01	9.604156427221365448e+03	7.181711946735413221e+01	9.595360908970212677e+01	1.142684040662887128e+03	0.000000000000000000e+00	1.155082154249894302e+02	1.131119044809995700e+02	1.242330756387292183e+02	1.191563457992765649e+02	1.109532704655563009e+02	1.201641024882370488e+02	1.135975709373744991e+02	1.160178291265723090e+02	1.197127073876735892e+02	1.215652272778236949e+02
1.140000000000000000e+02	8.690365691016260826e+03	9.417129633201927419e+00	1.464865301394079466e+01	3.613518301584837218e+02	0.000000000000000000e+00	3.577389971150071091e+01	3.277736092376461130e+01	3.088628682649349599e+01	2.960870187770762385e+01	3.632353606429058601e+01	3.369360777238097882e+01	3.687734465805900896e+01	3.457202655332589813e+01	2.670045707693608250e+01	3.241875964906319751e+01	8.917849512174798292e+03	2.441689814993429763e+01	3.592849317363706518e+01	5.596967484125751753e+02	0.000000000000000000e+00	5.590778318908368760e+01	5.313868046188230210e+01	5.460981007991341585e+01	5.240851760552047267e+01	5.528676803214528945e+01	5.559680388619048585e+01	5.631367232902950093e+01	5.526517994332961337e+01	5.028772853846804480e+01	5.502187982453159520e+01	9.145333333333333940e+03	3.941666666666666430e+01	5.720833333333333570e+01	7.580416666666666288e+02	0.000000000000000000e+00	7.604166666666667140e+01	7.350000000000000000e+01	7.833333333333332860e+01	7.520833333333332860e+01	7.425000000000000000e+01	7.750000000000000000e+01	7.575000000000000000e+01	7.595833333333332860e+01	7.387500000000000000e+01	7.762500000000000000e+01	9.372817154491869587e+03	5.441643518339903096e+01	7.848817349302960622e+01	9.563865849207580823e+02	0.000000000000000000e+00	9.617555014424965520e+01	9.386131953811769790e+01	1.020568565867532413e+02	9.800814906114618452e+01	9.321323196785471055e+01	9.940319611380951415e+01	9.518632767097049907e+01	9.665148672333704383e+01	9.746227146153195520e+01	1.002281201754684048e+02	9.600300975650407054e+03	6.941620370013140473e+01	9.976801365272586963e+01	1.154731503174849422e+03	0.000000000000000000e+00	1.163094336218326248e+02	1.142226390762353958e+02	1.257803798401731683e+02	1.208079647889590262e+02	1.121764639357094211e+02	1.213063922276190283e+02	1.146226553419409981e+02	1.173446401133407591e+02	1.210495429230639104e+02	1.228312403509368096e+02
1.150000000000000000e+02	8.678239694214413248e+03	1.315303602884523215e+01	1.385400968267289556e+01	3.651156862553367546e+02	0.000000000000000000e+00	3.668021276945771092e+01	3.313554453533742361e+01	3.118637793874828645e+01	3.010707099824223576e+01	3.687868203002722822e+01	3.402619981717771935e+01	3.699113527947824309e+01	3.471711490264232935e+01	2.721662337854888847e+01	3.255327150337566877e+01	8.907474013773873594e+03	2.678485134775594645e+01	3.528117150800311208e+01	5.656411764610016917e+02	0.000000000000000000e+00	5.679843971806219116e+01	5.371360560100204395e+01	5.507235563604081108e+01	5.315770216578778218e+01	5.585600768168028196e+01	5.636726657525552753e+01	5.672473430640578584e+01	5.567105745132116112e+01	5.087914502260777994e+01	5.558913575168783439e+01	9.136708333333333940e+03	4.041666666666666430e+01	5.670833333333333570e+01	7.661666666666666288e+02	0.000000000000000000e+00	7.691666666666667140e+01	7.429166666666667140e+01	7.895833333333332860e+01	7.620833333333332860e+01	7.483333333333332860e+01	7.870833333333332860e+01	7.645833333333332860e+01	7.662500000000000000e+01	7.454166666666667140e+01	7.862500000000000000e+01	9.365942652892794285e+03	5.404848198557738215e+01	7.813549515866355932e+01	9.666921568723315659e+02	0.000000000000000000e+00	9.703489361527115875e+01	9.486972773233129885e+01	1.028443110306258461e+02	9.925896450087887501e+01	9.381065898498637523e+01	1.010494000914111297e+02	9.619193236026086424e+01	9.757894254867883888e+01	9.820418831072555577e+01	1.016608642483121656e+02	9.595176972452254631e+03	6.768029730448809289e+01	9.956265698399377584e+01	1.167217647077996389e+03	0.000000000000000000e+00	1.171531205638756319e+02	1.154477887979959121e+02	1.267302887279183778e+02	1.223095956684244214e+02	1.127879846366394361e+02	1.233904668494889449e+02	1.159255313871884141e+02	1.185328850973576778e+02	1.218667099547844543e+02	1.246967284966243312e+02
1.160000000000000000e+02	8.668092388777136875e+03	1.273881341655439314e+01	1.357489616840437918e+01	3.694466033793479482e+02	0.000000000000000000e+00	3.711825534072931987e+01	3.341128731862607282e+01	3.139408006476172375e+01	3.061078912931132834e+01	3.754332519048536909e+01	3.491365167359060706e+01	3.712000290721831419e+01	3.586441801040871979e+01	2.763404379751086992e+01	3.250147234335707935e+01	8.898921194388569347e+03	2.651524004161052872e+01	3.430828141753552529e+01	5.721816350230072885e+02	0.000000000000000000e+00	5.745496100369799564e+01	5.430981032597969715e+01	5.559287336571419758e+01	5.382622789798899987e+01	5.664666259524268810e+01	5.722765917012863923e+01	5.718500145360916065e+01	5.670304233853769915e+01	5.148368856542209926e+01	5.608406950501187538e+01	9.129750000000000000e+03	4.029166666666666430e+01	5.504166666666666430e+01	7.749166666666666288e+02	0.000000000000000000e+00	7.779166666666667140e+01	7.520833333333332860e+01	7.979166666666667140e+01	7.704166666666667140e+01	7.575000000000000000e+01	7.954166666666667140e+01	7.725000000000000000e+01	7.754166666666667140e+01	7.533333333333332860e+01	7.966666666666667140e+01	9.360578805611430653e+03	5.406809329172280343e+01	7.577505191579780330e+01	9.776516983103259690e+02	0.000000000000000000e+00	9.812837232963534007e+01	9.610685634068696004e+01	1.039904599676191452e+02	1.002571054353443429e+02	9.485333740475731190e+01	1.018556741632046965e+02	9.731499854639083935e+01	9.838029099479564366e+01	9.918297810124455793e+01	1.032492638283214603e+02	9.591407611222863125e+03	6.784451991677893545e+01	9.650843716492894941e+01	1.180386729953985196e+03	0.000000000000000000e+00	1.184650779926040229e+02	1.170053793480405773e+02	1.281892532685716333e+02	1.234725442040220145e+02	1.139566748095146238e+02	1.241696816597427357e+02	1.173799970927816787e+02	1.192189153229246301e+02	1.230326228691557873e+02	1.268318609899762635e+02
1.170000000000000000e+02	8.653309874427697650e+03	1.095384831168795614e+01	1.399856250408177516e+01	3.720968937023081935e+02	0.000000000000000000e+00	3.730624201281413121e+01	3.352312495967854744e+01	3.131575448814495388e+01	3.122393774589399840e+01	3.746470510108616025e+01	3.496276780058776268e+01	3.715755044028664145e+01	3.689070616637031463e+01	2.782278300464184184e+01	3.287973508367034725e+01	8.887675770547180946e+03	2.566442415584397807e+01	3.422844791870755898e+01	5.776109468511540399e+02	0.000000000000000000e+00	5.781978767307373346e+01	5.478239581317261297e+01	5.588704391073913769e+01	5.461196887294700275e+01	5.714901921720974087e+01	5.766888390029387779e+01	5.753710855347665643e+01	5.769535308318515376e+01	5.197389150232092447e+01	5.671070087516851288e+01	9.122041666666666060e+03	4.037500000000000000e+01	5.445833333333333570e+01	7.831250000000000000e+02	0.000000000000000000e+00	7.833333333333332860e+01	7.604166666666667140e+01	8.045833333333332860e+01	7.800000000000000000e+01	7.683333333333332860e+01	8.037500000000000000e+01	7.791666666666667140e+01	7.850000000000000000e+01	7.612500000000000000e+01	8.054166666666667140e+01	9.356407562786151175e+03	5.508557584415602548e+01	7.468821874795911242e+01	9.886390531488459601e+02	0.000000000000000000e+00	9.884687899359292373e+01	9.730093752016072983e+01	1.050296227559275195e+02	1.013880311270529972e+02	9.651764744945691632e+01	1.030811160997061222e+02	9.829622477985668638e+01	9.930464691681484624e+01	1.002761084976790755e+02	1.043726324581648299e+02	9.590773458905634470e+03	6.979615168831205096e+01	9.491810416258489624e+01	1.194153106297691920e+03	0.000000000000000000e+00	1.193604246538525331e+02	1.185602083736548025e+02	1.296009121785216962e+02	1.247760622541059945e+02	1.162019615655804898e+02	1.257872321994122444e+02	1.186757828930467014e+02	1.201092938336296925e+02	1.244272169953581511e+02	1.282035982496630027e+02
1.180000000000000000e+02	8.639798354567614297e+03	1.022127107411397162e+01	1.465829604015801380e+01	3.765020552362949502e+02	0.000000000000000000e+00	3.775067476936278865e+01	3.409176477276594142e+01	3.207974029021765006e+01	3.175058893182752229e+01	3.817995042237230763e+01	3.530208452163663679e+01	3.751129776026378693e+01	3.741100021625841521e+01	2.808704352042168040e+01	3.359496563575125805e+01	8.876607510617139269e+03	2.538146887039031796e+01	3.514164802007900335e+01	5.834593609514807895e+02	0.000000000000000000e+00	5.833367071801473003e+01	5.550421571971630641e+01	5.660237014510882148e+01	5.533362779924709685e+01	5.794414187785281456e+01	5.813020892748498625e+01	5.798481554679855776e+01	5.847633344146254331e+01	5.241852176021083665e+01	5.735998281787563258e+01	9.113416666666666060e+03	4.054166666666666430e+01	5.562500000000000000e+01	7.904166666666666288e+02	0.000000000000000000e+00	7.891666666666667140e+01	7.691666666666667140e+01	8.112500000000000000e+01	7.891666666666667140e+01	7.770833333333332860e+01	8.095833333333332860e+01	7.845833333333332860e+01	7.954166666666667140e+01	7.675000000000000000e+01	8.112500000000000000e+01	9.350225822716192852e+03	5.570186446294300708e+01	7.610835197992099665e+01	9.973739723818524681e+02	0.000000000000000000e+00	9.949966261531861278e+01	9.832911761361702929e+01	1.056476298548911785e+02	1.024997055340862460e+02	9.747252478881384263e+01	1.037864577391816709e+02	9.893185111986809943e+01	1.006069998918707995e+02	1.010814782397891634e+02	1.048900171821243674e+02	9.587034978765717824e+03	7.086206225921935697e+01	9.659170395984199331e+01	1.204331278097038194e+03	0.000000000000000000e+00	1.200826585639705542e+02	1.197415685605674014e+02	1.301702597097823570e+02	1.260827444015058205e+02	1.172367162442943425e+02	1.266145821450300275e+02	1.194053689064028703e+02	1.216723331170749276e+02	1.254129564795783267e+02	1.286550343642487348e+02
1.190000000000000000e+02	8.627674575548146095e+03	1.204601351569471035e+01	1.317887823164294758e+01	3.801926826932859171e+02	0.000000000000000000e+00	3.817333386675201012e+01	3.428208159060282156e+01	3.208172811076566688e+01	3.233252783343816361e+01	3.862125191971122717e+01	3.551653496187274328e+01	3.818835261859702257e+01	3.761492054657338713e+01	2.865625997128372404e+01	3.407186101130680100e+01	8.866503954440739108e+03	2.652300675784735517e+01	3.411027244915480594e+01	5.894088413466429301e+02	0.000000000000000000e+00	5.900333360004266581e+01	5.597437412863475004e+01	5.695753072204949774e+01	5.604126391671908181e+01	5.853979262652227789e+01	5.871660081426971090e+01	5.867750964263184699e+01	5.893246027328669356e+01	5.314062998564186557e+01	5.809843050565339695e+01	9.105333333333333940e+03	4.100000000000000000e+01	5.504166666666666430e+01	7.986250000000000000e+02	0.000000000000000000e+00	7.983333333333332860e+01	7.766666666666667140e+01	8.183333333333332860e+01	7.975000000000000000e+01	7.845833333333332860e+01	8.191666666666667140e+01	7.916666666666667140e+01	8.025000000000000000e+01	7.762500000000000000e+01	8.212500000000000000e+01	9.344162712225928772e+03	5.547699324215264483e+01	7.597306088417852266e+01	1.007841158653357070e+03	0.000000000000000000e+00	1.006633330666239914e+02	9.935895920469859277e+01	1.067091359446171595e+02	1.034587360832809111e+02	9.837687404014437220e+01	1.051167325190636319e+02	9.965582369070149582e+01	1.015675397267133064e+02	1.021093700143581344e+02	1.061515694943466031e+02	9.582992091118521785e+03	6.995398648430528965e+01	9.690445510169038812e+01	1.217057317306714140e+03	0.000000000000000000e+00	1.214933327999146400e+02	1.210512517427305283e+02	1.315849385559009761e+02	1.271674721665618364e+02	1.182954147469554300e+02	1.283167983714606066e+02	1.201449807147363202e+02	1.228850794534266129e+02	1.265937400287162689e+02	1.301781389886932061e+02
1.200000000000000000e+02	8.617109022985014235e+03	1.290124236537281632e+01	1.471725685745932566e+01	3.827239975985719980e+02	0.000000000000000000e+00	3.791283448424083247e+01	3.478694733074146228e+01	3.214993729677017598e+01	3.280303992915271749e+01	3.863914856191527747e+01	3.613008294015671851e+01	3.845133325372474076e+01	3.764064293373575509e+01	2.918164069829898466e+01	3.514953849055720525e+01	8.857367011492506208e+03	2.672145451601974031e+01	3.533779509539633068e+01	5.942994987992859706e+02	0.000000000000000000e+00	5.920641724212041623e+01	5.676847366537073469e+01	5.734580198171842369e+01	5.665151996457635875e+01	5.888207428095763873e+01	5.944004147007835570e+01	5.903816662686237038e+01	5.919532146686788110e+01	5.375748701581615308e+01	5.907476924527860263e+01	9.097625000000000000e+03	4.054166666666666430e+01	5.595833333333333570e+01	8.058750000000000000e+02	0.000000000000000000e+00	8.050000000000000000e+01	7.875000000000000000e+01	8.254166666666667140e+01	8.050000000000000000e+01	7.912500000000000000e+01	8.275000000000000000e+01	7.962500000000000000e+01	8.075000000000000000e+01	7.833333333333332860e+01	8.300000000000000000e+01	9.337882988507493792e+03	5.436187881731358829e+01	7.657887157127034072e+01	1.017450501200714029e+03	0.000000000000000000e+00	1.017935827578795909e+02	1.007315263346292653e+02	1.077375313516149191e+02	1.043484800354236484e+02	9.936792571904236127e+01	1.060599585299216443e+02	1.002118333731376367e+02	1.023046785331321189e+02	1.029091796508505041e+02	1.069252307547213974e+02	9.578140977014985765e+03	6.818209096796050517e+01	9.719940980920733864e+01	1.229026002401428059e+03	0.000000000000000000e+00	1.230871655157591675e+02	1.227130526692585306e+02	1.329333960365631810e+02	1.281969600708472967e+02	1.196108514380847225e+02	1.293699170598432886e+02	1.207986667462752592e+02	1.238593570662642378e+02	1.274850259683676654e+02	1.308504615094427947e+02
1.210000000000000000e+02	8.605719713379803579e+03	1.088764835483341997e+01	1.513028831355262582e+01	3.850669410335008251e+02	0.000000000000000000e+00	3.775997009821805506e+01	3.542455878859886553e+01	3.216376291289689249e+01	3.295905297024857816e+01	3.909122326261774560e+01	3.631069865599712898e+01	3.948954248884731300e+01	3.818409478171670202e+01	2.937110590832696033e+01	3.479941756619794546e+01	8.848130690023233910e+03	2.519382417741670821e+01	3.556514415677631291e+01	5.995126371834171550e+02	0.000000000000000000e+00	5.956748504910902398e+01	5.742061272763277202e+01	5.787354812311511409e+01	5.708369315179095338e+01	5.960811163130887280e+01	5.986368266133190019e+01	6.007810457775698865e+01	5.982121405752501175e+01	5.422721962083014091e+01	5.921220878309897273e+01	9.090541666666666060e+03	3.950000000000000000e+01	5.600000000000000000e+01	8.139583333333333712e+02	0.000000000000000000e+00	8.137500000000000000e+01	7.941666666666667140e+01	8.358333333333332860e+01	8.120833333333332860e+01	8.012500000000000000e+01	8.341666666666667140e+01	8.066666666666667140e+01	8.145833333333332860e+01	7.908333333333332860e+01	8.362500000000000000e+01	9.332952643310098210e+03	5.380617582258329179e+01	7.643485584322368709e+01	1.028404029483249587e+03	0.000000000000000000e+00	1.031825149508909760e+02	1.014127206057005708e+02	1.092931185435515431e+02	1.053329735148757038e+02	1.006418883686911272e+02	1.069696506720014497e+02	1.012552287555763542e+02	1.030954526091416454e+02	1.039394470458365163e+02	1.080377912169010273e+02	9.575363619953528541e+03	6.811235164516658358e+01	9.686971168644737418e+01	1.242849725633165917e+03	0.000000000000000000e+00	1.249900299017819520e+02	1.234087745447344844e+02	1.350029037537697718e+02	1.294576136964180932e+02	1.211587767373822544e+02	1.305226346773362138e+02	1.218437908444860227e+02	1.247325718849499481e+02	1.287955607583396898e+02	1.324505824338020545e+02
1.220000000000000000e+02	8.593643026992354862e+03	1.339763739939747467e+01	1.326346828670237699e+01	3.877459125424414310e+02	0.000000000000000000e+00	3.811589131395874830e+01	3.584525914101960353e+01	3.258037642869845740e+01	3.308340455845657857e+01	3.949859999015747292e+01	3.631286478737296619e+01	3.943684347080797892e+01	3.790099073616141823e+01	3.019060896413105866e+01	3.475516017429877991e+01	8.837967346829509552e+03	2.644881869969873733e+01	3.481923414335118849e+01	6.047896229378874295e+02	0.000000000000000000e+00	6.003711232364604200e+01	5.815179623717646962e+01	5.841518821434922870e+01	5.745836894589495358e+01	6.027013332841207216e+01	6.040643239368648665e+01	6.042675506873732161e+01	6.013799536808070911e+01	5.507447114873219363e+01	5.939841342048272566e+01	9.082291666666666060e+03	3.950000000000000000e+01	5.637500000000000000e+01	8.218333333333333712e+02	0.000000000000000000e+00	8.195833333333332860e+01	8.045833333333332860e+01	8.425000000000000000e+01	8.183333333333332860e+01	8.104166666666667140e+01	8.450000000000000000e+01	8.141666666666667140e+01	8.237500000000000000e+01	7.995833333333332860e+01	8.404166666666667140e+01	9.326615986503822569e+03	5.255118130030126622e+01	7.793076585664880440e+01	1.038877043728779427e+03	0.000000000000000000e+00	1.038795543430206152e+02	1.027648704294901876e+02	1.100848117856507713e+02	1.062082977207716965e+02	1.018132000049212706e+02	1.085935676063135134e+02	1.024065782645960212e+02	1.046120046319192909e+02	1.048421955179344707e+02	1.086849199128506172e+02	9.570940306340977259e+03	6.560236260060253244e+01	9.948653171329762301e+01	1.255920754124225368e+03	0.000000000000000000e+00	1.258007753527079160e+02	1.250714075256470608e+02	1.359196235713015426e+02	1.305832621082100786e+02	1.225847333431758699e+02	1.326871352126270267e+02	1.233964898625253568e+02	1.268490092638385818e+02	1.297260577025355985e+02	1.333281731590345771e+02
1.230000000000000000e+02	8.579941025836111294e+03	1.445918299401263596e+01	1.044457466630782960e+01	3.925369117532087557e+02	0.000000000000000000e+00	3.852236911914302908e+01	3.573662276520330039e+01	3.329072733004957740e+01	3.424609055990116957e+01	3.942430829308435136e+01	3.692494362622435489e+01	4.014757551175076600e+01	3.830841361005063561e+01	3.106833001216840273e+01	3.504673636812984228e+01	8.826908012918054737e+03	2.722959149700631798e+01	3.303478733315391480e+01	6.115184558766043210e+02	0.000000000000000000e+00	6.063618455957151809e+01	5.845164471593498945e+01	5.916619699835812440e+01	5.856054527995058834e+01	6.060798747987551138e+01	6.125413847977884529e+01	6.113628775587538655e+01	6.080004013835865351e+01	5.595083167275086566e+01	6.004420151739825684e+01	9.073875000000000000e+03	4.000000000000000000e+01	5.562500000000000000e+01	8.305000000000000000e+02	0.000000000000000000e+00	8.275000000000000000e+01	8.116666666666667140e+01	8.504166666666667140e+01	8.287500000000000000e+01	8.179166666666667140e+01	8.558333333333332860e+01	8.212500000000000000e+01	8.329166666666667140e+01	8.083333333333332860e+01	8.504166666666667140e+01	9.320841987081945263e+03	5.277040850299368202e+01	7.821521266684608520e+01	1.049481544123395679e+03	0.000000000000000000e+00	1.048638154404284819e+02	1.038816886173983534e+02	1.109171363349752255e+02	1.071894547200494117e+02	1.029753458534578385e+02	1.099125281868878119e+02	1.031137122441246134e+02	1.057832931949746893e+02	1.057158349939157915e+02	1.100391318159350931e+02	9.567808974163888706e+03	6.554081700598736404e+01	1.008054253336921704e+02	1.268463088246791358e+03	0.000000000000000000e+00	1.269776308808569638e+02	1.265967105681300495e+02	1.367926060032837654e+02	1.315039094400988233e+02	1.241590250402489914e+02	1.342417230404423094e+02	1.241024244882492269e+02	1.282749197232827214e+02	1.305983366544982687e+02	1.350365969652035005e+02
1.240000000000000000e+02	8.566386248284672547e+03	1.117116167511352387e+01	1.298419205916932384e+01	3.965089101285672655e+02	0.000000000000000000e+00	3.876177354094969019e+01	3.593689895138735579e+01	3.325999042931451299e+01	3.501993868617872607e+01	3.984386330781786967e+01	3.774457792761395325e+01	4.066005343070636258e+01	3.860130587486738563e+01	3.172511373736843154e+01	3.514727145963551891e+01	8.816151457475669304e+03	2.546058083755676194e+01	3.459626269625132977e+01	6.173169550642836612e+02	0.000000000000000000e+00	6.117255343714150939e+01	5.886428280902701715e+01	5.967166188132392080e+01	5.915580267642269519e+01	6.115109832057559913e+01	6.208062229714030877e+01	6.166336004868651344e+01	6.132148627076702496e+01	5.675839020201755147e+01	6.057363572981775945e+01	9.065916666666666060e+03	3.975000000000000000e+01	5.620833333333333570e+01	8.381250000000000000e+02	0.000000000000000000e+00	8.358333333333332860e+01	8.179166666666667140e+01	8.608333333333332860e+01	8.329166666666667140e+01	8.245833333333332860e+01	8.641666666666667140e+01	8.266666666666667140e+01	8.404166666666667140e+01	8.179166666666667140e+01	8.600000000000000000e+01	9.315681875857662817e+03	5.403941916244323806e+01	7.782040397041534163e+01	1.058933044935716453e+03	0.000000000000000000e+00	1.059941132295251407e+02	1.047190505243063257e+02	1.124950047853427293e+02	1.074275306569106476e+02	1.037655683460910581e+02	1.107527110361930340e+02	1.036699732846468294e+02	1.067618470625663178e+02	1.068249431313157913e+02	1.114263642701822334e+02	9.565447085048659574e+03	6.832883832488647613e+01	9.943247460749734046e+01	1.279741089871432678e+03	0.000000000000000000e+00	1.284048931257169670e+02	1.276464343819459941e+02	1.389066762373521442e+02	1.315633946471546096e+02	1.250728033588487875e+02	1.350887554057193825e+02	1.246732799026269731e+02	1.294820274584659501e+02	1.318582195959648971e+02	1.368527285403644669e+02
1.250000000000000000e+02	8.552345710622823390e+03	8.853782933824973611e+00	1.324815044655301932e+01	3.994927600232434770e+02	0.000000000000000000e+00	3.997995440655682131e+01	3.606945279113323721e+01	3.279052973265034154e+01	3.554024664152802870e+01	3.990160518158332792e+01	3.780887522142486290e+01	4.092380085352736785e+01	3.880476215019561437e+01	3.172432342467615030e+01	3.613626668580947410e+01	8.805277021978079574e+03	2.440605813357915466e+01	3.460324188994317751e+01	6.226838800116217953e+02	0.000000000000000000e+00	6.215664386994507140e+01	5.918055972889995076e+01	5.989526486632517077e+01	5.968678998743067865e+01	6.157580259079166751e+01	6.244610427737909220e+01	6.233690042676368392e+01	6.190238107509780718e+01	5.715382837900473589e+01	6.144313334290473705e+01	9.058208333333333940e+03	3.995833333333333570e+01	5.595833333333333570e+01	8.458750000000000000e+02	0.000000000000000000e+00	8.433333333333332860e+01	8.229166666666667140e+01	8.700000000000000000e+01	8.383333333333332860e+01	8.325000000000000000e+01	8.708333333333332860e+01	8.375000000000000000e+01	8.500000000000000000e+01	8.258333333333332860e+01	8.675000000000000000e+01	9.311139644688588305e+03	5.551060853308752030e+01	7.731342477672349389e+01	1.069066119988378205e+03	0.000000000000000000e+00	1.065100227967215858e+02	1.054027736044333921e+02	1.141047351336748363e+02	1.079798766792359856e+02	1.049241974092083325e+02	1.117205623892875650e+02	1.051630995732363090e+02	1.080976189249021928e+02	1.080128382876619213e+02	1.120568666570952701e+02	9.564070956043844490e+03	7.106288373284169779e+01	9.866851622011364498e+01	1.292257239976756409e+03	0.000000000000000000e+00	1.286867122601098288e+02	1.285138805422000985e+02	1.412094702673496727e+02	1.321264200251386285e+02	1.265983948184166650e+02	1.363577914452417872e+02	1.265761991464726322e+02	1.311952378498043856e+02	1.334423432419904998e+02	1.373637333141905401e+02
1.260000000000000000e+02	8.541346119485227973e+03	1.062240332518315711e+01	1.404669282931037344e+01	4.022989517657913439e+02	0.000000000000000000e+00	3.995743254498960795e+01	3.691133664346226340e+01	3.273017423448675345e+01	3.606053993807867641e+01	3.968092543139425743e+01	3.828986196166261635e+01	4.133837748515624355e+01	3.885673262421052954e+01	3.252707519498026301e+01	3.614458773972548045e+01	8.795693893075947926e+03	2.533203499592491070e+01	3.485667974798852242e+01	6.282744758828956719e+02	0.000000000000000000e+00	6.260371627249480753e+01	6.003900165506446740e+01	6.040675378391004102e+01	6.036360330237267391e+01	6.171546271569712871e+01	6.306159764749797603e+01	6.310668874257812178e+01	6.224086631210526832e+01	5.799270426415679935e+01	6.184312720319607593e+01	9.050041666666666060e+03	4.004166666666666430e+01	5.566666666666666430e+01	8.542500000000000000e+02	0.000000000000000000e+00	8.525000000000000000e+01	8.316666666666667140e+01	8.808333333333332860e+01	8.466666666666667140e+01	8.375000000000000000e+01	8.783333333333332860e+01	8.487500000000000000e+01	8.562500000000000000e+01	8.345833333333332860e+01	8.754166666666667140e+01	9.304389440257384194e+03	5.475129833740841434e+01	7.647665358534480617e+01	1.080225524117104214e+03	0.000000000000000000e+00	1.078962837275051925e+02	1.062943316782688754e+02	1.157599128827566233e+02	1.089697300309606760e+02	1.057845372843028713e+02	1.126050690191686812e+02	1.066433112574218853e+02	1.090091336878947317e+02	1.089239624025098578e+02	1.132402061301372669e+02	9.558737213848104147e+03	6.946093000815017149e+01	9.728664050402295516e+01	1.306201048234208656e+03	0.000000000000000000e+00	1.305425674550103849e+02	1.294219966898710936e+02	1.434364924321799037e+02	1.332727933952546664e+02	1.278190745686057426e+02	1.373768047050040479e+02	1.284116225148437707e+02	1.323932673757894634e+02	1.343895914716864013e+02	1.389387455936078481e+02
1.270000000000000000e+02	8.527682361125536772e+03	1.039690685453121333e+01	1.428651063108758734e+01	4.057213208518785450e+02	0.000000000000000000e+00	3.966043585514367464e+01	3.737174780873117186e+01	3.276591359998413111e+01	3.666012558028702983e+01	3.984365420072344222e+01	3.867898747981310237e+01	4.155375243514400552e+01	3.923200181278338050e+01	3.312371065685304927e+01	3.636325647280820306e+01	8.784757847229435356e+03	2.505262009393227629e+01	3.516408864887712582e+01	6.340689937592726437e+02	0.000000000000000000e+00	6.278855126090517302e+01	6.072754057103225023e+01	6.079962346665872985e+01	6.108006279014351492e+01	6.221349376702838185e+01	6.365199373990655118e+01	6.367270955090533846e+01	6.284516757305835455e+01	5.870768866175986034e+01	6.234829490307076583e+01	9.041833333333333940e+03	3.970833333333333570e+01	5.604166666666666430e+01	8.624166666666666288e+02	0.000000000000000000e+00	8.591666666666667140e+01	8.408333333333332860e+01	8.883333333333332860e+01	8.550000000000000000e+01	8.458333333333332860e+01	8.862500000000000000e+01	8.579166666666667140e+01	8.645833333333332860e+01	8.429166666666667140e+01	8.833333333333332860e+01	9.298908819437232523e+03	5.436404657273439511e+01	7.691924468445620278e+01	1.090764339574060614e+03	0.000000000000000000e+00	1.090447820724281769e+02	1.074391260956344070e+02	1.168670432000079273e+02	1.099199372098564851e+02	1.069531728996382753e+02	1.135980062600934559e+02	1.079106237824280043e+02	1.100714990936083097e+02	1.098756446715734825e+02	1.143183717635958914e+02	9.555984305541131107e+03	6.901975981213546163e+01	9.779682270224574836e+01	1.319112012481454713e+03	0.000000000000000000e+00	1.321728974781896682e+02	1.307949188579354995e+02	1.449007530666825119e+02	1.343398744197129702e+02	1.293230124659432079e+02	1.385710125201869118e+02	1.300295808981893515e+02	1.336846648538832767e+02	1.354596226764803077e+02	1.403034101938584399e+02
1.280000000000000000e+02	8.514778718187650156e+03	1.109319068317538282e+01	1.595767633622896398e+01	4.081937554929171483e+02	0.000000000000000000e+00	3.989850827253842880e+01	3.754174002353101969e+01	3.340529294189369836e+01	3.733932636576191300e+01	3.992429019731363837e+01	3.880812030840968418e+01	4.194162315058689927e+01	3.899015153895667396e+01	3.321603062057027955e+01	3.670994102175757234e+01	8.774056025760492048e+03	2.540076200825436104e+01	3.643717150144781414e+01	6.391177110797918886e+02	0.000000000000000000e+00	6.330342080293587514e+01	6.120837001176550984e+01	6.149431313761351703e+01	6.196132984954762435e+01	6.252464509865681919e+01	6.415406015420484209e+01	6.428331157529345319e+01	6.309924243614500483e+01	5.898301531028513978e+01	6.289663717754545047e+01	9.033333333333333940e+03	3.970833333333333570e+01	5.691666666666666430e+01	8.700416666666666288e+02	0.000000000000000000e+00	8.670833333333332860e+01	8.487500000000000000e+01	8.958333333333332860e+01	8.658333333333332860e+01	8.512500000000000000e+01	8.950000000000000000e+01	8.662500000000000000e+01	8.720833333333332860e+01	8.475000000000000000e+01	8.908333333333332860e+01	9.292610640906175831e+03	5.401590465841231037e+01	7.739616183188550735e+01	1.100965622253541369e+03	0.000000000000000000e+00	1.101132458637307820e+02	1.085416299882344902e+02	1.176723535290531402e+02	1.112053368171190328e+02	1.077253549013431808e+02	1.148459398457951579e+02	1.089666884247065468e+02	1.113174242305216524e+02	1.105169846897148602e+02	1.152700294891212138e+02	9.551887948479017723e+03	6.832347598349129214e+01	9.787565699710435752e+01	1.331889577840416223e+03	0.000000000000000000e+00	1.335181583941282213e+02	1.322082599764689803e+02	1.457613737247729659e+02	1.358273403009047513e+02	1.303257098026863616e+02	1.401918796915903158e+02	1.313083768494130936e+02	1.354265151277099903e+02	1.362839693794297204e+02	1.414567256449090848e+02
1.290000000000000000e+02	8.502954883874816005e+03	1.301993444722642934e+01	1.672396680492390431e+01	4.101345245439510450e+02	0.000000000000000000e+00	4.020908326609493599e+01	3.810692585546420474e+01	3.362463289399207156e+01	3.699220323331245197e+01	3.977083805316441811e+01	3.881633073365371445e+01	4.229795930801230242e+01	3.938139410110431982e+01	3.322267167891104123e+01	3.688786872849467358e+01	8.763664941937408003e+03	2.738496722361321645e+01	3.673698340246195215e+01	6.436297622719755509e+02	0.000000000000000000e+00	6.393787496638080370e+01	6.174096292773209882e+01	6.199981644699603578e+01	6.210026828332289028e+01	6.276041902658221261e+01	6.444983203349352152e+01	6.491981298733948336e+01	6.354486371721882421e+01	5.940300250612218491e+01	6.336060103091399753e+01	9.024375000000000000e+03	4.175000000000000000e+01	5.675000000000000000e+01	8.771250000000000000e+02	0.000000000000000000e+00	8.766666666666667140e+01	8.537500000000000000e+01	9.037500000000000000e+01	8.720833333333332860e+01	8.575000000000000000e+01	9.008333333333332860e+01	8.754166666666667140e+01	8.770833333333332860e+01	8.558333333333332860e+01	8.983333333333332860e+01	9.285085058062591997e+03	5.611503277638678355e+01	7.676301659753804074e+01	1.110620237728024449e+03	0.000000000000000000e+00	1.113954583669525391e+02	1.090090370722679012e+02	1.187501835530039642e+02	1.123163983833437669e+02	1.087395809734177874e+02	1.157168346331731357e+02	1.101635203459938595e+02	1.118718029494478401e+02	1.117636641605444652e+02	1.163060656357526597e+02	9.545795116125183995e+03	7.048006555277356711e+01	9.677603319507609569e+01	1.344115475456048898e+03	0.000000000000000000e+00	1.351242500672383926e+02	1.326430741445358024e+02	1.471253671060079284e+02	1.374244634333542194e+02	1.317291619468355748e+02	1.413503359330129570e+02	1.327853740253210333e+02	1.360352725655623374e+02	1.379439949877556160e+02	1.427787979381719765e+02
1.300000000000000000e+02	8.490953108512543622e+03	1.231151643609731394e+01	1.724361608439436111e+01	4.135149612361965978e+02	0.000000000000000000e+00	3.994892621701746549e+01	3.803167713735569322e+01	3.396041215236067501e+01	3.761191629823611038e+01	4.027083805316441811e+01	3.917664605856997895e+01	4.239148813881246269e+01	4.014121437793574643e+01	3.360315729349496650e+01	3.717379692052818285e+01	8.753789054256272721e+03	2.632242488471532482e+01	3.791347470886384485e+01	6.489866472847650130e+02	0.000000000000000000e+00	6.426612977517540060e+01	6.197417190201117876e+01	6.256353940951367321e+01	6.282679148245139089e+01	6.326041902658221261e+01	6.492165636261832162e+01	6.534157740273957415e+01	6.436227385563454106e+01	6.015574531341414399e+01	6.371189846026409498e+01	9.016625000000000000e+03	4.033333333333333570e+01	5.858333333333333570e+01	8.844583333333333712e+02	0.000000000000000000e+00	8.858333333333332860e+01	8.591666666666667140e+01	9.116666666666667140e+01	8.804166666666667140e+01	8.625000000000000000e+01	9.066666666666667140e+01	8.829166666666667140e+01	8.858333333333332860e+01	8.670833333333332860e+01	9.025000000000000000e+01	9.279460945743727279e+03	5.434424178195134658e+01	7.925319195780282655e+01	1.119930019381901730e+03	0.000000000000000000e+00	1.129005368914912566e+02	1.098591614313221640e+02	1.197697939238196625e+02	1.132565418508819448e+02	1.092395809734177874e+02	1.164116769707150212e+02	1.112417559305937687e+02	1.128043928110321161e+02	1.132609213532525132e+02	1.167881015397359050e+02	9.542296891487456378e+03	6.835515023056936457e+01	9.992305058227231029e+01	1.355401705430470201e+03	0.000000000000000000e+00	1.372177404496491988e+02	1.338016561959776425e+02	1.483729211809726678e+02	1.384714170350972324e+02	1.322291619468355748e+02	1.421566872747633568e+02	1.341918451945208801e+02	1.370254522887309179e+02	1.398135093731716836e+02	1.433262030794718100e+02
1.310000000000000000e+02	8.478911025428884386e+03	1.368899274733726301e+01	1.766998071441568641e+01	4.173557679331989902e+02	0.000000000000000000e+00	3.998825513268771914e+01	3.880343559218854921e+01	3.438329785443914943e+01	3.818201987005227949e+01	4.082729508229984816e+01	3.898936102058875974e+01	4.302371940573534914e+01	4.045023907162386223e+01	3.436705553957719417e+01	3.716130517696139179e+01	8.743580512714443103e+03	2.713616304033529758e+01	3.823082369054117180e+01	6.548653839665994383e+02	0.000000000000000000e+00	6.463996089967719172e+01	6.273505112942761031e+01	6.325414892721957472e+01	6.350767660169280759e+01	6.383031420781658483e+01	6.522384717696104417e+01	6.622019303620101027e+01	6.485011953581192756e+01	6.097519443645526138e+01	6.403898592181403160e+01	9.008250000000000000e+03	4.058333333333333570e+01	5.879166666666666430e+01	8.923750000000000000e+02	0.000000000000000000e+00	8.929166666666667140e+01	8.666666666666667140e+01	9.212500000000000000e+01	8.883333333333332860e+01	8.683333333333332860e+01	9.145833333333332860e+01	8.941666666666667140e+01	8.925000000000000000e+01	8.758333333333332860e+01	9.091666666666667140e+01	9.272919487285556897e+03	5.403050362633137382e+01	7.935250964279215680e+01	1.129884616033400562e+03	0.000000000000000000e+00	1.139433724336561511e+02	1.105982822039057396e+02	1.209958510727804253e+02	1.141589900649738496e+02	1.098363524588500724e+02	1.176928194897056130e+02	1.126131402971323325e+02	1.136498804641880724e+02	1.141914722302113887e+02	1.177943474115193112e+02	9.537588974571115614e+03	6.747767391932940484e+01	9.991335261891764219e+01	1.367394232066801123e+03	0.000000000000000000e+00	1.385950782006456166e+02	1.345298977411447936e+02	1.498667021455608506e+02	1.394846467966143848e+02	1.328393715843668019e+02	1.439273056460779117e+02	1.358096139275979795e+02	1.380497609283761449e+02	1.407996111270894630e+02	1.446720281563719368e+02
1.320000000000000000e+02	8.467328573496266472e+03	1.213148982426303135e+01	1.864609282407187862e+01	4.207440064895808973e+02	0.000000000000000000e+00	4.087770363673945440e+01	3.877704427140969301e+01	3.460485614600208493e+01	3.776397994537170177e+01	4.110685837761787553e+01	3.879485686624620655e+01	4.316190500483429560e+01	4.117286555366388257e+01	3.504855751216992132e+01	3.754807853160204445e+01	8.733955953414799296e+03	2.610741157879818530e+01	3.913554641203593576e+01	6.602261699114571911e+02	0.000000000000000000e+00	6.543885181836972720e+01	6.297185546903818221e+01	6.371909473966771031e+01	6.371532330601918659e+01	6.436592918880893421e+01	6.545992843312311038e+01	6.649761916908380499e+01	6.560726611016528409e+01	6.181594542275162496e+01	6.469070593246769363e+01	9.000583333333333940e+03	4.008333333333333570e+01	5.962500000000000000e+01	8.997083333333333712e+02	0.000000000000000000e+00	9.000000000000000000e+01	8.716666666666667140e+01	9.283333333333332860e+01	8.966666666666667140e+01	8.762500000000000000e+01	9.212500000000000000e+01	8.983333333333332860e+01	9.004166666666667140e+01	8.858333333333332860e+01	9.183333333333332860e+01	9.267210713251868583e+03	5.405925508786848610e+01	8.011445358796406424e+01	1.139190496755209551e+03	0.000000000000000000e+00	1.145611481816302728e+02	1.113614778642951535e+02	1.219475719269989469e+02	1.156180100273141562e+02	1.108840708111910658e+02	1.187900715668768896e+02	1.131690474975828522e+02	1.144760672231680587e+02	1.153507212439150322e+02	1.189759607341989636e+02	9.533838093170401407e+03	6.803517684240364360e+01	1.006039071759281285e+02	1.378672660177085845e+03	0.000000000000000000e+00	1.391222963632605456e+02	1.355562890619236498e+02	1.510618105206645794e+02	1.415693533879616552e+02	1.341431416223821316e+02	1.454551431337537792e+02	1.365047616618323616e+02	1.389104677796694602e+02	1.421181091544967217e+02	1.461185881350646127e+02
1.330000000000000000e+02	8.455150641264612204e+03	1.169216833925047183e+01	1.825981136038832631e+01	4.232412069638881462e+02	0.000000000000000000e+00	4.127556283921493474e+01	3.837450732227992489e+01	3.494793976554177561e+01	3.874792674016656946e+01	4.112514645599653562e+01	3.865848732322589854e+01	4.398520118682614566e+01	4.122405645514639616e+01	3.513371456484294697e+01	3.760451637857480733e+01	8.723825320632306102e+03	2.584608416962523592e+01	3.865073901352749886e+01	6.658497701486107871e+02	0.000000000000000000e+00	6.607528141960746382e+01	6.304142032780662674e+01	6.430730321610423061e+01	6.470729670341661688e+01	6.483340656133159996e+01	6.582924366161294927e+01	6.730510059341307283e+01	6.617452822757320519e+01	6.227519061575480919e+01	6.521892485595407152e+01	8.992500000000000000e+03	4.000000000000000000e+01	5.904166666666666430e+01	9.084583333333333712e+02	0.000000000000000000e+00	9.087500000000000000e+01	8.770833333333332860e+01	9.366666666666667140e+01	9.066666666666667140e+01	8.854166666666667140e+01	9.300000000000000000e+01	9.062500000000000000e+01	9.112500000000000000e+01	8.941666666666667140e+01	9.283333333333332860e+01	9.261174679367693898e+03	5.415391583037476408e+01	7.943259431980582974e+01	1.151066896518055955e+03	0.000000000000000000e+00	1.156747185803925362e+02	1.123752463388600233e+02	1.230260301172291122e+02	1.166260366299167259e+02	1.122499267720017428e+02	1.201707563383870507e+02	1.139448994065869272e+02	1.160754717724267948e+02	1.165581427175785336e+02	1.204477418107125857e+02	9.529849358735387796e+03	6.830783166074952817e+01	9.982352197294500229e+01	1.393675459702778653e+03	0.000000000000000000e+00	1.404744371607850724e+02	1.370421593443867323e+02	1.523853935677915672e+02	1.425854065931667662e+02	1.359581868773368001e+02	1.473415126767741015e+02	1.372647988131738543e+02	1.410259435448535896e+02	1.436996187684903816e+02	1.480621502880918570e+02
1.340000000000000000e+02	8.442302913863102731e+03	1.144067969135542384e+01	1.666289619541365852e+01	4.271077621028257454e+02	0.000000000000000000e+00	4.135687152427230728e+01	3.834374247195321317e+01	3.550401335690585114e+01	3.922092751127335220e+01	4.174863300299577418e+01	3.885588102896373641e+01	4.424237776540692124e+01	4.142792779102349243e+01	3.515235939715748259e+01	3.845595917054576773e+01	8.712776456931551365e+03	2.676200651234437800e+01	3.726894809770682571e+01	6.719497143847461302e+02	0.000000000000000000e+00	6.642843576213616075e+01	6.356770456930993873e+01	6.491867334511958632e+01	6.544379708897001535e+01	6.556181650149788709e+01	6.626127384781520391e+01	6.770452221603679277e+01	6.690146389551173911e+01	6.270117969857874130e+01	6.606131291860621957e+01	8.983250000000000000e+03	4.208333333333333570e+01	5.787500000000000000e+01	9.167916666666666288e+02	0.000000000000000000e+00	9.150000000000000000e+01	8.879166666666667140e+01	9.433333333333332860e+01	9.166666666666667140e+01	8.937500000000000000e+01	9.366666666666667140e+01	9.116666666666667140e+01	9.237500000000000000e+01	9.025000000000000000e+01	9.366666666666667140e+01	9.253723543068448635e+03	5.740466015432229341e+01	7.848105190229317429e+01	1.161633618948587127e+03	0.000000000000000000e+00	1.165715642378638393e+02	1.140156287640234041e+02	1.237479933215470709e+02	1.178895362443633275e+02	1.131881834985021129e+02	1.210720594855181389e+02	1.146288111172965500e+02	1.178485361044882609e+02	1.177988203014212587e+02	1.212720204147271232e+02	9.524197086136897269e+03	7.272598697531124401e+01	9.908710380458634859e+01	1.406475571230507512e+03	0.000000000000000000e+00	1.416431284757276785e+02	1.392395908613801225e+02	1.531626533097607989e+02	1.441124058220599977e+02	1.370013669970042258e+02	1.484774523043695922e+02	1.380909555679264145e+02	1.433220722089765218e+02	1.453476406028425174e+02	1.488773741627875893e+02
1.350000000000000000e+02	8.430132126107622753e+03	1.227207923136656120e+01	1.831602368407689596e+01	4.306117971366327311e+02	0.000000000000000000e+00	4.195094361204041178e+01	3.846387117883262619e+01	3.599004861172083736e+01	3.926713670093320019e+01	4.190235033747484295e+01	3.919713576423421841e+01	4.488420290016531311e+01	4.139188873637218791e+01	3.471635859717899564e+01	3.845839533733591509e+01	8.702566063053811376e+03	2.699020628234994845e+01	3.805384517537177658e+01	6.780558985683163655e+02	0.000000000000000000e+00	6.726713847268686663e+01	6.416943558941630954e+01	6.543252430586042578e+01	6.600856835046660365e+01	6.615950850207076428e+01	6.695273454878378061e+01	6.846293478341598870e+01	6.711261103485276180e+01	6.283734596525616212e+01	6.645836433533462184e+01	8.975000000000000000e+03	4.170833333333333570e+01	5.779166666666666430e+01	9.255000000000000000e+02	0.000000000000000000e+00	9.258333333333332860e+01	8.987500000000000000e+01	9.487500000000000000e+01	9.275000000000000000e+01	9.041666666666667140e+01	9.470833333333332860e+01	9.204166666666667140e+01	9.283333333333332860e+01	9.095833333333332860e+01	9.445833333333332860e+01	9.247433936946188624e+03	5.642646038431672650e+01	7.752948815796155202e+01	1.172944101431683521e+03	0.000000000000000000e+00	1.178995281939797906e+02	1.155805644105836905e+02	1.243174756941395742e+02	1.194914316495333964e+02	1.146738248312625785e+02	1.224639321178828766e+02	1.156203985499173541e+02	1.185540556318138954e+02	1.190793207014104951e+02	1.224583023313320354e+02	9.519867873892377247e+03	7.114458743530011020e+01	9.726730964925643264e+01	1.420388202863367269e+03	0.000000000000000000e+00	1.432157230546262383e+02	1.412861288211673809e+02	1.537599513882791484e+02	1.462328632990667927e+02	1.389309829958584999e+02	1.502195309024324388e+02	1.391991304331680226e+02	1.442747779302944764e+02	1.472003080694876758e+02	1.504582713293307279e+02
1.360000000000000000e+02	8.419940461100952234e+03	1.153590744807331347e+01	1.936597768240613249e+01	4.340333904319217027e+02	0.000000000000000000e+00	4.288843988022286169e+01	3.852564735051206668e+01	3.664574906208363814e+01	4.006830092130383747e+01	4.179285515963382380e+01	3.991862031442926906e+01	4.519516087554710282e+01	4.131316736729902317e+01	3.476900500680103079e+01	3.870822570735966650e+01	8.694074397217143996e+03	2.570545372403665851e+01	3.899548884120306980e+01	6.836625285492941657e+02	0.000000000000000000e+00	6.823588660677809514e+01	6.451282367525602979e+01	6.626037453104181907e+01	6.672165046065191518e+01	6.662559424648357265e+01	6.768847682388130238e+01	6.888924710444021571e+01	6.748991701698284373e+01	6.319700250340051184e+01	6.693744618701316540e+01	8.968208333333333940e+03	3.987500000000000000e+01	5.862500000000000000e+01	9.332916666666666288e+02	0.000000000000000000e+00	9.358333333333332860e+01	9.050000000000000000e+01	9.587500000000000000e+01	9.337500000000000000e+01	9.145833333333332860e+01	9.545833333333332860e+01	9.258333333333332860e+01	9.366666666666667140e+01	9.162500000000000000e+01	9.516666666666667140e+01	9.242342269449523883e+03	5.404454627596334149e+01	7.825451115879693020e+01	1.182920804784039092e+03	0.000000000000000000e+00	1.189307800598885621e+02	1.164871763247439702e+02	1.254896254689581809e+02	1.200283495393480848e+02	1.162910724201830845e+02	1.232281898427853548e+02	1.162774195622264415e+02	1.198434163163504991e+02	1.200529974965994882e+02	1.233958871463201774e+02	9.516476205565715645e+03	6.821409255192668297e+01	9.788402231759386041e+01	1.432549942901411669e+03	0.000000000000000000e+00	1.442782267864437813e+02	1.424743526494879404e+02	1.551042509379163619e+02	1.466816990786961696e+02	1.411238115070328263e+02	1.509980463522373952e+02	1.399715057911195686e+02	1.460201659660343125e+02	1.484809949931989763e+02	1.516251076259736692e+02
1.370000000000000000e+02	8.406812846030927176e+03	1.222177342351916707e+01	1.777092299587828705e+01	4.386733613513876548e+02	0.000000000000000000e+00	4.309415015271093097e+01	3.891291051308255788e+01	3.723074210370289450e+01	4.028401545974147524e+01	4.234777986480048639e+01	4.059922120669223489e+01	4.605872187127169326e+01	4.192994691188622625e+01	3.502456859052961136e+01	3.885901883706991100e+01	8.683073089682131467e+03	2.629838671175958353e+01	3.834379483127247568e+01	6.900241806756938558e+02	0.000000000000000000e+00	6.865124174302212623e+01	6.514395525654127539e+01	6.705287105185144014e+01	6.728784106320406977e+01	6.734055659906690039e+01	6.848711060334611034e+01	6.969602760230250738e+01	6.823580678927645238e+01	6.363728429526480568e+01	6.732534275186829120e+01	8.959333333333333940e+03	4.037500000000000000e+01	5.891666666666666430e+01	9.413750000000000000e+02	0.000000000000000000e+00	9.420833333333332860e+01	9.137500000000000000e+01	9.687500000000000000e+01	9.429166666666667140e+01	9.233333333333332860e+01	9.637500000000000000e+01	9.333333333333332860e+01	9.454166666666667140e+01	9.225000000000000000e+01	9.579166666666667140e+01	9.235593576984536412e+03	5.445161328824041647e+01	7.948953850206085292e+01	1.192725819324306258e+03	0.000000000000000000e+00	1.197654249236445310e+02	1.176060447434587246e+02	1.266971289481485599e+02	1.212954922701292730e+02	1.173261100675997568e+02	1.242628893966538897e+02	1.169706390643641498e+02	1.208475265440568904e+02	1.208627157047351943e+02	1.242579905814650516e+02	9.511853820635740703e+03	6.852822657648083293e+01	1.000624103374550486e+02	1.444076638648612288e+03	0.000000000000000000e+00	1.453225165139557191e+02	1.438370894869174492e+02	1.565192578962971197e+02	1.482993178735918605e+02	1.423188868018661708e+02	1.521507787933077793e+02	1.406079447953949568e+02	1.471533864214471237e+02	1.494754314094703886e+02	1.527243144962634460e+02
1.380000000000000000e+02	8.394981326456792885e+03	1.141327539439253869e+01	1.931206757110941652e+01	4.429818604694884812e+02	0.000000000000000000e+00	4.399599702285573954e+01	3.924606932814636195e+01	3.756827689098462031e+01	4.070528424896269115e+01	4.255906515331798090e+01	4.164897433971255225e+01	4.670027895003844520e+01	4.239403229401989392e+01	3.495408301014101937e+01	3.938471294455430893e+01	8.673157329895062503e+03	2.574830436386293542e+01	3.913520045222137611e+01	6.963034302347442690e+02	0.000000000000000000e+00	6.947716517809453762e+01	6.574803466407317387e+01	6.763830511215897445e+01	6.789430879114800632e+01	6.780036590999232260e+01	6.959532050318961183e+01	7.041263947501921905e+01	6.884284948034328977e+01	6.395620817173717398e+01	6.802568980561048306e+01	8.951333333333333940e+03	4.008333333333333570e+01	5.895833333333333570e+01	9.496250000000000000e+02	0.000000000000000000e+00	9.495833333333332860e+01	9.225000000000000000e+01	9.770833333333332860e+01	9.508333333333332860e+01	9.304166666666667140e+01	9.754166666666667140e+01	9.412500000000000000e+01	9.529166666666667140e+01	9.295833333333332860e+01	9.666666666666667140e+01	9.229509336771605376e+03	5.441836230280373599e+01	7.878146621444528819e+01	1.202946569765255845e+03	0.000000000000000000e+00	1.204395014885721196e+02	1.187519653359268261e+02	1.277783615545076827e+02	1.222723578755186509e+02	1.182829674233410202e+02	1.254880128301437310e+02	1.178373605249807810e+02	1.217404838529900530e+02	1.219604584949294832e+02	1.253076435277228597e+02	9.507685340209874994e+03	6.875339127227412916e+01	9.860459909555726199e+01	1.456268139530511462e+03	0.000000000000000000e+00	1.459206696438109248e+02	1.452539306718536523e+02	1.578483897756820511e+02	1.494613824177039589e+02	1.435242681800153548e+02	1.534343589936207763e+02	1.415497210499615619e+02	1.481893010393134489e+02	1.509625836565256236e+02	1.539486203887790339e+02
1.390000000000000000e+02	8.382487103470622969e+03	1.099458208471813592e+01	2.033416487770326597e+01	4.459512316499815370e+02	0.000000000000000000e+00	4.455376706664177533e+01	3.992224760965940789e+01	3.812753441723659620e+01	4.152475115885881252e+01	4.320876271135948343e+01	4.135508388875573615e+01	4.665200974399589029e+01	4.286181536158139949e+01	3.502677915282007604e+01	3.951849479204226157e+01	8.662597718401977545e+03	2.597645770902573759e+01	3.964624910551830084e+01	7.016631158249907685e+02	0.000000000000000000e+00	7.008938353332088411e+01	6.644029047149636824e+01	6.843876720861830165e+01	6.880404224609607411e+01	6.847938135567974882e+01	6.986504194437786452e+01	7.070100487199795225e+01	6.943090768079069619e+01	6.438838957641003446e+01	6.842591406268779508e+01	8.942708333333333940e+03	4.095833333333333570e+01	5.895833333333333570e+01	9.573750000000000000e+02	0.000000000000000000e+00	9.562500000000000000e+01	9.295833333333332860e+01	9.875000000000000000e+01	9.608333333333332860e+01	9.375000000000000000e+01	9.837500000000000000e+01	9.475000000000000000e+01	9.600000000000000000e+01	9.375000000000000000e+01	9.733333333333332860e+01	9.222818948264690334e+03	5.594020895764093382e+01	7.827041756114837767e+01	1.213086884175009345e+03	0.000000000000000000e+00	1.211606164666791159e+02	1.194763761951702890e+02	1.290612327913817126e+02	1.233626244205705831e+02	1.190206186443202512e+02	1.268849580556221355e+02	1.187989951280020477e+02	1.225690923192093038e+02	1.231116104235899655e+02	1.262407526039788621e+02	9.502929563196044910e+03	7.092208458194853904e+01	9.758250178896341254e+01	1.468798768350018463e+03	0.000000000000000000e+00	1.466962329333582318e+02	1.459944190570072351e+02	1.593724655827633967e+02	1.506419155078078518e+02	1.442912372886405024e+02	1.553949161112442710e+02	1.428479902560040955e+02	1.491381846384186076e+02	1.524732208471799311e+02	1.551481718746243814e+02
1.400000000000000000e+02	8.371752729445754085e+03	1.081493930686019311e+01	1.925152119340566514e+01	4.532229570208602354e+02	0.000000000000000000e+00	4.487291670866765969e+01	4.099500549369698632e+01	3.857283195663033126e+01	4.220916157612015240e+01	4.402183668492261859e+01	4.187926393651895296e+01	4.721619152913629591e+01	4.417323910491325023e+01	3.522103865065342632e+01	4.079673608307181354e+01	8.653688864722877042e+03	2.544913632009676263e+01	3.893826059670283257e+01	7.094448118437634321e+02	0.000000000000000000e+00	7.070729168766716555e+01	6.741416941351515391e+01	6.899474931164850489e+01	6.945874745472673339e+01	6.921925167579465210e+01	7.048129863492613367e+01	7.129559576456814796e+01	7.058661955245662512e+01	6.500635265866004886e+01	6.964836804153590322e+01	8.935625000000000000e+03	4.008333333333333570e+01	5.862500000000000000e+01	9.656666666666666288e+02	0.000000000000000000e+00	9.654166666666667140e+01	9.383333333333332860e+01	9.941666666666667140e+01	9.670833333333332860e+01	9.441666666666667140e+01	9.908333333333332860e+01	9.537500000000000000e+01	9.700000000000000000e+01	9.479166666666667140e+01	9.850000000000000000e+01	9.217561135277122958e+03	5.471753034656990877e+01	7.831173940329716743e+01	1.221888521489569939e+03	0.000000000000000000e+00	1.223760416456661773e+02	1.202524972531515033e+02	1.298385840216848521e+02	1.239579192119399238e+02	1.196140816575386907e+02	1.276853680317405235e+02	1.194544042354318520e+02	1.234133804475433749e+02	1.245769806746732939e+02	1.273516319584640968e+02	9.499497270554245915e+03	6.935172735980647474e+01	9.799847880659433486e+01	1.478110376312472908e+03	0.000000000000000000e+00	1.482104166246656973e+02	1.466716611729696638e+02	1.602605013767030187e+02	1.512075050905465048e+02	1.448114966484107242e+02	1.562874027301477042e+02	1.435338084708637041e+02	1.498267608950867498e+02	1.543622946826799307e+02	1.562032639169281936e+02
1.410000000000000000e+02	8.360611889678035368e+03	1.073232227773044656e+01	2.071998383026051016e+01	4.577222964673585466e+02	0.000000000000000000e+00	4.591834951587273395e+01	4.159207061322901211e+01	3.880254396002679584e+01	4.258991934182327554e+01	4.444755978682350417e+01	4.238287158100661145e+01	4.764530201033375079e+01	4.441844495271282511e+01	3.565593882534653858e+01	4.059334424127230534e+01	8.643868444839017684e+03	2.534532780553189113e+01	4.008915858179692293e+01	7.155903149003459021e+02	0.000000000000000000e+00	7.170917475793636697e+01	6.806686863994784176e+01	6.948460531334673362e+01	7.000329300424496637e+01	6.991127989341174498e+01	7.110810245716996292e+01	7.194765100516687539e+01	7.102172247635641611e+01	6.555713607933992648e+01	6.994250545396948837e+01	8.927125000000000000e+03	3.995833333333333570e+01	5.945833333333333570e+01	9.734583333333333712e+02	0.000000000000000000e+00	9.750000000000000000e+01	9.454166666666667140e+01	1.001666666666666714e+02	9.741666666666667140e+01	9.537500000000000000e+01	9.983333333333332860e+01	9.625000000000000000e+01	9.762500000000000000e+01	9.545833333333332860e+01	9.929166666666667140e+01	9.210381555160982316e+03	5.457133886113477672e+01	7.882750808486974847e+01	1.231326351766320840e+03	0.000000000000000000e+00	1.232908252420636330e+02	1.210164646933855011e+02	1.308487280199865950e+02	1.248300403290883764e+02	1.208387201065882550e+02	1.285585642094966943e+02	1.205523489948331246e+02	1.242282775236435839e+02	1.253595305873267307e+02	1.286408278793638544e+02	9.493638110321964632e+03	6.918434438893622485e+01	9.819668283640615414e+01	1.489194370199308196e+03	0.000000000000000000e+00	1.490816504841272661e+02	1.474912627201043165e+02	1.615307893733065612e+02	1.522434139915100673e+02	1.463024402131765100e+02	1.572837950856600457e+02	1.448546979896662492e+02	1.508315550472871678e+02	1.552607278413201186e+02	1.579899890920610233e+02
1.420000000000000000e+02	8.349100221313998190e+03	1.131785527875240760e+01	2.208370206670159064e+01	4.602945724510157106e+02	0.000000000000000000e+00	4.613473424298599923e+01	4.225442726708983088e+01	3.897914205760418582e+01	4.306562158019540476e+01	4.461840460620023663e+01	4.286157429888734072e+01	4.761950115300154351e+01	4.485228788522879739e+01	3.592202979882097225e+01	4.089285146823431916e+01	8.633779277323666975e+03	2.576309430604287343e+01	4.091685103335079532e+01	7.209389528921744841e+02	0.000000000000000000e+00	7.217153378815966391e+01	6.891888030021158329e+01	6.984373769546876076e+01	7.090781079009769883e+01	7.035086896976677906e+01	7.170162048277700251e+01	7.224725057650077531e+01	7.159281060928105944e+01	6.610684823274382893e+01	7.055059240078382743e+01	8.918458333333333940e+03	4.020833333333333570e+01	5.975000000000000000e+01	9.815833333333333712e+02	0.000000000000000000e+00	9.820833333333332860e+01	9.558333333333332860e+01	1.007083333333333286e+02	9.875000000000000000e+01	9.608333333333332860e+01	1.005416666666666714e+02	9.687500000000000000e+01	9.833333333333332860e+01	9.629166666666667140e+01	1.002083333333333286e+02	9.203137389343000905e+03	5.465357236062379798e+01	7.858314896664920468e+01	1.242227713774492258e+03	0.000000000000000000e+00	1.242451328785069933e+02	1.222477863664550739e+02	1.315729289711979106e+02	1.265921892099023012e+02	1.218157976968998781e+02	1.293817128505563403e+02	1.215027494234992247e+02	1.250738560573855978e+02	1.264764851005895139e+02	1.298660742658828440e+02	9.487816445352669689e+03	6.909881138791426736e+01	9.741629793329840936e+01	1.502872094215651032e+03	0.000000000000000000e+00	1.502819324236806438e+02	1.489122393995768334e+02	1.624375246090624785e+02	1.544343784198046023e+02	1.475482620604664135e+02	1.582217590344459950e+02	1.461304988469984494e+02	1.518143787814378527e+02	1.566613035345123706e+02	1.595238151984323451e+02
1.430000000000000000e+02	8.335200503703064896e+03	1.262699442474142231e+01	2.254338516245430668e+01	4.632865115258557580e+02	0.000000000000000000e+00	4.637934457069789573e+01	4.318321817432930487e+01	3.908288889046911407e+01	4.269573071897504235e+01	4.481954079221533505e+01	4.291336175477051995e+01	4.783776652859992140e+01	4.450186784817339714e+01	3.723124859278119914e+01	4.062008221395878138e+01	8.622516918518200328e+03	2.677183054570404153e+01	4.098002591456048549e+01	7.265599224295945078e+02	0.000000000000000000e+00	7.275217228534894787e+01	6.971660908716465599e+01	7.033311111190121778e+01	7.107703202615418547e+01	7.084727039610766042e+01	7.233168087738525287e+01	7.260638326429996425e+01	7.168843392408669501e+01	6.730312429639059246e+01	7.089337444031272639e+01	8.909833333333333940e+03	4.091666666666666430e+01	5.941666666666666430e+01	9.898333333333333712e+02	0.000000000000000000e+00	9.912500000000000000e+01	9.625000000000000000e+01	1.015833333333333286e+02	9.945833333333332860e+01	9.687500000000000000e+01	1.017500000000000000e+02	9.737500000000000000e+01	9.887500000000000000e+01	9.737500000000000000e+01	1.011666666666666714e+02	9.197149748148467552e+03	5.506150278762928707e+01	7.785330741877284311e+01	1.253106744237072235e+03	0.000000000000000000e+00	1.254978277146510521e+02	1.227833909128353440e+02	1.328335555547654394e+02	1.278396346405124717e+02	1.229027296038923396e+02	1.311683191226147471e+02	1.221436167357000357e+02	1.260615660759133050e+02	1.274468757036094075e+02	1.314399588930206164e+02	9.484466162963602983e+03	6.920633890859190274e+01	9.628994817087902902e+01	1.516380155140810984e+03	0.000000000000000000e+00	1.518706554293021043e+02	1.493167818256706880e+02	1.640837777761975360e+02	1.562209359476916006e+02	1.489304592077846792e+02	1.605866382452294943e+02	1.469122334714000715e+02	1.532481321518266100e+02	1.575187514072188151e+02	1.617132511193745472e+02
1.440000000000000000e+02	8.320752328779171876e+03	1.414855683580489654e+01	2.193260397120328520e+01	4.681567192536019775e+02	0.000000000000000000e+00	4.700505273466787770e+01	4.311667692939342089e+01	3.941420846353317131e+01	4.293173181985380893e+01	4.521239366174270913e+01	4.312946549961694842e+01	4.905595850402890079e+01	4.486484648140906017e+01	3.788150357335928931e+01	4.113004768182275939e+01	8.610938664389585028e+03	2.757427841790244827e+01	4.123713531893497475e+01	7.327450262934676175e+02	0.000000000000000000e+00	7.346085970066727100e+01	7.018333846469670334e+01	7.101960423176657855e+01	7.150753257659357587e+01	7.129369683087135456e+01	7.277306608314181346e+01	7.359047925201444684e+01	7.218242324070453719e+01	6.804491845334631250e+01	7.148169050757803689e+01	8.901125000000000000e+03	4.100000000000000000e+01	6.054166666666666430e+01	9.973333333333333712e+02	0.000000000000000000e+00	9.991666666666667140e+01	9.725000000000000000e+01	1.026250000000000000e+02	1.000833333333333286e+02	9.737500000000000000e+01	1.024166666666666714e+02	9.812500000000000000e+01	9.950000000000000000e+01	9.820833333333332860e+01	1.018333333333333286e+02	9.191311335610414972e+03	5.442572158209755173e+01	7.984619801439835385e+01	1.261921640373199125e+03	0.000000000000000000e+00	1.263724736326660718e+02	1.243166615353032967e+02	1.342303957682334214e+02	1.286591340900730813e+02	1.234563031691286454e+02	1.320602672501915436e+02	1.226595207479855532e+02	1.268175767592954628e+02	1.283717482133203589e+02	1.321849761590886203e+02	9.481497671220828124e+03	6.785144316419510346e+01	9.915072936213005050e+01	1.526509947413064765e+03	0.000000000000000000e+00	1.528282805986654580e+02	1.513833230706065933e+02	1.658357915364668429e+02	1.572349348468128483e+02	1.495376063382572909e+02	1.617038678337164015e+02	1.471940414959711063e+02	1.541351535185909256e+02	1.585351630933073750e+02	1.625366189848438978e+02
1.450000000000000000e+02	8.307852364805450634e+03	1.402120836642830781e+01	2.380197567944385639e+01	4.709464129278520659e+02	0.000000000000000000e+00	4.741531259880083127e+01	4.324296087868397365e+01	3.983677616518860987e+01	4.325993303099412657e+01	4.535025393031524743e+01	4.412106820575687749e+01	4.944502979591818104e+01	4.494563458590957339e+01	3.805599665120230668e+01	4.129168081013967395e+01	8.600217849069393196e+03	2.819810418321415568e+01	4.169265450638859249e+01	7.382023731305927186e+02	0.000000000000000000e+00	7.402015629940041208e+01	7.062148043934197972e+01	7.173088808259430493e+01	7.192163318216373114e+01	7.194596029849095942e+01	7.370636743621177800e+01	7.424334823129242977e+01	7.270198395962145810e+01	6.834049832560114623e+01	7.197917373840317623e+01	8.892583333333333940e+03	4.237500000000000000e+01	5.958333333333333570e+01	1.005458333333333371e+03	0.000000000000000000e+00	1.006250000000000000e+02	9.800000000000000000e+01	1.036250000000000000e+02	1.005833333333333286e+02	9.854166666666667140e+01	1.032916666666666714e+02	9.904166666666667140e+01	1.004583333333333286e+02	9.862500000000000000e+01	1.026666666666666714e+02	9.184948817597274683e+03	5.655189581678584432e+01	7.747401216027807891e+01	1.272714293536073910e+03	0.000000000000000000e+00	1.272298437005995879e+02	1.253785195606580203e+02	1.355191119174056951e+02	1.292450334845029261e+02	1.251373730348423834e+02	1.328769658971215790e+02	1.238399851020409130e+02	1.282146827070451991e+02	1.289095016743988538e+02	1.333541595949301666e+02	9.477314301861217245e+03	7.072879163357168864e+01	9.536469098722281501e+01	1.539970253738814790e+03	0.000000000000000000e+00	1.538346874011991758e+02	1.527570391213160406e+02	1.674132238348113901e+02	1.579067336356725377e+02	1.517330794030181096e+02	1.624622651275764724e+02	1.486383035374151689e+02	1.559710320807570838e+02	1.591940033487977075e+02	1.640416525231936760e+02
1.460000000000000000e+02	8.293303706670400061e+03	1.283166104339045077e+01	2.420362612086641718e+01	4.761254016648808829e+02	0.000000000000000000e+00	4.768525441741485338e+01	4.428099542421139034e+01	4.012879905247258705e+01	4.396996910532143232e+01	4.541137465034426413e+01	4.472044493623477734e+01	4.976917034168666731e+01	4.605881422490499943e+01	3.872068658781973483e+01	4.159372264809462649e+01	8.588360186668533061e+03	2.814499718836189146e+01	4.153931306043320859e+01	7.451877008324404414e+02	0.000000000000000000e+00	7.469679387537408388e+01	7.145299771210569872e+01	7.223106619290295782e+01	7.265165121932737691e+01	7.255985399183879281e+01	7.456855580145072793e+01	7.475958517084333721e+01	7.382107377911916046e+01	6.921450996057653526e+01	7.233852799071397044e+01	8.883416666666666060e+03	4.345833333333333570e+01	5.887500000000000000e+01	1.014250000000000000e+03	0.000000000000000000e+00	1.017083333333333286e+02	9.862500000000000000e+01	1.043333333333333286e+02	1.013333333333333286e+02	9.970833333333332860e+01	1.044166666666666714e+02	9.975000000000000000e+01	1.015833333333333286e+02	9.970833333333332860e+01	1.030833333333333286e+02	9.178473146664799060e+03	5.877166947830477994e+01	7.621068693956678430e+01	1.283312299167559559e+03	0.000000000000000000e+00	1.287198727912925733e+02	1.257970022878943013e+02	1.364356004737637136e+02	1.300150154473392661e+02	1.268568126748278644e+02	1.342647775318826291e+02	1.247404148291566628e+02	1.293455928875474967e+02	1.302021567060901361e+02	1.338281386759526868e+02	9.473529626662932060e+03	7.408500562327621708e+01	9.354637387913358282e+01	1.552374598335119117e+03	0.000000000000000000e+00	1.557314122492518038e+02	1.529690045757886026e+02	1.685378676141940559e+02	1.586966975613452178e+02	1.540052920163223860e+02	1.641128883970985726e+02	1.497308296583133256e+02	1.571078524417616507e+02	1.606959800788469295e+02	1.645729440185720307e+02
1.470000000000000000e+02	8.282639140519258945e+03	1.320033567039126510e+01	2.335705130476335256e+01	4.794276734295564211e+02	0.000000000000000000e+00	4.768671331999472329e+01	4.463815863871411693e+01	4.049293892739574119e+01	4.438737533317959105e+01	4.584785834478296351e+01	4.469328254463018624e+01	5.044183577318405298e+01	4.628900847041943933e+01	3.922232323240671548e+01	4.187994583739230592e+01	8.579507070259629472e+03	2.747516783519563432e+01	4.144935898571500843e+01	7.508805033814448961e+02	0.000000000000000000e+00	7.513502332666402594e+01	7.211074598602371566e+01	7.264230279703120630e+01	7.331868766658979553e+01	7.321559583905815316e+01	7.503414127231509667e+01	7.549175121992536219e+01	7.437367090187638041e+01	6.977782828287001848e+01	7.285663958536281370e+01	8.876375000000000000e+03	4.175000000000000000e+01	5.954166666666666430e+01	1.022333333333333371e+03	0.000000000000000000e+00	1.025833333333333286e+02	9.958333333333332860e+01	1.047916666666666714e+02	1.022500000000000000e+02	1.005833333333333286e+02	1.053750000000000000e+02	1.005416666666666714e+02	1.024583333333333286e+02	1.003333333333333286e+02	1.038333333333333286e+02	9.173242929740370528e+03	5.602483216480436568e+01	7.763397434761832017e+01	1.293786163285221846e+03	0.000000000000000000e+00	1.300316433400026312e+02	1.270559206806429415e+02	1.369410305363021507e+02	1.311813123334102045e+02	1.279510708276085040e+02	1.357158587276849175e+02	1.255915821134079806e+02	1.305429957647902768e+02	1.308888383837966387e+02	1.348100270813038435e+02	9.470110859480741055e+03	7.029966432960873135e+01	9.572628202856998314e+01	1.565238993237110208e+03	0.000000000000000000e+00	1.574799533466719481e+02	1.545285080279525403e+02	1.690903944059376158e+02	1.601126246668204089e+02	1.553188083218836937e+02	1.660567174553698067e+02	1.506414975601492756e+02	1.586276581962472108e+02	1.614443434342599346e+02	1.657867208292743442e+02
1.480000000000000000e+02	8.270028771640774721e+03	1.441534735525820921e+01	2.299847098018519631e+01	4.828368652779661261e+02	0.000000000000000000e+00	4.779848640498445889e+01	4.487061420863809502e+01	4.074962558944086766e+01	4.449995576788639795e+01	4.590361806191025096e+01	4.535337142480126005e+01	5.077787747724462264e+01	4.669510517523423232e+01	3.997126378027834193e+01	4.218753147030002282e+01	8.568785219153720391e+03	2.856184034429577423e+01	4.116590215675926601e+01	7.566267659723164343e+02	0.000000000000000000e+00	7.554507653582555804e+01	7.258114043765237966e+01	7.320814612805376953e+01	7.393747788394320253e+01	7.368097569762178978e+01	7.578085237906729787e+01	7.593060540528897207e+01	7.501421925428377335e+01	7.071479855680583171e+01	7.321876573515001496e+01	8.867541666666666060e+03	4.270833333333333570e+01	5.933333333333333570e+01	1.030416666666666742e+03	0.000000000000000000e+00	1.032916666666666714e+02	1.002916666666666714e+02	1.056666666666666714e+02	1.033750000000000000e+02	1.014583333333333286e+02	1.062083333333333286e+02	1.010833333333333286e+02	1.033333333333333286e+02	1.014583333333333286e+02	1.042500000000000000e+02	9.166298114179611730e+03	5.685482632237089717e+01	7.750076450990741250e+01	1.304206567361017051e+03	0.000000000000000000e+00	1.310382567975077848e+02	1.280021928956809631e+02	1.381251872052795875e+02	1.328125221160568117e+02	1.292356909690448674e+02	1.366358142875993735e+02	1.262360612613776851e+02	1.316524474123828838e+02	1.322018681098608113e+02	1.352812342648499850e+02	9.465054561692557400e+03	7.100131931140846575e+01	9.566819568648148220e+01	1.577996468055367359e+03	0.000000000000000000e+00	1.587848469283488839e+02	1.557127191246952407e+02	1.705837077438924894e+02	1.622500442321135949e+02	1.570130486047564204e+02	1.670632952418654043e+02	1.513887891894220274e+02	1.599715614914324249e+02	1.629454028863883082e+02	1.663124685296999701e+02
1.490000000000000000e+02	8.258041048312847124e+03	1.542894572296368949e+01	2.353056976414028156e+01	4.862001973357207589e+02	0.000000000000000000e+00	4.881848135471442163e+01	4.506572697406248551e+01	4.106500683950842756e+01	4.449762367699763388e+01	4.626010938836053299e+01	4.535298816278271516e+01	5.134821157738628017e+01	4.693570877218105863e+01	4.023869946427556954e+01	4.237511037537275627e+01	8.558458024156423562e+03	2.861030619481517689e+01	4.199445154873680508e+01	7.625375986678603795e+02	0.000000000000000000e+00	7.640924067735721792e+01	7.307453015369790705e+01	7.365750341975422089e+01	7.426964517183215264e+01	7.442172136084693079e+01	7.619732741472469684e+01	7.669493912202648289e+01	7.546785438609052221e+01	7.139018306547112047e+01	7.383338852101971383e+01	8.858875000000000000e+03	4.179166666666666430e+01	6.045833333333333570e+01	1.038875000000000000e+03	0.000000000000000000e+00	1.040000000000000000e+02	1.010833333333333286e+02	1.062500000000000000e+02	1.040416666666666714e+02	1.025833333333333286e+02	1.070416666666666714e+02	1.020416666666666714e+02	1.040000000000000000e+02	1.025416666666666714e+02	1.052916666666666714e+02	9.159291975843576438e+03	5.497302713851814815e+01	7.892221511792986632e+01	1.315212401332139507e+03	0.000000000000000000e+00	1.315907593226427821e+02	1.290921365129687501e+02	1.388424965802457791e+02	1.338136881615012044e+02	1.307449453058197264e+02	1.378860059186086460e+02	1.273883942113068599e+02	1.325321456139094778e+02	1.336931502678622223e+02	1.367499448123136290e+02	9.459708951687152876e+03	6.815438761036963911e+01	9.738609690252638984e+01	1.591549802664279241e+03	0.000000000000000000e+00	1.591815186452855642e+02	1.571009396926041859e+02	1.714349931604915582e+02	1.635857096563357231e+02	1.589065572783061384e+02	1.687303451705506347e+02	1.527351217559470626e+02	1.610642912278189556e+02	1.648446338690577591e+02	1.682082229579605723e+02
1.500000000000000000e+02	8.246005887803459700e+03	1.653550448392811489e+01	2.164837450045862965e+01	4.898236791727051695e+02	0.000000000000000000e+00	4.908383084798776252e+01	4.558357843190260894e+01	4.134792618336405212e+01	4.527690791295891160e+01	4.657752110038028803e+01	4.562883345089609577e+01	5.170083252194167045e+01	4.759908162022952638e+01	4.078037083465281398e+01	4.346452435028301409e+01	8.548315443901728941e+03	2.949691890863072530e+01	4.013668725022931483e+01	7.690576729196859560e+02	0.000000000000000000e+00	7.700024875732721341e+01	7.391678921595129736e+01	7.429896309168202606e+01	7.515928728981279505e+01	7.495542721685680476e+01	7.687691672544804078e+01	7.716291626097083167e+01	7.625787414344810600e+01	7.209851875065973559e+01	7.494059550847484275e+01	8.850625000000000000e+03	4.245833333333333570e+01	5.862500000000000000e+01	1.048291666666666742e+03	0.000000000000000000e+00	1.049166666666666714e+02	1.022500000000000000e+02	1.072500000000000000e+02	1.050416666666666714e+02	1.033333333333333286e+02	1.081250000000000000e+02	1.026250000000000000e+02	1.049166666666666714e+02	1.034166666666666714e+02	1.064166666666666714e+02	9.152934556098271059e+03	5.541974775803594611e+01	7.711331274977068517e+01	1.327525660413647529e+03	0.000000000000000000e+00	1.328330845760061152e+02	1.305832107840487026e+02	1.402010369083179739e+02	1.349240460435205478e+02	1.317112394498098524e+02	1.393730832745519592e+02	1.280870837390291683e+02	1.335754591898852368e+02	1.347348145826736072e+02	1.378927378248585001e+02	9.455244112196540300e+03	6.838116218273856362e+01	9.560162549954137035e+01	1.606759654160628315e+03	0.000000000000000000e+00	1.607495024853455732e+02	1.589164215680974053e+02	1.731520738166359479e+02	1.648064254203744383e+02	1.600891455662863621e+02	1.706211665491039184e+02	1.535491674780583367e+02	1.622342517131038164e+02	1.660529624986805288e+02	1.693688089830503145e+02
1.510000000000000000e+02	8.234794696353648760e+03	1.675772745567801181e+01	2.085783102380865728e+01	4.949173837788948731e+02	0.000000000000000000e+00	4.982149852128566891e+01	4.607107885377330092e+01	4.199229604541572769e+01	4.554172421733868248e+01	4.697498117927358408e+01	4.586583951896663791e+01	5.239401055477351576e+01	4.823058389205027652e+01	4.121465139063094796e+01	4.418151389312247090e+01	8.538501514843490440e+03	2.933719706117233983e+01	4.007474884523766434e+01	7.757503585561140653e+02	0.000000000000000000e+00	7.780658259397617371e+01	7.451470609355331476e+01	7.512114802270787095e+01	7.570836210866934834e+01	7.557082392297013484e+01	7.732875309281665466e+01	7.805117194405342218e+01	7.709445861269179545e+01	7.260732569531546687e+01	7.563242361322789975e+01	8.842208333333333940e+03	4.191666666666666430e+01	5.929166666666666430e+01	1.056583333333333258e+03	0.000000000000000000e+00	1.057916666666666714e+02	1.029583333333333286e+02	1.082500000000000000e+02	1.058750000000000000e+02	1.041666666666666714e+02	1.087916666666666714e+02	1.037083333333333286e+02	1.059583333333333286e+02	1.040000000000000000e+02	1.070833333333333286e+02	9.145915151823177439e+03	5.449613627216098877e+01	7.850858448809566426e+01	1.337416308110552563e+03	0.000000000000000000e+00	1.337767507393571691e+02	1.314019605731133424e+02	1.413788519772921290e+02	1.360416378913306517e+02	1.327625094103632080e+02	1.402545802405167024e+02	1.293654947226132208e+02	1.348222080539748617e+02	1.353926743046845331e+02	1.385342430534387574e+02	9.449621970313019119e+03	6.707560587765532034e+01	9.772550230952467132e+01	1.618249282887771642e+03	0.000000000000000000e+00	1.617618348120476810e+02	1.598455878128933705e+02	1.745077039545842581e+02	1.662082757826613033e+02	1.613583521540597587e+02	1.717174938143667191e+02	1.550226561118931272e+02	1.636860827746163807e+02	1.667853486093690663e+02	1.699851527735442005e+02
1.520000000000000000e+02	8.224275883266605888e+03	1.721071335906432509e+01	2.242036270877068915e+01	4.991736653359666889e+02	0.000000000000000000e+00	5.033413343748055269e+01	4.647798821995744589e+01	4.244368792297143500e+01	4.583272101013849920e+01	4.708352831806303840e+01	4.630269864162537630e+01	5.238571013885449901e+01	4.894277407506797317e+01	4.160811888501065425e+01	4.465682220508552547e+01	8.529408774966635974e+03	2.906369001286549292e+01	4.085601468771867673e+01	7.822118326679833444e+02	0.000000000000000000e+00	7.854206671874027279e+01	7.511399410997871939e+01	7.584684396148571750e+01	7.631219383840257819e+01	7.602093082569818705e+01	7.808884932081268460e+01	7.835952173609391025e+01	7.792972037086732939e+01	7.326239277583866283e+01	7.618257776920943058e+01	8.834541666666666060e+03	4.091666666666666430e+01	5.929166666666666430e+01	1.065250000000000000e+03	0.000000000000000000e+00	1.067500000000000000e+02	1.037500000000000000e+02	1.092500000000000000e+02	1.067916666666666714e+02	1.049583333333333286e+02	1.098750000000000000e+02	1.043333333333333286e+02	1.069166666666666714e+02	1.049166666666666714e+02	1.077083333333333286e+02	9.139674558366696147e+03	5.276964332046783568e+01	7.772731864561464477e+01	1.348288167332016656e+03	0.000000000000000000e+00	1.349579332812597272e+02	1.323860058900212664e+02	1.426531560385142825e+02	1.372711394949307646e+02	1.338957358409684844e+02	1.416611506791873012e+02	1.303071449305727469e+02	1.359036129624660134e+02	1.365709405574946800e+02	1.392340888974572408e+02	9.444807450066726233e+03	6.462261997426899995e+01	9.616297062456263234e+01	1.631326334664033311e+03	0.000000000000000000e+00	1.631658665625194544e+02	1.610220117800425612e+02	1.760563120770285650e+02	1.677506123231948436e+02	1.628331383486036259e+02	1.734473013583746308e+02	1.562809565278121511e+02	1.648905592582653696e+02	1.682252144483226743e+02	1.707598444615811388e+02
1.530000000000000000e+02	8.211681753449036478e+03	1.957233850799419628e+01	1.864506353017519302e+01	5.036444627510114742e+02	0.000000000000000000e+00	5.043464811466689923e+01	4.649409901134477963e+01	4.320554263351364455e+01	4.604992140503514264e+01	4.788230332620995711e+01	4.675049019796308869e+01	5.318163597932194619e+01	4.889362779547973048e+01	4.175658285776863465e+01	4.542475606587159831e+01	8.518611710057852179e+03	3.078616925399709814e+01	3.880169843175426081e+01	7.885722313755056803e+02	0.000000000000000000e+00	7.900899072400011391e+01	7.562204950567239337e+01	7.664443798342348657e+01	7.675412736918423207e+01	7.694115166310497500e+01	7.862524509898153724e+01	7.906998465632763384e+01	7.836348056440652954e+01	7.373245809555098162e+01	7.702487803293580271e+01	8.825541666666666060e+03	4.200000000000000000e+01	5.895833333333333570e+01	1.073500000000000000e+03	0.000000000000000000e+00	1.075833333333333286e+02	1.047500000000000000e+02	1.100833333333333286e+02	1.074583333333333286e+02	1.060000000000000000e+02	1.105000000000000000e+02	1.049583333333333286e+02	1.078333333333333286e+02	1.057083333333333286e+02	1.086250000000000000e+02	9.132471623275479942e+03	5.321383074600289831e+01	7.911496823491241059e+01	1.358427768624494320e+03	0.000000000000000000e+00	1.361576759426665433e+02	1.338779504943276208e+02	1.435222286832431564e+02	1.381625392974824251e+02	1.350588483368950108e+02	1.423747549010184628e+02	1.308466820103390091e+02	1.373031861022601277e+02	1.376842085711156756e+02	1.402251219670642115e+02	9.439401579884295643e+03	6.442766149200579662e+01	9.927160313649147838e+01	1.643355537248988639e+03	0.000000000000000000e+00	1.647320185519997722e+02	1.630059009886552133e+02	1.769611240331529984e+02	1.688667452616315074e+02	1.641176966737900500e+02	1.742495098020369255e+02	1.567350306873447039e+02	1.667730388711869409e+02	1.696600838088980368e+02	1.718252439341283946e+02
1.540000000000000000e+02	8.196995688654893456e+03	1.869955336576243710e+01	2.103203050326772683e+01	5.064465176246491183e+02	0.000000000000000000e+00	5.114511221305316724e+01	4.635396472246929989e+01	4.335484006419727621e+01	4.611839260868110557e+01	4.829769611001687935e+01	4.792099741534291013e+01	5.318380202758164188e+01	4.898416877721500384e+01	4.239865154507381817e+01	4.559945171391866836e+01	8.506560344327446728e+03	3.051644334954788462e+01	4.080768191830053127e+01	7.937024254789912447e+02	0.000000000000000000e+00	7.988505610652657651e+01	7.590614902790130714e+01	7.703158669876529530e+01	7.705919630434055989e+01	7.737801472167510042e+01	7.968966537433811936e+01	7.944606768045748879e+01	7.867958438860750903e+01	7.447015910587023768e+01	7.761222585695932707e+01	8.816125000000000000e+03	4.233333333333333570e+01	6.058333333333333570e+01	1.080958333333333258e+03	0.000000000000000000e+00	1.086250000000000000e+02	1.054583333333333286e+02	1.107083333333333286e+02	1.080000000000000000e+02	1.064583333333333286e+02	1.114583333333333286e+02	1.057083333333333286e+02	1.083750000000000000e+02	1.065416666666666714e+02	1.096250000000000000e+02	9.125689655672553272e+03	5.415022331711878678e+01	8.035898474836614014e+01	1.368214241187675270e+03	0.000000000000000000e+00	1.373649438934734235e+02	1.350105176387653501e+02	1.443850799679013619e+02	1.389408036956594401e+02	1.355386519449915568e+02	1.432270012923285378e+02	1.319705989862091826e+02	1.380704156113924910e+02	1.386131742274631051e+02	1.416377741430406729e+02	9.435254311345106544e+03	6.596711330090423075e+01	1.001346361633989375e+02	1.655470149042017511e+03	0.000000000000000000e+00	1.661048877869468470e+02	1.645627019441973573e+02	1.780618266024693810e+02	1.698816073913188802e+02	1.646189705566497707e+02	1.749956692513237613e+02	1.582328646390850224e+02	1.677658312227849819e+02	1.706846817882595246e+02	1.736505482860813459e+02
1.550000000000000000e+02	8.185573614533012005e+03	1.696305140571208980e+01	2.150422048633446792e+01	5.114148879942767962e+02	0.000000000000000000e+00	5.201956854720034329e+01	4.652849495027577831e+01	4.407391583030654658e+01	4.614301948072910875e+01	4.911344364299163345e+01	4.833534336059268810e+01	5.465416148466151469e+01	4.900555581278101869e+01	4.266651833889795853e+01	4.649909420928756276e+01	8.496890973933173882e+03	2.956485903618937527e+01	4.093961024316723751e+01	8.003324439971383981e+02	0.000000000000000000e+00	8.075978427360017520e+01	7.645174747513789271e+01	7.776612458181993759e+01	7.757150974036454727e+01	7.822338848816248458e+01	8.029267168029633694e+01	8.061874740899742164e+01	7.900277790639050579e+01	7.485409250278232207e+01	7.860371377131045278e+01	8.808208333333333940e+03	4.216666666666666430e+01	6.037500000000000000e+01	1.089250000000000000e+03	0.000000000000000000e+00	1.095000000000000000e+02	1.063750000000000000e+02	1.114583333333333286e+02	1.090000000000000000e+02	1.073333333333333286e+02	1.122500000000000000e+02	1.065833333333333286e+02	1.090000000000000000e+02	1.070416666666666714e+02	1.107083333333333286e+02	9.119525692733493997e+03	5.476847429714395332e+01	7.981038975683276249e+01	1.378167556002861602e+03	0.000000000000000000e+00	1.382402157263998390e+02	1.362982525248621073e+02	1.451505420848467338e+02	1.404284902596354527e+02	1.364432781785041868e+02	1.442073283197036631e+02	1.325479192576692355e+02	1.389972220936094800e+02	1.392292408305510207e+02	1.428129528953562044e+02	9.430843052133655874e+03	6.737028192762123524e+01	9.924577951366552497e+01	1.667085112005723204e+03	0.000000000000000000e+00	1.669804314527996496e+02	1.662215050497242146e+02	1.788427508363600964e+02	1.718569805192709055e+02	1.655532230236750308e+02	1.761646566394073261e+02	1.585125051820051567e+02	1.689944441872189884e+02	1.714168149944353843e+02	1.749175724573790944e+02
1.560000000000000000e+02	8.175575355606471931e+03	1.490453865780040488e+01	2.204393122631024937e+01	5.156470743282264948e+02	0.000000000000000000e+00	5.324934467580106201e+01	4.674869882428507140e+01	4.450057550888553237e+01	4.668059378747886257e+01	4.989057881615168810e+01	4.860159192472976031e+01	5.531443366855799582e+01	4.983425926640385484e+01	4.256653270582938831e+01	4.686994643427676976e+01	8.488079344469902935e+03	2.807726932890020066e+01	4.120946561315512469e+01	8.067193704974465618e+02	0.000000000000000000e+00	8.172883900456719175e+01	7.710351607880920710e+01	7.843778775444276619e+01	7.821529689373943484e+01	7.911195607474250835e+01	8.092579596236487305e+01	8.140721683427899791e+01	7.983379629986859527e+01	7.509576635291469415e+01	7.916413988380504918e+01	8.800583333333333940e+03	4.125000000000000000e+01	6.037500000000000000e+01	1.097791666666666742e+03	0.000000000000000000e+00	1.102083333333333286e+02	1.074583333333333286e+02	1.123750000000000000e+02	1.097500000000000000e+02	1.083333333333333286e+02	1.132500000000000000e+02	1.075000000000000000e+02	1.098333333333333286e+02	1.076250000000000000e+02	1.114583333333333286e+02	9.113087322196764944e+03	5.442273067109979934e+01	7.954053438684488242e+01	1.388863962835886923e+03	0.000000000000000000e+00	1.386878276620994654e+02	1.378131505878574501e+02	1.463122122455572480e+02	1.412847031062605652e+02	1.375547105919241631e+02	1.455742040376351270e+02	1.335927831657210163e+02	1.398328703667980619e+02	1.401542336470853058e+02	1.437525267828615938e+02	9.425591311060195949e+03	6.759546134219959868e+01	9.870606877368975063e+01	1.679936259005106876e+03	0.000000000000000000e+00	1.671673219908655881e+02	1.681679678423815858e+02	1.802494244911144676e+02	1.728194062125211303e+02	1.667760878505149549e+02	1.778984080752702539e+02	1.596855663314420042e+02	1.698324074002628095e+02	1.726834672941706117e+02	1.760467202323898732e+02
1.570000000000000000e+02	8.166724849368207288e+03	1.678903951951952678e+01	2.248941178884007286e+01	5.218374169183362028e+02	0.000000000000000000e+00	5.384593197523170716e+01	4.695770890418638288e+01	4.427946554799569867e+01	4.775804315147781409e+01	5.107240172337962747e+01	4.836454455753822401e+01	5.685356627380814132e+01	5.042857054934233929e+01	4.361915627888535596e+01	4.755855930797270048e+01	8.479758258017436674e+03	2.851951975975976339e+01	4.130720589442003643e+01	8.143353751258347302e+02	0.000000000000000000e+00	8.240213265428252498e+01	7.754135445209318789e+01	7.868139944066450653e+01	7.910818824240557490e+01	8.009870086168982084e+01	8.124477227876911911e+01	8.269761647023740636e+01	8.065178527467116965e+01	7.622624480610934938e+01	8.013344632065300743e+01	8.792791666666666060e+03	4.025000000000000000e+01	6.012500000000000000e+01	1.106833333333333258e+03	0.000000000000000000e+00	1.109583333333333286e+02	1.081250000000000000e+02	1.130833333333333286e+02	1.104583333333333286e+02	1.091250000000000000e+02	1.141250000000000000e+02	1.085416666666666714e+02	1.108750000000000000e+02	1.088333333333333286e+02	1.127083333333333286e+02	9.105825075315895447e+03	5.198048024024024016e+01	7.894279410557996357e+01	1.399331291540831899e+03	0.000000000000000000e+00	1.395145340123841322e+02	1.387086455479067979e+02	1.474852672260021507e+02	1.418084784242610965e+02	1.381512991383101792e+02	1.470052277212308809e+02	1.343857168630959222e+02	1.410982147253288304e+02	1.414404218605573078e+02	1.452832203460136498e+02	9.418858483965124833e+03	6.371096048048047322e+01	9.776058821115992714e+01	1.691829249748330312e+03	0.000000000000000000e+00	1.680707346914349500e+02	1.692922910958136242e+02	1.818872011186709585e+02	1.731586235151888502e+02	1.671775982766203583e+02	1.798854554424617618e+02	1.602297670595252157e+02	1.713214294506576607e+02	1.740475103877813012e+02	1.778581073586939567e+02
1.580000000000000000e+02	8.153756990451649472e+03	1.671200592404813889e+01	2.364565161365176493e+01	5.268257748029271852e+02	0.000000000000000000e+00	5.408846292352757956e+01	4.766213784836210010e+01	4.497195889970117832e+01	4.769460996935824681e+01	5.189679459204420908e+01	4.861965430372177366e+01	5.706022572341616694e+01	5.063276137357053841e+01	4.490149749652437094e+01	4.794285180864302731e+01	8.468482661892492615e+03	2.900183629535739982e+01	4.215615914015921817e+01	8.208295540681301645e+02	0.000000000000000000e+00	8.294006479509712904e+01	7.833106892418105360e+01	7.940264611651724636e+01	7.945147165134578415e+01	8.090673062935543669e+01	8.174732715186088683e+01	8.296761286170809058e+01	8.110804735345193706e+01	7.740908208159552828e+01	8.088809257098817795e+01	8.783208333333333940e+03	4.129166666666666430e+01	6.066666666666666430e+01	1.114833333333333258e+03	0.000000000000000000e+00	1.117916666666666714e+02	1.090000000000000000e+02	1.138333333333333286e+02	1.112083333333333286e+02	1.099166666666666714e+02	1.148750000000000000e+02	1.088750000000000000e+02	1.115833333333333286e+02	1.099166666666666714e+02	1.138333333333333286e+02	9.097934004774175264e+03	5.358149703797592878e+01	7.917717419317411043e+01	1.408837112598536351e+03	0.000000000000000000e+00	1.406432685382362138e+02	1.396689310758189606e+02	1.482640205501494108e+02	1.429651950153208588e+02	1.389266027039778919e+02	1.480026728481391274e+02	1.347823871382919094e+02	1.420586193132147343e+02	1.424242512517378145e+02	1.467785740956784934e+02	9.412659676215018408e+03	6.587132740928518615e+01	9.768768171968156366e+01	1.702840891863739216e+03	0.000000000000000000e+00	1.694948704098057704e+02	1.703378621516378928e+02	1.826947077669654789e+02	1.747220566973084033e+02	1.679365387412891266e+02	1.811303456962782263e+02	1.606897742765838188e+02	1.725339052930961259e+02	1.749318358368089719e+02	1.797238148580236157e+02
1.590000000000000000e+02	8.142566886034415802e+03	1.690852833297137892e+01	2.489764574757726479e+01	5.327682503877076670e+02	0.000000000000000000e+00	5.459534226506242049e+01	4.780042373026269331e+01	4.597486351196073429e+01	4.812135563057689325e+01	5.306536080106594966e+01	4.905418868977241686e+01	5.785736704177806899e+01	5.091151455098447087e+01	4.552776156277471387e+01	4.875089549702252611e+01	8.458262609683875780e+03	2.901676416648568946e+01	4.315715620712196454e+01	8.281341251938538335e+02	0.000000000000000000e+00	8.350600446586454950e+01	7.877521186513135376e+01	8.044576508931370995e+01	8.003984448195511447e+01	8.192851373386631053e+01	8.236042767821953703e+01	8.365785018755569524e+01	8.191409060882557469e+01	7.824304744805402834e+01	8.170878108184459165e+01	8.773958333333333940e+03	4.112500000000000000e+01	6.141666666666666430e+01	1.123500000000000000e+03	0.000000000000000000e+00	1.124166666666666714e+02	1.097500000000000000e+02	1.149166666666666714e+02	1.119583333333333286e+02	1.107916666666666714e+02	1.156666666666666714e+02	1.094583333333333286e+02	1.129166666666666714e+02	1.109583333333333286e+02	1.146666666666666714e+02	9.089654056982792099e+03	5.323323583351431409e+01	7.967617712621137116e+01	1.418865874806146167e+03	0.000000000000000000e+00	1.413273288674687933e+02	1.407247881348686462e+02	1.493875682440196329e+02	1.438768221847115569e+02	1.396548195994670323e+02	1.489729056551138058e+02	1.352588164791109477e+02	1.439192427245077681e+02	1.436736192186126289e+02	1.476245522514887512e+02	9.405349780632252077e+03	6.534147166702862819e+01	9.793568758575605671e+01	1.714231749612292333e+03	0.000000000000000000e+00	1.702379910682709294e+02	1.716995762697372925e+02	1.838584698213726085e+02	1.757953110360897711e+02	1.685179725322673789e+02	1.822791446435609259e+02	1.610592996248885811e+02	1.749218187823488790e+02	1.763889051038919433e+02	1.805824378363108167e+02
1.600000000000000000e+02	8.129942688366497350e+03	1.777322342317521731e+01	2.614445149464255991e+01	5.372316193049935009e+02	0.000000000000000000e+00	5.523375527579815980e+01	4.870633258207033833e+01	4.639157139158122334e+01	4.837848815157855853e+01	5.372800177965974200e+01	4.950377977591773515e+01	5.781443366855799582e+01	5.207264438761000491e+01	4.599407810120133888e+01	4.896179042585130503e+01	8.447513010849916100e+03	2.980327837825427650e+01	4.365555908065461210e+01	8.345741429858301217e+02	0.000000000000000000e+00	8.420021097123242271e+01	7.972816629103516561e+01	8.119578569579061877e+01	8.035591074245594712e+01	8.269733422316321025e+01	8.314772322129221038e+01	8.390721683427899791e+01	8.305715552713833461e+01	7.883037238393400514e+01	8.223089521292564541e+01	8.765083333333333940e+03	4.183333333333333570e+01	6.116666666666666430e+01	1.131916666666666742e+03	0.000000000000000000e+00	1.131666666666666714e+02	1.107500000000000000e+02	1.160000000000000000e+02	1.123333333333333286e+02	1.116666666666666714e+02	1.167916666666666714e+02	1.100000000000000000e+02	1.140416666666666714e+02	1.116666666666666714e+02	1.155000000000000000e+02	9.082653655816751780e+03	5.386338828841239490e+01	7.867777425267871649e+01	1.429259190347503363e+03	0.000000000000000000e+00	1.421331223621009201e+02	1.417718337089648344e+02	1.508042143042093812e+02	1.443107559242107243e+02	1.406359991101701326e+02	1.504356101120411324e+02	1.360927831657210163e+02	1.450261778061949940e+02	1.445029609493993235e+02	1.487691047870743546e+02	9.400223978300169620e+03	6.589344324349144699e+01	9.618888183869077579e+01	1.726601714028339984e+03	0.000000000000000000e+00	1.710995780575351830e+02	1.727936674179296688e+02	1.856084286084187625e+02	1.762881785150881058e+02	1.696053315536736079e+02	1.840795535574156077e+02	1.621855663314420042e+02	1.760106889457233308e+02	1.773392552321320181e+02	1.820382095741487092e+02
1.610000000000000000e+02	8.118471549730873448e+03	1.968199178004259764e+01	2.576363854146231347e+01	5.419063733197474448e+02	0.000000000000000000e+00	5.610641946928254953e+01	4.980842557602284160e+01	4.696719490780368744e+01	4.894740617969351604e+01	5.388168835474129992e+01	5.005866747065763889e+01	5.798300797749024582e+01	5.279974428451977531e+01	4.601352934451134047e+01	4.944619788197101684e+01	8.437444108198769754e+03	3.069516255668796845e+01	4.348598593739782814e+01	8.412865199932070936e+02	0.000000000000000000e+00	8.505320973464127121e+01	8.067504612134476361e+01	8.183776412056850802e+01	8.120286975651342232e+01	8.321167751070399277e+01	8.377933373532881944e+01	8.444983732207845151e+01	8.396237214225988055e+01	7.927759800558899883e+01	8.288976560765217982e+01	8.756416666666666060e+03	4.170833333333333570e+01	6.120833333333333570e+01	1.140666666666666742e+03	0.000000000000000000e+00	1.140000000000000000e+02	1.115416666666666714e+02	1.167083333333333286e+02	1.134583333333333286e+02	1.125416666666666714e+02	1.175000000000000000e+02	1.109166666666666714e+02	1.151250000000000000e+02	1.125416666666666714e+02	1.163333333333333286e+02	9.075389225134562366e+03	5.272150410997870296e+01	7.893068072926884327e+01	1.440046813340126391e+03	0.000000000000000000e+00	1.429467902653587146e+02	1.424082872119885792e+02	1.515789025460981634e+02	1.457137969101532349e+02	1.418716558226293500e+02	1.512206662646711948e+02	1.373834960112548913e+02	1.462876278577401195e+02	1.458057353277443440e+02	1.497769010590144774e+02	9.394361783602458672e+03	6.373467488662407732e+01	9.665302812520435793e+01	1.739426960013586040e+03	0.000000000000000000e+00	1.718935805307174576e+02	1.732749077573105012e+02	1.864494717588629555e+02	1.779692604869731554e+02	1.712016449785920429e+02	1.849413325293423611e+02	1.638503253558430970e+02	1.774502557154802389e+02	1.790698039888220023e+02	1.832204687846956404e+02
1.620000000000000000e+02	8.107819493800410783e+03	1.805486246373627424e+01	2.505464244748180391e+01	5.484588067527612338e+02	0.000000000000000000e+00	5.681924716884457638e+01	5.037310608959108293e+01	4.756114346707140328e+01	4.962982643470634514e+01	5.491103630659895174e+01	5.106876183165677219e+01	5.853449448404990818e+01	5.304659815503207909e+01	4.746153450228996462e+01	4.948916034318408208e+01	8.428305580233538421e+03	2.883993123186813534e+01	4.338148789040756981e+01	8.491669033763805601e+02	0.000000000000000000e+00	8.590962358442229174e+01	8.131155304479554502e+01	8.267640506686903734e+01	8.200241321735316546e+01	8.420551815329947942e+01	8.490938091582839320e+01	8.516308057535829334e+01	8.437746574418270029e+01	8.054326725114498231e+01	8.328624683825870534e+01	8.748791666666666060e+03	3.962500000000000000e+01	6.170833333333333570e+01	1.149875000000000000e+03	0.000000000000000000e+00	1.150000000000000000e+02	1.122500000000000000e+02	1.177916666666666714e+02	1.143750000000000000e+02	1.135000000000000000e+02	1.187500000000000000e+02	1.117916666666666714e+02	1.157083333333333286e+02	1.136250000000000000e+02	1.170833333333333286e+02	9.069277753099793699e+03	5.041006876813186466e+01	8.003517877625910160e+01	1.450583096623619440e+03	0.000000000000000000e+00	1.440903764155777083e+02	1.431884469552044550e+02	1.529069282664643197e+02	1.467475867826468345e+02	1.427944818467005348e+02	1.525906190841716068e+02	1.384202527579750495e+02	1.470392009224839569e+02	1.467067327488550177e+02	1.508804198284079519e+02	9.389763839532921338e+03	6.119513753626372932e+01	9.836202421918486039e+01	1.751291193247238880e+03	0.000000000000000000e+00	1.731807528311554165e+02	1.741268939104089100e+02	1.880221898662619537e+02	1.791201735652936691e+02	1.720889636934010412e+02	1.864312381683432136e+02	1.650488388492834417e+02	1.783700685116345710e+02	1.797884654977100354e+02	1.846775063234825893e+02
1.630000000000000000e+02	8.095860081079022166e+03	1.822713262121965982e+01	2.580129100579544854e+01	5.539519126165328089e+02	0.000000000000000000e+00	5.716863601981063425e+01	5.042914022175520472e+01	4.841387005352999040e+01	5.002695386581783055e+01	5.539460505205027374e+01	5.223370659181216524e+01	5.897868452829469987e+01	5.375908753834237075e+01	4.760174430594511819e+01	5.010324595124069447e+01	8.417742540539511538e+03	2.969689964394316206e+01	4.329647883623105997e+01	8.561842896415997757e+02	0.000000000000000000e+00	8.648015134323864572e+01	8.177707011087760236e+01	8.364443502676499520e+01	8.280514359957558668e+01	8.498896919269179762e+01	8.590851996257273981e+01	8.576017559748068209e+01	8.508787710250452108e+01	8.088420548630588769e+01	8.392662297562034723e+01	8.739625000000000000e+03	4.116666666666666430e+01	6.079166666666666430e+01	1.158416666666666742e+03	0.000000000000000000e+00	1.157916666666666714e+02	1.131250000000000000e+02	1.188750000000000000e+02	1.155833333333333286e+02	1.145833333333333286e+02	1.195833333333333286e+02	1.125416666666666714e+02	1.164166666666666714e+02	1.141666666666666714e+02	1.177500000000000000e+02	9.061507459460488462e+03	5.263643368939016653e+01	7.828685449710226862e+01	1.460649043691733823e+03	0.000000000000000000e+00	1.451031819900946971e+02	1.444729298891223834e+02	1.541055649732350048e+02	1.483615230670910705e+02	1.441776974739748596e+02	1.532581467040939174e+02	1.393231577358526465e+02	1.477454562308288359e+02	1.474491278470274551e+02	1.515733770243796528e+02	9.383389918920978744e+03	6.410620071211366167e+01	9.578204232753788006e+01	1.762881420716800676e+03	0.000000000000000000e+00	1.744146973135227086e+02	1.758208597782447953e+02	1.893361299464700096e+02	1.811397128008488266e+02	1.737720616146163763e+02	1.869329600748544919e+02	1.661046488050386358e+02	1.790742457949909863e+02	1.807315890273882246e+02	1.853967540487593055e+02
1.640000000000000000e+02	8.085530217238010664e+03	1.757568692274467281e+01	2.457446096986034689e+01	5.603854854008321809e+02	0.000000000000000000e+00	5.840957363166458549e+01	5.068391840980851271e+01	4.890558493078697211e+01	5.030401496717246346e+01	5.625535152028986374e+01	5.305344753012238357e+01	5.956944623841100395e+01	5.463043743106161543e+01	4.853917817863928974e+01	4.996712907028863526e+01	8.408473441952337453e+03	2.910034346137233641e+01	4.257889715159684130e+01	8.638802427004161473e+02	0.000000000000000000e+00	8.753812014916562134e+01	8.240445920490425635e+01	8.443195913206014325e+01	8.323534081691957454e+01	8.585684242681159617e+01	8.679755709839452038e+01	8.645138978587216627e+01	8.591938538219747556e+01	8.185292242265298057e+01	8.435856453514432474e+01	8.731416666666666060e+03	4.062500000000000000e+01	6.058333333333333570e+01	1.167375000000000000e+03	0.000000000000000000e+00	1.166666666666666714e+02	1.141250000000000000e+02	1.199583333333333286e+02	1.161666666666666714e+02	1.154583333333333286e+02	1.205416666666666714e+02	1.133333333333333286e+02	1.172083333333333286e+02	1.151666666666666714e+02	1.187500000000000000e+02	9.054359891380994668e+03	5.214965653862766715e+01	7.858776951506982300e+01	1.470869757299583853e+03	0.000000000000000000e+00	1.457952131841677215e+02	1.458455407950957579e+02	1.554847075346065139e+02	1.490979925164137683e+02	1.450598242398550610e+02	1.542857762349388224e+02	1.402152768807944767e+02	1.484972812844691816e+02	1.484804109106803480e+02	1.531414354648556753e+02	9.377303116095321457e+03	6.367431307725532719e+01	9.659220569680633162e+01	1.774364514599167705e+03	0.000000000000000000e+00	1.749237597016687573e+02	1.775660815901914873e+02	1.910110817358796851e+02	1.820293183661608793e+02	1.746613151463768077e+02	1.880298858032109592e+02	1.670972204282556390e+02	1.797862292356050489e+02	1.817941551546940673e+02	1.875328709297113505e+02
1.650000000000000000e+02	8.073221887900855108e+03	1.763971899729587989e+01	2.183894449354830414e+01	5.660196782196198910e+02	0.000000000000000000e+00	5.850452532609984502e+01	5.150928584686643319e+01	4.961746806629059847e+01	5.108856493470536009e+01	5.613914632945816408e+01	5.351966246541165617e+01	6.055208434446387145e+01	5.528297065661410414e+01	4.957104279959581561e+01	5.035679668248000951e+01	8.398069277283761039e+03	2.954902616531460779e+01	4.071113891344081992e+01	8.710306724431433167e+02	0.000000000000000000e+00	8.804392932971659036e+01	8.315047625676655230e+01	8.505873403314529924e+01	8.402344913401934434e+01	8.611123983139574989e+01	8.753066456603916379e+01	8.738020883889859647e+01	8.682898532830705562e+01	8.291052139979791491e+01	8.505339834124001186e+01	8.722916666666666060e+03	4.145833333333333570e+01	5.958333333333333570e+01	1.176041666666666742e+03	0.000000000000000000e+00	1.175833333333333286e+02	1.147916666666666714e+02	1.205000000000000000e+02	1.169583333333333286e+02	1.160833333333333286e+02	1.215416666666666714e+02	1.142083333333333286e+02	1.183750000000000000e+02	1.162500000000000000e+02	1.197500000000000000e+02	9.047764056049571082e+03	5.336764050135206361e+01	7.845552775322585148e+01	1.481052660890190054e+03	0.000000000000000000e+00	1.471227373369500810e+02	1.464328570765667905e+02	1.559412659668547008e+02	1.498932175326473271e+02	1.460554268352709073e+02	1.555526687672941648e+02	1.410364578277680607e+02	1.499210146716929444e+02	1.495894786002020851e+02	1.544466016587599881e+02	9.372611445432476103e+03	6.527694766937079862e+01	9.732772217311836016e+01	1.786063655113713594e+03	0.000000000000000000e+00	1.766621413405668193e+02	1.780740474864668954e+02	1.913825319337094015e+02	1.828281017319612829e+02	1.760275203372085002e+02	1.895636708679217008e+02	1.678645823222027786e+02	1.814670293433858888e+02	1.829289572004041702e+02	1.891432033175199763e+02
1.660000000000000000e+02	8.062460599419136997e+03	1.669945752352805712e+01	2.112261846251644215e+01	5.708760972363998007e+02	0.000000000000000000e+00	5.899906367779989580e+01	5.194417804957360829e+01	5.042841758640719263e+01	5.192812731906970214e+01	5.651642685899056318e+01	5.355517200124221233e+01	6.097359617892914230e+01	5.550857099294290009e+01	4.980953355888686929e+01	5.095005039318473905e+01	8.389021966376234559e+03	2.882889542843069819e+01	3.989464256459154967e+01	8.778338819515332716e+02	0.000000000000000000e+00	8.866619850556661220e+01	8.380542235812013985e+01	8.606837545987025351e+01	8.479739699286818677e+01	8.663321342949528514e+01	8.813175266728777046e+01	8.807013142279791396e+01	8.735845216313811079e+01	8.342560011277677745e+01	8.574585852992569812e+01	8.715583333333333940e+03	4.095833333333333570e+01	5.866666666666666430e+01	1.184791666666666742e+03	0.000000000000000000e+00	1.183333333333333286e+02	1.156666666666666714e+02	1.217083333333333286e+02	1.176666666666666714e+02	1.167500000000000000e+02	1.227083333333333286e+02	1.151666666666666714e+02	1.192083333333333286e+02	1.170416666666666714e+02	1.205416666666666714e+02	9.042144700290433320e+03	5.308777123823597321e+01	7.743869076874177892e+01	1.491749451381800100e+03	0.000000000000000000e+00	1.480004681611000592e+02	1.475279109752132172e+02	1.573482912067964037e+02	1.505359363404651560e+02	1.468667865705047291e+02	1.572849139993788867e+02	1.422632019105354289e+02	1.510582145035285464e+02	1.506577332205565654e+02	1.553374748034076447e+02	9.368706067247530882e+03	6.521720914313861783e+01	9.621071487081688645e+01	1.798707236096933684e+03	0.000000000000000000e+00	1.776676029888667472e+02	1.793891552837597487e+02	1.929882490802594646e+02	1.834052060142636265e+02	1.769835731410094297e+02	1.918614946654244591e+02	1.693597371544042005e+02	1.829080956737237500e+02	1.842737997744464735e+02	1.901332829401486038e+02
1.670000000000000000e+02	8.051440158868577782e+03	1.672103642081251706e+01	2.044704934513238470e+01	5.762206653958106699e+02	0.000000000000000000e+00	5.940945108806440089e+01	5.185941386817091825e+01	5.126483040020765714e+01	5.212302771996571948e+01	5.682600776829224287e+01	5.442033733915776850e+01	6.212488790685429763e+01	5.574671061068289646e+01	5.050272976272307801e+01	5.213903964476672570e+01	8.379261746100955861e+03	2.888135154373959068e+01	3.918185800589952805e+01	8.850894993645720206e+02	0.000000000000000000e+00	8.924639221069887185e+01	8.413804026741880193e+01	8.696574853343716427e+01	8.535318052664952404e+01	8.716300388414612144e+01	8.906433533624554855e+01	8.922911062009382022e+01	8.781085530534144823e+01	8.420969821469486760e+01	8.700701982238336996e+01	8.707083333333333940e+03	4.104166666666666430e+01	5.791666666666666430e+01	1.193958333333333258e+03	0.000000000000000000e+00	1.190833333333333286e+02	1.164166666666666714e+02	1.226666666666666714e+02	1.185833333333333286e+02	1.175000000000000000e+02	1.237083333333333286e+02	1.163333333333333286e+02	1.198750000000000000e+02	1.179166666666666714e+02	1.218750000000000000e+02	9.034904920565712018e+03	5.320198178959373791e+01	7.665147532743380054e+01	1.502827167302094495e+03	0.000000000000000000e+00	1.489202744559677853e+02	1.486952930659145409e+02	1.583675847998961785e+02	1.518134861400171189e+02	1.478369961158538786e+02	1.583523313304211229e+02	1.434375560465728370e+02	1.519391446946585518e+02	1.516236351186384752e+02	1.567429801776166300e+02	9.362726507798090097e+03	6.536229691252080443e+01	9.538628398820094390e+01	1.811696001270855959e+03	0.000000000000000000e+00	1.787572155786022563e+02	1.809739194651624246e+02	1.940685029331256715e+02	1.850436389467009235e+02	1.781739922317077571e+02	1.929963293275088745e+02	1.705417787598123596e+02	1.840032893893171035e+02	1.853306035706102648e+02	1.916109603552332601e+02
1.680000000000000000e+02	8.039578612321316541e+03	1.287909256099503708e+01	2.105323196300415134e+01	5.819232969520168126e+02	0.000000000000000000e+00	6.012871570599884308e+01	5.253007572245854817e+01	5.205071728841500089e+01	5.259604287816064527e+01	5.754314867283818558e+01	5.542875155587721281e+01	6.237058767041640550e+01	5.583016953246394110e+01	5.073093423084262099e+01	5.265660991695912685e+01	8.369351806160659180e+03	2.687704628049751676e+01	3.921411598150207567e+01	8.922741484760083495e+02	0.000000000000000000e+00	9.014769118633276435e+01	8.484837119456261689e+01	8.777535864420750045e+01	8.592302143908031553e+01	8.800074100308574998e+01	9.004770911127194211e+01	8.991446050187487060e+01	8.820675143289864195e+01	8.467796711542131050e+01	8.770330495847956342e+01	8.699125000000000000e+03	4.087500000000000000e+01	5.737500000000000000e+01	1.202625000000000000e+03	0.000000000000000000e+00	1.201666666666666714e+02	1.171666666666666714e+02	1.235000000000000000e+02	1.192500000000000000e+02	1.184583333333333286e+02	1.246666666666666714e+02	1.174583333333333286e+02	1.205833333333333286e+02	1.186250000000000000e+02	1.227500000000000000e+02	9.028898193839340820e+03	5.487295371950248324e+01	7.553588401849792433e+01	1.512975851523991651e+03	0.000000000000000000e+00	1.501856421470005785e+02	1.494849621387707259e+02	1.592246413557924996e+02	1.525769785609196845e+02	1.489159256635809072e+02	1.592856242220614149e+02	1.450022061647918008e+02	1.529599152337680152e+02	1.525720328845786753e+02	1.577966950415204224e+02	9.358671387678683459e+03	6.887090743900496648e+01	9.369676803699584866e+01	1.823326703047983301e+03	0.000000000000000000e+00	1.802046176273344997e+02	1.818032576108747946e+02	1.949492827115849991e+02	1.859039571218393689e+02	1.793735179938284716e+02	1.939045817774561442e+02	1.725460789962502588e+02	1.853364971342027161e+02	1.865190657691573790e+02	1.928433900830408732e+02
1.690000000000000000e+02	8.029833717557443379e+03	1.293174813617268981e+01	2.104395109205758274e+01	5.863447478374989714e+02	0.000000000000000000e+00	6.045592231676322825e+01	5.233248299873096698e+01	5.266265013177931564e+01	5.345510827599579784e+01	5.790323780168797896e+01	5.563348355108642806e+01	6.258153333750049541e+01	5.637126557875639321e+01	5.139713742194128088e+01	5.385910269100470771e+01	8.360812692112054719e+03	2.619504073475301453e+01	4.004280887936212707e+01	8.980265405854161145e+02	0.000000000000000000e+00	9.051962782504827487e+01	8.499957483269881209e+01	8.853965839922298642e+01	8.683172080466457032e+01	8.851411890084398237e+01	9.042090844220987833e+01	9.031160000208357985e+01	8.891479945604486090e+01	8.542773537763730474e+01	8.870038467883568956e+01	8.691791666666666060e+03	3.945833333333333570e+01	5.904166666666666430e+01	1.209708333333333258e+03	0.000000000000000000e+00	1.205833333333333286e+02	1.176666666666666714e+02	1.244166666666666714e+02	1.202083333333333286e+02	1.191250000000000000e+02	1.252083333333333286e+02	1.180416666666666714e+02	1.214583333333333286e+02	1.194583333333333286e+02	1.235416666666666714e+02	9.022770641221277401e+03	5.272162593191365687e+01	7.804052445397120152e+01	1.521390126081250401e+03	0.000000000000000000e+00	1.506470388416183823e+02	1.503337585006345307e+02	1.602936749341103564e+02	1.535849458620020869e+02	1.497358810991560176e+02	1.599957582244567789e+02	1.457717333312497487e+02	1.540018672106218105e+02	1.534889312890293525e+02	1.583829486544976533e+02	9.353749615775888742e+03	6.598491853049398514e+01	9.703938224127574586e+01	1.833071918829167544e+03	0.000000000000000000e+00	1.807107443499034218e+02	1.830008503346023758e+02	1.961706832015540272e+02	1.869615583906708594e+02	1.803467621983120353e+02	1.947831831155802433e+02	1.735017999958328403e+02	1.865454010879102498e+02	1.875195292447253905e+02	1.932242306423286209e+02
1.700000000000000000e+02	8.018593801582181186e+03	1.334472383213540425e+01	1.864722694600646236e+01	5.932270875069363001e+02	0.000000000000000000e+00	6.156212810629207866e+01	5.303754256573212444e+01	5.316975315257528223e+01	5.327840103668309268e+01	5.880324183004487537e+01	5.656150363033265194e+01	6.317947423918563032e+01	5.712253962728362922e+01	5.220916360613462359e+01	5.431984256984627280e+01	8.351484400791090593e+03	2.629736191606770035e+01	3.865694680633656333e+01	9.054677104201348357e+02	0.000000000000000000e+00	9.161439738647936792e+01	8.576877128286605512e+01	8.916820990962096971e+01	8.701420051834153924e+01	8.954745424835577694e+01	9.130158514849966878e+01	9.096473711959281161e+01	8.958210314697515741e+01	8.618791513640064750e+01	8.932658795158980070e+01	8.684375000000000000e+03	3.925000000000000000e+01	5.866666666666666430e+01	1.217708333333333258e+03	0.000000000000000000e+00	1.216666666666666714e+02	1.185000000000000000e+02	1.251666666666666714e+02	1.207500000000000000e+02	1.202916666666666714e+02	1.260416666666666714e+02	1.187500000000000000e+02	1.220416666666666714e+02	1.201666666666666714e+02	1.243333333333333286e+02	9.017265599208909407e+03	5.220263808393229965e+01	7.867638652699676527e+01	1.529948956246531679e+03	0.000000000000000000e+00	1.517189359468539749e+02	1.512312287171339449e+02	1.611651234237123731e+02	1.544857994816584608e+02	1.510358790849775801e+02	1.607817481848336740e+02	1.465352628804071742e+02	1.545012301863581854e+02	1.541454181969326953e+02	1.593400787150768565e+02	9.350156198417818814e+03	6.515527616786459930e+01	9.868610638732687335e+01	1.842189579159730329e+03	0.000000000000000000e+00	1.817712052270412642e+02	1.839624574342678898e+02	1.971635801807580606e+02	1.882215989633169215e+02	1.817800915032884745e+02	1.955218297030006909e+02	1.743205257608143768e+02	1.869607937060497136e+02	1.881241697271987050e+02	1.943468240968203986e+02
1.710000000000000000e+02	8.009429125652633957e+03	1.564415441714506372e+01	1.595875850561488107e+01	5.995831408808253400e+02	0.000000000000000000e+00	6.144407315220928467e+01	5.394560087872410747e+01	5.462957450074510746e+01	5.361810696701400047e+01	5.959456526092163386e+01	5.637864039297295449e+01	6.374473365608690756e+01	5.729189268279918679e+01	5.293717078426956846e+01	5.539717853467429620e+01	8.342881229492984858e+03	2.798874387523920149e+01	3.637521258614077624e+01	9.130624037737460412e+02	0.000000000000000000e+00	9.209703657610464234e+01	8.663946710602871804e+01	9.039812058370588943e+01	8.762155348350700024e+01	9.050561596379415619e+01	9.166848686315313444e+01	9.168486682804345378e+01	8.993761300806625059e+01	8.688525205880145563e+01	9.032358926733715521e+01	8.676333333333333940e+03	4.033333333333333570e+01	5.679166666666666430e+01	1.226541666666666742e+03	0.000000000000000000e+00	1.227500000000000000e+02	1.193333333333333286e+02	1.261666666666666714e+02	1.216250000000000000e+02	1.214166666666666714e+02	1.269583333333333286e+02	1.196250000000000000e+02	1.225833333333333286e+02	1.208333333333333286e+02	1.252500000000000000e+02	9.009785437173683022e+03	5.267792279142746992e+01	7.720812074719255236e+01	1.540020929559587330e+03	0.000000000000000000e+00	1.534029634238953577e+02	1.520271995606379392e+02	1.619352127496274534e+02	1.556284465164929998e+02	1.523277173695391866e+02	1.622481798035135228e+02	1.475651331719565462e+02	1.552290536586004066e+02	1.547814146078652016e+02	1.601764107326628448e+02	9.343237541014033923e+03	6.502251224952161124e+01	9.762457482771844752e+01	1.853500192452508145e+03	0.000000000000000000e+00	1.840559268477907153e+02	1.847210657879425639e+02	1.977037588325882211e+02	1.896318930329859995e+02	1.832387680724117160e+02	1.975380262736937027e+02	1.755052663439130924e+02	1.878747739838674704e+02	1.887294958823970887e+02	1.951028214653256896e+02
1.720000000000000000e+02	7.998675416749773831e+03	1.412148824002645142e+01	1.741675222459394945e+01	6.035494241579991694e+02	0.000000000000000000e+00	6.173124303197905505e+01	5.409641480179186601e+01	5.528283911628312808e+01	5.305549437105000266e+01	6.025465309176066597e+01	5.647287792385880323e+01	6.401362877229948367e+01	5.797549480353102069e+01	5.328458675723395288e+01	5.693369600158992228e+01	8.333441875041553430e+03	2.685241078667989356e+01	3.770837611229697472e+01	9.188788787456662703e+02	0.000000000000000000e+00	9.271978818265618827e+01	8.700654073422927581e+01	9.107891955814156404e+01	8.773608051885832992e+01	9.131482654588033654e+01	9.206977229526273732e+01	9.219431438614974184e+01	9.057108073509884605e+01	8.737146004528364074e+01	9.159184800079495403e+01	8.668208333333333940e+03	3.958333333333333570e+01	5.800000000000000000e+01	1.234208333333333258e+03	0.000000000000000000e+00	1.237083333333333286e+02	1.199166666666666714e+02	1.268750000000000000e+02	1.224166666666666714e+02	1.223750000000000000e+02	1.276666666666666714e+02	1.203750000000000000e+02	1.231666666666666714e+02	1.214583333333333286e+02	1.262500000000000000e+02	9.002974791625114449e+03	5.231425587998677429e+01	7.829162388770302528e+01	1.549537787921000245e+03	0.000000000000000000e+00	1.546968784840104547e+02	1.528267925991040670e+02	1.626710804418584360e+02	1.570972528144750129e+02	1.534351734541196777e+02	1.632635610380706055e+02	1.485556856138502440e+02	1.557622525982345110e+02	1.555452066213830165e+02	1.609081519992050460e+02	9.337741249916894958e+03	6.504517842664021998e+01	9.858324777540605055e+01	1.864867242508667459e+03	0.000000000000000000e+00	1.856854236346875950e+02	1.857369185315414768e+02	1.984671608837168719e+02	1.917778389622833402e+02	1.844953469082393269e+02	1.988604554094745254e+02	1.767363712277005163e+02	1.883578385298023363e+02	1.896320799094327185e+02	1.955663039984100919e+02
1.730000000000000000e+02	7.985806951655250487e+03	1.436986865030286964e+01	1.441438808167649910e+01	6.107292164414806166e+02	0.000000000000000000e+00	6.205889366726710676e+01	5.498120769026525068e+01	5.643026547346380539e+01	5.401329301690816465e+01	6.066046130014110105e+01	5.717286848539768584e+01	6.484255895592770003e+01	5.867957107890065060e+01	5.405168220273415614e+01	5.721132021042467386e+01	8.322945142494292668e+03	2.714326765848476697e+01	3.574886070750491740e+01	9.268229415540736227e+02	0.000000000000000000e+00	9.332111350030021413e+01	8.778227051179928253e+01	9.217346607006524550e+01	8.865247984178742513e+01	9.199689731673721838e+01	9.300310090936551433e+01	9.287961281129719282e+01	9.140228553945033241e+01	8.806750776803374947e+01	9.223066010521233693e+01	8.660083333333333940e+03	3.991666666666666430e+01	5.708333333333333570e+01	1.242916666666666742e+03	0.000000000000000000e+00	1.245833333333333286e+02	1.205833333333333286e+02	1.279166666666666714e+02	1.232916666666666714e+02	1.233333333333333286e+02	1.288333333333333428e+02	1.209166666666666714e+02	1.241250000000000000e+02	1.220833333333333286e+02	1.272500000000000000e+02	8.997221524172375211e+03	5.269006567484856163e+01	7.841780595916175400e+01	1.559010391779259862e+03	0.000000000000000000e+00	1.558455531663664431e+02	1.533843961548673747e+02	1.636598672632680973e+02	1.579308534915459177e+02	1.546697693499294530e+02	1.646635657573011713e+02	1.489537205220361500e+02	1.568477144605496676e+02	1.560991588986329077e+02	1.622693398947876631e+02	9.334359715011418302e+03	6.546346468303045185e+01	9.975227858499016520e+01	1.875104116891852755e+03	0.000000000000000000e+00	1.871077729993995433e+02	1.861854589764014065e+02	1.994030678598695374e+02	1.925700403164251782e+02	1.860062053665255632e+02	2.004937981812689998e+02	1.769907743774056428e+02	1.895704289210993352e+02	1.901149844639325011e+02	1.972886797895753261e+02
1.740000000000000000e+02	7.975536529822777993e+03	1.345350487820267205e+01	1.456401434412027385e+01	6.148510723144476060e+02	0.000000000000000000e+00	6.242278632523827753e+01	5.554315196202306026e+01	5.621870876518617877e+01	5.456143059287055053e+01	6.119076501023118198e+01	5.729176256239568943e+01	6.502653388334331908e+01	5.949262249668619518e+01	5.462220534170003816e+01	5.769911423290223240e+01	8.314101598244722481e+03	2.603925243910133602e+01	3.584450717206013337e+01	9.332172028238903749e+02	0.000000000000000000e+00	9.398222649595247447e+01	8.856324264767819443e+01	9.240102104925975368e+01	8.936404862976860386e+01	9.259538250511559454e+01	9.350004794786451612e+01	9.336743360833831673e+01	9.220464458167643329e+01	8.879026933751669048e+01	9.305789044978445190e+01	8.652666666666666060e+03	3.862500000000000000e+01	5.712500000000000000e+01	1.251583333333333258e+03	0.000000000000000000e+00	1.255416666666666714e+02	1.215833333333333286e+02	1.285833333333333428e+02	1.241666666666666714e+02	1.240000000000000000e+02	1.297083333333333428e+02	1.217083333333333286e+02	1.249166666666666714e+02	1.229583333333333286e+02	1.284166666666666572e+02	8.991231735088609639e+03	5.121074756089866753e+01	7.840549282793986663e+01	1.569949463842776140e+03	0.000000000000000000e+00	1.571011068373808826e+02	1.546034240189884486e+02	1.647656456174069319e+02	1.589692847035647389e+02	1.554046174948844055e+02	1.659166187188021695e+02	1.500492330583283263e+02	1.576286887516569095e+02	1.571263973291499667e+02	1.637754428835488625e+02	9.329796803510553218e+03	6.379649512179732795e+01	9.968598565587973326e+01	1.888315594352218795e+03	0.000000000000000000e+00	1.886605470080950795e+02	1.876235147046435827e+02	2.009479579014804926e+02	1.937719027404627923e+02	1.868092349897688109e+02	2.021249041042709962e+02	1.783901327833233381e+02	1.903407108366471334e+02	1.912944613249666190e+02	1.991342191004310962e+02
1.750000000000000000e+02	7.964631173009458507e+03	1.002343581029938235e+01	1.677199198982772543e+01	6.194957438583821840e+02	0.000000000000000000e+00	6.277989357996083442e+01	5.584861460296606595e+01	5.669580092885605893e+01	5.506918499429892222e+01	6.128005098908552384e+01	5.779616260783926407e+01	6.520170149464013321e+01	6.000535736153388200e+01	5.522096075560899919e+01	5.829999069612628659e+01	8.304440586504728344e+03	2.507421790514969118e+01	3.634432932824719842e+01	9.396020385958577208e+02	0.000000000000000000e+00	9.459828012331375646e+01	8.913264063481636867e+01	9.299373379776136517e+01	9.001375916381613251e+01	9.293169216120942622e+01	9.418974797058629633e+01	9.393418408065340941e+01	9.281517868076693389e+01	8.958964704447116389e+01	9.375416201472981470e+01	8.644250000000000000e+03	4.012500000000000000e+01	5.591666666666666430e+01	1.259708333333333258e+03	0.000000000000000000e+00	1.264166666666666714e+02	1.224166666666666714e+02	1.292916666666666572e+02	1.249583333333333286e+02	1.245833333333333286e+02	1.305833333333333428e+02	1.226666666666666714e+02	1.256250000000000000e+02	1.239583333333333286e+02	1.292083333333333428e+02	8.984059413495271656e+03	5.517578209485030527e+01	7.548900400508613018e+01	1.579814628070808794e+03	0.000000000000000000e+00	1.582350532100196006e+02	1.557006926985169741e+02	1.655895995355719492e+02	1.599029075028505247e+02	1.562349745054572168e+02	1.669769186960803893e+02	1.513991492526799334e+02	1.584348213192330661e+02	1.583270196221955075e+02	1.646625046519368709e+02	9.323868826990541493e+03	7.022656418970061054e+01	9.506134134350560316e+01	1.899920922808284331e+03	0.000000000000000000e+00	1.900534397533725155e+02	1.889847187303672627e+02	2.018875324044772697e+02	1.948474816723677350e+02	1.878866156775811191e+02	2.033705040588274073e+02	1.801316318386932096e+02	1.912446426384661322e+02	1.926957059110576438e+02	2.001166759705403990e+02
1.760000000000000000e+02	7.953891171448891328e+03	8.386762984426923140e+00	1.648563485232357095e+01	6.230059402935610251e+02	0.000000000000000000e+00	6.282204566013766112e+01	5.677869129708102491e+01	5.710509848647392062e+01	5.531936816184746419e+01	6.214386375417137032e+01	5.782414931832876448e+01	6.551761481034014878e+01	6.025163889169178333e+01	5.608015844219339385e+01	5.849655424263329451e+01	8.295737252391112634e+03	2.388088149221346157e+01	3.582615075949512118e+01	9.454404701467805126e+02	0.000000000000000000e+00	9.493185616340215915e+01	8.993101231520716965e+01	9.355254924323696741e+01	9.072218408092373920e+01	9.382193187708568871e+01	9.464124132583106075e+01	9.461297407183673158e+01	9.335498611251256307e+01	9.039424588776336122e+01	9.414411045464997585e+01	8.637583333333333940e+03	3.937500000000000000e+01	5.516666666666666430e+01	1.267875000000000000e+03	0.000000000000000000e+00	1.270416666666666714e+02	1.230833333333333286e+02	1.300000000000000000e+02	1.261250000000000000e+02	1.255000000000000000e+02	1.314583333333333428e+02	1.237083333333333286e+02	1.264583333333333286e+02	1.247083333333333286e+02	1.297916666666666572e+02	8.979429414275555246e+03	5.486911850778653843e+01	7.450718257383820742e+01	1.590309529853219374e+03	0.000000000000000000e+00	1.591514771699311837e+02	1.562356543514594875e+02	1.664474507567630326e+02	1.615278159190762608e+02	1.571780681229143113e+02	1.682754253408356249e+02	1.528036925948299256e+02	1.595616805541540941e+02	1.590224207789032960e+02	1.654392228786833243e+02	9.321275495217776552e+03	7.036323701557307686e+01	9.384769848100975764e+01	1.912744059706438975e+03	0.000000000000000000e+00	1.912612876731956817e+02	1.893879753695856323e+02	2.028949015135260652e+02	1.969306318381525216e+02	1.888561362458286226e+02	2.050925173483379353e+02	1.818990518563265084e+02	1.926650277749748739e+02	1.933365082244732776e+02	2.010867790907000199e+02
1.770000000000000000e+02	7.941223834334787171e+03	1.022342146165092913e+01	1.406944675387065757e+01	6.293136894706808562e+02	0.000000000000000000e+00	6.356393505113719300e+01	5.797227630442591817e+01	5.783409437230794481e+01	5.634526537678081581e+01	6.280088550504740397e+01	5.844389719760580704e+01	6.587748232194543618e+01	6.057098058719518008e+01	5.666008274236632758e+01	5.832452579383441105e+01	8.285507750500726615e+03	2.425754406415879671e+01	3.495139004360199664e+01	9.526985114020070569e+02	0.000000000000000000e+00	9.569863419223526080e+01	9.096530481887961628e+01	9.433371385282063670e+01	9.173513268839040791e+01	9.448377608585704479e+01	9.536778193213623922e+01	9.525124116097271099e+01	9.384799029359759004e+01	9.120504137118317090e+01	9.434976289691721263e+01	8.629791666666666060e+03	3.829166666666666430e+01	5.583333333333333570e+01	1.276083333333333258e+03	0.000000000000000000e+00	1.278333333333333286e+02	1.239583333333333286e+02	1.308333333333333428e+02	1.271250000000000000e+02	1.261666666666666714e+02	1.322916666666666572e+02	1.246250000000000000e+02	1.271250000000000000e+02	1.257500000000000000e+02	1.303750000000000000e+02	8.974075582832605505e+03	5.232578926917453543e+01	7.671527662306468187e+01	1.599468155264659345e+03	0.000000000000000000e+00	1.599680324744313964e+02	1.569513618477870409e+02	1.673329528138460489e+02	1.625148673116095779e+02	1.578495572474762980e+02	1.692155514011970752e+02	1.539987588390272890e+02	1.604020097064023958e+02	1.602949586288168291e+02	1.664002371030827874e+02	9.318359498998544950e+03	6.635991187168239946e+01	9.759721991279602094e+01	1.922852977195985659e+03	0.000000000000000000e+00	1.921027316155294784e+02	1.899443903622407390e+02	2.038325722943587266e+02	1.979047346232191842e+02	1.895324478282859388e+02	2.061394361357275216e+02	1.833725176780545780e+02	1.936790194128048199e+02	1.948399172576336582e+02	2.024254742061655747e+02
1.780000000000000000e+02	7.931268125790281374e+03	1.008578441974592366e+01	1.345586165501195808e+01	6.352406004449439934e+02	0.000000000000000000e+00	6.457035116630156324e+01	5.867870012882546860e+01	5.793917765380182061e+01	5.687335239166687018e+01	6.315283808561726886e+01	5.857305751145936767e+01	6.655652425133607153e+01	6.161709636700730641e+01	5.757491990090495904e+01	5.923083588820763623e+01	8.276842396228474172e+03	2.425122554320629575e+01	3.435293082750597904e+01	9.595786335558053679e+02	0.000000000000000000e+00	9.653517558315078873e+01	9.171435006441274140e+01	9.474042216023423180e+01	9.243667619583342798e+01	9.513891904280863798e+01	9.574486208906301954e+01	9.602826212566803576e+01	9.478771485017031750e+01	9.203745995045247241e+01	9.517791794410382522e+01	8.622416666666666060e+03	3.841666666666666430e+01	5.525000000000000000e+01	1.283916666666666742e+03	0.000000000000000000e+00	1.285000000000000000e+02	1.247500000000000000e+02	1.315416666666666572e+02	1.280000000000000000e+02	1.271250000000000000e+02	1.329166666666666572e+02	1.255000000000000000e+02	1.279583333333333286e+02	1.265000000000000000e+02	1.311250000000000000e+02	8.967990937104857949e+03	5.258210779012703284e+01	7.614706917249401386e+01	1.608254699777528003e+03	0.000000000000000000e+00	1.604648244168492113e+02	1.577856499355872586e+02	1.683429111730990826e+02	1.635633238041665720e+02	1.591110809571913762e+02	1.700884712442702948e+02	1.549717378743319784e+02	1.611289518164963397e+02	1.609625400495475276e+02	1.670720820558961748e+02	9.313565207543049837e+03	6.674754891358740849e+01	9.704413834498804192e+01	1.932592732888389492e+03	0.000000000000000000e+00	1.924296488336984225e+02	1.908212998711745172e+02	2.051441556795314796e+02	1.991266476083331440e+02	1.910971619143827240e+02	2.072602758218739609e+02	1.844434757486639285e+02	1.942995702996593650e+02	1.954250800990950552e+02	2.030191641117923496e+02
1.790000000000000000e+02	7.919209913415868868e+03	8.981279314937165026e+00	1.513278185410344889e+01	6.391820682965429796e+02	0.000000000000000000e+00	6.464063363492441283e+01	5.917187848726543109e+01	5.835910908916950746e+01	5.728613966952713099e+01	6.372973730669318115e+01	5.913604668028509082e+01	6.689839257685117957e+01	6.188398855124397357e+01	5.740150662164590756e+01	5.987221019907006792e+01	8.266688290041267464e+03	2.382397299080191289e+01	3.587889092705172800e+01	9.648618674816048042e+02	0.000000000000000000e+00	9.684115015079552791e+01	9.223177257696605125e+01	9.526288787791807522e+01	9.301806983476356550e+01	9.586486865334659058e+01	9.638052334014254541e+01	9.644919628842558268e+01	9.529616094228865109e+01	9.230491997748961808e+01	9.581110509953504106e+01	8.614166666666666060e+03	3.866666666666666430e+01	5.662500000000000000e+01	1.290541666666666742e+03	0.000000000000000000e+00	1.290416666666666572e+02	1.252916666666666714e+02	1.321666666666666572e+02	1.287500000000000000e+02	1.280000000000000000e+02	1.336250000000000000e+02	1.260000000000000000e+02	1.287083333333333428e+02	1.272083333333333286e+02	1.317500000000000000e+02	8.961645043292064656e+03	5.350936034253141571e+01	7.737110907294827200e+01	1.616221465851728681e+03	0.000000000000000000e+00	1.612421831825377865e+02	1.583515607563672916e+02	1.690704454554152392e+02	1.644819301652364345e+02	1.601351313466533952e+02	1.708694766598574688e+02	1.555508037115744173e+02	1.621205057243780345e+02	1.621117466891770391e+02	1.676888949004649589e+02	9.309123419917463252e+03	6.835205401839616002e+01	9.811721814589654400e+01	1.941901265036790392e+03	0.000000000000000000e+00	1.934426996984088873e+02	1.914114548460678975e+02	2.059742242441637927e+02	2.002138603304728690e+02	1.922702626933068188e+02	2.081139533197149092e+02	1.851016074231488346e+02	1.955326781154226978e+02	1.970151600450207638e+02	2.036277898009299179e+02
1.800000000000000000e+02	7.908667777563035088e+03	1.076907493631620483e+01	1.635495294022423707e+01	6.426620486648407677e+02	0.000000000000000000e+00	6.423771752816720948e+01	5.927558308686910493e+01	5.857312161606911616e+01	5.787143315109436514e+01	6.392031797249855174e+01	5.956289696442705406e+01	6.687524577889769262e+01	6.258288071743741909e+01	5.792040608296490234e+01	6.072945979655608539e+01	8.257563055448184969e+03	2.453037080149143634e+01	3.636497647011211853e+01	9.707685243324203839e+02	0.000000000000000000e+00	9.713969209741694044e+01	9.274195821010121676e+01	9.576572747470123659e+01	9.376904990888050406e+01	9.625182565291595438e+01	9.701061514888019133e+01	9.689595622278217490e+01	9.614560702538537384e+01	9.285603637481578687e+01	9.663556323161137129e+01	8.606458333333333940e+03	3.829166666666666430e+01	5.637500000000000000e+01	1.298875000000000000e+03	0.000000000000000000e+00	1.300416666666666572e+02	1.262083333333333286e+02	1.329583333333333428e+02	1.296666666666666572e+02	1.285833333333333428e+02	1.344583333333333428e+02	1.269166666666666714e+02	1.297083333333333428e+02	1.277916666666666714e+02	1.325416666666666572e+02	8.955353611218482911e+03	5.205296253184189226e+01	7.638502352988788857e+01	1.626981475667579616e+03	0.000000000000000000e+00	1.629436412359163739e+02	1.596747084565654404e+02	1.701509391919654490e+02	1.655642834244528103e+02	1.609148410137507312e+02	1.719060515177864943e+02	1.569373771105511537e+02	1.632710596412813118e+02	1.627272969585175701e+02	1.684477701017219431e+02	9.304248889103631882e+03	6.581425839701712732e+01	9.639504705977576293e+01	1.955087951335159232e+03	0.000000000000000000e+00	1.958456158051661191e+02	1.931410835797975665e+02	2.073435450505975837e+02	2.014619001822389350e+02	1.932463486941681481e+02	2.093537697022396173e+02	1.869580875544356502e+02	1.968337859492292523e+02	1.976629272503684547e+02	2.043538735367772290e+02
1.810000000000000000e+02	7.901296608775808636e+03	1.224233674142649875e+01	1.631030457034596992e+01	6.463729368146209708e+02	0.000000000000000000e+00	6.442944009082351897e+01	5.895761582995760364e+01	5.945375973292935612e+01	5.821532634268490369e+01	6.432165650406582813e+01	5.962303116108934375e+01	6.711042847320426574e+01	6.283432417857603980e+01	5.845367633387934347e+01	6.189832398757603471e+01	8.250564971054571288e+03	2.470450170404658152e+01	3.682181895183965281e+01	9.760198017406438566e+02	0.000000000000000000e+00	9.758972004541175238e+01	9.283297458164545901e+01	9.656021319979799955e+01	9.421182983800912325e+01	9.684832825203291407e+01	9.754068224721135039e+01	9.734688090326879717e+01	9.656299542262135560e+01	9.349767150027300033e+01	9.749082866045469586e+01	8.599833333333333940e+03	3.716666666666666430e+01	5.733333333333333570e+01	1.305666666666666742e+03	0.000000000000000000e+00	1.307500000000000000e+02	1.267083333333333286e+02	1.336666666666666572e+02	1.302083333333333428e+02	1.293750000000000000e+02	1.354583333333333428e+02	1.275833333333333286e+02	1.302916666666666572e+02	1.285416666666666572e+02	1.330833333333333428e+02	8.949101695612096592e+03	4.962883162928675063e+01	7.784484771482701149e+01	1.635313531592689742e+03	0.000000000000000000e+00	1.639102799545882476e+02	1.605836920850211982e+02	1.707731201335353148e+02	1.662048368286575624e+02	1.619016717479671001e+02	1.733759844194553352e+02	1.578197857633978742e+02	1.640203379107119588e+02	1.635856618330603283e+02	1.686758380062119898e+02	9.298370057890859243e+03	6.209099659190682985e+01	9.835636209632070859e+01	1.964960396518712514e+03	0.000000000000000000e+00	1.970705599091764952e+02	1.944590508367090536e+02	2.078795736004039441e+02	2.022013403239817819e+02	1.944283434959341719e+02	2.112936355055773561e+02	1.880562381934623772e+02	1.977490091547572888e+02	1.986296569994539709e+02	2.042683426790906651e+02
1.820000000000000000e+02	7.891160290406769491e+03	9.839899773865198540e+00	1.673314695118740048e+01	6.511372543216582471e+02	0.000000000000000000e+00	6.479593230442029039e+01	5.910887123077247907e+01	6.005388352395335971e+01	5.880486633378104955e+01	6.506047410504176298e+01	6.053316677666715862e+01	6.755724391437544796e+01	6.303543103867855280e+01	5.869413750834263510e+01	6.236383712069107332e+01	8.242059311870052625e+03	2.358661655359926712e+01	3.638740680892703239e+01	9.824019604941624948e+02	0.000000000000000000e+00	9.816879948554347379e+01	9.345026894871958234e+01	9.731860842864335837e+01	9.483993316689051767e+01	9.757190371918756000e+01	9.847491672166691501e+01	9.809112195718772398e+01	9.693438218600594780e+01	9.388873542083798895e+01	9.809858522701220807e+01	8.592958333333333940e+03	3.733333333333333570e+01	5.604166666666666430e+01	1.313666666666666742e+03	0.000000000000000000e+00	1.315416666666666572e+02	1.277916666666666714e+02	1.345833333333333428e+02	1.308750000000000000e+02	1.300833333333333428e+02	1.364166666666666572e+02	1.286250000000000000e+02	1.308333333333333428e+02	1.290833333333333428e+02	1.338333333333333428e+02	8.943857354796615255e+03	5.108005011306740073e+01	7.569592652440630332e+01	1.644931372839170990e+03	0.000000000000000000e+00	1.649145338477898406e+02	1.621330643846137605e+02	1.718480582380233272e+02	1.669100668331094823e+02	1.625947629474791256e+02	1.743584166116663994e+02	1.591588780428122618e+02	1.647322844806607236e+02	1.642779312458287109e+02	1.695680814396544633e+02	9.294756376259898389e+03	6.482676689280147286e+01	9.535018638214592102e+01	1.976196079011675238e+03	0.000000000000000000e+00	1.982874010289130240e+02	1.964744621025608637e+02	2.091127831427133401e+02	2.029451336662189647e+02	1.951061925616249368e+02	2.123001665566661700e+02	1.896927560856245520e+02	1.986312356279881328e+02	1.994725291583240505e+02	2.053028295459756123e+02
1.830000000000000000e+02	7.882334299346140142e+03	8.563981272861944660e+00	1.795817430058541930e+01	6.554610566248875330e+02	0.000000000000000000e+00	6.528641010430504821e+01	5.953767204175829875e+01	6.030105038460602884e+01	5.883657520563509991e+01	6.575389556398958746e+01	6.102828393430124265e+01	6.810998770921571577e+01	6.409848654101335796e+01	5.877457188207270633e+01	6.270953897614366213e+01	8.234583816339736586e+03	2.211532396976430448e+01	3.706242048362604180e+01	9.883971949791103953e+02	0.000000000000000000e+00	9.889320505215252410e+01	9.387300268754582078e+01	9.767135852563635012e+01	9.525162093615088565e+01	9.839778111532811522e+01	9.913914196715062133e+01	9.884666052127452929e+01	9.800757660384000758e+01	9.409561927436968176e+01	9.870893615473849536e+01	8.586833333333333940e+03	3.566666666666666430e+01	5.616666666666666430e+01	1.321333333333333258e+03	0.000000000000000000e+00	1.325000000000000000e+02	1.282083333333333428e+02	1.350416666666666572e+02	1.316666666666666572e+02	1.310416666666666572e+02	1.372500000000000000e+02	1.295833333333333428e+02	1.319166666666666572e+02	1.294166666666666572e+02	1.347083333333333428e+02	8.939082850326931293e+03	4.921800936356902412e+01	7.527091284970728680e+01	1.654269471687556234e+03	0.000000000000000000e+00	1.661067949478474759e+02	1.625436639791208790e+02	1.724119748076969643e+02	1.680817123971824287e+02	1.636855522180051992e+02	1.753608580328493645e+02	1.603200061453921421e+02	1.658257567294933210e+02	1.647377140589636326e+02	1.707077305119281903e+02	9.291332367320526828e+03	6.276935206047138394e+01	9.437515903274791640e+01	1.987205610041778982e+03	0.000000000000000000e+00	1.997135898956949518e+02	1.968789946249083869e+02	2.097822829487272998e+02	2.044967581276982287e+02	1.963294377693437127e+02	2.134717160656987573e+02	1.910566789574509698e+02	1.997348467923199564e+02	2.000587614512606081e+02	2.067071276905230093e+02
1.840000000000000000e+02	7.873660825385385579e+03	9.141179826254660412e+00	1.873422052514244740e+01	6.609082044780835759e+02	0.000000000000000000e+00	6.597991878842367441e+01	6.000840165584921237e+01	6.090006657792565647e+01	5.880588761913786300e+01	6.586499233154727051e+01	6.155824638556978812e+01	6.870194177807849201e+01	6.485155854989898216e+01	6.013854297675393923e+01	6.351445797588220898e+01	8.226455412692692335e+03	2.254975657979399983e+01	3.730461026257122370e+01	9.949124355723752160e+02	0.000000000000000000e+00	9.959412606087850861e+01	9.456670082792460619e+01	9.845003328896282824e+01	9.554877714290225299e+01	9.882832949910695675e+01	9.969578985945156546e+01	9.960097088903924600e+01	9.875911260828281968e+01	9.513177148837696961e+01	9.944472898794110449e+01	8.579250000000000000e+03	3.595833333333333570e+01	5.587500000000000000e+01	1.328916666666666742e+03	0.000000000000000000e+00	1.332083333333333428e+02	1.291250000000000000e+02	1.360000000000000000e+02	1.322916666666666572e+02	1.317916666666666572e+02	1.378333333333333428e+02	1.305000000000000000e+02	1.326666666666666572e+02	1.301250000000000000e+02	1.353750000000000000e+02	8.932044587307307665e+03	4.936691008687267157e+01	7.444538973742876919e+01	1.662920897760958269e+03	0.000000000000000000e+00	1.668225406057881628e+02	1.636832991720754080e+02	1.735499667110371718e+02	1.690345561904310614e+02	1.647550038342263576e+02	1.759708768072151202e+02	1.613990291109607540e+02	1.665742207250505089e+02	1.651182285116230446e+02	1.713052710120588813e+02	9.284839174614615331e+03	6.277548684041201454e+01	9.301577947485755260e+01	1.996925128855250023e+03	0.000000000000000000e+00	2.004367478782430112e+02	1.982415983441507876e+02	2.110999334220743435e+02	2.057774457141954372e+02	1.977183410017860297e+02	2.141084202810968975e+02	1.922980582219215080e+02	2.004817747834343322e+02	2.001114570232460608e+02	2.072355420241177910e+02
1.850000000000000000e+02	7.864067678457214242e+03	7.136569791767204407e+00	1.809420872127262214e+01	6.655196012139366530e+02	0.000000000000000000e+00	6.637182559382412705e+01	6.060504752792316197e+01	6.181510925732929707e+01	5.920993410400166113e+01	6.644582926201444195e+01	6.150212725786208523e+01	6.920068612153554000e+01	6.495773664692612215e+01	6.034137300527601155e+01	6.454167877203278181e+01	8.217950505895274546e+03	2.183911822921693613e+01	3.613043769396963967e+01	1.001488967273634898e+03	0.000000000000000000e+00	1.001442461302453921e+02	9.521919043062825949e+01	9.944922129533131283e+01	9.608413371866750197e+01	9.949374796434054247e+01	1.000635636289310355e+02	1.004753430607677700e+02	9.914553499012973248e+01	9.575401983597133437e+01	1.003958393860163909e+02	8.571833333333333940e+03	3.654166666666666430e+01	5.416666666666666430e+01	1.337458333333333258e+03	0.000000000000000000e+00	1.339166666666666572e+02	1.298333333333333428e+02	1.370833333333333428e+02	1.329583333333333428e+02	1.325416666666666572e+02	1.386250000000000000e+02	1.317500000000000000e+02	1.333333333333333428e+02	1.311666666666666572e+02	1.362500000000000000e+02	8.925716160771393334e+03	5.124421510411639247e+01	7.220289563936368893e+01	1.673427699393031617e+03	0.000000000000000000e+00	1.676890872030879223e+02	1.644474762360384261e+02	1.747174453713353728e+02	1.698325329479991979e+02	1.655895853689927719e+02	1.771864363710689645e+02	1.630246569392322158e+02	1.675211316765369531e+02	1.665793134973619658e+02	1.721041606139835949e+02	9.279598988209452727e+03	6.594676354156612774e+01	9.023912461206070645e+01	2.009397065452729748e+03	0.000000000000000000e+00	2.014615077395091873e+02	1.990616191387435379e+02	2.123515574093373743e+02	2.067067325626650245e+02	1.986375040713188582e+02	2.157478727421379290e+02	1.942993138784644600e+02	2.017089300197405635e+02	2.019919603280573028e+02	2.079583212279672182e+02
1.860000000000000000e+02	7.856625597547369580e+03	8.331940258289609602e+00	1.405828302432482246e+01	6.725212203293509674e+02	0.000000000000000000e+00	6.712644873344777352e+01	6.134722361529033208e+01	6.207571120707351042e+01	5.999683849751295384e+01	6.752012348507973627e+01	6.263622917377279009e+01	6.982092321462714324e+01	6.573873043353827939e+01	6.070951442630416750e+01	6.523848046268879841e+01	8.211083632107018275e+03	2.204097012914480302e+01	3.338330817882908264e+01	1.009260610164675427e+03	0.000000000000000000e+00	1.009798910333905582e+02	9.596527847431184455e+01	1.000586889368700838e+02	9.679008591542314832e+01	1.003850617425398752e+02	1.011306145868863950e+02	1.011604616073135787e+02	1.000568652167691397e+02	9.635475721315208375e+01	1.012234068980110635e+02	8.565541666666666060e+03	3.575000000000000000e+01	5.270833333333333570e+01	1.346000000000000000e+03	0.000000000000000000e+00	1.348333333333333428e+02	1.305833333333333428e+02	1.380416666666666572e+02	1.335833333333333428e+02	1.332500000000000000e+02	1.396250000000000000e+02	1.325000000000000000e+02	1.343750000000000000e+02	1.320000000000000000e+02	1.372083333333333428e+02	8.919999701226313846e+03	4.945902987085519698e+01	7.203335848783758877e+01	1.682739389835324573e+03	0.000000000000000000e+00	1.686867756332761132e+02	1.652013881923548411e+02	1.760246443964632306e+02	1.703765807512435231e+02	1.661149382574601248e+02	1.781193854131136050e+02	1.638395383926864213e+02	1.686931347832308461e+02	1.676452427868479162e+02	1.731932597686556221e+02	9.274457735785963450e+03	6.316805974171039395e+01	9.135838364234184894e+01	2.019478779670649146e+03	0.000000000000000000e+00	2.025402179332189121e+02	1.998194430513763677e+02	2.140076221262598040e+02	2.071698281691537318e+02	1.989798765149202495e+02	2.166137708262272099e+02	1.951790767853728426e+02	2.030112695664617206e+02	2.032904855736958325e+02	2.091781862039778730e+02
1.870000000000000000e+02	7.844873490163296992e+03	1.042849733264928602e+01	1.258092293703869302e+01	6.769286388459561294e+02	0.000000000000000000e+00	6.778233971539825120e+01	6.197240727779102087e+01	6.203683131628743297e+01	6.053648794077047057e+01	6.803349206870588262e+01	6.249730004665438798e+01	7.013316587365801524e+01	6.611279888132902727e+01	6.132181982283240984e+01	6.566845583385982366e+01	8.201332578414981981e+03	2.333924866632464301e+01	3.274879480185268221e+01	1.014985152756311436e+03	0.000000000000000000e+00	1.016620031910324542e+02	9.663203697222883193e+01	1.004559156581437094e+02	9.741407730371855678e+01	1.009542460343529342e+02	1.015611500233272011e+02	1.016499162701623362e+02	1.005147327739978493e+02	9.691090991141621203e+01	1.018133945835965903e+02	8.557791666666666060e+03	3.625000000000000000e+01	5.291666666666666430e+01	1.353041666666666742e+03	0.000000000000000000e+00	1.355416666666666572e+02	1.312916666666666572e+02	1.388750000000000000e+02	1.342916666666666572e+02	1.338750000000000000e+02	1.406250000000000000e+02	1.331666666666666572e+02	1.349166666666666572e+02	1.325000000000000000e+02	1.379583333333333428e+02	8.914250754918350140e+03	4.916075133367535699e+01	7.308453853148064638e+01	1.691098180577022049e+03	0.000000000000000000e+00	1.694213301423008602e+02	1.659512963611044825e+02	1.772940843418562906e+02	1.711692560296147576e+02	1.667957539656470658e+02	1.796888499766727989e+02	1.646834170631709924e+02	1.693186005593354651e+02	1.680890900885837880e+02	1.741032720830700953e+02	9.270709843170034219e+03	6.207150266735071398e+01	9.325241039629463558e+01	2.029154694487377355e+03	0.000000000000000000e+00	2.033009936179350632e+02	2.006109260555422793e+02	2.157131686837125812e+02	2.080468453925628296e+02	1.997165079312941316e+02	2.187526999533455978e+02	1.962001674596752991e+02	2.037205344520043013e+02	2.036781801771675759e+02	2.102482108328068762e+02
1.880000000000000000e+02	7.836498052383052709e+03	1.119145389563170667e+01	1.352360352861623483e+01	6.813490643383611314e+02	0.000000000000000000e+00	6.794311310980853591e+01	6.193576752614357872e+01	6.287410601643517793e+01	6.132333448001024578e+01	6.854419077827181184e+01	6.228500204784907623e+01	7.073690337388151761e+01	6.655316057521804396e+01	6.212627003870026954e+01	6.647012015082924563e+01	8.193728192858192415e+03	2.351239361448251941e+01	3.330346843097478882e+01	1.020737032169180566e+03	0.000000000000000000e+00	1.021382232215709394e+02	9.694705042973845366e+01	1.012287196748842604e+02	9.826583390667178719e+01	1.017304287224692416e+02	1.016216676905912095e+02	1.023892850202740874e+02	1.010265802876090220e+02	9.766730168601679907e+01	1.024433934087479514e+02	8.550958333333333940e+03	3.583333333333333570e+01	5.308333333333333570e+01	1.360125000000000000e+03	0.000000000000000000e+00	1.363333333333333428e+02	1.319583333333333428e+02	1.395833333333333428e+02	1.352083333333333428e+02	1.349166666666666572e+02	1.409583333333333428e+02	1.340416666666666572e+02	1.355000000000000000e+02	1.332083333333333428e+02	1.384166666666666572e+02	8.908188473808475464e+03	4.815427305218415199e+01	7.286319823569188259e+01	1.699512967830819434e+03	0.000000000000000000e+00	1.705284434450957463e+02	1.669696162369282320e+02	1.779379469917824395e+02	1.721508327599948984e+02	1.681029046108640728e+02	1.802949989760754761e+02	1.656940483130592270e+02	1.699734197123909780e+02	1.687493649806498865e+02	1.743899399245853488e+02	9.265418614283615170e+03	6.047521277103496118e+01	9.264306313805043658e+01	2.038900935661638869e+03	0.000000000000000000e+00	2.047235535568581497e+02	2.019808991405230927e+02	2.162925606502315077e+02	2.090933321866564256e+02	2.012891425550615168e+02	2.196316646188176094e+02	1.973464299594517968e+02	2.044468394247819560e+02	2.042903966279664019e+02	2.103632131825040688e+02
1.890000000000000000e+02	7.828146485644014319e+03	1.078662629136706030e+01	1.368230614799767153e+01	6.869098564894711672e+02	0.000000000000000000e+00	6.853747994976383495e+01	6.225262734330088676e+01	6.399259396121023258e+01	6.178455061395150949e+01	6.907974597438722242e+01	6.303905701436131892e+01	7.116166251120465347e+01	6.684214799622158409e+01	6.286885991368883708e+01	6.708435399375656516e+01	8.186281576155340190e+03	2.310164647901686408e+01	3.288281974066550362e+01	1.027496594911402099e+03	0.000000000000000000e+00	1.029562399748819246e+02	9.743881367165045049e+01	1.022046303139384520e+02	9.880894197364241904e+01	1.023523729871936041e+02	1.022903618405139810e+02	1.030808312556023338e+02	1.015044073314441277e+02	9.849692995684441144e+01	1.032296769968782826e+02	8.544416666666666060e+03	3.541666666666666430e+01	5.208333333333333570e+01	1.368083333333333258e+03	0.000000000000000000e+00	1.373750000000000000e+02	1.326250000000000000e+02	1.404166666666666572e+02	1.358333333333333428e+02	1.356250000000000000e+02	1.415416666666666572e+02	1.350000000000000000e+02	1.361666666666666572e+02	1.341250000000000000e+02	1.393750000000000000e+02	8.902551757177992840e+03	4.773168685431646452e+01	7.128384692600116068e+01	1.708670071755264416e+03	0.000000000000000000e+00	1.717937600251180754e+02	1.678111863283495495e+02	1.786287030193948624e+02	1.728577246930242666e+02	1.688976270128063959e+02	1.807929714928193334e+02	1.669191687443976662e+02	1.708289260018891866e+02	1.697530700431555886e+02	1.755203230031217174e+02	9.260686847689317801e+03	6.004670704196627185e+01	9.048436051866900698e+01	2.049256810177195348e+03	0.000000000000000000e+00	2.062125200502361508e+02	2.029973726566990990e+02	2.168407393721230960e+02	2.098821160527151619e+02	2.021702540256127918e+02	2.200442763189719813e+02	1.988383374887953323e+02	2.054911853371117445e+02	2.053811400863111771e+02	2.116656460062434348e+02
1.900000000000000000e+02	7.817867576028506846e+03	1.260317782500834483e+01	1.452556426931376166e+01	6.912127820532521127e+02	0.000000000000000000e+00	6.874880096957558351e+01	6.272141994595423853e+01	6.445236338282600741e+01	6.232003864474809518e+01	6.964113056082754838e+01	6.351294733736438047e+01	7.158030310185344547e+01	6.722432642193876973e+01	6.304287230947697651e+01	6.773125482350192783e+01	8.177475454680920848e+03	2.390575557917084026e+01	3.326278213465688083e+01	1.033460557693292685e+03	0.000000000000000000e+00	1.034994004847877989e+02	9.800654330631044786e+01	1.027678483580796751e+02	9.941001932237404048e+01	1.030288986137471028e+02	1.027981403353488616e+02	1.036651515509267227e+02	1.021746632109693849e+02	9.904226948807180975e+01	1.039489607450842925e+02	8.537083333333333940e+03	3.520833333333333570e+01	5.200000000000000000e+01	1.375708333333333258e+03	0.000000000000000000e+00	1.382500000000000000e+02	1.332916666666666572e+02	1.410833333333333428e+02	1.365000000000000000e+02	1.364166666666666572e+02	1.420833333333333428e+02	1.357500000000000000e+02	1.371250000000000000e+02	1.350416666666666572e+02	1.401666666666666572e+02	8.896691211985747941e+03	4.651091108749582759e+01	7.073721786534312628e+01	1.717956108973373830e+03	0.000000000000000000e+00	1.730005995152122011e+02	1.685767900270228665e+02	1.793988183085870105e+02	1.735899806776259595e+02	1.698044347195861974e+02	1.813685263313178098e+02	1.678348484490732631e+02	1.720753367890306151e+02	1.710410638452615046e+02	1.763843725882490219e+02	9.256299090638160123e+03	5.781348884165832658e+01	8.947443573068623834e+01	2.060203884613414630e+03	0.000000000000000000e+00	2.077511990304244023e+02	2.038619133873790759e+02	2.177143032838406782e+02	2.106799613552519190e+02	2.031922027725057660e+02	2.206537193293023051e+02	1.999196968981465545e+02	2.070256735780612303e+02	2.070404610238563237e+02	2.126020785098313866e+02
1.910000000000000000e+02	7.809213006335726277e+03	1.266421581877426306e+01	1.582322512408624249e+01	6.946721379796284737e+02	0.000000000000000000e+00	6.889129383712699450e+01	6.309706072369769458e+01	6.480042483954520094e+01	6.244166852844803373e+01	7.001560415695664119e+01	6.355156914302931170e+01	7.200934533852701236e+01	6.808040701499903946e+01	6.293826773658716434e+01	6.826126116509632880e+01	8.169585669834529654e+03	2.399877457605379760e+01	3.420327922870978909e+01	1.038398568989814294e+03	0.000000000000000000e+00	1.038623135852301687e+02	9.863186369518217589e+01	1.032543790864392719e+02	9.974166759755735256e+01	1.035286354118116492e+02	1.031716179048479773e+02	1.041921726692634991e+02	1.029360368408328554e+02	9.926080053496025357e+01	1.045264639158814930e+02	8.529958333333333940e+03	3.533333333333333570e+01	5.258333333333333570e+01	1.382125000000000000e+03	0.000000000000000000e+00	1.388333333333333428e+02	1.341666666666666572e+02	1.417083333333333428e+02	1.370416666666666572e+02	1.370416666666666572e+02	1.427916666666666572e+02	1.363750000000000000e+02	1.377916666666666572e+02	1.355833333333333428e+02	1.407916666666666572e+02	8.890330996832137316e+03	4.666789209061287380e+01	7.096338743795688231e+01	1.725851431010185706e+03	0.000000000000000000e+00	1.738043530814365170e+02	1.697014696381511385e+02	1.801622875802274280e+02	1.743416657357759618e+02	1.705546979215216652e+02	1.824117154284853370e+02	1.685578273307365009e+02	1.726472964925004590e+02	1.719058661317064320e+02	1.770568694174518214e+02	9.250703660330942512e+03	5.800245084789240479e+01	8.934344154258042181e+01	2.069577862020371413e+03	0.000000000000000000e+00	2.087753728295396911e+02	2.052362726096356198e+02	2.186162418271214847e+02	2.116416648048852949e+02	2.040677291763766732e+02	2.220317641903039885e+02	2.007406546614730019e+02	2.075029263183342891e+02	2.082283989300795213e+02	2.133220721682369856e+02
1.920000000000000000e+02	7.799267650561577284e+03	1.078999293495703071e+01	1.663142816629355991e+01	7.010878525886017769e+02	0.000000000000000000e+00	6.932490922730615068e+01	6.384079768279650580e+01	6.625787683826239061e+01	6.342133796441645188e+01	7.080231797261252780e+01	6.411863784829247948e+01	7.214700925802807774e+01	6.837995225901902074e+01	6.327019473237928082e+01	6.916685823780098019e+01	8.161154658614122127e+03	2.297832980081184928e+01	3.398238074981344425e+01	1.045773092960967460e+03	0.000000000000000000e+00	1.045166212803197539e+02	9.948289884139825290e+01	1.044414384191312024e+02	1.005856689822082330e+02	1.042136589863062568e+02	1.038926522574795683e+02	1.047193379623473675e+02	1.035233094628428319e+02	9.980176403285631181e+01	1.054167624522338258e+02	8.523041666666666060e+03	3.516666666666666430e+01	5.133333333333333570e+01	1.390458333333333258e+03	0.000000000000000000e+00	1.397083333333333428e+02	1.351250000000000000e+02	1.426250000000000000e+02	1.377500000000000000e+02	1.376250000000000000e+02	1.436666666666666572e+02	1.372916666666666572e+02	1.386666666666666572e+02	1.363333333333333428e+02	1.416666666666666572e+02	8.884928674719210903e+03	4.735500353252147931e+01	6.868428591685322715e+01	1.735143573705699055e+03	0.000000000000000000e+00	1.749000453863469318e+02	1.707671011586017471e+02	1.808085615808687976e+02	1.749143310177917670e+02	1.710363410136937432e+02	1.834406810758537461e+02	1.698639953709859469e+02	1.738100238704904825e+02	1.728649026338103738e+02	1.779165708810994886e+02	9.246815682771753927e+03	5.954334039837630144e+01	8.603523850037311149e+01	2.079828814078064624e+03	0.000000000000000000e+00	2.100917574393605491e+02	2.064092023172034942e+02	2.189921231617375952e+02	2.120786620355835339e+02	2.044476820273874864e+02	2.232146954850408349e+02	2.024363240753052366e+02	2.089533810743142794e+02	2.093964719342874048e+02	2.141664750955323484e+02
1.930000000000000000e+02	7.789920147663458010e+03	1.041337364855833059e+01	1.580210950587236596e+01	7.059790892321548199e+02	0.000000000000000000e+00	6.985955819731712779e+01	6.441002991373979114e+01	6.664732709050821313e+01	6.396215948619261837e+01	7.156977939561909352e+01	6.436831665936594504e+01	7.205906533369081046e+01	6.926149008930916295e+01	6.399342632532635378e+01	6.954856387225494530e+01	8.153001740498396430e+03	2.254002015761249567e+01	3.342188808626951868e+01	1.052093711282744152e+03	0.000000000000000000e+00	1.051381124319918854e+02	1.001841816235365741e+02	1.050736635452541066e+02	1.011685797430963021e+02	1.049723896978095468e+02	1.043091583296829725e+02	1.048836993335120837e+02	1.044640783779879030e+02	1.007050464959964984e+02	1.060451152694608083e+02	8.516083333333333940e+03	3.466666666666666430e+01	5.104166666666666430e+01	1.398208333333333258e+03	0.000000000000000000e+00	1.404166666666666572e+02	1.359583333333333428e+02	1.435000000000000000e+02	1.383750000000000000e+02	1.383750000000000000e+02	1.442500000000000000e+02	1.377083333333333428e+02	1.396666666666666572e+02	1.374166666666666572e+02	1.425416666666666572e+02	8.879164926168272359e+03	4.679331317572083293e+01	6.866144524706380992e+01	1.744322955383922363e+03	0.000000000000000000e+00	1.756952209013414290e+02	1.717324850431301115e+02	1.819263364547458934e+02	1.755814202569036979e+02	1.717776103021904532e+02	1.841908416703170133e+02	1.705329673331546019e+02	1.748692549553454114e+02	1.741282868373368160e+02	1.790382180638725060e+02	9.242246519003208959e+03	5.891995968477499446e+01	8.628122382746096264e+01	2.090437577434511695e+03	0.000000000000000000e+00	2.109737751360161724e+02	2.075066367529269087e+02	2.203526729094917869e+02	2.127878405138073958e+02	2.051802206043809065e+02	2.241316833406340550e+02	2.033576013329758894e+02	2.100718432440241372e+02	2.108399070080069464e+02	2.155347694610783833e+02
1.940000000000000000e+02	7.782163934118107136e+03	1.128819470649894896e+01	1.556846946543210919e+01	7.108457035084211384e+02	0.000000000000000000e+00	7.031866072836125170e+01	6.637136994967148951e+01	6.649094109996285340e+01	6.425750316893943648e+01	7.145244702034243289e+01	6.539184296905442295e+01	7.204167969564437612e+01	6.985461182476350928e+01	6.402048464685925921e+01	6.976749355648135520e+01	8.145581967059053568e+03	2.278993068658280663e+01	3.332590139938272245e+01	1.058235351754210569e+03	0.000000000000000000e+00	1.057009970308473044e+02	1.016440183081690805e+02	1.053496372166480910e+02	1.015662515844697111e+02	1.053720568435045379e+02	1.051750881511938758e+02	1.053541731811555167e+02	1.051981392457150832e+02	1.010519089900963081e+02	1.063837467782406776e+02	8.509000000000000000e+03	3.429166666666666430e+01	5.108333333333333570e+01	1.405625000000000000e+03	0.000000000000000000e+00	1.410833333333333428e+02	1.369166666666666572e+02	1.442083333333333428e+02	1.388750000000000000e+02	1.392916666666666572e+02	1.449583333333333428e+02	1.386666666666666572e+02	1.405416666666666572e+02	1.380833333333333428e+02	1.430000000000000000e+02	8.872418032940946432e+03	4.579340264675052197e+01	6.884076526728395606e+01	1.753014648245789431e+03	0.000000000000000000e+00	1.764656696358193813e+02	1.721893150251642339e+02	1.830670294500185946e+02	1.761837484155302889e+02	1.732112764898287764e+02	1.847415785154728098e+02	1.719791601521777977e+02	1.758851940876182312e+02	1.751147576765703775e+02	1.796162532217593366e+02	9.235836065881892864e+03	5.729513862683437964e+01	8.659819720123456932e+01	2.100404296491578862e+03	0.000000000000000000e+00	2.118480059383054481e+02	2.074619633836618391e+02	2.219257255667038180e+02	2.134924968310605777e+02	2.071308863129908673e+02	2.245248236976122485e+02	2.052916536376889383e+02	2.112287215085698051e+02	2.121461820198074406e+02	2.162325064435186448e+02
1.950000000000000000e+02	7.772910917099006838e+03	9.765233542294499358e+00	1.524089095558901619e+01	7.158750112107624091e+02	0.000000000000000000e+00	7.036578445039749852e+01	6.704512461714260496e+01	6.794647457840594029e+01	6.448666785164120085e+01	7.228971437262890731e+01	6.554496417426882715e+01	7.206806591954062924e+01	7.056754188242652504e+01	6.428327545001879173e+01	7.052828944771120234e+01	8.137372125216170389e+03	2.152845010448058360e+01	3.368294547779450454e+01	1.064312505605381148e+03	0.000000000000000000e+00	1.061620588918654278e+02	1.023142289752379668e+02	1.064524039558696415e+02	1.019933339258205933e+02	1.060823571863144537e+02	1.056891487538010779e+02	1.056173662931036432e+02	1.060546042745465911e+02	1.014749710583427316e+02	1.070974780571889369e+02	8.501833333333333940e+03	3.329166666666666430e+01	5.212500000000000000e+01	1.412750000000000000e+03	0.000000000000000000e+00	1.419583333333333428e+02	1.375833333333333428e+02	1.449583333333333428e+02	1.395000000000000000e+02	1.398750000000000000e+02	1.458333333333333428e+02	1.391666666666666572e+02	1.415416666666666572e+02	1.386666666666666572e+02	1.436666666666666572e+02	8.866294541450497491e+03	4.505488322885274499e+01	7.056705452220549546e+01	1.761187494394618852e+03	0.000000000000000000e+00	1.777546077748012578e+02	1.728524376914287188e+02	1.834642627107970441e+02	1.770066660741794067e+02	1.736676428136855463e+02	1.859775179128656077e+02	1.727159670402296570e+02	1.770287290587867233e+02	1.758583622749905828e+02	1.802358552761443775e+02	9.230755749567661042e+03	5.681809979103883279e+01	8.900910904441099092e+01	2.109624988789237705e+03	0.000000000000000000e+00	2.135508822162692013e+02	2.081215420495240664e+02	2.219701920882607453e+02	2.145133321483588134e+02	2.074602856273710927e+02	2.261217024923978443e+02	2.062652674137926851e+02	2.125157914509067894e+02	2.130500578833145369e+02	2.168050438856221263e+02
1.960000000000000000e+02	7.762951626856746770e+03	9.925061473033487403e+00	1.721668291098501413e+01	7.195551114910530259e+02	0.000000000000000000e+00	7.083430008384489440e+01	6.727968454623825778e+01	6.833849981368668125e+01	6.457269259843361908e+01	7.341176184759623879e+01	6.589287748727089422e+01	7.234262884320699527e+01	7.053014174028960781e+01	6.411364980394429836e+01	7.148361487186981833e+01	8.128996646761706870e+03	2.150419740318341155e+01	3.431667478882583566e+01	1.070006722412193085e+03	0.000000000000000000e+00	1.067504833752557829e+02	1.028898422731191289e+02	1.070650832401766763e+02	1.022238462992168024e+02	1.070392142571314480e+02	1.063839387436354400e+02	1.061921477549368262e+02	1.065359042034781396e+02	1.017443249019721492e+02	1.078043074359349021e+02	8.495041666666666060e+03	3.308333333333333570e+01	5.141666666666666430e+01	1.420458333333333258e+03	0.000000000000000000e+00	1.426666666666666572e+02	1.385000000000000000e+02	1.457916666666666572e+02	1.398750000000000000e+02	1.406666666666666572e+02	1.468750000000000000e+02	1.400416666666666572e+02	1.425416666666666572e+02	1.393750000000000000e+02	1.441250000000000000e+02	8.861086686571625251e+03	4.466246926348325985e+01	6.851665854450749293e+01	1.770909944254473430e+03	0.000000000000000000e+00	1.785828499580775315e+02	1.741101577268808569e+02	1.845182500931566381e+02	1.775261537007831976e+02	1.742941190762018664e+02	1.873660612563645600e+02	1.738911855783964882e+02	1.785474291298551748e+02	1.770056750980278366e+02	1.804456925640650979e+02	9.227131706476584441e+03	5.624160519363318400e+01	8.561665042234831446e+01	2.121361555175613375e+03	0.000000000000000000e+00	2.144990332494884342e+02	2.097203154537617422e+02	2.232448335196466473e+02	2.151773074015663951e+02	2.079215714857370756e+02	2.278571225127291200e+02	2.077407044901263191e+02	2.145531915930437208e+02	2.146363501960557016e+02	2.167663851281301959e+02
1.970000000000000000e+02	7.751427086944959228e+03	1.099896411211190639e+01	1.630362947133845353e+01	7.230074359366973340e+02	0.000000000000000000e+00	7.135660157727757280e+01	6.733580922138760627e+01	6.816840927176704668e+01	6.541008375946283593e+01	7.364614432717387160e+01	6.585939774889261855e+01	7.295732052039555526e+01	7.120375207476186574e+01	6.478504658846584618e+01	7.135558646407285721e+01	8.119463543472479614e+03	2.231198205605595319e+01	3.400598140233589106e+01	1.075087051301682095e+03	0.000000000000000000e+00	1.074074674553054649e+02	1.032720712773604816e+02	1.072717046358835233e+02	1.030592085463980823e+02	1.074897388302536001e+02	1.067005322077796450e+02	1.068119935935310991e+02	1.072060427040476043e+02	1.022883566275662588e+02	1.081152932320364357e+02	8.487500000000000000e+03	3.362500000000000000e+01	5.170833333333333570e+01	1.427166666666666742e+03	0.000000000000000000e+00	1.434583333333333428e+02	1.392083333333333428e+02	1.463750000000000000e+02	1.407083333333333428e+02	1.413333333333333428e+02	1.475416666666666572e+02	1.406666666666666572e+02	1.432083333333333428e+02	1.397916666666666572e+02	1.448750000000000000e+02	8.855536456527519476e+03	4.493801794394404681e+01	6.941068526433078034e+01	1.779246282031651390e+03	0.000000000000000000e+00	1.795091992113612207e+02	1.751445953893062040e+02	1.854782953641164909e+02	1.783574581202686034e+02	1.751769278364130855e+02	1.883828011255536694e+02	1.745213397398022153e+02	1.792106239626190813e+02	1.772949767057670556e+02	1.816347067679635643e+02	9.223572913055040772e+03	5.625103588788809361e+01	8.711303719532821788e+01	2.131325897396636265e+03	0.000000000000000000e+00	2.155600650893891270e+02	2.110808574452790936e+02	2.245815907282329533e+02	2.160065829072038355e+02	2.090205223394927998e+02	2.292239355844407100e+02	2.083760128129377449e+02	2.152129145919048199e+02	2.147982867448674824e+02	2.183944135359271286e+02
1.980000000000000000e+02	7.742895516144651992e+03	8.455288113976187958e+00	1.609284441434660096e+01	7.271819184035800845e+02	0.000000000000000000e+00	7.172506197396869254e+01	6.771879898593284963e+01	6.840695681393444261e+01	6.562802536294491063e+01	7.453735068451807422e+01	6.616071601129218038e+01	7.324313221367391691e+01	7.211501805305044854e+01	6.482595906299317789e+01	7.171923789309656172e+01	8.112010258072325996e+03	2.099847739032142613e+01	3.379642220717330048e+01	1.080507625868456671e+03	0.000000000000000000e+00	1.078625309869843534e+02	1.037135661596331033e+02	1.077451450736338927e+02	1.035015126814724624e+02	1.082270086755923728e+02	1.072261913389794188e+02	1.073715661068369513e+02	1.081200090265252243e+02	1.024963128648299175e+02	1.086929522798816095e+02	8.481125000000000000e+03	3.354166666666666430e+01	5.150000000000000000e+01	1.433833333333333258e+03	0.000000000000000000e+00	1.440000000000000000e+02	1.397083333333333428e+02	1.470833333333333428e+02	1.413750000000000000e+02	1.419166666666666572e+02	1.482916666666666572e+02	1.415000000000000000e+02	1.441250000000000000e+02	1.401666666666666572e+02	1.456666666666666572e+02	8.850239741927673094e+03	4.608485594301190247e+01	6.920357779282670663e+01	1.787159040798209844e+03	0.000000000000000000e+00	1.801374690130156466e+02	1.757031005070335823e+02	1.864215215930327929e+02	1.792484873185275376e+02	1.756063246577409416e+02	1.893571419943538956e+02	1.756284338931630487e+02	1.801299909734747757e+02	1.778370204685033968e+02	1.826403810534517049e+02	9.219354483855348008e+03	5.862804521935714064e+01	8.690715558565339904e+01	2.140484748263086658e+03	0.000000000000000000e+00	2.162749380260312932e+02	2.116978676807338502e+02	2.257597098527322430e+02	2.171219746370550752e+02	2.092959826488152544e+02	2.304226173220411340e+02	2.097568677863260973e+02	2.161349819469495515e+02	2.155073742703401365e+02	2.196140954402367527e+02
1.990000000000000000e+02	7.734880482723288878e+03	7.034628909496852600e+00	1.473001001325308579e+01	7.319808267378398341e+02	0.000000000000000000e+00	7.197026634713354554e+01	6.845390623539297792e+01	6.902779742260186424e+01	6.597702166906800869e+01	7.470670514778164772e+01	6.609800672533059185e+01	7.384227700805190864e+01	7.261974094224206056e+01	6.564477874299542748e+01	7.227841878618505689e+01	8.105044408028311409e+03	1.930898112141509415e+01	3.338583833995987504e+01	1.086573746702253175e+03	0.000000000000000000e+00	1.083392998402334513e+02	1.044352864510298105e+02	1.083055653779676106e+02	1.039676775012006829e+02	1.085616859072241596e+02	1.076531700293319602e+02	1.080044718373592900e+02	1.088515371377877017e+02	1.034057227048310494e+02	1.093683760597591998e+02	8.475208333333333940e+03	3.158333333333333215e+01	5.204166666666666430e+01	1.441166666666666742e+03	0.000000000000000000e+00	1.447083333333333428e+02	1.404166666666666572e+02	1.475833333333333428e+02	1.419583333333333428e+02	1.424166666666666572e+02	1.492083333333333428e+02	1.421666666666666572e+02	1.450833333333333428e+02	1.411666666666666572e+02	1.464583333333333428e+02	8.845372258638355561e+03	4.385768554525157015e+01	7.069749499337345355e+01	1.795759586631080310e+03	0.000000000000000000e+00	1.810773668264332343e+02	1.763980468823035039e+02	1.868611012886990750e+02	1.799489891654660028e+02	1.762716474261091548e+02	1.907634966373347254e+02	1.763288614959740244e+02	1.813151295288789697e+02	1.789276106285022649e+02	1.835482906069074716e+02	9.215536183943379001e+03	5.613203775716981170e+01	8.935332332008024991e+01	2.150352506595493651e+03	0.000000000000000000e+00	2.174464003195331543e+02	2.123794270979403223e+02	2.261388692440648356e+02	2.179396449975986911e+02	2.101266281855516809e+02	2.323186599413360796e+02	2.104910563252814200e+02	2.175469257244246251e+02	2.166885545903379011e+02	2.206382478804816287e+02
2.000000000000000000e+02	7.725479314153620180e+03	6.979947709610225814e+00	1.661181213456119821e+01	7.369654454926054541e+02	0.000000000000000000e+00	7.210835651565409421e+01	6.865962661374868503e+01	6.939101965499675373e+01	6.661304402081705689e+01	7.537464080555105284e+01	6.653933562395307888e+01	7.489751695224455830e+01	7.319048011038472623e+01	6.601918831317756542e+01	7.295722332106123531e+01	8.097010490410142665e+03	1.934414052147177898e+01	3.422257273394726695e+01	1.092441056079636155e+03	0.000000000000000000e+00	1.088041782578270471e+02	1.048506466402076711e+02	1.088621764941650554e+02	1.046606886770751998e+02	1.092081537361088550e+02	1.080613344786432037e+02	1.089904251427889506e+02	1.093452400551923631e+02	1.039470941565887756e+02	1.101036116605306177e+02	8.468541666666666060e+03	3.170833333333333215e+01	5.183333333333333570e+01	1.447916666666666742e+03	0.000000000000000000e+00	1.455000000000000000e+02	1.410416666666666572e+02	1.483333333333333428e+02	1.427083333333333428e+02	1.430416666666666572e+02	1.495833333333333428e+02	1.430833333333333428e+02	1.455000000000000000e+02	1.418750000000000000e+02	1.472500000000000000e+02	8.840072842923189455e+03	4.407252614519488532e+01	6.944409393271939734e+01	1.803392277253697330e+03	0.000000000000000000e+00	1.821958217421729387e+02	1.772326866931256291e+02	1.878044901725016302e+02	1.807559779895914858e+02	1.768751795972244736e+02	1.911053321880234819e+02	1.771762415238777351e+02	1.816547599448076369e+02	1.798029058434112244e+02	1.843963883394693823e+02	9.211604019179711031e+03	5.643671895705644204e+01	8.705485453210548030e+01	2.158867887840728145e+03	0.000000000000000000e+00	2.188916434843459058e+02	2.134237067195846294e+02	2.272756470116699461e+02	2.188036226458496287e+02	2.107086925277822615e+02	2.326273310427135925e+02	2.112691497144221273e+02	2.178095198896152738e+02	2.177308116868224488e+02	2.215427766789387647e+02
2.010000000000000000e+02	7.714559972646611641e+03	5.953431818830956956e+00	1.561573372522678227e+01	7.414569809314232316e+02	0.000000000000000000e+00	7.270781368286495194e+01	6.954541652409650965e+01	6.988420137538575716e+01	6.720452175915009718e+01	7.544724942429431280e+01	6.687893307576148061e+01	7.542599414681019709e+01	7.340270359069447181e+01	6.609438485451093470e+01	7.335858024386594423e+01	8.087863319656638851e+03	1.941421590941547848e+01	3.318286686261339469e+01	1.098332657132378245e+03	0.000000000000000000e+00	1.094580735080991474e+02	1.057727082620482548e+02	1.095046006876928857e+02	1.053522608795750557e+02	1.095569580454804850e+02	1.084811332045474046e+02	1.096713304067384342e+02	1.098055184620139073e+02	1.044221924272554674e+02	1.105542901219329792e+02	8.461166666666666060e+03	3.287500000000000000e+01	5.075000000000000000e+01	1.455208333333333258e+03	0.000000000000000000e+00	1.462083333333333428e+02	1.420000000000000000e+02	1.491250000000000000e+02	1.435000000000000000e+02	1.436666666666666572e+02	1.500833333333333428e+02	1.439166666666666572e+02	1.462083333333333428e+02	1.427500000000000000e+02	1.477500000000000000e+02	8.834470013676693270e+03	4.633578409058452507e+01	6.831713313738660531e+01	1.812084009534288271e+03	0.000000000000000000e+00	1.829585931585675382e+02	1.782272917379517594e+02	1.887453993123071143e+02	1.816477391204249443e+02	1.777763752878528294e+02	1.916855334621192810e+02	1.781620029265948801e+02	1.826111482046527783e+02	1.810778075727445184e+02	1.849457098780670208e+02	9.207773360686720480e+03	5.979656818116904304e+01	8.588426627477321063e+01	2.168959685735243511e+03	0.000000000000000000e+00	2.197088529838017337e+02	2.144545834759034904e+02	2.283657986246142286e+02	2.197954782408498886e+02	2.118860839090390016e+02	2.332877335909051908e+02	2.124073391865231315e+02	2.190139630759722138e+02	2.194056151454890653e+02	2.221414197561340416e+02
2.020000000000000000e+02	7.706018057474092529e+03	6.236465086740050623e+00	1.451796437490113334e+01	7.461730066427843440e+02	0.000000000000000000e+00	7.315782596194321741e+01	6.984435236727425433e+01	7.080972135837943426e+01	6.772744428980240627e+01	7.553767204175831296e+01	6.787307758827215309e+01	7.581581031394415504e+01	7.415827446067395101e+01	6.586686188146927634e+01	7.423098676623976644e+01	8.080300695403712780e+03	1.945156587670335568e+01	3.202981552078389882e+01	1.104690669988058744e+03	0.000000000000000000e+00	1.100789129809716087e+02	1.062763428503037915e+02	1.104465273458563956e+02	1.059678888115678745e+02	1.098730026875458350e+02	1.094157054608027408e+02	1.101995718236387489e+02	1.107249705636702970e+02	1.046417642740679668e+02	1.114904933831198832e+02	8.454583333333333940e+03	3.266666666666666430e+01	4.954166666666666430e+01	1.463208333333333258e+03	0.000000000000000000e+00	1.470000000000000000e+02	1.427083333333333428e+02	1.500833333333333428e+02	1.442083333333333428e+02	1.442083333333333428e+02	1.509583333333333428e+02	1.445833333333333428e+02	1.472916666666666572e+02	1.434166666666666572e+02	1.487500000000000000e+02	8.828865971262954190e+03	4.588176745662997291e+01	6.705351781254942978e+01	1.821725996678607771e+03	0.000000000000000000e+00	1.839210870190283913e+02	1.791403238163628941e+02	1.897201393208102900e+02	1.824487778550987969e+02	1.785436639791208506e+02	1.925009612058639448e+02	1.789670948430279509e+02	1.838583627696630174e+02	1.821915690592653618e+02	1.860095066168801168e+02	9.203148609192576259e+03	5.909686824659327442e+01	8.456536895843220236e+01	2.180243660023882057e+03	0.000000000000000000e+00	2.208421740380567826e+02	2.155723142993924171e+02	2.293569453082872656e+02	2.206892223768642793e+02	2.128789946249083869e+02	2.340435890783945183e+02	2.133508563527225306e+02	2.204250588726593492e+02	2.209664714518640380e+02	2.232690132337602336e+02
2.030000000000000000e+02	7.695351078575526117e+03	6.630367219761986064e+00	1.522766965551313945e+01	7.515544359871244069e+02	0.000000000000000000e+00	7.329888486608295750e+01	7.034572950647289247e+01	7.171808687462461762e+01	6.797531093243084399e+01	7.604823263677386080e+01	6.868984006547000831e+01	7.712971427414389325e+01	7.462466856135506532e+01	6.619056115945086560e+01	7.502944295988882573e+01	8.071425539287763058e+03	1.964851694321432518e+01	3.255133482775656972e+01	1.110756384660228832e+03	0.000000000000000000e+00	1.103369424330414859e+02	1.067561980865697819e+02	1.112757101039789802e+02	1.064459887995487577e+02	1.104199496517202590e+02	1.102824200327350042e+02	1.113773571370719537e+02	1.112915009473442041e+02	1.050744472463921113e+02	1.122438881466110843e+02	8.447500000000000000e+03	3.266666666666666430e+01	4.987500000000000000e+01	1.469958333333333258e+03	0.000000000000000000e+00	1.473750000000000000e+02	1.431666666666666572e+02	1.508333333333333428e+02	1.449166666666666572e+02	1.447916666666666572e+02	1.518750000000000000e+02	1.456250000000000000e+02	1.479583333333333428e+02	1.439583333333333428e+02	1.494583333333333428e+02	8.823574460712237851e+03	4.568481639011900342e+01	6.719866517224343738e+01	1.829160282006437683e+03	0.000000000000000000e+00	1.844130575669585141e+02	1.795771352467635325e+02	1.903909565626877054e+02	1.833873445337845567e+02	1.791633836816130554e+02	1.934675799672650101e+02	1.798726428629280463e+02	1.846251657193224673e+02	1.828422194202745743e+02	1.866727785200556013e+02	9.199648921424473883e+03	5.870296611357134253e+01	8.452233034448686055e+01	2.188362230679542336e+03	0.000000000000000000e+00	2.214511151339170283e+02	2.159876038268604361e+02	2.299485797920420680e+02	2.218580224009024846e+02	2.135351006965594536e+02	2.350601599345299917e+02	2.141202857258560925e+02	2.212919981053116203e+02	2.217261055072158342e+02	2.238872237067778599e+02
2.040000000000000000e+02	7.687125904095112674e+03	8.900221174302959781e+00	1.413423053948411479e+01	7.556365137562048631e+02	0.000000000000000000e+00	7.330057260614550785e+01	7.075627880883635612e+01	7.157741845154657767e+01	6.864799076085138552e+01	7.645041937682229616e+01	6.976601031376529249e+01	7.717015366318815950e+01	7.499342632532633957e+01	6.665076183461611947e+01	7.562594221700349806e+01	8.063979618714222852e+03	2.059594392048481382e+01	3.185878193640872524e+01	1.116464090211435860e+03	0.000000000000000000e+00	1.107752863030727610e+02	1.072531394044181781e+02	1.114970425591066174e+02	1.073239953804256857e+02	1.110585430217444696e+02	1.113205051568826462e+02	1.116475768315940797e+02	1.117050464959964984e+02	1.055962142506413954e+02	1.129379711085017561e+02	8.440833333333333940e+03	3.229166666666666430e+01	4.958333333333333570e+01	1.477291666666666742e+03	0.000000000000000000e+00	1.482500000000000000e+02	1.437500000000000000e+02	1.514166666666666572e+02	1.460000000000000000e+02	1.456666666666666572e+02	1.528750000000000000e+02	1.461250000000000000e+02	1.484166666666666572e+02	1.445416666666666572e+02	1.502500000000000000e+02	8.817687047952444118e+03	4.398738941284851478e+01	6.730788473025793905e+01	1.838119243121897625e+03	0.000000000000000000e+00	1.857247136969272390e+02	1.802468605955818362e+02	1.913362907742267112e+02	1.846760046195743143e+02	1.802747903115888448e+02	1.944294948431173680e+02	1.806024231684059203e+02	1.851282868373368160e+02	1.834871190826919189e+02	1.875620288914982439e+02	9.194540762571556115e+03	5.568311215903037237e+01	8.503243612718256372e+01	2.198946819577128736e+03	0.000000000000000000e+00	2.231994273938544779e+02	2.167437211911636439e+02	2.312559148817867367e+02	2.233520092391486287e+02	2.148829139565110040e+02	2.359839896862347075e+02	2.150798463368118405e+02	2.218399070080069748e+02	2.224325714987172091e+02	2.248740577829964877e+02
2.050000000000000000e+02	7.678851759820724510e+03	7.952325158050737031e+00	1.470694115742782060e+01	7.600411399848350129e+02	0.000000000000000000e+00	7.379140120083785348e+01	7.167261929059321801e+01	7.178242712837418082e+01	6.952137595782274104e+01	7.663553028317831206e+01	6.986380671814661980e+01	7.776275294158121199e+01	7.561924535681093573e+01	6.658480172718999768e+01	7.578601460539437085e+01	8.056780046577029680e+03	2.001782924569203459e+01	3.216597057871391030e+01	1.121812236659084192e+03	0.000000000000000000e+00	1.113957006004189338e+02	1.081279763119632804e+02	1.119953802308537547e+02	1.081148546455780490e+02	1.112552651415891489e+02	1.117444033590733170e+02	1.122355431374572845e+02	1.123512893450721322e+02	1.058965675302616773e+02	1.131846739693638568e+02	8.434708333333333940e+03	3.208333333333333570e+01	4.962500000000000000e+01	1.483583333333333258e+03	0.000000000000000000e+00	1.490000000000000000e+02	1.445833333333333428e+02	1.522083333333333428e+02	1.467083333333333428e+02	1.458750000000000000e+02	1.536250000000000000e+02	1.467083333333333428e+02	1.490833333333333428e+02	1.452083333333333428e+02	1.505833333333333428e+02	8.812636620089639109e+03	4.414883742097463681e+01	6.708402942128608970e+01	1.845354430007582323e+03	0.000000000000000000e+00	1.866042993995810662e+02	1.810386903547034194e+02	1.924212864358129309e+02	1.853018120210886366e+02	1.804947348584108511e+02	1.955055966409266830e+02	1.811811235292094011e+02	1.858153773215945535e+02	1.845200991364050083e+02	1.879819926973028146e+02	9.190564906845942460e+03	5.621434150861593082e+01	8.454305884257217940e+01	2.207125526681831616e+03	0.000000000000000000e+00	2.242085987991621323e+02	2.174940473760734676e+02	2.326342395382924906e+02	2.238952907088439588e+02	2.151144697168217021e+02	2.373861932818533660e+02	2.156539137250854878e+02	2.225474213098557357e+02	2.238318649394767021e+02	2.253806520612723148e+02
2.060000000000000000e+02	7.669808410415846993e+03	7.298980091336918719e+00	1.427827995657244742e+01	7.645653740330272967e+02	0.000000000000000000e+00	7.446435878884317106e+01	7.159656203702752464e+01	7.271293303232211258e+01	6.956559420330351884e+01	7.682563610109372121e+01	7.026394863595037066e+01	7.850871679471389086e+01	7.610091834037477554e+01	6.713776062337313988e+01	7.619737717444635905e+01	8.049091705207923042e+03	1.987865671233512899e+01	3.165997331161955586e+01	1.127345187016513592e+03	0.000000000000000000e+00	1.119196793944215926e+02	1.083399476851804337e+02	1.128147998494943920e+02	1.085952971016517665e+02	1.117878180505468606e+02	1.122361409846418496e+02	1.129626917306902669e+02	1.129462925035207093e+02	1.065897136450198985e+02	1.135570219205565081e+02	8.428375000000000000e+03	3.245833333333333570e+01	4.904166666666666430e+01	1.490125000000000000e+03	0.000000000000000000e+00	1.493750000000000000e+02	1.450833333333333428e+02	1.529166666666666572e+02	1.476250000000000000e+02	1.467500000000000000e+02	1.542083333333333428e+02	1.474166666666666572e+02	1.497916666666666572e+02	1.460416666666666572e+02	1.509166666666666572e+02	8.807658294792076049e+03	4.503800995433154242e+01	6.642336002171377629e+01	1.852904812983486408e+03	0.000000000000000000e+00	1.868303206055784074e+02	1.818267189814862377e+02	1.930185334838389224e+02	1.866547028983482335e+02	1.817121819494531394e+02	1.961805256820248360e+02	1.818706416026430475e+02	1.866370408298126051e+02	1.854936196883134016e+02	1.882763114127768063e+02	9.186941589584153917e+03	5.761768657532975624e+01	8.380505337676088118e+01	2.215684625966972817e+03	0.000000000000000000e+00	2.242856412111568147e+02	2.185701046296391610e+02	2.331204003010112160e+02	2.256844057966964670e+02	2.166743638989062788e+02	2.381527180307163007e+02	2.163246165386194093e+02	2.234824149929585246e+02	2.249455727099601745e+02	2.256359561588869553e+02
2.070000000000000000e+02	7.659333913017950181e+03	5.919185101167158791e+00	1.203127508974124993e+01	7.685961870427144049e+02	0.000000000000000000e+00	7.488378398480185183e+01	7.225320519793335450e+01	7.302198055150383027e+01	6.977090235447857935e+01	7.723986258657505743e+01	7.060410752491169717e+01	7.903626938028757820e+01	7.682220660969041148e+01	6.728459872372127393e+01	7.649202489190852816e+01	8.040437789842308121e+03	1.918875921725024725e+01	3.041147087820395711e+01	1.132902260188023774e+03	0.000000000000000000e+00	1.124835586590675973e+02	1.090849359322999987e+02	1.132193236090852508e+02	1.090729511772392897e+02	1.123074312932875216e+02	1.128020537624558415e+02	1.134556346901437962e+02	1.137652699715118843e+02	1.070172993618606370e+02	1.141001791126209355e+02	8.421541666666666060e+03	3.245833333333333570e+01	4.879166666666666430e+01	1.497208333333333258e+03	0.000000000000000000e+00	1.500833333333333428e+02	1.459166666666666572e+02	1.534166666666666572e+02	1.483750000000000000e+02	1.473750000000000000e+02	1.550000000000000000e+02	1.478750000000000000e+02	1.507083333333333428e+02	1.467500000000000000e+02	1.517083333333333428e+02	8.802645543491024000e+03	4.572790744941642060e+01	6.717186245512937148e+01	1.861514406478642741e+03	0.000000000000000000e+00	1.876831080075990883e+02	1.827483974010333156e+02	1.936140097242480635e+02	1.876770488227606961e+02	1.824425687067124784e+02	1.971979462375441585e+02	1.822943653098562038e+02	1.876513966951548014e+02	1.864827006381393630e+02	1.893164875540457501e+02	9.183749420315381940e+03	5.899748156549951261e+01	8.555205824359208577e+01	2.225820479623951996e+03	0.000000000000000000e+00	2.252828826818648338e+02	2.195801281353999457e+02	2.338113527818294983e+02	2.269790976455214206e+02	2.175101374134249568e+02	2.393958924750883170e+02	2.167137306197124076e+02	2.245944600569762883e+02	2.262154012762787261e+02	2.269246417747581575e+02
2.080000000000000000e+02	7.651946439544436544e+03	6.453209786961267014e+00	1.000829244724211264e+01	7.735384391748807502e+02	0.000000000000000000e+00	7.515490516400697629e+01	7.276745129981634364e+01	7.317751786442944706e+01	6.989966102214776811e+01	7.849468290850222729e+01	7.090097654252372195e+01	7.927600286254671857e+01	7.701781919769116769e+01	6.831589211742020495e+01	7.752889445481901021e+01	8.033764886438885696e+03	1.933077156014730136e+01	2.869164622362105632e+01	1.139185886254107118e+03	0.000000000000000000e+00	1.130566192486701595e+02	1.096962256499081718e+02	1.136929255988814020e+02	1.093873305110738841e+02	1.133515081209177850e+02	1.132838216045951896e+02	1.140546680979400378e+02	1.141339095988455767e+02	1.080121127253767668e+02	1.150144472274095051e+02	8.415583333333333940e+03	3.220833333333333570e+01	4.737500000000000000e+01	1.504833333333333258e+03	0.000000000000000000e+00	1.509583333333333428e+02	1.466250000000000000e+02	1.542083333333333428e+02	1.488750000000000000e+02	1.482083333333333428e+02	1.556666666666666572e+02	1.488333333333333428e+02	1.512500000000000000e+02	1.477083333333333428e+02	1.525000000000000000e+02	8.797401780227783092e+03	4.508589510651937360e+01	6.605835377637893657e+01	1.870480780412559398e+03	0.000000000000000000e+00	1.888600474179965261e+02	1.835537743500918282e+02	1.947237410677852836e+02	1.883626694889261159e+02	1.830651585457488864e+02	1.980495117287381390e+02	1.836119985687266478e+02	1.883660904011544233e+02	1.874045539412899188e+02	1.899855527725904949e+02	9.179220227122230426e+03	5.796345687970540439e+01	8.474170755275788736e+01	2.236128227491785765e+03	0.000000000000000000e+00	2.267617615026597093e+02	2.204825487001836564e+02	2.352391488022372528e+02	2.278503389778522319e+02	2.179219837581644583e+02	2.404323567908095924e+02	2.183906638041199813e+02	2.254821808023088465e+02	2.271007745492464664e+02	2.274711055451809898e+02
2.090000000000000000e+02	7.643233192090408920e+03	6.229174966800787416e+00	9.861391358157327147e+00	7.787798600602866372e+02	0.000000000000000000e+00	7.597150630351133316e+01	7.300693700789476281e+01	7.340807484292066931e+01	7.027709456061603532e+01	7.899144841540685036e+01	7.165425775427443966e+01	7.977665584312312319e+01	7.734466501260487803e+01	6.891111421998391506e+01	7.842713635361896252e+01	8.026241596045204460e+03	1.930208748340039193e+01	2.861819567907866357e+01	1.144889930030143205e+03	0.000000000000000000e+00	1.136940864850890023e+02	1.102951351706140599e+02	1.139748707547936704e+02	1.098052139469746891e+02	1.139123908743700895e+02	1.140146288771372269e+02	1.146799945882282259e+02	1.146098325063024390e+02	1.086222237766586289e+02	1.157760681768094742e+02	8.409250000000000000e+03	3.237500000000000000e+01	4.737500000000000000e+01	1.511000000000000000e+03	0.000000000000000000e+00	1.514166666666666572e+02	1.475833333333333428e+02	1.545416666666666572e+02	1.493333333333333428e+02	1.488333333333333428e+02	1.563750000000000000e+02	1.495833333333333428e+02	1.518750000000000000e+02	1.483333333333333428e+02	1.531250000000000000e+02	8.792258403954796449e+03	4.544791251659960807e+01	6.613180432092133287e+01	1.877110069969856795e+03	0.000000000000000000e+00	1.891392468482443121e+02	1.848715314960526257e+02	1.951084625785396440e+02	1.888614527196920108e+02	1.837542757922965961e+02	1.987353711228627731e+02	1.844866720784384597e+02	1.891401674936975610e+02	1.880444428900080425e+02	1.904739318231905258e+02	9.175266807909591080e+03	5.852082503319921614e+01	8.488860864184266575e+01	2.243220139939713590e+03	0.000000000000000000e+00	2.268618270298219954e+02	2.221597296587719370e+02	2.356752584904126593e+02	2.283895721060506503e+02	2.186752182512598210e+02	2.410957422457255461e+02	2.193900108235435482e+02	2.264053349873951220e+02	2.277555524466827706e+02	2.278228636463810517e+02
2.100000000000000000e+02	7.634600975120249132e+03	5.642844512165684279e+00	9.242766257792283113e+00	7.821050240727900018e+02	0.000000000000000000e+00	7.610595871008551683e+01	7.352543119577690334e+01	7.372980724500676786e+01	7.024025650353212313e+01	7.932403070376108190e+01	7.235451756076265895e+01	7.963758460054962995e+01	7.752445446647254812e+01	6.901064547788375592e+01	7.942826490651218307e+01	8.018883820893457596e+03	1.896725558941617606e+01	2.820471646222947371e+01	1.149740012036395001e+03	0.000000000000000000e+00	1.139488126883760799e+02	1.109293822645551302e+02	1.145524036225033910e+02	1.099326282517660616e+02	1.144120153518805409e+02	1.147189254470480080e+02	1.149854589669414793e+02	1.149497272332362741e+02	1.089636560722751994e+02	1.167349657865894130e+02	8.403166666666666060e+03	3.229166666666666430e+01	4.716666666666666430e+01	1.517375000000000000e+03	0.000000000000000000e+00	1.517916666666666572e+02	1.483333333333333428e+02	1.553750000000000000e+02	1.496250000000000000e+02	1.495000000000000000e+02	1.570833333333333428e+02	1.503333333333333428e+02	1.523750000000000000e+02	1.489166666666666572e+02	1.540416666666666572e+02	8.787449512439874525e+03	4.561607774391715253e+01	6.612861687110385844e+01	1.885009987963604999e+03	0.000000000000000000e+00	1.896345206449572345e+02	1.857372844021115554e+02	1.961975963774966090e+02	1.893173717482339384e+02	1.845879846481194591e+02	1.994477412196186776e+02	1.856812076997252063e+02	1.898002727667637259e+02	1.888696772610581149e+02	1.913483675467439014e+02	9.171732358213082989e+03	5.894048882116764787e+01	8.509056707554104548e+01	2.252644975927209998e+03	0.000000000000000000e+00	2.274773746232477833e+02	2.231412354708897965e+02	2.370201927549932179e+02	2.290097434964678769e+02	2.196759692962389181e+02	2.418121491059040409e+02	2.210290820661170414e+02	2.272255455335274519e+02	2.288226878554495443e+02	2.286550684268211171e+02
2.110000000000000000e+02	7.623764073548398301e+03	2.566575722907209922e+00	1.023889053449187259e+01	7.857182161796520177e+02	0.000000000000000000e+00	7.634022493344075144e+01	7.460791002313129638e+01	7.393500501212407983e+01	7.049947589271292259e+01	7.955987050957817530e+01	7.288994073937868734e+01	7.995453778922507126e+01	7.775702176182278436e+01	6.902256092840794111e+01	7.950092387855281117e+01	8.010277870107532181e+03	1.707495452812027281e+01	2.899444526724593629e+01	1.154796608089825895e+03	0.000000000000000000e+00	1.144409458000536972e+02	1.119706216782323196e+02	1.149466691727287184e+02	1.102497379463564613e+02	1.148424352547890805e+02	1.152991370363560151e+02	1.155189355612792070e+02	1.153368442142447208e+02	1.092821137975373063e+02	1.170837952726097342e+02	8.396791666666666060e+03	3.158333333333333215e+01	4.775000000000000000e+01	1.523875000000000000e+03	0.000000000000000000e+00	1.525416666666666572e+02	1.493333333333333428e+02	1.559583333333333428e+02	1.500000000000000000e+02	1.501250000000000000e+02	1.577083333333333428e+02	1.510833333333333428e+02	1.529166666666666572e+02	1.495416666666666572e+02	1.546666666666666572e+02	8.783305463225799031e+03	4.609171213854639149e+01	6.650555473275406371e+01	1.892953391910174105e+03	0.000000000000000000e+00	1.906423875332796172e+02	1.866960449884343802e+02	1.969699974939379672e+02	1.897502620536435529e+02	1.854075647452109195e+02	2.001175296303106848e+02	1.866477311053874928e+02	1.904964891190886078e+02	1.898012195357960081e+02	1.922495380607235802e+02	9.169819259784933820e+03	6.060009094375945438e+01	8.526110946550812741e+01	2.262031783820348210e+03	0.000000000000000000e+00	2.287431083998925487e+02	2.240587566435353892e+02	2.379816616545426200e+02	2.295005241072870774e+02	2.206901294904218389e+02	2.425267259272879983e+02	2.222121288774416143e+02	2.280763115715105300e+02	2.300607724049253875e+02	2.298324094547805032e+02
2.120000000000000000e+02	7.615525480300833806e+03	3.933843748422713560e+00	9.715546489998729385e+00	7.921876506087918415e+02	0.000000000000000000e+00	7.625861069137118875e+01	7.503686624645295922e+01	7.505901722548156840e+01	7.110226703488316957e+01	8.050273249629977101e+01	7.393477339614827315e+01	8.074391726779535361e+01	7.824673729629742525e+01	6.976107452864989966e+01	8.006530752344990276e+01	8.003158573483749933e+03	1.767525520754469071e+01	2.806610657833269684e+01	1.161781325304395978e+03	0.000000000000000000e+00	1.148168053456855944e+02	1.125600997898931439e+02	1.159045086127407842e+02	1.108011335174415848e+02	1.156055329148165640e+02	1.162382200314074652e+02	1.163511253005643482e+02	1.158942019814820412e+02	1.100472039309916283e+02	1.178243204283916157e+02	8.390791666666666060e+03	3.141666666666666785e+01	4.641666666666666430e+01	1.531375000000000000e+03	0.000000000000000000e+00	1.533750000000000000e+02	1.500833333333333428e+02	1.567500000000000000e+02	1.505000000000000000e+02	1.507083333333333428e+02	1.585416666666666572e+02	1.519583333333333428e+02	1.535416666666666572e+02	1.503333333333333428e+02	1.555833333333333428e+02	8.778424759849582188e+03	4.515807812578864855e+01	6.476722675500063531e+01	1.900968674695604022e+03	0.000000000000000000e+00	1.919331946543144056e+02	1.876065668767735417e+02	1.975954913872592158e+02	1.901988664825584010e+02	1.858111337518501216e+02	2.008451133019258350e+02	1.875655413661023374e+02	1.911891313518512732e+02	1.906194627356750573e+02	1.933423462382750699e+02	9.166057853032498315e+03	5.889948958491062569e+01	8.311778684333459921e+01	2.270562349391208045e+03	0.000000000000000000e+00	2.304913893086288112e+02	2.251298004202137122e+02	2.384409827745184316e+02	2.298977329651168304e+02	2.209139341703669288e+02	2.431485599371850412e+02	2.231727493988713320e+02	2.288365960370358891e+02	2.309055921380168002e+02	2.311013591432167686e+02
2.130000000000000000e+02	7.608733039335228568e+03	6.369395730785111454e+00	8.760684690342564807e+00	7.962520643776620091e+02	0.000000000000000000e+00	7.657691989249373421e+01	7.506096435379727438e+01	7.546826820241874145e+01	7.173301396380271910e+01	8.089310704093166748e+01	7.454266166677182071e+01	8.136555309397019187e+01	7.854905505968810076e+01	7.078570368485843289e+01	8.024858526324449315e+01	7.996762353000946860e+03	1.868469786539255750e+01	2.748450901183795025e+01	1.167126032188831005e+03	0.000000000000000000e+00	1.152884599462468600e+02	1.128638155102319729e+02	1.164008007678760350e+02	1.114706736485680381e+02	1.161965535204658408e+02	1.168546641667192318e+02	1.169744432136517673e+02	1.163786941965107218e+02	1.108928518424292236e+02	1.182909592982889251e+02	8.384791666666666060e+03	3.100000000000000000e+01	4.620833333333333570e+01	1.538000000000000000e+03	0.000000000000000000e+00	1.540000000000000000e+02	1.506666666666666572e+02	1.573333333333333428e+02	1.512083333333333428e+02	1.515000000000000000e+02	1.591666666666666572e+02	1.525833333333333428e+02	1.542083333333333428e+02	1.510000000000000000e+02	1.563333333333333428e+02	8.772820980332384352e+03	4.331530213460744250e+01	6.493215765482872825e+01	1.908873967811168995e+03	0.000000000000000000e+00	1.927115400537531400e+02	1.884695178231013415e+02	1.982658658987906506e+02	1.909459930180986476e+02	1.868034464795341592e+02	2.014786691666140825e+02	1.881922234530149183e+02	1.920379724701559780e+02	1.911071481575707764e+02	1.943757073683777605e+02	9.160850293998104462e+03	5.563060426921488499e+01	8.365598197632411370e+01	2.279747935622337991e+03	0.000000000000000000e+00	2.314230801075062800e+02	2.262723689795360542e+02	2.391983984642479300e+02	2.306836527028639807e+02	2.221068929590683183e+02	2.437906716665614795e+02	2.238011135726964937e+02	2.298676116069785849e+02	2.312142963151415529e+02	2.324180814034222067e+02
2.140000000000000000e+02	7.600176661424095073e+03	6.982190470377261704e+00	7.118803103715642067e+00	7.998025377293384963e+02	0.000000000000000000e+00	7.675035688875541950e+01	7.496872801194196256e+01	7.597971992986356327e+01	7.179653624044055960e+01	8.128823940909899193e+01	7.447153456665236604e+01	8.161009984360407543e+01	7.864977418448347635e+01	7.150294530705023988e+01	8.125603094104550905e+01	7.989484164045380567e+03	1.907442856852196655e+01	2.610106821852448888e+01	1.172380435531335934e+03	0.000000000000000000e+00	1.156668451110443812e+02	1.132135306726376598e+02	1.169690266315984530e+02	1.118149347868869512e+02	1.167482863712161674e+02	1.171107672833261830e+02	1.174717165884687091e+02	1.167832204255750668e+02	1.115848059868584414e+02	1.192530154705227545e+02	8.378791666666666060e+03	3.116666666666666785e+01	4.508333333333333570e+01	1.544958333333333258e+03	0.000000000000000000e+00	1.545833333333333428e+02	1.514583333333333428e+02	1.579583333333333428e+02	1.518333333333333428e+02	1.522083333333333428e+02	1.597500000000000000e+02	1.533333333333333428e+02	1.549166666666666572e+02	1.516666666666666572e+02	1.572500000000000000e+02	8.768099169287950645e+03	4.325890476481136915e+01	6.406559844814218252e+01	1.917536231135330581e+03	0.000000000000000000e+00	1.934998215556223045e+02	1.897031359940290258e+02	1.989476400350682184e+02	1.918517318797797202e+02	1.876683802954505040e+02	2.023892327166738028e+02	1.891949500781979623e+02	1.930501129077582618e+02	1.917485273464748730e+02	1.952469845294772313e+02	9.157406671909237048e+03	5.535114286295607400e+01	8.304786356295102223e+01	2.290114128937328132e+03	0.000000000000000000e+00	2.324163097779112661e+02	2.279479386547247373e+02	2.399369467368031223e+02	2.318701304262261260e+02	2.231284272575676937e+02	2.450284654333476340e+02	2.250565668230626102e+02	2.311835591488498380e+02	2.318303880262830603e+02	2.332439690589544909e+02
2.150000000000000000e+02	7.592499018313582383e+03	6.715696084548760325e+00	6.455503667826107517e+00	8.024667676048043177e+02	0.000000000000000000e+00	7.703847102576810357e+01	7.487292795577680238e+01	7.609546077453741475e+01	7.196354183481845723e+01	8.168484637389143188e+01	7.459661777125288040e+01	8.196297248405281266e+01	7.935396465018104095e+01	7.211121314709255614e+01	8.118693378613157563e+01	7.982895342490124676e+03	1.850368137560771231e+01	2.593608516724638591e+01	1.176733383802402159e+03	0.000000000000000000e+00	1.160192355128840518e+02	1.134156306445550797e+02	1.174643970539353859e+02	1.122942709174092215e+02	1.173007565202790374e+02	1.173608088856264402e+02	1.179814862420264063e+02	1.174894823250905205e+02	1.122847732402129566e+02	1.193226335597324521e+02	8.373291666666666060e+03	3.029166666666666785e+01	4.541666666666666430e+01	1.551000000000000000e+03	0.000000000000000000e+00	1.550000000000000000e+02	1.519583333333333428e+02	1.588333333333333428e+02	1.526250000000000000e+02	1.529166666666666572e+02	1.601250000000000000e+02	1.540000000000000000e+02	1.556250000000000000e+02	1.524583333333333428e+02	1.574583333333333428e+02	8.763687990843207444e+03	4.207965195772562339e+01	6.489724816608693914e+01	1.925266616197597841e+03	0.000000000000000000e+00	1.939807644871159482e+02	1.905010360221116059e+02	2.002022696127312997e+02	1.929557290825907785e+02	1.885325768130542770e+02	2.028891911143735456e+02	1.900185137579736079e+02	1.937605176749094653e+02	1.926318934264537290e+02	1.955940331069342335e+02	9.154084315019750647e+03	5.386763724878457538e+01	8.437782966550722108e+01	2.299533232395195682e+03	0.000000000000000000e+00	2.329615289742318964e+02	2.290437387108898974e+02	2.415712058921292851e+02	2.332864581651815570e+02	2.241484869594418683e+02	2.456533822287471196e+02	2.260370275159471873e+02	2.318960353498189590e+02	2.328054535195741437e+02	2.337297328805350958e+02
2.160000000000000000e+02	7.583221155056861789e+03	5.036111760731742493e+00	4.648423250450605337e+00	8.049916685601650670e+02	0.000000000000000000e+00	7.735063336436830639e+01	7.521699841409960641e+01	7.595826052590960842e+01	7.228884385829586279e+01	8.149079628440490808e+01	7.492022661104131487e+01	8.230166976027430792e+01	7.964223276977719479e+01	7.220631861216180880e+01	8.220040864090988464e+01	7.975652244195097410e+03	1.691388921369920695e+01	2.547004495855863482e+01	1.180912500946749105e+03	0.000000000000000000e+00	1.163836500155174747e+02	1.137334992070498032e+02	1.176874635962881257e+02	1.127277552624812529e+02	1.174745648088691325e+02	1.178351133055206503e+02	1.184425015468038254e+02	1.179461163848885974e+02	1.127073259727475829e+02	1.202668709871216208e+02	8.368083333333333940e+03	2.879166666666666785e+01	4.629166666666666430e+01	1.556833333333333258e+03	0.000000000000000000e+00	1.554166666666666572e+02	1.522500000000000000e+02	1.594166666666666572e+02	1.531666666666666572e+02	1.534583333333333428e+02	1.607500000000000000e+02	1.545833333333333428e+02	1.562500000000000000e+02	1.532083333333333428e+02	1.583333333333333428e+02	8.760514422471569560e+03	4.066944411963412875e+01	6.711328837477469733e+01	1.932754165719917410e+03	0.000000000000000000e+00	1.944496833178158397e+02	1.907665007929501826e+02	2.011458697370451887e+02	1.936055780708520615e+02	1.894421018577975531e+02	2.036648866944793497e+02	1.907241651198628460e+02	1.945538836151114026e+02	1.937093406939191027e+02	1.963997956795450648e+02	9.152945511609806999e+03	5.254722157260159321e+01	8.793491008288272326e+01	2.308674998106501334e+03	0.000000000000000000e+00	2.334826999689649938e+02	2.292830015859003936e+02	2.428750728074236918e+02	2.340444894750374374e+02	2.254258703822617917e+02	2.465797733889586993e+02	2.268649969063923777e+02	2.328577672302228052e+02	2.342103480545048910e+02	2.344662580257568152e+02
2.170000000000000000e+02	7.573334193814703212e+03	3.809207634183888302e+00	4.657660915733259799e+00	8.074029007831614990e+02	0.000000000000000000e+00	7.770589542800738059e+01	7.614101687214024139e+01	7.594547882747679068e+01	7.252381756463120155e+01	8.141596146833101955e+01	7.492068863937348056e+01	8.217412618836958416e+01	8.028265451519555995e+01	7.221653952794194709e+01	8.243412422408182749e+01	7.967271263574019031e+03	1.669627048375861023e+01	2.528716379119996205e+01	1.185347283724914178e+03	0.000000000000000000e+00	1.168737810473370189e+02	1.145080084360701278e+02	1.179519060804050667e+02	1.132827421156489294e+02	1.177288140674988313e+02	1.180853443196867403e+02	1.187120630941847992e+02	1.186204939242644514e+02	1.130457697639709806e+02	1.207170621120409066e+02	8.361208333333333940e+03	2.958333333333333215e+01	4.591666666666666430e+01	1.563291666666666742e+03	0.000000000000000000e+00	1.560416666666666572e+02	1.528750000000000000e+02	1.599583333333333428e+02	1.540416666666666572e+02	1.540416666666666572e+02	1.612500000000000000e+02	1.552500000000000000e+02	1.569583333333333428e+02	1.538750000000000000e+02	1.590000000000000000e+02	8.755145403092648849e+03	4.247039618290805407e+01	6.654616954213337010e+01	1.941236049608419307e+03	0.000000000000000000e+00	1.952095522859962955e+02	1.912419915639298722e+02	2.019647605862616047e+02	1.948005912176843708e+02	1.903545192658344831e+02	2.044146556803132739e+02	1.917879369058152008e+02	1.952961727424022342e+02	1.947042302360290194e+02	1.972829378879590934e+02	9.149082472851963757e+03	5.535745903248277955e+01	8.717567241760006880e+01	2.319180432550172100e+03	0.000000000000000000e+00	2.343774379053259338e+02	2.296089831278597444e+02	2.439711878391898949e+02	2.355595157687021128e+02	2.266673718650022806e+02	2.475793113606265194e+02	2.283258738116304016e+02	2.336340121514711257e+02	2.355334604720580387e+02	2.355658757759181867e+02
2.180000000000000000e+02	7.565122428353583018e+03	2.736798089464564043e+00	5.149085629709972523e+00	8.106605716990394512e+02	0.000000000000000000e+00	7.795481523655763567e+01	7.683592763137463066e+01	7.578978575848239529e+01	7.291289913584554938e+01	8.202986525493874126e+01	7.484214558143631280e+01	8.250224362416307144e+01	8.067702748180846584e+01	7.269786943310433003e+01	8.264909090625154420e+01	7.960561214176791509e+03	1.628506571139894987e+01	2.519954281485498626e+01	1.189788619182853154e+03	0.000000000000000000e+00	1.173107409516121464e+02	1.151471304823539867e+02	1.182490595459078691e+02	1.138106162345894461e+02	1.183690992941360491e+02	1.183794061240514850e+02	1.190636218120815357e+02	1.190468470742375615e+02	1.134739347165521650e+02	1.210537121197924364e+02	8.356000000000000000e+03	2.983333333333333215e+01	4.525000000000000000e+01	1.568916666666666742e+03	0.000000000000000000e+00	1.566666666666666572e+02	1.534583333333333428e+02	1.607083333333333428e+02	1.547083333333333428e+02	1.547083333333333428e+02	1.619166666666666572e+02	1.556250000000000000e+02	1.574166666666666572e+02	1.542500000000000000e+02	1.594583333333333428e+02	8.751438785823207581e+03	4.338160095526771443e+01	6.530045718514500663e+01	1.948044714150480331e+03	0.000000000000000000e+00	1.960225923817211537e+02	1.917695361843126989e+02	2.031676071207588166e+02	1.956060504320772395e+02	1.910475673725306365e+02	2.054539272092818294e+02	1.921863781879184785e+02	1.957864862590957387e+02	1.950260652834478492e+02	1.978629545468742492e+02	9.146877571646416982e+03	5.692986857720210025e+01	8.535091437029002748e+01	2.327172761634294147e+03	0.000000000000000000e+00	2.353785180967756787e+02	2.300807390352920550e+02	2.456268809081842903e+02	2.365037675308211362e+02	2.273868014117279586e+02	2.489911877518970016e+02	2.287477563758369286e+02	2.341563058515248485e+02	2.358021305668956700e+02	2.362675757604151272e+02
2.190000000000000000e+02	7.557316154503836515e+03	1.470786429640277504e+00	5.598966948415217360e+00	8.161517538464065638e+02	0.000000000000000000e+00	7.834936059842571865e+01	7.712465033466911279e+01	7.673916981223152334e+01	7.326873303318980390e+01	8.215433437620457369e+01	7.507574707210818588e+01	8.281765095497576112e+01	8.120409921538723097e+01	7.360878130354690541e+01	8.378734546437780750e+01	7.953783077251918257e+03	1.544372654815347268e+01	2.527865014087427653e+01	1.195763376923203396e+03	0.000000000000000000e+00	1.178830136325461808e+02	1.156039918340012207e+02	1.191820849061157617e+02	1.141343665165948948e+02	1.186188338547689511e+02	1.187878735360540929e+02	1.195754921441545520e+02	1.197478829410269441e+02	1.142627239851067884e+02	1.219561727321889038e+02	8.350250000000000000e+03	2.941666666666666785e+01	4.495833333333333570e+01	1.575375000000000000e+03	0.000000000000000000e+00	1.574166666666666572e+02	1.540833333333333428e+02	1.616250000000000000e+02	1.550000000000000000e+02	1.550833333333333428e+02	1.625000000000000000e+02	1.563333333333333428e+02	1.582916666666666572e+02	1.549166666666666572e+02	1.601250000000000000e+02	8.746716922748080833e+03	4.338960678517986480e+01	6.463801652579239487e+01	1.954986623076796604e+03	0.000000000000000000e+00	1.969503197007871336e+02	1.925626748326654649e+02	2.040679150938842383e+02	1.958656334834051052e+02	1.915478328118977345e+02	2.062121264639459071e+02	1.930911745225121194e+02	1.968354503923063703e+02	1.955706093482265260e+02	1.982938272678110820e+02	9.143183845496163485e+03	5.736254690369305820e+01	8.431769971825144694e+01	2.334598246153593209e+03	0.000000000000000000e+00	2.364839727349075815e+02	2.310420163319975586e+02	2.465108301877684767e+02	2.367312669668102103e+02	2.280123322904620977e+02	2.499242529278918141e+02	2.298490157116909245e+02	2.353792341179460834e+02	2.362245520297864232e+02	2.364626545356221925e+02
2.200000000000000000e+02	7.550988228433744553e+03	2.633902114196629896e+00	6.319049698765354606e+00	8.208956467058045519e+02	0.000000000000000000e+00	7.948870137636302502e+01	7.752730367055592353e+01	7.737716931391834407e+01	7.388635384133225159e+01	8.242505489930873352e+01	7.594620701153679931e+01	8.252151300133111533e+01	8.160889552255555657e+01	7.411752937315054623e+01	8.408012827190448490e+01	7.947869114216872731e+03	1.594195105709831495e+01	2.488869151604934515e+01	1.201718656686235590e+03	0.000000000000000000e+00	1.188276840215148411e+02	1.161803185019446403e+02	1.197927513236258505e+02	1.149015102539994473e+02	1.191083607829876883e+02	1.197231035057683926e+02	1.197190898339988792e+02	1.201794477612777712e+02	1.147879313532419445e+02	1.225400641359522353e+02	8.344750000000000000e+03	2.925000000000000000e+01	4.345833333333333570e+01	1.582541666666666742e+03	0.000000000000000000e+00	1.581666666666666572e+02	1.548333333333333428e+02	1.622083333333333428e+02	1.559166666666666572e+02	1.557916666666666572e+02	1.635000000000000000e+02	1.569166666666666572e+02	1.587500000000000000e+02	1.554583333333333428e+02	1.610000000000000000e+02	8.741630885783128178e+03	4.255804894290168505e+01	6.202797515061732270e+01	1.963364676647097895e+03	0.000000000000000000e+00	1.975056493118184733e+02	1.934863481647220453e+02	2.046239153430408351e+02	1.969318230793338671e+02	1.924749725503456261e+02	2.072768964942316074e+02	1.941142434993344352e+02	1.973205522387222288e+02	1.961287353134247269e+02	1.994599358640477647e+02	9.138511771566254538e+03	5.586609788580337010e+01	8.059761696790131680e+01	2.344187686627528819e+03	0.000000000000000000e+00	2.368446319569702894e+02	2.321393629961107763e+02	2.470394973527483558e+02	2.379469794920010486e+02	2.291582784340245666e+02	2.510537929884632149e+02	2.313118203320021848e+02	2.358911044774444576e+02	2.367991372935161394e+02	2.379198717280955293e+02
2.210000000000000000e+02	7.541013677028610800e+03	1.554949489084489045e+00	7.256543939684426903e+00	8.253858919063857229e+02	0.000000000000000000e+00	8.000818140075453755e+01	7.823138903287610901e+01	7.797051935655377974e+01	7.411674927511053568e+01	8.266222344976897318e+01	7.671476899746784284e+01	8.286392074841590727e+01	8.208768401173708185e+01	7.469739205461316089e+01	8.410803357693340843e+01	7.939590171847638885e+03	1.579830807787557845e+01	2.456577196984221345e+01	1.207651279286526233e+03	0.000000000000000000e+00	1.193165907003772759e+02	1.169490278497713831e+02	1.204227596782768899e+02	1.153083746375552607e+02	1.196852783915511509e+02	1.204823844987339214e+02	1.201611270408746179e+02	1.207938420058685409e+02	1.155986960273065733e+02	1.229706834551333827e+02	8.338166666666666060e+03	3.004166666666666785e+01	4.187500000000000000e+01	1.589916666666666742e+03	0.000000000000000000e+00	1.586250000000000000e+02	1.556666666666666572e+02	1.628750000000000000e+02	1.565000000000000000e+02	1.567083333333333428e+02	1.642500000000000000e+02	1.574583333333333428e+02	1.595000000000000000e+02	1.565000000000000000e+02	1.618333333333333428e+02	8.736743161485694145e+03	4.428502525545775370e+01	5.918422803015778300e+01	1.972182054046807252e+03	0.000000000000000000e+00	1.979334092996227241e+02	1.943843054835619455e+02	2.053272403217231101e+02	1.976916253624447393e+02	1.937313882751155347e+02	2.080176155012660786e+02	1.947555396257920677e+02	1.982061579941314449e+02	1.974013039726934267e+02	2.006959832115333029e+02	9.135319656304720411e+03	5.852838384424885021e+01	7.649345606031556599e+01	2.354447441426947989e+03	0.000000000000000000e+00	2.372418185992454482e+02	2.331019443004572054e+02	2.477794806434462203e+02	2.388832507248894785e+02	2.307544432168976982e+02	2.517852310025321572e+02	2.320527459182507641e+02	2.369123159882629182e+02	2.383026079453868533e+02	2.395586330897332914e+02
2.220000000000000000e+02	7.534072631089463357e+03	2.043919843340731290e+00	6.444841272030075174e+00	8.282763585729104534e+02	0.000000000000000000e+00	7.992146605679657512e+01	7.860038879441674453e+01	7.822202316346070461e+01	7.473667449266014273e+01	8.271968621304397118e+01	7.703115669617803007e+01	8.293336293665474557e+01	8.271201121043489479e+01	7.522427497863039036e+01	8.410148417825953970e+01	7.932932148878065163e+03	1.610529325500370135e+01	2.443075396934836974e+01	1.211950679286455170e+03	0.000000000000000000e+00	1.194398996950649519e+02	1.174043610638750437e+02	1.208610115817303523e+02	1.159100039129967428e+02	1.200681764398553071e+02	1.209322450147556935e+02	1.204666814683273799e+02	1.214185056052174474e+02	1.161954708226485309e+02	1.232174087557964413e+02	8.331791666666666060e+03	3.016666666666666785e+01	4.241666666666666430e+01	1.595625000000000000e+03	0.000000000000000000e+00	1.589583333333333428e+02	1.562083333333333428e+02	1.635000000000000000e+02	1.570833333333333428e+02	1.574166666666666572e+02	1.648333333333333428e+02	1.580000000000000000e+02	1.601250000000000000e+02	1.571666666666666572e+02	1.623333333333333428e+02	8.730651184455267867e+03	4.422804007832963435e+01	6.040257936398495531e+01	1.979299320713544830e+03	0.000000000000000000e+00	1.984767669716017338e+02	1.950123056027916277e+02	2.061389884182696619e+02	1.982566627536699571e+02	1.947651568934780073e+02	2.087344216519109921e+02	1.955333185316726201e+02	1.988314943947825668e+02	1.981378625106847835e+02	2.014492579108702444e+02	9.129510702243867854e+03	5.828941348999260441e+01	7.838849206130325342e+01	2.362973641427089660e+03	0.000000000000000000e+00	2.379952006098700963e+02	2.338162778722499411e+02	2.487779768365392954e+02	2.394299921740065429e+02	2.321136471202893290e+02	2.526355099704886698e+02	2.330666370633452402e+02	2.375379887895651052e+02	2.391090583547029382e+02	2.405651824884071459e+02
2.230000000000000000e+02	7.527051265737467475e+03	2.107649447342470950e+00	5.972651556745759649e+00	8.325809006179546259e+02	0.000000000000000000e+00	8.047598713702726059e+01	7.880352140093584978e+01	7.881529190579209398e+01	7.490663874121088384e+01	8.293336293665474557e+01	7.755919141392381277e+01	8.324416136488441964e+01	8.286986990496851035e+01	7.579902676975169129e+01	8.502355089289980583e+01	7.926754799535400707e+03	1.609549139033790155e+01	2.394465911170621197e+01	1.217061283642310627e+03	0.000000000000000000e+00	1.200296602351803017e+02	1.177559273671346034e+02	1.214493126195627184e+02	1.162866527039387705e+02	1.204666814683273799e+02	1.213420957069619135e+02	1.209345806824422027e+02	1.217891016191509266e+02	1.168995133848758456e+02	1.240326087797832315e+02	8.326458333333333940e+03	3.008333333333333215e+01	4.191666666666666430e+01	1.601541666666666742e+03	0.000000000000000000e+00	1.595833333333333428e+02	1.567083333333333428e+02	1.640833333333333428e+02	1.576666666666666572e+02	1.580000000000000000e+02	1.651250000000000000e+02	1.586250000000000000e+02	1.607083333333333428e+02	1.580000000000000000e+02	1.630416666666666572e+02	8.726161867131268082e+03	4.407117527632875920e+01	5.988867422162711307e+01	1.986022049691022858e+03	0.000000000000000000e+00	1.991370064314863839e+02	1.956607392995320822e+02	2.067173540471039814e+02	1.990466806293945297e+02	1.955333185316726201e+02	2.089079042930380865e+02	1.963154193175577973e+02	1.996275650475157590e+02	1.991004866151241686e+02	2.020507245535500829e+02	9.125865400929200405e+03	5.805901721932418980e+01	7.786068177658756895e+01	2.370502432715378745e+03	0.000000000000000000e+00	2.386906795296394250e+02	2.346131452657308500e+02	2.493513747608745916e+02	2.404266945921224305e+02	2.330666370633452402e+02	2.526908085860761730e+02	2.340058386351155946e+02	2.385467967616981753e+02	2.402009732302483087e+02	2.410597824404335086e+02
2.240000000000000000e+02	7.518237767528462427e+03	1.898222017293868191e+00	7.208432539823142804e+00	8.347802983099037419e+02	0.000000000000000000e+00	8.064438909937547351e+01	7.898952833290715603e+01	7.892628805069863063e+01	7.512919186027441754e+01	8.298184593895616956e+01	7.789844929458418221e+01	8.356028036886876009e+01	8.324008422974209509e+01	7.593483751031622830e+01	8.536373505032273101e+01	7.919431383764231214e+03	1.611577767531360195e+01	2.470838293657823925e+01	1.220806815821618557e+03	0.000000000000000000e+00	1.202388612163544082e+02	1.179530974997869066e+02	1.217339773586826368e+02	1.166479292634705303e+02	1.209284229694780777e+02	1.217408913139587696e+02	1.214468068511010586e+02	1.222867087815377261e+02	1.173007520884914356e+02	1.244735341918280369e+02	8.320625000000000000e+03	3.033333333333333215e+01	4.220833333333333570e+01	1.606833333333333258e+03	0.000000000000000000e+00	1.598333333333333428e+02	1.569166666666666572e+02	1.645416666666666572e+02	1.581666666666666572e+02	1.588750000000000000e+02	1.655833333333333428e+02	1.593333333333333428e+02	1.613333333333333428e+02	1.586666666666666572e+02	1.635833333333333428e+02	8.721818616235768786e+03	4.455088899135306235e+01	5.970828373008843215e+01	1.992859850845047959e+03	0.000000000000000000e+00	1.994278054503122917e+02	1.958802358335464078e+02	2.073493559746506776e+02	1.996854040698627841e+02	1.968215770305219223e+02	2.094257753527079160e+02	1.972198598155656271e+02	2.003799578851289596e+02	2.000325812448418787e+02	2.026931324748386487e+02	9.123012232471537573e+03	5.876844464937279611e+01	7.720823412684353571e+01	2.378886368356762887e+03	0.000000000000000000e+00	2.390222775672912121e+02	2.348438050004261584e+02	2.501570452826346695e+02	2.412041414730588826e+02	2.347681540610438446e+02	2.532682173720825176e+02	2.351063862977979397e+02	2.394265824369246047e+02	2.413984958230170719e+02	2.418029316163439546e+02
2.250000000000000000e+02	7.512627461417117956e+03	2.057782976250969398e+00	7.509903345390192442e+00	8.382400503338868702e+02	0.000000000000000000e+00	8.069687146608758610e+01	7.920985394836471016e+01	7.911635778566444799e+01	7.596256717728297758e+01	8.400146844303003490e+01	7.819430061496183271e+01	8.384743720899176367e+01	8.352221353302731188e+01	7.638872625568880892e+01	8.545570861852198163e+01	7.913959564041892008e+03	1.565389148812548470e+01	2.521328500602842837e+01	1.225390858500276863e+03	0.000000000000000000e+00	1.205359357330438002e+02	1.183132603075156908e+02	1.220581788928322169e+02	1.173771169219748174e+02	1.218340675548483460e+02	1.221179836408142449e+02	1.217570519378292033e+02	1.225944400998469916e+02	1.179026964611777260e+02	1.249778543092609908e+02	8.315291666666666060e+03	2.925000000000000000e+01	4.291666666666666430e+01	1.612541666666666742e+03	0.000000000000000000e+00	1.603750000000000000e+02	1.574166666666666572e+02	1.650000000000000000e+02	1.587916666666666572e+02	1.596666666666666572e+02	1.660416666666666572e+02	1.596666666666666572e+02	1.616666666666666572e+02	1.594166666666666572e+02	1.645000000000000000e+02	8.716623769291440112e+03	4.284610851187451885e+01	6.062004832730490023e+01	1.999692474833056622e+03	0.000000000000000000e+00	2.002140642669561998e+02	1.965200730258176236e+02	2.079418211071677831e+02	2.002062164113584970e+02	1.974992657784849825e+02	2.099653496925190552e+02	1.975762813955041111e+02	2.007388932334863227e+02	2.009306368721555884e+02	2.040221456907390234e+02	9.117955871916214164e+03	5.644221702374903060e+01	7.832342998794314326e+01	2.386843282999446728e+03	0.000000000000000000e+00	2.400531285339123997e+02	2.356234793849686184e+02	2.508836422143355662e+02	2.416207661560503368e+02	2.353318648903032795e+02	2.538890327183714817e+02	2.354858961243415365e+02	2.398111198003060167e+02	2.424446070776444913e+02	2.435442913814780184e+02
2.260000000000000000e+02	7.504482898642377222e+03	3.350602666809773922e+00	6.745400732592436555e+00	8.423619239166026773e+02	0.000000000000000000e+00	8.095355419225700189e+01	8.058565811776938403e+01	7.907185123277122329e+01	7.655349296715429830e+01	8.480159615232480519e+01	7.805289286854808495e+01	8.382819636413053388e+01	8.387642877432044486e+01	7.699598403289954263e+01	8.569773654962399689e+01	7.906908115987855126e+03	1.671696800007155304e+01	2.439353369962955043e+01	1.230451795291634653e+03	0.000000000000000000e+00	1.209142770961285009e+02	1.194178290588846920e+02	1.224317589497189402e+02	1.179850798169104849e+02	1.226091314094957312e+02	1.223181131009407068e+02	1.219349315153986026e+02	1.230632143871602295e+02	1.184979920164497713e+02	1.253072016081453341e+02	8.309333333333333940e+03	3.008333333333333215e+01	4.204166666666666430e+01	1.618541666666666742e+03	0.000000000000000000e+00	1.608750000000000000e+02	1.582500000000000000e+02	1.657916666666666572e+02	1.594166666666666572e+02	1.604166666666666572e+02	1.665833333333333428e+02	1.600416666666666572e+02	1.622500000000000000e+02	1.600000000000000000e+02	1.649166666666666572e+02	8.711758550678812753e+03	4.344969866659511126e+01	5.968979963370377817e+01	2.006631538041698832e+03	0.000000000000000000e+00	2.008357229038714991e+02	1.970821709411152938e+02	2.091515743836143884e+02	2.008482535164228295e+02	1.982242019238375974e+02	2.108485535657259788e+02	1.981484018179347117e+02	2.014367856128397705e+02	2.015020079835502429e+02	2.045261317251879802e+02	9.114183768024291567e+03	5.681606399985689393e+01	7.733793260074088494e+01	2.394721409416730694e+03	0.000000000000000000e+00	2.407964458077429981e+02	2.359143418822306160e+02	2.525114821005620911e+02	2.422798403661790303e+02	2.360317371810085092e+02	2.551137737981185865e+02	2.362551369692027947e+02	2.406235712256795409e+02	2.430040159671004574e+02	2.441355967837093317e+02
2.270000000000000000e+02	7.497715312250351417e+03	2.742860894525701809e+00	8.142455296738759785e+00	8.470538348936123612e+02	0.000000000000000000e+00	8.086267760535864113e+01	8.134502011395782972e+01	8.013256786650808294e+01	7.729662613411633743e+01	8.538367241709774191e+01	7.848783745504775311e+01	8.388714336567225871e+01	8.465883230227591127e+01	7.757111798893789967e+01	8.564006887285523817e+01	7.900961822791842678e+03	1.605893044726285268e+01	2.507122764836937989e+01	1.235735250780139495e+03	0.000000000000000000e+00	1.211605054693459920e+02	1.201516767236455792e+02	1.233162839332540415e+02	1.186899797337248401e+02	1.230668362085488639e+02	1.228480853941905480e+02	1.222352383495027937e+02	1.236627494844712771e+02	1.191813923278022855e+02	1.255283677697609477e+02	8.304208333333333940e+03	2.937500000000000000e+01	4.200000000000000000e+01	1.624416666666666742e+03	0.000000000000000000e+00	1.614583333333333428e+02	1.589583333333333428e+02	1.665000000000000000e+02	1.600833333333333428e+02	1.607500000000000000e+02	1.672083333333333428e+02	1.605833333333333428e+02	1.626666666666666572e+02	1.607916666666666572e+02	1.654166666666666572e+02	8.707454843874824292e+03	4.269106955273714732e+01	5.892877235163062011e+01	2.013098082553193990e+03	0.000000000000000000e+00	2.017561611973206936e+02	1.977649899430211065e+02	2.096837160667459443e+02	2.014766869329418455e+02	1.984331637914511361e+02	2.115685812724761377e+02	1.989314283171638920e+02	2.016705838488620373e+02	2.024019410055310288e+02	2.053049655635723525e+02	9.110701354416316462e+03	5.600713910547429464e+01	7.585754470326124022e+01	2.401779498439721010e+03	0.000000000000000000e+00	2.420539890613080445e+02	2.365716465527088417e+02	2.528674321334919171e+02	2.428700405325503482e+02	2.361163275829022723e+02	2.559288292116189325e+02	2.372795233009944127e+02	2.406745010310573889e+02	2.440122153443954289e+02	2.451932644604780762e+02
2.280000000000000000e+02	7.487805917567968208e+03	3.484852954322370522e+00	8.372747822523720629e+00	8.482992856245963367e+02	0.000000000000000000e+00	8.134784375836991899e+01	8.164815034593105736e+01	8.019687974499501593e+01	7.710913244666882349e+01	8.484661885277130011e+01	7.887462015041207053e+01	8.433640642443600655e+01	8.479566083808153110e+01	7.780356485393301114e+01	8.550155281000756702e+01	7.892777958783984104e+03	1.632575981049451741e+01	2.533220724459519246e+01	1.239545476145631483e+03	0.000000000000000000e+00	1.216947552125182881e+02	1.206574085062988502e+02	1.237026065391641794e+02	1.189087328900010903e+02	1.231316427597189715e+02	1.234373100752060282e+02	1.227515365455513319e+02	1.240228304190407584e+02	1.195684490936331770e+02	1.257507764050037906e+02	8.297750000000000000e+03	2.916666666666666785e+01	4.229166666666666430e+01	1.630791666666666742e+03	0.000000000000000000e+00	1.620416666666666572e+02	1.596666666666666572e+02	1.672083333333333428e+02	1.607083333333333428e+02	1.614166666666666572e+02	1.680000000000000000e+02	1.611666666666666572e+02	1.632500000000000000e+02	1.613333333333333428e+02	1.660000000000000000e+02	8.702722041216016805e+03	4.200757352283881829e+01	5.925112608873813258e+01	2.022037857187702002e+03	0.000000000000000000e+00	2.023885781208150263e+02	1.986759248270344642e+02	2.107140601275025062e+02	2.025079337766655954e+02	1.997016905736143428e+02	2.125626899247939718e+02	1.995817967877819683e+02	2.024771695809592416e+02	2.030982175730335086e+02	2.062492235949962094e+02	9.107694082432031792e+03	5.484848037901096518e+01	7.621058551080960797e+01	2.413284047708737035e+03	0.000000000000000000e+00	2.427354895749633954e+02	2.376851829874022428e+02	2.542197869216716697e+02	2.443075342199978763e+02	2.379867144805620001e+02	2.571253798495879437e+02	2.379969269088973078e+02	2.417043391619184831e+02	2.448631018127336745e+02	2.464984471899924188e+02
2.290000000000000000e+02	7.480911639643182752e+03	5.234370997987891627e+00	8.982136138880644438e+00	8.519058701617955194e+02	0.000000000000000000e+00	8.208063096690787575e+01	8.187575354972379671e+01	8.113972825817005230e+01	7.734231851222558873e+01	8.517552473332473539e+01	7.931504654835030976e+01	8.415087255603467042e+01	8.552313559137067500e+01	7.821035882071653589e+01	8.541632583575015758e+01	7.886705819821591831e+03	1.709635216566061189e+01	2.480356806944032400e+01	1.244911268414231017e+03	0.000000000000000000e+00	1.223944821501206093e+02	1.210420434415285627e+02	1.246323641290850333e+02	1.193169925894461301e+02	1.235877623666623606e+02	1.240116899408418192e+02	1.229296029446840066e+02	1.247824011290186661e+02	1.202093460770249465e+02	1.261664962512084003e+02	8.292500000000000000e+03	2.895833333333333215e+01	4.062500000000000000e+01	1.637916666666666742e+03	0.000000000000000000e+00	1.627083333333333428e+02	1.602083333333333428e+02	1.681250000000000000e+02	1.612916666666666572e+02	1.620000000000000000e+02	1.687083333333333428e+02	1.617083333333333428e+02	1.640416666666666572e+02	1.622083333333333428e+02	1.669166666666666572e+02	8.698294180178409079e+03	4.082031450100605241e+01	5.644643193055967600e+01	2.030922064919102468e+03	0.000000000000000000e+00	2.030221845165460763e+02	1.993746232251381230e+02	2.116176358709149667e+02	2.032663407438871843e+02	2.004122376333376394e+02	2.134049767258248664e+02	2.004870637219826790e+02	2.033009322043146483e+02	2.042073205896417392e+02	2.076668370821249141e+02	9.104088360356816338e+03	5.268229566867877622e+01	7.226786386111935201e+01	2.423927463171537966e+03	0.000000000000000000e+00	2.433360356997588099e+02	2.385409131169428747e+02	2.551102717418299335e+02	2.452410148211077399e+02	2.388244752666752788e+02	2.581016201183163616e+02	2.392657941106320152e+02	2.425601977419626394e+02	2.462063078459501639e+02	2.484170074975831426e+02
2.300000000000000000e+02	7.475931155223273890e+03	5.726623093724221292e+00	6.727758013517259883e+00	8.560077564620190742e+02	0.000000000000000000e+00	8.270527726174667293e+01	8.184270175006507486e+01	8.157154318105112623e+01	7.801747527689910555e+01	8.590018293146502515e+01	7.942237672434740148e+01	8.432642633109456654e+01	8.575217269630174144e+01	7.836027604551070169e+01	8.591534460302332832e+01	7.881569744278303915e+03	1.694664488019544279e+01	2.390554567342529779e+01	1.249774711564342851e+03	0.000000000000000000e+00	1.230401386308733436e+02	1.213588508750325445e+02	1.251607715905255702e+02	1.198629043051162171e+02	1.242417581323991840e+02	1.244195216955070293e+02	1.232882131655472904e+02	1.251052530148175492e+02	1.205759713560886723e+02	1.266243389681783356e+02	8.287208333333333940e+03	2.816666666666666785e+01	4.108333333333333570e+01	1.643541666666666742e+03	0.000000000000000000e+00	1.633750000000000000e+02	1.608750000000000000e+02	1.687500000000000000e+02	1.617083333333333428e+02	1.625833333333333428e+02	1.694166666666666572e+02	1.622500000000000000e+02	1.644583333333333428e+02	1.627916666666666572e+02	1.673333333333333428e+02	8.692846922388363964e+03	3.938668845313789291e+01	5.826112099324137716e+01	2.037308621768990633e+03	0.000000000000000000e+00	2.037098613691266564e+02	2.003911491249674555e+02	2.123392284094744298e+02	2.035537623615504685e+02	2.009249085342675016e+02	2.144138116378262851e+02	2.012117868344527096e+02	2.038114136518491364e+02	2.050073619772446420e+02	2.080423276984883501e+02	9.098485511443393989e+03	5.060671023960911441e+01	7.543890865314941152e+01	2.431075576871314297e+03	0.000000000000000000e+00	2.440447227382533129e+02	2.399072982499349109e+02	2.559284568189488596e+02	2.453991913897675659e+02	2.392664837352016605e+02	2.594109566089858845e+02	2.401735736689054193e+02	2.431644939703649584e+02	2.472230572878225985e+02	2.487513220636433573e+02
2.310000000000000000e+02	7.467606550386376512e+03	6.780678705033349019e+00	7.689011157192979340e+00	8.598452011506627741e+02	0.000000000000000000e+00	8.248313058022897337e+01	8.261877986534013019e+01	8.241240835372526874e+01	7.835026018439343432e+01	8.657035035614858032e+01	7.974473648920150026e+01	8.482491796851456911e+01	8.658427577292441413e+01	7.842755774574763450e+01	8.633796309406194780e+01	7.874782441859854771e+03	1.736950601918334058e+01	2.384450557859648967e+01	1.254964267241997959e+03	0.000000000000000000e+00	1.232415652901144938e+02	1.221843899326700580e+02	1.259353708435293129e+02	1.203209634255300386e+02	1.249518418447409545e+02	1.248515349112674215e+02	1.237666256509239560e+02	1.257296378864622000e+02	1.210262788728738172e+02	1.272106482136976524e+02	8.281958333333333940e+03	2.795833333333333215e+01	4.000000000000000000e+01	1.650083333333333258e+03	0.000000000000000000e+00	1.640000000000000000e+02	1.617500000000000000e+02	1.694583333333333428e+02	1.622916666666666572e+02	1.633333333333333428e+02	1.699583333333333428e+02	1.627083333333333428e+02	1.648750000000000000e+02	1.636250000000000000e+02	1.680833333333333428e+02	8.689134224806812199e+03	3.854716064748332371e+01	5.615549442140351033e+01	2.045202399424668556e+03	0.000000000000000000e+00	2.047584347098855062e+02	2.013156100673299420e+02	2.129812958231373727e+02	2.042623699078032757e+02	2.017148248219257312e+02	2.150651317553992499e+02	2.016500410157427154e+02	2.040203621135378000e+02	2.062237211271261685e+02	2.089560184529690332e+02	9.096310116280292277e+03	4.913598796163331883e+01	7.231098884280702066e+01	2.440321465516003627e+03	0.000000000000000000e+00	2.455168694197710124e+02	2.408812201346598840e+02	2.565042583129414311e+02	2.462330731489398659e+02	2.400963163105180911e+02	2.601719301774651854e+02	2.405917486981521165e+02	2.431657242270756001e+02	2.488224422542523655e+02	2.498287035726047520e+02
2.320000000000000000e+02	7.460138923380771303e+03	5.179139410986270065e+00	7.461400312448816408e+00	8.615027165400816784e+02	0.000000000000000000e+00	8.255109256972268383e+01	8.373817179319087245e+01	8.262722898698078211e+01	7.875203481227177349e+01	8.653247438042457418e+01	7.942428429144051449e+01	8.518674742653323051e+01	8.683046783423597503e+01	7.797542801161661430e+01	8.657684904290317718e+01	7.868402795023718681e+03	1.648540303882646896e+01	2.387653348955774035e+01	1.258376358270040782e+03	0.000000000000000000e+00	1.234838796181946634e+02	1.230774192299287648e+02	1.264386144934903911e+02	1.207718507394692153e+02	1.250162371902122800e+02	1.250038088123869215e+02	1.242600403799332867e+02	1.260610672504513161e+02	1.211335473391416429e+02	1.274759245214515886e+02	8.276666666666666060e+03	2.779166666666666785e+01	4.029166666666666430e+01	1.655250000000000000e+03	0.000000000000000000e+00	1.644166666666666572e+02	1.624166666666666572e+02	1.702500000000000000e+02	1.627916666666666572e+02	1.635000000000000000e+02	1.705833333333333428e+02	1.633333333333333428e+02	1.652916666666666572e+02	1.642916666666666572e+02	1.683750000000000000e+02	8.684930538309612530e+03	3.909793029450686674e+01	5.670679984377558469e+01	2.052123641729959218e+03	0.000000000000000000e+00	2.053494537151386510e+02	2.017559141034045638e+02	2.140613855065096232e+02	2.048114825938640990e+02	2.019837628097877200e+02	2.161628578542797641e+02	2.024066262867333990e+02	2.045222660828819983e+02	2.074497859941916715e+02	2.092740754785484114e+02	9.093194409952560818e+03	5.040419392234706208e+01	7.312193302088451219e+01	2.448997283459918435e+03	0.000000000000000000e+00	2.462822407636106163e+02	2.410951615401424419e+02	2.578727710130192463e+02	2.468312985210615409e+02	2.404675256195754400e+02	2.617423823752261569e+02	2.414799192401334551e+02	2.437528654990973394e+02	2.506079053217167143e+02	2.501731509570968228e+02
2.330000000000000000e+02	7.452365634007392146e+03	2.932200551008520506e+00	7.893403546692262296e+00	8.628025039032160066e+02	0.000000000000000000e+00	8.253990864262478055e+01	8.456294591547604966e+01	8.273015579922990526e+01	7.875811767444922395e+01	8.698376048874160915e+01	7.956206626951420446e+01	8.501534369626506304e+01	8.711309613779006611e+01	7.808482072826136289e+01	8.680090760837913422e+01	7.861974483670363043e+03	1.536193360883759418e+01	2.392586844001279900e+01	1.261734585284941431e+03	0.000000000000000000e+00	1.237699543213123832e+02	1.237398062910713463e+02	1.267192445662816169e+02	1.209415588372246191e+02	1.255543802443708046e+02	1.253435331347571093e+02	1.245285051814658601e+02	1.264940480688950402e+02	1.215632436974640029e+02	1.277546204708562385e+02	8.271583333333333940e+03	2.779166666666666785e+01	3.995833333333333570e+01	1.660666666666666742e+03	0.000000000000000000e+00	1.650000000000000000e+02	1.629166666666666572e+02	1.707083333333333428e+02	1.631250000000000000e+02	1.641250000000000000e+02	1.711250000000000000e+02	1.640416666666666572e+02	1.658750000000000000e+02	1.650416666666666572e+02	1.687083333333333428e+02	8.681192182996304837e+03	4.022139972449573975e+01	5.599079822665387240e+01	2.059598748048392281e+03	0.000000000000000000e+00	2.062300456786876168e+02	2.020935270422619681e+02	2.146974221003850687e+02	2.053084411627753809e+02	2.026956197556291954e+02	2.169064668652428907e+02	2.035548281518674685e+02	2.052559519311049598e+02	2.085200896358693115e+02	2.096620461958104329e+02	9.090801032659275734e+03	5.265113278232481520e+01	7.202326311997441621e+01	2.458530829430117592e+03	0.000000000000000000e+00	2.474600913573752337e+02	2.412703874178572505e+02	2.586865108674367661e+02	2.474918823255507618e+02	2.412662395112583908e+02	2.626879337304857813e+02	2.430679896370682513e+02	2.446369038622099197e+02	2.519985126050719373e+02	2.506157590582875514e+02
2.340000000000000000e+02	7.448131892139959746e+03	4.336374898442979742e+00	7.805853601753995008e+00	8.650400296010623151e+02	0.000000000000000000e+00	8.302190784641695132e+01	8.459927150960236020e+01	8.292341436392922560e+01	7.906375493663384191e+01	8.754602203356536450e+01	7.981938561104591656e+01	8.498979036366357320e+01	8.738890843694042587e+01	7.805217282364233711e+01	8.699801942742182348e+01	7.857274279403312903e+03	1.575152078255482380e+01	2.398626013421032965e+01	1.265645014800531044e+03	0.000000000000000000e+00	1.243234539232084757e+02	1.239454690881345016e+02	1.269825405152979414e+02	1.213443774683169210e+02	1.262105110167826751e+02	1.257221928055229512e+02	1.249532285151651081e+02	1.268611208851368843e+02	1.220052530784878400e+02	1.279781763803775902e+02	8.266416666666666060e+03	2.716666666666666785e+01	4.016666666666666430e+01	1.666250000000000000e+03	0.000000000000000000e+00	1.656250000000000000e+02	1.632916666666666572e+02	1.710416666666666572e+02	1.636250000000000000e+02	1.648750000000000000e+02	1.716250000000000000e+02	1.649166666666666572e+02	1.663333333333333428e+02	1.659583333333333428e+02	1.689583333333333428e+02	8.675559053930019218e+03	3.858181255077850835e+01	5.634707319912300250e+01	2.066854985199468956e+03	0.000000000000000000e+00	2.069265460767915101e+02	2.026378642451988128e+02	2.151007928180353588e+02	2.059056225316830933e+02	2.035394889832173249e+02	2.175278071944770488e+02	2.048801048181682063e+02	2.058055457815298155e+02	2.099114135881788457e+02	2.099384902862890954e+02	9.084701441193372375e+03	4.999695843489035951e+01	7.252747973157933359e+01	2.467459970398937912e+03	0.000000000000000000e+00	2.482280921535830487e+02	2.419840618237309400e+02	2.591599189694040888e+02	2.481862450633661581e+02	2.422039779664346497e+02	2.634306143889540976e+02	2.448435429696697270e+02	2.452777582297262597e+02	2.538644938430243485e+02	2.509186472392448763e+02
2.350000000000000000e+02	7.440613119518363419e+03	4.403357198962247310e+00	6.048909479563569391e+00	8.677572397861140416e+02	0.000000000000000000e+00	8.365006053270982989e+01	8.465621237248585373e+01	8.320638053654936073e+01	7.957054226554967613e+01	8.737492188898761469e+01	8.024304321571182186e+01	8.496404677296737873e+01	8.766512997629276072e+01	7.821283502435744595e+01	8.758405245661876393e+01	7.850660726425848225e+03	1.572251193281445758e+01	2.354528807311511684e+01	1.269482786559723536e+03	0.000000000000000000e+00	1.249500302663549149e+02	1.243072728529095912e+02	1.274365236016080019e+02	1.217852711327748381e+02	1.262707942778271359e+02	1.261631882745225823e+02	1.251486900531503608e+02	1.272075649881463733e+02	1.222730841788453944e+02	1.286253595616427106e+02	8.260708333333333940e+03	2.704166666666666785e+01	4.104166666666666430e+01	1.671208333333333258e+03	0.000000000000000000e+00	1.662500000000000000e+02	1.639583333333333428e+02	1.716666666666666572e+02	1.640000000000000000e+02	1.651666666666666572e+02	1.720833333333333428e+02	1.653333333333333428e+02	1.667500000000000000e+02	1.663333333333333428e+02	1.696666666666666572e+02	8.670755940240818745e+03	3.836082140051887990e+01	5.853804526021821175e+01	2.072933880106942979e+03	0.000000000000000000e+00	2.075499697336450708e+02	2.036093938137570944e+02	2.158968097317253125e+02	2.062147288672251761e+02	2.040625390555061927e+02	2.180034783921441033e+02	2.055179766135163391e+02	2.062924350118536267e+02	2.103935824878212770e+02	2.107079737716906038e+02	9.080803547148305370e+03	4.967997613437108839e+01	7.603442385376976631e+01	2.474659426880552473e+03	0.000000000000000000e+00	2.488499394672901701e+02	2.432604542941808177e+02	2.601269527967839394e+02	2.484294577344503239e+02	2.429584114443456997e+02	2.639236234509548922e+02	2.457026198936993069e+02	2.458348700237072535e+02	2.544538316423092397e+02	2.517492808767145505e+02
2.360000000000000000e+02	7.434840260176149968e+03	4.726607501224414420e+00	4.348032047057351690e+00	8.728149612132251605e+02	0.000000000000000000e+00	8.403740374630626775e+01	8.547364183098308388e+01	8.437869963773646020e+01	7.945837418301636035e+01	8.786548439339803451e+01	8.035697763092132107e+01	8.549948240332032867e+01	8.825565214687757987e+01	7.874626329116070167e+01	8.806216449049833273e+01	7.845128463421408014e+03	1.621747041727887506e+01	2.173651602352867585e+01	1.275282480606612580e+03	0.000000000000000000e+00	1.254770352064864625e+02	1.250493209154915348e+02	1.286060164855348944e+02	1.219583537581748516e+02	1.269119088633656816e+02	1.264076554821273248e+02	1.257497412016601572e+02	1.278778260734387970e+02	1.227689649789136865e+02	1.291352489119158236e+02	8.255416666666666060e+03	2.770833333333333215e+01	3.912500000000000000e+01	1.677750000000000000e+03	0.000000000000000000e+00	1.669166666666666572e+02	1.646250000000000000e+02	1.728333333333333428e+02	1.644583333333333428e+02	1.659583333333333428e+02	1.724583333333333428e+02	1.660000000000000000e+02	1.675000000000000000e+02	1.667916666666666572e+02	1.702083333333333428e+02	8.665704869911924106e+03	3.919919624938778924e+01	5.651348397647132060e+01	2.080217519393387192e+03	0.000000000000000000e+00	2.083562981268468661e+02	2.042006790845084652e+02	2.170606501811317912e+02	2.069583129084918482e+02	2.050047578033010041e+02	2.185090111845393608e+02	2.062502587983398428e+02	2.071221739265612030e+02	2.108143683544196278e+02	2.112814177547508621e+02	9.075993073157182152e+03	5.069005916544224988e+01	7.390196795294264120e+01	2.482685038786774840e+03	0.000000000000000000e+00	2.497959295870270466e+02	2.437763581690169303e+02	2.612879670289302112e+02	2.494582924836503253e+02	2.440511822732686369e+02	2.645596890357453503e+02	2.465005175966796855e+02	2.467443478531224059e+02	2.548370700421726269e+02	2.523545021761683529e+02
2.370000000000000000e+02	7.427817152785664803e+03	5.872519987709388545e+00	2.948666235005866554e+00	8.760282554204284224e+02	0.000000000000000000e+00	8.411894244737852944e+01	8.561124332859124308e+01	8.496543499931132715e+01	7.939820874148330176e+01	8.837012757141896202e+01	8.063729729293575588e+01	8.582182212547843392e+01	8.892892187236130042e+01	7.923909641922311664e+01	8.801726190689461760e+01	7.838846076392832401e+03	1.637375999385469427e+01	2.122433311750293328e+01	1.279889127710214325e+03	0.000000000000000000e+00	1.258928045570226004e+02	1.253681216642956144e+02	1.292118841663223350e+02	1.221991043707416509e+02	1.274767304523761595e+02	1.266936486464678779e+02	1.262442443960725456e+02	1.284852942695139859e+02	1.233070482096115654e+02	1.295502976201139802e+02	8.249875000000000000e+03	2.687500000000000000e+01	3.950000000000000000e+01	1.683750000000000000e+03	0.000000000000000000e+00	1.676666666666666572e+02	1.651250000000000000e+02	1.734583333333333428e+02	1.650000000000000000e+02	1.665833333333333428e+02	1.727500000000000000e+02	1.666666666666666572e+02	1.680416666666666572e+02	1.673750000000000000e+02	1.710833333333333428e+02	8.660903923607167599e+03	3.737624000614530928e+01	5.777566688249706317e+01	2.087610872289785675e+03	0.000000000000000000e+00	2.094405287763107140e+02	2.048818783357043856e+02	2.177047825003443506e+02	2.078008956292583491e+02	2.056899362142905261e+02	2.188063513535321363e+02	2.070890889372607830e+02	2.075980390638193285e+02	2.114429517903884346e+02	2.126163690465527054e+02	9.071932847214335197e+03	4.787748001229061146e+01	7.605133376499412634e+01	2.491471744579571350e+03	0.000000000000000000e+00	2.512143908859547992e+02	2.446387566714087711e+02	2.619512316673553869e+02	2.506017912585166982e+02	2.447965390952477378e+02	2.648627027070642725e+02	2.475115112078548805e+02	2.471544114609720282e+02	2.555109035807768691e+02	2.541494047597720680e+02
2.380000000000000000e+02	7.421736224101337029e+03	6.285286656770079361e+00	4.846158170557110623e+00	8.800044151083266115e+02	0.000000000000000000e+00	8.449486430575096563e+01	8.640200914947298827e+01	8.533352931975271360e+01	8.036079063361277974e+01	8.859577213398283391e+01	8.090568315217670659e+01	8.615725585015140098e+01	8.892595671841473859e+01	7.985101187675383017e+01	8.850457278633409430e+01	7.833180612050668060e+03	1.655930999505170576e+01	2.206891241861188746e+01	1.284627207554163306e+03	0.000000000000000000e+00	1.264140988195421471e+02	1.260551712414031726e+02	1.296250979932096925e+02	1.230970619834730542e+02	1.276728860669914241e+02	1.271820082427550176e+02	1.267452945917423790e+02	1.287754783592073693e+02	1.238421726050435865e+02	1.299814530598337114e+02	8.244625000000000000e+03	2.683333333333333215e+01	3.929166666666666430e+01	1.689250000000000000e+03	0.000000000000000000e+00	1.683333333333333428e+02	1.657083333333333428e+02	1.739166666666666572e+02	1.658333333333333428e+02	1.667500000000000000e+02	1.734583333333333428e+02	1.673333333333333428e+02	1.686250000000000000e+02	1.678333333333333428e+02	1.714583333333333428e+02	8.656069387949331940e+03	3.710735667161495854e+01	5.651442091472144114e+01	2.093872792445836694e+03	0.000000000000000000e+00	2.102525678471245385e+02	2.053614954252635130e+02	2.182082353401236219e+02	2.085696046831936314e+02	2.058271139330085759e+02	2.197346584239116680e+02	2.079213720749243066e+02	2.084745216407926307e+02	2.118244940616231133e+02	2.129352136068329742e+02	9.067513775898663880e+03	4.738138000989658849e+01	7.373717516277622508e+01	2.498495584891673388e+03	0.000000000000000000e+00	2.521718023609157058e+02	2.450146575171937116e+02	2.624998040135806150e+02	2.513058760330538917e+02	2.449042278660171519e+02	2.660109835144899648e+02	2.485094108165152988e+02	2.483240432815852614e+02	2.558156547899128554e+02	2.544120938803325771e+02
2.390000000000000000e+02	7.414972223743151517e+03	5.412388457396470898e+00	6.221710470008346761e+00	8.832976747797234793e+02	0.000000000000000000e+00	8.473561631085622992e+01	8.639381941556270306e+01	8.581463922837711777e+01	8.075663320071130613e+01	8.946696221038460806e+01	8.104664136608541014e+01	8.630707967079662524e+01	8.890225824196132010e+01	7.999421643125401715e+01	8.899955005981719580e+01	7.827173611871575304e+03	1.626869422869823723e+01	2.309002190167084123e+01	1.288419670723195168e+03	0.000000000000000000e+00	1.267428081554281221e+02	1.264260763744480300e+02	1.300948196141885660e+02	1.234824832670223316e+02	1.282959811051923111e+02	1.274608206830426980e+02	1.269660398353983055e+02	1.289094624543139957e+02	1.241221082156270086e+02	1.304789416965752764e+02	8.239375000000000000e+03	2.712500000000000000e+01	3.995833333333333570e+01	1.693541666666666742e+03	0.000000000000000000e+00	1.687500000000000000e+02	1.664583333333333428e+02	1.743750000000000000e+02	1.662083333333333428e+02	1.671250000000000000e+02	1.738750000000000000e+02	1.676250000000000000e+02	1.689166666666666572e+02	1.682500000000000000e+02	1.719583333333333428e+02	8.651576388128423787e+03	3.798130577130176277e+01	5.682664476499583373e+01	2.098663662610138545e+03	0.000000000000000000e+00	2.107571918445718779e+02	2.064905902922186556e+02	2.186551803858114340e+02	2.089341833996443540e+02	2.059540188948076889e+02	2.202891793169573020e+02	2.082839601646016945e+02	2.089238708790193186e+02	2.123778917843729914e+02	2.134377249700914092e+02	9.063777776256849393e+03	4.883761154260352555e+01	7.369495619665832464e+01	2.503785658553610119e+03	0.000000000000000000e+00	2.527643836891437559e+02	2.465228472511039968e+02	2.629353607716228680e+02	2.516600334659553937e+02	2.447830377896153777e+02	2.667033586339146041e+02	2.489429203292033890e+02	2.489310750913720085e+02	2.565057835687459828e+02	2.549171166068495040e+02
2.400000000000000000e+02	7.409088795781817680e+03	4.174711129743815974e+00	7.325647382293933418e+00	8.864612076379905830e+02	0.000000000000000000e+00	8.559330578950608981e+01	8.632782387960517667e+01	8.612680863722226832e+01	8.128428301893170271e+01	8.966898647282904733e+01	8.152061130458076832e+01	8.672980724500676786e+01	8.897464167522548451e+01	8.020507695884229804e+01	8.911710738493876249e+01	7.822023564557575810e+03	1.523318889820524191e+01	2.330865702448029708e+01	1.292959770485661920e+03	0.000000000000000000e+00	1.275466528947530378e+02	1.266639119398025883e+02	1.305217376519444770e+02	1.240796415094658585e+02	1.285844932364145166e+02	1.279478056522903842e+02	1.275524036225033910e+02	1.292373208376127423e+02	1.244567051460878133e+02	1.309127203591360455e+02	8.234958333333333940e+03	2.629166666666666785e+01	3.929166666666666430e+01	1.699458333333333258e+03	0.000000000000000000e+00	1.695000000000000000e+02	1.670000000000000000e+02	1.749166666666666572e+02	1.668750000000000000e+02	1.675000000000000000e+02	1.743750000000000000e+02	1.683750000000000000e+02	1.695000000000000000e+02	1.687083333333333428e+02	1.727083333333333428e+02	8.647893102109092069e+03	3.735014443512809379e+01	5.527467630885303151e+01	2.105956896181004595e+03	0.000000000000000000e+00	2.114533471052469622e+02	2.073360880601974259e+02	2.193115956813888374e+02	2.096703584905341415e+02	2.064155067635854834e+02	2.208021943477096158e+02	2.091975963774966090e+02	2.097626791623872577e+02	2.129599615205788723e+02	2.145039463075306401e+02	9.060827870884850199e+03	4.840862220358951618e+01	7.125768595103939163e+01	2.512455459028676160e+03	0.000000000000000000e+00	2.534066942104939244e+02	2.476721761203948233e+02	2.637065246961110461e+02	2.524657169810682831e+02	2.453310135271709669e+02	2.672293886954192317e+02	2.500201927549932179e+02	2.500253583247745155e+02	2.572115897078243734e+02	2.562995592817279089e+02
2.410000000000000000e+02	7.406118500278551437e+03	2.238174690775171172e+00	7.580128374442949735e+00	8.915086830896326546e+02	0.000000000000000000e+00	8.578317715044308045e+01	8.680066338048743546e+01	8.612072834452646930e+01	8.180470999265351395e+01	9.049308565167036988e+01	8.227053584861491231e+01	8.710028406245200472e+01	8.945679372701704324e+01	8.119608563574092841e+01	8.992745753518300944e+01	7.817996750139275719e+03	1.438992067872091951e+01	2.274839752055480702e+01	1.298587674878149755e+03	0.000000000000000000e+00	1.279124219085548759e+02	1.271294983569103891e+02	1.307270308389299203e+02	1.246940216629934355e+02	1.293507094925018635e+02	1.285936012576407848e+02	1.279876420312260024e+02	1.297700635301752072e+02	1.253897094845371356e+02	1.317553954342581619e+02	8.229875000000000000e+03	2.654166666666666785e+01	3.791666666666666430e+01	1.705666666666666742e+03	0.000000000000000000e+00	1.700416666666666572e+02	1.674583333333333428e+02	1.753333333333333428e+02	1.675833333333333428e+02	1.682083333333333428e+02	1.749166666666666572e+02	1.688750000000000000e+02	1.700833333333333428e+02	1.695833333333333428e+02	1.735833333333333428e+02	8.641753249860725191e+03	3.869341265461241619e+01	5.308493581277852513e+01	2.112745658455183730e+03	0.000000000000000000e+00	2.121709114247784385e+02	2.077871683097562823e+02	2.199396358277367653e+02	2.104726450036732501e+02	2.070659571741648222e+02	2.212397320756925296e+02	2.097623579687739834e+02	2.103966031364914784e+02	2.137769571821295358e+02	2.154112712324085237e+02	9.053631499721448563e+03	5.084515864255816098e+01	6.825320495889037886e+01	2.519824650243700944e+03	0.000000000000000000e+00	2.543001561828902481e+02	2.481160032861792502e+02	2.645459383221402163e+02	2.533619566740131859e+02	2.459235810149963299e+02	2.675627974847184305e+02	2.506497159375479953e+02	2.507098729396496424e+02	2.579705810309257572e+02	2.572392091314836762e+02
2.420000000000000000e+02	7.399493416204629284e+03	1.135574889527667608e+00	7.026893385820443427e+00	8.968528371129007155e+02	0.000000000000000000e+00	8.615760069967198831e+01	8.762922279247693780e+01	8.693871158871147031e+01	8.247886616214155708e+01	9.144542155837402220e+01	8.236072605901853194e+01	8.706944913663676289e+01	9.000964244958090887e+01	8.134277684522889729e+01	9.053511039857814069e+01	7.811913374768981157e+03	1.365112077809716773e+01	2.251344669291022171e+01	1.304176418556450244e+03	0.000000000000000000e+00	1.284329670165026585e+02	1.279187780629051474e+02	1.314485224610224066e+02	1.254477664144041000e+02	1.301393774458536825e+02	1.288261963628426088e+02	1.281805579016516958e+02	1.303381545581237901e+02	1.256922217559477701e+02	1.323092218659557489e+02	8.224333333333333940e+03	2.616666666666666785e+01	3.800000000000000000e+01	1.711500000000000000e+03	0.000000000000000000e+00	1.707083333333333428e+02	1.682083333333333428e+02	1.759583333333333428e+02	1.684166666666666572e+02	1.688333333333333428e+02	1.752916666666666572e+02	1.692916666666666572e+02	1.706666666666666572e+02	1.700416666666666572e+02	1.740833333333333428e+02	8.636753291897686722e+03	3.868221255523616975e+01	5.348655330708977829e+01	2.118823581443549756e+03	0.000000000000000000e+00	2.129836996501640272e+02	2.084978886037615382e+02	2.204681442056442791e+02	2.113855669189292144e+02	2.075272892208130031e+02	2.217571369704907056e+02	2.104027754316816186e+02	2.109951787752095242e+02	2.143911115773855443e+02	2.158574448007109368e+02	9.049173250462039505e+03	5.119775844380566809e+01	6.897310661417955657e+01	2.526147162887099512e+03	0.000000000000000000e+00	2.552590659669946831e+02	2.487874438741897620e+02	2.649779550779552437e+02	2.543544671711917431e+02	2.462212451082926634e+02	2.682226072743147824e+02	2.515138841966965515e+02	2.513236908837524197e+02	2.587405564881044029e+02	2.576315562680885591e+02
2.430000000000000000e+02	7.395135427256587718e+03	1.803210310075126444e+00	6.716600742002533764e+00	9.026083991394092436e+02	0.000000000000000000e+00	8.690695049383144521e+01	8.841318193287783345e+01	8.754230034541504324e+01	8.301340683909180029e+01	9.205572146396259825e+01	8.287428935041606337e+01	8.735572694495932922e+01	9.052245144641310048e+01	8.234172015607938988e+01	9.103719286174015224e+01	7.807546880294960829e+03	1.338077182170422930e+01	2.225413370433459903e+01	1.309950032903037936e+03	0.000000000000000000e+00	1.290784752469157297e+02	1.286440909664389096e+02	1.320628168393741930e+02	1.261317034195459001e+02	1.307153607319812920e+02	1.292913113418746889e+02	1.285945301391463431e+02	1.308237257232065645e+02	1.264833600780396949e+02	1.328519297642034189e+02	8.219958333333333940e+03	2.495833333333333215e+01	3.779166666666666430e+01	1.717291666666666742e+03	0.000000000000000000e+00	1.712500000000000000e+02	1.688750000000000000e+02	1.765833333333333428e+02	1.692500000000000000e+02	1.693750000000000000e+02	1.757083333333333428e+02	1.698333333333333428e+02	1.711250000000000000e+02	1.706250000000000000e+02	1.746666666666666572e+02	8.632369786371706141e+03	3.653589484496243500e+01	5.332919962899872957e+01	2.124633300430295549e+03	0.000000000000000000e+00	2.134215247530842703e+02	2.091059090335610904e+02	2.211038498272924926e+02	2.123682965804541141e+02	2.080346392680187080e+02	2.221253553247919967e+02	2.110721365275203425e+02	2.114262742767934355e+02	2.147666399219602908e+02	2.164814035691298955e+02	9.044781239410080161e+03	4.811345635659154141e+01	6.886673259133078773e+01	2.531974934193924128e+03	0.000000000000000000e+00	2.555930495061685406e+02	2.493368180671221808e+02	2.656243663212516140e+02	2.554865931609081997e+02	2.466942785360374160e+02	2.685423773162506222e+02	2.523109397217073706e+02	2.517275485535868995e+02	2.589082798439205817e+02	2.582961404715931621e+02
2.440000000000000000e+02	7.389264050458200472e+03	4.567933149834360051e+00	6.399712645012858303e+00	9.080653365069280198e+02	0.000000000000000000e+00	8.714614431753953738e+01	8.930248428742696376e+01	8.812320370449239704e+01	8.339118509347198938e+01	9.239829569685652189e+01	8.337687866413304505e+01	8.800636920336921776e+01	9.130046344285919702e+01	8.305697995612652562e+01	9.144019548207182879e+01	7.802361191895767661e+03	1.449229990825051395e+01	2.186652298917309878e+01	1.315428501586797438e+03	0.000000000000000000e+00	1.293647388254364330e+02	1.294220754770468034e+02	1.325824351855795271e+02	1.265080925467359947e+02	1.312199811817615966e+02	1.298134393320665367e+02	1.292323512683512945e+02	1.316085650547629200e+02	1.270701566447299342e+02	1.333450977410359144e+02	8.215458333333333940e+03	2.441666666666666785e+01	3.733333333333333570e+01	1.722791666666666742e+03	0.000000000000000000e+00	1.715833333333333428e+02	1.695416666666666572e+02	1.770416666666666572e+02	1.696250000000000000e+02	1.700416666666666572e+02	1.762500000000000000e+02	1.704583333333333428e+02	1.719166666666666572e+02	1.710833333333333428e+02	1.752500000000000000e+02	8.628555474770901128e+03	3.434103342508281997e+01	5.280014367749357262e+01	2.130154831746536274e+03	0.000000000000000000e+00	2.138019278412302526e+02	2.096612578562865110e+02	2.215008981477537873e+02	2.127419074532639911e+02	2.088633521515717177e+02	2.226865606679334633e+02	2.116843153983153911e+02	2.122247682785703944e+02	2.150965100219367514e+02	2.171549022589640856e+02	9.041652616208466497e+03	4.426540018349897565e+01	6.826695402165381665e+01	2.537517996826405579e+03	0.000000000000000000e+00	2.560205223491271340e+02	2.497808490459063364e+02	2.659601296288409458e+02	2.558588149065280106e+02	2.476850376364768067e+02	2.691231213358669265e+02	2.529102974632974679e+02	2.525328698904741032e+02	2.591096867105401316e+02	2.590598045179281712e+02
2.450000000000000000e+02	7.384674621670585111e+03	4.194047759500215022e+00	7.701851911393099215e+00	9.120210569788328030e+02	0.000000000000000000e+00	8.759910831835553324e+01	8.939602987445346116e+01	8.827957948687763690e+01	8.422000240665727233e+01	9.266147795008355104e+01	8.422223579170731966e+01	8.862484193237219188e+01	9.152154570206776896e+01	8.349937107142136483e+01	9.160553640608875980e+01	7.797858144168625586e+03	1.428452387975010751e+01	2.210092595569654961e+01	1.320052195156083144e+03	0.000000000000000000e+00	1.299662208258444309e+02	1.296980149372267306e+02	1.329522897434388256e+02	1.272141678699953076e+02	1.317265723083750970e+02	1.304236178958536527e+02	1.298124209661860959e+02	1.318857728510338916e+02	1.276663522023773538e+02	1.335111015363777085e+02	8.211041666666666060e+03	2.437500000000000000e+01	3.650000000000000000e+01	1.728083333333333258e+03	0.000000000000000000e+00	1.723333333333333428e+02	1.700000000000000000e+02	1.776250000000000000e+02	1.702083333333333428e+02	1.707916666666666572e+02	1.766250000000000000e+02	1.710000000000000000e+02	1.722500000000000000e+02	1.718333333333333428e+02	1.754166666666666572e+02	8.624225189164706535e+03	3.446547612024988894e+01	5.089907404430344684e+01	2.136114471510583371e+03	0.000000000000000000e+00	2.147004458408222547e+02	2.103019850627732694e+02	2.222977102565611744e+02	2.132024987966713638e+02	2.098567610249582174e+02	2.228263821041463473e+02	2.121875790338139041e+02	2.126142271489661084e+02	2.160003144642893176e+02	2.173222317969556059e+02	9.037408711662747010e+03	4.455595224049978498e+01	6.529814808860689368e+01	2.544145609687833712e+03	0.000000000000000000e+00	2.570675583483111382e+02	2.506039701255465388e+02	2.669704205131223489e+02	2.561966642600094133e+02	2.489218553832497491e+02	2.690277642082926945e+02	2.533751580676278081e+02	2.529784542979322168e+02	2.601672955952453208e+02	2.592277969272445262e+02
2.460000000000000000e+02	7.381053830310813282e+03	3.708036322590462674e+00	6.568507091501704309e+00	9.177595243212542755e+02	0.000000000000000000e+00	8.788195154394219344e+01	9.043553047501430342e+01	8.869500254937076988e+01	8.460199372250112049e+01	9.295983883839809891e+01	8.489417770347124303e+01	8.907491625429291560e+01	9.246602617477526564e+01	8.396183183028634289e+01	9.251547049502724462e+01	7.793860248488739671e+03	1.393735149462856526e+01	2.118008687908418608e+01	1.325567262160627251e+03	0.000000000000000000e+00	1.303368091053044395e+02	1.304885985708404803e+02	1.333683346080186993e+02	1.276968301945838959e+02	1.321674194191990637e+02	1.309679221850689430e+02	1.303291247938131221e+02	1.326913464207209472e+02	1.281267492484765000e+02	1.342577352475136081e+02	8.206666666666666060e+03	2.416666666666666785e+01	3.579166666666666430e+01	1.733375000000000000e+03	0.000000000000000000e+00	1.727916666666666572e+02	1.705416666666666572e+02	1.780416666666666572e+02	1.707916666666666572e+02	1.713750000000000000e+02	1.770416666666666572e+02	1.715833333333333428e+02	1.729166666666666572e+02	1.722916666666666572e+02	1.760000000000000000e+02	8.619473084844592449e+03	3.439598183870477044e+01	5.040324645424914252e+01	2.141182737839372749e+03	0.000000000000000000e+00	2.152465242280288749e+02	2.105947347624928341e+02	2.227149987253146151e+02	2.138865031387494184e+02	2.105825805808009363e+02	2.231154111482643714e+02	2.128375418728535635e+02	2.131419869126123672e+02	2.164565840848568143e+02	2.177422647524863919e+02	9.032279503022518838e+03	4.462529701074286947e+01	6.501482624183162784e+01	2.548990475678745497e+03	0.000000000000000000e+00	2.577013817893911209e+02	2.506478028583190110e+02	2.673883307839625445e+02	2.569813396108322081e+02	2.497901611616019011e+02	2.691891556298620571e+02	2.540917504123737558e+02	2.533673071585580487e+02	2.606215015030469431e+02	2.594845295049727838e+02
2.470000000000000000e+02	7.378380064565400062e+03	3.676362023858409600e+00	8.194320626307089128e+00	9.220049715698044110e+02	0.000000000000000000e+00	8.780013822691698522e+01	9.113268266056212497e+01	8.927130294836712210e+01	8.478448167284341253e+01	9.364441428019081570e+01	8.540241637321094004e+01	8.921755241247130641e+01	9.310888891953936763e+01	8.476445756963745737e+01	9.252381289913193996e+01	7.790419198949366546e+03	1.356734767859587087e+01	2.182632697982021242e+01	1.330314985784902092e+03	0.000000000000000000e+00	1.306292357801251569e+02	1.311288413302810625e+02	1.338648181408502182e+02	1.280380741697550206e+02	1.327180404734287436e+02	1.313053748532721556e+02	1.306921095395689747e+02	1.333877777931029982e+02	1.288613954514854072e+02	1.345119064495659700e+02	8.202458333333333940e+03	2.345833333333333215e+01	3.545833333333333570e+01	1.738625000000000000e+03	0.000000000000000000e+00	1.734583333333333428e+02	1.711250000000000000e+02	1.784583333333333428e+02	1.712916666666666572e+02	1.717916666666666572e+02	1.772083333333333428e+02	1.721666666666666572e+02	1.736666666666666572e+02	1.729583333333333428e+02	1.765000000000000000e+02	8.614497467717301333e+03	3.334931898807079165e+01	4.909033968684646254e+01	2.146935014215097908e+03	0.000000000000000000e+00	2.162874308865415287e+02	2.111211586697189375e+02	2.230518485258164674e+02	2.145452591635782937e+02	2.108652928599045708e+02	2.231112918133945300e+02	2.136412237937643397e+02	2.139455555402303162e+02	2.170552712151812784e+02	2.184880935504340300e+02	9.026536602101268727e+03	4.324030464280825470e+01	6.272234604035958228e+01	2.555245028430195816e+03	0.000000000000000000e+00	2.591165284397496862e+02	2.511173173394378750e+02	2.676453637182995635e+02	2.577988516604899019e+02	2.499389190531425129e+02	2.690142502934557456e+02	2.551157809208619938e+02	2.542244444137939468e+02	2.611522090970292425e+02	2.604761871008680600e+02
2.480000000000000000e+02	7.372087780650847890e+03	5.219785827136721679e+00	7.863310904904469822e+00	9.257113331944200354e+02	0.000000000000000000e+00	8.854037413452907401e+01	9.146050124335656051e+01	8.958302296763933725e+01	8.500092926156466433e+01	9.376306756017007160e+01	8.594540679610123846e+01	8.995236314886506079e+01	9.317453455753621938e+01	8.485814678976247194e+01	9.291737007908183443e+01	7.784710556992090460e+03	1.446405958023502691e+01	2.182748878578556884e+01	1.334438999930543332e+03	0.000000000000000000e+00	1.311868537339312013e+02	1.315010839550116089e+02	1.343331781504863329e+02	1.284379646307823464e+02	1.329857004467517072e+02	1.318477033980506121e+02	1.312470149077658448e+02	1.336081006121014525e+02	1.291582400615479003e+02	1.348753517062075957e+02	8.197333333333333940e+03	2.370833333333333215e+01	3.579166666666666430e+01	1.743166666666666742e+03	0.000000000000000000e+00	1.738333333333333428e+02	1.715416666666666572e+02	1.790833333333333428e+02	1.718750000000000000e+02	1.722083333333333428e+02	1.777500000000000000e+02	1.725416666666666572e+02	1.740416666666666572e+02	1.734583333333333428e+02	1.768333333333333428e+02	8.609956109674576510e+03	3.295260708643164094e+01	4.975584454754775976e+01	2.151894333402789925e+03	0.000000000000000000e+00	2.164798129327354843e+02	2.115822493783217055e+02	2.238334885161803527e+02	2.153120353692176536e+02	2.114309662199149784e+02	2.236522966019493879e+02	2.138363184255674696e+02	2.144752327212318619e+02	2.177584266051187853e+02	2.187913149604590899e+02	9.022578886015820899e+03	4.219688083952993907e+01	6.372002242842886233e+01	2.560622000138913336e+03	0.000000000000000000e+00	2.591262925321375974e+02	2.516228320899767539e+02	2.685836436990273342e+02	2.587490707384353072e+02	2.506535991064966140e+02	2.695545932038987758e+02	2.551309701844682536e+02	2.549087987757970950e+02	2.620585198769041995e+02	2.607492965875848654e+02
2.490000000000000000e+02	7.366960630164487156e+03	6.180426226308522786e+00	7.541789215951304470e+00	9.303024092896249613e+02	0.000000000000000000e+00	8.955058110252176107e+01	9.140183021468789093e+01	8.969652179299173156e+01	8.509674569820042223e+01	9.389742214571781176e+01	8.637825969501466261e+01	9.066734143326436879e+01	9.389813594116964168e+01	8.528746871224441861e+01	9.357243022878886052e+01	7.779855315082243578e+03	1.475687977982092747e+01	2.170839460797565224e+01	1.339172037978145909e+03	0.000000000000000000e+00	1.320044572179275519e+02	1.316592484406772883e+02	1.346399275631625301e+02	1.287150395157668754e+02	1.333028777395255702e+02	1.323141298475073313e+02	1.318336707166321844e+02	1.342824013039181636e+02	1.295395676894555379e+02	1.354528817810611088e+02	8.192750000000000000e+03	2.333333333333333215e+01	3.587500000000000000e+01	1.748041666666666742e+03	0.000000000000000000e+00	1.744583333333333428e+02	1.719166666666666572e+02	1.795833333333333428e+02	1.723333333333333428e+02	1.727083333333333428e+02	1.782500000000000000e+02	1.730000000000000000e+02	1.746666666666666572e+02	1.737916666666666572e+02	1.773333333333333428e+02	8.605644684917755512e+03	3.190978688684573683e+01	5.004160539202435132e+01	2.156911295355187576e+03	0.000000000000000000e+00	2.169122094487391337e+02	2.121740848926560261e+02	2.245267391035041555e+02	2.159516271508998102e+02	2.121137889271411154e+02	2.241858701524926687e+02	2.141663292833678156e+02	2.150509320294151507e+02	2.180437656438777765e+02	2.192137848856055768e+02	9.018539369835512844e+03	4.048624044035814507e+01	6.420821078404870264e+01	2.565780924043708637e+03	0.000000000000000000e+00	2.593660855641448961e+02	2.524315031186454235e+02	2.694701448736749398e+02	2.595699209684662492e+02	2.515192445209488596e+02	2.701217403049853374e+02	2.553326585667356312e+02	2.554351973921636727e+02	2.622958646210888674e+02	2.610942364378778393e+02
2.500000000000000000e+02	7.361541037264240003e+03	5.989062195747585804e+00	8.112876827124630097e+00	9.352321697109985053e+02	0.000000000000000000e+00	8.976465495703044439e+01	9.214063191655360185e+01	9.075493460161477799e+01	8.545445260317013947e+01	9.442688579272363825e+01	8.603421043186986594e+01	9.122544181189175561e+01	9.439329580759584815e+01	8.556744128273379602e+01	9.451417035853947368e+01	7.774603851965453941e+03	1.468203109787379290e+01	2.157727174689564720e+01	1.344574418188832624e+03	0.000000000000000000e+00	1.323198274785152080e+02	1.323411492916101224e+02	1.355233006341407247e+02	1.291855596349184054e+02	1.338384428963618120e+02	1.323712718826016044e+02	1.324460542392791922e+02	1.347174812371312669e+02	1.300337206413668980e+02	1.363195851792697226e+02	8.187666666666666970e+03	2.337500000000000000e+01	3.504166666666666430e+01	1.753916666666666742e+03	0.000000000000000000e+00	1.748750000000000000e+02	1.725416666666666572e+02	1.802916666666666572e+02	1.729166666666666572e+02	1.732500000000000000e+02	1.787083333333333428e+02	1.736666666666666572e+02	1.750416666666666572e+02	1.745000000000000000e+02	1.781250000000000000e+02	8.600729481367879998e+03	3.206796890212621065e+01	4.850606158643768140e+01	2.163258915144500861e+03	0.000000000000000000e+00	2.174301725214847920e+02	2.127421840417231920e+02	2.250600326991925897e+02	2.166477736984149089e+02	2.126615571036381880e+02	2.250453947840650812e+02	2.148872790940541222e+02	2.153658520962020475e+02	2.189662793586331020e+02	2.199304148207302774e+02	9.013792296069093936e+03	4.076093780425241420e+01	6.197045650620869850e+01	2.572601163622334752e+03	0.000000000000000000e+00	2.599853450429695840e+02	2.529427014167796983e+02	2.698283987317185506e+02	2.603788807301631891e+02	2.520731142072763760e+02	2.713824562347967913e+02	2.561078915214415588e+02	2.556900375257374662e+02	2.634325587172662040e+02	2.617358296414605547e+02
2.510000000000000000e+02	7.356584505963710399e+03	5.931510514010522428e+00	9.014396114295138318e+00	9.403554653366211369e+02	0.000000000000000000e+00	9.055419622838110172e+01	9.259358325249530708e+01	9.088767072405450165e+01	8.615776126829203463e+01	9.508832642232478349e+01	8.654575834875480211e+01	9.227671157645356459e+01	9.479106467372655231e+01	8.585569029699230725e+01	9.482855613519082283e+01	7.770021419648521260e+03	1.446575525700526121e+01	2.194469805714756916e+01	1.349511066001643940e+03	0.000000000000000000e+00	1.329854314475238652e+02	1.327759582929143107e+02	1.358605020286939293e+02	1.298288806341460031e+02	1.343774965444957274e+02	1.327937125077107225e+02	1.333466891215601038e+02	1.351663656701965976e+02	1.303653451484961465e+02	1.366226114009287471e+02	8.183458333333333030e+03	2.300000000000000000e+01	3.487500000000000000e+01	1.758666666666666742e+03	0.000000000000000000e+00	1.754166666666666572e+02	1.729583333333333428e+02	1.808333333333333428e+02	1.735000000000000000e+02	1.736666666666666572e+02	1.790416666666666572e+02	1.744166666666666572e+02	1.755416666666666572e+02	1.748750000000000000e+02	1.784166666666666572e+02	8.596895247018144801e+03	3.153424474299473701e+01	4.780530194285243084e+01	2.167822267331689545e+03	0.000000000000000000e+00	2.178479018858094491e+02	2.131407083737523749e+02	2.258061646379727563e+02	2.171711193658539969e+02	2.129558367888375869e+02	2.252896208256225918e+02	2.154866442117732106e+02	2.159169676631367167e+02	2.193846548515038535e+02	2.202107219324045673e+02	9.010332160702955662e+03	4.006848948598947402e+01	6.073560388570486168e+01	2.576977867996712121e+03	0.000000000000000000e+00	2.602791371049522127e+02	2.533230834141713785e+02	2.707789959426121982e+02	2.608422387317079938e+02	2.522450069110085451e+02	2.715375749845784981e+02	2.565566217568797356e+02	2.562922686596067479e+02	2.638943097030077070e+02	2.620047771981425058e+02
2.520000000000000000e+02	7.350416294399506114e+03	8.100925955696549607e+00	9.843179481988048707e+00	9.437829948998285090e+02	0.000000000000000000e+00	9.068693052000898547e+01	9.291007492909307075e+01	9.117999365352923746e+01	8.648315448449470466e+01	9.531655607846749945e+01	8.679384190974205637e+01	9.306564336316209562e+01	9.527206183730443456e+01	8.623020031340389835e+01	9.520239894883948750e+01	7.764312313866419572e+03	1.530046297784827480e+01	2.310908974099402258e+01	1.353349830783247626e+03	0.000000000000000000e+00	1.331767985933378213e+02	1.331425374645465354e+02	1.361524968267646045e+02	1.302624105755806738e+02	1.347207780392337497e+02	1.330844209548710353e+02	1.339703216815810549e+02	1.356360309186522102e+02	1.308442668233686277e+02	1.370386994744197295e+02	8.178208333333333030e+03	2.250000000000000000e+01	3.637500000000000000e+01	1.762916666666666742e+03	0.000000000000000000e+00	1.756666666666666572e+02	1.733750000000000000e+02	1.811250000000000000e+02	1.740416666666666572e+02	1.741250000000000000e+02	1.793750000000000000e+02	1.748750000000000000e+02	1.760000000000000000e+02	1.754583333333333428e+02	1.788750000000000000e+02	8.592104352800246488e+03	2.969953702215172342e+01	4.964091025900597742e+01	2.172483502550086087e+03	0.000000000000000000e+00	2.181565347399954931e+02	2.136074625354534646e+02	2.260975031732353955e+02	2.178209227577526406e+02	2.135292219607662503e+02	2.256655790451289647e+02	2.157796783184189451e+02	2.163639690813477898e+02	2.200723998432980579e+02	2.207113005255802705e+02	9.006000372267160856e+03	3.689907404430344684e+01	6.290682051801195485e+01	2.582050338433505203e+03	0.000000000000000000e+00	2.606464028133243573e+02	2.538399250709069292e+02	2.710700063464707910e+02	2.616001788488385955e+02	2.529334439215325006e+02	2.719561580902579294e+02	2.566843566368378902e+02	2.567279381626955796e+02	2.646864663532628015e+02	2.625476010511605409e+02
2.530000000000000000e+02	7.345552007402088748e+03	7.409023905531954668e+00	1.047748775047838876e+01	9.495435016632970928e+02	0.000000000000000000e+00	9.135214172566787738e+01	9.344927026752743870e+01	9.199059937811527732e+01	8.737519917167432482e+01	9.573274566642518835e+01	8.734458214578297941e+01	9.343498512358225128e+01	9.591232336249603918e+01	8.648836202295629505e+01	9.548831432374976202e+01	7.759609337034377859e+03	1.485034528609931215e+01	2.282207720857252653e+01	1.359209250831648660e+03	0.000000000000000000e+00	1.337385708628339387e+02	1.338704684670970551e+02	1.368702996890576458e+02	1.309584329191704910e+02	1.350538728332126084e+02	1.337972910728914826e+02	1.344674925617911185e+02	1.361853283479146910e+02	1.312441810114781333e+02	1.375358238285415382e+02	8.173666666666666970e+03	2.229166666666666785e+01	3.516666666666666430e+01	1.768875000000000000e+03	0.000000000000000000e+00	1.761250000000000000e+02	1.742916666666666572e+02	1.817500000000000000e+02	1.745416666666666572e+02	1.743750000000000000e+02	1.802500000000000000e+02	1.755000000000000000e+02	1.764583333333333428e+02	1.760000000000000000e+02	1.795833333333333428e+02	8.587723996298956990e+03	2.973298804723402355e+01	4.751125612476080562e+01	2.178540749168351340e+03	0.000000000000000000e+00	2.185114291371660613e+02	2.147128648662362593e+02	2.266297003109423542e+02	2.181249004141628234e+02	2.136961271667873916e+02	2.267027089271085174e+02	2.165325074382088815e+02	2.167313383187519946e+02	2.207558189885218667e+02	2.216308428381251474e+02	9.001781325931246101e+03	3.717430942780138281e+01	5.985584558285493983e+01	2.588206498336702680e+03	0.000000000000000000e+00	2.608978582743321226e+02	2.551340630658058899e+02	2.715094006218847085e+02	2.617081341616590180e+02	2.530172543335748117e+02	2.731554178542170348e+02	2.575650148764177629e+02	2.570043433041706749e+02	2.655116379770437334e+02	2.636783523429169236e+02
2.540000000000000000e+02	7.340596380997663800e+03	6.968620042105357015e+00	9.210126995485683921e+00	9.530388654798836114e+02	0.000000000000000000e+00	9.196070963672327991e+01	9.328159766783711859e+01	9.272887832488068227e+01	8.779361484361230339e+01	9.610893778269098675e+01	8.739360403985881476e+01	9.377469975731314378e+01	9.601941813991575714e+01	8.667053193225881103e+01	9.592491789620140707e+01	7.754673190498831900e+03	1.510931002105267851e+01	2.179256349774284018e+01	1.363331932739941749e+03	0.000000000000000000e+00	1.343345214850283185e+02	1.339324655005852378e+02	1.375102724957736768e+02	1.314593074218061588e+02	1.354294688913454934e+02	1.340718020199294074e+02	1.348873498786565790e+02	1.364263757366245500e+02	1.315852659661294126e+02	1.380041256147673607e+02	8.168750000000000000e+03	2.325000000000000000e+01	3.437500000000000000e+01	1.773625000000000000e+03	0.000000000000000000e+00	1.767083333333333428e+02	1.745833333333333428e+02	1.822916666666666572e+02	1.751250000000000000e+02	1.747500000000000000e+02	1.807500000000000000e+02	1.760000000000000000e+02	1.768333333333333428e+02	1.765000000000000000e+02	1.800833333333333428e+02	8.582826809501168100e+03	3.139068997894732149e+01	4.695743650225715982e+01	2.183918067260058251e+03	0.000000000000000000e+00	2.190821451816383671e+02	2.152342011660814478e+02	2.270730608375596375e+02	2.187906925781938412e+02	2.140705311086545066e+02	2.274281979800705926e+02	2.171126501213434210e+02	2.172402909300421356e+02	2.214147340338705874e+02	2.221625410518993249e+02	8.996903619002336200e+03	3.953137995789464298e+01	5.953987300451431963e+01	2.594211134520116502e+03	0.000000000000000000e+00	2.614559570299434199e+02	2.558850689988295812e+02	2.718544550084526463e+02	2.624563851563876824e+02	2.533910622173090132e+02	2.741063959601411852e+02	2.582253002426868420e+02	2.576472485267509001e+02	2.663294680677411748e+02	2.642417487704652785e+02
2.550000000000000000e+02	7.336349446165584595e+03	5.575591253263738167e+00	1.175084298367525548e+01	9.578254703790771600e+02	0.000000000000000000e+00	9.245367539411471114e+01	9.337791223849134781e+01	9.285382241418479055e+01	8.849136221680323899e+01	9.661955963650247270e+01	8.792564618173901181e+01	9.444134921098849134e+01	9.648543186938523775e+01	8.732464272528383731e+01	9.655811128815784627e+01	7.750633056416126237e+03	1.426696229329853516e+01	2.256292149183762774e+01	1.368287735189538580e+03	0.000000000000000000e+00	1.348518376970573627e+02	1.340639561192456881e+02	1.379269112070923882e+02	1.320581811084016124e+02	1.358722798182512292e+02	1.345669897575361915e+02	1.355123412721609100e+02	1.370968826013592832e+02	1.322248213626419329e+02	1.384665556440789373e+02	8.164916666666666970e+03	2.295833333333333215e+01	3.337500000000000000e+01	1.778750000000000000e+03	0.000000000000000000e+00	1.772500000000000000e+02	1.747500000000000000e+02	1.830000000000000000e+02	1.756250000000000000e+02	1.751250000000000000e+02	1.812083333333333428e+02	1.765833333333333428e+02	1.777083333333333428e+02	1.771250000000000000e+02	1.803750000000000000e+02	8.579200276917208612e+03	3.164970437336813092e+01	4.418707850816237226e+01	2.189212264810461420e+03	0.000000000000000000e+00	2.196481623029426373e+02	2.154360438807543119e+02	2.280730887929076118e+02	2.191918188915983876e+02	2.143777201817487708e+02	2.278496769091304941e+02	2.176543253945057756e+02	2.183197840653074024e+02	2.220251786373580671e+02	2.222834443559210627e+02	8.993483887167749344e+03	4.034107541340292613e+01	5.499915701632474452e+01	2.599674529620922840e+03	0.000000000000000000e+00	2.620463246058852747e+02	2.561220877615086238e+02	2.731461775858152237e+02	2.627586377831967752e+02	2.536304403634975415e+02	2.744910204849276738e+02	2.587253174556781801e+02	2.589312347972814337e+02	2.669253572747161343e+02	2.641918887118421253e+02
2.560000000000000000e+02	7.332007373375197858e+03	6.036707088978104707e+00	1.183549147919878308e+01	9.623364399068334478e+02	0.000000000000000000e+00	9.297331788305061195e+01	9.336400742341672299e+01	9.294614861862582700e+01	8.907907093979360980e+01	9.724331413553456116e+01	8.902739272568521756e+01	9.448973599942785029e+01	9.691877031595973335e+01	8.730577818906800758e+01	9.741105507806719288e+01	7.746232853354265899e+03	1.435168687782238628e+01	2.229274573959938976e+01	1.373230719953416610e+03	0.000000000000000000e+00	1.354033256081919774e+02	1.343903370450416901e+02	1.382230743093129206e+02	1.325603688032301193e+02	1.364549904011006163e+02	1.354928630295092944e+02	1.358907013330472466e+02	1.375635518246465381e+02	1.323612224278673466e+02	1.391013608723669108e+02	8.160458333333333030e+03	2.266666666666666785e+01	3.275000000000000000e+01	1.784125000000000000e+03	0.000000000000000000e+00	1.778333333333333428e+02	1.754166666666666572e+02	1.835000000000000000e+02	1.760416666666666572e+02	1.756666666666666572e+02	1.819583333333333428e+02	1.772916666666666572e+02	1.782083333333333428e+02	1.774166666666666572e+02	1.807916666666666572e+02	8.574683813312400162e+03	3.098164645551094765e+01	4.320725426040061024e+01	2.195019280046583390e+03	0.000000000000000000e+00	2.202633410584747082e+02	2.164429962882916243e+02	2.287769256906870794e+02	2.195229645301031951e+02	2.148783429322326981e+02	2.284238036371573912e+02	2.186926320002860678e+02	2.188531148420201475e+02	2.224721109054659678e+02	2.224819724609664036e+02	8.988909293291468202e+03	3.929662624435523099e+01	5.366450852080122047e+01	2.605913560093166780e+03	0.000000000000000000e+00	2.626933487836161021e+02	2.574693259099166198e+02	2.740538513813741588e+02	2.630042623935397046e+02	2.540900191977987674e+02	2.748892739409814681e+02	2.600935973339054499e+02	2.594978963507069238e+02	2.675275551442653068e+02	2.641722782552661215e+02
2.570000000000000000e+02	7.327736832231250446e+03	6.375484503402901737e+00	1.146397818533648660e+01	9.663105664548695586e+02	0.000000000000000000e+00	9.362668144714263008e+01	9.369922984136999844e+01	9.314996520449719242e+01	8.928884387513572563e+01	9.810701926581951682e+01	8.962833489214240501e+01	9.472735543209083175e+01	9.701200165308557644e+01	8.765610160257513428e+01	9.778909109983509040e+01	7.742097582782292193e+03	1.443774225170145087e+01	2.191948909266824330e+01	1.377488616560768151e+03	0.000000000000000000e+00	1.359591740569046578e+02	1.347037815873516706e+02	1.385541492689152676e+02	1.329569219375678699e+02	1.370951762995764227e+02	1.359600007794045382e+02	1.363636777160454017e+02	1.376935008265427882e+02	1.328072174679542456e+02	1.395820455499175523e+02	8.156458333333333030e+03	2.250000000000000000e+01	3.237500000000000000e+01	1.788666666666666742e+03	0.000000000000000000e+00	1.782916666666666572e+02	1.757083333333333428e+02	1.839583333333333428e+02	1.766250000000000000e+02	1.760833333333333428e+02	1.822916666666666572e+02	1.780000000000000000e+02	1.783750000000000000e+02	1.779583333333333428e+02	1.813750000000000000e+02	8.570819083884374777e+03	3.056225774829854913e+01	4.283051090733175670e+01	2.199844716772565334e+03	0.000000000000000000e+00	2.206241592764286565e+02	2.167128850793150150e+02	2.293625173977514180e+02	2.202930780624321301e+02	2.150714903670902629e+02	2.286233325539287762e+02	2.196363222839545983e+02	2.190564991734572118e+02	2.231094491987124400e+02	2.231679544500824477e+02	8.985179834435415614e+03	3.862451549659709826e+01	5.328602181466351340e+01	2.611022766878463699e+03	0.000000000000000000e+00	2.629566518861906843e+02	2.577174368252966588e+02	2.747667014621695216e+02	2.639611561248642602e+02	2.540596474008471546e+02	2.749549984411909236e+02	2.612726445679091967e+02	2.597379983469144236e+02	2.682605650640915655e+02	2.649609089001648954e+02
2.580000000000000000e+02	7.322715331513133606e+03	7.276912225682890423e+00	9.020842692424771769e+00	9.703754650722650013e+02	0.000000000000000000e+00	9.377692168009946272e+01	9.393393460563014230e+01	9.404450849320051020e+01	8.967634974213176235e+01	9.844134834322944982e+01	8.983620565458194562e+01	9.536867416051103419e+01	9.760058243017900281e+01	8.809282446536727207e+01	9.811689161125329406e+01	7.737565999089900288e+03	1.457595611284144610e+01	2.061458801287905374e+01	1.381937732536132444e+03	0.000000000000000000e+00	1.361384608400497314e+02	1.350503006361483926e+02	1.392514209132669407e+02	1.334215082043992027e+02	1.374915075049480606e+02	1.363764361606243085e+02	1.370176704135888599e+02	1.382586245484228300e+02	1.333172455660169646e+02	1.398709458056266612e+02	8.152416666666666970e+03	2.187500000000000000e+01	3.220833333333333570e+01	1.793500000000000000e+03	0.000000000000000000e+00	1.785000000000000000e+02	1.761666666666666572e+02	1.844583333333333428e+02	1.771666666666666572e+02	1.765416666666666572e+02	1.829166666666666572e+02	1.786666666666666572e+02	1.789166666666666572e+02	1.785416666666666572e+02	1.816250000000000000e+02	8.567267334243433652e+03	2.917404388715855390e+01	4.380207865378761767e+01	2.205062267463867556e+03	0.000000000000000000e+00	2.208615391599502686e+02	2.172830326971849217e+02	2.296652457533997449e+02	2.209118251289341117e+02	2.155918258283852538e+02	2.294568971727090059e+02	2.203156629197444545e+02	2.195747087849104844e+02	2.237660877673163498e+02	2.233790541943733388e+02	8.982118001820199424e+03	3.647308777431710780e+01	5.539582397424189963e+01	2.616624534927735112e+03	0.000000000000000000e+00	2.632230783199005373e+02	2.583993987277031579e+02	2.748721581734661754e+02	2.646569835912015378e+02	2.546419849901038788e+02	2.759971276787513830e+02	2.619646591728222802e+02	2.602327509031542832e+02	2.689905088679660139e+02	2.651331083887466775e+02
2.590000000000000000e+02	7.318488109657664609e+03	7.094331248152277780e+00	9.927900496433881727e+00	9.731394738221184753e+02	0.000000000000000000e+00	9.395777302547708132e+01	9.423262666430173340e+01	9.428753840820392895e+01	9.002267624432320758e+01	9.898083746561630392e+01	8.980997654026334942e+01	9.650757895431672750e+01	9.797473070139145079e+01	8.818610809760045299e+01	9.868193198488410189e+01	7.733744054828832304e+03	1.423466562407613978e+01	2.031811691488360694e+01	1.386028070244392666e+03	0.000000000000000000e+00	1.365622198460718550e+02	1.354079799988175523e+02	1.396021025374352860e+02	1.338863381221615896e+02	1.380112520661414806e+02	1.365508216034650104e+02	1.380246228104916781e+02	1.386540320173623968e+02	1.336347207154668979e+02	1.404451326591087081e+02	8.149000000000000000e+03	2.137500000000000000e+01	3.070833333333333215e+01	1.798916666666666742e+03	0.000000000000000000e+00	1.791666666666666572e+02	1.765833333333333428e+02	1.849166666666666572e+02	1.777500000000000000e+02	1.770416666666666572e+02	1.832916666666666572e+02	1.795416666666666572e+02	1.793333333333333428e+02	1.790833333333333428e+02	1.822083333333333428e+02	8.564255945171167696e+03	2.851533437592386022e+01	4.109854975178305381e+01	2.211805263088941047e+03	0.000000000000000000e+00	2.217711134872614593e+02	2.177586866678491333e+02	2.302312307958980284e+02	2.216136618778384104e+02	2.160720812671918338e+02	2.300325117298683040e+02	2.210587105228416362e+02	2.200126346493042888e+02	2.245319459511997877e+02	2.239715340075579775e+02	8.979511890342335391e+03	3.565566875184772044e+01	5.148876617023277902e+01	2.624693859511215123e+03	0.000000000000000000e+00	2.643755603078562331e+02	2.589340400023649522e+02	2.755457949251293712e+02	2.654773237556768208e+02	2.551024958677170105e+02	2.767733567930699792e+02	2.625757543790165869e+02	2.606919359652752064e+02	2.699805585690662610e+02	2.657347346817825837e+02
2.600000000000000000e+02	7.314576225225586313e+03	6.800051805897592061e+00	8.060571788432859819e+00	9.775603788240524636e+02	0.000000000000000000e+00	9.395203889316427137e+01	9.455447847935678851e+01	9.497264539196758903e+01	9.033298726535539913e+01	9.949145345967960452e+01	9.036667262117440202e+01	9.729117288767480431e+01	9.828286372473576193e+01	8.821473284258844672e+01	9.955217249265461987e+01	7.729975612612793157e+03	1.383752590294879603e+01	1.925945256088309776e+01	1.390426022745359660e+03	0.000000000000000000e+00	1.367051861132488000e+02	1.358814059063450657e+02	1.402154893626504588e+02	1.342289936326777138e+02	1.384957267298398165e+02	1.370166696439205225e+02	1.386039197771707450e+02	1.389122651957011954e+02	1.338573664212942163e+02	1.412344195796606527e+02	8.145375000000000000e+03	2.087500000000000000e+01	3.045833333333333215e+01	1.803291666666666742e+03	0.000000000000000000e+00	1.794583333333333428e+02	1.772083333333333428e+02	1.854583333333333428e+02	1.781250000000000000e+02	1.775000000000000000e+02	1.836666666666666572e+02	1.799166666666666572e+02	1.795416666666666572e+02	1.795000000000000000e+02	1.829166666666666572e+02	8.560774387387205934e+03	2.791247409705120219e+01	4.165721410578356654e+01	2.216157310587973825e+03	0.000000000000000000e+00	2.222114805534178856e+02	2.185352607603216200e+02	2.307011773040162268e+02	2.220210063673222862e+02	2.165042732701601835e+02	2.303166636894127919e+02	2.212294135561625694e+02	2.201710681376321190e+02	2.251426335787057837e+02	2.245989137536726616e+02	8.976173774774413687e+03	3.494994819410240439e+01	5.285609487823380448e+01	2.629022954509281135e+03	0.000000000000000000e+00	2.649646277735024000e+02	2.598621881873099255e+02	2.759440212746990824e+02	2.659170127346445724e+02	2.555085465403203955e+02	2.769666607121588981e+02	2.625421604456585101e+02	2.608004696085975525e+02	2.707852671574115675e+02	2.662811608406786945e+02
2.610000000000000000e+02	7.309526888452299318e+03	6.760330794757908990e+00	7.886089621357548651e+00	9.815230990158944451e+02	0.000000000000000000e+00	9.375422715672765150e+01	9.494294901907731798e+01	9.541702107348992001e+01	9.067108596955310418e+01	9.976543485803632905e+01	9.065436447344373505e+01	9.801767866182879629e+01	9.847303054303212377e+01	8.886472660571304516e+01	1.002523380422163939e+02	7.725284277559483598e+03	1.402599873071228842e+01	1.856804481067877433e+01	1.394969882841280651e+03	0.000000000000000000e+00	1.368771135783638329e+02	1.362214745095386661e+02	1.407293438700782815e+02	1.346688763181098807e+02	1.388202174290181574e+02	1.373688489033885389e+02	1.392588393309143839e+02	1.393406819381827404e+02	1.344948633028565155e+02	1.418345023544415255e+02	8.141041666666666970e+03	2.129166666666666785e+01	2.925000000000000000e+01	1.808416666666666742e+03	0.000000000000000000e+00	1.800000000000000000e+02	1.775000000000000000e+02	1.860416666666666572e+02	1.786666666666666572e+02	1.778750000000000000e+02	1.840833333333333428e+02	1.805000000000000000e+02	1.802083333333333428e+02	1.801250000000000000e+02	1.834166666666666572e+02	8.556799055773850341e+03	2.855733460262104728e+01	3.993195518932122923e+01	2.221863450492052834e+03	0.000000000000000000e+00	2.231228864216361671e+02	2.187785254904613339e+02	2.313539894632550329e+02	2.226644570152234337e+02	2.169297825709818426e+02	2.307978177632781467e+02	2.217411606690856161e+02	2.210759847284839452e+02	2.257551366971434845e+02	2.249988309788917888e+02	8.972556444881034622e+03	3.582300253857542316e+01	5.061391037864245135e+01	2.635310234317439154e+03	0.000000000000000000e+00	2.662457728432723343e+02	2.600570509809226678e+02	2.766663122598433802e+02	2.666622473637802386e+02	2.559845651419636852e+02	2.775123021932229221e+02	2.629823213381712321e+02	2.619436361236345761e+02	2.713852733942869691e+02	2.665809952911168921e+02
2.620000000000000000e+02	7.305040769398186967e+03	5.918498279096105819e+00	9.102879497850416612e+00	9.855786620873093398e+02	0.000000000000000000e+00	9.428219748999855199e+01	9.501729661142707073e+01	9.606401896000316754e+01	9.093665514316955978e+01	9.964290481949095124e+01	9.168160215508918043e+01	9.871391369131717397e+01	9.876966826732322602e+01	8.934175854764140468e+01	1.000556154810849989e+02	7.721041218032427423e+03	1.350091580621471898e+01	1.913477308225854046e+01	1.399143497710321299e+03	0.000000000000000000e+00	1.373702654116659403e+02	1.364669816390468782e+02	1.412820094800015909e+02	1.349891609049180943e+02	1.390297857430788042e+02	1.381741344108779117e+02	1.398569568456586012e+02	1.396556674669949416e+02	1.348792126071540451e+02	1.419028077405424995e+02	8.137041666666666970e+03	2.108333333333333215e+01	2.916666666666666785e+01	1.812708333333333258e+03	0.000000000000000000e+00	1.804583333333333428e+02	1.779166666666666572e+02	1.865000000000000000e+02	1.790416666666666572e+02	1.784166666666666572e+02	1.846666666666666572e+02	1.810000000000000000e+02	1.805416666666666572e+02	1.804166666666666572e+02	1.837500000000000000e+02	8.553042115300906516e+03	2.866575086045194354e+01	3.919856025107479525e+01	2.226273168956345216e+03	0.000000000000000000e+00	2.235464012550007453e+02	2.193663516942864362e+02	2.317179905199984091e+02	2.230941724284152201e+02	2.178035475902545102e+02	2.311591989224554027e+02	2.221430431543413988e+02	2.214276658663383728e+02	2.259541207261792692e+02	2.255971922594575005e+02	8.969042563935146973e+03	3.624816838757055848e+01	4.923045383548291909e+01	2.639838004579357403e+03	0.000000000000000000e+00	2.666344691766681194e+02	2.608160367219062437e+02	2.769359810399968183e+02	2.671466781901637546e+02	2.571904285138423347e+02	2.776517311782441197e+02	2.632860863086827976e+02	2.623136650660101168e+02	2.714915747856919097e+02	2.674443845189150011e+02
2.630000000000000000e+02	7.301783241303060095e+03	6.769966618298559169e+00	6.954703582262208528e+00	9.900160019010374981e+02	0.000000000000000000e+00	9.462857954653692616e+01	9.584950829868380140e+01	9.622330043940995381e+01	9.125680719285925591e+01	9.983505574983358599e+01	9.196686830984640437e+01	9.965294882338632476e+01	9.928097377576089855e+01	8.990349514681362564e+01	1.005423721809294619e+02	7.717558287318196562e+03	1.365581664248261262e+01	1.795651845779777034e+01	1.403591334283852120e+03	0.000000000000000000e+00	1.377934564399351416e+02	1.371955874826752222e+02	1.414866502197049840e+02	1.354409035964296208e+02	1.393966945415834573e+02	1.385459341549232022e+02	1.405348077450264839e+02	1.400363202212137708e+02	1.353475809067401485e+02	1.423753527571313953e+02	8.133333333333333030e+03	2.054166666666666785e+01	2.895833333333333215e+01	1.817166666666666742e+03	0.000000000000000000e+00	1.809583333333333428e+02	1.785416666666666572e+02	1.867500000000000000e+02	1.796250000000000000e+02	1.789583333333333428e+02	1.851250000000000000e+02	1.814166666666666572e+02	1.807916666666666572e+02	1.807916666666666572e+02	1.842083333333333428e+02	8.549108379348470407e+03	2.742751669085072308e+01	3.996014820886889396e+01	2.230741999049481365e+03	0.000000000000000000e+00	2.241232102267315440e+02	2.198877458506580922e+02	2.320133497802950160e+02	2.238090964035703792e+02	2.185199721250832283e+02	2.317040658450767978e+02	2.222985255883068305e+02	2.215470131121195436e+02	2.262357524265931659e+02	2.260413139095352903e+02	8.964883425363606875e+03	3.431336671503477476e+01	5.096196308440445932e+01	2.644317331432295759e+03	0.000000000000000000e+00	2.672880871201297737e+02	2.612338250346494988e+02	2.772766995605900320e+02	2.679931928071407583e+02	2.580816109168330854e+02	2.782831316901535956e+02	2.631803845099469754e+02	2.623023595575724016e+02	2.716798381865197030e+02	2.678742944857372095e+02
2.640000000000000000e+02	7.298394803343835520e+03	6.683343148805914069e+00	7.193114319398631551e+00	9.926514412789023254e+02	0.000000000000000000e+00	9.504464003829538399e+01	9.639688629777570839e+01	9.665711895926820318e+01	9.155912758565800402e+01	1.000812741241942376e+02	9.190389273235922474e+01	9.976493367657006672e+01	9.933015362667674708e+01	8.998065409407475101e+01	1.010954524049449361e+02	7.713780735005251699e+03	1.375833824106962311e+01	1.803405715969931578e+01	1.406888220639451220e+03	0.000000000000000000e+00	1.382514866858143705e+02	1.377192764822211757e+02	1.418910594796340945e+02	1.358003971261623235e+02	1.397073037287638044e+02	1.386602796995129552e+02	1.407991335049516977e+02	1.401442434800050592e+02	1.355736603803707112e+02	1.429227262024724610e+02	8.129166666666666970e+03	2.083333333333333215e+01	2.887500000000000000e+01	1.821125000000000000e+03	0.000000000000000000e+00	1.814583333333333428e+02	1.790416666666666572e+02	1.871250000000000000e+02	1.800416666666666572e+02	1.793333333333333428e+02	1.854166666666666572e+02	1.818333333333333428e+02	1.809583333333333428e+02	1.811666666666666572e+02	1.847500000000000000e+02	8.544552598328082240e+03	2.790832842559704119e+01	3.971594284030068422e+01	2.235361779360549008e+03	0.000000000000000000e+00	2.246651799808523151e+02	2.203640568511121387e+02	2.323589405203659055e+02	2.242829362071709909e+02	2.189593629379028812e+02	2.321730536338203592e+02	2.228675331617149880e+02	2.217724231866616265e+02	2.267596729529626032e+02	2.265772737975275390e+02	8.959938529989498420e+03	3.498332351786075378e+01	5.055688568060136845e+01	2.649598558721097561e+03	0.000000000000000000e+00	2.678720266283713158e+02	2.616864470355575918e+02	2.775928810407318110e+02	2.685242057476752962e+02	2.585853925424724480e+02	2.789294406009740896e+02	2.639017329900966047e+02	2.625865130399899385e+02	2.723526792392585776e+02	2.684045475950550781e+02
2.650000000000000000e+02	7.293825584538436487e+03	5.811898161026730847e+00	6.631411159772223840e+00	9.963524892465092080e+02	0.000000000000000000e+00	9.542225383145415663e+01	9.709247607165957561e+01	9.702716798213215554e+01	9.169164478209484059e+01	1.001542944229812804e+02	9.186144542431922844e+01	1.005218540616794627e+02	1.001421209960085719e+02	9.050000000000000000e+01	1.011925031450752499e+02	7.709662792269218698e+03	1.284344908051336631e+01	1.800320557988611370e+01	1.410801244623254661e+03	0.000000000000000000e+00	1.386902935823937355e+02	1.382962380358297878e+02	1.422635839910660707e+02	1.361166557243807347e+02	1.398688138781573116e+02	1.387432227121596213e+02	1.414484270308397242e+02	1.408002271646709573e+02	1.360000000000000000e+02	1.432004182392042821e+02	8.125500000000000000e+03	1.987500000000000000e+01	2.937500000000000000e+01	1.825250000000000000e+03	0.000000000000000000e+00	1.819583333333333428e+02	1.795000000000000000e+02	1.875000000000000000e+02	1.805416666666666572e+02	1.795833333333333428e+02	1.856250000000000000e+02	1.823750000000000000e+02	1.814583333333333428e+02	1.815000000000000000e+02	1.852083333333333428e+02	8.541337207730781302e+03	2.690655091948663369e+01	4.074679442011388630e+01	2.239698755376745339e+03	0.000000000000000000e+00	2.252263730842729501e+02	2.207037619641702122e+02	2.327364160089339293e+02	2.249666776089525797e+02	2.192978527885093740e+02	2.325067772878403787e+02	2.233015729691602758e+02	2.221164395019957283e+02	2.270000000000000000e+02	2.272162484274624035e+02	8.957174415461562603e+03	3.393810183897326738e+01	5.211858884022777261e+01	2.654147510753490678e+03	0.000000000000000000e+00	2.684944128352125290e+02	2.619075239283404244e+02	2.779728320178678587e+02	2.693916885512384738e+02	2.590123722436853768e+02	2.793885545756807574e+02	2.642281459383205515e+02	2.627745456706580853e+02	2.725000000000000000e+02	2.692241635215914357e+02
2.660000000000000000e+02	7.289745361104563926e+03	5.047724148208308392e+00	7.436438270940719519e+00	1.001133521865754233e+03	0.000000000000000000e+00	9.584890955913250821e+01	9.760890787368302313e+01	9.756217605448480867e+01	9.207773883047647701e+01	1.008746606243030755e+02	9.296774752807498032e+01	1.008171877666591456e+02	1.005018492599814266e+02	9.108529335143033734e+01	1.012147699771780935e+02	7.705539347218948933e+03	1.221136207410415508e+01	1.878071913547035976e+01	1.415150094266210544e+03	0.000000000000000000e+00	1.390911214462329326e+02	1.388252872701748402e+02	1.427810880272423901e+02	1.364555360819049099e+02	1.405206636454848592e+02	1.394838737640374973e+02	1.417627605499962442e+02	1.411050912966573776e+02	1.364801466757151616e+02	1.433573849885890468e+02	8.121333333333333030e+03	1.937500000000000000e+01	3.012500000000000000e+01	1.829166666666666742e+03	0.000000000000000000e+00	1.823333333333333428e+02	1.800416666666666572e+02	1.880000000000000000e+02	1.808333333333333428e+02	1.801666666666666572e+02	1.860000000000000000e+02	1.827083333333333428e+02	1.817083333333333428e+02	1.818750000000000000e+02	1.855000000000000000e+02	8.537127319447718037e+03	2.653863792589584492e+01	4.146928086452963669e+01	2.243183239067122940e+03	0.000000000000000000e+00	2.255755452204337530e+02	2.212580460631584742e+02	2.332189119727576099e+02	2.252111305847617757e+02	2.198126696878484552e+02	2.325161262359625027e+02	2.236539061166704414e+02	2.223115753700093080e+02	2.272698533242848384e+02	2.276426150114109532e+02	8.952921305562102134e+03	3.370227585179168983e+01	5.281356172905928048e+01	2.657199811467579366e+03	0.000000000000000000e+00	2.688177571075341916e+02	2.624744254596503197e+02	2.784378239455152197e+02	2.695889278361902370e+02	2.594586727090302247e+02	2.790322524719250055e+02	2.645994789000075116e+02	2.629148174066852448e+02	2.726647066485696769e+02	2.697852300228219065e+02
2.670000000000000000e+02	7.284631610342654312e+03	3.690972609660546411e+00	7.366576320160390878e+00	1.005720321374526520e+03	0.000000000000000000e+00	9.637326726435934177e+01	9.816586619869684682e+01	9.854205211306637580e+01	9.220462710588336108e+01	1.015414135415225445e+02	9.282245753576860636e+01	1.011362757845302411e+02	1.012909046060289313e+02	9.173066504884164374e+01	1.014251874878734014e+02	7.701169971837993216e+03	1.147048630483027409e+01	1.870412149341353114e+01	1.419360160687263260e+03	0.000000000000000000e+00	1.394574669655129924e+02	1.393745997660150806e+02	1.435835260565331737e+02	1.367064802196083519e+02	1.409790401040945937e+02	1.395570621012176389e+02	1.420889712255984421e+02	1.417287856363477943e+02	1.369903325244208077e+02	1.436500937439367078e+02	8.117708333333333030e+03	1.925000000000000000e+01	3.004166666666666785e+01	1.833000000000000000e+03	0.000000000000000000e+00	1.825416666666666572e+02	1.805833333333333428e+02	1.886250000000000000e+02	1.812083333333333428e+02	1.804166666666666572e+02	1.862916666666666572e+02	1.830416666666666572e+02	1.821666666666666572e+02	1.822500000000000000e+02	1.858750000000000000e+02	8.534246694828672844e+03	2.702951369516972591e+01	4.137921183991980456e+01	2.246639839312736513e+03	0.000000000000000000e+00	2.256258663678203220e+02	2.217920669006516050e+02	2.336664739434668263e+02	2.257101864470583337e+02	2.198542932292387206e+02	2.330262712321156755e+02	2.239943621077348723e+02	2.226045476969855201e+02	2.275096674755791923e+02	2.280999062560632922e+02	8.950785056324011748e+03	3.480902739033945181e+01	5.271675701317294482e+01	2.660279678625473480e+03	0.000000000000000000e+00	2.687100660689739584e+02	2.630008004679698388e+02	2.787079478869336526e+02	2.702120395607832961e+02	2.592919197918107557e+02	2.797608757975647222e+02	2.649470575488030590e+02	2.630424287273043547e+02	2.727693349511583847e+02	2.703248125121265844e+02
2.680000000000000000e+02	7.279854841134856542e+03	4.756245206818887183e+00	6.799541731524573862e+00	1.010347204491924458e+03	0.000000000000000000e+00	9.731114373995616518e+01	9.848706707471856703e+01	9.901115486341433325e+01	9.234234306097972933e+01	1.017735122634658040e+02	9.319769485088717431e+01	1.011327746288632454e+02	1.021116436439367305e+02	9.258213845997501323e+01	1.014772041289864717e+02	7.697010753900761301e+03	1.177395593674277663e+01	1.831643753242895301e+01	1.423777768912628744e+03	0.000000000000000000e+00	1.401139052033114183e+02	1.397018668706926121e+02	1.440264107650405094e+02	1.369003381971565432e+02	1.413450894650662235e+02	1.400363474254435801e+02	1.422747206477649513e+02	1.424099884886350367e+02	1.376244025633208423e+02	1.438844353978265644e+02	8.114166666666666970e+03	1.879166666666666785e+01	2.983333333333333215e+01	1.837208333333333258e+03	0.000000000000000000e+00	1.829166666666666572e+02	1.809166666666666572e+02	1.890416666666666572e+02	1.814583333333333428e+02	1.809166666666666572e+02	1.868750000000000000e+02	1.834166666666666572e+02	1.827083333333333428e+02	1.826666666666666572e+02	1.862916666666666572e+02	8.531322579432571729e+03	2.580937739659055907e+01	4.135022913423770774e+01	2.250638897754037771e+03	0.000000000000000000e+00	2.257194281300218961e+02	2.221314664626407023e+02	2.340569225682928050e+02	2.260163284695101424e+02	2.204882438682670909e+02	2.337136525745564199e+02	2.245586126855683631e+02	2.230066781780316489e+02	2.277089307700124721e+02	2.286988979355067499e+02	8.948478492198477397e+03	3.282708812651444674e+01	5.286712493514208688e+01	2.664069462174742057e+03	0.000000000000000000e+00	2.685221895933771634e+02	2.633462662586147189e+02	2.790721784699189811e+02	2.705743236056869705e+02	2.600598210698674961e+02	2.805523051491128399e+02	2.657005587044700405e+02	2.633050230227299835e+02	2.727511948733583154e+02	2.711061292043468711e+02
2.690000000000000000e+02	7.275977723728361525e+03	4.140396338731886061e+00	7.014502970826420380e+00	1.015550364510940085e+03	0.000000000000000000e+00	9.773658864154472781e+01	9.855423458668911962e+01	9.960941736011611169e+01	9.298553006052293313e+01	1.020347807241109450e+02	9.355462805227429612e+01	1.016672257402957484e+02	1.024948913163915449e+02	9.358534698667484975e+01	1.020589679118985913e+02	7.693405528530846823e+03	1.146603150269927696e+01	1.769475148541321019e+01	1.428775182255470099e+03	0.000000000000000000e+00	1.405557943207723497e+02	1.400271172933445598e+02	1.445963753467247273e+02	1.374719316969281522e+02	1.418090570287221510e+02	1.402981473594704767e+02	1.428127795368145598e+02	1.428516123248624581e+02	1.384176734933374178e+02	1.443003172892826171e+02	8.110833333333333030e+03	1.879166666666666785e+01	2.837500000000000000e+01	1.842000000000000000e+03	0.000000000000000000e+00	1.833750000000000000e+02	1.815000000000000000e+02	1.895833333333333428e+02	1.819583333333333428e+02	1.815833333333333428e+02	1.870416666666666572e+02	1.839583333333333428e+02	1.832083333333333428e+02	1.832500000000000000e+02	1.865416666666666572e+02	8.528261138135818328e+03	2.611730183063405875e+01	3.905524851458679336e+01	2.255224817744529901e+03	0.000000000000000000e+00	2.261942056792276503e+02	2.229728827066554402e+02	2.345702913199419584e+02	2.264447349697385334e+02	2.213576096379445346e+02	2.337851859738628377e+02	2.251038871298521258e+02	2.235650543418042275e+02	2.280823265066625822e+02	2.287830160440506972e+02	8.945688942938304535e+03	3.344293699460145319e+01	4.973549702917357962e+01	2.668449635489059801e+03	0.000000000000000000e+00	2.690134113584553006e+02	2.644457654133108804e+02	2.795572493065506023e+02	2.709311366061437525e+02	2.611318859425557548e+02	2.805287052810590467e+02	2.662494409263709372e+02	2.639217753502751407e+02	2.729146530133251645e+02	2.710243654214347089e+02
2.700000000000000000e+02	7.272366278172570674e+03	2.760663717519800997e+00	8.240250653752539733e+00	1.019195434408430174e+03	0.000000000000000000e+00	9.830335643461869211e+01	9.900486265111227624e+01	9.982794224373051861e+01	9.312441479593144322e+01	1.019677522905908376e+02	9.387240282618452625e+01	1.024513962434224084e+02	1.028933199315989242e+02	9.390912204388159523e+01	1.023930656900196396e+02	7.689933139086285337e+03	1.077616519209323442e+01	1.803679199354293416e+01	1.432535217204215087e+03	0.000000000000000000e+00	1.411100115506426675e+02	1.404190979922228166e+02	1.449139711218652451e+02	1.376247073979657216e+02	1.419630428119620831e+02	1.406653680797589345e+02	1.434340314550445328e+02	1.432591599657994550e+02	1.387253943552741191e+02	1.446965328450098127e+02	8.107500000000000000e+03	1.879166666666666785e+01	2.783333333333333215e+01	1.845875000000000000e+03	0.000000000000000000e+00	1.839166666666666572e+02	1.818333333333333428e+02	1.900000000000000000e+02	1.821250000000000000e+02	1.819583333333333428e+02	1.874583333333333428e+02	1.844166666666666572e+02	1.836250000000000000e+02	1.835416666666666572e+02	1.870000000000000000e+02	8.525066860913713754e+03	2.680716814124010128e+01	3.762987467312373013e+01	2.259214782795785140e+03	0.000000000000000000e+00	2.267233217826906468e+02	2.232475686744438690e+02	2.350860288781347549e+02	2.266252926020342784e+02	2.219536238547046025e+02	2.342512985869077511e+02	2.253993018782887816e+02	2.239908400342005450e+02	2.283579389780591953e+02	2.293034671549901873e+02	8.942633721827429326e+03	3.482266961581353826e+01	4.742641601291412456e+01	2.672554565591569826e+03	0.000000000000000000e+00	2.695299768987146081e+02	2.646618040155544236e+02	2.801720577562695098e+02	2.711255852040685568e+02	2.619489143760758338e+02	2.810442638404821309e+02	2.663819370899109344e+02	2.643566800684010900e+02	2.731742112894517049e+02	2.716069343099803746e+02
2.710000000000000000e+02	7.267984269745586971e+03	2.958793745516812734e+00	6.544619944327873640e+00	1.023761956325052211e+03	0.000000000000000000e+00	9.836549405389457945e+01	9.967629554957179039e+01	1.002300345260580769e+02	9.419942762950661574e+01	1.020742970458115479e+02	9.394327952417931726e+01	1.031369784514778729e+02	1.032249070056332840e+02	9.459717146980483449e+01	1.028315681629178471e+02	7.685950468206126970e+03	1.050023020609173940e+01	1.727230997216393860e+01	1.436901811495859420e+03	0.000000000000000000e+00	1.412869136936139682e+02	1.409631477747859094e+02	1.453650172630290456e+02	1.384538804814199864e+02	1.421829818562391097e+02	1.409716397620896657e+02	1.440059892257389436e+02	1.435499535028166349e+02	1.392569190682357316e+02	1.451241174147922379e+02	8.103916666666666970e+03	1.804166666666666785e+01	2.800000000000000000e+01	1.850041666666666742e+03	0.000000000000000000e+00	1.842083333333333428e+02	1.822500000000000000e+02	1.905000000000000000e+02	1.827083333333333428e+02	1.822916666666666572e+02	1.880000000000000000e+02	1.848750000000000000e+02	1.838750000000000000e+02	1.839166666666666572e+02	1.874166666666666572e+02	8.521882865127206969e+03	2.558310312724159630e+01	3.872769002783606140e+01	2.263181521837474065e+03	0.000000000000000000e+00	2.271297529730527174e+02	2.235368522252140906e+02	2.356349827369709544e+02	2.269627861852466992e+02	2.224003514770942047e+02	2.350283602379103343e+02	2.257440107742610564e+02	2.242000464971833651e+02	2.285764142650975828e+02	2.297092159185410765e+02	8.939849063587746059e+03	3.312453958781652119e+01	4.945538005567212281e+01	2.676321377008281161e+03	0.000000000000000000e+00	2.700511726127721204e+02	2.648237044504281812e+02	2.807699654739419088e+02	2.712172390371600841e+02	2.625090362875217807e+02	2.820567204758206685e+02	2.666130215485221129e+02	2.645250929943667302e+02	2.732361618635284799e+02	2.720017651704154673e+02
2.720000000000000000e+02	7.263500494772364618e+03	3.883372457017902235e+00	5.510109689379206088e+00	1.028696988589133525e+03	0.000000000000000000e+00	9.844936500893022924e+01	1.004184860540410824e+02	1.004200430341305719e+02	9.457231384384506612e+01	1.024173247912295182e+02	9.406733947151290920e+01	1.037346640195846277e+02	1.034786529623031299e+02	9.575160107658294351e+01	1.031159051094416981e+02	7.681937747386182309e+03	1.098335289517561719e+01	1.602588817802293875e+01	1.441848494294566763e+03	0.000000000000000000e+00	1.416205158377984503e+02	1.416884096936872197e+02	1.456683548503986003e+02	1.388069902552558688e+02	1.426461623956147662e+02	1.412628364024231189e+02	1.444923320097923067e+02	1.438226598144848936e+02	1.402091338716248003e+02	1.454954525547208561e+02	8.100375000000000000e+03	1.808333333333333215e+01	2.654166666666666785e+01	1.855000000000000000e+03	0.000000000000000000e+00	1.847916666666666572e+02	1.829583333333333428e+02	1.909166666666666572e+02	1.830416666666666572e+02	1.828750000000000000e+02	1.884583333333333428e+02	1.852500000000000000e+02	1.841666666666666572e+02	1.846666666666666572e+02	1.878750000000000000e+02	8.518812252613817691e+03	2.518331377149104711e+01	3.705744515531039696e+01	2.268151505705433465e+03	0.000000000000000000e+00	2.279628174955348641e+02	2.242282569729794659e+02	2.361649784829347141e+02	2.272763430780774456e+02	2.231038376043852338e+02	2.356538302642435667e+02	2.260076679902076933e+02	2.245106735188484208e+02	2.291241994617085140e+02	2.302545474452791439e+02	8.937249505227635382e+03	3.228329420964875851e+01	4.757322364395412961e+01	2.681303011410866475e+03	0.000000000000000000e+00	2.711339683244030994e+02	2.654981806126256174e+02	2.814132902992027425e+02	2.715110194894882625e+02	2.633326752087704676e+02	2.828493271951537622e+02	2.667653359804153865e+02	2.648546803710302129e+02	2.735817322567503425e+02	2.726340948905582877e+02
2.730000000000000000e+02	7.259089170912910049e+03	3.299104711585487237e+00	7.143649137158881501e+00	1.031159884529544343e+03	0.000000000000000000e+00	9.890905734308417152e+01	1.005723034222874332e+02	1.009094406334194360e+02	9.465682870559379580e+01	1.025855716563986277e+02	9.435284651204777617e+01	1.037951584206018794e+02	1.034985111533504494e+02	9.609435884730351063e+01	1.031793065639385532e+02	7.678127918789788055e+03	1.035788568912607843e+01	1.703015790191277290e+01	1.444829942264772171e+03	0.000000000000000000e+00	1.419753620048754215e+02	1.419319850444770452e+02	1.460797203167097109e+02	1.389534143527968979e+02	1.429177858281993281e+02	1.416139232560238952e+02	1.446892458769676182e+02	1.440200889100085533e+02	1.406930127569850697e+02	1.456521532819692766e+02	8.097166666666666970e+03	1.741666666666666785e+01	2.691666666666666785e+01	1.858500000000000000e+03	0.000000000000000000e+00	1.850416666666666572e+02	1.832916666666666572e+02	1.912500000000000000e+02	1.832500000000000000e+02	1.832500000000000000e+02	1.888750000000000000e+02	1.855833333333333428e+02	1.845416666666666572e+02	1.852916666666666572e+02	1.881250000000000000e+02	8.516205414543544975e+03	2.447544764420725727e+01	3.680317543142056280e+01	2.272170057735227601e+03	0.000000000000000000e+00	2.281079713284578929e+02	2.246513482888562692e+02	2.364202796832902891e+02	2.275465856472031021e+02	2.235822141718006719e+02	2.361360767439761048e+02	2.264774207896990674e+02	2.250632444233247611e+02	2.298903205763482447e+02	2.305978467180307234e+02	8.935244162420423891e+03	3.153422862174785024e+01	4.668968419617445420e+01	2.685840115470455657e+03	0.000000000000000000e+00	2.711742759902491571e+02	2.660110299110458527e+02	2.815905593665805782e+02	2.718431712944062042e+02	2.639144283436013438e+02	2.833971534879522096e+02	2.673715082460648205e+02	2.655848221799828934e+02	2.744889744860298038e+02	2.730706934360614468e+02
2.740000000000000000e+02	7.254099500420464210e+03	3.336464694600426384e+00	6.722973633734330434e+00	1.032615525409157954e+03	0.000000000000000000e+00	9.884786687534939631e+01	1.011188133632796422e+02	1.012237482402055093e+02	9.486413917510878946e+01	1.025732173669375698e+02	9.450415574955660247e+01	1.040962079244665404e+02	1.036364939598971660e+02	9.578402713661675705e+01	1.035540899977477665e+02	7.673758083543565590e+03	1.054323234730021319e+01	1.679898681686716344e+01	1.447286929371245606e+03	0.000000000000000000e+00	1.422364334376746910e+02	1.423719066816398140e+02	1.463827074534360690e+02	1.392654029208877091e+02	1.430782753501354705e+02	1.418145778747783083e+02	1.449856039622332560e+02	1.441515803132818974e+02	1.407253469016417000e+02	1.460687116655405475e+02	8.093416666666666970e+03	1.775000000000000000e+01	2.687500000000000000e+01	1.861958333333333258e+03	0.000000000000000000e+00	1.856250000000000000e+02	1.836250000000000000e+02	1.915416666666666572e+02	1.836666666666666572e+02	1.835833333333333428e+02	1.891250000000000000e+02	1.858750000000000000e+02	1.846666666666666572e+02	1.856666666666666572e+02	1.885833333333333428e+02	8.513075249789768350e+03	2.495676765269978858e+01	3.695101318313283656e+01	2.276629737295420910e+03	0.000000000000000000e+00	2.290135665623253090e+02	2.248780933183601860e+02	2.367006258798972453e+02	2.280679304124456053e+02	2.240883913165312151e+02	2.364354221252216917e+02	2.267643960377667440e+02	2.251817530200514170e+02	2.306079864316916144e+02	2.310979550011261381e+02	8.932733832912868820e+03	3.216353530539957717e+01	4.702702636626567312e+01	2.691301141257508789e+03	0.000000000000000000e+00	2.724021331246506179e+02	2.661311866367203720e+02	2.818595850931278051e+02	2.724691941582245249e+02	2.645934492997291159e+02	2.837458442504433833e+02	2.676537920755334881e+02	2.656968393734361484e+02	2.755493061967165431e+02	2.736125766689189049e+02
2.750000000000000000e+02	7.250108938585571195e+03	4.684611384455983796e+00	6.960186278816092198e+00	1.034773821056704946e+03	0.000000000000000000e+00	9.906583110491352784e+01	1.013799744894564299e+02	1.015769085081596899e+02	9.483462510646036492e+01	1.030411627224468276e+02	9.447193397036150486e+01	1.041937714173492964e+02	1.041353851497851082e+02	9.592833986227650200e+01	1.035169287625305969e+02	7.670158635959452113e+03	1.125897235889465797e+01	1.656342647274138002e+01	1.450282743861685958e+03	0.000000000000000000e+00	1.426162488857900996e+02	1.426483205780615435e+02	1.467051209207465092e+02	1.395214792198968610e+02	1.435205813612234067e+02	1.419859669851807666e+02	1.451802190420079910e+02	1.445885259082258756e+02	1.410266699311382581e+02	1.461751310479319841e+02	8.090208333333333030e+03	1.783333333333333215e+01	2.616666666666666785e+01	1.865791666666666742e+03	0.000000000000000000e+00	1.861666666666666572e+02	1.839166666666666572e+02	1.918333333333333428e+02	1.842083333333333428e+02	1.840000000000000000e+02	1.895000000000000000e+02	1.861666666666666572e+02	1.850416666666666572e+02	1.861250000000000000e+02	1.888333333333333428e+02	8.510258030707213038e+03	2.440769430777200455e+01	3.576990686059195923e+01	2.281300589471647527e+03	0.000000000000000000e+00	2.297170844475432148e+02	2.251850127552717709e+02	2.369615457459201764e+02	2.288951874467698246e+02	2.244794186387765933e+02	2.370140330148192334e+02	2.271531142913253234e+02	2.254948074251074388e+02	2.312233300688617419e+02	2.314915356187347015e+02	8.930307728081093956e+03	3.098205528221068050e+01	4.537314705451724706e+01	2.696809512276628539e+03	0.000000000000000000e+00	2.732675022284198008e+02	2.664533588438769129e+02	2.820897581585069815e+02	2.735820415602063349e+02	2.649588372775531866e+02	2.845280660296384667e+02	2.681395619159840180e+02	2.659479481835481920e+02	2.763216601377234838e+02	2.741497379041360887e+02
2.760000000000000000e+02	7.246180167336930026e+03	4.346084169625235916e+00	7.673096665441480724e+00	1.036396033719015122e+03	0.000000000000000000e+00	9.948519731485410489e+01	1.012684460511812574e+02	1.017521207833437700e+02	9.492027940025820953e+01	1.031908155545429366e+02	9.494991989293170320e+01	1.041512860913177150e+02	1.044086080826248235e+02	9.625672718089646196e+01	1.034293417207080807e+02	7.666423417001798953e+03	1.142304208481261796e+01	1.664904833272073859e+01	1.452802183526174304e+03	0.000000000000000000e+00	1.429717653240937238e+02	1.426758896922573001e+02	1.469802270583385564e+02	1.397309730334624192e+02	1.438037411106047898e+02	1.424124599464658445e+02	1.452423097123255218e+02	1.449126373746457261e+02	1.414825302571148882e+02	1.462980041936873761e+02	8.086666666666666970e+03	1.850000000000000000e+01	2.562500000000000000e+01	1.869208333333333258e+03	0.000000000000000000e+00	1.864583333333333428e+02	1.840833333333333428e+02	1.922083333333333428e+02	1.845416666666666572e+02	1.844166666666666572e+02	1.898750000000000000e+02	1.863333333333333428e+02	1.854166666666666572e+02	1.867083333333333428e+02	1.891666666666666572e+02	8.506909916331534987e+03	2.557695791518738204e+01	3.460095166727926141e+01	2.285614483140492212e+03	0.000000000000000000e+00	2.299449013425729618e+02	2.254907769744093855e+02	2.374364396083281292e+02	2.293523602998708952e+02	2.250295922227285246e+02	2.373375400535341555e+02	2.274243569543411638e+02	2.259206959586875882e+02	2.319341364095517974e+02	2.320353291396459383e+02	8.927153165996403914e+03	3.265391583037476408e+01	4.357690333455852283e+01	2.702020632947651393e+03	0.000000000000000000e+00	2.734314693518125523e+02	2.668982206154854566e+02	2.826645458833229441e+02	2.741630539330751049e+02	2.656425177787903635e+02	2.848000801070683110e+02	2.685153805753489564e+02	2.664247252507084909e+02	2.771599394857702237e+02	2.749039916126252479e+02
2.770000000000000000e+02	7.243888310663794073e+03	5.266856062134639416e+00	7.909175962864011922e+00	1.040513915761343469e+03	0.000000000000000000e+00	1.000656562448906328e+02	1.015658083971943597e+02	1.018705010283764096e+02	9.523670641269779935e+01	1.035337167908267162e+02	9.543671457422264837e+01	1.046296614717157922e+02	1.048308136436023545e+02	9.673637147479962550e+01	1.038767944226955962e+02	7.663902488665230521e+03	1.113342803106731971e+01	1.689208798143200596e+01	1.456861124547338250e+03	0.000000000000000000e+00	1.435536614557786379e+02	1.430537375319304942e+02	1.473102505141881977e+02	1.400350198730155853e+02	1.441001917287466938e+02	1.428225239537779885e+02	1.456898307358578961e+02	1.453112401551344988e+02	1.419306857373998128e+02	1.466883972113477910e+02	8.083916666666666970e+03	1.700000000000000000e+01	2.587500000000000000e+01	1.873208333333333258e+03	0.000000000000000000e+00	1.870416666666666572e+02	1.845416666666666572e+02	1.927500000000000000e+02	1.848333333333333428e+02	1.846666666666666572e+02	1.902083333333333428e+02	1.867500000000000000e+02	1.857916666666666572e+02	1.871250000000000000e+02	1.895000000000000000e+02	8.503930844668102509e+03	2.286657196893268207e+01	3.485791201856799404e+01	2.289555542119328038e+03	0.000000000000000000e+00	2.305296718775546765e+02	2.260295958014028201e+02	2.381897494858118023e+02	2.296316467936511003e+02	2.252331416045866206e+02	2.375941427128886971e+02	2.278101692641421039e+02	2.262720931781988156e+02	2.323193142626001872e+02	2.323116027886522090e+02	8.923945022669538957e+03	2.873314393786536058e+01	4.384082403713598808e+01	2.705902750905323046e+03	0.000000000000000000e+00	2.740176770884426674e+02	2.675175249361389547e+02	2.836294989716236046e+02	2.744299602539688863e+02	2.657996165425066124e+02	2.849799520924440230e+02	2.688703385282842078e+02	2.667525196897309456e+02	2.775136285252003745e+02	2.751232055773044181e+02
2.780000000000000000e+02	7.240384770949140147e+03	5.549945739211777251e+00	7.931088062527415161e+00	1.045345547002526018e+03	0.000000000000000000e+00	1.004168263092141444e+02	1.020317007664137634e+02	1.022292264364055683e+02	9.574972868258142000e+01	1.038908194460177299e+02	9.649672901152544569e+01	1.052829326279849909e+02	1.054719513189317865e+02	9.686094624851186552e+01	1.043348374116164337e+02	7.660109052141236134e+03	1.162913953627255381e+01	1.671554403126370758e+01	1.461151940167929524e+03	0.000000000000000000e+00	1.439167464879404008e+02	1.434950170498735531e+02	1.476146132182027770e+02	1.405415310079573885e+02	1.443829097230088792e+02	1.436025311724293942e+02	1.461831329806591668e+02	1.458818089927992219e+02	1.422013064575892543e+02	1.470424187058082168e+02	8.079833333333333030e+03	1.770833333333333215e+01	2.550000000000000000e+01	1.876958333333333258e+03	0.000000000000000000e+00	1.874166666666666572e+02	1.849583333333333428e+02	1.930000000000000000e+02	1.853333333333333428e+02	1.848750000000000000e+02	1.907083333333333428e+02	1.870833333333333428e+02	1.862916666666666572e+02	1.875416666666666572e+02	1.897500000000000000e+02	8.499557614525429017e+03	2.378752713039411049e+01	3.428445596873629597e+01	2.292764726498736763e+03	0.000000000000000000e+00	2.309165868453929136e+02	2.264216496167931325e+02	2.383853867817972230e+02	2.301251356587092971e+02	2.253670902769911208e+02	2.378141354942372914e+02	2.279835336860075188e+02	2.267015243405340925e+02	2.328820268757440601e+02	2.324575812941917832e+02	8.919281895717525913e+03	2.986672092745488527e+01	4.306891193747258484e+01	2.708571119664140497e+03	0.000000000000000000e+00	2.744165070241191415e+02	2.678849659002529506e+02	2.837707735635944459e+02	2.749169379840852798e+02	2.658591805539822417e+02	2.849199376551412115e+02	2.688837340386817232e+02	2.671113820144015563e+02	2.782223870848214347e+02	2.751651625883835663e+02
2.790000000000000000e+02	7.236609302837339783e+03	5.902169834189468389e+00	8.576595995145787299e+00	1.048048175218584674e+03	0.000000000000000000e+00	1.005256723537903554e+02	1.021561985226815636e+02	1.027074525165334222e+02	9.610275469995681874e+01	1.040324507986213973e+02	9.681507832697720062e+01	1.054020719056778290e+02	1.058850625464696122e+02	9.721453860887196186e+01	1.043319161114847304e+02	7.656783818085336861e+03	1.153441825042806812e+01	1.701746466423956150e+01	1.464232420942625822e+03	0.000000000000000000e+00	1.441378361768951777e+02	1.437864325946741246e+02	1.480412262582667040e+02	1.409055440166450808e+02	1.445370587326440273e+02	1.439908724968219360e+02	1.463260359528389074e+02	1.462550312732348061e+02	1.426072693044359880e+02	1.472076247224090366e+02	8.076958333333333030e+03	1.716666666666666785e+01	2.545833333333333215e+01	1.880416666666666742e+03	0.000000000000000000e+00	1.877500000000000000e+02	1.854166666666666572e+02	1.933750000000000000e+02	1.857083333333333428e+02	1.850416666666666572e+02	1.911666666666666572e+02	1.872500000000000000e+02	1.866250000000000000e+02	1.880000000000000000e+02	1.900833333333333428e+02	8.497132848581330109e+03	2.279891508290526758e+01	3.389920200242710280e+01	2.296600912390707890e+03	0.000000000000000000e+00	2.313621638231048223e+02	2.270469007386591898e+02	2.387087737417332960e+02	2.305111226500216048e+02	2.255462746006892871e+02	2.383424608365113784e+02	2.281739640471610926e+02	2.269949687267651939e+02	2.333927306955640120e+02	2.329590419442576490e+02	8.917307363829326277e+03	2.843116349914386731e+01	4.234007067152087700e+01	2.712785158114748810e+03	0.000000000000000000e+00	2.749743276462096446e+02	2.686771348106517507e+02	2.840425474834665920e+02	2.753139119667098385e+02	2.660508825347119455e+02	2.855182550063561280e+02	2.690979280943221852e+02	2.673649374535303878e+02	2.787854613911280239e+02	2.758347505551819268e+02
2.800000000000000000e+02	7.232492865666408761e+03	4.915351674696941231e+00	8.666083555759680479e+00	1.051314785368043886e+03	0.000000000000000000e+00	1.004554902188934591e+02	1.024811539261588109e+02	1.029648056844497290e+02	9.653708461569227950e+01	1.042083440116186779e+02	9.732740878130786655e+01	1.058811887722672793e+02	1.061627148732302715e+02	9.752645645229041804e+01	1.045234381698162167e+02	7.652996432833204381e+03	1.118684250401513580e+01	1.685387511121317416e+01	1.467657392684021943e+03	0.000000000000000000e+00	1.442694117761134009e+02	1.440322436297460627e+02	1.482949028422248716e+02	1.412477089745128183e+02	1.448541720058093460e+02	1.444345377239872619e+02	1.468364277194669683e+02	1.465813574366151215e+02	1.429298948928118875e+02	1.475533857515747798e+02	8.073500000000000000e+03	1.745833333333333215e+01	2.504166666666666785e+01	1.884000000000000000e+03	0.000000000000000000e+00	1.880833333333333428e+02	1.855833333333333428e+02	1.936250000000000000e+02	1.859583333333333428e+02	1.855000000000000000e+02	1.915416666666666572e+02	1.877916666666666572e+02	1.870000000000000000e+02	1.883333333333333428e+02	1.905833333333333428e+02	8.494003567166795619e+03	2.372982416265152850e+01	3.322945822212015798e+01	2.300342607315978057e+03	0.000000000000000000e+00	2.318972548905532847e+02	2.271344230369206230e+02	2.389550971577751284e+02	2.306689576921538674e+02	2.261458279941906540e+02	2.386487956093460525e+02	2.287469056138663461e+02	2.274186425633848785e+02	2.337367717738547981e+02	2.336132809150919059e+02	8.914507134333591239e+03	3.000131499196972129e+01	4.141724977757365878e+01	2.716685214631956114e+03	0.000000000000000000e+00	2.757111764477732549e+02	2.686855127405078747e+02	2.842851943155502568e+02	2.753795820509744203e+02	2.667916559883813079e+02	2.857559245520254763e+02	2.697021445610660066e+02	2.678372851267697570e+02	2.791402102143762818e+02	2.766432284968504973e+02
2.810000000000000000e+02	7.228648401190710501e+03	4.204665078007856494e+00	8.814165200185129834e+00	1.052670225411626461e+03	0.000000000000000000e+00	1.005531208093374147e+02	1.024577505847861261e+02	1.032484709608817468e+02	9.668649537707547381e+01	1.043280159450786329e+02	9.723148329559968772e+01	1.063077093749390087e+02	1.065009029978250084e+02	9.741148704537251035e+01	1.045379748898522081e+02	7.649220033928688281e+03	1.083149920567059432e+01	1.721958260009256492e+01	1.469897612705813117e+03	0.000000000000000000e+00	1.445057270713353716e+02	1.441663752923930701e+02	1.486659021471075448e+02	1.415099143552044154e+02	1.450598413058726521e+02	1.444907416477998368e+02	1.472371880208028188e+02	1.468754514989124971e+02	1.429974101893529337e+02	1.476856541115927826e+02	8.069791666666666970e+03	1.745833333333333215e+01	2.562500000000000000e+01	1.887125000000000000e+03	0.000000000000000000e+00	1.884583333333333428e+02	1.858750000000000000e+02	1.940833333333333428e+02	1.863333333333333428e+02	1.857916666666666572e+02	1.917500000000000000e+02	1.881666666666666572e+02	1.872500000000000000e+02	1.885833333333333428e+02	1.908333333333333428e+02	8.490363299404645659e+03	2.408516746099606820e+01	3.403041739990743508e+01	2.304352387294186883e+03	0.000000000000000000e+00	2.324109395953313140e+02	2.275836247076069299e+02	2.395007645195591408e+02	2.311567523114622702e+02	2.265234920274606623e+02	2.390092583522001632e+02	2.290961453125304956e+02	2.276245485010875029e+02	2.341692564773137519e+02	2.339810125550739031e+02	8.910934932142623438e+03	3.071200158865880780e+01	4.243583479981487017e+01	2.721579774588373766e+03	0.000000000000000000e+00	2.763635458573292567e+02	2.692922494152138597e+02	2.849181957057849104e+02	2.759801712895912260e+02	2.672553173882546957e+02	2.862685167044003265e+02	2.700256239583943056e+02	2.679990970021750059e+02	2.797551796212941895e+02	2.771286917768144917e+02
2.820000000000000000e+02	7.223962877657010722e+03	4.971970842191325346e+00	7.700901399382722445e+00	1.055808430768111066e+03	0.000000000000000000e+00	1.008827401256891534e+02	1.031393378145302933e+02	1.035689613816372798e+02	9.657978402060406609e+01	1.046264539949240202e+02	9.759294566980021557e+01	1.065935492975878844e+02	1.072139466553260547e+02	9.773697653229754678e+01	1.046196286809057909e+02	7.645064772161838846e+03	1.111098542109566267e+01	1.657961736635802907e+01	1.473466715384055533e+03	0.000000000000000000e+00	1.448997033961778982e+02	1.448196689072651395e+02	1.489928140241519827e+02	1.415815586769687116e+02	1.455215603307953529e+02	1.447756395015667863e+02	1.475467746487939280e+02	1.474194733276630132e+02	1.434309882661487734e+02	1.478514810071195598e+02	8.066166666666666970e+03	1.725000000000000000e+01	2.545833333333333215e+01	1.891125000000000000e+03	0.000000000000000000e+00	1.889166666666666572e+02	1.865000000000000000e+02	1.944166666666666572e+02	1.865833333333333428e+02	1.864166666666666572e+02	1.919583333333333428e+02	1.885000000000000000e+02	1.876250000000000000e+02	1.891250000000000000e+02	1.910833333333333428e+02	8.487268561171495094e+03	2.338901457890433733e+01	3.433704930030863522e+01	2.308783284615944467e+03	0.000000000000000000e+00	2.329336299371554162e+02	2.281803310927348605e+02	2.398405193091813317e+02	2.315851079896979741e+02	2.273117730025379615e+02	2.391410271650998993e+02	2.294532253512060720e+02	2.278305266723369868e+02	2.348190117338512266e+02	2.343151856595471259e+02	8.908370455676324127e+03	2.952802915780867465e+01	4.321576526728394185e+01	2.726441569231888934e+03	0.000000000000000000e+00	2.769505932076441468e+02	2.698606621854697210e+02	2.852643719516960346e+02	2.765868826460626337e+02	2.682068793384092942e+02	2.863237209968664843e+02	2.704064507024121440e+02	2.680360533446739737e+02	2.805130234677024532e+02	2.775470379857608805e+02
2.830000000000000000e+02	7.219153774351610082e+03	4.301052065215689169e+00	7.496969947366576292e+00	1.057809229485719243e+03	0.000000000000000000e+00	1.010747310309872233e+02	1.032861002185896240e+02	1.033730335368918105e+02	9.668757940636436388e+01	1.051631342269684524e+02	9.768790513160605826e+01	1.068723323604652506e+02	1.073757739975174701e+02	9.811746606443936969e+01	1.050040702840359614e+02	7.640785220509138526e+03	1.058802603260784458e+01	1.666515164034995422e+01	1.476342114742859621e+03	0.000000000000000000e+00	1.452248655154936046e+02	1.450805501092948191e+02	1.490615167684458982e+02	1.417812897031821819e+02	1.459565671134842262e+02	1.450939525658030220e+02	1.478736661802326182e+02	1.477503869987587279e+02	1.437462330322196919e+02	1.481895351420179736e+02	8.062416666666666970e+03	1.687500000000000000e+01	2.583333333333333215e+01	1.894875000000000000e+03	0.000000000000000000e+00	1.893750000000000000e+02	1.868750000000000000e+02	1.947500000000000000e+02	1.868750000000000000e+02	1.867500000000000000e+02	1.925000000000000000e+02	1.888750000000000000e+02	1.881250000000000000e+02	1.893750000000000000e+02	1.913750000000000000e+02	8.484048112824195414e+03	2.316197396739215719e+01	3.500151502631671008e+01	2.313407885257140151e+03	0.000000000000000000e+00	2.335251344845063954e+02	2.286694498907051809e+02	2.404384832315541018e+02	2.319687102968178181e+02	2.275434328865157738e+02	2.399060474341969780e+02	2.298763338197673818e+02	2.284996130012412721e+02	2.350037669677803081e+02	2.345604648579820264e+02	8.905679558981724767e+03	2.944894793478431083e+01	4.416969671930009156e+01	2.731940770514280757e+03	0.000000000000000000e+00	2.776752689690127909e+02	2.704638997814103618e+02	2.861269664631082037e+02	2.770624205936356361e+02	2.683368657730315476e+02	2.873120948683939559e+02	2.708776676395347636e+02	2.688742260024825441e+02	2.806325339355606161e+02	2.777459297159640528e+02
2.840000000000000000e+02	7.215348004242772731e+03	3.112847328198972363e+00	6.156922334273836839e+00	1.061227481394489359e+03	0.000000000000000000e+00	1.012026124475156621e+02	1.033063330425058552e+02	1.036491485447662200e+02	9.700204589683187351e+01	1.057876110983802675e+02	9.790587564999378856e+01	1.071931909060155306e+02	1.080536154485579630e+02	9.822308319457334846e+01	1.055583107628842470e+02	7.637215668788053335e+03	1.022309033076615137e+01	1.555762783380358449e+01	1.479926240697244793e+03	0.000000000000000000e+00	1.454346395570911454e+02	1.452364998545862704e+02	1.492412409390497885e+02	1.421885229484159368e+02	1.464563055491901196e+02	1.453696044916635515e+02	1.482424287863410939e+02	1.482976410576123101e+02	1.441532082639533314e+02	1.486333220481087949e+02	8.059083333333333030e+03	1.733333333333333215e+01	2.495833333333333215e+01	1.898625000000000000e+03	0.000000000000000000e+00	1.896666666666666572e+02	1.871666666666666572e+02	1.948333333333333428e+02	1.873750000000000000e+02	1.871250000000000000e+02	1.928333333333333428e+02	1.892916666666666572e+02	1.885416666666666572e+02	1.900833333333333428e+02	1.917083333333333428e+02	8.480950997878613634e+03	2.444357633590051293e+01	3.435903883286307803e+01	2.317323759302755207e+03	0.000000000000000000e+00	2.338986937762421690e+02	2.290968334787470440e+02	2.404254257276168971e+02	2.325614770515840632e+02	2.277936944508098804e+02	2.402970621750031341e+02	2.303409045469922205e+02	2.287856922757210043e+02	2.360134584027133542e+02	2.347833446185578907e+02	8.902818662423893329e+03	3.155381933846769016e+01	4.375974433239282746e+01	2.736022518605510413e+03	0.000000000000000000e+00	2.781307208858176523e+02	2.710270002908274591e+02	2.860175181219004799e+02	2.777479541031681265e+02	2.684623889016197609e+02	2.877607910166728971e+02	2.713901424273177554e+02	2.690297178847753230e+02	2.819435834720933371e+02	2.778583559037824671e+02
2.850000000000000000e+02	7.210967553009984840e+03	2.798082635719998379e+00	6.858034728057226914e+00	1.063214865958646669e+03	0.000000000000000000e+00	1.014367774737508370e+02	1.033042378432062947e+02	1.037843179250711785e+02	9.702791963184559165e+01	1.058621386964829725e+02	9.809036917207771467e+01	1.076037241383956484e+02	1.081785784499588772e+02	9.896109852655553141e+01	1.058177876186031341e+02	7.633192109838326360e+03	1.044070798452666438e+01	1.563735069736194738e+01	1.482649099645989963e+03	0.000000000000000000e+00	1.457392220702087400e+02	1.453187855882698045e+02	1.495588256292022606e+02	1.422431264825894743e+02	1.465977360149081505e+02	1.457118512527055145e+02	1.485518620691978242e+02	1.485476225583127530e+02	1.447930492632777657e+02	1.490130604759682456e+02	8.055416666666666970e+03	1.808333333333333215e+01	2.441666666666666785e+01	1.902083333333333258e+03	0.000000000000000000e+00	1.900416666666666572e+02	1.873333333333333428e+02	1.953333333333333428e+02	1.874583333333333428e+02	1.873333333333333428e+02	1.933333333333333428e+02	1.895000000000000000e+02	1.889166666666666572e+02	1.906250000000000000e+02	1.922083333333333428e+02	8.477641223495007580e+03	2.572595868213999992e+01	3.319598263597139010e+01	2.321517567020676324e+03	0.000000000000000000e+00	2.343441112631245744e+02	2.293478810783968811e+02	2.411078410374644250e+02	2.326735401840772113e+02	2.280689306517585351e+02	2.409548154139611711e+02	2.304481379308021758e+02	2.292857107750205614e+02	2.364569507367222343e+02	2.354036061906984401e+02	8.899865780323349099e+03	3.336858403094666414e+01	4.197529860527610879e+01	2.740951800708019618e+03	0.000000000000000000e+00	2.786465558595824632e+02	2.713624288234603910e+02	2.868823487415954787e+02	2.778887470348211082e+02	2.688045279701836989e+02	2.885762974945889709e+02	2.713962758616043516e+02	2.696547548833744372e+02	2.822889014734444686e+02	2.785988790480635657e+02
2.860000000000000000e+02	7.207034395625290017e+03	2.225020798683280177e+00	7.401735869051751848e+00	1.066372874152352779e+03	0.000000000000000000e+00	1.017620498395530575e+02	1.038563224914803982e+02	1.040575860743181238e+02	9.742825216613702821e+01	1.059754114450379348e+02	9.839228065767872522e+01	1.080252924354145279e+02	1.087285653443812521e+02	9.892305175308523246e+01	1.061009756955993595e+02	7.629600531145978493e+03	9.737510399341640976e+00	1.624253460119254200e+01	1.485936437076176389e+03	0.000000000000000000e+00	1.460268582531098502e+02	1.457823279124068563e+02	1.499662930371590619e+02	1.425682927497351784e+02	1.468627057225189674e+02	1.460086403288393626e+02	1.489293128843739282e+02	1.489684493388572832e+02	1.449406925432092805e+02	1.493213211811330154e+02	8.052166666666666970e+03	1.725000000000000000e+01	2.508333333333333215e+01	1.905500000000000000e+03	0.000000000000000000e+00	1.902916666666666572e+02	1.877083333333333428e+02	1.958750000000000000e+02	1.877083333333333428e+02	1.877500000000000000e+02	1.936250000000000000e+02	1.898333333333333428e+02	1.892083333333333428e+02	1.909583333333333428e+02	1.925416666666666572e+02	8.474732802187354537e+03	2.476248960065835902e+01	3.392413206547412585e+01	2.325063562923823611e+03	0.000000000000000000e+00	2.345564750802234641e+02	2.296343387542598293e+02	2.417837069628409381e+02	2.328483739169315072e+02	2.286372942774810326e+02	2.412413596711606374e+02	2.307373537822927574e+02	2.294482173278094024e+02	2.369759741234574051e+02	2.357620121522002989e+02	8.897298937708044832e+03	3.227497920131671805e+01	4.276493079761490890e+01	2.744627125847647221e+03	0.000000000000000000e+00	2.788212834937802427e+02	2.715603441751862874e+02	2.876924139256818762e+02	2.779884145005296432e+02	2.695245885549620652e+02	2.888577193423212748e+02	2.716413742312521435e+02	2.696881013222854335e+02	2.829936149135814389e+02	2.789823576377339691e+02
2.870000000000000000e+02	7.202664759673558365e+03	1.463100529684489004e+00	7.899039800026759650e+00	1.069818198124469291e+03	0.000000000000000000e+00	1.016063708284467140e+02	1.042691987020131990e+02	1.043050557753070535e+02	9.739794546000749165e+01	1.067870879236335071e+02	9.920167567978879219e+01	1.081995842262466141e+02	1.088019067001716280e+02	9.958363581417026467e+01	1.063257870985940485e+02	7.625769879836779182e+03	9.564883598175578427e+00	1.605368656668004590e+01	1.489534099062234645e+03	0.000000000000000000e+00	1.461573520808900355e+02	1.461554326843399281e+02	1.502358612209868625e+02	1.426573060633370744e+02	1.476435439618167607e+02	1.466633378398943819e+02	1.490789587797899856e+02	1.491926200167524712e+02	1.455001512404184609e+02	1.495795602159636815e+02	8.048875000000000000e+03	1.766666666666666785e+01	2.420833333333333215e+01	1.909250000000000000e+03	0.000000000000000000e+00	1.907083333333333428e+02	1.880416666666666572e+02	1.961666666666666572e+02	1.879166666666666572e+02	1.885000000000000000e+02	1.941250000000000000e+02	1.899583333333333428e+02	1.895833333333333428e+02	1.914166666666666572e+02	1.928333333333333428e+02	8.471980120163219908e+03	2.576844973515775905e+01	3.236298009998661485e+01	2.328965900937765127e+03	0.000000000000000000e+00	2.352593145857766501e+02	2.299279006489933863e+02	2.420974721123464519e+02	2.331760272699962400e+02	2.293564560381832393e+02	2.415866621601056181e+02	2.308377078868767001e+02	2.299740466499142144e+02	2.373331820929148535e+02	2.360871064507030042e+02	8.895085240326441635e+03	3.387023280364884670e+01	4.051762686663990110e+01	2.748681801875530709e+03	0.000000000000000000e+00	2.798102958382199859e+02	2.718141346313201439e+02	2.880282775580262751e+02	2.784353878733257943e+02	2.702129120763664787e+02	2.890483243202112362e+02	2.717170824404200857e+02	2.703647599664950576e+02	2.832496975191630781e+02	2.793408795680726371e+02
2.880000000000000000e+02	7.199225266737576021e+03	3.751337986184967832e+00	7.086046490584767099e+00	1.072957878502322728e+03	0.000000000000000000e+00	1.021677991324850439e+02	1.043959393883627058e+02	1.047629851066829758e+02	9.808244845001365775e+01	1.068499784110563837e+02	9.957328742622917161e+01	1.085689246169814339e+02	1.086903011462823514e+02	1.000583954094202142e+02	1.065059755029577957e+02	7.622550133368788011e+03	1.056316899309248392e+01	1.556385657862571748e+01	1.492833105917828107e+03	0.000000000000000000e+00	1.466255662329091933e+02	1.463438030275146957e+02	1.506523258866748165e+02	1.432078908916735145e+02	1.478624892055281919e+02	1.470574770464479002e+02	1.493886289751573884e+02	1.493243172398078400e+02	1.459250310380434428e+02	1.497946544181455693e+02	8.045875000000000000e+03	1.737500000000000000e+01	2.404166666666666785e+01	1.912708333333333258e+03	0.000000000000000000e+00	1.910833333333333428e+02	1.882916666666666572e+02	1.965416666666666572e+02	1.883333333333333428e+02	1.888750000000000000e+02	1.945416666666666572e+02	1.902083333333333428e+02	1.899583333333333428e+02	1.917916666666666572e+02	1.930833333333333428e+02	8.469199866631211989e+03	2.418683100690751786e+01	3.251947675470761823e+01	2.332583560748838408e+03	0.000000000000000000e+00	2.355411004337574923e+02	2.302395303058186187e+02	2.424310074466584979e+02	2.334587757749931711e+02	2.298875107944718081e+02	2.420258562868854142e+02	2.310280376915092972e+02	2.305923494268588456e+02	2.376583022952898716e+02	2.363720122485211164e+02	8.892524733262423979e+03	3.099866201381503217e+01	4.099728684274856505e+01	2.752458788164343787e+03	0.000000000000000000e+00	2.799988675341816133e+02	2.721873939449706086e+02	2.883203482266503670e+02	2.785842182166530279e+02	2.709000215889436163e+02	2.895100459071041428e+02	2.718477420496852801e+02	2.712263655203843200e+02	2.835249379239131144e+02	2.796606911637088615e+02
2.890000000000000000e+02	7.195935530237298735e+03	1.955247215933281879e+00	8.533595162936052247e+00	1.076111506941895186e+03	0.000000000000000000e+00	1.023903337179189492e+02	1.046767733063601753e+02	1.051351569307703784e+02	9.871735867351574711e+01	1.072202071810841062e+02	9.989225459856233158e+01	1.086733353042721859e+02	1.089969781016140900e+02	1.002089485860407621e+02	1.067459578058443128e+02	7.619384431785316337e+03	9.831790274633306126e+00	1.622513091480136183e+01	1.495826586804280851e+03	0.000000000000000000e+00	1.468826668589594817e+02	1.465883866531800948e+02	1.509842451320518535e+02	1.437753460034245450e+02	1.481934369238753675e+02	1.474044606326145015e+02	1.495450009854694144e+02	1.496443223841403665e+02	1.460628076263537025e+02	1.500188122362554850e+02	8.042833333333333030e+03	1.770833333333333215e+01	2.391666666666666785e+01	1.915541666666666742e+03	0.000000000000000000e+00	1.913750000000000000e+02	1.885000000000000000e+02	1.968333333333333428e+02	1.888333333333333428e+02	1.891666666666666572e+02	1.949166666666666572e+02	1.904166666666666572e+02	1.902916666666666572e+02	1.919166666666666572e+02	1.932916666666666572e+02	8.466282234881349723e+03	2.558487639203335817e+01	3.160820241853197388e+01	2.335256746529052634e+03	0.000000000000000000e+00	2.358673331410405183e+02	2.304116133468199052e+02	2.426824215346148321e+02	2.338913206632421407e+02	2.301398964094579469e+02	2.424288727007188129e+02	2.312883323478638999e+02	2.309390109491929479e+02	2.377705257069796119e+02	2.365645210970778294e+02	8.889731136429367325e+03	3.346141945073338064e+01	3.929973817039728345e+01	2.754971826391438299e+03	0.000000000000000000e+00	2.803596662820810366e+02	2.723232266936398105e+02	2.885315097358962930e+02	2.789493079931509101e+02	2.711131261522492082e+02	2.899410787347709970e+02	2.721599980290611143e+02	2.715863552317192102e+02	2.836243847472925381e+02	2.798373755274890300e+02
2.900000000000000000e+02	7.192866927160217529e+03	9.846135967715863302e-01	8.011566157011843714e+00	1.079149911901672112e+03	0.000000000000000000e+00	1.024551013046816763e+02	1.043551967798110667e+02	1.056944107948106648e+02	9.919638531285644945e+01	1.071025890374379941e+02	1.000646189382726021e+02	1.091992259084145047e+02	1.090324885643019570e+02	1.005956486384980479e+02	1.076241126215469421e+02	7.616475130246775734e+03	8.971473465052458351e+00	1.596411641183925667e+01	1.499095789284169314e+03	0.000000000000000000e+00	1.470400506523408239e+02	1.465942650565721976e+02	1.515555387307386468e+02	1.442440259897615533e+02	1.483012945187190041e+02	1.476364761358029796e+02	1.499954462875405738e+02	1.497037442821509785e+02	1.464436576525823455e+02	1.506662229774401567e+02	8.040083333333333030e+03	1.695833333333333215e+01	2.391666666666666785e+01	1.919041666666666742e+03	0.000000000000000000e+00	1.916250000000000000e+02	1.888333333333333428e+02	1.974166666666666572e+02	1.892916666666666572e+02	1.895000000000000000e+02	1.952083333333333428e+02	1.907916666666666572e+02	1.903750000000000000e+02	1.922916666666666572e+02	1.937083333333333428e+02	8.463691536419890326e+03	2.494519320161420595e+01	3.186921692149407903e+01	2.338987544049164171e+03	0.000000000000000000e+00	2.362099493476591761e+02	2.310724016100944880e+02	2.432777946025946676e+02	2.343393073435717611e+02	2.306987054812809959e+02	2.427801905308637060e+02	2.315878870457927405e+02	2.310462557178490215e+02	2.381396756807509689e+02	2.367504436892265289e+02	8.887299739506448532e+03	3.293205306989507619e+01	3.982176717632149376e+01	2.758933421431661372e+03	0.000000000000000000e+00	2.807948986953183521e+02	2.733114698868556047e+02	2.891389225385226496e+02	2.793869480204768934e+02	2.718974109625619917e+02	2.903520477283940977e+02	2.723841074249187955e+02	2.717175114356980430e+02	2.839876846948352522e+02	2.797925540451197435e+02
2.910000000000000000e+02	7.189002068698375297e+03	3.143320460677259121e-01	7.882163061753761468e+00	1.082250848126905112e+03	0.000000000000000000e+00	1.024335619897950664e+02	1.047907617685880695e+02	1.058978779253449716e+02	9.933691939131722393e+01	1.072688813807758379e+02	1.001759911319993535e+02	1.099967184689009798e+02	1.091288227193466867e+02	1.010066475634719296e+02	1.082504548774783899e+02	7.613021867682520678e+03	8.427999356367196881e+00	1.587858153087688073e+01	1.502396257396786041e+03	0.000000000000000000e+00	1.471542809948975332e+02	1.469995475509606990e+02	1.518031056293391430e+02	1.444809596956586120e+02	1.485719406903879189e+02	1.478379955659996767e+02	1.506025259011171613e+02	1.500019113596733291e+02	1.467741571150693005e+02	1.511877274387391878e+02	8.037041666666666970e+03	1.654166666666666785e+01	2.387500000000000000e+01	1.922541666666666742e+03	0.000000000000000000e+00	1.918750000000000000e+02	1.892083333333333428e+02	1.977083333333333428e+02	1.896250000000000000e+02	1.898750000000000000e+02	1.955000000000000000e+02	1.912083333333333428e+02	1.908750000000000000e+02	1.925416666666666572e+02	1.941250000000000000e+02	8.461061465650813261e+03	2.465533397696614060e+01	3.187141846912312104e+01	2.342687075936547444e+03	0.000000000000000000e+00	2.365957190051024668e+02	2.314171191157059866e+02	2.436135610373275426e+02	2.347690403043413880e+02	2.311780593096120811e+02	2.431620044340003233e+02	2.318141407655495243e+02	2.317480886403266709e+02	2.383091762182640139e+02	2.370622725612608122e+02	8.885081264634958643e+03	3.276900128726560979e+01	3.986783693824624208e+01	2.762832485206428373e+03	0.000000000000000000e+00	2.813164380102049336e+02	2.736259048980786019e+02	2.895187887413217140e+02	2.799130806086827761e+02	2.724811186192241621e+02	2.908240088680006465e+02	2.724199481977657342e+02	2.726211772806533418e+02	2.840766857698613990e+02	2.799995451225216243e+02
2.920000000000000000e+02	7.184738097513709363e+03	4.259341457019125698e-01	8.001190524785307900e+00	1.086692214289199455e+03	0.000000000000000000e+00	1.029647863684365348e+02	1.051080572566314260e+02	1.061540392696909123e+02	9.978617021641986184e+01	1.075890574376352475e+02	1.008557936429782984e+02	1.105132062014590133e+02	1.093918910553145025e+02	1.012416670454201153e+02	1.088348424213230317e+02	7.609014882090188621e+03	8.900467072850956285e+00	1.529226192905932002e+01	1.506721107144599728e+03	0.000000000000000000e+00	1.476907265175515818e+02	1.473040286283157059e+02	1.521811863015121276e+02	1.449555851082099309e+02	1.488361953854843023e+02	1.484070634881558135e+02	1.511316031007295067e+02	1.503209455276572442e+02	1.470791668560434005e+02	1.516882545439948444e+02	8.033291666666666970e+03	1.737500000000000000e+01	2.258333333333333215e+01	1.926750000000000000e+03	0.000000000000000000e+00	1.924166666666666572e+02	1.895000000000000000e+02	1.982083333333333428e+02	1.901250000000000000e+02	1.900833333333333428e+02	1.959583333333333428e+02	1.917500000000000000e+02	1.912500000000000000e+02	1.929166666666666572e+02	1.945416666666666572e+02	8.457568451243145319e+03	2.584953292714904194e+01	2.987440473760734250e+01	2.346778892855400045e+03	0.000000000000000000e+00	2.371426068157817326e+02	2.316959713716842941e+02	2.442354803651545581e+02	2.352944148917900691e+02	2.313304712811823833e+02	2.435096031785108721e+02	2.323683968992704933e+02	2.321790544723427558e+02	2.387541664772899139e+02	2.373950787893384700e+02	8.881845235819624577e+03	3.432406585429808388e+01	3.716547614188135640e+01	2.766807785710800545e+03	0.000000000000000000e+00	2.818685469648967796e+02	2.738919427433685883e+02	2.902626273969757449e+02	2.804638297835801382e+02	2.725776092290314523e+02	2.910608730236883730e+02	2.729867937985409867e+02	2.731081089446855117e+02	2.845916662879131991e+02	2.802484909120103111e+02
2.930000000000000000e+02	7.181432525816730049e+03	-1.130681719535715501e-01	6.420375650293316028e+00	1.089740026325388499e+03	0.000000000000000000e+00	1.033963020724193314e+02	1.054923151647803934e+02	1.064409237231352279e+02	9.967658192431453301e+01	1.080904536274265553e+02	1.012462387539133886e+02	1.107979991361022059e+02	1.094102152387824276e+02	1.018482779358992616e+02	1.091325319148478599e+02	7.606174596241698964e+03	8.068465914023214225e+00	1.437685449181332409e+01	1.510120013162694249e+03	0.000000000000000000e+00	1.480731510362096515e+02	1.476836575823901967e+02	1.526162951949009425e+02	1.450674576288239450e+02	1.492952268137132705e+02	1.487897860436233657e+02	1.514406662347177814e+02	1.505176076193912138e+02	1.475283056346162880e+02	1.520037659574239228e+02	8.030916666666666970e+03	1.625000000000000000e+01	2.233333333333333215e+01	1.930500000000000000e+03	0.000000000000000000e+00	1.927500000000000000e+02	1.898750000000000000e+02	1.987916666666666572e+02	1.904583333333333428e+02	1.905000000000000000e+02	1.963333333333333428e+02	1.920833333333333428e+02	1.916250000000000000e+02	1.932083333333333428e+02	1.948750000000000000e+02	8.455658737091634976e+03	2.443153408597678578e+01	3.028981217485333843e+01	2.350879986837305751e+03	0.000000000000000000e+00	2.374268489637903485e+02	2.320663424176098033e+02	2.449670381384323719e+02	2.358492090378427406e+02	2.317047731862867295e+02	2.438768806230433199e+02	2.327260004319489042e+02	2.327323923806087862e+02	2.388883610320503976e+02	2.377462340425760772e+02	8.880400807516603891e+03	3.261306817195357155e+01	3.824629101637334827e+01	2.771259973674611501e+03	0.000000000000000000e+00	2.821036979275806971e+02	2.742576848352196066e+02	2.911424096101981149e+02	2.812400847423521668e+02	2.729095463725734589e+02	2.914204279127533255e+02	2.733686675305644940e+02	2.738397847612175724e+02	2.845683887307674240e+02	2.806174680851521543e+02
2.940000000000000000e+02	7.179421343007694304e+03	4.227887235084271111e-01	5.659865361631808867e+00	1.092639802951914135e+03	0.000000000000000000e+00	1.034939480630871884e+02	1.057843116284479237e+02	1.067358359286246241e+02	1.003942630554304145e+02	1.083617894193532010e+02	1.018022759806952848e+02	1.109492259084145047e+02	1.096925781826915625e+02	1.018104943577803425e+02	1.093222033640485620e+02	7.603856504837180182e+03	8.148894361754212667e+00	1.382993268081590443e+01	1.513236568142623582e+03	0.000000000000000000e+00	1.482469740315436013e+02	1.480379891475572833e+02	1.528262512976456264e+02	1.456554648610485287e+02	1.495975613763432648e+02	1.492553046570143067e+02	1.517454462875405738e+02	1.509087890913457954e+02	1.476344138455568498e+02	1.521819350153576238e+02	8.028291666666666970e+03	1.587500000000000000e+01	2.200000000000000000e+01	1.933833333333333258e+03	0.000000000000000000e+00	1.930000000000000000e+02	1.902916666666666572e+02	1.989166666666666572e+02	1.909166666666666572e+02	1.908333333333333428e+02	1.967083333333333428e+02	1.925416666666666572e+02	1.921250000000000000e+02	1.934583333333333428e+02	1.950416666666666572e+02	8.452726828496153757e+03	2.360110563824578733e+01	3.017006731918409557e+01	2.354430098524042933e+03	0.000000000000000000e+00	2.377530259684563987e+02	2.325453441857760311e+02	2.450070820356876879e+02	2.361778684722847856e+02	2.320691052903234208e+02	2.441613620096523789e+02	2.333378870457927405e+02	2.333412109086542046e+02	2.392822528211098358e+02	2.379013983179756906e+02	8.877161990325639636e+03	3.132721127649157467e+01	3.834013463836819113e+01	2.775026863714752380e+03	0.000000000000000000e+00	2.825060519369127974e+02	2.747990217048853765e+02	2.910974974047086903e+02	2.814390702779028857e+02	2.733048772473134704e+02	2.916143906859713866e+02	2.741341074249187955e+02	2.745574218173084091e+02	2.851061723088863573e+02	2.807611299692847524e+02
2.950000000000000000e+02	7.176022094141921116e+03	-3.051679832602651743e-01	5.494225412913213091e+00	1.095100956171109601e+03	0.000000000000000000e+00	1.034939443393844698e+02	1.056633632617982812e+02	1.073824488804430644e+02	1.006055499722113069e+02	1.081753502957256359e+02	1.023252786080301036e+02	1.110186021707447992e+02	1.098885160336510438e+02	1.022853098309439019e+02	1.096952057913973846e+02	7.600906880404294498e+03	7.284916008369867413e+00	1.391377937312327262e+01	1.516050478085554914e+03	0.000000000000000000e+00	1.484344721696922420e+02	1.481025149642324550e+02	1.532953911068881894e+02	1.458652749861056463e+02	1.496085084811961394e+02	1.497459726373483875e+02	1.518218010853723854e+02	1.512775913501588434e+02	1.481009882488052654e+02	1.525142695623653708e+02	8.025791666666666970e+03	1.487500000000000000e+01	2.233333333333333215e+01	1.937000000000000000e+03	0.000000000000000000e+00	1.933750000000000000e+02	1.905416666666666572e+02	1.992083333333333428e+02	1.911250000000000000e+02	1.910416666666666572e+02	1.971666666666666572e+02	1.926250000000000000e+02	1.926666666666666572e+02	1.939166666666666572e+02	1.953333333333333428e+02	8.450676452929039442e+03	2.246508399163013081e+01	3.075288729354339168e+01	2.357949521914445086e+03	0.000000000000000000e+00	2.383155278303077580e+02	2.329808183691008594e+02	2.451212755597784962e+02	2.363847250138943537e+02	2.324748248521371750e+02	2.445873606959849269e+02	2.334281989146276146e+02	2.340557419831744710e+02	2.397323450845280490e+02	2.381523971043013148e+02	8.875561239191412824e+03	3.005516798326026517e+01	3.917244125375344765e+01	2.778899043828890171e+03	0.000000000000000000e+00	2.832560556606155160e+02	2.754199700715350332e+02	2.910342177862236213e+02	2.816444500277887073e+02	2.739079830376076643e+02	2.920080547253032250e+02	2.742313978292552292e+02	2.754448172996822564e+02	2.855480235023894124e+02	2.809714608752693152e+02
2.960000000000000000e+02	7.171458946468725117e+03	-3.618917786466901987e-02	4.762484197870474389e+00	1.098152410014955876e+03	0.000000000000000000e+00	1.041076550953735875e+02	1.061497662215400055e+02	1.075891147884877199e+02	1.005146531944108403e+02	1.083512835088671835e+02	1.028180763468196801e+02	1.109774495933996263e+02	1.098837592195631316e+02	1.031247716897833442e+02	1.099369349528085706e+02	7.596896139901029528e+03	7.648572077734332453e+00	1.327707543226857112e+01	1.519347038340811196e+03	0.000000000000000000e+00	1.489288275476868080e+02	1.485540497774366600e+02	1.536070573942438671e+02	1.460073265972054060e+02	1.498631417544335989e+02	1.501590381734098401e+02	1.518637247966998132e+02	1.515043796097815516e+02	1.487498858448916792e+02	1.527601341430709567e+02	8.022333333333333030e+03	1.533333333333333393e+01	2.179166666666666785e+01	1.940541666666666742e+03	0.000000000000000000e+00	1.937500000000000000e+02	1.909583333333333428e+02	1.996250000000000000e+02	1.915000000000000000e+02	1.913750000000000000e+02	1.975000000000000000e+02	1.927500000000000000e+02	1.931250000000000000e+02	1.943750000000000000e+02	1.955833333333333428e+02	8.447770526765636532e+03	2.301809458893233540e+01	3.030625790106476458e+01	2.361736294992522289e+03	0.000000000000000000e+00	2.385711724523131920e+02	2.333626168892300257e+02	2.456429426057561329e+02	2.369926734027945940e+02	2.328868582455664011e+02	2.448409618265901599e+02	2.336362752033001868e+02	2.347456203902184484e+02	2.400001141551083208e+02	2.384065325235957289e+02	8.873207720197940944e+03	3.070285584453133509e+01	3.882084913546286487e+01	2.782930923318377609e+03	0.000000000000000000e+00	2.833923449046263841e+02	2.757669004451266801e+02	2.916608852115122659e+02	2.824853468055891881e+02	2.743987164911328023e+02	2.921819236531803199e+02	2.745225504066003737e+02	2.763662407804368968e+02	2.856252283102166416e+02	2.812297317138580866e+02
2.970000000000000000e+02	7.169002234077624962e+03	4.710021269280311174e-01	5.643349643839936647e+00	1.100370556776316789e+03	0.000000000000000000e+00	1.042206408280091807e+02	1.066994814247211991e+02	1.084406134340944021e+02	1.005848289255486634e+02	1.084603832247781128e+02	1.031435774485135681e+02	1.110264270226881820e+02	1.099228335615168817e+02	1.032089796251576814e+02	1.101660181606906832e+02	7.594271950372146421e+03	7.902167730130682521e+00	1.398834148858663440e+01	1.521581111721491880e+03	0.000000000000000000e+00	1.491103204140046046e+02	1.490164073790272710e+02	1.541994733837138654e+02	1.461465811294410173e+02	1.499593582790557207e+02	1.504259553909234626e+02	1.520132135113440768e+02	1.515864167807584408e+02	1.488753231459121764e+02	1.529996757470120201e+02	8.019541666666666970e+03	1.533333333333333393e+01	2.233333333333333215e+01	1.942791666666666742e+03	0.000000000000000000e+00	1.940000000000000000e+02	1.913333333333333428e+02	1.999583333333333428e+02	1.917083333333333428e+02	1.914583333333333428e+02	1.977083333333333428e+02	1.930000000000000000e+02	1.932500000000000000e+02	1.945416666666666572e+02	1.958333333333333428e+02	8.444811382961188428e+03	2.276449893653598622e+01	3.067832517808002990e+01	2.364002221611841833e+03	0.000000000000000000e+00	2.388896795859953954e+02	2.336502592876394147e+02	2.457171932829528203e+02	2.372700855372256683e+02	2.329573083876109649e+02	2.449907112757432230e+02	2.339867864886559232e+02	2.349135832192415592e+02	2.402080101874211380e+02	2.386669909196546655e+02	8.870081099255708978e+03	3.019566453973863673e+01	3.902331702282673120e+01	2.785212776557016696e+03	0.000000000000000000e+00	2.837793591719907909e+02	2.759671852419454581e+02	2.914760532325722693e+02	2.828318377411180222e+02	2.744562834418885586e+02	2.922730892181531317e+02	2.749735729773118464e+02	2.765771664384831183e+02	2.858743537081756472e+02	2.815006485059760166e+02
2.980000000000000000e+02	7.166243116111807467e+03	9.992424451111290296e-01	4.247959491186293235e+00	1.102439264984509009e+03	0.000000000000000000e+00	1.045792827673093655e+02	1.069876734828975771e+02	1.088978682507517561e+02	1.006841515922056232e+02	1.086652986745815355e+02	1.033037346307052928e+02	1.112714080662584166e+02	1.099598719369964925e+02	1.033975982847611164e+02	1.104953344342145840e+02	7.591704891389236764e+03	7.874621222555564515e+00	1.339481307892648054e+01	1.523990465825587762e+03	0.000000000000000000e+00	1.494771413836546685e+02	1.492438367414487743e+02	1.545947674587092138e+02	1.462795757961028187e+02	1.502284826706240892e+02	1.506310339820193178e+02	1.522398706997958868e+02	1.517091026351649248e+02	1.491987991423805511e+02	1.532893338837739634e+02	8.017166666666666970e+03	1.475000000000000000e+01	2.254166666666666785e+01	1.945541666666666742e+03	0.000000000000000000e+00	1.943750000000000000e+02	1.915000000000000000e+02	2.002916666666666572e+02	1.918750000000000000e+02	1.917916666666666572e+02	1.979583333333333428e+02	1.932083333333333428e+02	1.934583333333333428e+02	1.950000000000000000e+02	1.960833333333333428e+02	8.442628441944096267e+03	2.162537877744443549e+01	3.168852025440685338e+01	2.367092867507745723e+03	0.000000000000000000e+00	2.392728586163453315e+02	2.337561632585512257e+02	2.459885658746241006e+02	2.374704242038971813e+02	2.333548506627092252e+02	2.452856326846473678e+02	2.341767959668707988e+02	2.352075640315017608e+02	2.408012008576194489e+02	2.388773327828927222e+02	8.868090217221526473e+03	2.850075755488887097e+01	4.083537384214704247e+01	2.788644068348824476e+03	0.000000000000000000e+00	2.841707172326906630e+02	2.760123265171024514e+02	2.916854650825815725e+02	2.830658484077943626e+02	2.749180346587517647e+02	2.926129320359614212e+02	2.751452586004082832e+02	2.769567947296702073e+02	2.866024017152388979e+02	2.816713322324520732e+02
2.990000000000000000e+02	7.164223029557926566e+03	5.657449121315138996e-01	2.646643165502172934e+00	1.105262090750192783e+03	0.000000000000000000e+00	1.046760982069174872e+02	1.074874844596500481e+02	1.092525851947379039e+02	1.009968440669041740e+02	1.085434244651747093e+02	1.037467376684518570e+02	1.117405481885592593e+02	1.102761313872410511e+02	1.036283712741147838e+02	1.105797735366015218e+02	7.589528181445630253e+03	7.553705789399089987e+00	1.242748824941775254e+01	1.526839378708429649e+03	0.000000000000000000e+00	1.495880491034587294e+02	1.496604088964917025e+02	1.549179592640356304e+02	1.465192553667854156e+02	1.502717122325873618e+02	1.509775355008925999e+02	1.527036074276129511e+02	1.520755656936205185e+02	1.494600189703907063e+02	1.534982201016341037e+02	8.014833333333333030e+03	1.454166666666666607e+01	2.220833333333333215e+01	1.948416666666666742e+03	0.000000000000000000e+00	1.945000000000000000e+02	1.918333333333333428e+02	2.005833333333333428e+02	1.920416666666666572e+02	1.920000000000000000e+02	1.982083333333333428e+02	1.936666666666666572e+02	1.938750000000000000e+02	1.952916666666666572e+02	1.964166666666666572e+02	8.440138485221035808e+03	2.152962754393424305e+01	3.198917841724891176e+01	2.369993954624903836e+03	0.000000000000000000e+00	2.394119508965412706e+02	2.340062577701749831e+02	2.462487074026310552e+02	2.375640779665478988e+02	2.337282877674126382e+02	2.454391311657740857e+02	2.346297259057203632e+02	2.356744343063794815e+02	2.411233143629426081e+02	2.393351132316992107e+02	8.865443637108739495e+03	2.851758842120181825e+01	4.177002350116448781e+01	2.791571242583140702e+03	0.000000000000000000e+00	2.843239017930825412e+02	2.761791822070166518e+02	2.919140814719287960e+02	2.830864892664291119e+02	2.754565755348252765e+02	2.926699289982148002e+02	2.755927851447740409e+02	2.774738686127589631e+02	2.869549620592185306e+02	2.822535597967317926e+02
3.000000000000000000e+02	7.161394413378511672e+03	1.071175281010875224e+00	8.850110707734479831e-01	1.108109804493903994e+03	0.000000000000000000e+00	1.045453646830047063e+02	1.077028218317800849e+02	1.093420317113072144e+02	1.013380986302973241e+02	1.090237698186310524e+02	1.037125184074043176e+02	1.118659632064757261e+02	1.105775234420939768e+02	1.041489950412213688e+02	1.112375617306698388e+02	7.586801373355922806e+03	7.785587640505437612e+00	1.098417220205339007e+01	1.530159068913618512e+03	0.000000000000000000e+00	1.497310156748356746e+02	1.499139109158900283e+02	1.550460158556535930e+02	1.468773826484819836e+02	1.507410515759821976e+02	1.511062592037021659e+02	1.529329816032378631e+02	1.524137617210469955e+02	1.500328308539440059e+02	1.540562808653349123e+02	8.012208333333333030e+03	1.450000000000000000e+01	2.108333333333333215e+01	1.952208333333333258e+03	0.000000000000000000e+00	1.949166666666666572e+02	1.921250000000000000e+02	2.007500000000000000e+02	1.924166666666666572e+02	1.924583333333333428e+02	1.985000000000000000e+02	1.940000000000000000e+02	1.942500000000000000e+02	1.959166666666666572e+02	1.968750000000000000e+02	8.437615293310744164e+03	2.121441235949456328e+01	3.118249446461327423e+01	2.374257597753047776e+03	0.000000000000000000e+00	2.401023176584976397e+02	2.343360890841099717e+02	2.464539841443464070e+02	2.379559506848513308e+02	2.341756150906844880e+02	2.458937407962978341e+02	2.350670183967621369e+02	2.360862382789530045e+02	2.418005024793893085e+02	2.396937191346650877e+02	8.863022253288154388e+03	2.792882471898912655e+01	4.128165559589321276e+01	2.796306862172762521e+03	0.000000000000000000e+00	2.852879686503285939e+02	2.765471781682199435e+02	2.921579682886928140e+02	2.834952347030359761e+02	2.758928968480356616e+02	2.932874815925956682e+02	2.761340367935242739e+02	2.779224765579060090e+02	2.876843382921119314e+02	2.825124382693301754e+02
3.010000000000000000e+02	7.158806839357699573e+03	3.665566230851791119e-01	1.125774997536371558e+00	1.109837394477739736e+03	0.000000000000000000e+00	1.047455913938357241e+02	1.078476896050824934e+02	1.094877809896943432e+02	1.015940460706707142e+02	1.095421768298133429e+02	1.037339700920955465e+02	1.119695862197272760e+02	1.107682855782828284e+02	1.044007055839332168e+02	1.112097919807815032e+02	7.584486753012182817e+03	7.308278311542589556e+00	1.064622083210151970e+01	1.532627030572203239e+03	0.000000000000000000e+00	1.499352956969178763e+02	1.500488448025412538e+02	1.553480571615138501e+02	1.471303563686686857e+02	1.512294217482399858e+02	1.512836517127144589e+02	1.530056264431969737e+02	1.526341427891414071e+02	1.503878527919666226e+02	1.543548959903907587e+02	8.010166666666666970e+03	1.425000000000000000e+01	2.016666666666666785e+01	1.955416666666666742e+03	0.000000000000000000e+00	1.951250000000000000e+02	1.922500000000000000e+02	2.012083333333333428e+02	1.926666666666666572e+02	1.929166666666666572e+02	1.988333333333333428e+02	1.940416666666666572e+02	1.945000000000000000e+02	1.963750000000000000e+02	1.975000000000000000e+02	8.435846580321151123e+03	2.119172168845740956e+01	2.968711250123181600e+01	2.378206302761130246e+03	0.000000000000000000e+00	2.403147043030821237e+02	2.344511551974587462e+02	2.470686095051528355e+02	2.382029769646646287e+02	2.346039115850933285e+02	2.463830149539522267e+02	2.350777068901363407e+02	2.363658572108585929e+02	2.423621472080333774e+02	2.406451040096092413e+02	8.861526493975634367e+03	2.813344337691481911e+01	3.920755833579696059e+01	2.800995938855593522e+03	0.000000000000000000e+00	2.855044086061642474e+02	2.766523103949174924e+02	2.929288856769723566e+02	2.837392872626626286e+02	2.762911565035199715e+02	2.939326965745711391e+02	2.761137471136060526e+02	2.782317144217171858e+02	2.883492944160667548e+02	2.837902080192184826e+02
3.020000000000000000e+02	7.155792910144416965e+03	-2.415833312498957497e+00	1.194465330003453118e+00	1.112953705997418865e+03	0.000000000000000000e+00	1.051002421543796999e+02	1.086177391171599709e+02	1.100266785196119912e+02	1.017408269363242681e+02	1.095580358335304823e+02	1.037746888273549928e+02	1.121140558336531114e+02	1.111257055142627763e+02	1.049782634373812726e+02	1.115714063702592114e+02	7.581625621738875452e+03	5.917083343750521252e+00	1.043056599833506048e+01	1.535789352998709546e+03	0.000000000000000000e+00	1.501959544105231714e+02	1.506422028919133140e+02	1.557841725931393171e+02	1.473079134681621269e+02	1.513415179167652411e+02	1.515331777470108250e+02	1.532028612501598843e+02	1.529586860904647097e+02	1.509891317186906292e+02	1.546607031851295915e+02	8.007458333333333030e+03	1.425000000000000000e+01	1.966666666666666785e+01	1.958625000000000000e+03	0.000000000000000000e+00	1.952916666666666572e+02	1.926666666666666572e+02	2.015416666666666572e+02	1.928750000000000000e+02	1.931250000000000000e+02	1.992916666666666572e+02	1.942916666666666572e+02	1.947916666666666572e+02	1.970000000000000000e+02	1.977500000000000000e+02	8.433291044927791518e+03	2.258291665624948052e+01	2.890276733499827344e+01	2.381460647001290454e+03	0.000000000000000000e+00	2.403873789228101430e+02	2.346911304414200004e+02	2.472991607401939973e+02	2.384420865318378731e+02	2.349084820832347589e+02	2.470501555863224894e+02	2.353804720831734301e+02	2.366246472428686047e+02	2.430108682813093708e+02	2.408392968148704085e+02	8.859123756522249096e+03	3.091583331249895750e+01	3.813886800332988258e+01	2.804296294002580908e+03	0.000000000000000000e+00	2.854830911789536003e+02	2.767155942161733719e+02	2.930566548137213090e+02	2.840091730636757461e+02	2.766919641664695177e+02	2.948086445059783500e+02	2.764692774996801745e+02	2.784576278190705239e+02	2.890217365626187416e+02	2.839285936297408171e+02
3.030000000000000000e+02	7.151252817961393703e+03	-2.579146468814778714e+00	2.475340308905348508e+00	1.116034171462016275e+03	0.000000000000000000e+00	1.050933277361579030e+02	1.087196265399463471e+02	1.101056459825466192e+02	1.020765987094628571e+02	1.098342156665049743e+02	1.044886776147894807e+02	1.123752112916847778e+02	1.116632187484169236e+02	1.053116900020584126e+02	1.119548712450077375e+02	7.577584742314030336e+03	6.231260098925943680e+00	1.084183682111934033e+01	1.538933752397674880e+03	0.000000000000000000e+00	1.502549972014122659e+02	1.508389799366398449e+02	1.559486563246066453e+02	1.476424660213980928e+02	1.516462744999191727e+02	1.521401721407280547e+02	1.534584389791757246e+02	1.534566093742084547e+02	1.512600116676958919e+02	1.550816022891705472e+02	8.003916666666666970e+03	1.504166666666666607e+01	1.920833333333333215e+01	1.961833333333333258e+03	0.000000000000000000e+00	1.954166666666666572e+02	1.929583333333333428e+02	2.017916666666666572e+02	1.932083333333333428e+02	1.934583333333333428e+02	1.997916666666666572e+02	1.945416666666666572e+02	1.952500000000000000e+02	1.972083333333333428e+02	1.982083333333333428e+02	8.430248591019302694e+03	2.385207323440738847e+01	2.757482984554732397e+01	2.384732914268991863e+03	0.000000000000000000e+00	2.405783361319210485e+02	2.350776867300268407e+02	2.476346770087266691e+02	2.387742006452685928e+02	2.352703921667475129e+02	2.474431611926052597e+02	2.356248943541575898e+02	2.370433906257915453e+02	2.431566549989707937e+02	2.413350643774961384e+02	8.856580515371939327e+03	3.266247980214811264e+01	3.594132635776131224e+01	2.807632495204650240e+03	0.000000000000000000e+00	2.857400055971754114e+02	2.771970401267203670e+02	2.934776873507867094e+02	2.843400679572038143e+02	2.770824510001617114e+02	2.950946557185438337e+02	2.767081220416485507e+02	2.788367812515830906e+02	2.891049766646082730e+02	2.844617954216589624e+02
3.040000000000000000e+02	7.148934702062839278e+03	-1.201537140362443523e+00	1.439480138649479102e+00	1.118139360724294420e+03	0.000000000000000000e+00	1.054754714377274212e+02	1.093157022118982269e+02	1.104757607805198916e+02	1.021563266193730044e+02	1.103686741605110484e+02	1.046072641789243391e+02	1.124345453636291552e+02	1.115305335912222660e+02	1.058229314546670992e+02	1.119521116559945000e+02	7.575488184364753579e+03	6.524231429818778238e+00	1.026140673599140563e+01	1.541382180362147210e+03	0.000000000000000000e+00	1.505502357188637177e+02	1.513661844392824491e+02	1.563212137235932744e+02	1.478281633096864880e+02	1.520176704135888599e+02	1.522827987561288410e+02	1.535297726818145634e+02	1.535986001289444687e+02	1.516822990606668782e+02	1.552052224946639285e+02	8.002041666666666970e+03	1.425000000000000000e+01	1.908333333333333215e+01	1.964625000000000000e+03	0.000000000000000000e+00	1.956250000000000000e+02	1.934166666666666572e+02	2.021666666666666572e+02	1.935000000000000000e+02	1.936666666666666572e+02	1.999583333333333428e+02	1.946250000000000000e+02	1.956666666666666572e+02	1.975416666666666572e+02	1.984583333333333428e+02	8.428595148968581270e+03	2.197576857018122354e+01	2.790525993067525690e+01	2.387867819637852790e+03	0.000000000000000000e+00	2.406997642811362823e+02	2.354671488940508652e+02	2.480121196097400400e+02	2.391718366903135120e+02	2.353156629197444545e+02	2.476338679105378446e+02	2.357202273181854366e+02	2.377347332043888457e+02	2.434010342726664362e+02	2.417114441720027571e+02	8.855148631270494661e+03	2.970153714036244352e+01	3.672718652801718520e+01	2.811110639275705580e+03	0.000000000000000000e+00	2.857745285622725646e+02	2.775176311214351017e+02	2.938575725528133944e+02	2.848436733806270240e+02	2.769646591728222802e+02	2.953094024877423180e+02	2.768154546363708732e+02	2.798027997421110626e+02	2.892604018786662436e+02	2.849645550106721998e+02
3.050000000000000000e+02	7.145806672938837437e+03	-1.104948251940408355e+00	6.782761431339245917e-01	1.118822189281846022e+03	0.000000000000000000e+00	1.054367352352980589e+02	1.093734434417324053e+02	1.103427366354602839e+02	1.024564445904972700e+02	1.103111716061104204e+02	1.049132930175664598e+02	1.125864151202139141e+02	1.113946639401643779e+02	1.059072902548420387e+02	1.119988803655036804e+02	7.572736669802752658e+03	6.530859207363128860e+00	9.797471404900296221e+00	1.543036094640923011e+03	0.000000000000000000e+00	1.506975342843157080e+02	1.514783883875328740e+02	1.563588683177301277e+02	1.481865556285819707e+02	1.520514191363885459e+02	1.526441465087832228e+02	1.537098742267736213e+02	1.536139986367488746e+02	1.518286451274210265e+02	1.554161068494184974e+02	7.999666666666666970e+03	1.416666666666666607e+01	1.891666666666666785e+01	1.967250000000000000e+03	0.000000000000000000e+00	1.959583333333333428e+02	1.935833333333333428e+02	2.023750000000000000e+02	1.939166666666666572e+02	1.937916666666666572e+02	2.003750000000000000e+02	1.948333333333333428e+02	1.958333333333333428e+02	1.977500000000000000e+02	1.988333333333333428e+02	8.426596663530581282e+03	2.180247412597020329e+01	2.803586192843303948e+01	2.391463905359077216e+03	0.000000000000000000e+00	2.412191323823509777e+02	2.356882782791338116e+02	2.483911316822698723e+02	2.396467777047513437e+02	2.355319141969447685e+02	2.481058534912167772e+02	2.359567924398930643e+02	2.380526680299178111e+02	2.436713548725789735e+02	2.422505598172481882e+02	8.853526660394496503e+03	2.943828158527374228e+01	3.715505719019941466e+01	2.815677810718153978e+03	0.000000000000000000e+00	2.864799314313686409e+02	2.777932232249343087e+02	2.944072633645397445e+02	2.853768887428360586e+02	2.772721617272229082e+02	2.958367069824335545e+02	2.770802515464527573e+02	2.802720027265023077e+02	2.895927097451579471e+02	2.856677863011630052e+02
3.060000000000000000e+02	7.143249288409912879e+03	-1.567059238447489733e+00	1.750241687627891451e+00	1.119898820371353395e+03	0.000000000000000000e+00	1.055754122235683354e+02	1.094959199800982930e+02	1.103117487218809458e+02	1.025235043730547773e+02	1.102811366487107705e+02	1.051842461261961716e+02	1.125559078701091238e+02	1.114775038201401429e+02	1.058092399875683043e+02	1.123285781377587256e+02	7.570207977538289924e+03	6.216470380776255134e+00	1.072928751048061180e+01	1.544511910185676697e+03	0.000000000000000000e+00	1.508918727784508462e+02	1.516229599900491394e+02	1.563850410276071443e+02	1.483867521865273886e+02	1.521614016576887138e+02	1.529046230630980858e+02	1.537571206017212262e+02	1.536970852434033930e+02	1.518421199937841379e+02	1.556851224022126985e+02	7.997166666666666970e+03	1.400000000000000000e+01	1.970833333333333215e+01	1.969125000000000000e+03	0.000000000000000000e+00	1.962083333333333428e+02	1.937500000000000000e+02	2.024583333333333428e+02	1.942500000000000000e+02	1.940416666666666572e+02	2.006250000000000000e+02	1.949583333333333428e+02	1.959166666666666572e+02	1.978750000000000000e+02	1.990416666666666572e+02	8.424125355795044015e+03	2.178352961922374575e+01	2.868737915618605427e+01	2.393738089814323303e+03	0.000000000000000000e+00	2.415247938882158394e+02	2.358770400099508606e+02	2.485316256390595413e+02	2.401132478134726114e+02	2.359219316756446005e+02	2.483453769369019142e+02	2.361595460649454594e+02	2.381362480899299214e+02	2.439078800062158621e+02	2.423982109311206159e+02	8.851084044923421970e+03	2.956705923844749151e+01	3.766642497903877285e+01	2.818351179628646605e+03	0.000000000000000000e+00	2.868412544430983644e+02	2.780040800199017212e+02	2.946049179447857114e+02	2.859764956269452227e+02	2.778021966846225723e+02	2.960657538738038284e+02	2.773607587965575476e+02	2.803558295131931573e+02	2.899407600124317241e+02	2.857547551955746030e+02
3.070000000000000000e+02	7.140403649361885073e+03	-1.166371573999180455e+00	1.137314742048015859e+00	1.122179619313168814e+03	0.000000000000000000e+00	1.058364464136223404e+02	1.094675930984524825e+02	1.102638150450429606e+02	1.028447398430871687e+02	1.109342999323942394e+02	1.055201613661717772e+02	1.127449496495315628e+02	1.114931651388345273e+02	1.061763290098114965e+02	1.124720266042893400e+02	7.567555991347609051e+03	6.187647546333742810e+00	1.029782403769067400e+01	1.547235642989917778e+03	0.000000000000000000e+00	1.511473898734778345e+02	1.518379632158928985e+02	1.566319075225214874e+02	1.486932032548769200e+02	1.526754832995304412e+02	1.531559140164192172e+02	1.539974748247657885e+02	1.538507492360839422e+02	1.521714978382390768e+02	1.558610133021446700e+02	7.994708333333333030e+03	1.354166666666666607e+01	1.945833333333333215e+01	1.972291666666666742e+03	0.000000000000000000e+00	1.964583333333333428e+02	1.942083333333333428e+02	2.030000000000000000e+02	1.945416666666666572e+02	1.944166666666666572e+02	2.007916666666666572e+02	1.952500000000000000e+02	1.962083333333333428e+02	1.981666666666666572e+02	1.992500000000000000e+02	8.421860675319057918e+03	2.089568578699958934e+01	2.861884262897599029e+01	2.397347690343415707e+03	0.000000000000000000e+00	2.417692767931888511e+02	2.365787034507737872e+02	2.493680924774785126e+02	2.403901300784563944e+02	2.361578500338028732e+02	2.484274193169140972e+02	2.365025251752342115e+02	2.385659174305827435e+02	2.441618354950942376e+02	2.426389866978553300e+02	8.849013017304780078e+03	2.824970490733251438e+01	3.777935192461865199e+01	2.822403714020164443e+03	0.000000000000000000e+00	2.870802202530443310e+02	2.789490735682142031e+02	2.957361849549570252e+02	2.862385934902461599e+02	2.778990334009390608e+02	2.960631719671615656e+02	2.777550503504684229e+02	2.809235015278321725e+02	2.901570043235218463e+02	2.860279733957106600e+02
3.080000000000000000e+02	7.137473957206723753e+03	-9.429704417290718510e-01	1.155086097845128279e-01	1.125194023813258809e+03	0.000000000000000000e+00	1.060467292026724380e+02	1.096039851740181348e+02	1.105618099247164281e+02	1.031079492538121798e+02	1.110893691827394605e+02	1.058019608045067628e+02	1.133554987657434907e+02	1.114191675200316354e+02	1.069047505091342174e+02	1.128019637527370804e+02	7.564861978603361422e+03	5.861848112468797112e+00	9.995254304892256414e+00	1.550201178573296147e+03	0.000000000000000000e+00	1.513983646013362261e+02	1.520519925870090674e+02	1.569475716290248783e+02	1.490331412935727542e+02	1.527946845913697302e+02	1.534009804022533672e+02	1.544902493828717525e+02	1.539387504266824749e+02	1.527648752545671016e+02	1.561301485430352045e+02	7.992250000000000000e+03	1.266666666666666607e+01	1.987500000000000000e+01	1.975208333333333258e+03	0.000000000000000000e+00	1.967500000000000000e+02	1.945000000000000000e+02	2.033333333333333428e+02	1.949583333333333428e+02	1.945000000000000000e+02	2.010000000000000000e+02	1.956250000000000000e+02	1.964583333333333428e+02	1.986250000000000000e+02	1.994583333333333428e+02	8.419638021396638578e+03	1.947148522086453681e+01	2.975474569510774359e+01	2.400215488093370368e+03	0.000000000000000000e+00	2.421016353986637739e+02	2.369480074129909326e+02	2.497190950376418073e+02	2.408835253730939314e+02	2.362053154086302698e+02	2.485990195977466328e+02	2.367597506171282475e+02	2.389779162399842107e+02	2.444851247454328984e+02	2.427865181236314811e+02	8.847026042793277156e+03	2.627630377506240222e+01	3.963449139021548717e+01	2.825222642853407706e+03	0.000000000000000000e+00	2.874532707973275478e+02	2.793960148259818652e+02	2.961048567419502433e+02	2.868087174128544916e+02	2.779106308172605395e+02	2.961980391954932657e+02	2.778945012342564951e+02	2.814974991466350502e+02	2.903452494908657968e+02	2.861147029139295910e+02
3.090000000000000000e+02	7.135558882293460556e+03	-8.990074143007262819e-01	-7.938914704264945499e-01	1.126885318805216230e+03	0.000000000000000000e+00	1.062546414447325702e+02	1.097387827910710172e+02	1.105717122364418827e+02	1.034375969983100418e+02	1.109834013808946906e+02	1.059018467288587857e+02	1.144075353383828570e+02	1.112448375543789325e+02	1.070988769762319066e+02	1.129815690077217170e+02	7.562154441146730278e+03	5.904662959516303822e+00	9.936387598120086651e+00	1.552380159402608115e+03	0.000000000000000000e+00	1.516064873890329636e+02	1.522652247288688443e+02	1.570358561182209485e+02	1.493021318324883566e+02	1.528250340237806881e+02	1.535550900310960571e+02	1.552871010025247642e+02	1.539557521105227806e+02	1.530286051547826105e+02	1.563866178371941942e+02	7.988750000000000000e+03	1.270833333333333393e+01	2.066666666666666785e+01	1.977875000000000000e+03	0.000000000000000000e+00	1.969583333333333428e+02	1.947916666666666572e+02	2.035000000000000000e+02	1.951666666666666572e+02	1.946666666666666572e+02	2.012083333333333428e+02	1.961666666666666572e+02	1.966666666666666572e+02	1.989583333333333428e+02	1.997916666666666572e+02	8.415345558853268813e+03	1.951200370715036314e+01	3.139694573521325083e+01	2.403369840597391885e+03	0.000000000000000000e+00	2.423101792776337220e+02	2.373181086044644701e+02	2.499641438817790515e+02	2.410312015008449578e+02	2.365082993095526263e+02	2.488615766355706285e+02	2.370462323308085502e+02	2.393775812228105337e+02	2.448880615118840751e+02	2.431967154961391202e+02	8.841941117706539444e+03	2.631567408096739413e+01	4.212722480375983025e+01	2.828864681194783770e+03	0.000000000000000000e+00	2.876620252219341296e+02	2.798445505422623114e+02	2.964282877635581031e+02	2.868957363350232868e+02	2.783499319524386237e+02	2.965148199378078857e+02	2.779257979949504715e+02	2.820884957789543819e+02	2.908177896904347790e+02	2.866017643256116116e+02
3.100000000000000000e+02	7.133129827584427403e+03	-8.323044875443912360e-01	-2.287124178479782444e+00	1.128901790797299782e+03	0.000000000000000000e+00	1.062295699703482939e+02	1.098507454628461488e+02	1.106967703391975419e+02	1.037474704760263364e+02	1.110127577633165998e+02	1.059928436408679033e+02	1.148053722782390906e+02	1.113724910980993457e+02	1.077056439788446340e+02	1.130970900212528250e+02	7.559731580458880671e+03	5.917181089561137419e+00	9.273104577426774853e+00	1.554534228731983148e+03	0.000000000000000000e+00	1.516981183185074826e+02	1.524462060647564101e+02	1.572442185029320854e+02	1.495612352380131824e+02	1.529230455483249784e+02	1.537255884871006231e+02	1.555901861391195382e+02	1.541029122157163442e+02	1.535403219894223241e+02	1.565068783439597269e+02	7.986333333333333030e+03	1.266666666666666607e+01	2.083333333333333215e+01	1.980166666666666742e+03	0.000000000000000000e+00	1.971666666666666572e+02	1.950416666666666572e+02	2.037916666666666572e+02	1.953750000000000000e+02	1.948333333333333428e+02	2.014583333333333428e+02	1.963750000000000000e+02	1.968333333333333428e+02	1.993750000000000000e+02	1.999166666666666572e+02	8.412935086207786298e+03	1.941615224377219562e+01	3.239356208923989300e+01	2.405799104601350336e+03	0.000000000000000000e+00	2.426352150148258318e+02	2.376371272685769043e+02	2.503391148304012290e+02	2.411887647619868176e+02	2.367436211183417072e+02	2.491910781795660625e+02	2.371598138608804618e+02	2.395637544509503414e+02	2.452096780105776759e+02	2.433264549893735875e+02	8.839536839082238657e+03	2.616563782087772339e+01	4.395379084514644319e+01	2.831431542536033703e+03	0.000000000000000000e+00	2.881037633629850347e+02	2.802325878704871798e+02	2.968865629941357724e+02	2.870025295239736352e+02	2.786539089033501000e+02	2.969238230257988107e+02	2.779446277217609236e+02	2.822941755685673115e+02	2.910443560211553518e+02	2.867362433120804894e+02
3.110000000000000000e+02	7.129898163370340626e+03	-7.072230466264191051e-01	-1.662340842121089679e+00	1.132979746745834746e+03	0.000000000000000000e+00	1.066343659262906272e+02	1.102926879146316992e+02	1.108260042368892044e+02	1.043314101308403110e+02	1.111463932600589004e+02	1.063521818007480562e+02	1.152947831881245548e+02	1.113203641464320839e+02	1.084446639651403927e+02	1.135632031215946256e+02	7.556886581685170313e+03	5.938055143353457410e+00	9.272996245606121235e+00	1.558156540039583888e+03	0.000000000000000000e+00	1.520463496298119708e+02	1.527921772906491924e+02	1.574338354517779237e+02	1.501448717320868127e+02	1.531981966300294573e+02	1.539677575670407066e+02	1.559598915940622703e+02	1.541601820732160490e+02	1.541389986492368678e+02	1.569274348941306414e+02	7.983875000000000000e+03	1.258333333333333393e+01	2.020833333333333215e+01	1.983333333333333258e+03	0.000000000000000000e+00	1.974583333333333428e+02	1.952916666666666572e+02	2.040416666666666572e+02	1.959583333333333428e+02	1.952500000000000000e+02	2.015833333333333428e+02	1.966250000000000000e+02	1.970000000000000000e+02	1.998333333333333428e+02	2.002916666666666572e+02	8.410863418314829687e+03	1.922861152331321222e+01	3.114367042106054129e+01	2.408510126627082627e+03	0.000000000000000000e+00	2.428703170368547148e+02	2.377911560426841220e+02	2.506494978815553907e+02	2.417717949345798729e+02	2.373018033699705427e+02	2.491989090996259790e+02	2.372901084059377297e+02	2.398398179267839510e+02	2.455276680174298178e+02	2.436558984392026730e+02	8.837851836629659374e+03	2.587388971329308873e+01	4.207900750878775398e+01	2.833686919920831770e+03	0.000000000000000000e+00	2.882823007403760585e+02	2.802906454187016152e+02	2.972573290964440957e+02	2.875852565358263746e+02	2.793536067399410854e+02	2.968144848659186437e+02	2.779552168118754594e+02	2.826796358535679019e+02	2.912220027015263213e+02	2.870201302117386604e+02
3.120000000000000000e+02	7.126920629753505636e+03	-9.443491138162052323e-01	-1.744467293163580734e+00	1.135173192857569575e+03	0.000000000000000000e+00	1.070723529752766439e+02	1.107556020820738496e+02	1.110279803845936470e+02	1.041944486392161622e+02	1.111355563538833024e+02	1.065795388964271808e+02	1.155191714851767131e+02	1.119665451101785436e+02	1.082041780933177222e+02	1.139032333167109527e+02	7.554147814876752818e+03	5.631992109758564347e+00	9.315266353418209633e+00	1.560607429762118045e+03	0.000000000000000000e+00	1.524528431543049862e+02	1.532111343743702605e+02	1.576806568589634878e+02	1.501805576529414168e+02	1.532761115102749727e+02	1.541647694482135762e+02	1.561970857425883423e+02	1.546707725550892860e+02	1.541645890466588753e+02	1.572016166583554764e+02	7.981375000000000000e+03	1.220833333333333393e+01	2.037500000000000000e+01	1.986041666666666742e+03	0.000000000000000000e+00	1.978333333333333428e+02	1.956666666666666572e+02	2.043333333333333428e+02	1.961666666666666572e+02	1.954166666666666572e+02	2.017500000000000000e+02	1.968750000000000000e+02	1.973750000000000000e+02	2.001250000000000000e+02	2.005000000000000000e+02	8.408602185123247182e+03	1.878467455690810439e+01	3.143473364658179037e+01	2.411475903571215440e+03	0.000000000000000000e+00	2.432138235123616994e+02	2.381221989589630539e+02	2.509860098077031978e+02	2.421527756803918976e+02	2.375572218230583417e+02	2.493352305517864238e+02	2.375529142574116577e+02	2.400792274449107140e+02	2.460854109533411247e+02	2.437983833416445236e+02	8.835829370246494364e+03	2.536101578048287308e+01	4.249446729316358073e+01	2.836910140475763910e+03	0.000000000000000000e+00	2.885943136913900275e+02	2.805777312512594790e+02	2.976386862820730244e+02	2.881388846941171664e+02	2.796977769794499977e+02	2.969204611035728476e+02	2.782308285148233153e+02	2.827834548898214280e+02	2.920458219066822494e+02	2.870967666832890473e+02
3.130000000000000000e+02	7.123966862240610681e+03	-5.565388012249083971e-01	-1.277114685128303506e+00	1.137400042579433830e+03	0.000000000000000000e+00	1.071136240499527190e+02	1.106872378658642759e+02	1.112804221852518651e+02	1.046565676467737802e+02	1.117633939249834896e+02	1.065735582627487332e+02	1.157548324527553518e+02	1.122625334725204596e+02	1.083372214255492310e+02	1.139509095897731328e+02	7.551483431120305795e+03	5.721730599387545801e+00	9.486442657435848247e+00	1.563075021289716915e+03	0.000000000000000000e+00	1.525568120249763524e+02	1.533227855995988023e+02	1.579110444259592612e+02	1.505157838233868972e+02	1.537566969624917306e+02	1.543076124647076881e+02	1.564399162263776759e+02	1.549229334029269012e+02	1.544394440461079512e+02	1.573921214615532449e+02	7.979000000000000000e+03	1.200000000000000000e+01	2.025000000000000000e+01	1.988750000000000000e+03	0.000000000000000000e+00	1.980000000000000000e+02	1.959583333333333428e+02	2.045416666666666572e+02	1.963750000000000000e+02	1.957500000000000000e+02	2.020416666666666572e+02	1.971250000000000000e+02	1.975833333333333428e+02	2.005416666666666572e+02	2.008333333333333428e+02	8.406516568879695114e+03	1.827826940061245509e+01	3.101355734256415175e+01	2.414424978710283085e+03	0.000000000000000000e+00	2.434431879750236476e+02	2.385938810670678834e+02	2.511722889073740532e+02	2.422342161766131028e+02	2.377433030375082694e+02	2.497757208686256263e+02	2.378100837736223241e+02	2.402437332637397844e+02	2.466438892872253632e+02	2.442745452051134407e+02	8.834033137759388410e+03	2.455653880122491017e+01	4.177711468512830351e+01	2.840099957420566170e+03	0.000000000000000000e+00	2.888863759500472952e+02	2.812294288008023955e+02	2.978029111480814208e+02	2.880934323532262056e+02	2.797366060750165389e+02	2.975097750705845669e+02	2.784951675472446482e+02	2.829041331941461976e+02	2.927461119077840976e+02	2.877157570768935670e+02
3.140000000000000000e+02	7.120246736147750198e+03	-1.158031999928441635e+00	-9.794036419243923319e-01	1.139172811157167416e+03	0.000000000000000000e+00	1.075403287560306040e+02	1.109401710473138962e+02	1.113949817184389843e+02	1.048486919799862136e+02	1.119772260002617656e+02	1.067086959681946894e+02	1.159269718645302873e+02	1.125319422858543277e+02	1.083539996802895757e+02	1.140172351939329758e+02	7.548310868073875099e+03	5.525150666702446145e+00	9.551964845704469909e+00	1.565253072245250223e+03	0.000000000000000000e+00	1.529576643780152949e+02	1.535534188569902767e+02	1.581558241925528137e+02	1.506535126566597853e+02	1.539677796667975542e+02	1.545835146507640161e+02	1.565676525989318293e+02	1.552034711429271567e+02	1.544894998401447879e+02	1.576544509302998165e+02	7.976375000000000000e+03	1.220833333333333393e+01	2.008333333333333215e+01	1.991333333333333258e+03	0.000000000000000000e+00	1.983750000000000000e+02	1.961666666666666572e+02	2.049166666666666572e+02	1.964583333333333428e+02	1.959583333333333428e+02	2.024583333333333428e+02	1.972083333333333428e+02	1.978750000000000000e+02	2.006250000000000000e+02	2.012916666666666572e+02	8.404439131926124901e+03	1.889151599996421993e+01	3.061470182096219617e+01	2.417413594421416292e+03	0.000000000000000000e+00	2.437923356219847051e+02	2.387799144763430377e+02	2.516775091407805007e+02	2.422631540100069003e+02	2.379488869998691314e+02	2.503331520159026695e+02	2.378490140677348563e+02	2.405465288570728433e+02	2.467605001598552121e+02	2.449288824030334979e+02	8.832503263852249802e+03	2.557469866659511126e+01	4.114607030859105663e+01	2.843493855509499099e+03	0.000000000000000000e+00	2.892096712439694102e+02	2.813931622860194466e+02	2.984383516148943158e+02	2.880679746866804862e+02	2.799394406664049484e+02	2.982079706984719678e+02	2.784896948021363983e+02	2.832180577141456865e+02	2.928960003197104243e+02	2.885660981394003102e+02
3.150000000000000000e+02	7.117421121483804200e+03	-2.071149511336633608e+00	-4.419175357986659947e-02	1.142246795112834661e+03	0.000000000000000000e+00	1.079167049280766264e+02	1.116196921149159209e+02	1.120622418512166405e+02	1.048706519480641361e+02	1.124749871641998737e+02	1.068751536516051885e+02	1.164224556936247126e+02	1.127766013922432933e+02	1.083253511622005192e+02	1.140841285023477241e+02	7.545814727408568615e+03	4.943591910998350158e+00	9.582070789876732775e+00	1.568435897556417331e+03	0.000000000000000000e+00	1.532916857973716560e+02	1.540598460574579462e+02	1.587186209256083202e+02	1.507894926406987395e+02	1.544041602487666012e+02	1.548959101591359229e+02	1.569820611801456778e+02	1.555341340294549752e+02	1.546001755811002454e+02	1.577503975845071977e+02	7.974208333333333030e+03	1.195833333333333393e+01	1.920833333333333215e+01	1.994625000000000000e+03	0.000000000000000000e+00	1.986666666666666572e+02	1.965000000000000000e+02	2.053750000000000000e+02	1.967083333333333428e+02	1.963333333333333428e+02	2.029166666666666572e+02	1.975416666666666572e+02	1.982916666666666572e+02	2.008750000000000000e+02	2.014166666666666572e+02	8.402601939258096536e+03	1.897307475566831769e+01	2.883459587678993330e+01	2.420814102443582669e+03	0.000000000000000000e+00	2.440416475359616584e+02	2.389401539425420538e+02	2.520313790743916798e+02	2.426271740259679461e+02	2.382625064179000844e+02	2.509374231741973915e+02	2.381012721531876366e+02	2.410491993038783392e+02	2.471498244188997546e+02	2.450829357488261167e+02	8.830995545182860951e+03	2.598781617800329968e+01	3.846085842024653090e+01	2.847003204887165339e+03	0.000000000000000000e+00	2.894166284052566880e+02	2.813803078850841075e+02	2.986877581487833595e+02	2.885460147186025779e+02	2.801916795024667977e+02	2.989581796817280974e+02	2.786608776397085876e+02	2.838067319410899927e+02	2.934246488377995092e+02	2.887492048309856045e+02
3.160000000000000000e+02	7.114571866672068609e+03	-2.291607312320204315e+00	-6.638977661545659714e-01	1.145314397206200283e+03	0.000000000000000000e+00	1.084914659190650355e+02	1.119174549586192597e+02	1.127379452758687393e+02	1.049197346078902626e+02	1.126211190664380268e+02	1.074181159529877618e+02	1.164747307013914508e+02	1.128573315066218470e+02	1.087664369607957440e+02	1.142642868806569112e+02	7.543202600002700819e+03	5.020863010506564805e+00	8.897217783589383089e+00	1.571344698603100142e+03	0.000000000000000000e+00	1.538082329595325177e+02	1.543128941459763155e+02	1.592231393046010339e+02	1.508973673039451455e+02	1.545605595332190205e+02	1.553340579764938809e+02	1.571540320173623968e+02	1.556786657533109235e+02	1.549457184803978862e+02	1.580071434403284627e+02	7.971833333333333030e+03	1.233333333333333393e+01	1.845833333333333215e+01	1.997375000000000000e+03	0.000000000000000000e+00	1.991250000000000000e+02	1.967083333333333428e+02	2.057083333333333428e+02	1.968750000000000000e+02	1.965000000000000000e+02	2.032500000000000000e+02	1.978333333333333428e+02	1.985000000000000000e+02	2.011250000000000000e+02	2.017500000000000000e+02	8.400464066663966150e+03	1.964580365616010482e+01	2.801944888307728121e+01	2.423405301396899631e+03	0.000000000000000000e+00	2.444417670404674823e+02	2.391037725206903701e+02	2.521935273620656517e+02	2.428526326960548545e+02	2.384394404667809795e+02	2.511659420235061191e+02	2.385126346493042888e+02	2.413213342466890765e+02	2.473042815196021138e+02	2.454928565596715373e+02	8.829094799994598361e+03	2.695827397898687394e+01	3.758056443282123382e+01	2.849435602793799717e+03	0.000000000000000000e+00	2.897585340809349645e+02	2.814992117080474259e+02	2.986787213907979321e+02	2.888302653921097090e+02	2.803788809335619590e+02	2.990818840470122382e+02	2.791919359652752064e+02	2.841426684933781530e+02	2.934835630392042276e+02	2.892357131193430746e+02
3.170000000000000000e+02	7.112281001532222945e+03	-2.245757836472805025e+00	-1.637199889718875312e+00	1.147542098276926026e+03	0.000000000000000000e+00	1.087911310086209511e+02	1.119251207493839786e+02	1.129706477194911116e+02	1.052259385249228956e+02	1.127824872550782374e+02	1.076793234358829352e+02	1.168655133743347676e+02	1.132587723798517487e+02	1.089253757853686011e+02	1.147401948753865639e+02	7.541015500766111472e+03	4.710454415096930525e+00	8.327233388473896269e+00	1.573916882471796498e+03	0.000000000000000000e+00	1.541663988376438112e+02	1.544833937080253179e+02	1.595269905264122201e+02	1.511754692624614336e+02	1.547245769608724402e+02	1.555479950512747962e+02	1.574952566871673980e+02	1.560043861899258673e+02	1.551710212260176149e+02	1.584325974376932891e+02	7.969750000000000000e+03	1.166666666666666607e+01	1.829166666666666785e+01	2.000291666666666742e+03	0.000000000000000000e+00	1.995416666666666572e+02	1.970416666666666572e+02	2.060833333333333428e+02	1.971250000000000000e+02	1.966666666666666572e+02	2.034166666666666572e+02	1.981250000000000000e+02	1.987500000000000000e+02	2.014166666666666572e+02	2.021250000000000000e+02	8.398484499233889437e+03	1.862287891823640251e+01	2.825609994485943943e+01	2.426666450861537214e+03	0.000000000000000000e+00	2.449169344956895031e+02	2.395999396253079965e+02	2.526396761402544655e+02	2.430745307375385664e+02	2.386087563724608742e+02	2.512853382820585182e+02	2.387547433128326020e+02	2.414956138100741327e+02	2.476623121073156994e+02	2.458174025623067109e+02	8.827218998467777055e+03	2.557909116980613717e+01	3.822053322305221457e+01	2.853041235056407459e+03	0.000000000000000000e+00	2.902922023247123775e+02	2.821582125839493074e+02	2.991960189471755598e+02	2.890240614750771329e+02	2.805508460782550628e+02	2.991540098974503508e+02	2.793844866256652040e+02	2.842412276201482655e+02	2.939079575479647133e+02	2.895098051246134219e+02
3.180000000000000000e+02	7.110527573943235438e+03	-2.411820886301217826e+00	-2.674241001832015741e+00	1.150550015516719213e+03	0.000000000000000000e+00	1.089402171202536920e+02	1.122201032969383618e+02	1.129670018906517441e+02	1.057455162700102989e+02	1.128657469945826364e+02	1.081772838944326480e+02	1.171139210162182991e+02	1.136768043272812463e+02	1.093793919961601659e+02	1.148915908946977993e+02	7.538992953638284234e+03	4.752422890182724124e+00	7.412879499083992130e+00	1.576837507758359607e+03	0.000000000000000000e+00	1.543451085601268460e+02	1.547350516484691809e+02	1.596293342786592007e+02	1.517269248016718279e+02	1.548495401639579825e+02	1.559219752805496455e+02	1.577027938414424852e+02	1.563592354969739517e+02	1.556271959980800830e+02	1.586541287806822424e+02	7.967458333333333030e+03	1.191666666666666607e+01	1.750000000000000000e+01	2.003125000000000000e+03	0.000000000000000000e+00	1.997500000000000000e+02	1.972500000000000000e+02	2.062916666666666572e+02	1.977083333333333428e+02	1.968333333333333428e+02	2.036666666666666572e+02	1.982916666666666572e+02	1.990416666666666572e+02	2.018750000000000000e+02	2.024166666666666572e+02	8.395923713028381826e+03	1.908091044315060714e+01	2.758712050091600787e+01	2.429412492241640393e+03	0.000000000000000000e+00	2.451548914398731540e+02	2.397649483515308191e+02	2.529539990546741137e+02	2.436897418649948577e+02	2.388171265027087031e+02	2.514113580527836689e+02	2.388805394918908291e+02	2.417240978363593626e+02	2.481228040019199170e+02	2.461792045526510719e+02	8.824389092723429712e+03	2.624515421963454997e+01	3.767424100183201574e+01	2.855699984483280787e+03	0.000000000000000000e+00	2.905597828797463080e+02	2.822798967030616382e+02	2.996163314426815987e+02	2.896711503966564010e+02	2.808009196720840350e+02	2.991560494389006521e+02	2.794694123171150295e+02	2.844065290060520965e+02	2.943706080038398341e+02	2.899417424386355151e+02
3.190000000000000000e+02	7.108088425491024282e+03	-1.336195106676377975e+00	-2.537375680925613608e+00	1.153364630747197907e+03	0.000000000000000000e+00	1.093134600334298625e+02	1.128033894262459143e+02	1.137102850197410504e+02	1.057663455739248946e+02	1.130605593335950800e+02	1.087979789016922325e+02	1.173697198333650391e+02	1.135732624514645721e+02	1.093930137043000741e+02	1.151136623259661746e+02	7.536731712745512596e+03	5.186069113328477975e+00	7.272978826203859271e+00	1.579598982040265582e+03	0.000000000000000000e+00	1.546358966833815884e+02	1.551933613797896214e+02	1.601884758432038609e+02	1.517790061202957759e+02	1.550511130001308686e+02	1.563781561175127877e+02	1.580598599166825124e+02	1.563282978923989504e+02	1.558423401854833514e+02	1.589109978296497729e+02	7.965375000000000000e+03	1.170833333333333393e+01	1.708333333333333215e+01	2.005833333333333258e+03	0.000000000000000000e+00	1.999583333333333428e+02	1.975833333333333428e+02	2.066666666666666572e+02	1.977916666666666572e+02	1.970416666666666572e+02	2.039583333333333428e+02	1.987500000000000000e+02	1.990833333333333428e+02	2.022916666666666572e+02	2.027083333333333428e+02	8.394018287254488314e+03	1.823059755333818899e+01	2.689368784046280325e+01	2.432067684626400933e+03	0.000000000000000000e+00	2.452807699832850972e+02	2.399733052868770642e+02	2.531448574901294535e+02	2.438043272130375385e+02	2.390322203332024458e+02	2.515385105491538980e+02	2.394401400833174876e+02	2.418383687742677353e+02	2.487409931478499630e+02	2.465056688370169127e+02	8.822661574508974809e+03	2.475286177334304583e+01	3.670404234759227791e+01	2.858302035919468835e+03	0.000000000000000000e+00	2.906032066332368231e+02	2.823632772404207572e+02	2.996230483135922782e+02	2.898169877594084483e+02	2.810227739997382059e+02	2.991186877649744247e+02	2.801302801666349751e+02	2.845934042152020993e+02	2.951903196290332403e+02	2.903030043407005110e+02
3.200000000000000000e+02	7.105783788721921155e+03	-2.023410257719097771e+00	-2.946166444987074584e+00	1.154686167296538770e+03	0.000000000000000000e+00	1.094115039784705772e+02	1.130972780512443734e+02	1.137604825359307910e+02	1.059966580662851072e+02	1.135842156665049885e+02	1.086005173831003106e+02	1.174843525028827429e+02	1.135488746145711616e+02	1.093120179422260492e+02	1.152070764143902437e+02	7.534141894360960578e+03	5.009128204473784152e+00	7.360250110839796633e+00	1.581238916981602870e+03	0.000000000000000000e+00	1.547265853225686101e+02	1.554236390256221796e+02	1.602969079346320598e+02	1.521024956998092250e+02	1.553962744999191727e+02	1.563835920248834839e+02	1.581796762514413786e+02	1.564202706406189236e+02	1.559060089711130104e+02	1.590618715405284433e+02	7.962500000000000000e+03	1.204166666666666607e+01	1.766666666666666785e+01	2.007791666666666742e+03	0.000000000000000000e+00	2.000416666666666572e+02	1.977500000000000000e+02	2.068333333333333428e+02	1.982083333333333428e+02	1.972083333333333428e+02	2.041666666666666572e+02	1.988750000000000000e+02	1.992916666666666572e+02	2.025000000000000000e+02	2.029166666666666572e+02	8.390858105639039422e+03	1.907420512885954622e+01	2.797308322249353907e+01	2.434344416351730615e+03	0.000000000000000000e+00	2.453567480107647043e+02	2.400763609743778204e+02	2.533697587320346258e+02	2.443141709668574606e+02	2.390203921667475129e+02	2.519497413084498305e+02	2.395703237485586214e+02	2.421630626927143908e+02	2.490939910288869896e+02	2.467714617928048710e+02	8.819216211278078845e+03	2.610674359105242814e+01	3.827949977832041384e+01	2.860897166036794715e+03	0.000000000000000000e+00	2.906718293548627230e+02	2.824027219487556408e+02	2.999061841307358804e+02	2.904200086003816068e+02	2.808324510001617114e+02	2.997328159502329754e+02	2.802656474971172429e+02	2.850344587187621528e+02	2.956879820577739792e+02	2.906262569189430565e+02
3.210000000000000000e+02	7.103571292059181360e+03	-1.143114920549271218e+00	-3.574733688928688480e+00	1.156743683409590631e+03	0.000000000000000000e+00	1.096931795989693086e+02	1.137773571804790436e+02	1.140193052570452323e+02	1.066141967666295898e+02	1.134365319138767205e+02	1.086601644176188302e+02	1.177138777049884055e+02	1.136543334913161374e+02	1.091536189396136507e+02	1.152620466389216887e+02	7.532077312696256740e+03	5.282609206392031354e+00	6.920966488868989686e+00	1.583517675038128573e+03	0.000000000000000000e+00	1.549507564661513186e+02	1.559720119235728362e+02	1.605304859618559590e+02	1.525779317166481235e+02	1.554682659569383532e+02	1.564550822088094151e+02	1.584194388524942099e+02	1.565563334123247330e+02	1.559934761364735039e+02	1.592143566527941800e+02	7.960583333333333030e+03	1.170833333333333393e+01	1.741666666666666785e+01	2.010291666666666742e+03	0.000000000000000000e+00	2.002083333333333428e+02	1.981666666666666572e+02	2.070416666666666572e+02	1.985416666666666572e+02	1.975000000000000000e+02	2.042500000000000000e+02	1.991250000000000000e+02	1.994583333333333428e+02	2.028333333333333428e+02	2.031666666666666572e+02	8.389089353970408411e+03	1.813405746027463650e+01	2.791236684446434424e+01	2.437065658295204685e+03	0.000000000000000000e+00	2.454659102005153670e+02	2.403613214097604782e+02	2.535528473714773554e+02	2.445054016166851909e+02	2.395317340430616468e+02	2.520449177911905849e+02	2.398305611475057901e+02	2.423603332543419526e+02	2.496731905301931818e+02	2.471189766805391343e+02	8.817595374607484700e+03	2.455978158721593729e+01	3.840806702226202418e+01	2.863839649923742854e+03	0.000000000000000000e+00	2.907234870676973628e+02	2.825559761528542708e+02	3.000640280762880820e+02	2.904691365667036962e+02	2.815634680861232937e+02	2.998398355823811698e+02	2.805361222950115803e+02	2.852623331753505340e+02	2.965130477270530491e+02	2.910712866944116399e+02
3.220000000000000000e+02	7.101032958308708658e+03	-2.537071238422370811e+00	-2.070495124116618513e+00	1.158848659363356091e+03	0.000000000000000000e+00	1.100799267492358666e+02	1.139876945050761776e+02	1.143777604109691595e+02	1.069675563453106832e+02	1.137698854297622546e+02	1.087696381343241256e+02	1.178861054684983003e+02	1.137444985581830394e+02	1.092007175522041393e+02	1.153602048422160635e+02	7.529662312487687814e+03	4.356464380788814594e+00	7.798085771275024669e+00	1.585820163015011531e+03	0.000000000000000000e+00	1.553107967079512548e+02	1.561396805858714174e+02	1.609180468721512511e+02	1.529421115059886631e+02	1.557807760482144488e+02	1.566139857338287413e+02	1.585680527342491359e+02	1.566639159457581911e+02	1.561628587761020697e+02	1.593676024211080176e+02	7.958291666666666970e+03	1.125000000000000000e+01	1.766666666666666785e+01	2.012791666666666742e+03	0.000000000000000000e+00	2.005416666666666572e+02	1.982916666666666572e+02	2.074583333333333428e+02	1.989166666666666572e+02	1.977916666666666572e+02	2.044583333333333428e+02	1.992500000000000000e+02	1.995833333333333428e+02	2.031250000000000000e+02	2.033750000000000000e+02	8.386921020845646126e+03	1.814353561921118541e+01	2.753524756205830926e+01	2.439763170318321954e+03	0.000000000000000000e+00	2.457725366253820596e+02	2.404436527474618970e+02	2.539986197945154345e+02	2.448912218273446513e+02	2.398025572851188656e+02	2.523026809328379443e+02	2.399319472657508641e+02	2.425027507209084945e+02	2.500871412238979303e+02	2.473823975788919824e+02	8.815550375024626192e+03	2.503707123842237081e+01	3.740382845744995421e+01	2.866734673969977393e+03	0.000000000000000000e+00	2.910034065840974336e+02	2.825956388282571652e+02	3.005389062556974977e+02	2.908657769880226169e+02	2.818134479035710456e+02	3.001470285323425742e+02	2.806138945315017281e+02	2.854221681084836746e+02	2.970492824477958607e+02	2.913897951577839649e+02
3.230000000000000000e+02	7.099382995401369953e+03	-3.271672132426528989e+00	-2.206057292371813361e+00	1.161211069643988139e+03	0.000000000000000000e+00	1.103179594878204881e+02	1.137306832732307811e+02	1.149282186320221939e+02	1.073937907331969654e+02	1.140178590413414099e+02	1.090999670375900621e+02	1.185814472098883243e+02	1.137771997307663128e+02	1.091361505055357668e+02	1.154715954932727442e+02	7.527795664367351492e+03	3.843330600453402468e+00	7.709471353814093320e+00	1.588209701488660585e+03	0.000000000000000000e+00	1.554923130772435798e+02	1.561570083032820548e+02	1.614016093160111041e+02	1.532385620332651683e+02	1.560089295206707050e+02	1.570291501854617024e+02	1.590823902716108478e+02	1.567427665320498136e+02	1.561930752527678692e+02	1.594857977466363650e+02	7.956208333333333030e+03	1.095833333333333393e+01	1.762500000000000000e+01	2.015208333333333258e+03	0.000000000000000000e+00	2.006666666666666572e+02	1.985833333333333428e+02	2.078750000000000000e+02	1.990833333333333428e+02	1.980000000000000000e+02	2.049583333333333428e+02	1.995833333333333428e+02	1.997083333333333428e+02	2.032500000000000000e+02	2.035000000000000000e+02	8.384621002299314569e+03	1.807333606621326538e+01	2.754052864618590490e+01	2.442206965178005703e+03	0.000000000000000000e+00	2.458410202560897346e+02	2.410096583633846308e+02	2.543483906839888959e+02	2.449281046334015173e+02	2.399910704793292950e+02	2.528875164812049832e+02	2.400842763950558378e+02	2.426739001346168720e+02	2.503069247472321308e+02	2.475142022533636350e+02	8.813033671265295197e+03	2.518833879909319506e+01	3.745605729237180981e+01	2.869205597022678376e+03	0.000000000000000000e+00	2.910153738455128405e+02	2.834359833934358903e+02	3.008217813679777919e+02	2.907728759334697202e+02	2.819821409586585901e+02	3.008166996290766519e+02	2.805852194567783613e+02	2.856394669359003728e+02	2.973638494944642616e+02	2.915284045067272700e+02
3.240000000000000000e+02	7.097178696468171438e+03	-4.778559979150106329e+00	-2.018798293495294160e+00	1.162867790758331466e+03	0.000000000000000000e+00	1.104864607859928469e+02	1.137634274388932880e+02	1.152335963657476441e+02	1.075056287610435390e+02	1.141038594594626403e+02	1.092050801625333207e+02	1.185814472098883243e+02	1.141609758476265739e+02	1.095861167005321448e+02	1.155196934407589708e+02	7.525401848234085264e+03	3.298220010424946835e+00	7.844767519919018994e+00	1.590079728712499218e+03	0.000000000000000000e+00	1.557223970596630807e+02	1.562983803861133083e+02	1.617001315162071364e+02	1.534611477138550981e+02	1.561352630630646559e+02	1.571025400812666533e+02	1.590823902716108478e+02	1.571013212571466227e+02	1.565222250169327367e+02	1.595931800537128140e+02	7.953625000000000000e+03	1.137500000000000000e+01	1.770833333333333215e+01	2.017291666666666742e+03	0.000000000000000000e+00	2.009583333333333428e+02	1.988333333333333428e+02	2.081666666666666572e+02	1.994166666666666572e+02	1.981666666666666572e+02	2.050000000000000000e+02	1.995833333333333428e+02	2.000416666666666572e+02	2.034583333333333428e+02	2.036666666666666572e+02	8.381848151765914736e+03	1.945177998957505139e+01	2.757189914674764708e+01	2.444503604620834267e+03	0.000000000000000000e+00	2.461942696070036050e+02	2.413682862805533773e+02	2.546332018171261780e+02	2.453721856194782163e+02	2.401980702702686585e+02	2.528974599187333467e+02	2.400842763950558378e+02	2.429820120761866917e+02	2.503944416497339489e+02	2.477401532796205004e+02	8.810071303531829471e+03	2.752855997915010633e+01	3.743546496016195846e+01	2.871715542575002019e+03	0.000000000000000000e+00	2.914302058806738387e+02	2.839032392277733834e+02	3.010997369675856703e+02	2.913277045722898038e+02	2.822294738738706883e+02	3.007949198374666935e+02	2.805852194567783613e+02	2.859223574857067547e+02	2.973305499661345266e+02	2.918136398925743151e+02
3.250000000000000000e+02	7.095579121682371806e+03	-3.695337176074778185e+00	-3.398373078505429135e+00	1.164407901405792472e+03	0.000000000000000000e+00	1.110297132754932647e+02	1.142272041289864575e+02	1.153791891523755595e+02	1.075635036516683130e+02	1.138828218553743312e+02	1.091012954054491502e+02	1.189431471410502752e+02	1.142118981996280240e+02	1.097655154648740279e+02	1.156182912147333326e+02	7.523872894174519388e+03	3.381498078629277870e+00	7.154980127413951507e+00	1.592037284036229494e+03	0.000000000000000000e+00	1.562023566377466182e+02	1.566344353978265644e+02	1.618979279095211155e+02	1.535109184925008208e+02	1.561080775943538299e+02	1.571339810360578895e+02	1.593882402371918090e+02	1.571892824331473548e+02	1.567577577324370282e+02	1.598716456073666734e+02	7.952166666666666970e+03	1.045833333333333393e+01	1.770833333333333215e+01	2.019666666666666742e+03	0.000000000000000000e+00	2.013750000000000000e+02	1.990416666666666572e+02	2.084166666666666572e+02	1.994583333333333428e+02	1.983333333333333428e+02	2.051666666666666572e+02	1.998333333333333428e+02	2.001666666666666572e+02	2.037500000000000000e+02	2.041250000000000000e+02	8.380460439158814552e+03	1.753516858803738998e+01	2.826168653925271457e+01	2.447296049297103764e+03	0.000000000000000000e+00	2.465476433622533818e+02	2.414488979355067499e+02	2.549354054238121989e+02	2.454057481741658648e+02	2.405585890723128557e+02	2.531993522972754249e+02	2.402784264294748766e+02	2.431440509001859596e+02	2.507422422675629718e+02	2.483783543926333266e+02	8.808754211650963043e+03	2.461200384274144426e+01	3.881503974517209343e+01	2.874925431927541013e+03	0.000000000000000000e+00	2.917202867245067637e+02	2.838561292043468711e+02	3.014541441809577691e+02	2.913531630149983584e+02	2.827838448112923402e+02	3.012320379278841642e+02	2.807235195256164388e+02	2.861214351337052904e+02	2.977344845351259437e+02	2.926317087852666532e+02
3.260000000000000000e+02	7.093162465158058694e+03	-3.348337984102002451e+00	-2.954200330646486350e+00	1.167173613844589454e+03	0.000000000000000000e+00	1.112834028995133053e+02	1.148849545191392281e+02	1.157533199637119878e+02	1.076843531314023039e+02	1.144104559704868223e+02	1.088854442418551685e+02	1.188824010903389592e+02	1.148930453214961318e+02	1.099875894717440303e+02	1.161558473739463864e+02	7.521560399245695407e+03	3.221664341282331812e+00	7.231233168010090750e+00	1.595003473588961469e+03	0.000000000000000000e+00	1.564542014497566527e+02	1.570883105929029284e+02	1.622933266485226795e+02	1.537171765657011520e+02	1.566218946519100825e+02	1.570885554542609270e+02	1.594620338785028082e+02	1.578215226607480588e+02	1.569937947358720294e+02	1.602862570203065218e+02	7.949958333333333030e+03	9.791666666666666075e+00	1.741666666666666785e+01	2.022833333333333258e+03	0.000000000000000000e+00	2.016250000000000000e+02	1.992916666666666572e+02	2.088333333333333428e+02	1.997500000000000000e+02	1.988333333333333428e+02	2.052916666666666572e+02	2.000416666666666572e+02	2.007500000000000000e+02	2.040000000000000000e+02	2.044166666666666572e+02	8.378356267420969743e+03	1.636166899205100123e+01	2.760210016532324317e+01	2.450663193077705273e+03	0.000000000000000000e+00	2.467957985502433473e+02	2.414950227404303860e+02	2.553733400181440061e+02	2.457828234342988480e+02	2.410447720147566031e+02	2.534947778790723873e+02	2.406212994548305062e+02	2.436784773392519412e+02	2.510062052641279706e+02	2.485470763130267926e+02	8.806754201508607366e+03	2.293167131743533460e+01	3.778753366397982205e+01	2.878493052822077061e+03	0.000000000000000000e+00	2.919665971004866947e+02	2.836983788141940863e+02	3.019133467029546978e+02	2.918156468685976961e+02	2.832562106961798918e+02	3.016978890914781459e+02	2.812009322429943268e+02	2.866069546785038824e+02	2.980124105282559412e+02	2.926774859593868996e+02
3.270000000000000000e+02	7.089404152595900086e+03	-2.778572465286373472e+00	-2.937052787294959444e+00	1.168782573668297573e+03	0.000000000000000000e+00	1.116948686560035782e+02	1.152310627322668068e+02	1.157864654568844855e+02	1.076337624494733518e+02	1.145678459356917358e+02	1.090858304809587338e+02	1.190850445081129863e+02	1.149305298063699610e+02	1.100117672836330058e+02	1.167646792546241414e+02	7.518472909631283983e+03	3.714880434023480227e+00	7.010640273019186353e+00	1.597037120167482271e+03	0.000000000000000000e+00	1.568266009946684676e+02	1.574071980328000677e+02	1.624348993951089142e+02	1.537960478914033615e+02	1.568047563011791965e+02	1.572304152404793740e+02	1.596675222540565073e+02	1.580069315698516448e+02	1.571100503084831814e+02	1.607573396273120636e+02	7.947541666666666970e+03	1.020833333333333393e+01	1.695833333333333215e+01	2.025291666666666742e+03	0.000000000000000000e+00	2.019583333333333428e+02	1.995833333333333428e+02	2.090833333333333428e+02	1.999583333333333428e+02	1.990416666666666572e+02	2.053750000000000000e+02	2.002500000000000000e+02	2.010833333333333428e+02	2.042083333333333428e+02	2.047500000000000000e+02	8.376610423702049957e+03	1.670178623264318674e+01	2.690602639364747972e+01	2.453546213165851441e+03	0.000000000000000000e+00	2.470900656719982180e+02	2.417594686338666179e+02	2.557317672715577714e+02	2.461206187752633241e+02	2.412785770321541179e+02	2.535195847595206260e+02	2.408324777459434927e+02	2.441597350968150408e+02	2.513066163581835042e+02	2.487426603726879364e+02	8.805679180737433853e+03	2.319523913195304132e+01	3.685371945396162374e+01	2.881800759665035912e+03	0.000000000000000000e+00	2.922217980106631217e+02	2.839356039343998646e+02	3.023802012097821716e+02	2.922829042171933338e+02	2.835154873976415502e+02	3.016641695190412520e+02	2.814149554918869853e+02	2.872361368602967104e+02	2.984048993830336940e+02	2.927353207453758728e+02
3.280000000000000000e+02	7.087055453527220379e+03	-3.052367566837414614e+00	-3.458629139181851997e+00	1.169987942519670924e+03	0.000000000000000000e+00	1.120843831930466052e+02	1.149113996888689115e+02	1.155852609925520937e+02	1.078290876862356669e+02	1.146569696556792763e+02	1.092450647288651027e+02	1.191742301688746011e+02	1.149892011924746527e+02	1.100558049589532033e+02	1.172609765379949209e+02	7.516236060096944129e+03	3.723816216581292693e+00	6.812352097075740076e+00	1.598493971259835462e+03	0.000000000000000000e+00	1.571463582631899669e+02	1.573515331777677773e+02	1.624176304962760469e+02	1.539353771764511691e+02	1.569118181611729597e+02	1.573516990310992298e+02	1.598579484177706149e+02	1.580779339295706620e+02	1.572362358128099231e+02	1.611096549356641390e+02	7.945416666666666970e+03	1.050000000000000000e+01	1.708333333333333215e+01	2.027000000000000000e+03	0.000000000000000000e+00	2.022083333333333428e+02	1.997916666666666572e+02	2.092500000000000000e+02	2.000416666666666572e+02	1.991666666666666572e+02	2.054583333333333428e+02	2.005416666666666572e+02	2.011666666666666572e+02	2.044166666666666572e+02	2.049583333333333428e+02	8.374597273236389810e+03	1.727618378341870908e+01	2.735431456959092600e+01	2.455506028740164311e+03	0.000000000000000000e+00	2.472703084034767187e+02	2.422318001555655371e+02	2.560823695037239531e+02	2.461479561568821453e+02	2.414215151721603547e+02	2.535649676355674558e+02	2.412253849155626995e+02	2.442553994037626524e+02	2.515970975205233913e+02	2.488070117310025466e+02	8.803777879806113560e+03	2.405236756683741461e+01	3.762529580584851630e+01	2.884012057480329076e+03	0.000000000000000000e+00	2.923322834736200662e+02	2.846719336444643886e+02	3.029147390074479063e+02	2.922542456470976617e+02	2.836763636776540238e+02	3.016716019378015972e+02	2.819091031644587133e+02	2.873441321408586759e+02	2.987775283743800969e+02	2.926556901286717789e+02
3.290000000000000000e+02	7.084744218883275607e+03	-1.718677720883729165e+00	-4.100424624143442998e+00	1.172666038363235884e+03	0.000000000000000000e+00	1.123561757382587416e+02	1.152867582173050494e+02	1.160099812387213660e+02	1.084898674676430090e+02	1.148512510778501934e+02	1.096281155684790747e+02	1.193697198333650391e+02	1.149728303663130191e+02	1.101636983998208876e+02	1.174044678136924915e+02	7.513809609441637804e+03	4.661494472891468455e+00	6.366454354594944576e+00	1.600958019181618056e+03	0.000000000000000000e+00	1.573447545357960280e+02	1.576433791086525389e+02	1.627966572860273686e+02	1.544116004004881688e+02	1.570922922055917752e+02	1.576890577842395373e+02	1.600598599166825124e+02	1.581114151831565096e+02	1.573943491999104367e+02	1.613480672401795744e+02	7.942875000000000000e+03	1.104166666666666607e+01	1.683333333333333215e+01	2.029250000000000000e+03	0.000000000000000000e+00	2.023333333333333428e+02	2.000000000000000000e+02	2.095833333333333428e+02	2.003333333333333428e+02	1.993333333333333428e+02	2.057500000000000000e+02	2.007500000000000000e+02	2.012500000000000000e+02	2.046250000000000000e+02	2.052916666666666572e+02	8.371940390558362196e+03	1.742183886044186281e+01	2.730021231207172150e+01	2.457541980818381944e+03	0.000000000000000000e+00	2.473219121308706576e+02	2.423566208913474611e+02	2.563700093806393170e+02	2.462550662661785168e+02	2.415743744610749104e+02	2.538109422157604627e+02	2.414401400833174876e+02	2.443885848168434904e+02	2.518556508000895633e+02	2.492352660931537400e+02	8.801005781116724393e+03	2.380201105421706131e+01	3.776709129081010730e+01	2.885833961636763888e+03	0.000000000000000000e+00	2.923104909284079440e+02	2.847132417826949222e+02	3.031566854279453196e+02	2.921767991990236624e+02	2.838154155888165064e+02	3.018718844315209253e+02	2.821302801666349751e+02	2.875271696336869809e+02	2.990863016001791266e+02	2.931788655196407944e+02
3.300000000000000000e+02	7.081395797205582312e+03	-1.082207155790618103e+00	-3.731296993231598691e+00	1.175146368593262196e+03	0.000000000000000000e+00	1.123195899675888114e+02	1.159795802517316758e+02	1.161469850830930568e+02	1.088976329158661969e+02	1.149481785886667069e+02	1.099367254710016937e+02	1.192859637675910989e+02	1.151887520244147396e+02	1.100764196660449272e+02	1.181382585797934013e+02	7.510885398602791611e+03	5.083896422104690949e+00	6.405184836717534580e+00	1.603489850963297840e+03	0.000000000000000000e+00	1.573889616504610842e+02	1.582189567925325093e+02	1.629693258748798712e+02	1.547821497912664199e+02	1.573074226276666820e+02	1.579891960688341896e+02	1.600804818837955565e+02	1.582610426788740483e+02	1.574757098330224494e+02	1.619024626232300363e+02	7.940375000000000000e+03	1.125000000000000000e+01	1.654166666666666785e+01	2.031833333333333258e+03	0.000000000000000000e+00	2.024583333333333428e+02	2.004583333333333428e+02	2.097916666666666572e+02	2.006666666666666572e+02	1.996666666666666572e+02	2.060416666666666572e+02	2.008750000000000000e+02	2.013333333333333428e+02	2.048750000000000000e+02	2.056666666666666572e+02	8.369864601397208389e+03	1.741610357789530994e+01	2.667814849661580112e+01	2.460176815703368902e+03	0.000000000000000000e+00	2.475277050162056014e+02	2.426977098741341763e+02	2.566140074584534432e+02	2.465511835420668945e+02	2.420259107056666323e+02	2.540941372644991247e+02	2.416695181162044435e+02	2.444056239877926373e+02	2.522742901669775506e+02	2.494308707101032780e+02	8.799354202794416778e+03	2.358220715579061988e+01	3.681463032656493795e+01	2.888520298073404319e+03	0.000000000000000000e+00	2.925970766990778884e+02	2.849370864149350382e+02	3.034363482502402576e+02	2.924357004174671033e+02	2.843851547446665791e+02	3.021466078623316207e+02	2.824640362324088869e+02	2.874779146422519602e+02	2.996735803339551012e+02	2.931950747535399273e+02
3.310000000000000000e+02	7.079172761095006535e+03	-2.590107242259049869e+00	-3.556654054125395703e+00	1.176696032248852589e+03	0.000000000000000000e+00	1.125104557096536269e+02	1.161175356506972776e+02	1.161469850830930568e+02	1.090111691619013783e+02	1.149862247310242651e+02	1.104340504306199762e+02	1.196729435495947769e+02	1.152186701812444056e+02	1.104806901192805100e+02	1.181926527740811395e+02	7.508753047214169783e+03	4.267446378870475066e+00	6.409172972937302148e+00	1.605431349457759552e+03	0.000000000000000000e+00	1.576718945214934706e+02	1.583921011586819532e+02	1.629693258748798712e+02	1.549014179142840248e+02	1.574306123655121326e+02	1.584670252153100023e+02	1.603989717747973884e+02	1.583801684239555243e+02	1.578445117263069335e+02	1.620129930537072482e+02	7.938333333333333030e+03	1.112500000000000000e+01	1.637500000000000000e+01	2.034166666666666742e+03	0.000000000000000000e+00	2.028333333333333428e+02	2.006666666666666572e+02	2.097916666666666572e+02	2.007916666666666572e+02	1.998750000000000000e+02	2.065000000000000000e+02	2.011250000000000000e+02	2.015416666666666572e+02	2.052083333333333428e+02	2.058333333333333428e+02	8.367913619452496278e+03	1.798255362112952582e+01	2.634082702706269785e+01	2.462901983875573933e+03	0.000000000000000000e+00	2.479947721451732150e+02	2.429412321746513612e+02	2.566140074584534432e+02	2.466819154190492895e+02	2.423193876344878674e+02	2.545329747846899977e+02	2.418510282252026116e+02	2.447031649093777901e+02	2.525721549403597521e+02	2.496536736129594374e+02	8.797493905571660434e+03	2.484010724225905165e+01	3.630665405412539570e+01	2.891637301084480896e+03	0.000000000000000000e+00	2.931562109570130588e+02	2.852157976826360368e+02	3.034363482502402576e+02	2.925721641714319503e+02	2.847637752689757349e+02	3.025659495693799954e+02	2.825770564504052231e+02	2.878646631520888945e+02	2.999359765473861898e+02	2.934740138925855604e+02
3.320000000000000000e+02	7.077108011868896938e+03	-3.306749081864190032e+00	-3.282146833277053588e+00	1.179612668627129324e+03	0.000000000000000000e+00	1.127318051451730128e+02	1.165970620011777186e+02	1.166062286837480571e+02	1.094156060667417449e+02	1.151185051500965244e+02	1.106377027706582794e+02	1.200649166171479720e+02	1.151761058750684725e+02	1.105355942826248992e+02	1.184641216628879334e+02	7.506512339267781499e+03	3.804958792401238021e+00	6.608926583361473206e+00	1.608139667646898033e+03	0.000000000000000000e+00	1.578450692392531778e+02	1.587360310005888664e+02	1.633864476752073642e+02	1.552494697000375368e+02	1.576217525750482764e+02	1.587771847186624541e+02	1.606991249752406645e+02	1.584422196042009148e+02	1.579969638079791139e+02	1.622528941647773024e+02	7.935916666666666970e+03	1.091666666666666607e+01	1.650000000000000000e+01	2.036666666666666742e+03	0.000000000000000000e+00	2.029583333333333428e+02	2.008750000000000000e+02	2.101666666666666572e+02	2.010833333333333428e+02	2.001250000000000000e+02	2.069166666666666572e+02	2.013333333333333428e+02	2.017083333333333428e+02	2.054583333333333428e+02	2.060416666666666572e+02	8.365320994065552441e+03	1.802837454093209502e+01	2.639107341663852679e+01	2.465193665686435452e+03	0.000000000000000000e+00	2.480715974274135078e+02	2.430139689994111336e+02	2.569468856581259502e+02	2.469171969666291488e+02	2.426282474249517236e+02	2.550561486146708603e+02	2.419675416914260211e+02	2.449744470624657708e+02	2.529197028586875717e+02	2.498304391685560120e+02	8.794725321464437002e+03	2.514008241519752218e+01	3.628214683327705359e+01	2.893720664706203934e+03	0.000000000000000000e+00	2.931848615214936444e+02	2.851529379988222672e+02	3.037271046495852715e+02	2.927510605999249265e+02	2.851314948499034472e+02	3.031956305626750350e+02	2.826017500495187278e+02	2.882405607915982273e+02	3.003810723840417722e+02	2.936192116704453952e+02
3.330000000000000000e+02	7.075200062102159791e+03	-3.614579360538451525e+00	-4.121356923515243409e+00	1.181930755897736390e+03	0.000000000000000000e+00	1.130400107977061737e+02	1.169447241485152489e+02	1.169828834963722812e+02	1.094817229830119061e+02	1.148768275049109633e+02	1.109881359271292354e+02	1.200980813822275906e+02	1.156459565331959851e+02	1.108671718182755939e+02	1.185849587845092259e+02	7.504600031051079895e+03	3.213543653064107275e+00	6.480988204909044370e+00	1.610402877948868081e+03	0.000000000000000000e+00	1.581241720655197582e+02	1.590140287409242887e+02	1.637206084148528191e+02	1.553658614915059388e+02	1.576259137524554887e+02	1.590982346302312749e+02	1.607365406911137882e+02	1.588021449332646569e+02	1.583294192424711184e+02	1.623758127255879344e+02	7.934000000000000000e+03	1.004166666666666607e+01	1.708333333333333215e+01	2.038875000000000000e+03	0.000000000000000000e+00	2.032083333333333428e+02	2.010833333333333428e+02	2.104583333333333428e+02	2.012500000000000000e+02	2.003750000000000000e+02	2.072083333333333428e+02	2.013750000000000000e+02	2.019583333333333428e+02	2.057916666666666572e+02	2.061666666666666572e+02	8.363399968948919195e+03	1.686978968026922487e+01	2.768567846175761815e+01	2.467347122051131919e+03	0.000000000000000000e+00	2.482924946011469274e+02	2.431526379257423969e+02	2.571960582518138949e+02	2.471341385084940612e+02	2.431240862475445113e+02	2.553184320364354107e+02	2.420134593088862118e+02	2.451145217334020288e+02	2.532539140908621960e+02	2.499575206077453799e+02	8.792799937897840209e+03	2.369791269387178545e+01	3.828802359018190771e+01	2.895819244102263838e+03	0.000000000000000000e+00	2.933766558689604835e+02	2.852219425181514225e+02	3.039337831702944186e+02	2.930182770169881223e+02	2.858731724950890225e+02	3.034285307395374502e+02	2.826519186177724237e+02	2.882707101334706863e+02	3.007161615150577063e+02	2.937483745488240743e+02
3.340000000000000000e+02	7.073080976981276763e+03	-4.328430524165334248e+00	-3.445071396940459607e+00	1.184105090483343020e+03	0.000000000000000000e+00	1.133131569092993089e+02	1.175318195118822473e+02	1.170929656472184348e+02	1.094384456882040411e+02	1.150577367067092780e+02	1.113526527987155816e+02	1.201435111456585503e+02	1.155425593851211943e+02	1.111536810170581617e+02	1.188497081593493903e+02	7.502623821823972321e+03	2.752451404583999839e+00	6.631630968196436271e+00	1.612698378575004881e+03	0.000000000000000000e+00	1.584065784546496616e+02	1.594950764226077808e+02	1.638173161569425531e+02	1.554483895107686919e+02	1.578622016866879676e+02	1.594471597326911194e+02	1.608425889061626037e+02	1.588129463592272828e+02	1.586185071751957594e+02	1.626331874130080166e+02	7.932166666666666970e+03	9.833333333333333925e+00	1.670833333333333215e+01	2.041291666666666742e+03	0.000000000000000000e+00	2.035000000000000000e+02	2.014583333333333428e+02	2.105416666666666572e+02	2.014583333333333428e+02	2.006666666666666572e+02	2.075416666666666572e+02	2.015416666666666572e+02	2.020833333333333428e+02	2.060833333333333428e+02	2.064166666666666572e+02	8.361709511509361619e+03	1.691421526208266712e+01	2.678503569847022803e+01	2.469884954758328604e+03	0.000000000000000000e+00	2.485934215453503384e+02	2.434215902440589048e+02	2.572660171763907897e+02	2.474682771558979937e+02	2.434711316466453468e+02	2.556361736006421950e+02	2.422407444271707107e+02	2.453537203074394029e+02	2.535481594914709262e+02	2.502001459203252978e+02	8.791252356352057177e+03	2.399509719083200210e+01	3.686173806360712035e+01	2.898478242849990238e+03	0.000000000000000000e+00	2.936868430907006768e+02	2.853848471547844383e+02	3.039903676861148938e+02	2.934782209784626730e+02	2.862755966266240648e+02	3.037306805346177043e+02	2.829398221876747357e+02	2.886241072815454913e+02	3.010129856496085381e+02	2.939836251739839099e+02
3.350000000000000000e+02	7.072040019588475843e+03	-3.374469203670052764e+00	-5.791359161498068175e+00	1.185748984900608775e+03	0.000000000000000000e+00	1.137964804119219338e+02	1.178182584792982084e+02	1.175179133619156175e+02	1.095327735547227803e+02	1.152035460605399635e+02	1.111662712116235099e+02	1.202353763779845650e+02	1.157471098748718106e+02	1.112557450954581810e+02	1.188272119034736960e+02	7.501040843127571861e+03	3.166932064831640581e+00	5.500153752584299838e+00	1.614603659116970903e+03	0.000000000000000000e+00	1.588774068726276312e+02	1.597424625729824470e+02	1.641547900142911374e+02	1.555580534440280758e+02	1.579976063636033246e+02	1.594581356058117478e+02	1.609301881889922754e+02	1.589985549374358982e+02	1.587737058810624262e+02	1.627886059517368551e+02	7.930041666666666970e+03	9.708333333333333925e+00	1.679166666666666785e+01	2.043458333333333258e+03	0.000000000000000000e+00	2.039583333333333428e+02	2.016666666666666572e+02	2.107916666666666572e+02	2.015833333333333428e+02	2.007916666666666572e+02	2.077500000000000000e+02	2.016250000000000000e+02	2.022500000000000000e+02	2.062916666666666572e+02	2.067500000000000000e+02	8.359042490205762078e+03	1.624973460183502638e+01	2.808317958074903586e+01	2.472313007549695612e+03	0.000000000000000000e+00	2.490392597940390544e+02	2.435908707603508674e+02	2.574285433190422054e+02	2.476086132226386098e+02	2.435857269697299898e+02	2.560418643941882237e+02	2.423198118110077246e+02	2.455014450625641018e+02	2.538096274522708882e+02	2.507113940482631449e+02	8.788043313744858096e+03	2.279113587033672061e+01	3.937469249483140743e+01	2.901167681766057740e+03	0.000000000000000000e+00	2.941201862547447377e+02	2.855150748540351060e+02	3.040654199714176684e+02	2.936338931119439053e+02	2.863797872727933509e+02	3.043337287883765043e+02	2.830146236220154492e+02	2.887528901251282036e+02	3.013275882378751476e+02	2.946727880965262898e+02
3.360000000000000000e+02	7.070608958857902508e+03	-3.820461374353387285e+00	-4.967859646625825576e+00	1.188564090005686921e+03	0.000000000000000000e+00	1.142981869645855255e+02	1.179312740287158192e+02	1.179727331341022705e+02	1.097368668794140802e+02	1.156143502574004174e+02	1.118009073379547402e+02	1.203717678573276828e+02	1.156286023802717153e+02	1.115920013451467838e+02	1.189707120019444346e+02	7.499387812762284739e+03	2.818935979489973320e+00	5.786903510020421137e+00	1.617198711669509976e+03	0.000000000000000000e+00	1.592949268156260985e+02	1.598823036810245810e+02	1.645071999003844780e+02	1.557434334397070472e+02	1.583280084620335515e+02	1.599421203356440344e+02	1.610608839286638272e+02	1.590018011901358648e+02	1.591085006725733990e+02	1.630061893343055317e+02	7.928166666666666970e+03	9.458333333333333925e+00	1.654166666666666785e+01	2.045833333333333258e+03	0.000000000000000000e+00	2.042916666666666572e+02	2.018333333333333428e+02	2.110416666666666572e+02	2.017500000000000000e+02	2.010416666666666572e+02	2.080833333333333428e+02	2.017500000000000000e+02	2.023750000000000000e+02	2.066250000000000000e+02	2.070416666666666572e+02	8.356945520571049201e+03	1.609773068717669275e+01	2.729642982331291279e+01	2.474467954997156539e+03	0.000000000000000000e+00	2.492884065177072159e+02	2.437843629856421046e+02	2.575761334329488363e+02	2.477565665602929528e+02	2.437553248712997629e+02	2.562245463310226228e+02	2.424391160713361728e+02	2.457481988098641352e+02	2.541414993274266010e+02	2.510771439990277827e+02	8.785724374475432342e+03	2.273712804102005691e+01	3.805119297995916128e+01	2.903102576660979594e+03	0.000000000000000000e+00	2.942851463687478031e+02	2.857353926379508948e+02	3.041106001992310439e+02	2.937631331205859055e+02	2.864689830759328970e+02	3.043657593287119312e+02	2.831282321426723456e+02	2.891213976197282705e+02	3.016579986548532020e+02	2.951126213313888798e+02
3.370000000000000000e+02	7.068340476798398413e+03	-3.337389337467433492e+00	-4.772297966420584459e+00	1.192316929155304933e+03	0.000000000000000000e+00	1.144713623359816097e+02	1.182552732473159125e+02	1.183768786641330450e+02	1.098556790422562557e+02	1.166428882645121661e+02	1.119440724034471941e+02	1.205161674185635547e+02	1.159128643164398085e+02	1.118207502117182344e+02	1.194188518702585355e+02	7.497295238399198752e+03	2.977138664599616291e+00	5.822184350123041696e+00	1.620179297910985724e+03	0.000000000000000000e+00	1.595065145013241477e+02	1.601484699569912777e+02	1.648134393320665367e+02	1.558445061877947921e+02	1.590506107989227473e+02	1.600345362017235971e+02	1.612372503759484630e+02	1.592897654915532257e+02	1.593895417725257744e+02	1.633135926017959321e+02	7.926250000000000000e+03	9.291666666666666075e+00	1.641666666666666785e+01	2.048041666666666515e+03	0.000000000000000000e+00	2.045416666666666572e+02	2.020416666666666572e+02	2.112500000000000000e+02	2.018333333333333428e+02	2.014583333333333428e+02	2.081250000000000000e+02	2.019583333333333428e+02	2.026666666666666572e+02	2.069583333333333428e+02	2.072083333333333428e+02	8.355204761600800339e+03	1.560619466873371586e+01	2.701114898321029401e+01	2.475904035422347533e+03	0.000000000000000000e+00	2.495768188320091667e+02	2.439348633763420366e+02	2.576865606679334633e+02	2.478221604788718935e+02	2.438660558677439383e+02	2.562154637982764029e+02	2.426794162907182226e+02	2.460435678417800887e+02	2.545271248941409112e+02	2.511030740648707535e+02	8.784159523201602497e+03	2.192072267080076386e+01	3.760563129975392371e+01	2.903766404178028097e+03	0.000000000000000000e+00	2.946119709973517047e+02	2.858280600860173877e+02	3.041231213358669265e+02	2.938109876244104157e+02	2.862737784021545053e+02	3.043059275965528059e+02	2.834004992481031309e+02	2.894204690168934917e+02	3.020959164549484512e+02	2.949978147964081359e+02
3.380000000000000000e+02	7.065425367911236208e+03	-3.259248584337335330e+00	-6.219173339401280032e+00	1.194430484318926574e+03	0.000000000000000000e+00	1.144841357147750358e+02	1.181440203009548640e+02	1.185017617616311583e+02	1.105341593817670116e+02	1.172135187231768754e+02	1.120428932257085251e+02	1.206893147426551565e+02	1.162642545040718716e+02	1.119552061053339003e+02	1.196557857331765717e+02	7.494650183955618559e+03	3.266209041164665372e+00	4.994579996966026059e+00	1.622277742159463287e+03	0.000000000000000000e+00	1.595754011907208394e+02	1.602178434838107535e+02	1.650633808808155720e+02	1.562670796908835200e+02	1.594817593615884448e+02	1.601672799461875911e+02	1.614071573713275711e+02	1.595279605853692715e+02	1.595609363860002645e+02	1.635362261999216003e+02	7.923875000000000000e+03	9.791666666666666075e+00	1.620833333333333215e+01	2.050125000000000000e+03	0.000000000000000000e+00	2.046666666666666572e+02	2.022916666666666572e+02	2.116250000000000000e+02	2.020000000000000000e+02	2.017500000000000000e+02	2.082916666666666572e+02	2.021250000000000000e+02	2.027916666666666572e+02	2.071666666666666572e+02	2.074166666666666572e+02	8.353099816044381441e+03	1.631712429216866767e+01	2.742208666970064002e+01	2.477972257840536713e+03	0.000000000000000000e+00	2.497579321426124750e+02	2.443654898495225609e+02	2.581866191191843996e+02	2.477329203091164800e+02	2.440182406384115552e+02	2.564160533871457233e+02	2.428428426286724289e+02	2.460553727479640429e+02	2.547723969473330499e+02	2.512971071334117141e+02	8.782324632088762883e+03	2.284258191767066748e+01	3.863584000606794433e+01	2.905819515681073426e+03	0.000000000000000000e+00	2.948491976185582644e+02	2.864393130323784362e+02	3.047482382383688559e+02	2.934658406182329600e+02	2.862864812768231104e+02	3.045404401076248178e+02	2.835606852573448577e+02	2.893190788292614570e+02	3.023781272279994141e+02	2.951775476001567426e+02
3.390000000000000000e+02	7.063200787665610733e+03	-4.010724410711116406e+00	-5.881996633203106839e+00	1.195298156791528982e+03	0.000000000000000000e+00	1.145254323619414123e+02	1.182958334364737567e+02	1.184418188652963551e+02	1.107424555731060991e+02	1.174970999840569590e+02	1.119854879835134511e+02	1.206016890691063566e+02	1.162574915219114047e+02	1.119757308884471456e+02	1.199003500608901334e+02	7.492475393832805821e+03	2.952971127977774835e+00	4.975668350065113543e+00	1.623899078395764491e+03	0.000000000000000000e+00	1.596585495143040418e+02	1.603770833849035569e+02	1.650959094326481704e+02	1.565378944532197352e+02	1.598527166586951580e+02	1.602010773250900684e+02	1.615508445345531641e+02	1.596495790942890380e+02	1.596961987775569014e+02	1.637418416971117381e+02	7.921750000000000000e+03	9.916666666666666075e+00	1.583333333333333393e+01	2.052500000000000000e+03	0.000000000000000000e+00	2.047916666666666572e+02	2.024583333333333428e+02	2.117500000000000000e+02	2.023333333333333428e+02	2.022083333333333428e+02	2.084166666666666572e+02	2.025000000000000000e+02	2.030416666666666572e+02	2.074166666666666572e+02	2.075833333333333428e+02	8.351024606167195088e+03	1.688036220535555643e+01	2.669099831660155431e+01	2.481100921604235282e+03	0.000000000000000000e+00	2.499247838190292725e+02	2.445395832817631288e+02	2.584040905673518296e+02	2.481287722134469504e+02	2.445639500079715276e+02	2.566322560082432460e+02	2.434491554654468359e+02	2.464337542390442763e+02	2.551371345557764130e+02	2.514248249695549475e+02	8.780299212334388358e+03	2.384405774404444855e+01	3.754866329986977291e+01	2.909701843208471018e+03	0.000000000000000000e+00	2.950579009713919163e+02	2.866208332301929431e+02	3.050581811347036592e+02	2.939242110935605865e+02	2.869195666826097408e+02	3.048478453498198633e+02	2.843983109308936719e+02	2.898258418114219239e+02	3.028576024448861972e+02	2.952663166057765238e+02
3.400000000000000000e+02	7.061522149983215058e+03	-5.238368866669071977e+00	-5.269837825499315898e+00	1.197373729120014104e+03	0.000000000000000000e+00	1.147503462610520586e+02	1.189108798289599207e+02	1.184792247565055305e+02	1.109345797740830193e+02	1.177428163970032102e+02	1.122853294310947661e+02	1.207547898992798991e+02	1.164902089856141174e+02	1.121284253412395060e+02	1.198377526362197898e+02	7.490802741658273590e+03	2.109982233332130974e+00	5.302581087250342051e+00	1.625978531226673795e+03	0.000000000000000000e+00	1.598751731305260364e+02	1.609137732478132818e+02	1.651771123782527582e+02	1.566756232203748311e+02	1.600380748651682836e+02	1.604343313822140544e+02	1.617107282829732640e+02	1.598909378261403731e+02	1.598975460039530958e+02	1.638355429847765663e+02	7.920083333333333030e+03	9.458333333333333925e+00	1.587500000000000000e+01	2.054583333333333485e+03	0.000000000000000000e+00	2.050000000000000000e+02	2.029166666666666572e+02	2.118750000000000000e+02	2.024166666666666572e+02	2.023333333333333428e+02	2.085833333333333428e+02	2.026666666666666572e+02	2.032916666666666572e+02	2.076666666666666572e+02	2.078333333333333428e+02	8.349363925008392471e+03	1.680668443333453865e+01	2.644741891274965795e+01	2.483188135439992948e+03	0.000000000000000000e+00	2.501248268694739636e+02	2.449195600855200325e+02	2.585728876217472134e+02	2.481577101129584833e+02	2.446285918014984020e+02	2.567323352844526312e+02	2.436226050503600504e+02	2.466923955071929413e+02	2.554357873293802186e+02	2.518311236818901193e+02	8.778644516683451002e+03	2.415503553333574160e+01	3.701983782549931590e+01	2.911792937546652865e+03	0.000000000000000000e+00	2.952496537389479272e+02	2.869224535043733795e+02	3.052707752434944837e+02	2.938987535592502809e+02	2.869238502696634896e+02	3.048813372355718911e+02	2.845785434340534152e+02	2.900931243477191970e+02	3.032049079920938084e+02	2.958289140304468674e+02
3.410000000000000000e+02	7.058716577606666760e+03	-6.483324991656237657e+00	-4.945048300260872054e+00	1.198445682051289168e+03	0.000000000000000000e+00	1.149439454374293206e+02	1.189702433658171259e+02	1.186473785353491479e+02	1.108123133554477988e+02	1.183599172749075876e+02	1.121628200363353898e+02	1.207098969046672039e+02	1.165046386395731304e+02	1.123134647212180965e+02	1.198675957522675048e+02	7.488358288803333380e+03	1.841670837505214209e+00	5.277475849869563973e+00	1.627389507692311327e+03	0.000000000000000000e+00	1.600761393853813388e+02	1.609851216829085558e+02	1.653445226010078954e+02	1.567394900110572280e+02	1.604924586374538080e+02	1.604564100181677020e+02	1.617924484523335877e+02	1.599189859864532366e+02	1.601150656939423698e+02	1.638921312094670952e+02	7.918000000000000000e+03	1.016666666666666607e+01	1.550000000000000000e+01	2.056333333333333485e+03	0.000000000000000000e+00	2.052083333333333428e+02	2.030000000000000000e+02	2.120416666666666572e+02	2.026666666666666572e+02	2.026250000000000000e+02	2.087500000000000000e+02	2.028750000000000000e+02	2.033333333333333428e+02	2.079166666666666572e+02	2.079166666666666572e+02	8.347641711196667529e+03	1.849166249582811616e+01	2.572252415013043603e+01	2.485277158974355643e+03	0.000000000000000000e+00	2.503405272812853468e+02	2.450148783170914442e+02	2.587388107323254189e+02	2.485938433222760864e+02	2.447575413625461920e+02	2.570435899818323264e+02	2.439575515476664123e+02	2.467476806802134490e+02	2.557182676393909446e+02	2.519412021238662192e+02	8.777283422393333240e+03	2.681665832498956803e+01	3.594504830026087205e+01	2.914220984615377802e+03	0.000000000000000000e+00	2.954727212292373792e+02	2.870297566341828883e+02	3.054359547979841523e+02	2.945210199778855440e+02	2.868900827250923840e+02	3.053371799636645960e+02	2.850401030953328245e+02	2.901620280270935837e+02	3.035198686121152036e+02	2.959657375810658095e+02
3.420000000000000000e+02	7.057252268319347422e+03	-5.794752784066716345e+00	-7.403562353135617613e+00	1.200352823324186829e+03	0.000000000000000000e+00	1.152310179490610693e+02	1.192010652442852177e+02	1.187045564979245000e+02	1.107792391165361039e+02	1.185468235903265821e+02	1.123977225941334268e+02	1.211307666661858349e+02	1.164378210878074924e+02	1.126651019051157618e+02	1.201468826601309985e+02	7.486626134159673711e+03	2.081790274633308790e+00	4.152385490098858156e+00	1.629343078328760157e+03	0.000000000000000000e+00	1.603030089745305418e+02	1.611838659554759374e+02	1.654772782489622500e+02	1.568479528916013805e+02	1.606275784618299554e+02	1.606988612970667134e+02	1.621487166664262531e+02	1.600314105439037462e+02	1.603742176192245665e+02	1.640942746633988349e+02	7.916000000000000000e+03	9.958333333333333925e+00	1.570833333333333393e+01	2.058333333333333485e+03	0.000000000000000000e+00	2.053750000000000000e+02	2.031666666666666572e+02	2.122500000000000000e+02	2.029166666666666572e+02	2.027083333333333428e+02	2.090000000000000000e+02	2.031666666666666572e+02	2.036250000000000000e+02	2.080833333333333428e+02	2.080416666666666572e+02	8.345373865840327198e+03	1.783487639203335817e+01	2.726428117656780969e+01	2.487323588337907040e+03	0.000000000000000000e+00	2.504469910254694582e+02	2.451494673778573770e+02	2.590227217510377500e+02	2.489853804417319338e+02	2.447890882048367303e+02	2.573011387029332582e+02	2.441846166669070612e+02	2.472185894560962538e+02	2.557924490474421191e+02	2.519890586699344794e+02	8.774747731680652578e+03	2.571141945073338420e+01	3.882022901980228369e+01	2.916313843342480141e+03	0.000000000000000000e+00	2.955189820509389165e+02	2.871322680890481251e+02	3.057954435020755000e+02	2.950540942167972389e+02	2.868698430763400893e+02	3.056022774058665732e+02	2.852025666671474937e+02	2.908121789121925076e+02	3.035015647615509238e+02	2.959364506732023301e+02
3.430000000000000000e+02	7.054865876056719571e+03	-4.930070433147113462e+00	-7.839708503475327106e+00	1.202962876058400980e+03	0.000000000000000000e+00	1.150504531582700309e+02	1.196888883832868231e+02	1.189128045955082200e+02	1.111552359468069540e+02	1.188344580725675286e+02	1.124765260159696965e+02	1.215644278596596735e+02	1.167021592371416006e+02	1.131568890019991471e+02	1.201742884668411904e+02	7.484474604695026756e+03	2.326631450093110232e+00	3.871812414929003410e+00	1.631856438029200490e+03	0.000000000000000000e+00	1.602960599124683370e+02	1.616569441916434187e+02	1.656647356310874386e+02	1.571401179734034770e+02	1.608963957029504286e+02	1.607590963413181839e+02	1.625947139298298225e+02	1.602885796185707932e+02	1.607451111676662379e+02	1.641913109000872737e+02	7.914083333333333030e+03	9.583333333333333925e+00	1.558333333333333393e+01	2.060750000000000000e+03	0.000000000000000000e+00	2.055416666666666572e+02	2.036250000000000000e+02	2.124166666666666572e+02	2.031250000000000000e+02	2.029583333333333428e+02	2.090416666666666572e+02	2.036250000000000000e+02	2.038750000000000000e+02	2.083333333333333428e+02	2.082083333333333428e+02	8.343692061971640214e+03	1.684003521657355762e+01	2.729485425173766444e+01	2.489643561970799510e+03	0.000000000000000000e+00	2.507872734208649774e+02	2.455930558083565813e+02	2.591685977022458474e+02	2.491098820265965230e+02	2.450202709637162570e+02	2.573242369920151305e+02	2.446552860701701775e+02	2.474614203814292068e+02	2.559215554990004478e+02	2.522253557665794119e+02	8.773300790609946489e+03	2.409673709981377954e+01	3.900637517014199318e+01	2.918537123941599020e+03	0.000000000000000000e+00	2.960328801750632692e+02	2.875611116167131627e+02	3.059205287378250659e+02	2.950947640531930460e+02	2.870822085940991428e+02	3.056068073173636321e+02	2.856855721403403550e+02	2.910478407628584137e+02	3.035097776646675243e+02	2.962423781998255095e+02
3.440000000000000000e+02	7.053909050028131787e+03	-5.219209020277412847e+00	-8.303343638746126132e+00	1.204313384217348357e+03	0.000000000000000000e+00	1.150443607549151892e+02	1.200715479748021863e+02	1.190919492977502046e+02	1.111884456882040126e+02	1.191087497121655616e+02	1.125868250666263322e+02	1.216185972954947658e+02	1.167309587195756393e+02	1.132034571842744981e+02	1.203699571159804833e+02	7.483058691680732409e+03	2.286228823194626614e+00	3.556661513960269971e+00	1.633448358775340921e+03	0.000000000000000000e+00	1.603138470441242589e+02	1.619107739874010861e+02	1.658376413155417595e+02	1.571983895107686635e+02	1.611793748560827737e+02	1.609392458666465018e+02	1.627676319810807115e+02	1.603863126931211411e+02	1.609142285921372491e+02	1.643516452246569202e+02	7.912208333333333030e+03	9.791666666666666075e+00	1.541666666666666607e+01	2.062583333333333485e+03	0.000000000000000000e+00	2.055833333333333428e+02	2.037500000000000000e+02	2.125833333333333428e+02	2.032083333333333428e+02	2.032500000000000000e+02	2.092916666666666572e+02	2.039166666666666572e+02	2.040416666666666572e+02	2.086250000000000000e+02	2.083333333333333428e+02	8.341357974985934561e+03	1.729710451013870554e+01	2.727667181937306395e+01	2.491718307891325821e+03	0.000000000000000000e+00	2.508528196225424267e+02	2.455892260125989139e+02	2.593290253511249261e+02	2.492182771558980221e+02	2.453206251439172263e+02	2.576440874666868126e+02	2.450657013522526029e+02	2.476970206402121732e+02	2.563357714078627509e+02	2.523150214420097655e+02	8.770507616638533364e+03	2.480254235361074677e+01	3.913667697207945650e+01	2.920853282449318613e+03	0.000000000000000000e+00	2.961223059117514822e+02	2.874284520251978279e+02	3.060747173689164811e+02	2.952282209784626730e+02	2.873912502878344526e+02	3.059965082667069964e+02	2.862147360378385201e+02	2.913523746137576609e+02	3.040465428157255019e+02	2.962967095506862165e+02
3.450000000000000000e+02	7.053202640858262384e+03	-6.294819497430355071e+00	-8.596457647879702790e+00	1.205890731808043711e+03	0.000000000000000000e+00	1.150668441671462574e+02	1.205321823651959079e+02	1.191038170525895197e+02	1.112418990285991214e+02	1.192741132430177373e+02	1.129860192111420503e+02	1.217786943979160270e+02	1.168746917268768613e+02	1.132793927785055956e+02	1.205683409235802941e+02	7.481934653762465132e+03	1.415090251284822465e+00	3.576771176060148605e+00	1.635174532570688598e+03	0.000000000000000000e+00	1.604500887502397859e+02	1.622244245159312754e+02	1.659685751929614241e+02	1.572667828476328964e+02	1.613870566215088616e+02	1.612638429389043608e+02	1.628685138656246920e+02	1.605206791967717663e+02	1.610563630559194621e+02	1.645758371284568113e+02	7.910666666666666970e+03	9.125000000000000000e+00	1.575000000000000000e+01	2.064458333333333485e+03	0.000000000000000000e+00	2.058333333333333428e+02	2.039166666666666572e+02	2.128333333333333428e+02	2.032916666666666572e+02	2.035000000000000000e+02	2.095416666666666572e+02	2.039583333333333428e+02	2.041666666666666572e+02	2.088333333333333428e+02	2.085833333333333428e+02	8.339398679570869717e+03	1.683490974871517665e+01	2.792322882393985140e+01	2.493742134095978599e+03	0.000000000000000000e+00	2.512165779164268997e+02	2.456089088174020389e+02	2.596980914737052331e+02	2.493165504857004180e+02	2.456129433784911384e+02	2.578194903944289536e+02	2.450481528010419936e+02	2.478126541365615481e+02	2.566103036107472235e+02	2.525908295382098743e+02	8.768130692475071555e+03	2.454481949743035329e+01	4.009645764787970279e+01	2.923025934858623259e+03	0.000000000000000000e+00	2.965998224995204282e+02	2.873011509681373923e+02	3.065628496140771517e+02	2.953414343047342072e+02	2.877258867569822769e+02	3.060973141221912783e+02	2.861379722687506728e+02	2.914586416064564673e+02	3.043872738881610758e+02	2.965983257430863773e+02
3.460000000000000000e+02	7.050298439753391904e+03	-7.601753033435361573e+00	-8.351844712869100462e+00	1.208901693313436226e+03	0.000000000000000000e+00	1.154928322369772786e+02	1.209928192812721761e+02	1.194870775418356033e+02	1.113356293570885498e+02	1.194399541972527601e+02	1.131766254774812950e+02	1.224057678343086621e+02	1.168843889164621004e+02	1.135554262062705533e+02	1.208573644565098135e+02	7.479128386543362467e+03	1.074123483282319214e+00	3.657410976898782806e+00	1.637763346656718113e+03	0.000000000000000000e+00	1.607880827851553249e+02	1.625797429739694167e+02	1.662435387709178087e+02	1.574594813452109463e+02	1.615741437652930586e+02	1.614633127387406546e+02	1.633070505838209954e+02	1.605671944582310573e+02	1.612777131031352837e+02	1.648661822282548997e+02	7.907958333333333030e+03	9.750000000000000000e+00	1.566666666666666607e+01	2.066625000000000000e+03	0.000000000000000000e+00	2.060833333333333428e+02	2.041666666666666572e+02	2.130000000000000000e+02	2.035833333333333428e+02	2.037083333333333428e+02	2.097500000000000000e+02	2.042083333333333428e+02	2.042500000000000000e+02	2.090000000000000000e+02	2.088750000000000000e+02	8.336788280123302684e+03	1.842587651671767901e+01	2.767592235643454757e+01	2.495486653343281887e+03	0.000000000000000000e+00	2.513785838815113607e+02	2.457535903593638977e+02	2.597564612290822197e+02	2.497071853214557393e+02	2.458425229013736271e+02	2.580366872612593738e+02	2.451096160828456902e+02	2.479328055417689427e+02	2.567222868968647163e+02	2.528838177717451003e+02	8.765618226913273247e+03	2.710175303343536157e+01	3.968517804620243083e+01	2.924348306686563774e+03	0.000000000000000000e+00	2.966738344296894070e+02	2.873405140520611667e+02	3.065129224581643825e+02	2.958310373095781642e+02	2.879767124694139397e+02	3.063233745225186908e+02	2.860108988323580093e+02	2.916156110835378854e+02	3.044445737937294325e+02	2.968926355434902007e+02
3.470000000000000000e+02	7.048061587571414748e+03	-7.359804340977083470e+00	-8.073354703855828873e+00	1.211070348521303458e+03	0.000000000000000000e+00	1.156568632750970522e+02	1.211007292636755182e+02	1.198795266752253639e+02	1.113977360586035985e+02	1.195772944547901204e+02	1.133611270937233542e+02	1.225510925697226980e+02	1.171619432463301820e+02	1.139545819502656485e+02	1.209763894255453778e+02	7.477009960452373889e+03	1.090931162844791302e+00	3.754989314738752526e+00	1.639993507593984987e+03	0.000000000000000000e+00	1.609950983042151904e+02	1.627378646318377662e+02	1.666689300042793604e+02	1.575322013626351350e+02	1.617678138940617316e+02	1.616388968801950057e+02	1.634838796181946918e+02	1.608101382898317695e+02	1.616231243084661457e+02	1.650090280461060104e+02	7.905958333333333030e+03	9.541666666666666075e+00	1.558333333333333393e+01	2.068916666666666515e+03	0.000000000000000000e+00	2.063333333333333428e+02	2.043750000000000000e+02	2.134583333333333428e+02	2.036666666666666572e+02	2.039583333333333428e+02	2.099166666666666572e+02	2.044166666666666572e+02	2.044583333333333428e+02	2.092916666666666572e+02	2.090416666666666572e+02	8.334906706214291262e+03	1.799240217048853907e+01	2.741167735192791355e+01	2.497839825739348271e+03	0.000000000000000000e+00	2.516715683624514952e+02	2.460121353681622338e+02	2.602477366623873536e+02	2.498011319706981794e+02	2.461488527726049540e+02	2.581944364531383371e+02	2.453494537151386226e+02	2.481065283768349161e+02	2.569602090248671402e+02	2.530743052872273040e+02	8.763855079095250403e+03	2.644313767431041384e+01	3.924002137052249850e+01	2.926762984812029572e+03	0.000000000000000000e+00	2.970098033915696192e+02	2.876492707363244676e+02	3.070371399914413360e+02	2.959355972747297301e+02	2.883393722118765936e+02	3.064722062396099318e+02	2.862822407636106163e+02	2.917547234203365178e+02	3.046287513830676517e+02	2.971069439077879224e+02
3.480000000000000000e+02	7.045463772176904058e+03	-7.880120569667129260e+00	-7.995390404164337994e+00	1.213019224445494729e+03	0.000000000000000000e+00	1.155946490228767374e+02	1.211910434603048969e+02	1.199193752247115299e+02	1.114578916714813346e+02	1.197442903166448360e+02	1.135283184246287078e+02	1.228416140743925666e+02	1.175065000829811765e+02	1.144018051345522906e+02	1.216542071399260578e+02	7.474794386088451574e+03	8.516063818331023327e-01	3.773138131251164040e+00	1.641884612222747364e+03	0.000000000000000000e+00	1.610056578447716902e+02	1.628663550634857700e+02	1.667096876123557649e+02	1.576456125024073458e+02	1.619346451583224109e+02	1.617849925456476967e+02	1.637749737038629405e+02	1.611074167081572455e+02	1.619509025672761595e+02	1.655146035699630147e+02	7.904125000000000000e+03	9.583333333333333925e+00	1.554166666666666607e+01	2.070750000000000000e+03	0.000000000000000000e+00	2.064166666666666572e+02	2.045416666666666572e+02	2.135000000000000000e+02	2.038333333333333428e+02	2.041250000000000000e+02	2.100416666666666572e+02	2.047083333333333428e+02	2.047083333333333428e+02	2.095000000000000000e+02	2.093750000000000000e+02	8.333455613911548426e+03	1.831506028483356374e+01	2.731019520208216989e+01	2.499615387777252636e+03	0.000000000000000000e+00	2.518276754885616242e+02	2.462169782698475444e+02	2.602903123876442351e+02	2.500210541642593398e+02	2.463153548416775891e+02	2.582983407876856177e+02	2.456416929628037451e+02	2.483092499585094401e+02	2.570490974327238405e+02	2.532353964300369853e+02	8.762786227823096851e+03	2.704678723633379889e+01	3.907872373749766837e+01	2.928480775554505271e+03	0.000000000000000000e+00	2.972386843104565628e+02	2.878922898730284032e+02	3.070806247752884701e+02	2.962087749951853652e+02	2.885057096833551782e+02	3.065550149087046066e+02	2.865750525922741190e+02	2.919101665836855091e+02	3.045981948654476810e+02	2.970957928600739706e+02
3.490000000000000000e+02	7.042784883277650806e+03	-6.180243172662734708e+00	-8.735186230568251275e+00	1.214222347680260100e+03	0.000000000000000000e+00	1.157827358048862152e+02	1.214270475394720421e+02	1.196782967934712332e+02	1.117044600692054956e+02	1.200960154463266889e+02	1.135715922757923693e+02	1.227872758073586112e+02	1.175222674698231060e+02	1.142755612765865578e+02	1.218604426174229616e+02	7.472246608305492373e+03	1.847378413668632646e+00	3.361573551382541325e+00	1.643590340506796792e+03	0.000000000000000000e+00	1.612247012357764220e+02	1.631093571030693568e+02	1.667349817300689381e+02	1.578730633679360835e+02	1.622563410564966659e+02	1.618899628045628560e+02	1.638103045703459770e+02	1.611778004015782244e+02	1.620336139716266075e+02	1.657218879753781380e+02	7.901708333333333030e+03	9.875000000000000000e+00	1.545833333333333393e+01	2.072958333333333485e+03	0.000000000000000000e+00	2.066666666666666572e+02	2.047916666666666572e+02	2.137916666666666572e+02	2.040416666666666572e+02	2.044166666666666572e+02	2.102083333333333428e+02	2.048333333333333428e+02	2.048333333333333428e+02	2.097916666666666572e+02	2.095833333333333428e+02	8.331170058361174597e+03	1.790262158633136735e+01	2.755509311528412653e+01	2.502326326159870405e+03	0.000000000000000000e+00	2.521086320975568924e+02	2.464739762302639576e+02	2.608483516032643479e+02	2.502102699653972309e+02	2.465769922768366484e+02	2.585267038621038296e+02	2.458563620963207086e+02	2.484888662650884612e+02	2.575497193617067069e+02	2.534447786912885476e+02	8.760631783389015254e+03	2.593024317266273471e+01	3.965185289723491735e+01	2.931694318986406870e+03	0.000000000000000000e+00	2.975505975284470992e+02	2.881562857938612865e+02	3.079050365398620670e+02	2.963788732641278330e+02	2.887373178870066113e+02	3.068450743908742879e+02	2.868793908593080459e+02	2.921443991968435512e+02	3.053077720567467850e+02	2.973062240492437240e+02
3.500000000000000000e+02	7.040807743672387915e+03	-6.609341093698413161e+00	-8.903929748834364943e+00	1.216471166148038265e+03	0.000000000000000000e+00	1.159204823754802618e+02	1.215937245934998145e+02	1.201725770179611459e+02	1.119382166920055965e+02	1.201603870941603560e+02	1.136306722090698855e+02	1.230244343987530442e+02	1.177278971989849339e+02	1.143558940920206197e+02	1.220734956469043908e+02	7.470403871836193503e+03	1.591162786484126457e+00	2.985535125582817528e+00	1.645902249740685875e+03	0.000000000000000000e+00	1.614185745210734524e+02	1.632343622967499073e+02	1.671696218423139157e+02	1.581149416793361411e+02	1.623926935470801709e+02	1.620653361045349357e+02	1.640330505327098649e+02	1.614056152661591454e+02	1.621571137126769884e+02	1.659742478234522025e+02	7.900000000000000000e+03	9.791666666666666075e+00	1.487500000000000000e+01	2.075333333333333485e+03	0.000000000000000000e+00	2.069166666666666572e+02	2.048750000000000000e+02	2.141666666666666572e+02	2.042916666666666572e+02	2.046250000000000000e+02	2.105000000000000000e+02	2.050416666666666572e+02	2.050833333333333428e+02	2.099583333333333428e+02	2.098750000000000000e+02	8.329596128163806497e+03	1.799217054684920569e+01	2.676446487441718247e+01	2.504764416925981095e+03	0.000000000000000000e+00	2.524147588122598620e+02	2.465156377032500927e+02	2.611637114910193986e+02	2.504683916539971733e+02	2.468573064529198291e+02	2.589346638954650643e+02	2.460502828006234495e+02	2.487610514005075402e+02	2.577595529539897257e+02	2.537757521765477975e+02	8.759192256327612995e+03	2.619267442703174709e+01	3.865392974883436494e+01	2.934195500518628705e+03	0.000000000000000000e+00	2.979128509578530384e+02	2.881562754065001855e+02	3.081607563153721685e+02	2.966451166413277178e+02	2.890896129058396582e+02	3.073693277909301287e+02	2.870588989345802702e+02	2.924387694676817659e+02	3.055607725746460801e+02	2.976765043530955950e+02
3.510000000000000000e+02	7.039701494073705362e+03	-6.830066080293121900e+00	-8.573693152081014901e+00	1.218987596744286066e+03	0.000000000000000000e+00	1.162348913641257013e+02	1.218615612366938876e+02	1.206792489193710765e+02	1.122177572973639883e+02	1.205298509594851311e+02	1.137642271575465571e+02	1.231551498602516688e+02	1.183057858563134914e+02	1.145016318676918701e+02	1.221668247945762431e+02	7.468954913703519196e+03	1.272466959853439050e+00	3.129820090626159512e+00	1.648285465038809889e+03	0.000000000000000000e+00	1.617424456820628507e+02	1.634307806183469438e+02	1.675896244596855240e+02	1.583172119820153227e+02	1.627024254797425726e+02	1.622362802454399571e+02	1.641609082634591630e+02	1.618612262614900601e+02	1.623758159338459279e+02	1.660834123972881287e+02	7.898208333333333030e+03	9.375000000000000000e+00	1.483333333333333393e+01	2.077583333333333485e+03	0.000000000000000000e+00	2.072500000000000000e+02	2.050000000000000000e+02	2.145000000000000000e+02	2.044166666666666572e+02	2.048750000000000000e+02	2.107083333333333428e+02	2.051666666666666572e+02	2.054166666666666572e+02	2.102500000000000000e+02	2.100000000000000000e+02	8.327461752963146864e+03	1.747753304014656095e+01	2.653684657604051012e+01	2.506881201627857081e+03	0.000000000000000000e+00	2.527575543179371493e+02	2.465692193816530562e+02	2.614103755403144760e+02	2.505161213513179916e+02	2.470475745202574274e+02	2.591803864212267285e+02	2.461724250698741514e+02	2.489721070718432543e+02	2.581241840661540436e+02	2.539165876027118713e+02	8.756715172592959789e+03	2.558006608029312190e+01	3.824035981874768453e+01	2.936179069922381132e+03	0.000000000000000000e+00	2.982651086358742987e+02	2.881384387633061124e+02	3.083207510806289520e+02	2.966155760359692977e+02	2.892201490405148547e+02	3.076524395091201427e+02	2.871781834730816172e+02	2.925275474770198230e+02	3.059983681323081441e+02	2.978331752054237427e+02
3.520000000000000000e+02	7.037625396401735998e+03	-6.405947226605546163e+00	-9.087833490678873360e+00	1.221017102794173297e+03	0.000000000000000000e+00	1.163204147228158547e+02	1.220539003653777144e+02	1.210234993904377347e+02	1.123543947004997960e+02	1.208504573736399834e+02	1.138528083696983799e+02	1.233660386644657478e+02	1.183862232624352657e+02	1.146869940295093642e+02	1.225404388552393442e+02	7.466833531534201029e+03	1.567859720030559956e+00	2.872749921327230282e+00	1.650300218063753391e+03	0.000000000000000000e+00	1.618477073614079131e+02	1.636311168493555215e+02	1.679492496952188674e+02	1.585105306835832266e+02	1.629460620201533061e+02	1.623430708515158472e+02	1.643913526655662167e+02	1.620056116312176187e+02	1.625101636814213464e+02	1.663743860942863364e+02	7.896041666666666970e+03	9.541666666666666075e+00	1.483333333333333393e+01	2.079583333333333485e+03	0.000000000000000000e+00	2.073750000000000000e+02	2.052083333333333428e+02	2.148750000000000000e+02	2.046666666666666572e+02	2.050416666666666572e+02	2.108333333333333428e+02	2.054166666666666572e+02	2.056250000000000000e+02	2.103333333333333428e+02	2.102083333333333428e+02	8.325249801799132911e+03	1.751547361330277397e+01	2.679391674533943757e+01	2.508866448602913806e+03	0.000000000000000000e+00	2.529022926385920869e+02	2.467855498173111641e+02	2.618007503047811042e+02	2.508228026497500878e+02	2.471372713131800083e+02	2.593235958151508385e+02	2.464419806677670977e+02	2.492443883687823813e+02	2.581565029852453108e+02	2.540422805723803492e+02	8.754457936931597942e+03	2.548928055993887654e+01	3.875450015734553944e+01	2.938149563872493673e+03	0.000000000000000000e+00	2.984295852771841737e+02	2.883627663012889570e+02	3.087265006095622653e+02	2.969789386328335468e+02	2.892328759596933310e+02	3.078138582969683057e+02	2.874672946688675665e+02	2.928637767375647627e+02	3.059796726371573072e+02	2.978762278114273272e+02
3.530000000000000000e+02	7.035642320670131994e+03	-5.966982975057495864e+00	-1.085776672463243742e+01	1.223104597713462454e+03	0.000000000000000000e+00	1.164480553731005728e+02	1.221743215721825635e+02	1.215352116213455105e+02	1.126034910570895704e+02	1.211437324975478873e+02	1.141367558337181976e+02	1.233034924108921757e+02	1.187458932387811217e+02	1.146928635674335624e+02	1.227999449409178965e+02	7.464862827001732512e+03	1.662341845804585105e+00	2.133616637683781292e+00	1.652302298856731340e+03	0.000000000000000000e+00	1.620156943532169578e+02	1.637329941194246032e+02	1.682676058106727623e+02	1.586975788618781280e+02	1.632385329154406008e+02	1.626100445835257631e+02	1.644434128721127593e+02	1.622896132860572322e+02	1.626172651170501240e+02	1.666291391371256054e+02	7.894083333333333030e+03	9.291666666666666075e+00	1.512500000000000000e+01	2.081500000000000000e+03	0.000000000000000000e+00	2.075833333333333428e+02	2.052916666666666572e+02	2.150000000000000000e+02	2.047916666666666572e+02	2.053333333333333428e+02	2.110833333333333428e+02	2.055833333333333428e+02	2.058333333333333428e+02	2.105416666666666572e+02	2.104583333333333428e+02	8.323303839664933548e+03	1.692099148752874527e+01	2.811638336231622048e+01	2.510697701143268660e+03	0.000000000000000000e+00	2.531509723134497278e+02	2.468503392139087111e+02	2.617323941893272377e+02	2.508857544714551864e+02	2.474281337512260848e+02	2.595566220831408941e+02	2.467232537945539264e+02	2.493770533806094534e+02	2.584660682162831904e+02	2.542875275295410802e+02	8.752524345996534976e+03	2.455031630839082624e+01	4.110776672463244097e+01	2.939895402286537319e+03	0.000000000000000000e+00	2.987186112935661413e+02	2.884090117611507367e+02	3.084647883786544753e+02	2.969798422762437440e+02	2.895229341691187983e+02	3.080299108329484739e+02	2.878631742557745383e+02	2.929207734278855924e+02	3.063904697658997520e+02	2.981167217257487891e+02
3.540000000000000000e+02	7.034529630163761794e+03	-6.677940377354758539e+00	-1.002919120899193040e+01	1.225762277849458314e+03	0.000000000000000000e+00	1.165411339437163463e+02	1.222964391512043250e+02	1.218595274852394823e+02	1.128723605204836673e+02	1.212404802608828902e+02	1.141570902374911185e+02	1.237799851571726748e+02	1.191224856685164468e+02	1.150556079664713849e+02	1.231669542286176409e+02	7.463493981748547412e+03	1.140196477989287693e+00	2.527071062170701765e+00	1.654631138924729157e+03	0.000000000000000000e+00	1.621664003051915017e+02	1.638565529089354982e+02	1.685130970759530555e+02	1.589153469269085122e+02	1.633702401304414593e+02	1.627452117854122378e+02	1.647649925785863445e+02	1.626237428342582234e+02	1.629028039832356853e+02	1.669376437809754918e+02	7.892458333333333030e+03	8.958333333333333925e+00	1.508333333333333393e+01	2.083500000000000000e+03	0.000000000000000000e+00	2.077916666666666572e+02	2.054166666666666572e+02	2.151666666666666572e+02	2.049583333333333428e+02	2.055000000000000000e+02	2.113333333333333428e+02	2.057500000000000000e+02	2.061250000000000000e+02	2.107500000000000000e+02	2.107083333333333428e+02	8.321422684918117739e+03	1.677647018867737927e+01	2.763959560449596609e+01	2.512368861075271070e+03	0.000000000000000000e+00	2.534169330281418127e+02	2.469767804243978162e+02	2.618202362573802588e+02	2.510013197397581735e+02	2.476297598695585407e+02	2.599214548812544763e+02	2.467350074214136555e+02	2.496262571657417766e+02	2.585971960167643147e+02	2.544790228856911938e+02	8.750387036502903356e+03	2.459460704402142639e+01	4.019585787565859647e+01	2.941237722150541686e+03	0.000000000000000000e+00	2.990421993896169397e+02	2.885368941821290036e+02	3.084738058480938321e+02	2.970443061461830325e+02	2.897595197391170814e+02	3.085095764291755813e+02	2.877200148428273110e+02	2.931275143314835532e+02	3.064443920335286293e+02	2.982497124380490732e+02
3.550000000000000000e+02	7.032610012230479697e+03	-6.547029326745770206e+00	-9.768682067063084062e+00	1.227854322705510185e+03	0.000000000000000000e+00	1.168787359717092755e+02	1.225691153025348683e+02	1.222264652252883366e+02	1.135066294571325756e+02	1.212793812349680849e+02	1.143867372944501852e+02	1.237991966228779432e+02	1.192420657521981582e+02	1.152694222579808354e+02	1.232436243000767462e+02	7.461638339448573788e+03	1.143152003293781860e+00	2.386492299801791006e+00	1.656906328019421835e+03	0.000000000000000000e+00	1.624185346525213163e+02	1.641803909846007627e+02	1.687798992793108255e+02	1.593991480618996093e+02	1.635355239508173781e+02	1.630475353138917569e+02	1.648370983114389787e+02	1.627876995427657505e+02	1.631763777956570891e+02	1.670176454833716946e+02	7.890666666666666970e+03	8.833333333333333925e+00	1.454166666666666607e+01	2.085958333333333485e+03	0.000000000000000000e+00	2.079583333333333428e+02	2.057916666666666572e+02	2.153333333333333428e+02	2.052916666666666572e+02	2.057916666666666572e+02	2.117083333333333428e+02	2.058750000000000000e+02	2.063333333333333428e+02	2.110833333333333428e+02	2.107916666666666572e+02	8.319694993884761061e+03	1.652351466337288599e+01	2.669684103353154114e+01	2.515010338647245135e+03	0.000000000000000000e+00	2.534981320141453693e+02	2.474029423487325516e+02	2.618867673873558601e+02	2.511841852714337051e+02	2.480478093825159362e+02	2.603691313527749003e+02	2.469129016885610213e+02	2.498789671239009351e+02	2.589902888710096249e+02	2.545656878499616198e+02	8.748723321102854243e+03	2.421369599341243628e+01	3.885201540039641799e+01	2.944062343961156785e+03	0.000000000000000000e+00	2.990379306949574243e+02	2.890142180307984745e+02	3.084402014413783490e+02	2.970767038762007246e+02	2.903039520983652437e+02	3.090299293722164862e+02	2.879508033771220425e+02	2.934246009144685559e+02	3.068972444086858786e+02	2.983397090332565540e+02
3.560000000000000000e+02	7.030219354367893175e+03	-7.000641012998020329e+00	-9.730509854853655938e+00	1.230331150159936442e+03	0.000000000000000000e+00	1.173499804920612206e+02	1.228927410655351338e+02	1.224995984619459932e+02	1.135842794478087683e+02	1.212349356600388006e+02	1.149406984848640576e+02	1.240406927564610271e+02	1.199295444075843449e+02	1.152669285759202182e+02	1.234220636585064597e+02	7.459359677183946587e+03	1.124679493500989835e+00	2.468078405906505068e+00	1.658957241746634963e+03	0.000000000000000000e+00	1.627374902460306032e+02	1.644047038661009026e+02	1.689789658976396822e+02	1.594588063905710555e+02	1.635341344966860788e+02	1.635536825757653503e+02	1.650411797115638421e+02	1.632356055371255081e+02	1.632584642879601233e+02	1.671693651625865584e+02	7.888500000000000000e+03	9.250000000000000000e+00	1.466666666666666607e+01	2.087583333333333485e+03	0.000000000000000000e+00	2.081250000000000000e+02	2.059166666666666572e+02	2.154583333333333428e+02	2.053333333333333428e+02	2.058333333333333428e+02	2.121666666666666572e+02	2.060416666666666572e+02	2.065416666666666572e+02	2.112500000000000000e+02	2.109166666666666572e+02	8.317640322816054322e+03	1.737532050649900839e+01	2.686525492742682530e+01	2.516209424920031779e+03	0.000000000000000000e+00	2.535125097539693968e+02	2.474286294672324118e+02	2.619377007690270034e+02	2.512078602760956301e+02	2.481325321699806068e+02	2.607796507575679357e+02	2.470421536217694722e+02	2.498477277962078063e+02	2.592415357120398767e+02	2.546639681707467560e+02	8.746780645632106825e+03	2.550064101299802033e+01	3.906384318818698631e+01	2.944835516506730528e+03	0.000000000000000000e+00	2.989000195079387936e+02	2.889405922677981948e+02	3.084170682047206924e+02	2.970823872188578889e+02	2.904317310066278992e+02	3.093926348484692426e+02	2.880426405768722589e+02	2.931537889257489837e+02	3.072330714240797533e+02	2.984112696748268263e+02
3.570000000000000000e+02	7.027956606994425783e+03	-6.201537140362443523e+00	-9.730476730116924600e+00	1.232545044914894788e+03	0.000000000000000000e+00	1.174981373414185981e+02	1.229227146007324336e+02	1.225986185965640942e+02	1.140779020148848275e+02	1.214085299940130795e+02	1.152194159053639737e+02	1.246573618541540327e+02	1.201006845007637907e+02	1.156199639004409789e+02	1.234651526799882078e+02	7.457374136830546377e+03	1.524231429818778238e+00	2.113928301608204663e+00	1.661272522457447394e+03	0.000000000000000000e+00	1.629365686707093062e+02	1.645446906336995312e+02	1.690493092982820542e+02	1.597889510074424209e+02	1.638709316636732183e+02	1.638180412860153297e+02	1.654745142604103307e+02	1.634461755837152168e+02	1.635391486168871609e+02	1.673159096733274396e+02	7.886791666666666970e+03	9.250000000000000000e+00	1.395833333333333393e+01	2.090000000000000000e+03	0.000000000000000000e+00	2.083750000000000000e+02	2.061666666666666572e+02	2.155000000000000000e+02	2.055000000000000000e+02	2.063333333333333428e+02	2.124166666666666572e+02	2.062916666666666572e+02	2.067916666666666572e+02	2.114583333333333428e+02	2.111666666666666572e+02	8.316209196502788473e+03	1.697576857018122354e+01	2.580273836505846319e+01	2.518727477542552606e+03	0.000000000000000000e+00	2.538134313292906938e+02	2.477886426996337832e+02	2.619506907017179742e+02	2.512110489925575791e+02	2.487957350029934673e+02	2.610152920473179847e+02	2.471088190729229837e+02	2.501371577496180976e+02	2.593775180497794963e+02	2.550174236600058748e+02	8.745626726338909066e+03	2.470153714036244352e+01	3.764714339678359067e+01	2.947454955085105212e+03	0.000000000000000000e+00	2.992518626585813877e+02	2.894106187326008808e+02	3.084013814034358916e+02	2.969220979851151583e+02	2.912581366726536203e+02	3.096139174279693407e+02	2.879259714791792817e+02	2.934826488325695095e+02	3.072967027662257351e+02	2.988681806533451208e+02
3.580000000000000000e+02	7.024927460417884504e+03	-7.036052560747263485e+00	-8.928920518732203604e+00	1.235264001451616195e+03	0.000000000000000000e+00	1.175714566266455563e+02	1.230120589853407580e+02	1.226850585164674641e+02	1.142543035669166755e+02	1.218727876394958116e+02	1.155392724708916745e+02	1.252046657257332782e+02	1.207331518942398105e+02	1.158375363240499496e+02	1.236133166847266551e+02	7.454901230208942252e+03	1.002807052959701295e+00	2.514706407300565161e+00	1.663694500725808211e+03	0.000000000000000000e+00	1.630357283133227781e+02	1.646518628260037076e+02	1.692175292582337249e+02	1.599396517834583449e+02	1.642488938197479058e+02	1.641238029021125158e+02	1.659148328628666320e+02	1.638874092804532268e+02	1.637521014953583176e+02	1.674524916756966491e+02	7.884875000000000000e+03	9.041666666666666075e+00	1.395833333333333393e+01	2.092125000000000000e+03	0.000000000000000000e+00	2.085000000000000000e+02	2.062916666666666572e+02	2.157500000000000000e+02	2.056250000000000000e+02	2.066250000000000000e+02	2.127083333333333428e+02	2.066250000000000000e+02	2.070416666666666572e+02	2.116666666666666572e+02	2.112916666666666572e+02	8.314848769791056839e+03	1.708052628037363263e+01	2.540196025936610269e+01	2.520555499274191789e+03	0.000000000000000000e+00	2.539642716866772219e+02	2.479314705073296068e+02	2.622824707417662466e+02	2.513103482165416551e+02	2.490011061802520942e+02	2.612928637645541698e+02	2.473351671371333680e+02	2.501959240528800876e+02	2.595812318379749968e+02	2.551308416576366653e+02	8.744822539582115496e+03	2.511938589408059386e+01	3.684558718539886968e+01	2.948985998548383577e+03	0.000000000000000000e+00	2.994285433733544437e+02	2.895712743479925848e+02	3.088149414835325501e+02	2.969956964330833102e+02	2.913772123605041884e+02	3.098773941957750253e+02	2.880453342742667360e+02	2.933501814390934896e+02	3.074957970092833648e+02	2.989700166486066450e+02
3.590000000000000000e+02	7.023532188213333939e+03	-5.872538215010688845e+00	-9.969094180589602061e+00	1.236702113226291203e+03	0.000000000000000000e+00	1.176333260763287001e+02	1.229553452975880390e+02	1.229879452758687535e+02	1.143128631244394171e+02	1.219890314883917739e+02	1.156422838335920744e+02	1.254147591868687641e+02	1.209722636048130084e+02	1.159676866071873604e+02	1.238385862548743575e+02	7.453557760773333030e+03	1.355397559161322540e+00	1.932119576371865932e+00	1.665351056613145602e+03	0.000000000000000000e+00	1.630874963714976786e+02	1.646443393154606838e+02	1.694731393046010339e+02	1.600314315622197228e+02	1.644111824108625513e+02	1.642794752501293658e+02	1.661448795934343821e+02	1.640902984690731614e+02	1.639005099702603445e+02	1.677942931274371858e+02	7.883583333333333030e+03	8.583333333333333925e+00	1.383333333333333393e+01	2.094000000000000000e+03	0.000000000000000000e+00	2.085416666666666572e+02	2.063333333333333428e+02	2.159583333333333428e+02	2.057500000000000000e+02	2.068333333333333428e+02	2.129166666666666572e+02	2.068750000000000000e+02	2.072083333333333428e+02	2.118333333333333428e+02	2.117500000000000000e+02	8.313608905893332121e+03	1.581126910750534620e+01	2.573454709029480370e+01	2.522648943386854171e+03	0.000000000000000000e+00	2.539958369618356357e+02	2.480223273512060018e+02	2.624435273620656517e+02	2.514685684377802772e+02	2.492554842558041344e+02	2.615538580832039770e+02	2.476051204065656179e+02	2.503263681975935242e+02	2.597661566964063127e+02	2.557057068725628142e+02	8.743634478453332122e+03	2.303920488167735670e+01	3.763576084725627169e+01	2.951297886773708797e+03	0.000000000000000000e+00	2.994500072570045859e+02	2.897113213690786324e+02	3.089287213907979321e+02	2.971871368755605545e+02	2.916776351782748975e+02	3.101910494997412115e+02	2.883352408131312359e+02	2.934444030618536772e+02	3.076989800594793110e+02	2.996614137451256283e+02
3.600000000000000000e+02	7.020722957941189634e+03	-6.785305739815742143e+00	-9.568479687187949168e+00	1.238350132352903984e+03	0.000000000000000000e+00	1.177624054981341999e+02	1.232370466133813665e+02	1.231099818305955296e+02	1.144596247432450014e+02	1.218887947846325517e+02	1.160714497542812325e+02	1.257674822317825658e+02	1.210380623241263010e+02	1.159340504306199762e+02	1.240013928512472319e+02	7.451048978970595272e+03	1.128180463425461966e+00	2.028260156406025416e+00	1.667154232843118734e+03	0.000000000000000000e+00	1.632770360824004285e+02	1.648893566400240047e+02	1.697008242486310792e+02	1.601673123716225007e+02	1.644235640589829472e+02	1.645773915438072947e+02	1.664045744492246115e+02	1.642690311620631576e+02	1.639670252153100023e+02	1.679381964256236301e+02	7.881375000000000000e+03	9.041666666666666075e+00	1.362500000000000000e+01	2.095958333333333485e+03	0.000000000000000000e+00	2.087916666666666572e+02	2.065416666666666572e+02	2.162916666666666572e+02	2.058750000000000000e+02	2.069583333333333428e+02	2.130833333333333428e+02	2.070416666666666572e+02	2.075000000000000000e+02	2.120000000000000000e+02	2.118750000000000000e+02	8.311701021029404728e+03	1.695515286990787018e+01	2.522173984359397281e+01	2.524762433823548236e+03	0.000000000000000000e+00	2.543062972509328858e+02	2.481939766933093097e+02	2.628825090847022352e+02	2.515826876283774993e+02	2.494931026076837384e+02	2.615892751228594193e+02	2.476787588841087029e+02	2.507309688379368424e+02	2.600329747846899977e+02	2.558118035743763699e+02	8.742027042058809457e+03	2.486863907314907607e+01	3.681847968718794561e+01	2.953566534313762986e+03	0.000000000000000000e+00	2.998209278351990861e+02	2.898462867199519337e+02	3.094733515027377848e+02	2.972903752567549986e+02	2.920278718820341055e+02	3.100952169123854674e+02	2.883158511015507202e+02	2.939619376758736848e+02	3.080659495693799954e+02	2.997486071487527397e+02
3.610000000000000000e+02	7.019121771197702401e+03	-7.951087617894389226e+00	-9.721968409501871022e+00	1.239850632407109970e+03	0.000000000000000000e+00	1.182172841791586677e+02	1.232127539030606869e+02	1.233920860205245447e+02	1.145195831520938725e+02	1.218307788202115773e+02	1.159955441084124885e+02	1.262394234373231399e+02	1.214191312922384753e+02	1.161881884278890027e+02	1.238969387723929430e+02	7.449144218932184231e+03	7.327895243861384245e-01	1.868182461915731452e+00	1.668904482870221727e+03	0.000000000000000000e+00	1.636503087562460053e+02	1.649397102848636791e+02	1.699252096769289437e+02	1.602597915760469505e+02	1.644778894101057745e+02	1.646019387208729086e+02	1.667863783853282484e+02	1.645637323127859020e+02	1.642607608806111728e+02	1.679693027195297930e+02	7.879166666666666970e+03	9.416666666666666075e+00	1.345833333333333393e+01	2.097958333333333485e+03	0.000000000000000000e+00	2.090833333333333428e+02	2.066666666666666572e+02	2.164583333333333428e+02	2.060000000000000000e+02	2.071250000000000000e+02	2.132083333333333428e+02	2.073333333333333428e+02	2.077083333333333428e+02	2.123333333333333428e+02	2.120416666666666572e+02	8.309189114401149709e+03	1.810054380894719372e+01	2.504848420475093462e+01	2.527012183796445242e+03	0.000000000000000000e+00	2.545163579104206804e+02	2.483936230484696353e+02	2.629914569897377419e+02	2.517402084239530495e+02	2.497721105898942255e+02	2.618147279457937771e+02	2.478802882813384372e+02	2.508529343538807836e+02	2.604059057860555413e+02	2.561140306138034930e+02	8.739211562135631539e+03	2.678442095122772315e+01	3.663863507616854065e+01	2.956066034259557000e+03	0.000000000000000000e+00	2.999493824875080463e+02	2.901205794302726417e+02	3.095245806461421125e+02	2.974804168479060991e+02	2.924192211797884511e+02	3.104211225582541829e+02	2.884272432293435600e+02	2.939975353744281961e+02	3.084784782387777113e+02	3.001863945609403572e+02
3.620000000000000000e+02	7.017056724074896920e+03	-7.356068961026769770e+00	-9.880903889000240525e+00	1.241408223331819045e+03	0.000000000000000000e+00	1.181360603420091309e+02	1.234993333359999781e+02	1.238154952784109213e+02	1.148753891428172551e+02	1.217936992111747401e+02	1.159339341800817209e+02	1.264465197128052552e+02	1.216305557344899597e+02	1.162105059382558352e+02	1.242055739946550119e+02	7.447465862037448460e+03	8.011321861532820776e-01	1.809548055499879737e+00	1.670537444999242780e+03	0.000000000000000000e+00	1.636930301710045796e+02	1.651663333346666604e+02	1.702202476392054677e+02	1.606043612380752847e+02	1.645010162722540485e+02	1.645919670900408676e+02	1.669732598564026205e+02	1.647527778672449870e+02	1.643552529691279176e+02	1.682486203306608274e+02	7.877875000000000000e+03	8.958333333333333925e+00	1.350000000000000000e+01	2.099666666666666515e+03	0.000000000000000000e+00	2.092500000000000000e+02	2.068333333333333428e+02	2.166250000000000000e+02	2.063333333333333428e+02	2.072083333333333428e+02	2.132500000000000000e+02	2.075000000000000000e+02	2.078750000000000000e+02	2.125000000000000000e+02	2.122916666666666572e+02	8.308284137962551540e+03	1.711553448051338577e+01	2.519045194450011849e+01	2.528795888334090250e+03	0.000000000000000000e+00	2.548069698289954204e+02	2.485003333320000252e+02	2.630297523607945323e+02	2.520623054285914009e+02	2.499156503944126371e+02	2.619080329099591609e+02	2.480267401435973795e+02	2.509972221327550130e+02	2.606447470308720540e+02	2.563347130026724585e+02	8.738693275925103080e+03	2.527273562769343584e+01	3.688090388900023697e+01	2.957925110001513985e+03	0.000000000000000000e+00	3.003639396579908407e+02	2.901673333306666791e+02	3.094345047215890645e+02	2.977912775238494305e+02	2.926229674554919598e+02	3.105660658199182649e+02	2.885534802871947591e+02	2.941194442655100261e+02	3.087894940617441648e+02	3.003777593386782883e+02
3.630000000000000000e+02	7.016187926236266321e+03	-8.341075413402927907e+00	-8.648710508172690936e+00	1.243172424967548068e+03	0.000000000000000000e+00	1.183569106916560969e+02	1.241705697385606726e+02	1.239208259492727109e+02	1.150068308560688166e+02	1.222273155704972112e+02	1.160805989410244052e+02	1.262609611609167075e+02	1.216976613012243718e+02	1.161207579303747082e+02	1.241712351530180456e+02	7.446156463118132706e+03	3.502956266318690837e-01	2.175644745913654532e+00	1.672502879150440776e+03	0.000000000000000000e+00	1.639492886791613842e+02	1.656477848692803434e+02	1.703562463079696840e+02	1.607534154280344012e+02	1.648428244519152770e+02	1.648111328038455383e+02	1.669638139137916824e+02	1.649321639839455145e+02	1.644145456318540255e+02	1.682522842431756942e+02	7.876125000000000000e+03	9.041666666666666075e+00	1.300000000000000000e+01	2.101833333333333485e+03	0.000000000000000000e+00	2.095416666666666572e+02	2.071250000000000000e+02	2.167916666666666572e+02	2.065000000000000000e+02	2.074583333333333428e+02	2.135416666666666572e+02	2.076666666666666572e+02	2.081666666666666572e+02	2.127083333333333428e+02	2.123333333333333428e+02	8.306093536881866385e+03	1.773303770670146307e+01	2.382435525408634547e+01	2.531163787516225966e+03	0.000000000000000000e+00	2.551340446541719302e+02	2.486022151307196566e+02	2.632270870253636303e+02	2.522465845719655988e+02	2.500738422147514086e+02	2.622722005294878045e+02	2.483695194195416320e+02	2.514011693493877999e+02	2.610021210348126601e+02	2.564143824234910198e+02	8.736062073763734588e+03	2.642440874673626183e+01	3.464871050817269094e+01	2.960494241699118902e+03	0.000000000000000000e+00	3.007264226416772317e+02	2.900794302614393132e+02	3.096625073840606319e+02	2.979931691439311976e+02	2.926893510961695029e+02	3.110027343923089234e+02	2.890723721724166353e+02	2.946356720321089142e+02	3.092959087362919490e+02	3.004954315136486684e+02
3.640000000000000000e+02	7.014534159592118158e+03	-7.781455205114923501e+00	-9.427138057647137970e+00	1.245195373795011619e+03	0.000000000000000000e+00	1.183932083806341637e+02	1.240088515064411894e+02	1.243525754729881356e+02	1.151741495010241891e+02	1.224822043847793367e+02	1.165405335540645382e+02	1.269943924570258105e+02	1.217541466857863668e+02	1.162816776135984043e+02	1.240864441589543787e+02	7.444454579796059079e+03	5.467723974425382494e-01	1.973930971176431015e+00	1.674285186897505810e+03	0.000000000000000000e+00	1.639882708569837462e+02	1.655877590865539162e+02	1.706554544031607463e+02	1.608787414171787589e+02	1.650952688590563469e+02	1.651869334436989334e+02	1.674763628951795909e+02	1.649812400095598548e+02	1.645575054734658806e+02	1.683140554128105180e+02	7.874375000000000000e+03	8.875000000000000000e+00	1.337500000000000000e+01	2.103375000000000000e+03	0.000000000000000000e+00	2.095833333333333428e+02	2.071666666666666572e+02	2.169583333333333428e+02	2.065833333333333428e+02	2.077083333333333428e+02	2.138333333333333428e+02	2.079583333333333428e+02	2.082083333333333428e+02	2.128333333333333428e+02	2.125416666666666572e+02	8.304295420203941831e+03	1.720322760255746175e+01	2.477606902882357076e+01	2.532464813102494190e+03	0.000000000000000000e+00	2.551783958096829394e+02	2.487455742467793982e+02	2.632612122635059677e+02	2.522879252494879267e+02	2.503213978076103388e+02	2.624797332229677522e+02	2.484403037714870948e+02	2.514354266571068308e+02	2.611091611932008050e+02	2.567692779205227680e+02	8.734215840407881842e+03	2.553145520511492350e+01	3.617713805764714152e+01	2.961554626204988381e+03	0.000000000000000000e+00	3.007734582860325077e+02	2.903244818268921108e+02	3.095640911936785642e+02	2.979925171656424823e+02	2.929344622818873631e+02	3.111261331126021332e+02	2.889222742096408751e+02	2.946625199808803472e+02	3.093849890530682956e+02	3.009968891743789072e+02
3.650000000000000000e+02	7.012353468724806589e+03	-7.004232936685285793e+00	-1.004856198057034433e+01	1.246636564935012302e+03	0.000000000000000000e+00	1.186195989254957794e+02	1.241602863768573854e+02	1.243501214247962423e+02	1.153783835784899452e+02	1.228927132378904332e+02	1.165405335540645382e+02	1.269331235690871296e+02	1.220311401461065373e+02	1.162463077462668650e+02	1.242492633222594662e+02	7.442530901029070264e+03	7.895501983240240662e-01	1.975719009714827834e+00	1.675672449134172894e+03	0.000000000000000000e+00	1.641847994627478897e+02	1.657259765217620213e+02	1.706750607123981354e+02	1.610433584559116298e+02	1.654255232856118880e+02	1.651869334436989334e+02	1.675707284512102433e+02	1.652447367397199400e+02	1.645606538731334467e+02	1.684371316611297402e+02	7.872708333333333030e+03	8.583333333333333925e+00	1.400000000000000000e+01	2.104708333333333485e+03	0.000000000000000000e+00	2.097500000000000000e+02	2.072916666666666572e+02	2.170000000000000000e+02	2.067083333333333428e+02	2.079583333333333428e+02	2.138333333333333428e+02	2.082083333333333428e+02	2.084583333333333428e+02	2.128750000000000000e+02	2.126250000000000000e+02	8.302885765637596705e+03	1.637711646834264201e+01	2.602428099028517039e+01	2.533744217532494076e+03	0.000000000000000000e+00	2.553152005372521103e+02	2.488573568115712931e+02	2.633249392876018646e+02	2.523733082107550558e+02	2.504911433810547976e+02	2.624797332229677522e+02	2.488459382154564423e+02	2.516719299269467456e+02	2.611893461268665533e+02	2.568128683388702598e+02	8.733063197941859471e+03	2.417089960335195542e+01	3.804856198057034078e+01	2.962780101731654668e+03	0.000000000000000000e+00	3.008804010745042206e+02	2.904230469564759005e+02	3.096498785752037293e+02	2.980382830881767404e+02	2.930239534287762808e+02	3.111261331126021332e+02	2.894835430975795703e+02	2.948855265205601199e+02	3.095036922537331066e+02	3.010007366777405196e+02


==> data/nowash.tsv <==
t	nssS	nssE	nssI	nssR	nssC	nsS	nsE	nsI	nsR	nsC	S	E	I	R	C	sS	sE	sI	sR	sC	ssS	ssE	ssI	ssR	ssC
0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	9.914752272915133290e+03	6.488140246727279958e+00	3.990348284294017844e+01	3.063427245906662932e+00	1.366333774572561133e+01	9.921626136457565735e+03	1.278573679003030605e+01	4.263924142147008922e+01	5.052546956286665392e+00	1.822750220619613870e+01	9.928500000000000000e+03	1.908333333333333215e+01	4.537500000000000000e+01	7.041666666666666963e+00	2.279166666666666785e+01	9.935373863542434265e+03	2.538092987663635824e+01	4.811075857852991078e+01	9.030786377046668534e+00	2.735583112713719700e+01	9.942247727084866710e+03	3.167852641993938434e+01	5.084651715705982156e+01	1.101990608742667099e+01	3.191999558760772260e+01
2.000000000000000000e+00	9.879530510509541273e+03	2.303249842586843599e+01	3.689527488147205503e+01	8.965648908289267638e+00	1.104540659772287725e+01	9.889765255254771546e+03	3.174541587960088407e+01	4.136430410740269537e+01	1.133699112081130167e+01	1.673103663219477255e+01	9.900000000000000000e+03	4.045833333333333570e+01	4.583333333333333570e+01	1.370833333333333393e+01	2.241666666666666785e+01	9.910234744745228454e+03	4.917125078706578734e+01	5.030236255926397604e+01	1.607967554585536618e+01	2.810229670113856315e+01	9.920469489490458727e+03	5.788416824079823186e+01	5.477139178519461638e+01	1.845101775837740021e+01	3.378792673561045490e+01
3.000000000000000000e+00	9.846865989882458962e+03	3.440194939525764539e+01	3.802751448426288050e+01	1.340198417325574454e+01	1.276333175749253535e+01	9.860307994941229481e+03	4.534680803096215129e+01	4.388875724213144025e+01	1.680515875329453834e+01	1.761083254541293286e+01	9.873750000000000000e+03	5.629166666666666430e+01	4.975000000000000000e+01	2.020833333333333215e+01	2.245833333333333215e+01	9.887192005058770519e+03	6.723652530237117730e+01	5.561124275786855975e+01	2.361150791337212596e+01	2.730583412125373144e+01	9.900634010117541038e+03	7.818138393807568320e+01	6.147248551573711950e+01	2.701468249341091976e+01	3.215333490917412718e+01
4.000000000000000000e+00	9.811310762865079596e+03	4.889897064601626653e+01	4.106429719213881668e+01	1.989759218418706155e+01	1.229450146178943548e+01	9.828238714765873738e+03	6.055365198967479756e+01	4.788631526273607619e+01	2.390712942542686648e+01	1.841808406422805078e+01	9.845166666666666060e+03	7.220833333333332860e+01	5.470833333333333570e+01	2.791666666666666785e+01	2.454166666666666785e+01	9.862094618567458383e+03	8.386301467699186674e+01	6.153035140393059521e+01	3.192620390790646923e+01	3.066524926910528492e+01	9.879022570468252525e+03	9.551769602065039066e+01	6.835236947452784761e+01	3.593574114914627415e+01	3.678883187154389844e+01
5.000000000000000000e+00	9.767962531886754732e+03	6.106597760117648477e+01	4.456203143629670649e+01	2.648334719912218560e+01	1.931020746875237393e+01	9.789877099276711306e+03	7.507465546725489958e+01	5.359351571814835324e+01	3.149167359956109280e+01	2.532177040104285481e+01	9.811791666666666060e+03	8.908333333333332860e+01	6.262500000000000000e+01	3.650000000000000000e+01	3.133333333333333215e+01	9.833706234056620815e+03	1.030920111994117576e+02	7.165648428185164676e+01	4.150832640043890365e+01	3.734489626562380948e+01	9.855620801446577389e+03	1.171006890654901724e+02	8.068796856370329351e+01	4.651665280087781440e+01	4.335645919791429037e+01
6.000000000000000000e+00	9.718249542126517554e+03	7.781502555396494358e+01	5.371457518545216203e+01	3.301841147550594258e+01	1.838664614606033609e+01	9.744791437729925747e+03	9.401167944364912898e+01	6.316978759272608102e+01	3.942587240441964269e+01	2.688082307303016805e+01	9.771333333333333940e+03	1.102083333333333286e+02	7.262500000000000000e+01	4.583333333333333570e+01	3.537500000000000000e+01	9.797875228936742133e+03	1.264049872230175282e+02	8.208021240727391898e+01	5.224079426224702871e+01	4.386917692696982840e+01	9.824417124540150326e+03	1.426016411127017136e+02	9.153542481454783797e+01	5.864825519116072883e+01	5.236335385393966391e+01
7.000000000000000000e+00	9.661604935952733285e+03	9.199537065051254103e+01	6.129928280931185469e+01	4.118410153305573829e+01	2.270950378226084254e+01	9.694469134643033613e+03	1.111226853252562705e+02	7.337880807132259520e+01	4.907121743319454055e+01	3.197975189113041949e+01	9.727333333333333940e+03	1.302500000000000000e+02	8.545833333333332860e+01	5.695833333333333570e+01	4.125000000000000000e+01	9.760197532023634267e+03	1.493773146747437295e+02	9.753785859534406200e+01	6.484544923347213796e+01	5.052024810886958051e+01	9.793061730713934594e+03	1.685046293494874590e+02	1.096173838573548096e+02	7.273256513361093312e+01	5.979049621773916101e+01
8.000000000000000000e+00	9.598128943315770812e+03	1.111928284439186996e+02	6.837016828915736255e+01	5.216445263805895394e+01	2.898049796996509642e+01	9.637751971657886315e+03	1.315755808886260354e+02	8.481008414457868128e+01	6.079055965236281622e+01	3.688608231831587858e+01	9.677375000000000000e+03	1.519583333333333428e+02	1.012500000000000000e+02	6.941666666666667140e+01	4.479166666666666430e+01	9.716998028342113685e+03	1.723410857780406502e+02	1.176899158554213187e+02	7.804277368097052658e+01	5.269725101501745002e+01	9.756621056684229188e+03	1.927238382227479860e+02	1.341298317108426374e+02	8.666888069527439598e+01	6.060283536336822863e+01
9.000000000000000000e+00	9.525110772770962285e+03	1.366577776266361184e+02	8.080236898614663232e+01	6.457662101315919756e+01	3.400176560717217455e+01	9.570722053052148112e+03	1.591205554799847164e+02	9.913035115973997335e+01	7.460081050657959167e+01	4.506338280358608728e+01	9.616333333333333940e+03	1.815833333333333428e+02	1.174583333333333286e+02	8.462500000000000000e+01	5.612500000000000000e+01	9.661944613614519767e+03	2.040461111866819692e+02	1.357863155069266838e+02	9.464918949342040833e+01	6.718661719641391983e+01	9.707555893895705594e+03	2.265088890400305672e+02	1.541142976805200249e+02	1.046733789868408024e+02	7.824823439282782545e+01
1.000000000000000000e+01	9.430569303889176808e+03	1.569589243528546092e+02	9.733202989083162038e+01	7.606769653120132091e+01	3.736783950303011181e+01	9.487867985277920525e+03	1.863336288430939760e+02	1.169785149454158102e+02	8.928384826560065335e+01	5.070475308484839161e+01	9.545166666666666060e+03	2.157083333333333428e+02	1.366250000000000000e+02	1.025000000000000000e+02	6.404166666666667140e+01	9.602465348055411596e+03	2.450830378235727096e+02	1.562714850545841898e+02	1.157161517343993467e+02	7.737858024848495120e+01	9.659764029444155312e+03	2.744577423138121048e+02	1.759179701091683796e+02	1.289323034687986933e+02	9.071549383030323099e+01
1.100000000000000000e+01	9.333529512817562136e+03	1.839477328836294987e+02	1.130794053185900196e+02	9.370335640997213034e+01	5.261439639255374345e+01	9.400348089742114098e+03	2.156821997751480922e+02	1.378313693259616741e+02	1.082683448716527295e+02	6.407803152961020032e+01	9.467166666666666060e+03	2.474166666666666572e+02	1.625833333333333428e+02	1.228333333333333286e+02	7.554166666666667140e+01	9.533985243591218023e+03	2.791511335581852222e+02	1.873352973407050115e+02	1.373983217950139135e+02	8.700530180372314248e+01	9.600803820515769985e+03	3.108856004497038157e+02	2.120872613480766518e+02	1.519633102566945126e+02	9.846893694077959935e+01
1.200000000000000000e+01	9.215567042496180875e+03	2.117072380636757316e+02	1.339314100603822340e+02	1.143748132741165904e+02	5.628564541771399377e+01	9.294512687914757407e+03	2.493536190318378658e+02	1.632782050301911170e+02	1.306457399703916167e+02	7.416365604219032548e+01	9.373458333333333940e+03	2.870000000000000000e+02	1.926250000000000000e+02	1.469166666666666572e+02	9.204166666666667140e+01	9.452403978751910472e+03	3.246463809681621342e+02	2.219717949698088830e+02	1.631875933629416977e+02	1.099196772911430173e+02	9.531349624170487004e+03	3.622927619363242684e+02	2.513185899396177660e+02	1.794585200592167098e+02	1.277976879156193490e+02
1.300000000000000000e+01	9.066436397009565553e+03	2.394811575630021707e+02	1.575655544329542863e+02	1.391715853270066532e+02	7.121358144061071016e+01	9.163926531838116716e+03	2.892405787815010854e+02	1.902827772164771432e+02	1.578774593301700122e+02	8.775262405363868368e+01	9.261416666666666060e+03	3.390000000000000000e+02	2.230000000000000000e+02	1.765833333333333428e+02	1.042916666666666714e+02	9.358906801495215404e+03	3.887594212184989146e+02	2.557172227835228568e+02	1.952892073364966734e+02	1.208307092796946591e+02	9.456396936323766568e+03	4.385188424369978293e+02	2.884344455670457137e+02	2.139950813396600324e+02	1.373697518927226326e+02
1.400000000000000000e+01	8.901290778958125884e+03	2.730291203181465107e+02	1.809680110499822945e+02	1.637459297206684994e+02	8.330041345023894905e+01	9.018145389479062942e+03	3.321187268257399410e+02	2.220465055249911472e+02	1.872062981936675783e+02	1.043377067251194745e+02	9.135000000000000000e+03	3.912083333333333144e+02	2.631250000000000000e+02	2.106666666666666572e+02	1.253750000000000000e+02	9.251854610520937058e+03	4.502979398409266878e+02	3.042034944750088812e+02	2.341270351396657361e+02	1.464122932748805397e+02	9.368709221041874116e+03	5.093875463485201180e+02	3.452819889500177055e+02	2.575874036126647866e+02	1.674495865497610509e+02
1.500000000000000000e+01	8.723757352086047831e+03	3.176976585613391535e+02	2.222606345699084613e+02	1.886278680294634853e+02	1.048390808869387172e+02	8.857232842709690885e+03	3.840154959473362055e+02	2.642136506182875451e+02	2.207097673480650712e+02	1.241695404434693586e+02	8.990708333333333940e+03	4.503333333333333144e+02	3.061666666666666856e+02	2.527916666666666572e+02	1.435000000000000000e+02	9.124183823956976994e+03	5.166511707193303664e+02	3.481196827150458262e+02	2.848735659852682147e+02	1.628304595565306272e+02	9.257659314580620048e+03	5.829690081053274753e+02	3.900726987634249099e+02	3.169554653038698007e+02	1.821609191130612828e+02
1.600000000000000000e+01	8.525008000937681572e+03	3.843859970817718477e+02	2.508376392990790009e+02	2.236069528776250195e+02	1.065592024803684694e+02	8.675379000468839877e+03	4.513596652075526094e+02	3.044604863162061861e+02	2.607201431054791669e+02	1.339046012401842347e+02	8.825750000000000000e+03	5.183333333333333712e+02	3.580833333333333144e+02	2.978333333333333144e+02	1.612500000000000000e+02	8.976120999531160123e+03	5.853070014591141899e+02	4.117061803504604427e+02	3.349465235611874618e+02	1.885953987598157653e+02	9.126491999062318428e+03	6.522806695848948948e+02	4.653290273675876279e+02	3.720597137890416093e+02	2.159407975196315306e+02
1.700000000000000000e+01	8.299598011275635145e+03	4.388290070954828366e+02	2.935674232042994163e+02	2.628165212039713197e+02	1.432331648410456069e+02	8.472194838971150602e+03	5.138728368810747043e+02	3.542420449354830225e+02	3.070957606019856598e+02	1.690957490871894606e+02	8.644791666666666060e+03	5.889166666666666288e+02	4.149166666666666856e+02	3.513750000000000000e+02	1.949583333333333428e+02	8.817388494362181518e+03	6.639604964522585533e+02	4.755912883978503487e+02	3.956542393980143402e+02	2.208209175794772250e+02	8.989985322057696976e+03	7.390043262378503641e+02	5.362659101290339549e+02	4.399334787960286803e+02	2.466835018256210788e+02
1.800000000000000000e+01	8.043227682204696066e+03	5.125874226880655442e+02	3.326470782464869558e+02	3.096543189651728767e+02	1.458714331510943794e+02	8.239634674435681518e+03	5.911270446773660296e+02	4.059485391232434495e+02	3.623479928159197812e+02	1.817690499088805041e+02	8.436041666666666060e+03	6.696666666666666288e+02	4.792500000000000000e+02	4.150416666666666856e+02	2.176666666666666572e+02	8.632448658897650603e+03	7.482062886559672279e+02	5.525514608767565505e+02	4.677353405174135901e+02	2.535642834244528103e+02	8.828855651128636964e+03	8.267459106452677133e+02	6.258529217535131011e+02	5.204290143681605514e+02	2.894619001822389350e+02
1.900000000000000000e+01	7.773608670522162356e+03	5.791225053457945933e+02	3.747827193509900781e+02	3.676109675547173765e+02	1.642953226124146227e+02	7.996241835261081178e+03	6.638529193395639822e+02	4.597246930088283534e+02	4.277429837773586883e+02	1.989601613062073113e+02	8.218875000000000000e+03	7.485833333333333712e+02	5.446666666666666288e+02	4.878750000000000000e+02	2.336250000000000000e+02	8.441508164738919731e+03	8.333137473271027602e+02	6.296086403245049041e+02	5.480070162226413686e+02	2.682898386937927171e+02	8.664141329477837644e+03	9.180441613208721492e+02	7.145506139823431795e+02	6.081390324452826235e+02	3.029546773875853773e+02
2.000000000000000000e+01	7.474602151801731452e+03	6.468223891797822489e+02	4.476416525612300461e+02	4.298839358474909318e+02	1.947181780680461429e+02	7.721842742567531786e+03	7.418070279232243820e+02	5.350291596139483090e+02	5.007961345904121799e+02	2.303382557006897287e+02	7.969083333333333030e+03	8.367916666666666288e+02	6.224166666666666288e+02	5.717083333333333712e+02	2.659583333333333144e+02	8.216323924099133365e+03	9.317763054101088755e+02	7.098041737193849485e+02	6.426205320762545625e+02	3.015784109659769001e+02	8.463564514864934608e+03	1.026760944153551009e+03	7.971916807721031546e+02	7.135327308191758675e+02	3.371984885986204858e+02
2.100000000000000000e+01	7.167464561757964475e+03	7.288981749397319163e+02	5.225100836669307682e+02	4.995236501538859670e+02	2.236033156837570459e+02	7.434565614212315268e+03	8.256990874698659582e+02	6.143175418334653841e+02	5.846159917436096976e+02	2.612183245085452086e+02	7.701666666666666970e+03	9.225000000000000000e+02	7.061250000000000000e+02	6.697083333333333712e+02	2.988333333333333144e+02	7.968767719121018672e+03	1.019300912530134042e+03	7.979324581665346159e+02	7.548006749230570449e+02	3.364483421581214202e+02	8.235868771575369465e+03	1.116101825060268084e+03	8.897399163330692318e+02	8.398930165127808323e+02	3.740633509829095829e+02
2.200000000000000000e+01	6.836802005863957675e+03	8.196493233417481861e+02	5.913335563333189384e+02	5.805813842053338476e+02	2.521018416598398346e+02	7.124984336265311867e+03	9.174288283375408355e+02	6.925417781666594692e+02	6.792281921026669806e+02	2.957384208299199031e+02	7.413166666666666970e+03	1.015208333333333371e+03	7.937500000000000000e+02	7.778750000000000000e+02	3.393750000000000000e+02	7.701348997068022072e+03	1.112987838329125907e+03	8.949582218333405308e+02	8.765218078973330194e+02	3.830115791700800969e+02	7.989531327469376265e+03	1.210767343324918556e+03	9.961664436666810616e+02	9.751686157946661524e+02	4.266481583401601938e+02
2.300000000000000000e+01	6.497548503690124562e+03	9.246410274049927693e+02	6.691424123739641345e+02	6.746303543348847143e+02	2.822726887332717638e+02	6.801815918511728341e+03	1.017820513702496328e+03	7.764462061869820673e+02	7.868985105007756147e+02	3.239696776999692247e+02	7.106083333333333030e+03	1.111000000000000000e+03	8.837500000000000000e+02	8.991666666666666288e+02	3.656666666666666856e+02	7.410350748154937719e+03	1.204179486297503672e+03	9.910537938130179327e+02	1.011434822832557643e+03	4.073636556333641465e+02	7.714618162976541498e+03	1.297358972595007344e+03	1.098357587626035865e+03	1.123702978998448543e+03	4.490606446000616074e+02
2.400000000000000000e+01	6.132358056062730611e+03	1.010101472246433786e+03	7.657772086917341312e+02	7.720729117694153274e+02	3.347536108929082275e+02	6.456449861364698336e+03	1.108967402789883636e+03	8.752636043458670656e+02	8.994739558847076069e+02	3.728559721131207993e+02	6.780541666666666970e+03	1.207833333333333258e+03	9.847500000000000000e+02	1.026875000000000000e+03	4.109583333333333144e+02	7.104633471968635604e+03	1.306699263876782879e+03	1.094236395654132821e+03	1.154276044115292279e+03	4.490606945535458294e+02	7.428725277270603328e+03	1.405565194420232729e+03	1.203722791308265869e+03	1.281677088230584786e+03	4.871630557737584013e+02
2.500000000000000000e+01	5.755466921367079522e+03	1.102923877108299166e+03	8.649538285681121579e+02	8.906093175413182053e+02	3.564475185512826556e+02	6.097712627350206276e+03	1.197607771887482841e+03	9.804769142840560789e+02	1.031179658770659216e+03	4.010779259423079566e+02	6.439958333333333030e+03	1.292291666666666742e+03	1.096000000000000000e+03	1.171750000000000000e+03	4.457083333333333144e+02	6.782204039316459784e+03	1.386975561445850644e+03	1.211523085715944035e+03	1.312320341229340784e+03	4.903387407243586722e+02	7.124449745299586539e+03	1.481659456225034319e+03	1.327046171431887842e+03	1.452890682458681795e+03	5.349691481153839732e+02
2.600000000000000000e+01	5.394193380906537641e+03	1.184547371178294725e+03	9.828034203125910153e+02	1.016406167014297353e+03	4.113453449452357518e+02	5.743888357119934881e+03	1.275315352255814105e+03	1.094172543489628879e+03	1.175598916840482161e+03	4.482351724726178759e+02	6.093583333333333030e+03	1.366083333333333258e+03	1.205541666666666742e+03	1.334791666666666742e+03	4.851250000000000000e+02	6.443278309546731180e+03	1.456851314410852410e+03	1.316910789843704606e+03	1.493984416492851324e+03	5.220148275273820673e+02	6.792973285760128419e+03	1.547619295488371790e+03	1.428279913020742470e+03	1.653177166319036132e+03	5.589046550547642482e+02
2.700000000000000000e+01	5.014324464037326834e+03	1.280336689790111905e+03	1.075225226223236632e+03	1.160979420701501567e+03	4.170460304417988482e+02	5.374495565351997357e+03	1.361543344895055952e+03	1.193716779778284945e+03	1.335677210350750784e+03	4.672730152208994241e+02	5.734666666666666970e+03	1.442750000000000000e+03	1.312208333333333258e+03	1.510375000000000000e+03	5.175000000000000000e+02	6.094837767981336583e+03	1.523956655104944048e+03	1.430699886888381570e+03	1.685072789649249216e+03	5.677269847791005759e+02	6.455008869296007106e+03	1.605163310209888095e+03	1.549191440443429883e+03	1.859770579298498433e+03	6.179539695582011518e+02
2.800000000000000000e+01	4.654923711099430875e+03	1.352528626746940745e+03	1.178820509728891466e+03	1.321410618033708488e+03	4.731069145353948215e+02	5.019670188883048468e+03	1.427055980040137001e+03	1.295118588197778990e+03	1.511996975683520759e+03	5.129492906010307252e+02	5.384416666666666970e+03	1.501583333333333258e+03	1.411416666666666742e+03	1.702583333333333258e+03	5.527916666666666288e+02	5.749163144450285472e+03	1.576110686626529514e+03	1.527714745135554494e+03	1.893169690983145756e+03	5.926340427323025324e+02	6.113909622233903065e+03	1.650638039919725770e+03	1.644012823604442019e+03	2.083756048632958027e+03	6.324764187979384360e+02
2.900000000000000000e+01	4.306142715505035994e+03	1.424090699572316225e+03	1.282616771664330599e+03	1.495000780463978799e+03	5.048717157624125207e+02	4.671113024419184512e+03	1.486545349786158113e+03	1.394391719165498671e+03	1.701875390231989513e+03	5.402900245478729175e+02	5.036083333333333030e+03	1.549000000000000000e+03	1.506166666666666742e+03	1.908750000000000000e+03	5.757083333333333712e+02	5.401053642247481548e+03	1.611454650213841887e+03	1.617941614167834814e+03	2.115624609768010487e+03	6.111266421187938249e+02	5.766023951161630066e+03	1.673909300427683775e+03	1.729716561669002886e+03	2.322499219536020973e+03	6.465449509042541649e+02
3.000000000000000000e+01	3.970229441351658807e+03	1.460839477512040048e+03	1.391817888850750478e+03	1.689548213542039775e+03	5.403209868616378344e+02	4.330885554009162661e+03	1.519398905422686539e+03	1.497346444425375239e+03	1.908586606771019888e+03	5.733688267641522316e+02	4.691541666666666970e+03	1.577958333333333258e+03	1.602875000000000000e+03	2.127625000000000000e+03	6.064166666666666288e+02	5.052197779324171279e+03	1.636517761243979976e+03	1.708403555574624761e+03	2.346663393228980112e+03	6.394645065691810260e+02	5.412853891981674678e+03	1.695077189154626467e+03	1.813932111149249522e+03	2.565701786457960225e+03	6.725123464716954231e+02
3.100000000000000000e+01	3.657883484953871630e+03	1.510810900452285978e+03	1.484188466963928477e+03	1.880760181078790993e+03	5.542086730820082039e+02	4.008379242476935815e+03	1.552530450226142875e+03	1.584844233481964238e+03	2.121067590539395496e+03	5.861460032076707876e+02	4.358875000000000000e+03	1.594250000000000000e+03	1.685500000000000000e+03	2.361375000000000000e+03	6.180833333333333712e+02	4.709370757523064640e+03	1.635969549773857125e+03	1.786155766518035762e+03	2.601682409460604504e+03	6.500206634589959549e+02	5.059866515046128370e+03	1.677689099547714022e+03	1.886811533036071523e+03	2.841989818921209007e+03	6.819579935846585386e+02
3.200000000000000000e+01	3.352843533285710691e+03	1.510648511387109011e+03	1.583210295318655199e+03	2.108746489678636863e+03	5.927848179337875081e+02	3.696192599976188831e+03	1.555095089026887990e+03	1.669042647659327486e+03	2.357394078172651916e+03	6.231424089668937540e+02	4.039541666666666515e+03	1.599541666666666742e+03	1.754875000000000000e+03	2.606041666666666515e+03	6.535000000000000000e+02	4.382890733357144200e+03	1.643988244306445495e+03	1.840707352340672514e+03	2.854689255160681114e+03	6.838575910331062460e+02	4.726239800047622339e+03	1.688434821946224474e+03	1.926539704681344801e+03	3.103336843654696168e+03	7.142151820662124919e+02
3.300000000000000000e+01	3.097384052147216607e+03	1.499226462640342561e+03	1.676253427401942190e+03	2.326789663590783221e+03	6.060966930067135081e+02	3.414650359406941789e+03	1.543488231320171280e+03	1.748814213700971095e+03	2.592873998462058353e+03	6.374441798366900684e+02	3.731916666666666515e+03	1.587750000000000000e+03	1.821375000000000000e+03	2.858958333333333485e+03	6.687916666666666288e+02	4.049182973926391242e+03	1.632011768679828720e+03	1.893935786299028905e+03	3.125042668204608617e+03	7.001391534966431891e+02	4.366449281186116423e+03	1.676273537359657439e+03	1.966496572598057810e+03	3.391127003075883749e+03	7.314866403266197494e+02
3.400000000000000000e+01	2.859180460589083850e+03	1.457018591270159732e+03	1.745801684385181943e+03	2.562924383229956675e+03	6.472152225154404732e+02	3.151173563627875410e+03	1.509238462301746495e+03	1.809921675525924229e+03	2.842128858281645080e+03	6.679409445910534942e+02	3.443166666666666515e+03	1.561458333333333258e+03	1.874041666666666742e+03	3.121333333333333485e+03	6.886666666666666288e+02	3.735159769705457620e+03	1.613678204364920020e+03	1.938161657807409256e+03	3.400537808385021890e+03	7.093923887422797634e+02	4.027152872744249180e+03	1.665898075396506783e+03	2.002281648948151542e+03	3.679742283436710295e+03	7.301181108178927843e+02
3.500000000000000000e+01	2.621393707446753069e+03	1.413226322440420745e+03	1.790295197297940376e+03	2.834003499311158521e+03	6.379795627546446894e+02	2.895738520390043050e+03	1.472092327886877001e+03	1.849793431982303673e+03	3.111835082988912291e+03	6.645522813773222879e+02	3.170083333333333485e+03	1.530958333333333258e+03	1.909291666666666742e+03	3.389666666666666515e+03	6.911250000000000000e+02	3.444428146276623920e+03	1.589824338779789514e+03	1.968789901351029812e+03	3.667498250344420740e+03	7.176977186226777121e+02	3.718772959219913901e+03	1.648690344226245770e+03	2.028288136035393109e+03	3.945329834022174509e+03	7.442704372453553106e+02
3.600000000000000000e+01	2.396817961508594180e+03	1.353326574735836402e+03	1.842502953428979481e+03	3.105539071023950328e+03	6.502529567445239991e+02	2.654638147420963833e+03	1.417225787367918201e+03	1.891438976714489854e+03	3.385790368845308421e+03	6.756473117055952571e+02	2.912458333333333485e+03	1.481125000000000000e+03	1.940375000000000000e+03	3.666041666666666515e+03	7.010416666666666288e+02	3.170278519245703137e+03	1.545024212632081799e+03	1.989311023285510146e+03	3.946292964488024609e+03	7.264360216277380005e+02	3.428098705158072789e+03	1.608923425264163598e+03	2.038247046571020519e+03	4.226544262309382248e+03	7.518303765888092585e+02
3.700000000000000000e+01	2.190800786893017630e+03	1.292288496415368400e+03	1.870781464096196714e+03	3.376872055172963428e+03	6.602057210206078253e+02	2.434837893446509042e+03	1.357456748207684313e+03	1.911453232048098471e+03	3.661623527586481941e+03	6.799778605103039126e+02	2.678875000000000000e+03	1.422625000000000000e+03	1.952125000000000000e+03	3.946375000000000000e+03	6.997500000000000000e+02	2.922912106553490958e+03	1.487793251792315687e+03	1.992796767951901529e+03	4.231126472413518059e+03	7.195221394896960874e+02	3.166949213106982370e+03	1.552961503584631600e+03	2.033468535903803286e+03	4.515877944827036117e+03	7.392942789793921747e+02
3.800000000000000000e+01	2.008045391033891065e+03	1.211395508586494998e+03	1.864873021437139869e+03	3.662203707664427839e+03	6.624557805582976471e+02	2.234126862183612502e+03	1.285906087626580756e+03	1.909624010718569934e+03	3.943601853832214147e+03	6.867695569458154523e+02	2.460208333333333485e+03	1.360416666666666742e+03	1.954375000000000000e+03	4.225000000000000000e+03	7.110833333333333712e+02	2.686289804483054468e+03	1.434927245706752728e+03	1.999125989281430066e+03	4.506398146167785853e+03	7.353971097208512901e+02	2.912371275632775905e+03	1.509437824746838487e+03	2.043876978562860131e+03	4.787796292335571707e+03	7.597108861083690954e+02
3.900000000000000000e+01	1.845858047525983466e+03	1.129387539065518922e+03	1.851294556435586856e+03	3.945847992754634106e+03	6.391279625457239035e+02	2.054574857096325104e+03	1.210381269532759461e+03	1.895751444884459943e+03	4.225486496377317053e+03	6.662306479395286942e+02	2.263291666666666515e+03	1.291375000000000000e+03	1.940208333333333258e+03	4.505125000000000000e+03	6.933333333333333712e+02	2.472008476237007926e+03	1.372368730467240539e+03	1.984665221782206572e+03	4.784763503622682947e+03	7.204360187271380482e+02	2.680725285807349792e+03	1.453362460934481078e+03	2.029122110231079660e+03	5.064402007245365894e+03	7.475387041209428389e+02
4.000000000000000000e+01	1.691230950740745811e+03	1.071693638128830798e+03	1.822937464496712209e+03	4.231786285441102336e+03	6.555073305344144501e+02	1.885427975370372906e+03	1.146096819064415513e+03	1.868781232248355991e+03	4.508518142720550713e+03	6.742744986005405963e+02	2.079625000000000000e+03	1.220500000000000000e+03	1.914625000000000000e+03	4.785250000000000000e+03	6.930416666666666288e+02	2.273822024629627322e+03	1.294903180935584487e+03	1.960468767751644009e+03	5.061981857279449287e+03	7.118088347327926613e+02	2.468019049259254189e+03	1.369306361871169202e+03	2.006312535503287791e+03	5.338713714558897664e+03	7.305760027989188075e+02
4.100000000000000000e+01	1.559730779743522589e+03	9.987877498881368865e+02	1.763557097246587546e+03	4.513876423043739123e+03	6.331890469670879611e+02	1.736844556538427923e+03	1.073143874944068557e+03	1.819611881956627258e+03	4.788375711521869562e+03	6.579486901502106093e+02	1.913958333333333258e+03	1.147500000000000000e+03	1.875666666666666742e+03	5.062875000000000000e+03	6.827083333333333712e+02	2.091072110128238819e+03	1.221856125055931443e+03	1.931721451376706227e+03	5.337374288478130438e+03	7.074679765164561331e+02	2.268185886923144153e+03	1.296212250111863113e+03	1.987776236086745939e+03	5.611873576956260877e+03	7.322276196995787814e+02
4.200000000000000000e+01	1.436138570916156596e+03	9.209354296958047144e+02	1.711249352296447114e+03	4.790790695148150917e+03	6.412472167246417030e+02	1.597965118791411669e+03	1.000967714847902357e+03	1.772228842814890186e+03	5.058395347574075458e+03	6.566861083623208515e+02	1.759791666666666742e+03	1.081000000000000000e+03	1.833208333333333258e+03	5.326000000000000000e+03	6.721250000000000000e+02	1.921618214541921816e+03	1.161032285152097529e+03	1.894187823851776329e+03	5.593604652425924542e+03	6.875638916376791485e+02	2.083444762417177117e+03	1.241064570304195286e+03	1.955167314370219401e+03	5.861209304851849083e+03	7.030027832753582970e+02
4.300000000000000000e+01	1.321173818406838336e+03	8.504838632605112707e+02	1.653523624244507573e+03	5.066872318488737619e+03	6.161122478775619129e+02	1.471982742536752539e+03	9.292419316302556354e+02	1.717011812122253787e+03	5.327790325911035325e+03	6.386811239387809565e+02	1.622791666666666742e+03	1.008000000000000000e+03	1.780500000000000000e+03	5.588708333333333030e+03	6.612500000000000000e+02	1.773600590796580946e+03	1.086758068369744478e+03	1.843988187877746213e+03	5.849626340755630736e+03	6.838188760612190435e+02	1.924409514926495149e+03	1.165516136739488729e+03	1.907476375755492427e+03	6.110544348177928441e+03	7.063877521224380871e+02
4.400000000000000000e+01	1.218982713166891699e+03	7.802676937774152748e+02	1.585737660375460109e+03	5.332686379153033158e+03	5.906966138445313845e+02	1.359262189916779334e+03	8.598630135553743230e+02	1.653097996854396570e+03	5.586614022909850064e+03	6.176608069222656923e+02	1.499541666666666742e+03	9.394583333333333712e+02	1.720458333333333258e+03	5.840541666666666970e+03	6.446250000000000000e+02	1.639821143416554150e+03	1.019053653111292419e+03	1.787818669812269945e+03	6.094469310423483876e+03	6.715891930777343077e+02	1.780100620166441786e+03	1.098648972889251354e+03	1.855179006291206406e+03	6.348396954180300781e+03	6.985533861554686155e+02
4.500000000000000000e+01	1.134731210380987704e+03	7.070937288565643257e+02	1.526298735995780589e+03	5.589678210286522699e+03	5.660361645230043450e+02	1.261782271857160595e+03	7.879218644282821060e+02	1.593586867997890295e+03	5.835609938476594834e+03	5.981430822615021725e+02	1.388833333333333258e+03	8.687500000000000000e+02	1.660875000000000000e+03	6.081541666666666970e+03	6.302500000000000000e+02	1.515884394809505920e+03	9.495781355717178940e+02	1.728163132002109705e+03	6.327473394856739105e+03	6.623569177384978275e+02	1.642935456285678811e+03	1.030406271143435788e+03	1.795451264004219411e+03	6.573405123046811241e+03	6.944638354769956550e+02
4.600000000000000000e+01	1.064802829020521813e+03	6.409718834691944949e+02	1.454949634248321900e+03	5.841868356975351162e+03	5.657987828119198639e+02	1.178338914510261020e+03	7.206942750679305618e+02	1.524203983790827579e+03	6.078059178487676036e+03	5.894618914059599319e+02	1.291875000000000000e+03	8.004166666666666288e+02	1.593458333333333258e+03	6.314250000000000000e+03	6.131250000000000000e+02	1.405411085489738980e+03	8.801390582654026957e+02	1.662712682875838937e+03	6.550440821512323964e+03	6.367881085940400681e+02	1.518947170979478187e+03	9.598614498641387627e+02	1.731967032418344616e+03	6.786631643024648838e+03	6.604512171880801361e+02
4.700000000000000000e+01	9.864844021141111625e+02	5.883882678637211257e+02	1.382442421753352619e+03	6.082526886204870607e+03	5.384678122192451610e+02	1.092783867723722096e+03	6.616941339318605060e+02	1.455304544210009681e+03	6.310138443102435303e+03	5.666714061096225805e+02	1.199083333333333258e+03	7.350000000000000000e+02	1.528166666666666742e+03	6.537750000000000000e+03	5.948750000000000000e+02	1.305382798942944419e+03	8.083058660681394940e+02	1.601028789123323804e+03	6.765361556897564697e+03	6.230785938903774195e+02	1.411682264552555353e+03	8.816117321362788743e+02	1.673890911579980866e+03	6.992973113795129393e+03	6.512821877807548390e+02
4.800000000000000000e+01	9.130087314906410256e+02	5.464847855359311097e+02	1.305028005041286860e+03	6.317545876325374593e+03	5.054710849888460302e+02	1.014212699078653941e+03	6.113882261012988693e+02	1.379722335853976801e+03	6.535710438162686842e+03	5.373605424944230435e+02	1.115416666666666742e+03	6.762916666666666288e+02	1.454416666666666742e+03	6.753875000000000000e+03	5.692500000000000000e+02	1.216620634254679544e+03	7.411951072320343883e+02	1.529110997479356683e+03	6.972039561837313158e+03	6.011394575055769565e+02	1.317824601842692573e+03	8.060985477974021478e+02	1.603805328292046624e+03	7.190204123674625407e+03	6.330289150111539129e+02
4.900000000000000000e+01	8.567449684274246238e+02	4.948730949412860127e+02	1.230877290165340582e+03	6.532336212913543932e+03	4.780406088616216493e+02	9.494766508803788838e+02	5.586657141373096920e+02	1.305167811749337034e+03	6.744105606456771966e+03	5.170203044308108247e+02	1.042208333333333258e+03	6.224583333333333712e+02	1.379458333333333258e+03	6.955875000000000000e+03	5.560000000000000000e+02	1.134940015786287631e+03	6.862509525293570505e+02	1.453748854917329481e+03	7.167644393543228034e+03	5.949796955691891753e+02	1.227671698239241778e+03	7.500435717253807297e+02	1.528039376501325933e+03	7.379413787086456068e+03	6.339593911383783507e+02
5.000000000000000000e+01	8.083808969174218646e+02	4.399016914626268999e+02	1.160313921461553718e+03	6.738530670796567392e+03	4.574267165774572845e+02	8.920654484587109891e+02	5.037841790646467643e+02	1.234281960730776973e+03	6.943432002064950211e+03	4.857550249553952995e+02	9.757500000000000000e+02	5.676666666666666288e+02	1.308250000000000000e+03	7.148333333333333030e+03	5.140833333333333712e+02	1.059434551541289011e+03	6.315491542686864932e+02	1.382218039269223027e+03	7.353234664601715849e+03	5.424116417112713862e+02	1.143119103082578022e+03	6.954316418707063576e+02	1.456186078538446282e+03	7.558135995870098668e+03	5.707399500892095148e+02
5.100000000000000000e+01	7.612622757886174441e+02	4.052838465300865778e+02	1.070301786336391160e+03	6.933766811087067254e+03	4.302243110549047174e+02	8.400686378943087220e+02	4.601210899317100029e+02	1.151317559834862323e+03	7.133800072210199687e+03	4.602371555274523871e+02	9.188750000000000000e+02	5.149583333333333712e+02	1.232333333333333258e+03	7.333833333333333030e+03	4.902500000000000000e+02	9.976813621056912780e+02	5.697955767349567395e+02	1.313349106831804193e+03	7.533866594456466373e+03	5.202628444725476129e+02	1.076487724211382556e+03	6.246328201365802215e+02	1.394364880330275355e+03	7.733899855579598807e+03	5.502756889450952258e+02
5.200000000000000000e+01	7.160710322546588031e+02	3.684671428972442300e+02	1.006990738471036252e+03	7.134141473719761052e+03	4.051124287555804244e+02	7.904521827939961440e+02	4.193585714486221150e+02	1.082537035902184698e+03	7.320487403526547496e+03	4.338062143777901838e+02	8.648333333333333712e+02	4.702500000000000000e+02	1.158083333333333258e+03	7.506833333333333030e+03	4.625000000000000000e+02	9.392144838726705984e+02	5.211414285513778850e+02	1.233629630764481817e+03	7.693179263140118564e+03	4.911937856222098162e+02	1.013595634412007939e+03	5.720328571027557700e+02	1.309175928195630149e+03	7.879525192946905008e+03	5.198875712444196324e+02
5.300000000000000000e+01	6.742421290420056721e+02	3.369916495582945117e+02	9.401377104614832660e+02	7.304217667194655405e+03	3.981921970360758678e+02	7.463710645210028360e+02	3.816416581124806271e+02	1.016214688564075004e+03	7.483567166930661188e+03	4.277835985180379339e+02	8.185000000000000000e+02	4.262916666666666856e+02	1.092291666666666742e+03	7.662916666666666970e+03	4.573750000000000000e+02	8.906289354789971640e+02	4.709416752208527441e+02	1.168368644769258481e+03	7.842266166402672752e+03	4.869664014819620661e+02	9.627578709579943279e+02	5.155916837750388595e+02	1.244445622871850219e+03	8.021615666138678534e+03	5.165578029639241322e+02
5.400000000000000000e+01	6.400669263228687669e+02	3.126726192848980190e+02	8.600904000170431800e+02	7.470017713577536597e+03	3.560068697094984600e+02	7.085334631614343834e+02	3.500029763091156383e+02	9.406702000085215332e+02	7.642217190122101783e+03	3.906909348547492300e+02	7.770000000000000000e+02	3.873333333333333144e+02	1.021250000000000000e+03	7.814416666666666970e+03	4.253750000000000000e+02	8.454665368385656166e+02	4.246636903575509905e+02	1.101829799991478467e+03	7.986616143211232156e+03	4.600590651452507700e+02	9.139330736771312331e+02	4.619940473817686097e+02	1.182409599982956934e+03	8.158815619755797343e+03	4.947431302905015400e+02
5.500000000000000000e+01	6.093141186444177038e+02	2.786953632056871584e+02	8.039063849606530994e+02	7.627733340137442610e+03	3.364077005230250847e+02	6.731987259888755943e+02	3.159101816028435792e+02	8.796823591469932353e+02	7.791033336735387820e+03	3.721830169281791996e+02	7.370833333333333712e+02	3.531250000000000000e+02	9.554583333333333712e+02	7.954333333333333030e+03	4.079583333333333144e+02	8.009679406777911481e+02	3.903398183971564208e+02	1.031234307519673621e+03	8.117633329931278240e+03	4.437336497384874292e+02	8.648525480222490387e+02	4.275546367943128416e+02	1.107010281706013757e+03	8.280933326529222541e+03	4.795089661436415440e+02
5.600000000000000000e+01	5.833618671487720349e+02	2.474783787551239698e+02	7.507634060093996595e+02	7.785398031707940390e+03	3.163557722243510852e+02	6.425559335743860174e+02	2.836975227108953277e+02	8.201733696713665722e+02	7.937074015853970195e+03	3.472403861121755426e+02	7.017500000000000000e+02	3.199166666666666856e+02	8.895833333333333712e+02	8.088750000000000000e+03	3.781250000000000000e+02	7.609440664256139826e+02	3.561358106224380435e+02	9.589932969953001702e+02	8.240425984146029805e+03	4.090096138878244574e+02	8.201381328512279651e+02	3.923549545782094015e+02	1.028403260657267083e+03	8.392101968292059610e+03	4.398942277756489148e+02
5.700000000000000000e+01	5.609986416561060878e+02	2.226510691211418873e+02	6.898327988161036046e+02	7.928933653415524532e+03	3.021990820603255088e+02	6.159576541613863583e+02	2.564922012272376151e+02	7.572288994080518023e+02	8.071529326707762266e+03	3.290370410301627544e+02	6.709166666666666288e+02	2.903333333333333144e+02	8.246250000000000000e+02	8.214125000000000000e+03	3.558750000000000000e+02	7.258756791719468993e+02	3.241744654394290137e+02	8.920211005919481977e+02	8.356720673292238644e+03	3.827129589698372456e+02	7.808346916772271697e+02	3.580155975455247699e+02	9.594172011838963954e+02	8.499316346584475468e+03	4.095509179396744912e+02
5.800000000000000000e+01	5.435144013202690303e+02	1.967764321555811762e+02	6.392990619411974649e+02	8.058314161921167397e+03	2.786412822552179023e+02	5.932988673268012008e+02	2.288882160777905881e+02	7.041495309705987893e+02	8.192615414293917638e+03	3.089456411276089511e+02	6.430833333333333712e+02	2.610000000000000000e+02	7.690000000000000000e+02	8.326916666666666060e+03	3.392500000000000000e+02	6.928677993398655417e+02	2.931117839222093835e+02	8.338504690294012107e+02	8.461217919039414483e+03	3.695543588723910489e+02	7.426522653463977122e+02	3.252235678444188238e+02	8.987009380588025351e+02	8.595519171412164724e+03	3.998587177447820977e+02
5.900000000000000000e+01	5.228033561827746780e+02	1.772838583204964493e+02	5.804021460668902819e+02	8.178212327636116243e+03	2.668239631317558747e+02	5.698808447580540815e+02	2.070794291602482247e+02	6.462844063667785122e+02	8.306106163818058121e+03	2.940161482325445945e+02	6.169583333333333712e+02	2.368750000000000000e+02	7.121666666666666288e+02	8.434000000000000000e+03	3.212083333333333144e+02	6.640358219086126610e+02	2.666705708397518038e+02	7.780489269665547454e+02	8.561893836181941879e+03	3.484005184341220343e+02	7.111133104838920644e+02	2.964661416795035507e+02	8.439311872664429757e+02	8.689787672363883757e+03	3.755927035349107541e+02
6.000000000000000000e+01	5.027362371465617912e+02	1.577197697379225758e+02	5.334447390958951019e+02	8.294423785828796099e+03	2.444305575244936506e+02	5.490347852399476096e+02	1.869015515356279593e+02	5.944932028812809222e+02	8.413732726247731989e+03	2.689236120955801539e+02	5.953333333333333712e+02	2.160833333333333428e+02	6.555416666666666288e+02	8.533041666666666060e+03	2.934166666666666856e+02	6.416318814267191328e+02	2.452651151310387263e+02	7.165901304520523354e+02	8.652350607085600132e+03	3.179097212377532173e+02	6.879304295201048944e+02	2.744468969287440814e+02	7.776385942374381557e+02	8.771659547504536022e+03	3.424027758088397491e+02
6.100000000000000000e+01	4.870071756696197554e+02	1.428151197515750255e+02	4.932329926101568276e+02	8.398498428046492336e+03	2.213412704841102538e+02	5.308577545014765064e+02	1.690325598757875127e+02	5.511164963050783854e+02	8.509770047356580108e+03	2.458373019087217983e+02	5.747083333333333712e+02	1.952500000000000000e+02	6.090000000000000000e+02	8.621041666666666060e+03	2.703333333333333144e+02	6.185589121651902360e+02	2.214674401242124873e+02	6.668835036949216146e+02	8.732313285976752013e+03	2.948293647579448589e+02	6.624094909970469871e+02	2.476848802484249745e+02	7.247670073898431156e+02	8.843584905286839785e+03	3.193253961825563465e+02
6.200000000000000000e+01	4.707231433602019024e+02	1.360115893607094506e+02	4.428409005764822268e+02	8.494158592619076444e+03	1.858737310384327657e+02	5.136532383467676937e+02	1.571307946803547111e+02	5.013996169549077990e+02	8.599683462976205192e+03	2.211035321858830400e+02	5.565833333333333712e+02	1.782500000000000000e+02	5.599583333333333712e+02	8.705208333333333940e+03	2.563333333333333144e+02	5.995134283198990488e+02	1.993692053196452889e+02	6.185170497117590003e+02	8.810733203690462688e+03	2.915631344807835603e+02	6.424435233064648401e+02	2.204884106392905494e+02	6.770757660901845156e+02	8.916258074047591435e+03	3.267929356282338631e+02
6.300000000000000000e+01	4.581362757845301985e+02	1.181160432216975380e+02	4.074617492163002908e+02	8.586379078897010913e+03	1.889704191018106769e+02	4.990889712255984136e+02	1.393913549441820976e+02	4.613350412748168310e+02	8.685231206115173336e+03	2.110893762175720099e+02	5.400416666666666288e+02	1.606666666666666572e+02	5.152083333333333712e+02	8.784083333333333940e+03	2.332083333333333428e+02	5.809943621077347871e+02	1.819419783891512168e+02	5.690816253918499115e+02	8.882935460551494543e+03	2.553272904490946758e+02	6.219470575488030590e+02	2.032172901116357764e+02	6.229549174503664517e+02	8.981787587769656966e+03	2.774462475648559803e+02
6.400000000000000000e+01	4.510547567554470447e+02	9.997278337066694576e+01	3.727212708202821432e+02	8.668354564538190971e+03	1.752627426571656315e+02	4.884857117110568652e+02	1.217155583520001443e+02	4.255898020768077004e+02	8.760260615602428516e+03	2.004647046619161301e+02	5.259166666666666288e+02	1.434583333333333428e+02	4.784583333333333144e+02	8.852166666666666060e+03	2.256666666666666572e+02	5.633476216222763924e+02	1.652011083146665555e+02	5.313268645898589284e+02	8.944072717730903605e+03	2.508686286714171843e+02	6.007785765778861560e+02	1.869438832959997399e+02	5.841953958463844856e+02	9.035978768795141150e+03	2.760705906761676829e+02
6.500000000000000000e+01	4.412165226231831525e+02	9.195321835634955221e+01	3.429948748306225639e+02	8.747323984319438750e+03	1.353818528988837500e+02	4.772540946449249191e+02	1.106224425115080976e+02	3.913516040819779391e+02	8.832516158826385436e+03	1.668575931161085464e+02	5.132916666666666288e+02	1.292916666666666572e+02	4.397083333333333144e+02	8.917708333333333940e+03	1.983333333333333428e+02	5.493292386884083953e+02	1.479608908218252168e+02	4.880650625846886896e+02	9.002900507840282444e+03	2.298090735505581392e+02	5.853668107101500482e+02	1.666301149769837480e+02	5.364217918360441217e+02	9.088092682347229129e+03	2.612848137677829072e+02
6.600000000000000000e+01	4.301190286018586448e+02	8.841267109552229897e+01	3.097419789536747885e+02	8.818533398481478798e+03	1.413147384434794276e+02	4.655178476342626936e+02	1.026438355477611566e+02	3.564959894768373942e+02	8.898745865907405459e+03	1.673448692217397138e+02	5.009166666666666856e+02	1.168750000000000000e+02	4.032500000000000000e+02	8.978958333333333940e+03	1.933750000000000000e+02	5.363154856990706776e+02	1.311061644522388576e+02	4.500040105231626058e+02	9.059170800759262420e+03	2.194051307782602862e+02	5.717143047314747264e+02	1.453373289044776868e+02	4.967580210463252115e+02	9.139383268185189081e+03	2.454352615565205724e+02
6.700000000000000000e+01	4.205174357759153736e+02	8.045860477885591422e+01	2.854333288543601839e+02	8.885060542450313733e+03	1.321971007854207869e+02	4.544670512212910580e+02	9.325013572276128571e+01	3.280708310938467775e+02	8.959946937891823836e+03	1.529110503927103935e+02	4.884166666666666856e+02	1.060416666666666714e+02	3.707083333333333144e+02	9.034833333333333940e+03	1.736250000000000000e+02	5.223662821120423132e+02	1.188331976105720571e+02	4.133458355728198512e+02	9.109719728774844043e+03	1.943389496072896065e+02	5.563158975574179976e+02	1.316247285544774286e+02	4.559833378123064449e+02	9.184606124216354146e+03	2.150528992145792131e+02
6.800000000000000000e+01	4.104365426969955593e+02	6.942475692355057504e+01	2.597359061772517066e+02	8.945826635304874799e+03	1.185732763491135984e+02	4.447807713484977512e+02	8.256654512844194471e+01	2.990346197552925105e+02	9.016329984319105279e+03	1.397658048412234564e+02	4.791250000000000000e+02	9.570833333333332860e+01	3.383333333333333144e+02	9.086833333333333940e+03	1.609583333333333428e+02	5.134692286515022488e+02	1.088501215382247125e+02	3.776320469113741183e+02	9.157336682347562601e+03	1.821508618254432292e+02	5.478134573030044976e+02	1.219919097431160822e+02	4.169307604894149222e+02	9.227840031361793081e+03	2.033433903175530872e+02
6.900000000000000000e+01	4.040580844214839544e+02	6.238196864449957246e+01	2.339997807020740765e+02	9.002501150393407443e+03	1.023801792108198612e+02	4.372582088774086060e+02	7.483681765558311838e+01	2.716040570177037239e+02	9.067771408530037661e+03	1.245025896054099235e+02	4.704583333333333144e+02	8.729166666666667140e+01	3.092083333333333144e+02	9.133041666666666060e+03	1.466250000000000000e+02	5.036584577892580228e+02	9.974651567775022443e+01	3.468126096489629049e+02	9.198311924803294460e+03	1.687474103945900765e+02	5.368585822451826743e+02	1.122013646888337632e+02	3.844168859645925522e+02	9.263582182939924678e+03	1.908698207891801530e+02
7.000000000000000000e+01	3.972364318066095166e+02	5.441022682382080689e+01	2.169538710495705800e+02	9.052187826680097714e+03	9.917443590516481322e+01	4.298682159033047583e+02	6.647594674524373204e+01	2.504144355247852900e+02	9.113635580006715827e+03	1.163788846192490780e+02	4.625000000000000000e+02	7.854166666666667140e+01	2.838750000000000000e+02	9.175083333333333940e+03	1.335833333333333428e+02	4.951317840966952417e+02	9.060738658808961077e+01	3.173355644752147100e+02	9.236531086659952052e+03	1.507877820474176076e+02	5.277635681933904834e+02	1.026731065095125359e+02	3.507961289504294200e+02	9.297978839986570165e+03	1.679922307615018724e+02
7.100000000000000000e+01	3.908954312640976809e+02	4.847385924586676254e+01	1.987566762441529420e+02	9.098253085077403739e+03	8.743732070189054184e+01	4.230102156320488120e+02	5.990359628960004557e+01	2.289200047887431424e+02	9.156355709205368839e+03	1.061978270176119281e+02	4.551250000000000000e+02	7.133333333333332860e+01	2.590833333333333144e+02	9.214458333333333940e+03	1.249583333333333286e+02	4.872397843679511880e+02	8.276307037706661163e+01	2.892466618779234864e+02	9.272560957461299040e+03	1.437188396490547291e+02	5.193545687359023759e+02	9.419280742079989466e+01	3.194099904225137152e+02	9.330663581589264140e+03	1.624793459647761154e+02
7.200000000000000000e+01	3.857882384905809658e+02	4.232125016291874431e+01	1.806946639863617747e+02	9.136886865354797919e+03	8.132837086477256605e+01	4.170607859119571117e+02	5.324395841479270786e+01	2.099098319931808874e+02	9.192630932677398960e+03	9.768501876571961873e+01	4.483333333333333144e+02	6.416666666666667140e+01	2.391250000000000000e+02	9.248375000000000000e+03	1.140416666666666714e+02	4.796058807547095171e+02	7.508937491854062785e+01	2.683401680068191126e+02	9.304119067322601040e+03	1.303983145676137383e+02	5.108784281760856629e+02	8.601208317041459850e+01	2.975553360136382253e+02	9.359863134645202081e+03	1.467549624685607910e+02
7.300000000000000000e+01	3.834787309623512783e+02	3.662042733924942439e+01	1.616188693697729946e+02	9.172975767384643405e+03	7.391860178319595320e+01	4.131143654811756392e+02	4.687271366962471575e+01	1.907886013515531545e+02	9.226571217025653823e+03	9.118846755826464801e+01	4.427500000000000000e+02	5.712500000000000000e+01	2.199583333333333428e+02	9.280166666666666060e+03	1.084583333333333286e+02	4.723856345188243608e+02	6.737728633037528425e+01	2.491280653151135311e+02	9.333762116307678298e+03	1.257281991084020092e+02	5.020212690376487217e+02	7.762957266075056850e+01	2.782977972968936911e+02	9.387357565948688716e+03	1.429980648834707040e+02
7.400000000000000000e+01	3.792578244065909985e+02	3.352275738307528741e+01	1.483006345456371946e+02	9.213019083596689597e+03	7.114372766314039609e+01	4.078789122032954992e+02	4.305304535820430800e+01	1.740461506061519117e+02	9.262072041798344799e+03	8.469686383157019804e+01	4.365000000000000000e+02	5.258333333333333570e+01	1.997916666666666572e+02	9.311125000000000000e+03	9.825000000000000000e+01	4.651210877967045008e+02	6.211362130846236340e+01	2.255371827271814027e+02	9.360177958201655201e+03	1.118031361684298020e+02	4.937421755934090015e+02	7.164390928359138400e+01	2.512826987876961198e+02	9.409230916403310403e+03	1.253562723368596039e+02
7.500000000000000000e+01	3.764473529970984487e+02	2.875752719508955124e+01	1.361290058502563909e+02	9.247323924298241764e+03	6.247279496599561810e+01	4.041195098318825671e+02	3.821209693087810422e+01	1.587728362584615240e+02	9.293224462149120882e+03	7.594473081633114475e+01	4.317916666666666856e+02	4.766666666666666430e+01	1.814166666666666572e+02	9.339125000000000000e+03	8.941666666666667140e+01	4.594638235014508041e+02	5.712123640245522438e+01	2.040604970748717903e+02	9.385025537850879118e+03	1.028886025170021981e+02	4.871359803362349226e+02	6.657580613824377735e+01	2.267043274830769235e+02	9.430926075701758236e+03	1.163605383673377247e+02
7.600000000000000000e+01	3.724988023327379096e+02	2.478094044793199657e+01	1.241973446269803247e+02	9.273916357452604643e+03	5.446027936645312195e+01	4.000410678330356404e+02	3.380713689063266258e+01	1.450153389801568267e+02	9.318833178726301412e+03	6.962597301655989668e+01	4.275833333333333144e+02	4.283333333333333570e+01	1.658333333333333428e+02	9.363750000000000000e+03	8.479166666666667140e+01	4.551255988336309883e+02	5.185952977603400882e+01	1.866513276865098589e+02	9.408666821273698588e+03	9.995736031677344613e+01	4.826678643339287191e+02	6.088572621873467483e+01	2.074693220396863467e+02	9.453583642547395357e+03	1.151230539668802209e+02
7.700000000000000000e+01	3.709789729260918989e+02	2.046293717770219089e+01	1.109188597098736011e+02	9.299988493108035982e+03	5.238902621925949177e+01	3.973019864630459210e+02	2.960646858885109367e+01	1.307094298549368148e+02	9.343556746554017082e+03	6.538201310962973878e+01	4.236250000000000000e+02	3.875000000000000000e+01	1.505000000000000000e+02	9.387125000000000000e+03	7.837500000000000000e+01	4.499480135369540790e+02	4.789353141114890633e+01	1.702905701450631852e+02	9.430693253445982918e+03	9.136798689037026122e+01	4.762710270739081011e+02	5.703706282229781266e+01	1.900811402901263989e+02	9.474261506891964018e+03	1.043609737807405082e+02
7.800000000000000000e+01	3.673210476014396590e+02	2.013830490661135997e+01	9.787472943818013960e+01	9.325950543480044871e+03	4.299720275717574935e+01	3.934313571340531439e+02	2.773581911997234783e+01	1.171248647190900698e+02	9.367350271740022436e+03	5.479026804525453542e+01	4.195416666666666856e+02	3.533333333333333570e+01	1.363750000000000000e+02	9.408750000000000000e+03	6.658333333333332860e+01	4.456519761992802273e+02	4.293084754669432357e+01	1.556251352809099444e+02	9.450149728259977564e+03	7.837639862141212177e+01	4.717622857318937122e+02	5.052836176005531144e+01	1.748752705618198604e+02	9.491549456519955129e+03	9.016946390949090073e+01
7.900000000000000000e+01	3.658331437830971709e+02	1.649359109767861042e+01	8.897179894953676182e+01	9.347430873448354760e+03	4.235108167706761861e+01	3.910207385582152142e+02	2.408012888217264091e+01	1.066317328081017166e+02	9.387632103390844350e+03	5.244637417186714146e+01	4.162083333333333144e+02	3.166666666666666785e+01	1.242916666666666714e+02	9.427833333333333940e+03	6.254166666666666430e+01	4.413959281084514146e+02	3.925320445116069834e+01	1.419516005252316404e+02	9.468034563275823530e+03	7.263695916146619425e+01	4.665835228835694579e+02	4.683974223565472528e+01	1.596115343837965952e+02	9.508235793218313120e+03	8.273225165626570288e+01
8.000000000000000000e+01	3.630683300121684169e+02	1.409616459167453328e+01	8.193613098094039060e+01	9.367614380704935684e+03	3.719472222404374406e+01	3.879508316727508372e+02	2.102724896250393272e+01	9.834306549047019530e+01	9.406036357019134812e+03	4.778486111202187203e+01	4.128333333333333144e+02	2.795833333333333215e+01	1.147500000000000000e+02	9.444458333333333940e+03	5.837500000000000000e+01	4.377158349939157915e+02	3.488941770416273158e+01	1.311569345095298047e+02	9.482880309647533068e+03	6.896513888797812797e+01	4.625983366544982118e+02	4.182050207499213457e+01	1.475638690190596094e+02	9.521302285961732196e+03	7.955527777595625594e+01
8.100000000000000000e+01	3.591966535675776413e+02	1.139737134465473112e+01	7.320945644447871814e+01	9.387759902712528856e+03	3.132242335555183743e+01	3.844316601171221350e+02	1.824035233899403252e+01	8.866722822223935907e+01	9.424442451356264428e+03	4.226537834444258834e+01	4.096666666666666856e+02	2.508333333333333215e+01	1.041250000000000000e+02	9.461125000000000000e+03	5.320833333333333570e+01	4.349016732162112362e+02	3.192631432767263178e+01	1.195827717777606409e+02	9.497807548643735572e+03	6.415128832222409017e+01	4.601366797657557299e+02	3.876929532201193496e+01	1.350405435555212819e+02	9.534490097287471144e+03	7.509424331111483752e+01
8.200000000000000000e+01	3.573906490501077542e+02	1.051733721736586702e+01	6.431736447613010910e+01	9.404865014771767164e+03	2.133390023331605789e+01	3.824869911917205627e+02	1.644616860868293173e+01	7.897118223806505455e+01	9.440640840719215703e+03	3.358361678332470035e+01	4.075833333333333144e+02	2.237500000000000000e+01	9.362500000000000000e+01	9.476416666666666060e+03	4.583333333333333570e+01	4.326796754749460661e+02	2.830383139131706827e+01	1.082788177619349455e+02	9.512192492614116418e+03	5.808304988334197105e+01	4.577760176165588746e+02	3.423266278263413653e+01	1.229326355238698909e+02	9.547968318561564956e+03	7.033276643335061351e+01
8.300000000000000000e+01	3.548719795162771788e+02	9.243006470775199546e+00	5.642838403027921146e+01	9.420109754099788915e+03	2.471480327775229213e+01	3.800193230914719038e+02	1.489233656872093370e+01	7.079752534847294498e+01	9.454617377049893548e+03	3.383656830554281214e+01	4.051666666666666856e+02	2.054166666666666785e+01	8.516666666666667140e+01	9.489125000000000000e+03	4.295833333333333570e+01	4.303140102418614674e+02	2.619099676461240023e+01	9.953580798486039782e+01	9.523632622950106452e+03	5.208009836112385926e+01	4.554613538170561924e+02	3.184032686255813616e+01	1.139049493030541385e+02	9.558140245900211085e+03	6.120186338891437572e+01
8.400000000000000000e+01	3.532784519439733231e+02	8.287783252701334646e+00	4.979892487314124594e+01	9.432502087159851726e+03	2.585534932644129569e+01	3.782433926386533471e+02	1.320639162635066732e+01	6.367029576990395867e+01	9.466813543579924954e+03	3.255267466322064962e+01	4.032083333333333144e+02	1.812500000000000000e+01	7.754166666666667140e+01	9.501125000000000000e+03	3.925000000000000000e+01	4.281732740280132816e+02	2.304360837364933445e+01	9.141303756342938414e+01	9.535436456420075046e+03	4.594732533677935038e+01	4.531382147226933057e+02	2.796221674729866535e+01	1.052844084601920969e+02	9.569747912840148274e+03	5.264465067355870076e+01
8.500000000000000000e+01	3.522039624049014606e+02	6.720915123130165370e+00	4.486805650089241482e+01	9.447254343775044617e+03	2.145706909194285572e+01	3.768311478691173875e+02	1.144379089489841661e+01	5.762152825044620386e+01	9.479627171887523218e+03	2.935353454597142786e+01	4.014583333333333144e+02	1.616666666666666785e+01	7.037500000000000000e+01	9.512000000000000000e+03	3.725000000000000000e+01	4.260855187975492413e+02	2.088954243843491909e+01	8.312847174955379614e+01	9.544372828112476782e+03	4.514646545402857214e+01	4.507127042617651682e+02	2.561241821020317033e+01	9.588194349910759229e+01	9.576745656224955383e+03	5.304293090805714428e+01
8.600000000000000000e+01	3.509331654720081701e+02	5.694080050478374844e+00	4.086441501730838866e+01	9.460108832973635799e+03	1.823221746294636603e+01	3.753415827360041135e+02	1.032620669190585438e+01	5.230720750865419433e+01	9.490825249820150930e+03	2.594944206480651516e+01	3.997500000000000000e+02	1.495833333333333393e+01	6.375000000000000000e+01	9.521541666666666060e+03	3.366666666666666430e+01	4.241584172639958865e+02	1.959045997476081169e+01	7.519279249134581278e+01	9.552258083513181191e+03	4.138389126852681699e+01	4.485668345279918299e+02	2.422258661618829478e+01	8.663558498269161134e+01	9.582974500359696322e+03	4.910111587038696257e+01
8.700000000000000000e+01	3.493478922356366070e+02	6.349004408613211581e+00	3.448809843314697332e+01	9.470561446558096577e+03	1.406014200416311333e+01	3.738197794511516463e+02	1.002866887097327364e+01	4.557738254990681526e+01	9.500947389945715258e+03	2.100923766874822363e+01	3.982916666666666856e+02	1.370833333333333393e+01	5.666666666666666430e+01	9.531333333333333940e+03	2.795833333333333215e+01	4.227635538821817249e+02	1.738799779569339421e+01	6.775595078342651334e+01	9.561719276720952621e+03	3.490742899791844422e+01	4.472354410976967642e+02	2.106766225805345627e+01	7.884523490018635528e+01	9.592105220108571302e+03	4.185652466250355275e+01
8.800000000000000000e+01	3.486684916507373373e+02	4.904495142542772079e+00	3.104372075915134488e+01	9.479401342296994699e+03	1.150757771513598549e+01	3.726884124920352974e+02	8.723080904604719521e+00	4.139686037957567066e+01	9.509200671148497349e+03	1.883712219090132578e+01	3.967083333333333144e+02	1.254166666666666607e+01	5.175000000000000000e+01	9.539000000000000000e+03	2.616666666666666785e+01	4.207282541746313314e+02	1.636025242872861440e+01	6.210313962042432934e+01	9.568799328851502651e+03	3.349621114243200992e+01	4.447481750159292915e+02	2.017883819079056096e+01	7.245627924084865867e+01	9.598598657703005301e+03	4.082575561819734844e+01
8.900000000000000000e+01	3.475493218109891700e+02	4.587399583817374449e+00	2.877084457030172615e+01	9.486831015241312343e+03	1.285513157973290532e+01	3.715871609054945566e+02	8.002033125242020262e+00	3.842708895181753093e+01	9.515853007620657081e+03	1.836506578986645266e+01	3.956250000000000000e+02	1.141666666666666607e+01	4.808333333333333570e+01	9.544875000000000000e+03	2.387500000000000000e+01	4.196628390945054434e+02	1.483130020809131189e+01	5.773957771484914048e+01	9.573896992379342919e+03	2.938493421013354734e+01	4.437006781890108300e+02	1.824593374951595592e+01	6.739582209636495236e+01	9.602918984758687657e+03	3.489486842026709468e+01
9.000000000000000000e+01	3.468517342028248436e+02	3.176363148805370962e+00	2.657788391936434635e+01	9.494379501394027102e+03	9.042204312264795263e+00	3.707175337680790790e+02	6.754848241069351999e+00	3.510144195968217673e+01	9.522918917363680521e+03	1.550026882279906459e+01	3.945833333333333144e+02	1.033333333333333393e+01	4.362500000000000000e+01	9.551458333333333940e+03	2.195833333333333215e+01	4.184491328985875498e+02	1.391181842559731585e+01	5.214855804031782327e+01	9.579997749302987359e+03	2.841639784386759970e+01	4.423149324638417852e+02	1.749030351786129600e+01	6.067211608063565365e+01	9.608537165272640777e+03	3.487446235440187081e+01
9.100000000000000000e+01	3.458074663729581744e+02	2.676892280837933846e+00	2.224351048249426555e+01	9.501205426784545125e+03	7.152127820128315605e+00	3.697578998531457728e+02	5.942612807085634330e+00	3.053842190791380062e+01	9.529727713392272562e+03	1.420106391006415691e+01	3.937083333333333144e+02	9.208333333333333925e+00	3.883333333333333570e+01	9.558250000000000000e+03	2.125000000000000000e+01	4.176587668135208560e+02	1.247405385958103352e+01	4.712824475875287078e+01	9.586772286607727438e+03	2.829893608993584309e+01	4.416092002937084544e+02	1.573977438582873489e+01	5.542315618417240586e+01	9.615294573215454875e+03	3.534787217987168617e+01
9.200000000000000000e+01	3.457514158788378040e+02	1.230646287563299524e+00	1.951144621465447315e+01	9.507593555287146955e+03	6.636910552159976717e+00	3.693548746060855592e+02	4.823656477114982799e+00	2.754738977399390620e+01	9.535317610976906508e+03	1.275595527607998747e+01	3.929583333333333144e+02	8.416666666666666075e+00	3.558333333333333570e+01	9.563041666666666060e+03	1.887500000000000000e+01	4.165617920605810696e+02	1.200967685621834846e+01	4.361927689267276520e+01	9.590765722356425613e+03	2.499404472392001253e+01	4.401652507878288247e+02	1.560268704577003263e+01	5.165522045201220180e+01	9.618489778046185165e+03	3.111308944784002506e+01
9.300000000000000000e+01	3.442749774853344320e+02	1.134265618643618190e+00	1.653479760516331254e+01	9.513321357075308697e+03	8.102799430860802232e+00	3.681791554093338732e+02	4.504632809321808651e+00	2.437156546924832412e+01	9.540577345204321318e+03	1.246806638209706719e+01	3.920833333333333144e+02	7.875000000000000000e+00	3.220833333333333570e+01	9.567833333333333940e+03	1.683333333333333215e+01	4.159875112573327556e+02	1.124536719067819135e+01	4.004510119741834728e+01	9.595089321462346561e+03	2.119860028456959711e+01	4.398916891813321968e+02	1.461573438135638270e+01	4.788186906150335886e+01	9.622345309591359182e+03	2.556386723580586207e+01
9.400000000000000000e+01	3.434300250941094532e+02	7.885760083399571130e-01	1.381791763827950881e+01	9.517426234465141533e+03	6.126588327085478625e+00	3.673400125470547550e+02	4.019288004169978556e+00	2.136729215247308744e+01	9.545004783899237736e+03	1.077162749687607146e+01	3.912500000000000000e+02	7.250000000000000000e+00	2.891666666666666785e+01	9.572583333333333940e+03	1.541666666666666607e+01	4.151599874529452450e+02	1.048071199583002056e+01	3.646604118086024471e+01	9.600161882767430143e+03	2.006170583645726069e+01	4.390699749058905468e+02	1.371142399166004289e+01	4.401541569505382512e+01	9.627740432201526346e+03	2.470674500624785352e+01
9.500000000000000000e+01	3.424315962328176397e+02	4.772508520232925378e-01	1.257102249061482446e+01	9.522680258115433389e+03	5.633083565499144463e+00	3.665282981164088483e+02	3.592792092678312788e+00	1.920217791197407919e+01	9.549756795724384574e+03	8.691541782749572675e+00	3.906250000000000000e+02	6.708333333333333037e+00	2.583333333333333215e+01	9.576833333333333940e+03	1.175000000000000000e+01	4.147217018835911517e+02	9.823874573988353731e+00	3.246448875469258866e+01	9.603909870942283305e+03	1.480845821725042732e+01	4.388184037671823603e+02	1.293941581464337354e+01	3.909564417605184161e+01	9.630986408551234490e+03	1.786691643450085465e+01
9.600000000000000000e+01	3.413974465804925558e+02	-2.707980224974315675e-01	1.154689402486810401e+01	9.527578674745744138e+03	7.083994750658793471e+00	3.656778899569129635e+02	2.802100988751284216e+00	1.760678034576738682e+01	9.554039337372872978e+03	9.708664041996064142e+00	3.899583333333333144e+02	5.875000000000000000e+00	2.366666666666666785e+01	9.580500000000000000e+03	1.233333333333333393e+01	4.142387767097536653e+02	8.947899011248715340e+00	2.972655298756594888e+01	9.606960662627127022e+03	1.495800262467060371e+01	4.385192200861740730e+02	1.202079802249743068e+01	3.578643930846523347e+01	9.633421325254255862e+03	1.758267191600787527e+01
9.700000000000000000e+01	3.406043845146417652e+02	-4.150516553236638373e-02	9.308117622246964373e+00	9.530440209135502300e+03	3.132145774977145081e+00	3.650105255906542538e+02	2.645914083900483327e+00	1.542489214445681611e+01	9.557074271234418120e+03	7.503572887488572540e+00	3.894166666666666856e+02	5.333333333333333037e+00	2.154166666666666785e+01	9.583708333333333940e+03	1.187500000000000000e+01	4.138228077426791174e+02	8.020752582766181860e+00	2.765844118887651959e+01	9.610342395432249759e+03	1.624642711251142657e+01	4.382289488186916060e+02	1.070817183219903157e+01	3.377521571108637488e+01	9.636976457531165579e+03	2.061785422502285314e+01
9.800000000000000000e+01	3.404716577657962944e+02	2.090774402768609264e-01	6.781838259090690713e+00	9.533757163479505834e+03	4.203556457869375151e-01	3.647358288828981472e+02	2.542038720138430463e+00	1.309925246287867928e+01	9.560232748406420797e+03	4.772677822893468758e+00	3.890000000000000000e+02	4.875000000000000000e+00	1.941666666666666785e+01	9.586708333333333940e+03	9.125000000000000000e+00	4.132641711171018528e+02	7.207961279861569537e+00	2.573408087045465464e+01	9.613183918260247083e+03	1.347732217710653124e+01	4.375283422342037056e+02	9.540922559723139074e+00	3.205149507424264499e+01	9.639659503187162045e+03	1.782964435421306248e+01
9.900000000000000000e+01	3.396487924505851197e+02	-2.734249870284184425e-01	6.595416976472865400e+00	9.536832271772973399e+03	8.397459621556127018e-01	3.640327295586258742e+02	2.029954173152457297e+00	1.233937515490309877e+01	9.562999469219819730e+03	5.169872981077806351e+00	3.884166666666666856e+02	4.333333333333333037e+00	1.808333333333333215e+01	9.589166666666666060e+03	9.500000000000000000e+00	4.128006037747074970e+02	6.636712493514208333e+00	2.382729151176356552e+01	9.615333864113512391e+03	1.383012701892219454e+01	4.371845408827482515e+02	8.940091653695084517e+00	2.957124969019379890e+01	9.641501061560358721e+03	1.816025403784438907e+01
1.000000000000000000e+02	3.396279454920497756e+02	-9.334141674449454307e-01	5.070245436368679748e+00	9.538108365199530454e+03	1.620724410825299167e+00	3.637931394126915166e+02	1.429126249610860544e+00	1.091012271818433987e+01	9.564804182599766136e+03	4.768695538745983065e+00	3.879583333333333144e+02	3.791666666666666519e+00	1.675000000000000000e+01	9.591500000000000000e+03	7.916666666666666963e+00	4.121235272539751122e+02	6.154207083722472049e+00	2.258987728181566013e+01	9.618195817400233864e+03	1.106463779458735175e+01	4.362887211746168532e+02	8.516747500778278024e+00	2.842975456363132025e+01	9.644891634800469546e+03	1.421260892250803565e+01
1.010000000000000000e+02	3.393480372298808447e+02	-1.127314219746699209e+00	3.622855595030657128e+00	9.541109101972875578e+03	-1.539392014169456147e+00	3.635490186149404508e+02	1.123842890126650396e+00	9.290594464181996415e+00	9.567512884319770819e+03	3.230303992915271927e+00	3.877500000000000000e+02	3.375000000000000000e+00	1.495833333333333393e+01	9.593916666666666060e+03	8.000000000000000000e+00	4.119509813850595492e+02	5.626157109873349604e+00	2.062607220248467144e+01	9.620320449013561301e+03	1.276969600708472896e+01	4.361519627701191553e+02	7.877314219746699209e+00	2.629381107163601072e+01	9.646724231360456542e+03	1.753939201416945792e+01
1.020000000000000000e+02	3.392402859519453955e+02	-6.832918737069637594e-01	3.115314440777865457e+00	9.543557699855398823e+03	-1.494449566057936885e+00	3.633701429759726693e+02	9.916873964798513796e-01	8.495157220388932728e+00	9.569758016594367291e+03	2.648608550304365039e+00	3.875000000000000000e+02	2.666666666666666519e+00	1.387500000000000000e+01	9.595958333333333940e+03	6.791666666666666963e+00	4.116298570240273307e+02	4.341645936853481658e+00	1.925484277961106727e+01	9.622158650072300588e+03	1.093472478302896889e+01	4.357597140480546045e+02	6.016625207040297241e+00	2.463468555922213454e+01	9.648358966811269056e+03	1.507778289939126992e+01
1.030000000000000000e+02	3.390152850088621221e+02	-4.671675362871883230e-01	2.425139002841856239e+00	9.545267253374851862e+03	9.812169379653195023e-01	3.630909758377644039e+02	1.058082898523072579e+00	7.545902834754261157e+00	9.571425293354093810e+03	3.573941802315993232e+00	3.871666666666666856e+02	2.583333333333333481e+00	1.266666666666666607e+01	9.597583333333333940e+03	6.166666666666666963e+00	4.112423574955689674e+02	4.108583768143594384e+00	1.778743049857907010e+01	9.623741373312574069e+03	8.759391531017341137e+00	4.353180483244712491e+02	5.633834202953854842e+00	2.290819433049147591e+01	9.649899413291816018e+03	1.135211639536801442e+01
1.040000000000000000e+02	3.386487536881281244e+02	-6.879893350328605273e-01	1.323451293177731358e+00	9.548323248213058832e+03	-2.126602366596509697e+00	3.627618768440640906e+02	8.643386658169029957e-01	6.245058979922198716e+00	9.573932457439861537e+03	1.124198816701745152e+00	3.868750000000000000e+02	2.416666666666666519e+00	1.116666666666666607e+01	9.599541666666666060e+03	4.375000000000000000e+00	4.109881231559359094e+02	3.968994667516430042e+00	1.608827435341113343e+01	9.625150875893470584e+03	7.625801183298254848e+00	4.351012463118718756e+02	5.521322668366194009e+00	2.100988204015560257e+01	9.650760085120273288e+03	1.087660236659650970e+01
1.050000000000000000e+02	3.386708117922254360e+02	-3.456611800622657604e-01	8.757645581709034843e-01	9.551037382714393971e+03	-2.968174152070175431e+00	3.626479058961127180e+02	8.896694099688671198e-01	5.417048945752118705e+00	9.576164524690530016e+03	1.224246257298245766e+00	3.866250000000000000e+02	2.125000000000000000e+00	9.958333333333333925e+00	9.601291666666666060e+03	5.416666666666666963e+00	4.106020941038872820e+02	3.360330590031132658e+00	1.449961772091455003e+01	9.626418808642802105e+03	9.609087076035088160e+00	4.345791882077745640e+02	4.595661180062265316e+00	1.904090210849576437e+01	9.651545950618938150e+03	1.380150748540350847e+01
1.060000000000000000e+02	3.383822461376798287e+02	-6.353935184042056594e-01	3.821457749771450807e-01	9.552592747284166762e+03	-7.043560573178568873e-01	3.623994564021732572e+02	5.364699074645637999e-01	4.753572887488572540e+00	9.577671373642082472e+03	2.022821971341071556e+00	3.864166666666666856e+02	1.708333333333333259e+00	9.125000000000000000e+00	9.602750000000000000e+03	4.750000000000000000e+00	4.104338769311601141e+02	2.880196759202102719e+00	1.349642711251142657e+01	9.627828626357917528e+03	7.477178028658928000e+00	4.344510871956535425e+02	4.052060185070872400e+00	1.786785422502285314e+01	9.652907252715833238e+03	1.020435605731785600e+01
1.070000000000000000e+02	3.381122993082025232e+02	-5.444165269035996513e-01	-1.810932466278263320e-01	9.553274402806438957e+03	4.909996853089193536e-02	3.621394829874346328e+02	5.611250698815335447e-01	4.034453376686086834e+00	9.578595534736552509e+03	2.441216650932112486e+00	3.861666666666666856e+02	1.666666666666666741e+00	8.250000000000000000e+00	9.603916666666666060e+03	4.833333333333333037e+00	4.101938503458987384e+02	2.772208263451799937e+00	1.246554662331391228e+01	9.629237798596779612e+03	7.225450015734553588e+00	4.342210340251308480e+02	3.877749860236932911e+00	1.668109324662782456e+01	9.654558930526893164e+03	9.617566698135775027e+00
1.080000000000000000e+02	3.381774649848499052e+02	-5.763767905168992733e-01	-2.366686738191647876e-01	9.555498688094587123e+03	-1.168560250458003935e+00	3.621303991590916098e+02	4.201449380748837337e-01	3.569165663090417606e+00	9.580311844047293562e+03	1.353219874770998032e+00	3.860833333333333144e+02	1.416666666666666741e+00	7.375000000000000000e+00	9.605125000000000000e+03	3.875000000000000000e+00	4.100362675075750190e+02	2.413188395258449859e+00	1.118083433690958195e+01	9.629938155952706438e+03	6.396780125229001968e+00	4.339892016818167235e+02	3.409710123850232755e+00	1.498666867381916390e+01	9.654751311905412877e+03	8.918560250458003935e+00
1.090000000000000000e+02	3.377338992872288372e+02	-9.923121185569652170e-01	-5.626997690654302886e-01	9.556864930704763538e+03	-1.540422747004724258e+00	3.617836163102810474e+02	1.913439407215173915e-01	3.239483448800618337e+00	9.581307465352381769e+03	1.250621959830971353e+00	3.858333333333333144e+02	1.375000000000000000e+00	7.041666666666666963e+00	9.605750000000000000e+03	4.041666666666666963e+00	4.098830503563855814e+02	2.558656059278482608e+00	1.084384988453271603e+01	9.630192534647618231e+03	6.832711373502363017e+00	4.339327673794377915e+02	3.742312118556965217e+00	1.464603310239876421e+01	9.654635069295236462e+03	9.623756080338058183e+00
1.100000000000000000e+02	3.377512318998935825e+02	-1.122310427867003968e+00	-1.164814586134660601e+00	9.558078693973875488e+03	-1.933414167444945431e+00	3.617089492832801625e+02	1.680114527331646457e-01	2.584259373599336218e+00	9.582310180320269865e+03	4.291262496108605440e-01	3.856666666666666856e+02	1.458333333333333259e+00	6.333333333333333037e+00	9.606541666666666060e+03	2.791666666666666519e+00	4.096243840500532087e+02	2.748655213933501873e+00	1.008240729306733030e+01	9.630773153013062256e+03	5.154207083722472049e+00	4.335821014334397887e+02	4.038977094533670709e+00	1.383148125280132668e+01	9.655004639359456633e+03	7.516747500778278024e+00
1.110000000000000000e+02	3.378308042882848667e+02	-1.216441431158123532e+00	-1.601554703089700382e+00	9.558399946163464847e+03	-1.503165704584855877e+00	3.616862354774758046e+02	1.677928442093823413e-02	2.095055981788483290e+00	9.582908306415065454e+03	1.102583814374238802e+00	3.855416666666666856e+02	1.250000000000000000e+00	5.791666666666666963e+00	9.607416666666666060e+03	3.708333333333333481e+00	4.093970978558575666e+02	2.483220715579061988e+00	9.488277351544850191e+00	9.631925026918266667e+03	6.314082852292427717e+00	4.332525290450485045e+02	3.716441431158123532e+00	1.318488803642303431e+01	9.656433387169867274e+03	8.919832371251523284e+00
1.120000000000000000e+02	3.375441390983319252e+02	-1.534108422347542300e+00	-1.191160733936230898e+00	9.559714174139071474e+03	-1.098641260166806077e+00	3.614179028824992770e+02	-1.003875445071045203e-01	1.862752966365218033e+00	9.584086253736202707e+03	8.048460365832637020e-01	3.852916666666666856e+02	1.333333333333333259e+00	4.916666666666666963e+00	9.608458333333333940e+03	2.708333333333333481e+00	4.091654304508340942e+02	2.767054211173770817e+00	7.970580366968116337e+00	9.632830412930465172e+03	4.611820630083403039e+00	4.330391942350014460e+02	4.200775089014208596e+00	1.102449406726956482e+01	9.657202492527596405e+03	6.515307926833473040e+00
1.130000000000000000e+02	3.375953828308119000e+02	-1.602178028658928444e+00	-1.485471036164494052e+00	9.560243127081708735e+03	-2.187845563036658891e+00	3.614018580820725788e+02	-2.385890143294642218e-01	1.528097815251086455e+00	9.584684063540853458e+03	1.024388514833729502e-02	3.852083333333333144e+02	1.125000000000000000e+00	4.541666666666666963e+00	9.609125000000000000e+03	2.208333333333333481e+00	4.090148085845940500e+02	2.488589014329464000e+00	7.555235518082247026e+00	9.633565936459146542e+03	4.406422781518330112e+00	4.328212838358547287e+02	3.852178028658928444e+00	1.056880436949782798e+01	9.658006872918291265e+03	6.604512229703326298e+00
1.140000000000000000e+02	3.374793898489413095e+02	-1.302060185070871734e+00	-1.176336309522974410e+00	9.560774775772539215e+03	-9.528461230651092961e-01	3.613021949244706548e+02	-1.301967592021024966e-01	1.474331845238512795e+00	9.585241554552936577e+03	6.277436051341120926e-01	3.851250000000000000e+02	1.041666666666666741e+00	4.125000000000000000e+00	9.609708333333333940e+03	2.208333333333333481e+00	4.089478050755293452e+02	2.213530092535435756e+00	6.775668154761486761e+00	9.634175112113731302e+03	3.788923061532554648e+00	4.327706101510586905e+02	3.385393518404205437e+00	9.426336309522973522e+00	9.658641890894128665e+03	5.369512789731776259e+00
1.150000000000000000e+02	3.374409693094967224e+02	-1.493270805623384545e+00	-1.183414167444945431e+00	9.561593662062841759e+03	-2.203173404306164151e+00	3.612413179880816756e+02	-2.049687361450256429e-01	1.179126249610860544e+00	9.585963497698088759e+03	-1.015867021530820757e-01	3.850416666666666856e+02	1.083333333333333259e+00	3.541666666666666519e+00	9.610333333333333940e+03	2.000000000000000000e+00	4.088420153452516956e+02	2.371635402811691939e+00	5.904207083722472049e+00	9.634703168968579121e+03	4.101586702153081632e+00	4.326423640238366488e+02	3.659937472290050842e+00	8.266747500778278024e+00	9.659073004603826121e+03	6.203173404306164151e+00
1.160000000000000000e+02	3.374409693094967224e+02	-1.594419862219894402e+00	-9.293186850567138890e-01	9.562398915047055198e+03	-8.470486043288971700e-01	3.612413179880816756e+02	-3.388765977766138304e-01	1.097840657471643055e+00	9.586657790856861538e+03	2.639756978355514150e-01	3.850416666666666856e+02	9.166666666666666297e-01	3.125000000000000000e+00	9.610916666666666060e+03	1.375000000000000000e+00	4.088420153452516956e+02	2.172209931109946979e+00	5.152159342528356945e+00	9.635175542476470582e+03	2.486024302164448585e+00	4.326423640238366488e+02	3.427753195553227439e+00	7.179318685056713889e+00	9.659434418286276923e+03	3.597048604328897170e+00
1.170000000000000000e+02	3.372541450315666793e+02	-1.523689270621824576e+00	-6.514837167011076069e-01	9.562372313623625814e+03	-1.004624876411447154e+00	3.611270725157833681e+02	-3.451779686442456585e-01	1.174258141649446197e+00	9.586769490145145028e+03	1.226875617942764229e-01	3.850000000000000000e+02	8.333333333333333703e-01	3.000000000000000000e+00	9.611166666666666060e+03	1.250000000000000000e+00	4.088729274842166319e+02	2.011844635310912288e+00	4.825741858350554025e+00	9.635563843188187093e+03	2.377312438205723577e+00	4.327458549684333207e+02	3.190355937288491539e+00	6.651483716701108051e+00	9.659961019709706306e+03	3.504624876411447154e+00
1.180000000000000000e+02	3.372457243546203927e+02	-1.098422751068236058e+00	-5.122470336347824116e-01	9.563066498345606306e+03	-1.082070417078440316e+00	3.611020288439768819e+02	-1.742113755341180292e-01	1.014709816515942054e+00	9.587408249172804062e+03	2.922981247941132121e-01	3.849583333333333144e+02	7.500000000000000000e-01	2.541666666666666519e+00	9.611750000000000000e+03	1.666666666666666741e+00	4.088146378226897468e+02	1.674211375534118140e+00	4.068623516817391206e+00	9.636091750827195938e+03	3.041035208539220491e+00	4.326709423120462361e+02	2.598422751068236281e+00	5.595580366968115449e+00	9.660433501654393694e+03	4.415403750411774020e+00
1.190000000000000000e+02	3.371270560850624065e+02	-1.033006504530928460e+00	-6.338342029538548417e-01	9.563703183593084759e+03	-1.372310427867003968e+00	3.609801947091978604e+02	-1.831699189321308596e-01	8.914162318564058385e-01	9.587893258463209349e+03	-8.198854726683535432e-02	3.848333333333333144e+02	6.666666666666666297e-01	2.416666666666666519e+00	9.612083333333333940e+03	1.208333333333333259e+00	4.086864719574687683e+02	1.516503252265464230e+00	3.941917101476927421e+00	9.636273408203458530e+03	2.498655213933501873e+00	4.325396105816042223e+02	2.366339837864261497e+00	5.467167536287187879e+00	9.660463483073583120e+03	3.788977094533670709e+00
1.200000000000000000e+02	3.371270560850624065e+02	-9.142135623730951455e-01	-2.589134382131845769e-01	9.564082126923765827e+03	-9.815374432940897620e-01	3.609801947091978604e+02	-2.071067811865475727e-01	1.058043280893407712e+00	9.588186896795215944e+03	7.173127835295511900e-02	3.848333333333333144e+02	5.000000000000000000e-01	2.375000000000000000e+00	9.612291666666666060e+03	1.125000000000000000e+00	4.086864719574687683e+02	1.207106781186547462e+00	3.691956719106592288e+00	9.636396436538116177e+03	2.178268721647044881e+00	4.325396105816042223e+02	1.914213562373095145e+00	5.008913438213184577e+00	9.660501206409566294e+03	3.231537443294089762e+00
1.210000000000000000e+02	3.371270560850624065e+02	-1.016941090707505380e+00	-4.114532371118850840e-01	9.564119980179904815e+03	-1.229835528406501455e+00	3.609801947091978604e+02	-3.209705453537526898e-01	9.192733814440574580e-01	9.588330823423284528e+03	-9.408443086991735704e-02	3.848333333333333144e+02	3.750000000000000000e-01	2.250000000000000000e+00	9.612541666666666060e+03	1.041666666666666741e+00	4.086864719574687683e+02	1.070970545353752801e+00	3.580726618555942764e+00	9.636752509910047593e+03	2.177417764203251060e+00	4.325396105816042223e+02	1.766941090707505380e+00	4.911453237111885528e+00	9.660963353153427306e+03	3.313168861739835158e+00
1.220000000000000000e+02	3.368777742318158062e+02	-8.635242913114342667e-01	-5.166114784235831259e-01	9.564206637418892569e+03	-1.155237721077344348e+00	3.608138871159079031e+02	-2.234288123223838185e-01	7.416942607882084371e-01	9.588519985376113254e+03	-5.678552720533880382e-02	3.847500000000000000e+02	4.166666666666666852e-01	2.000000000000000000e+00	9.612833333333333940e+03	1.041666666666666741e+00	4.086861128840920969e+02	1.056762145655717244e+00	3.258305739211791341e+00	9.637146681290554625e+03	2.140118860538672507e+00	4.326222257681841938e+02	1.696857624644767748e+00	4.516611478423582682e+00	9.661460029247775310e+03	3.238571054410678052e+00
1.230000000000000000e+02	3.368382697088388227e+02	-7.259424334001733925e-01	-4.294494717703369879e-01	9.564307458504619717e+03	-1.260036629760172611e+00	3.607524681877527541e+02	-1.546378833667533814e-01	6.602752641148315060e-01	9.588737062585641979e+03	-4.668498154675293499e-02	3.846666666666666856e+02	4.166666666666666852e-01	1.750000000000000000e+00	9.613166666666666060e+03	1.166666666666666741e+00	4.085808651455806171e+02	9.879712167000866962e-01	2.839724735885168272e+00	9.637596270747690141e+03	2.380018314880086194e+00	4.324950636244945485e+02	1.559275766733506874e+00	3.929449471770336988e+00	9.662025874828712404e+03	3.593369963093506314e+00
1.240000000000000000e+02	3.367993867031568129e+02	-8.299687361450258649e-01	-2.320508075688771932e-01	9.565081413331241492e+03	-1.451884866800348117e+00	3.606913600182450637e+02	-1.858177014058462473e-01	6.339745962155614034e-01	9.589269873332286807e+03	-3.092757667335074290e-01	3.845833333333333144e+02	4.583333333333333148e-01	1.500000000000000000e+00	9.613458333333333940e+03	8.333333333333333703e-01	4.084753066484215651e+02	1.102484368072512932e+00	2.366025403784438375e+00	9.637646793334381073e+03	1.975942433400174281e+00	4.323672799635098158e+02	1.746635402811692384e+00	3.232050807568877193e+00	9.661835253335426387e+03	3.118551533467015080e+00
1.250000000000000000e+02	3.366564596027355947e+02	-7.259424334001733925e-01	-2.717116243355579552e-01	9.565110259478988155e+03	-1.150874296857203216e+00	3.605990631347011686e+02	-1.546378833667533814e-01	5.933108544988876520e-01	9.589346796406160138e+03	-1.379371484286016081e-01	3.845416666666666856e+02	4.166666666666666852e-01	1.458333333333333259e+00	9.613583333333333940e+03	8.750000000000000000e-01	4.084842701986322027e+02	9.879712167000866962e-01	2.323355812167778645e+00	9.637819870260507741e+03	1.887937148428601608e+00	4.324268737305977766e+02	1.559275766733506874e+00	3.188378291002224252e+00	9.662056407187679724e+03	2.900874296857203216e+00
1.260000000000000000e+02	3.366564596027355947e+02	-7.722082634517997146e-01	-4.335445345175588105e-01	9.565303293885617677e+03	-9.383782910022248069e-01	3.605990631347011686e+02	-2.194374650592331721e-01	4.707277327412205947e-01	9.589526646942807929e+03	-7.335581216777908864e-02	3.845416666666666856e+02	3.333333333333333148e-01	1.375000000000000000e+00	9.613750000000000000e+03	7.916666666666666297e-01	4.084842701986322027e+02	8.861041317258997463e-01	2.279272267258779294e+00	9.637973353057192071e+03	1.656689145501112348e+00	4.324268737305977766e+02	1.438874930118466233e+00	3.183544534517558589e+00	9.662196706114382323e+03	2.521711624335558177e+00
1.270000000000000000e+02	3.366602191213455626e+02	-8.915570127975553927e-01	-4.909205237099327768e-01	9.565303293885617677e+03	-1.066863366288507198e+00	3.605592762273394669e+02	-2.582785063987776963e-01	4.628730714783669820e-01	9.589526646942807929e+03	-9.593168314425359888e-02	3.844583333333333144e+02	3.750000000000000000e-01	1.416666666666666741e+00	9.613750000000000000e+03	8.750000000000000000e-01	4.083573904393271619e+02	1.008278506398777807e+00	2.370460261854966610e+00	9.637973353057192071e+03	1.845931683144253599e+00	4.322564475453210662e+02	1.641557012797555393e+00	3.324253857043266258e+00	9.662196706114382323e+03	2.816863366288507198e+00
1.280000000000000000e+02	3.367165036108074787e+02	-8.635242913114344887e-01	-5.773051243338160887e-01	9.565565882503058674e+03	-1.098422751068236058e+00	3.605665851387370822e+02	-2.234288123223839295e-01	3.571807711664253260e-01	9.589720441251529337e+03	-1.742113755341180292e-01	3.844166666666666856e+02	4.166666666666666852e-01	1.291666666666666741e+00	9.613875000000000000e+03	7.500000000000000000e-01	4.082667481945962891e+02	1.056762145655717244e+00	2.226152562166908044e+00	9.638029558748470663e+03	1.674211375534118140e+00	4.321168297225258925e+02	1.696857624644767970e+00	3.160638457667149570e+00	9.662184117496941326e+03	2.598422751068236281e+00
1.290000000000000000e+02	3.367165036108074787e+02	-7.523124382057235771e-01	-5.059422921421232733e-01	9.565707325859684715e+03	-9.977824323842504617e-01	3.605665851387370822e+02	-1.886562191028617885e-01	3.720288539289383634e-01	9.589832829596509328e+03	-1.972454952545854567e-02	3.844166666666666856e+02	3.750000000000000000e-01	1.250000000000000000e+00	9.613958333333333940e+03	9.583333333333333703e-01	4.082667481945962891e+02	9.386562191028617885e-01	2.127971146071061526e+00	9.638083837070158552e+03	1.936391216192125286e+00	4.321168297225258925e+02	1.502312438205723577e+00	3.005942292142123051e+00	9.662209340806983164e+03	2.914449099050917091e+00
1.300000000000000000e+02	3.367165036108074787e+02	-7.908329997330663108e-01	-2.872746101247014572e-01	9.565880551069583817e+03	-9.790496217739157458e-01	3.605665851387370822e+02	-2.704164998665331554e-01	5.021960282709826418e-01	9.589961108868124938e+03	-5.202481088695787292e-02	3.844166666666666856e+02	2.500000000000000000e-01	1.291666666666666741e+00	9.614041666666666060e+03	8.750000000000000000e-01	4.082667481945962891e+02	7.704164998665331554e-01	2.081137305062350951e+00	9.638122224465207182e+03	1.802024810886957873e+00	4.321168297225258925e+02	1.290832999733066311e+00	2.870607943458034939e+00	9.662202782263748304e+03	2.729049621773915746e+00
1.310000000000000000e+02	3.367165036108074787e+02	-7.881883952584496367e-01	-1.573786516665263147e-01	9.565880551069583817e+03	-1.005942292142123273e+00	3.605665851387370822e+02	-2.899275309625581887e-01	5.879773408334034723e-01	9.589961108868124938e+03	-1.279711460710616366e-01	3.844166666666666856e+02	2.083333333333333426e-01	1.333333333333333259e+00	9.614041666666666060e+03	7.500000000000000000e-01	4.082667481945962891e+02	7.065941976292248183e-01	2.078689325833263268e+00	9.638122224465207182e+03	1.627971146071061526e+00	4.321168297225258925e+02	1.204855061925116377e+00	2.824045318333192611e+00	9.662202782263748304e+03	2.505942292142123051e+00
1.320000000000000000e+02	3.367165036108074787e+02	-7.881883952584496367e-01	-5.977289501890448165e-02	9.566028098909229811e+03	-1.313168861739834714e+00	3.605665851387370822e+02	-2.899275309625581887e-01	6.159468858238811295e-01	9.590055716121281876e+03	-1.774177642032507274e-01	3.844166666666666856e+02	2.083333333333333426e-01	1.291666666666666741e+00	9.614083333333333940e+03	9.583333333333333703e-01	4.082667481945962891e+02	7.065941976292248183e-01	1.967386447509452463e+00	9.638110950545386004e+03	2.094084430869917579e+00	4.321168297225258925e+02	1.204855061925116377e+00	2.643106228352237963e+00	9.662138567757438068e+03	3.229835528406501677e+00
1.330000000000000000e+02	3.365704935875985484e+02	-7.908329997330663108e-01	-2.077018752058872320e-01	9.565959052970249104e+03	-9.383782910022245849e-01	3.604727467937992742e+02	-2.704164998665331554e-01	4.794823957303897544e-01	9.590083693151791522e+03	-7.335581216777897762e-02	3.843750000000000000e+02	2.500000000000000000e-01	1.166666666666666741e+00	9.614208333333333940e+03	7.916666666666666297e-01	4.082772532062007258e+02	7.704164998665331554e-01	1.853850937602943727e+00	9.638332973514876358e+03	1.656689145501112126e+00	4.321795064124014516e+02	1.290832999733066311e+00	2.541035208539220491e+00	9.662457613696418775e+03	2.521711624335557733e+00
1.340000000000000000e+02	3.365704935875985484e+02	-5.786893258332631573e-01	5.664375324289561142e-02	9.565985969224828295e+03	-9.319438411042401116e-01	3.604727467937992742e+02	-2.060113295832982361e-01	6.324885432881144354e-01	9.590117984612414148e+03	-1.326385872187867410e-01	3.843750000000000000e+02	1.666666666666666574e-01	1.208333333333333259e+00	9.614250000000000000e+03	6.666666666666666297e-01	4.082772532062007258e+02	5.393446629166315232e-01	1.784178123378552083e+00	9.638382015387585852e+03	1.465971920552120000e+00	4.321795064124014516e+02	9.120226591665964166e-01	2.360022913423771129e+00	9.662514030775171705e+03	2.265277174437573482e+00
1.350000000000000000e+02	3.364997818504110683e+02	-5.786893258332631573e-01	5.976192857619166965e-02	9.566272029887746612e+03	-5.728756555322953581e-01	3.603748909252055341e+02	-2.060113295832982361e-01	6.548809642880958348e-01	9.590302681610539366e+03	8.856217223385232096e-02	3.842500000000000000e+02	1.666666666666666574e-01	1.250000000000000000e+00	9.614333333333333940e+03	7.500000000000000000e-01	4.081251090747944659e+02	5.393446629166315232e-01	1.845119035711904054e+00	9.638363985056128513e+03	1.411437827766147679e+00	4.320002181495889317e+02	9.120226591665964166e-01	2.440238071423808108e+00	9.662394636778921267e+03	2.072875655532295358e+00
1.360000000000000000e+02	3.364997818504110683e+02	-5.364378277661476790e-01	5.664375324289561142e-02	9.566278266656325286e+03	-1.634099059667053266e+00	3.603748909252055341e+02	-2.057189138830738395e-01	6.324885432881144354e-01	9.590347466661496583e+03	-2.962161965001932629e-01	3.842500000000000000e+02	1.250000000000000000e-01	1.208333333333333259e+00	9.614416666666666060e+03	1.041666666666666741e+00	4.081251090747944659e+02	4.557189138830738395e-01	1.784178123378552083e+00	9.638485866671835538e+03	2.379549529833526744e+00	4.320002181495889317e+02	7.864378277661476790e-01	2.360022913423771129e+00	9.662555066677006835e+03	3.717432393000386526e+00
1.370000000000000000e+02	3.364997818504110683e+02	-5.364378277661476790e-01	5.664375324289561142e-02	9.566278266656325286e+03	-1.160638457667150014e+00	3.603748909252055341e+02	-2.057189138830738395e-01	6.324885432881144354e-01	9.590347466661496583e+03	-2.261525621669083774e-01	3.842500000000000000e+02	1.250000000000000000e-01	1.208333333333333259e+00	9.614416666666666060e+03	7.083333333333333703e-01	4.081251090747944659e+02	4.557189138830738395e-01	1.784178123378552083e+00	9.638485866671835538e+03	1.642819228833575007e+00	4.320002181495889317e+02	7.864378277661476790e-01	2.360022913423771129e+00	9.662555066677006835e+03	2.577305124333816977e+00
1.380000000000000000e+02	3.364695330179131929e+02	-7.761423749153965046e-01	7.420664892345896213e-02	9.566569494751949605e+03	-8.819284433354270814e-01	3.603389331756232536e+02	-3.047378541243649375e-01	5.996033244617294811e-01	9.590534747375975712e+03	-1.284642216677135407e-01	3.842083333333333144e+02	1.666666666666666574e-01	1.125000000000000000e+00	9.614500000000000000e+03	6.250000000000000000e-01	4.080777334910433751e+02	6.380711874576981968e-01	1.650396675538270408e+00	9.638465252624024288e+03	1.378464221667713652e+00	4.319471336487534359e+02	1.109475708248729875e+00	2.175793351076540816e+00	9.662430505248050395e+03	2.131928443335427303e+00
1.390000000000000000e+02	3.364695330179131929e+02	-7.761423749153965046e-01	7.420664892345896213e-02	9.566569494751949605e+03	-8.700895288414515205e-01	3.603389331756232536e+02	-3.047378541243649375e-01	5.996033244617294811e-01	9.590534747375975712e+03	-1.642114310873924454e-01	3.842083333333333144e+02	1.666666666666666574e-01	1.125000000000000000e+00	9.614500000000000000e+03	5.416666666666666297e-01	4.080777334910433751e+02	6.380711874576981968e-01	1.650396675538270408e+00	9.638465252624024288e+03	1.247544764420725816e+00	4.319471336487534359e+02	1.109475708248729875e+00	2.175793351076540816e+00	9.662430505248050395e+03	1.953422862174784669e+00
1.400000000000000000e+02	3.364695330179131929e+02	-7.761423749153965046e-01	-5.927576673350754000e-02	9.566705212064669468e+03	-9.728534168193342380e-01	3.603389331756232536e+02	-3.047378541243649375e-01	5.120287832999128597e-01	9.590623439365666854e+03	-1.322600417430004338e-01	3.842083333333333144e+02	1.666666666666666574e-01	1.083333333333333259e+00	9.614541666666666060e+03	7.083333333333333703e-01	4.080777334910433751e+02	6.380711874576981968e-01	1.654637883366753659e+00	9.638459893967665266e+03	1.548926708409667174e+00	4.319471336487534359e+02	1.109475708248729875e+00	2.225942433400174281e+00	9.662378121268662653e+03	2.389520083486000868e+00
1.410000000000000000e+02	3.364695330179131929e+02	-7.529711460710616366e-01	-2.057266185559425420e-01	9.566705212064669468e+03	-8.240453183331933884e-01	3.603389331756232536e+02	-3.139855730355308183e-01	4.596366907220287290e-01	9.590623439365666854e+03	-7.868932583326337937e-02	3.842083333333333144e+02	1.250000000000000000e-01	1.125000000000000000e+00	9.614541666666666060e+03	6.666666666666666297e-01	4.080777334910433751e+02	5.639855730355307628e-01	1.790363309277971382e+00	9.638459893967665266e+03	1.412022659166596750e+00	4.319471336487534359e+02	1.002971146071061526e+00	2.455726618555942764e+00	9.662378121268662653e+03	2.157378651666526537e+00
1.420000000000000000e+02	3.364695330179131929e+02	-4.694374650592331721e-01	-2.057266185559425420e-01	9.566761034954624847e+03	-7.612660073790330495e-01	3.603389331756232536e+02	-1.930520658629499287e-01	4.596366907220287290e-01	9.590672184143979393e+03	-2.646633702284983958e-02	3.842083333333333144e+02	8.333333333333332871e-02	1.125000000000000000e+00	9.614583333333333940e+03	7.083333333333333703e-01	4.080777334910433751e+02	3.597187325296165583e-01	1.790363309277971382e+00	9.638494482522688486e+03	1.443133003689516691e+00	4.319471336487534359e+02	6.361041317258998573e-01	2.455726618555942764e+00	9.662405631712043032e+03	2.177932674045699901e+00
1.430000000000000000e+02	3.364695330179131929e+02	-4.694374650592331721e-01	-2.057266185559425420e-01	9.566761034954624847e+03	-9.977824323842502396e-01	3.603389331756232536e+02	-1.930520658629499287e-01	4.596366907220287290e-01	9.590672184143979393e+03	-1.972454952545843465e-02	3.842083333333333144e+02	8.333333333333332871e-02	1.125000000000000000e+00	9.614583333333333940e+03	9.583333333333333703e-01	4.080777334910433751e+02	3.597187325296165583e-01	1.790363309277971382e+00	9.638494482522688486e+03	1.936391216192125064e+00	4.319471336487534359e+02	6.361041317258998573e-01	2.455726618555942764e+00	9.662405631712043032e+03	2.914449099050917091e+00
1.440000000000000000e+02	3.364695330179131929e+02	-4.694374650592331721e-01	-2.909944487358055998e-01	9.566936377938749501e+03	-8.045631755148023867e-01	3.603389331756232536e+02	-1.930520658629499287e-01	3.545027756320972001e-01	9.590822355636040811e+03	-2.728158775740119335e-02	3.842083333333333144e+02	8.333333333333332871e-02	1.000000000000000000e+00	9.614708333333333940e+03	7.500000000000000000e-01	4.080777334910433751e+02	3.597187325296165583e-01	1.645497224367902689e+00	9.638594311030627068e+03	1.527281587757401304e+00	4.319471336487534359e+02	6.361041317258998573e-01	2.290994448735805378e+00	9.662480288727918378e+03	2.304563175514802609e+00
1.450000000000000000e+02	3.364695330179131929e+02	-4.694374650592331721e-01	-2.909944487358055998e-01	9.566936377938749501e+03	-8.819284433354270814e-01	3.603389331756232536e+02	-1.930520658629499287e-01	3.545027756320972001e-01	9.590822355636040811e+03	-1.284642216677135407e-01	3.842083333333333144e+02	8.333333333333332871e-02	1.000000000000000000e+00	9.614708333333333940e+03	6.250000000000000000e-01	4.080777334910433751e+02	3.597187325296165583e-01	1.645497224367902689e+00	9.638594311030627068e+03	1.378464221667713652e+00	4.319471336487534359e+02	6.361041317258998573e-01	2.290994448735805378e+00	9.662480288727918378e+03	2.131928443335427303e+00
1.460000000000000000e+02	3.365268140687045957e+02	-5.364378277661476790e-01	-1.185706652766732594e-01	9.566877774231816147e+03	-1.052284749830793231e+00	3.603467403676856406e+02	-2.057189138830738395e-01	4.198813340283300555e-01	9.590813887115908074e+03	-1.094757082487299860e-01	3.841666666666666856e+02	1.250000000000000000e-01	9.583333333333333703e-01	9.614750000000000000e+03	8.333333333333333703e-01	4.079865929656477306e+02	4.557189138830738395e-01	1.496785332638336685e+00	9.638686112884091926e+03	1.776142374915396616e+00	4.318065192646287755e+02	7.864378277661476790e-01	2.035237331943339889e+00	9.662622225768183853e+03	2.718951416497460194e+00
1.470000000000000000e+02	3.365268140687045957e+02	-5.364378277661476790e-01	-2.259424334001741697e-01	9.567017966905303183e+03	-8.819284433354270814e-01	3.603467403676856406e+02	-2.057189138830738395e-01	3.453621166332462300e-01	9.590904816785983712e+03	-1.284642216677135407e-01	3.841666666666666856e+02	1.250000000000000000e-01	9.166666666666666297e-01	9.614791666666666060e+03	6.250000000000000000e-01	4.079865929656477306e+02	4.557189138830738395e-01	1.487971216700087140e+00	9.638678516547348408e+03	1.378464221667713652e+00	4.318065192646287755e+02	7.864378277661476790e-01	2.059275766733507318e+00	9.662565366428028938e+03	2.131928443335427303e+00
1.480000000000000000e+02	3.365268140687045957e+02	-5.364378277661476790e-01	-2.259424334001741697e-01	9.567017966905303183e+03	-8.819284433354270814e-01	3.603467403676856406e+02	-2.057189138830738395e-01	3.453621166332462300e-01	9.590904816785983712e+03	-1.284642216677135407e-01	3.841666666666666856e+02	1.250000000000000000e-01	9.166666666666666297e-01	9.614791666666666060e+03	6.250000000000000000e-01	4.079865929656477306e+02	4.557189138830738395e-01	1.487971216700087140e+00	9.638678516547348408e+03	1.378464221667713652e+00	4.318065192646287755e+02	7.864378277661476790e-01	2.059275766733507318e+00	9.662565366428028938e+03	2.131928443335427303e+00
1.490000000000000000e+02	3.365268140687045957e+02	-5.364378277661476790e-01	-1.757933510765410379e-01	9.566956175708613955e+03	-8.210249621960598043e-01	3.603467403676856406e+02	-2.057189138830738395e-01	3.496033244617294811e-01	9.590894754520973947e+03	-1.188458144313632170e-01	3.841666666666666856e+02	1.250000000000000000e-01	8.750000000000000000e-01	9.614833333333333940e+03	5.833333333333333703e-01	4.079865929656477306e+02	4.557189138830738395e-01	1.400396675538270408e+00	9.638771912145693932e+03	1.285512481098030069e+00	4.318065192646287755e+02	7.864378277661476790e-01	1.925793351076541038e+00	9.662710490958053924e+03	1.987691628862726656e+00
1.500000000000000000e+02	3.365268140687045957e+02	-5.364378277661476790e-01	-1.757933510765410379e-01	9.566956175708613955e+03	-8.210249621960598043e-01	3.603467403676856406e+02	-2.057189138830738395e-01	3.496033244617294811e-01	9.590894754520973947e+03	-1.188458144313632170e-01	3.841666666666666856e+02	1.250000000000000000e-01	8.750000000000000000e-01	9.614833333333333940e+03	5.833333333333333703e-01	4.079865929656477306e+02	4.557189138830738395e-01	1.400396675538270408e+00	9.638771912145693932e+03	1.285512481098030069e+00	4.318065192646287755e+02	7.864378277661476790e-01	1.925793351076541038e+00	9.662710490958053924e+03	1.987691628862726656e+00
1.510000000000000000e+02	3.365268140687045957e+02	-5.364378277661476790e-01	-1.757933510765410379e-01	9.566956175708613955e+03	-8.700895288414517426e-01	3.603467403676856406e+02	-2.057189138830738395e-01	3.496033244617294811e-01	9.590894754520973947e+03	-1.642114310873925564e-01	3.841666666666666856e+02	1.250000000000000000e-01	8.750000000000000000e-01	9.614833333333333940e+03	5.416666666666666297e-01	4.079865929656477306e+02	4.557189138830738395e-01	1.400396675538270408e+00	9.638771912145693932e+03	1.247544764420725816e+00	4.318065192646287755e+02	7.864378277661476790e-01	1.925793351076541038e+00	9.662710490958053924e+03	1.953422862174785113e+00
1.520000000000000000e+02	3.365268140687045957e+02	-5.364378277661476790e-01	-1.757933510765410379e-01	9.566956175708613955e+03	-8.819284433354270814e-01	3.603467403676856406e+02	-2.057189138830738395e-01	3.496033244617294811e-01	9.590894754520973947e+03	-1.284642216677135407e-01	3.841666666666666856e+02	1.250000000000000000e-01	8.750000000000000000e-01	9.614833333333333940e+03	6.250000000000000000e-01	4.079865929656477306e+02	4.557189138830738395e-01	1.400396675538270408e+00	9.638771912145693932e+03	1.378464221667713652e+00	4.318065192646287755e+02	7.864378277661476790e-01	1.925793351076541038e+00	9.662710490958053924e+03	2.131928443335427303e+00
1.530000000000000000e+02	3.365268140687045957e+02	-5.364378277661476790e-01	-1.757933510765410379e-01	9.566956175708613955e+03	-8.210249621960598043e-01	3.603467403676856406e+02	-2.057189138830738395e-01	3.496033244617294811e-01	9.590894754520973947e+03	-1.188458144313632170e-01	3.841666666666666856e+02	1.250000000000000000e-01	8.750000000000000000e-01	9.614833333333333940e+03	5.833333333333333703e-01	4.079865929656477306e+02	4.557189138830738395e-01	1.400396675538270408e+00	9.638771912145693932e+03	1.285512481098030069e+00	4.318065192646287755e+02	7.864378277661476790e-01	1.925793351076541038e+00	9.662710490958053924e+03	1.987691628862726656e+00
1.540000000000000000e+02	3.365268140687045957e+02	-5.364378277661476790e-01	-1.757933510765410379e-01	9.566956175708613955e+03	-8.210249621960598043e-01	3.603467403676856406e+02	-2.057189138830738395e-01	3.496033244617294811e-01	9.590894754520973947e+03	-1.188458144313632170e-01	3.841666666666666856e+02	1.250000000000000000e-01	8.750000000000000000e-01	9.614833333333333940e+03	5.833333333333333703e-01	4.079865929656477306e+02	4.557189138830738395e-01	1.400396675538270408e+00	9.638771912145693932e+03	1.285512481098030069e+00	4.318065192646287755e+02	7.864378277661476790e-01	1.925793351076541038e+00	9.662710490958053924e+03	1.987691628862726656e+00
1.550000000000000000e+02	3.365268140687045957e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	9.566956175708613955e+03	-8.210249621960598043e-01	3.603467403676856406e+02	-1.930520658629499287e-01	4.236600180750318412e-01	9.590894754520973947e+03	-1.188458144313632170e-01	3.841666666666666856e+02	8.333333333333332871e-02	9.166666666666666297e-01	9.614833333333333940e+03	5.833333333333333703e-01	4.079865929656477306e+02	3.597187325296165583e-01	1.409673315258301418e+00	9.638771912145693932e+03	1.285512481098030069e+00	4.318065192646287755e+02	6.361041317258998573e-01	1.902679963849936318e+00	9.662710490958053924e+03	1.987691628862726656e+00
1.560000000000000000e+02	3.365268140687045957e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	9.566956175708613955e+03	-8.210249621960598043e-01	3.603467403676856406e+02	-1.930520658629499287e-01	4.236600180750318412e-01	9.590894754520973947e+03	-1.188458144313632170e-01	3.841666666666666856e+02	8.333333333333332871e-02	9.166666666666666297e-01	9.614833333333333940e+03	5.833333333333333703e-01	4.079865929656477306e+02	3.597187325296165583e-01	1.409673315258301418e+00	9.638771912145693932e+03	1.285512481098030069e+00	4.318065192646287755e+02	6.361041317258998573e-01	1.902679963849936318e+00	9.662710490958053924e+03	1.987691628862726656e+00
1.570000000000000000e+02	3.365268140687045957e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	9.566956175708613955e+03	-1.186491673103708511e+00	3.603467403676856406e+02	-1.930520658629499287e-01	4.236600180750318412e-01	9.590894754520973947e+03	-2.182458365518542553e-01	3.841666666666666856e+02	8.333333333333332871e-02	9.166666666666666297e-01	9.614833333333333940e+03	7.500000000000000000e-01	4.079865929656477306e+02	3.597187325296165583e-01	1.409673315258301418e+00	9.638771912145693932e+03	1.718245836551854255e+00	4.318065192646287755e+02	6.361041317258998573e-01	1.902679963849936318e+00	9.662710490958053924e+03	2.686491673103708511e+00
1.580000000000000000e+02	3.365268140687045957e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	9.566956175708613955e+03	-8.210249621960598043e-01	3.603467403676856406e+02	-1.930520658629499287e-01	4.236600180750318412e-01	9.590894754520973947e+03	-1.188458144313632170e-01	3.841666666666666856e+02	8.333333333333332871e-02	9.166666666666666297e-01	9.614833333333333940e+03	5.833333333333333703e-01	4.079865929656477306e+02	3.597187325296165583e-01	1.409673315258301418e+00	9.638771912145693932e+03	1.285512481098030069e+00	4.318065192646287755e+02	6.361041317258998573e-01	1.902679963849936318e+00	9.662710490958053924e+03	1.987691628862726656e+00
1.590000000000000000e+02	3.365268140687045957e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	9.566956175708613955e+03	-7.669410907075053796e-01	3.603467403676856406e+02	-1.930520658629499287e-01	4.236600180750318412e-01	9.590894754520973947e+03	-7.097054535375268980e-02	3.841666666666666856e+02	8.333333333333332871e-02	9.166666666666666297e-01	9.614833333333333940e+03	6.250000000000000000e-01	4.079865929656477306e+02	3.597187325296165583e-01	1.409673315258301418e+00	9.638771912145693932e+03	1.320970545353752801e+00	4.318065192646287755e+02	6.361041317258998573e-01	1.902679963849936318e+00	9.662710490958053924e+03	2.016941090707505602e+00
1.600000000000000000e+02	3.365268140687045957e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	9.566956175708613955e+03	-8.210249621960598043e-01	3.603467403676856406e+02	-1.930520658629499287e-01	4.236600180750318412e-01	9.590894754520973947e+03	-1.188458144313632170e-01	3.841666666666666856e+02	8.333333333333332871e-02	9.166666666666666297e-01	9.614833333333333940e+03	5.833333333333333703e-01	4.079865929656477306e+02	3.597187325296165583e-01	1.409673315258301418e+00	9.638771912145693932e+03	1.285512481098030069e+00	4.318065192646287755e+02	6.361041317258998573e-01	1.902679963849936318e+00	9.662710490958053924e+03	1.987691628862726656e+00
1.610000000000000000e+02	3.365268140687045957e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	9.566956175708613955e+03	-8.210249621960598043e-01	3.603467403676856406e+02	-1.930520658629499287e-01	4.236600180750318412e-01	9.590894754520973947e+03	-1.188458144313632170e-01	3.841666666666666856e+02	8.333333333333332871e-02	9.166666666666666297e-01	9.614833333333333940e+03	5.833333333333333703e-01	4.079865929656477306e+02	3.597187325296165583e-01	1.409673315258301418e+00	9.638771912145693932e+03	1.285512481098030069e+00	4.318065192646287755e+02	6.361041317258998573e-01	1.902679963849936318e+00	9.662710490958053924e+03	1.987691628862726656e+00
1.620000000000000000e+02	3.365268140687045957e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	9.566956175708613955e+03	-8.210249621960598043e-01	3.603467403676856406e+02	-1.930520658629499287e-01	4.236600180750318412e-01	9.590894754520973947e+03	-1.188458144313632170e-01	3.841666666666666856e+02	8.333333333333332871e-02	9.166666666666666297e-01	9.614833333333333940e+03	5.833333333333333703e-01	4.079865929656477306e+02	3.597187325296165583e-01	1.409673315258301418e+00	9.638771912145693932e+03	1.285512481098030069e+00	4.318065192646287755e+02	6.361041317258998573e-01	1.902679963849936318e+00	9.662710490958053924e+03	1.987691628862726656e+00
1.630000000000000000e+02	3.365268140687045957e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	9.566956175708613955e+03	-1.186491673103708511e+00	3.603467403676856406e+02	-1.930520658629499287e-01	4.236600180750318412e-01	9.590894754520973947e+03	-2.182458365518542553e-01	3.841666666666666856e+02	8.333333333333332871e-02	9.166666666666666297e-01	9.614833333333333940e+03	7.500000000000000000e-01	4.079865929656477306e+02	3.597187325296165583e-01	1.409673315258301418e+00	9.638771912145693932e+03	1.718245836551854255e+00	4.318065192646287755e+02	6.361041317258998573e-01	1.902679963849936318e+00	9.662710490958053924e+03	2.686491673103708511e+00
1.640000000000000000e+02	3.365268140687045957e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	9.566956175708613955e+03	-8.210249621960598043e-01	3.603467403676856406e+02	-1.930520658629499287e-01	4.236600180750318412e-01	9.590894754520973947e+03	-1.188458144313632170e-01	3.841666666666666856e+02	8.333333333333332871e-02	9.166666666666666297e-01	9.614833333333333940e+03	5.833333333333333703e-01	4.079865929656477306e+02	3.597187325296165583e-01	1.409673315258301418e+00	9.638771912145693932e+03	1.285512481098030069e+00	4.318065192646287755e+02	6.361041317258998573e-01	1.902679963849936318e+00	9.662710490958053924e+03	1.987691628862726656e+00
1.650000000000000000e+02	3.365268140687045957e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	9.566956175708613955e+03	-8.210249621960598043e-01	3.603467403676856406e+02	-1.930520658629499287e-01	4.236600180750318412e-01	9.590894754520973947e+03	-1.188458144313632170e-01	3.841666666666666856e+02	8.333333333333332871e-02	9.166666666666666297e-01	9.614833333333333940e+03	5.833333333333333703e-01	4.079865929656477306e+02	3.597187325296165583e-01	1.409673315258301418e+00	9.638771912145693932e+03	1.285512481098030069e+00	4.318065192646287755e+02	6.361041317258998573e-01	1.902679963849936318e+00	9.662710490958053924e+03	1.987691628862726656e+00
1.660000000000000000e+02	3.365268140687045957e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	9.566956175708613955e+03	-7.669410907075053796e-01	3.603467403676856406e+02	-1.930520658629499287e-01	4.236600180750318412e-01	9.590894754520973947e+03	-7.097054535375268980e-02	3.841666666666666856e+02	8.333333333333332871e-02	9.166666666666666297e-01	9.614833333333333940e+03	6.250000000000000000e-01	4.079865929656477306e+02	3.597187325296165583e-01	1.409673315258301418e+00	9.638771912145693932e+03	1.320970545353752801e+00	4.318065192646287755e+02	6.361041317258998573e-01	1.902679963849936318e+00	9.662710490958053924e+03	2.016941090707505602e+00
1.670000000000000000e+02	3.365268140687045957e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	9.566956175708613955e+03	-7.669410907075053796e-01	3.603467403676856406e+02	-1.930520658629499287e-01	4.236600180750318412e-01	9.590894754520973947e+03	-7.097054535375268980e-02	3.841666666666666856e+02	8.333333333333332871e-02	9.166666666666666297e-01	9.614833333333333940e+03	6.250000000000000000e-01	4.079865929656477306e+02	3.597187325296165583e-01	1.409673315258301418e+00	9.638771912145693932e+03	1.320970545353752801e+00	4.318065192646287755e+02	6.361041317258998573e-01	1.902679963849936318e+00	9.662710490958053924e+03	2.016941090707505602e+00
1.680000000000000000e+02	3.365268140687045957e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	9.566956175708613955e+03	-8.210249621960598043e-01	3.603467403676856406e+02	-1.930520658629499287e-01	4.236600180750318412e-01	9.590894754520973947e+03	-1.188458144313632170e-01	3.841666666666666856e+02	8.333333333333332871e-02	9.166666666666666297e-01	9.614833333333333940e+03	5.833333333333333703e-01	4.079865929656477306e+02	3.597187325296165583e-01	1.409673315258301418e+00	9.638771912145693932e+03	1.285512481098030069e+00	4.318065192646287755e+02	6.361041317258998573e-01	1.902679963849936318e+00	9.662710490958053924e+03	1.987691628862726656e+00
1.690000000000000000e+02	3.365268140687045957e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	9.566956175708613955e+03	-8.210249621960598043e-01	3.603467403676856406e+02	-1.930520658629499287e-01	4.236600180750318412e-01	9.590894754520973947e+03	-1.188458144313632170e-01	3.841666666666666856e+02	8.333333333333332871e-02	9.166666666666666297e-01	9.614833333333333940e+03	5.833333333333333703e-01	4.079865929656477306e+02	3.597187325296165583e-01	1.409673315258301418e+00	9.638771912145693932e+03	1.285512481098030069e+00	4.318065192646287755e+02	6.361041317258998573e-01	1.902679963849936318e+00	9.662710490958053924e+03	1.987691628862726656e+00
1.700000000000000000e+02	3.365268140687045957e+02	-4.694374650592331721e-01	-6.934663051660294730e-02	9.566956175708613955e+03	-7.669410907075053796e-01	3.603467403676856406e+02	-1.930520658629499287e-01	4.236600180750318412e-01	9.590894754520973947e+03	-7.097054535375268980e-02	3.841666666666666856e+02	8.333333333333332871e-02	9.166666666666666297e-01	9.614833333333333940e+03	6.250000000000000000e-01	4.079865929656477306e+02	3.597187325296165583e-01	1.409673315258301418e+00	9.638771912145693932e+03	1.320970545353752801e+00	4.318065192646287755e+02	6.361041317258998573e-01	1.902679963849936318e+00	9.662710490958053924e+03	2.016941090707505602e+00


==> data/perfect.tsv <==
t	nssSn	nssEn	nssIn	nssRn	nssSy	nssEy	nssIy	nssRy	nssCs	nssCe	nssCi	nssCr	nsSn	nsEn	nsIn	nsRn	nsSy	nsEy	nsIy	nsRy	nsCs	nsCe	nsCi	nsCr	Sn	En	In	Rn	Sy	Ey	Iy	Ry	Cs	Ce	Ci	Cr	sSn	sEn	sIn	sRn	sSy	sEy	sIy	sRy	sCs	sCe	sCi	sCr	ssSn	ssEn	ssIn	ssRn	ssSy	ssEy	ssIy	ssRy	ssCs	ssCe	ssCi	ssCr
0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	9.480836968682204315e+03	1.170761497303365495e+01	4.905051025721682123e+01	0.000000000000000000e+00	-2.965161548334920667e+02	-7.529711460710616366e-01	-1.177932674045699901e+00	0.000000000000000000e+00	1.186067045087470433e+02	9.762507822280911185e+00	-5.238759718097112383e-01	-4.694374650592332832e-01	9.665772651007770037e+03	1.593714081985016051e+01	5.027525512860841417e+01	0.000000000000000000e+00	-1.096539107500793619e+02	-3.139855730355308183e-01	-4.431330036895166358e-01	0.000000000000000000e+00	3.112200189210401504e+02	1.475625391114045470e+01	2.008895347428477862e+00	-1.930520658629499842e-01	9.850708333333333940e+03	2.016666666666666785e+01	5.150000000000000000e+01	0.000000000000000000e+00	7.720833333333332860e+01	1.250000000000000000e-01	2.916666666666666852e-01	0.000000000000000000e+00	5.038333333333333144e+02	1.975000000000000000e+01	4.541666666666666963e+00	8.333333333333332871e-02	1.003564401565889784e+04	2.439619251348317519e+01	5.272474487139158583e+01	0.000000000000000000e+00	2.640705774167460049e+02	5.639855730355307628e-01	1.026466337022849951e+00	0.000000000000000000e+00	6.964466477456264784e+02	2.474374608885954530e+01	7.074437985904856063e+00	3.597187325296166138e-01	1.022057969798446356e+04	2.862571836029967898e+01	5.394948974278317877e+01	0.000000000000000000e+00	4.509328215001586955e+02	1.002971146071061526e+00	1.761266007379033383e+00	0.000000000000000000e+00	8.890599621579195855e+02	2.973749217771909059e+01	9.607209305143044276e+00	6.361041317258999683e-01
2.000000000000000000e+00	8.609387888527991890e+03	1.552259999014327363e+01	4.653438326719980012e+01	-7.523124382057235771e-01	-6.226922573392237155e+02	-7.484903314486736292e+00	-4.696948535602663455e+00	-3.579859602760601667e-01	-3.148300409701183753e+02	1.008762048125304744e+01	-1.788624898923801609e+00	-4.142135623730951455e-01	9.087610610930662006e+03	2.442796666173830289e+01	5.076719163359990006e+01	-1.886562191028617885e-01	-1.413669620029451721e+02	-2.054951657243368146e+00	-1.306807601134664765e+00	-1.581596468046967685e-01	2.236891461816074980e+02	2.021047690729319157e+01	3.918187550538099195e+00	2.928932188134524273e-01	9.565833333333333940e+03	3.333333333333333570e+01	5.500000000000000000e+01	3.750000000000000000e-01	3.399583333333333144e+02	3.375000000000000000e+00	2.083333333333333481e+00	4.166666666666666435e-02	7.622083333333333712e+02	3.033333333333333215e+01	9.625000000000000000e+00	1.000000000000000000e+00	1.004405605573600587e+04	4.223870000492836851e+01	5.923280836640009994e+01	9.386562191028617885e-01	8.212836286696117440e+02	8.804951657243368146e+00	5.473474267801331727e+00	2.414929801380300833e-01	1.300727520485059358e+03	4.045618975937347273e+01	1.533181244946189992e+01	1.707106781186547462e+00	1.052227877813867599e+04	5.114406667652339422e+01	6.346561673280019988e+01	1.502312438205723577e+00	1.302608924005890231e+03	1.423490331448673629e+01	8.863615202269329529e+00	4.413192936093935370e-01	1.839246707636785231e+03	5.057904618541361685e+01	2.103862489892379983e+01	2.414213562373094923e+00
3.000000000000000000e+00	7.756027819477006233e+03	3.691748842710467216e-01	3.463141171594048728e+01	-7.423121185569652170e-01	2.840801074357015068e+02	3.319213663750936405e+00	1.208809531584314811e+00	-7.722082634517997146e-01	-8.996562530802050333e+02	-1.804680066714554698e+01	-8.832222172835118457e+00	-1.132565351295716116e+00	8.215159743071835692e+03	1.408042077546885729e+01	4.166987252463690794e+01	4.413439407215173915e-01	7.469150537178506966e+02	1.251377349854213428e+01	8.500238099125489555e+00	-2.194374650592331721e-01	-3.448281265401025166e+02	-1.898400333572773491e+00	-2.582777753084225747e+00	2.462173243521419419e-01	8.674291666666666060e+03	2.779166666666666785e+01	4.870833333333333570e+01	1.625000000000000000e+00	1.209750000000000000e+03	2.170833333333333215e+01	1.579166666666666607e+01	3.333333333333333148e-01	2.100000000000000000e+02	1.425000000000000000e+01	3.666666666666666519e+00	1.625000000000000000e+00	9.133423590261496429e+03	4.150291255786447664e+01	5.574679414202976346e+01	2.808656059278482608e+00	1.672584946282149303e+03	3.090289316812452824e+01	2.308309523420784259e+01	8.861041317258997463e-01	7.648281265401025166e+02	3.039840033357277349e+01	9.916111086417558340e+00	3.003782675647857836e+00	9.592555513856326797e+03	5.521415844906228898e+01	6.278525495072618412e+01	3.992312118556965217e+00	2.135419892564298607e+03	4.009745300291572789e+01	3.037452380174901734e+01	1.438874930118466233e+00	1.319656253080205033e+03	4.654680066714554698e+01	1.616555550616845238e+01	4.382565351295715672e+00
4.000000000000000000e+00	8.009283888229563672e+03	1.560468032149676176e+01	3.386840715199426199e+01	-3.972850469938919993e-01	1.369519004291703141e+03	1.953318852126768945e+01	1.509861120496763931e+01	-7.894135912226918350e-01	-1.221471334322992153e+00	-6.119026473818038880e-01	-1.661104924515960590e+00	-1.465269410965096997e+00	8.135558610781448806e+03	2.088567349408171481e+01	3.966337024266380240e+01	1.322190809836387260e+00	1.487634502145851684e+03	2.480826092730050902e+01	2.023680560248381965e+01	7.511265377219873418e-01	-1.940690004948294467e-01	2.069048676309098056e+00	-4.138857955913136655e-01	-2.430137214921512800e-02	8.261833333333333940e+03	2.616666666666666785e+01	4.545833333333333570e+01	3.041666666666666519e+00	1.605750000000000000e+03	3.008333333333333215e+01	2.537500000000000000e+01	2.291666666666666519e+00	8.333333333333333703e-01	4.750000000000000000e+00	8.333333333333333703e-01	1.416666666666666741e+00	8.388108055885219073e+03	3.144765983925162089e+01	5.125329642400286900e+01	4.761142523496945778e+00	1.723865497854148316e+03	3.535840573936615527e+01	3.051319439751618035e+01	3.832206795611345918e+00	1.860735667161496298e+00	7.430951323690901944e+00	2.080552462257980295e+00	2.857634705482548831e+00	8.514382778437104207e+03	3.672865301183657039e+01	5.704825951467240941e+01	6.480618380327225481e+00	1.841980995708296859e+03	4.063347814539897485e+01	3.565138879503236069e+01	5.372746924556024872e+00	2.888138000989659115e+00	1.011190264738180389e+01	3.327771591182627553e+00	4.298602744298430700e+00
5.000000000000000000e+00	7.850039567781941514e+03	1.766287949908399213e+01	3.580955410158786378e+01	4.662019778629007405e-01	1.511412790644629240e+03	2.213353362417151970e+01	2.263027042799845390e+01	-1.050114567118856534e+00	-1.172532149231744203e+00	-6.746710383926659560e-01	-7.523124382057235771e-01	-1.943920288775948801e+00	7.975561450557636817e+03	2.270643974954199606e+01	4.048811038412726759e+01	2.670600988931450370e+00	1.630893895322314620e+03	2.742093347875242770e+01	2.798180188066589480e+01	1.829109383107238251e+00	-3.570994079492054163e-01	1.225164480803667022e+00	-1.886562191028617885e-01	-4.719601443879744007e-01	8.101083333333333030e+03	2.775000000000000000e+01	4.516666666666666430e+01	4.875000000000000000e+00	1.750375000000000000e+03	3.270833333333333570e+01	3.333333333333333570e+01	4.708333333333333037e+00	4.583333333333333148e-01	3.125000000000000000e+00	3.750000000000000000e-01	1.000000000000000000e+00	8.226605216109028333e+03	3.279356025045800038e+01	4.984522294920606100e+01	7.079399011068549186e+00	1.869856104677685380e+03	3.799573318791424725e+01	3.868486478600077305e+01	7.587557283559427823e+00	1.273766074615872101e+00	5.024835519196333422e+00	9.386562191028617885e-01	2.471960144387974623e+00	8.352127098884724546e+03	3.783712050091600787e+01	5.452377923174546481e+01	9.283798022137098371e+00	1.989337209355370760e+03	4.328313304249515170e+01	4.403639623866821751e+01	1.046678123378552172e+01	2.089198815898410722e+00	6.924671038392665956e+00	1.502312438205723577e+00	3.943920288775948801e+00
6.000000000000000000e+00	7.731458856965959967e+03	2.128668218578602378e+01	3.556422560626832308e+01	1.691194864469705905e+00	1.630766023601463075e+03	2.276817840612119781e+01	2.791470932653523107e+01	1.142238833115136742e-01	-1.027525231651946758e+00	6.395202835641371486e-01	-1.157378651666526315e+00	-8.299687361450258649e-01	7.851646095149646499e+03	2.616417442622634582e+01	4.065711280313416154e+01	4.303930765568185990e+00	1.746612178467398053e+03	2.861325586972726853e+01	3.412402132993427983e+01	3.661278608322423356e+00	-2.637626158259733788e-01	1.861426808448735315e+00	-4.120226591665964722e-01	-1.858177014058462473e-01	7.971833333333333030e+03	3.104166666666666785e+01	4.575000000000000000e+01	6.916666666666666963e+00	1.862458333333333258e+03	3.445833333333333570e+01	4.033333333333333570e+01	7.208333333333333037e+00	5.000000000000000000e-01	3.083333333333333481e+00	3.333333333333333148e-01	4.583333333333333148e-01	8.092020571517019562e+03	3.591915890710698989e+01	5.084288719686583846e+01	9.529402567765147936e+00	1.978304488199268462e+03	4.030341079693940287e+01	4.654264533673239157e+01	1.075538805834424316e+01	1.263762615825973379e+00	4.305239858217931648e+00	1.078689325833263046e+00	1.102484368072512932e+00	8.212207809700707003e+03	4.079665114754730837e+01	5.593577439373167692e+01	1.214213846886362802e+01	2.094150643065203440e+03	4.614848826054547715e+01	5.275195734013144033e+01	1.430244278335515240e+01	2.027525231651946758e+00	5.527146383102529370e+00	1.824045318333192833e+00	1.746635402811692384e+00
7.000000000000000000e+00	7.625738810630580701e+03	2.178244412141937403e+01	3.802677012425139935e+01	2.570899492671363085e+00	1.729184612315244976e+03	2.167054315986354851e+01	3.568722148281947426e+01	2.379337017174021796e+00	-6.038995287340801488e-01	-6.818076011346656529e-01	-7.523124382057235771e-01	-6.173926762196431106e-01	7.743661071981957321e+03	2.762038872737635486e+01	4.243005172879236397e+01	5.785449746335681098e+00	1.842175639490955973e+03	2.883527157993177426e+01	4.153111074140973358e+01	6.481335175253677860e+00	-1.977830977003734170e-01	1.013262866099333914e+00	-1.886562191028617885e-01	-1.628630047764881850e-01	7.861583333333333030e+03	3.345833333333333570e+01	4.683333333333333570e+01	9.000000000000000000e+00	1.955166666666666742e+03	3.600000000000000000e+01	4.737500000000000000e+01	1.058333333333333393e+01	2.083333333333333426e-01	2.708333333333333481e+00	3.750000000000000000e-01	2.916666666666666852e-01	7.979505594684708740e+03	3.929627793929032009e+01	5.123661493787430743e+01	1.221455025366431890e+01	2.068157693842377739e+03	4.316472842006822930e+01	5.321888925859026642e+01	1.468533149141298999e+01	6.144497643670401299e-01	4.403403800567333271e+00	9.386562191028617885e-01	7.461963381098215553e-01	8.097427856036085359e+03	4.513422254524729738e+01	5.563989654241527205e+01	1.542910050732863780e+01	2.181148721018088509e+03	5.032945684013645149e+01	5.906277851718052574e+01	1.878732964949264783e+01	1.020566195400746778e+00	6.098474267801332616e+00	1.502312438205723577e+00	1.200726009552976370e+00
8.000000000000000000e+00	7.527242468439751065e+03	2.509700372632131149e+01	3.919346591402321422e+01	6.088183116843614684e+00	1.815037021549638212e+03	2.237603259318265359e+01	4.252807482705063080e+01	3.493238305827260248e+00	-9.350722631907165683e-01	-9.818410474198651094e-01	-9.319438411042401116e-01	-9.534228621747851129e-01	7.644517067553209017e+03	3.017350186316065574e+01	4.328423295701161067e+01	9.398258225088474305e+00	1.926789344108152363e+03	2.952134962992465717e+01	4.853487074685865110e+01	8.309119152913631012e+00	-1.758694649286915990e-01	9.257461429567341860e-01	-1.326385872187867410e-01	-2.475447644207258713e-01	7.761791666666666970e+03	3.525000000000000000e+01	4.737500000000000000e+01	1.270833333333333393e+01	2.038541666666666742e+03	3.666666666666666430e+01	5.454166666666666430e+01	1.312500000000000000e+01	5.833333333333333703e-01	2.833333333333333481e+00	6.666666666666666297e-01	4.583333333333333148e-01	7.879066265780124922e+03	4.032649813683934781e+01	5.146576704298838933e+01	1.601840844157819532e+01	2.150293989225181122e+03	4.381198370340867143e+01	6.054846258647467749e+01	1.794088084708636899e+01	1.342536131595358340e+00	4.740920523709933221e+00	1.465971920552120000e+00	1.164211431087392556e+00	7.996340864893582875e+03	4.540299627367868851e+01	5.555653408597678578e+01	1.932848354982305494e+01	2.262046311783695273e+03	5.095730074015067146e+01	6.655525850628269779e+01	2.275676169417273798e+01	2.101738929857383198e+00	6.648507714086532516e+00	2.265277174437573482e+00	1.870089528841451632e+00
9.000000000000000000e+00	7.455931259175052219e+03	2.598518253865761096e+01	3.819862879398344546e+01	1.101668755224666718e+01	1.884556617406703253e+03	2.229752363508725210e+01	5.089834943833432135e+01	6.637923850577520213e+00	-1.027525231651946758e+00	-4.423569173961610090e-01	-5.786893258332631573e-01	-7.852373319433405552e-01	7.570528129587526564e+03	3.076342460266213763e+01	4.280764773032505133e+01	1.434167710945666840e+01	1.991965808703351740e+03	3.000292848421029390e+01	5.611584138583382497e+01	1.123562859195542707e+01	-2.637626158259733788e-01	9.663215413019194955e-01	-2.060113295832982361e-01	-2.467853326383369628e-01	7.685125000000000000e+03	3.554166666666666430e+01	4.741666666666666430e+01	1.766666666666666785e+01	2.099375000000000000e+03	3.770833333333333570e+01	6.133333333333333570e+01	1.583333333333333393e+01	5.000000000000000000e-01	2.375000000000000000e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.799721870412473436e+03	4.031990873067118741e+01	5.202568560300827727e+01	2.099165622387666730e+01	2.206784191296648260e+03	4.541373818245637750e+01	6.655082528083283933e+01	2.043103807471123901e+01	1.263762615825973379e+00	3.783678458698080505e+00	5.393446629166315232e-01	8.301186659716703886e-01	7.914318740824947781e+03	4.509815079467571763e+01	5.663470453934988313e+01	2.431664578108667030e+01	2.314193382593296519e+03	5.311914303157941930e+01	7.176831722833235006e+01	2.502874281608914941e+01	2.027525231651946758e+00	5.192356917396161009e+00	9.120226591665964166e-01	1.368570665276674037e+00
1.000000000000000000e+01	7.392218893591874803e+03	2.568820298949010450e+01	3.705969349108944755e+01	1.549407012336364176e+01	1.949071428312876606e+03	2.600000000000000000e+01	5.281779173437726627e+01	9.901496492029904672e+00	-8.700895288414519646e-01	-3.094010767585029242e-01	-6.160254037844385966e-01	-7.852373319433403331e-01	7.502734446795937401e+03	3.078160149474505403e+01	4.227984674554472377e+01	1.864286839501515658e+01	2.051848214156438189e+03	3.250000000000000000e+01	6.005472920052196883e+01	1.528408157934828537e+01	-1.642114310873926675e-01	8.452994616207485379e-01	-1.830127018922192983e-01	-2.467853326383368517e-01	7.613250000000000000e+03	3.587500000000000000e+01	4.750000000000000000e+01	2.179166666666666785e+01	2.154625000000000000e+03	3.900000000000000000e+01	6.729166666666667140e+01	2.066666666666666785e+01	5.416666666666666297e-01	2.000000000000000000e+00	2.500000000000000000e-01	2.916666666666666852e-01	7.723765553204062599e+03	4.096839850525494597e+01	5.272015325445527623e+01	2.494046493831817912e+01	2.257401785843561811e+03	4.550000000000000000e+01	7.452860413281136687e+01	2.604925175398505033e+01	1.247544764420725816e+00	3.154700538379251462e+00	6.830127018922192983e-01	8.301186659716701666e-01	7.834281106408125197e+03	4.606179701050989195e+01	5.794030650891055245e+01	2.808926320996969395e+01	2.360178571687123167e+03	5.200000000000000000e+01	8.176554159895607654e+01	3.143183684130342925e+01	1.953422862174785113e+00	4.309401076758502924e+00	1.116025403784438597e+00	1.368570665276673815e+00
1.100000000000000000e+01	7.336901832197865588e+03	2.811935738293692211e+01	3.758014973052658547e+01	1.739311723556295419e+01	1.985535048436472835e+03	2.843562113495017130e+01	5.679716674198800774e+01	1.408368347957098976e+01	-1.131928443335427081e+00	-6.564051369280632375e-01	-6.160254037844385966e-01	-9.138857955913137765e-01	7.447471749432266733e+03	3.235134535813512713e+01	4.235257486526329274e+01	2.246739195111480925e+01	2.089350857551569788e+03	3.438447723414175528e+01	6.500275003766066106e+01	1.904184173978549666e+01	-3.784642216677135407e-01	5.676307648693017516e-01	-1.830127018922192983e-01	-2.902762311289902031e-01	7.558041666666666970e+03	3.658333333333333570e+01	4.712500000000000000e+01	2.754166666666666785e+01	2.193166666666666515e+03	4.033333333333333570e+01	7.320833333333332860e+01	2.400000000000000000e+01	3.750000000000000000e-01	1.791666666666666741e+00	2.500000000000000000e-01	3.333333333333333148e-01	7.668611583901067206e+03	4.081532130853154428e+01	5.189742513473670726e+01	3.261594138221852290e+01	2.296982475781763242e+03	4.628218943252491613e+01	8.141391662900599613e+01	2.895815826021450334e+01	1.128464221667713652e+00	3.015702568464031508e+00	6.830127018922192983e-01	9.569428977956568882e-01	7.779181501135468352e+03	4.504730928372974574e+01	5.666985026947341453e+01	3.769021609777038151e+01	2.400798284896859968e+03	5.223104553171650366e+01	8.961949992467864945e+01	3.391631652042900669e+01	1.881928443335427081e+00	4.239738470261396941e+00	1.116025403784438597e+00	1.580552462257980295e+00
1.200000000000000000e+01	7.291724723906618237e+03	2.915081160671693539e+01	3.941833350003334147e+01	2.062558276483232333e+01	2.001028753498299920e+03	2.934314149902464308e+01	5.911543040298703033e+01	1.939141446758988252e+01	-1.066917101476927421e+00	-2.600366297601728327e-01	0.000000000000000000e+00	-6.160254037844385966e-01	7.407174861953309119e+03	3.265873913669179984e+01	4.358416675001667073e+01	2.658362471574949382e+01	2.107243543415816475e+03	3.500490408284565547e+01	6.837021520149352227e+01	2.427904056712827696e+01	-3.042918840717970252e-01	9.533150184532468430e-01	0.000000000000000000e+00	-1.830127018922192983e-01	7.522625000000000000e+03	3.616666666666666430e+01	4.775000000000000000e+01	3.254166666666666430e+01	2.213458333333333485e+03	4.066666666666666430e+01	7.762500000000000000e+01	2.916666666666666785e+01	4.583333333333333148e-01	2.166666666666666519e+00	0.000000000000000000e+00	2.500000000000000000e-01	7.638075138046690881e+03	3.967459419664152875e+01	5.191583324998332927e+01	3.849970861758383478e+01	2.319673123250850495e+03	4.632842925048767313e+01	8.687978479850647773e+01	3.405429276620505874e+01	1.220958550738463710e+00	3.380018314880086194e+00	0.000000000000000000e+00	6.830127018922192983e-01	7.753525276093381763e+03	4.318252172661639321e+01	5.608166649996665853e+01	4.445775056850100526e+01	2.425887913168367049e+03	5.199019183430868907e+01	9.613456959701296967e+01	3.894191886574345318e+01	1.983583768143593939e+00	4.593369963093506314e+00	0.000000000000000000e+00	1.116025403784438597e+00
1.300000000000000000e+01	7.267503808361566371e+03	2.813214577497714686e+01	3.721257005005763574e+01	2.790024613476437310e+01	2.027616953509969107e+03	3.060809223321469119e+01	6.321849529404946821e+01	2.224777376389386774e+01	-7.895820296198483579e-01	-6.626214472796219113e-01	-5.364378277661476790e-01	-7.908329997330663108e-01	7.377481070847449701e+03	3.250357288748857343e+01	4.223128502502881787e+01	3.382512306738218655e+01	2.130266810088317925e+03	3.572071278327400989e+01	7.248424764702473055e+01	2.770722021528026602e+01	4.270898519007582106e-02	7.311892763601890444e-01	-2.057189138830738395e-01	-2.704164998665331554e-01	7.487458333333333030e+03	3.687500000000000000e+01	4.725000000000000000e+01	3.975000000000000000e+01	2.232916666666666515e+03	4.083333333333333570e+01	8.175000000000000000e+01	3.316666666666666430e+01	8.750000000000000000e-01	2.125000000000000000e+00	1.250000000000000000e-01	2.500000000000000000e-01	7.597435595819216360e+03	4.124642711251142657e+01	5.226871497497118213e+01	4.567487693261781345e+01	2.335566523245015105e+03	4.594595388339266151e+01	9.101575235297526945e+01	3.862611311805306258e+01	1.707291014809924068e+00	3.518810723639810956e+00	4.557189138830738395e-01	7.704164998665331554e-01	7.707412858305099689e+03	4.561785422502285314e+01	5.728742994994236426e+01	5.159975386523562690e+01	2.438216379823363695e+03	5.105857443345198021e+01	1.002815047059505389e+02	4.408555956943946086e+01	2.539582029619848136e+00	4.912621447279621911e+00	7.864378277661476790e-01	1.290832999733066311e+00
1.400000000000000000e+01	7.222268985176194292e+03	2.670431371588257718e+01	3.889767473295736977e+01	3.424211963469107189e+01	2.046425285247551983e+03	3.078338477378505900e+01	6.447207716904678421e+01	2.642875030980619755e+01	-8.240453183331931664e-01	-6.956779509428074881e-01	-7.159719205521201113e-01	-7.722082634517997146e-01	7.335405325921430631e+03	3.145632352460795644e+01	4.319883736647868488e+01	4.041272648401220380e+01	2.151170975957109476e+03	3.618335905355920090e+01	7.511103858452339921e+01	3.217270848823643092e+01	-7.868932583326326835e-02	6.729943578619295153e-01	-3.163192936093934260e-01	-2.194374650592331721e-01	7.448541666666666970e+03	3.620833333333333570e+01	4.750000000000000000e+01	4.658333333333333570e+01	2.255916666666666515e+03	4.158333333333333570e+01	8.575000000000000000e+01	3.791666666666666430e+01	6.666666666666666297e-01	2.041666666666666519e+00	8.333333333333332871e-02	3.333333333333333148e-01	7.561678007411903309e+03	4.096034314205871851e+01	5.180116263352131512e+01	5.275394018265446761e+01	2.360662357376223554e+03	4.698330761310747050e+01	9.638896141547660079e+01	4.366062484509689767e+01	1.412022659166596528e+00	3.410338975471403522e+00	4.829859602760600557e-01	8.861041317258997463e-01	7.674814348157139648e+03	4.571235295078409422e+01	5.610232526704263023e+01	5.892454703197559951e+01	2.465408048085781047e+03	5.238328189288161241e+01	1.070279228309532158e+02	4.940458302352713105e+01	2.157378651666526537e+00	4.779011284276140969e+00	8.826385872187868520e-01	1.438874930118466233e+00
1.500000000000000000e+01	7.201412071765603287e+03	2.605012562893379879e+01	3.711916848035313876e+01	3.823417418036368076e+01	2.062931729241379344e+03	3.014435722347360525e+01	7.067739391185402553e+01	2.891877654035486955e+01	-7.722082634517997146e-01	-3.723104278670037459e-01	-5.786893258332631573e-01	-6.038995287340801488e-01	7.311268535882801189e+03	3.102506281446689940e+01	4.180958424017656938e+01	4.657542042351516898e+01	2.165653364620689445e+03	3.536384527840347403e+01	8.054703028926034847e+01	3.550105493684409907e+01	-2.194374650592331721e-01	9.180114527331648677e-01	-2.060113295832982361e-01	-1.977830977003734170e-01	7.421125000000000000e+03	3.600000000000000000e+01	4.650000000000000000e+01	5.491666666666666430e+01	2.268375000000000000e+03	4.058333333333333570e+01	9.041666666666667140e+01	4.208333333333333570e+01	3.333333333333333148e-01	2.208333333333333481e+00	1.666666666666666574e-01	2.083333333333333426e-01	7.530981464117198811e+03	4.097493718553310060e+01	5.119041575982343062e+01	6.325791290981815962e+01	2.371096635379310555e+03	4.580282138826319738e+01	1.002863030440729943e+02	4.866561172982257233e+01	8.861041317258997463e-01	3.498655213933502317e+00	5.393446629166315232e-01	6.144497643670401299e-01	7.640837928234396713e+03	4.594987437106620121e+01	5.588083151964686124e+01	7.159915915296964783e+01	2.473818270758620656e+03	5.102230944319306616e+01	1.101559394214793173e+02	5.524789012631180185e+01	1.438874930118466233e+00	4.788977094533670709e+00	9.120226591665964166e-01	1.020566195400746778e+00
1.600000000000000000e+01	7.196832599414157812e+03	2.782607323780356978e+01	3.667424555731061275e+01	4.694336477990566436e+01	2.077398360831973605e+03	2.920971150243398284e+01	7.451122126960299852e+01	3.050104693421990731e+01	-7.908329997330663108e-01	-1.074549220249402914e+00	-7.881883952584496367e-01	-5.786893258332631573e-01	7.300916299707078906e+03	3.237136995223511349e+01	4.125378944532197067e+01	5.480501572328616078e+01	2.173261680415986575e+03	3.456318908455032357e+01	8.398477730146815645e+01	3.879219013377662151e+01	-2.704164998665331554e-01	5.043920565419652835e-01	-2.899275309625581887e-01	-2.060113295832982361e-01	7.405000000000000000e+03	3.691666666666666430e+01	4.583333333333333570e+01	6.266666666666666430e+01	2.269125000000000000e+03	3.991666666666666430e+01	9.345833333333332860e+01	4.708333333333333570e+01	2.500000000000000000e-01	2.083333333333333481e+00	2.083333333333333426e-01	1.666666666666666574e-01	7.509083700292921094e+03	4.146196338109821511e+01	5.041287722134470073e+01	7.052831761004716782e+01	2.364988319584013425e+03	4.527014424878300503e+01	1.029318893651985007e+02	5.537447653289004990e+01	7.704164998665331554e-01	3.662274610124701901e+00	7.065941976292248183e-01	5.393446629166315232e-01	7.613167400585842188e+03	4.600726009552975881e+01	5.499242110935605865e+01	7.838996855342766423e+01	2.460851639168026395e+03	5.062362183089934575e+01	1.124054453970636587e+02	6.366561973244676409e+01	1.290832999733066311e+00	5.241215886916069877e+00	1.204855061925116377e+00	9.120226591665964166e-01
1.700000000000000000e+01	7.173167068762712006e+03	2.675627052433792841e+01	3.737208384357143132e+01	5.245799962166978503e+01	2.063300003573032882e+03	2.835330323555376708e+01	7.848300478187428553e+01	3.524602465557343578e+01	-6.094757082487300970e-01	-2.734642916490861442e-01	-6.038995287340801488e-01	-7.908329997330663108e-01	7.282187701048022063e+03	3.146146859550229635e+01	4.154020858845238706e+01	6.156233314416822822e+01	2.165337501786516441e+03	3.425998495111021214e+01	8.778316905760381417e+01	4.343551232778671789e+01	-1.380711874576983633e-01	6.757678541754569279e-01	-1.977830977003734170e-01	-2.704164998665331554e-01	7.391208333333333030e+03	3.616666666666666430e+01	4.570833333333333570e+01	7.066666666666667140e+01	2.267375000000000000e+03	4.016666666666666430e+01	9.708333333333332860e+01	5.162500000000000000e+01	3.333333333333333148e-01	1.625000000000000000e+00	2.083333333333333426e-01	2.500000000000000000e-01	7.500228965618643997e+03	4.087186473783103224e+01	4.987645807821428434e+01	7.977100018916510749e+01	2.369412498213483559e+03	4.607334838222311646e+01	1.063834976090628430e+02	5.981448767221328211e+01	8.047378541243650485e-01	2.574232145824542961e+00	6.144497643670401299e-01	7.704164998665331554e-01	7.609249597903954054e+03	4.557706280899540019e+01	5.404458282309524009e+01	8.887533371166355778e+01	2.471449996426967118e+03	5.198003009777956152e+01	1.156836618847923717e+02	6.800397534442656422e+01	1.276142374915396616e+00	3.523464291649085922e+00	1.020566195400746778e+00	1.290832999733066311e+00
1.800000000000000000e+01	7.156487205092709701e+03	2.670457719659600571e+01	3.628279757991541743e+01	6.077520615408340632e+01	2.055961176922995946e+03	2.985418606457299262e+01	8.055909549964934513e+01	4.089888412961303743e+01	-7.852373319433403331e-01	-8.527719421037380787e-01	-5.786893258332631573e-01	-7.529711460710616366e-01	7.267618602546354850e+03	3.178978859829800285e+01	4.078723212329104086e+01	6.953343641037503176e+01	2.159751421794831003e+03	3.544792636561982846e+01	9.021704774982467256e+01	4.861610873147318301e+01	-2.467853326383368517e-01	4.694473622814643310e-01	-2.060113295832982361e-01	-3.139855730355308183e-01	7.378750000000000000e+03	3.687500000000000000e+01	4.529166666666666430e+01	7.829166666666667140e+01	2.263541666666666515e+03	4.104166666666666430e+01	9.987500000000000000e+01	5.633333333333333570e+01	2.916666666666666852e-01	1.791666666666666741e+00	1.666666666666666574e-01	1.250000000000000000e-01	7.489881397453645150e+03	4.196021140170199715e+01	4.979610121004228773e+01	8.704989692295831105e+01	2.367331911538502027e+03	4.663540696771350014e+01	1.095329522501753274e+02	6.405055793519348128e+01	8.301186659716701666e-01	3.113885971051868928e+00	5.393446629166315232e-01	5.639855730355307628e-01	7.601012794907290299e+03	4.704542280340399429e+01	5.430053575341791117e+01	9.580812717924993649e+01	2.471122156410337084e+03	5.222914726876033598e+01	1.191909045003506549e+02	7.176778253705363397e+01	1.368570665276673815e+00	4.436105275437071782e+00	9.120226591665964166e-01	1.002971146071061526e+00
1.900000000000000000e+01	7.158337719344975994e+03	2.778654178973313904e+01	3.762888520416800731e+01	6.904029093406842321e+01	2.073750317539476328e+03	3.114305977893699406e+01	8.026888857031977409e+01	4.428898341857419041e+01	-1.282172385686608074e+00	-7.761812796319869090e-01	-3.579859602760600557e-01	-7.852373319433405552e-01	7.261252193005821027e+03	3.176827089486657130e+01	4.131444260208400010e+01	7.787431213370088301e+01	2.168062658769738391e+03	3.673819655613516488e+01	9.092611095182655845e+01	5.318615837595375950e+01	-3.702528595099706665e-01	3.410760268506731752e-01	-1.581596468046967130e-01	-2.467853326383369628e-01	7.364166666666666970e+03	3.575000000000000000e+01	4.500000000000000000e+01	8.670833333333332860e+01	2.262375000000000000e+03	4.233333333333333570e+01	1.015833333333333286e+02	6.208333333333333570e+01	5.416666666666666297e-01	1.458333333333333259e+00	4.166666666666666435e-02	2.916666666666666852e-01	7.467081140327512912e+03	3.973172910513343226e+01	4.868555739791599990e+01	9.554235453296577418e+01	2.356687341230261609e+03	4.792847011053150652e+01	1.122405557148400987e+02	7.098050829071290480e+01	1.453586192843304037e+00	2.575590639815993121e+00	2.414929801380300278e-01	8.301186659716703886e-01	7.569995613988357945e+03	4.371345821026685741e+01	5.237111479583199269e+01	1.043763757325982340e+02	2.450999682460523672e+03	5.352360688772967734e+01	1.228977780963468831e+02	7.987768324809248099e+01	2.365505719019941111e+00	3.692847946298653206e+00	4.413192936093934260e-01	1.368570665276674037e+00
2.000000000000000000e+01	7.160532130632754161e+03	2.807739737275782232e+01	3.472372055837117699e+01	7.482877522014331362e+01	2.073355417354364363e+03	2.957534623246844774e+01	8.224987672619793955e+01	5.217096277013244787e+01	-7.722082634517997146e-01	-1.229098583150880719e+00	-5.364378277661476790e-01	-7.523124382057235771e-01	7.260120231983043595e+03	3.239286535304557901e+01	3.948686027918558494e+01	8.501855427673832821e+01	2.162281875343849151e+03	3.539183978290088817e+01	9.281243836309897688e+01	6.025214805173288823e+01	-2.194374650592331721e-01	3.646173750912262701e-01	-2.057189138830738395e-01	-1.886562191028617885e-01	7.359708333333333030e+03	3.670833333333333570e+01	4.425000000000000000e+01	9.520833333333332860e+01	2.251208333333333485e+03	4.120833333333333570e+01	1.033750000000000000e+02	6.833333333333332860e+01	3.333333333333333148e-01	1.958333333333333259e+00	1.250000000000000000e-01	3.750000000000000000e-01	7.459296434683622465e+03	4.102380131362109239e+01	4.901313972081441506e+01	1.053981123899283290e+02	2.340134791322817819e+03	4.702482688376578324e+01	1.139375616369010231e+02	7.641451861493376896e+01	8.861041317258997463e-01	3.552049291575440471e+00	4.557189138830738395e-01	9.386562191028617885e-01	7.558884536033911900e+03	4.533926929390884908e+01	5.377627944162882301e+01	1.155878914465233436e+02	2.429061249312302607e+03	5.284132043419822367e+01	1.245001232738020605e+02	8.449570389653420932e+01	1.438874930118466233e+00	5.145765249817547016e+00	7.864378277661476790e-01	1.502312438205723577e+00
2.100000000000000000e+01	7.125503240424188334e+03	2.571183535225338090e+01	3.675378874876467705e+01	7.916524700082209165e+01	2.040670207002398001e+03	2.919325221501924261e+01	8.275320536530590232e+01	5.753347604410741667e+01	-7.852373319433403331e-01	-1.039413591222692279e+00	-6.173926762196428886e-01	-5.786893258332631573e-01	7.239084953545427197e+03	3.066841767612669045e+01	4.087689437438233853e+01	9.231179016707771723e+01	2.142668436834532258e+03	3.449245944084295701e+01	9.358493601598628686e+01	6.495423802205371544e+01	-2.467853326383368517e-01	5.011265377219871198e-01	-1.628630047764880739e-01	-2.060113295832982361e-01	7.352666666666666970e+03	3.562500000000000000e+01	4.500000000000000000e+01	1.054583333333333286e+02	2.244666666666666515e+03	3.979166666666666430e+01	1.044166666666666714e+02	7.237500000000000000e+01	2.916666666666666852e-01	2.041666666666666519e+00	2.916666666666666852e-01	1.666666666666666574e-01	7.466248379787906742e+03	4.058158232387330600e+01	4.912310562561766147e+01	1.186048764995889400e+02	2.346664896498800772e+03	4.509087389249037159e+01	1.152483973173470559e+02	7.979576197794628456e+01	8.301186659716701666e-01	3.582206795611345918e+00	7.461963381098214443e-01	5.393446629166315232e-01	7.579830092909145606e+03	4.553816464774661910e+01	5.324621125123532295e+01	1.317514196658445655e+02	2.448663126330935029e+03	5.039008111831408598e+01	1.260801279680274405e+02	8.721652395589258333e+01	1.368570665276673815e+00	5.122746924556025760e+00	1.200726009552976148e+00	9.120226591665964166e-01
2.200000000000000000e+01	7.123850182526835852e+03	2.438579879263883043e+01	3.583227732741220706e+01	9.049134345113105837e+01	2.032645308567629399e+03	2.754454057165042968e+01	8.551244991342886692e+01	5.597607853823473079e+01	-1.016941090707505380e+00	-8.392350552657534823e-01	-5.786893258332631573e-01	-7.908329997330663108e-01	7.236466757930084896e+03	2.956789939631941522e+01	4.035363866370610708e+01	1.033290050588988578e+02	2.133343487617148185e+03	3.358477028582521484e+01	9.513122495671443346e+01	6.634220593578402259e+01	-3.209705453537526898e-01	5.595491390337898885e-01	-2.060113295832982361e-01	-2.704164998665331554e-01	7.349083333333333030e+03	3.475000000000000000e+01	4.487500000000000000e+01	1.161666666666666714e+02	2.234041666666666515e+03	3.962500000000000000e+01	1.047500000000000000e+02	7.670833333333332860e+01	3.750000000000000000e-01	1.958333333333333259e+00	1.666666666666666574e-01	2.500000000000000000e-01	7.461699908736581165e+03	3.993210060368058123e+01	4.939636133629389292e+01	1.290043282744344708e+02	2.334739845716184846e+03	4.566522971417478516e+01	1.143687750432855665e+02	8.707446073088263461e+01	1.070970545353752801e+00	3.357117527632876630e+00	5.393446629166315232e-01	7.704164998665331554e-01	7.574316484139830209e+03	4.511420120736116957e+01	5.391772267258779294e+01	1.418419898822022844e+02	2.435438024765703631e+03	5.170545942834957032e+01	1.239875500865711331e+02	9.744058812843192641e+01	1.766941090707505380e+00	4.755901721932420223e+00	9.120226591665964166e-01	1.290832999733066311e+00
2.300000000000000000e+01	7.104139358295140482e+03	2.523019786300494260e+01	3.549509945188462012e+01	1.010902787054353382e+02	2.016244783477260853e+03	2.720279476195733892e+01	8.613174992636767513e+01	5.975537012933223480e+01	-7.722082634517997146e-01	-5.403642652865792151e-01	-5.364378277661476790e-01	-8.915570127975553927e-01	7.222903012480904181e+03	3.038593226483580167e+01	3.974754972594230651e+01	1.140868060193843405e+02	2.121414058405297055e+03	3.276806404764533909e+01	9.648254162985050186e+01	6.985685173133278170e+01	-2.194374650592331721e-01	7.923178673567103925e-01	-2.057189138830738395e-01	-2.582785063987776963e-01	7.341666666666666970e+03	3.554166666666666430e+01	4.400000000000000000e+01	1.270833333333333286e+02	2.226583333333333485e+03	3.833333333333333570e+01	1.068333333333333286e+02	7.995833333333332860e+01	3.333333333333333148e-01	2.125000000000000000e+00	1.250000000000000000e-01	3.750000000000000000e-01	7.460430320852429759e+03	4.069740106849752692e+01	4.825245027405769349e+01	1.400798606472823167e+02	2.331752608261369915e+03	4.389860261902133232e+01	1.171841250368161553e+02	9.005981493533387550e+01	8.861041317258997463e-01	3.457682132643289385e+00	4.557189138830738395e-01	1.008278506398777807e+00	7.579193975038193457e+03	4.585313547032838244e+01	5.250490054811537988e+01	1.530763879612313190e+02	2.436921883189405889e+03	4.946387190470933604e+01	1.275349167402989821e+02	1.001612965373344224e+02	1.438874930118466233e+00	4.790364265286578771e+00	7.864378277661476790e-01	1.641557012797555393e+00
2.400000000000000000e+01	7.101278630880860874e+03	2.490222695912841999e+01	3.408006598745060245e+01	1.123582861405919857e+02	2.008491214148616564e+03	2.692416309720977452e+01	8.751949031467557916e+01	6.495611544808906501e+01	-6.100229134237712403e-01	-6.708295523259852899e-01	-3.579859602760601667e-01	-7.908329997330663108e-01	7.218180982107097407e+03	2.980528014623087785e+01	3.833169966039196908e+01	1.237624764036293215e+02	2.113766440407641767e+03	3.271208154860488548e+01	9.778057849067113239e+01	7.591555772404453251e+01	-3.417812337855230531e-02	4.770852238370073550e-01	-1.581596468046967685e-01	-2.704164998665331554e-01	7.335083333333333030e+03	3.470833333333333570e+01	4.258333333333333570e+01	1.351666666666666572e+02	2.219041666666666515e+03	3.850000000000000000e+01	1.080416666666666714e+02	8.687500000000000000e+01	5.416666666666666297e-01	1.625000000000000000e+00	4.166666666666666435e-02	2.500000000000000000e-01	7.451985684559568654e+03	3.961138652043579356e+01	4.683496700627470233e+01	1.465708569297040071e+02	2.324316892925691263e+03	4.428791845139511452e+01	1.183027548426622104e+02	9.783444227595546749e+01	1.117511456711885565e+00	2.772914776162992645e+00	2.414929801380300833e-01	7.704164998665331554e-01	7.568888035785805187e+03	4.451443970753825141e+01	5.108660067921606895e+01	1.579750471927413287e+02	2.429592119184716466e+03	5.007583690279022903e+01	1.285638430186577637e+02	1.087938845519109350e+02	1.693356246757104611e+00	3.920829552325985290e+00	4.413192936093935370e-01	1.290832999733066311e+00
2.500000000000000000e+01	7.115408289007096755e+03	2.333189402979079574e+01	3.219325221501924261e+01	1.215756944537906890e+02	2.001296772047910054e+03	2.837129070824722987e+01	9.084853957387056766e+01	6.437092186873695709e+01	-1.271711624335557733e+00	-6.185515334670144139e-01	-4.694374650592332832e-01	-6.415570127975553927e-01	7.226641644503548378e+03	2.906178034822873002e+01	3.749245944084294990e+01	1.344753472268953374e+02	2.101356719357288057e+03	3.293564535412361494e+01	1.005492697869352838e+02	7.618546093436847855e+01	-4.066891455011121814e-01	5.240575665998261634e-01	-1.930520658629499842e-01	-8.278506398777696340e-03	7.337875000000000000e+03	3.479166666666666430e+01	4.279166666666666430e+01	1.473750000000000000e+02	2.201416666666666515e+03	3.750000000000000000e+01	1.102500000000000000e+02	8.800000000000000000e+01	4.583333333333333148e-01	1.666666666666666741e+00	8.333333333333332871e-02	6.250000000000000000e-01	7.449108355496451622e+03	4.052155298510459858e+01	4.809087389249037869e+01	1.602746527731046626e+02	2.301476613976044973e+03	4.206435464587638506e+01	1.199507302130647162e+02	9.981453906563152145e+01	1.323355812167778867e+00	2.809275766733507318e+00	3.597187325296166138e-01	1.258278506398777807e+00	7.560341710992903245e+03	4.625143930354253285e+01	5.339008111831408598e+01	1.731743055462093253e+02	2.401536561285422977e+03	4.662870929175277013e+01	1.296514604261294323e+02	1.116290781312630429e+02	2.188378291002224252e+00	3.951884866800347673e+00	6.361041317258999683e-01	1.891557012797555393e+00
2.600000000000000000e+01	7.087549650307264528e+03	2.274275590479341957e+01	3.114637028918154726e+01	1.326904872441108125e+02	1.962367656939009748e+03	2.764856232390825141e+01	8.971197640981809229e+01	7.020849867789959831e+01	-8.299687361450256429e-01	-6.602468994692869408e-01	-5.364378277661476790e-01	-6.038995287340801488e-01	7.212858158486966204e+03	2.849637795239670979e+01	3.619818514459077363e+01	1.455119102887220777e+02	2.074850495136171503e+03	3.309511449528745430e+01	1.003143215382423818e+02	8.070841600561645635e+01	-1.858177014058461363e-01	4.198765502653565296e-01	-2.057189138830738395e-01	-1.977830977003734170e-01	7.338166666666666970e+03	3.425000000000000000e+01	4.125000000000000000e+01	1.583333333333333428e+02	2.187333333333333485e+03	3.854166666666666430e+01	1.109166666666666714e+02	9.120833333333332860e+01	4.583333333333333148e-01	1.500000000000000000e+00	1.250000000000000000e-01	2.083333333333333426e-01	7.463475174846367736e+03	4.000362204760328666e+01	4.630181485540922637e+01	1.711547563779446079e+02	2.299816171530495467e+03	4.398821883804587429e+01	1.215190117950909610e+02	1.017082506610502008e+02	1.102484368072512710e+00	2.580123449734643692e+00	4.557189138830738395e-01	6.144497643670401299e-01	7.588783683026069411e+03	4.575724409520658043e+01	5.135362971081845274e+01	1.839761794225558731e+02	2.412299009727656994e+03	4.943477100942507718e+01	1.321213569235152363e+02	1.122081679887670589e+02	1.746635402811692162e+00	3.660246899469286941e+00	7.864378277661476790e-01	1.020566195400746778e+00
2.700000000000000000e+01	7.083811348550136245e+03	2.548940006804252789e+01	3.097359879350278078e+01	1.413522560790035527e+02	1.939526474465924139e+03	2.594827774415140098e+01	9.064711820212841076e+01	7.423655175288419628e+01	-9.534228621747851129e-01	-1.210048604244883030e+00	-3.579859602760600557e-01	-6.933562467571046106e-01	7.213384840941735092e+03	3.007803336735459609e+01	3.563263273008472254e+01	1.549261280395017764e+02	2.054492403899628698e+03	3.143247220540903442e+01	1.008652257677308768e+02	8.518077587644209814e+01	-2.475447644207258713e-01	5.616423645442252255e-01	-1.581596468046967130e-01	-1.175114567118856201e-01	7.342958333333333030e+03	3.466666666666666430e+01	4.029166666666666430e+01	1.685000000000000000e+02	2.169458333333333485e+03	3.691666666666666430e+01	1.110833333333333286e+02	9.612500000000000000e+01	4.583333333333333148e-01	2.333333333333333481e+00	4.166666666666666435e-02	4.583333333333333148e-01	7.472531825724930968e+03	3.925529996597872895e+01	4.495070060324860606e+01	1.820738719604982236e+02	2.284424262767038272e+03	4.240086112792429418e+01	1.213014408989357804e+02	1.070692241235579019e+02	1.164211431087392556e+00	4.105024302122441959e+00	2.414929801380300278e-01	1.034178123378552305e+00	7.602105318116529816e+03	4.384393326529080070e+01	4.960973453983054782e+01	1.956477439209964473e+02	2.399390192200742604e+03	4.788505558918193117e+01	1.315195484645382464e+02	1.180134482471158037e+02	1.870089528841451632e+00	5.876715270911549993e+00	4.413192936093934260e-01	1.610022913423771129e+00
2.800000000000000000e+01	7.102346705267548714e+03	2.485558030193615764e+01	3.197346117427545309e+01	1.483583380255259101e+02	1.925979617592265413e+03	2.492416309720977452e+01	9.253786606620806765e+01	8.096991077941389392e+01	-8.700895288414517426e-01	-5.773733406281569280e-01	-5.364378277661476790e-01	-1.177932674045699901e+00	7.227631685967107842e+03	2.984445681763474667e+01	3.621589725380439262e+01	1.631583356794296265e+02	2.035948142129465850e+03	3.071208154860488548e+01	1.015605996997707052e+02	9.090162205637361126e+01	-1.642114310873925564e-01	5.863133296859215360e-01	-2.057189138830738395e-01	-4.431330036895166358e-01	7.352916666666666970e+03	3.483333333333333570e+01	4.045833333333333570e+01	1.779583333333333428e+02	2.145916666666666515e+03	3.650000000000000000e+01	1.105833333333333286e+02	1.008333333333333286e+02	5.416666666666666297e-01	1.750000000000000000e+00	1.250000000000000000e-01	2.916666666666666852e-01	7.478201647366226098e+03	3.982220984903192118e+01	4.470076941286227878e+01	1.927583309872370592e+02	2.255885191203867180e+03	4.228791845139511452e+01	1.196060669668959520e+02	1.107650446102930459e+02	1.247544764420725816e+00	2.913686670314078242e+00	4.557189138830738395e-01	1.026466337022849951e+00	7.603486628065785226e+03	4.481108636473051376e+01	4.894320549239121476e+01	2.075583286411407755e+02	2.365853715741067845e+03	4.807583690279022903e+01	1.286288006004585895e+02	1.206967558872527633e+02	1.953422862174785113e+00	4.077373340628156484e+00	7.864378277661476790e-01	1.761266007379033383e+00
2.900000000000000000e+01	7.115995069530763431e+03	2.424430431002970820e+01	3.108000441239228095e+01	1.598030459392730052e+02	1.915918304513664225e+03	2.470482430499173176e+01	9.283120167719572180e+01	8.493272390143664552e+01	-8.635242913114344887e-01	-8.638876822084795570e-01	-7.529711460710616366e-01	-7.523124382057235771e-01	7.236685034765381715e+03	2.935131882168152373e+01	3.564416887286280655e+01	1.744848563029698312e+02	2.021917485590165370e+03	3.051907881916253373e+01	1.017906008385978680e+02	9.436219528405165136e+01	-2.234288123223839295e-01	7.347228255624269622e-01	-3.139855730355308183e-01	-1.886562191028617885e-01	7.357375000000000000e+03	3.445833333333333570e+01	4.020833333333333570e+01	1.891666666666666572e+02	2.127916666666666515e+03	3.633333333333333570e+01	1.107500000000000000e+02	1.037916666666666714e+02	4.166666666666666852e-01	2.333333333333333481e+00	1.250000000000000000e-01	3.750000000000000000e-01	7.478064965234618285e+03	3.956534784498514767e+01	4.477249779380386485e+01	2.038484770303634832e+02	2.233915847743167888e+03	4.214758784750414122e+01	1.197093991614021320e+02	1.132211380492816915e+02	1.056762145655717244e+00	3.931943841104240001e+00	5.639855730355307628e-01	9.386562191028617885e-01	7.598754930469236569e+03	4.467236235663696675e+01	4.933666225427438690e+01	2.185302873940603092e+02	2.339915028819668805e+03	4.796184236167493964e+01	1.286687983228042640e+02	1.226506094318966973e+02	1.696857624644767970e+00	5.530554348875146076e+00	1.002971146071061526e+00	1.502312438205723577e+00
3.000000000000000000e+01	7.130100047155994616e+03	2.262817579068559581e+01	3.067881274406701309e+01	1.701969853655521092e+02	1.911625591048014030e+03	2.387971782105039509e+01	9.110928057033467553e+01	8.861910820317572757e+01	-7.722082634517997146e-01	-1.285938897200182396e+00	-3.579859602760601112e-01	-7.908329997330663108e-01	7.243862523577997308e+03	2.823075456200946576e+01	3.596440637203350832e+01	1.848484926827760546e+02	2.012229462190673758e+03	3.050235891052519577e+01	1.008046402851673378e+02	9.797622076825453519e+01	-2.194374650592331721e-01	6.070305513999088021e-01	-1.581596468046967408e-01	-2.704164998665331554e-01	7.357625000000000000e+03	3.383333333333333570e+01	4.125000000000000000e+01	1.995000000000000000e+02	2.112833333333333485e+03	3.712500000000000000e+01	1.105000000000000000e+02	1.073333333333333286e+02	3.333333333333333148e-01	2.500000000000000000e+00	4.166666666666666435e-02	2.500000000000000000e-01	7.471387476422002692e+03	3.943591210465720565e+01	4.653559362796649168e+01	2.141515073172239454e+02	2.213437204475993440e+03	4.374764108947480423e+01	1.201953597148326622e+02	1.166904458984121220e+02	8.861041317258997463e-01	4.392969448600091198e+00	2.414929801380300556e-01	7.704164998665331554e-01	7.585149952844005384e+03	4.503849087598107559e+01	5.182118725593298336e+01	2.288030146344478908e+02	2.314041075618652940e+03	5.037028217894960846e+01	1.298907194296653245e+02	1.260475584634909296e+02	1.438874930118466233e+00	6.285938897200182396e+00	4.413192936093934815e-01	1.290832999733066311e+00
3.100000000000000000e+01	7.111157679416382052e+03	2.288477308225854046e+01	2.888933692652867791e+01	1.788615779678159470e+02	1.883862289522460287e+03	2.361603434326330131e+01	9.504799626185949535e+01	8.639041418458812416e+01	-7.852373319433403331e-01	-1.465146933766079407e-01	-6.038995287340801488e-01	-3.579859602760602222e-01	7.233391339708191481e+03	2.790071987446260238e+01	3.448633512993100680e+01	1.953891223172412879e+02	1.992556144761230144e+03	2.976635050496498280e+01	1.044406647975964120e+02	9.742437375896072638e+01	-2.467853326383368517e-01	9.684093199783627703e-01	-1.977830977003734170e-01	-1.581596468046967963e-01	7.355625000000000000e+03	3.291666666666666430e+01	4.008333333333333570e+01	2.119166666666666572e+02	2.101250000000000000e+03	3.591666666666666430e+01	1.138333333333333286e+02	1.084583333333333286e+02	2.916666666666666852e-01	2.083333333333333481e+00	2.083333333333333426e-01	4.166666666666666435e-02	7.477858660291808519e+03	3.793261345887072622e+01	4.568033153673566460e+01	2.284442110160920265e+02	2.209943855238770084e+03	4.206698282836834579e+01	1.232260018690702452e+02	1.194922929077059308e+02	8.301186659716701666e-01	3.198257346688304192e+00	6.144497643670401299e-01	2.414929801380301111e-01	7.600092320583617948e+03	4.294856025107478814e+01	5.127732974013799350e+01	2.449717553655173674e+02	2.318637710477539713e+03	4.821729899007002729e+01	1.326186704048071476e+02	1.305262524820785472e+02	1.368570665276673815e+00	4.313181360043275347e+00	1.020566195400746778e+00	4.413192936093935925e-01
3.200000000000000000e+01	7.103369249687048978e+03	2.516851874719866800e+01	2.834039801801088032e+01	1.907722777210245795e+02	1.855083226299719172e+03	2.317446471951249265e+01	9.459710167754364818e+01	9.026339136933562202e+01	-8.635242913114344887e-01	-1.719229072156815752e+00	-6.160254037844385966e-01	-5.786893258332631573e-01	7.232288791510191004e+03	2.891759270693266615e+01	3.325353234233877231e+01	2.070736388605122897e+02	1.968624946483192844e+03	2.962889902642291418e+01	1.037985508387718312e+02	1.017983623513344753e+02	-2.234288123223839295e-01	3.621879725492549440e-02	-1.830127018922192983e-01	-2.060113295832982361e-01	7.361208333333333030e+03	3.266666666666666430e+01	3.816666666666666430e+01	2.233750000000000000e+02	2.082166666666666515e+03	3.608333333333333570e+01	1.130000000000000000e+02	1.133333333333333286e+02	4.166666666666666852e-01	1.791666666666666741e+00	2.500000000000000000e-01	1.666666666666666574e-01	7.490127875156475056e+03	3.641574062640066245e+01	4.307980099099455629e+01	2.396763611394877103e+02	2.195708386850139959e+03	4.253776764024375723e+01	1.222014491612281688e+02	1.248683043153321819e+02	1.056762145655717244e+00	3.547114536078407987e+00	6.830127018922192983e-01	5.393446629166315232e-01	7.619047416979617083e+03	4.016481458613466060e+01	4.799293531532244828e+01	2.559777222789754205e+02	2.309250107033613858e+03	4.899220194715417875e+01	1.314028983224563376e+02	1.364032752973310494e+02	1.696857624644767970e+00	5.302562405490149011e+00	1.116025403784438597e+00	9.120226591665964166e-01
3.300000000000000000e+01	7.090817716521774855e+03	2.282916763520848491e+01	2.750172191010892675e+01	2.040767427324372534e+02	1.814858492113101192e+03	2.334904454869852586e+01	9.437362426740176602e+01	9.218682714161820968e+01	-7.761423749153966156e-01	-4.983969614852861163e-01	-5.364378277661476790e-01	-8.915570127975553927e-01	7.230783858260887428e+03	2.731041715093757460e+01	3.254252762172113478e+01	2.188300380328853123e+02	1.938304246056550483e+03	2.909118894101592900e+01	1.032076454670342258e+02	1.049267469041424334e+02	-3.047378541243649375e-01	8.549681859240236825e-01	-2.057189138830738395e-01	-2.582785063987776963e-01	7.370750000000000000e+03	3.179166666666666785e+01	3.758333333333333570e+01	2.335833333333333428e+02	2.061750000000000000e+03	3.483333333333333570e+01	1.120416666666666714e+02	1.176666666666666714e+02	1.666666666666666574e-01	2.208333333333333481e+00	1.250000000000000000e-01	3.750000000000000000e-01	7.510716141739112572e+03	3.627291618239576110e+01	4.262413904494553663e+01	2.483366286337813733e+02	2.185195753943449290e+03	4.057547772565074240e+01	1.208756878662991170e+02	1.304065864291908952e+02	6.380711874576983078e-01	3.561698480742643280e+00	4.557189138830738395e-01	1.008278506398777807e+00	7.650682283478225145e+03	4.075416569812485079e+01	4.766494475655774465e+01	2.630899239342294322e+02	2.308641507886899035e+03	4.631762211796814199e+01	1.297097090659315768e+02	1.431465061917151331e+02	1.109475708248729875e+00	4.915063628151953523e+00	7.864378277661476790e-01	1.641557012797555393e+00
3.400000000000000000e+01	7.063916506598121487e+03	2.238124255438013677e+01	2.611671810711838759e+01	2.148970333682540570e+02	1.751408027697861826e+03	2.326486660372845350e+01	9.166734418463761358e+01	9.504338819937734684e+01	-6.094757082487300970e-01	-9.126214472796219113e-01	-3.579859602760600557e-01	-9.534228621747851129e-01	7.223895753299060743e+03	2.689895461052340053e+01	3.151669238689252595e+01	2.301776833507936999e+02	1.894495680515597542e+03	2.804909996853089638e+01	1.019170054256521354e+02	1.073966940996886734e+02	-1.380711874576983633e-01	4.811892763601890444e-01	-1.581596468046967130e-01	-2.475447644207258713e-01	7.383875000000000000e+03	3.141666666666666785e+01	3.691666666666666430e+01	2.454583333333333428e+02	2.037583333333333258e+03	3.283333333333333570e+01	1.121666666666666714e+02	1.197500000000000000e+02	3.333333333333333148e-01	1.875000000000000000e+00	4.166666666666666435e-02	4.583333333333333148e-01	7.543854246700939257e+03	3.593437872280993162e+01	4.231664094644079910e+01	2.607389833158729857e+02	2.180670986151068973e+03	3.761756669813577503e+01	1.224163279076812074e+02	1.321033059003113408e+02	8.047378541243650485e-01	3.268810723639810956e+00	2.414929801380300278e-01	1.164211431087392556e+00	7.703833493401878513e+03	4.045209077895319894e+01	4.771661522621494100e+01	2.760196332984126570e+02	2.323758638968804917e+03	4.240180006293822146e+01	1.326659891486957292e+02	1.444566118006226532e+02	1.276142374915396616e+00	4.662621447279621911e+00	4.413192936093934260e-01	1.870089528841451632e+00
3.500000000000000000e+01	7.057539835713659159e+03	2.293601202525544736e+01	2.589873279289464847e+01	2.223150118669637436e+02	1.713293978315382901e+03	2.319978768792827850e+01	8.976791429282917534e+01	9.979261538093632566e+01	-7.761423749153965046e-01	-7.034778597147663959e-01	-7.529711460710616366e-01	-5.786893258332631573e-01	7.224186584523496094e+03	2.753050601262772545e+01	3.132436639644732423e+01	2.396366726001485290e+02	1.865188655824358193e+03	2.843322717729747140e+01	9.984229047974791627e+01	1.112296410238014914e+02	-3.047378541243649375e-01	8.149277368092835427e-01	-3.139855730355308183e-01	-2.060113295832982361e-01	7.390833333333333030e+03	3.212500000000000000e+01	3.675000000000000000e+01	2.569583333333333144e+02	2.017083333333333258e+03	3.366666666666666430e+01	1.099166666666666714e+02	1.226666666666666714e+02	1.666666666666666574e-01	2.333333333333333481e+00	1.250000000000000000e-01	1.666666666666666574e-01	7.557480082143169966e+03	3.671949398737227455e+01	4.217563360355267577e+01	2.742799940665180998e+02	2.168978010842308322e+03	3.890010615603586075e+01	1.199910428535854265e+02	1.341036923095318514e+02	6.380711874576981968e-01	3.851738929857383198e+00	5.639855730355307628e-01	5.393446629166315232e-01	7.724126830953006902e+03	4.131398797474454909e+01	4.760126720710535153e+01	2.916016547997028852e+02	2.320872688351283614e+03	4.413354564540505010e+01	1.300654190405041675e+02	1.455407179523970171e+02	1.109475708248729875e+00	5.370144526381433359e+00	1.002971146071061526e+00	9.120226591665964166e-01
3.600000000000000000e+01	7.063520236927618498e+03	2.106948218606001433e+01	2.463199113928712336e+01	2.342488095440550353e+02	1.692078121494109382e+03	2.264168002137609292e+01	8.871853287278605649e+01	9.628447946374848243e+01	-7.722082634517997146e-01	-1.465146933766083848e-01	-7.761423749153966156e-01	-6.173926762196431106e-01	7.230718451797142734e+03	2.618057442636333931e+01	3.108682890297689383e+01	2.517494047720275034e+02	1.844893227413721434e+03	2.784167334402138039e+01	9.858843310305968544e+01	1.105380730652075840e+02	-2.194374650592331721e-01	9.684093199783625483e-01	-3.047378541243649375e-01	-1.628630047764881850e-01	7.397916666666666970e+03	3.129166666666666785e+01	3.754166666666666430e+01	2.692500000000000000e+02	1.997708333333333258e+03	3.304166666666666430e+01	1.084583333333333286e+02	1.247916666666666714e+02	3.333333333333333148e-01	2.083333333333333481e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.565114881536191206e+03	3.640275890696999284e+01	4.399650443035643832e+01	2.867505952279724966e+02	2.150523439252945082e+03	3.824165998931194821e+01	1.183282335636069718e+02	1.390452602681257588e+02	8.861041317258997463e-01	3.198257346688304636e+00	6.380711874576983078e-01	7.461963381098215553e-01	7.732313096405715442e+03	4.151385114727332137e+01	5.045134219404620524e+01	3.042511904559449931e+02	2.303338545172557133e+03	4.344165331195723923e+01	1.281981337938806007e+02	1.532988538695848604e+02	1.438874930118466233e+00	4.313181360043275347e+00	1.109475708248729875e+00	1.200726009552976370e+00
3.700000000000000000e+01	7.056794626774641074e+03	1.999479293761191911e+01	2.468396913550499150e+01	2.448060783689786604e+02	1.676018255801945543e+03	2.415905225734545780e+01	8.755875907769771516e+01	1.001495954320388790e+02	-7.523124382057235771e-01	-9.671675362871878789e-01	-4.694374650592332832e-01	-7.523124382057235771e-01	7.226293146720654477e+03	2.533072980213929526e+01	3.080031790108582612e+01	2.637155391844893302e+02	1.831904961234306256e+03	2.889202612867272890e+01	9.750854620551552898e+01	1.126372977160194324e+02	-1.886562191028617885e-01	5.580828985230728012e-01	-1.930520658629499842e-01	-1.886562191028617885e-01	7.395791666666666970e+03	3.066666666666666785e+01	3.691666666666666430e+01	2.826250000000000000e+02	1.987791666666666742e+03	3.362500000000000000e+01	1.074583333333333286e+02	1.251250000000000000e+02	3.750000000000000000e-01	2.083333333333333481e+00	8.333333333333332871e-02	3.750000000000000000e-01	7.565290186612679463e+03	3.600260353119404044e+01	4.303301543224750247e+01	3.015344608155106698e+02	2.143678372099027456e+03	3.835797387132727465e+01	1.174081204611511282e+02	1.376127022839805534e+02	9.386562191028617885e-01	3.608583768143594384e+00	3.597187325296166138e-01	9.386562191028617885e-01	7.734788706558692866e+03	4.133854039572141659e+01	4.914936419782833354e+01	3.204439216310213396e+02	2.299565077531387942e+03	4.309094774265454220e+01	1.273579075889689420e+02	1.501004045679611352e+02	1.502312438205723577e+00	5.133834202953854842e+00	6.361041317258999683e-01	1.502312438205723577e+00
3.800000000000000000e+01	7.076424723605738109e+03	2.058060145993546541e+01	2.632167319269289507e+01	2.554251049813194356e+02	1.669631591801474087e+03	2.360526439911196306e+01	8.890331695084448427e+01	9.938590896284162568e+01	-8.635242913114344887e-01	-5.206018507087195601e-02	-5.364378277661476790e-01	-9.302398582179316477e-01	7.238733195136202994e+03	2.566530072996773271e+01	3.153583659634644931e+01	2.746083858239930464e+02	1.819753295900737157e+03	2.844846553288931545e+01	9.784749180875557784e+01	1.135471211480874842e+02	-2.234288123223839295e-01	1.119803240797897281e+00	-2.057189138830738395e-01	-3.192865957756325090e-01	7.401041666666666970e+03	3.075000000000000000e+01	3.675000000000000000e+01	2.937916666666666856e+02	1.969875000000000000e+03	3.329166666666666430e+01	1.067916666666666714e+02	1.277083333333333286e+02	4.166666666666666852e-01	2.291666666666666519e+00	1.250000000000000000e-01	2.916666666666666852e-01	7.563350138197130946e+03	3.583469927003226729e+01	4.196416340365355069e+01	3.129749475093403248e+02	2.119996704099262843e+03	3.813486780044401314e+01	1.157358415245777650e+02	1.418695455185791729e+02	1.056762145655717244e+00	3.463530092535435756e+00	4.557189138830738395e-01	9.026199291089658239e-01	7.725658609727595831e+03	4.091939854006453459e+01	4.717832680730710138e+01	3.321582283520139072e+02	2.270118408198525685e+03	4.297806893422136909e+01	1.246800163824888585e+02	1.560307577038250315e+02	1.696857624644767970e+00	4.635393518404205437e+00	7.864378277661476790e-01	1.513573191551265129e+00
3.900000000000000000e+01	7.055710531317408822e+03	2.021257005005763574e+01	2.557763764336303325e+01	2.637689437438233995e+02	1.653188682178617910e+03	2.081493138877847571e+01	9.005792584568840198e+01	1.016424359811288411e+02	-5.381883952584500808e-01	-4.294494717703369879e-01	-7.529711460710616366e-01	-6.038995287340802598e-01	7.224938598992037441e+03	2.523128502502881787e+01	3.068465215501484877e+01	2.843844718719116713e+02	1.808948507755975470e+03	2.692829902772257000e+01	9.819562958951085818e+01	1.161753846572310920e+02	-3.992753096255835521e-02	6.602752641148315060e-01	-3.139855730355308183e-01	-1.977830977003734725e-01	7.394166666666666970e+03	3.025000000000000000e+01	3.579166666666666430e+01	3.050000000000000000e+02	1.964708333333333258e+03	3.304166666666666430e+01	1.063333333333333286e+02	1.307083333333333428e+02	4.583333333333333148e-01	1.750000000000000000e+00	1.250000000000000000e-01	2.083333333333333426e-01	7.563394734341296498e+03	3.526871497497118213e+01	4.089868117831847627e+01	3.256155281280883287e+02	2.120468158910690818e+03	3.915503430561075504e+01	1.144710370771557990e+02	1.452412820094355936e+02	9.565941976292249294e-01	2.839724735885168272e+00	5.639855730355307628e-01	6.144497643670401299e-01	7.732622802015925117e+03	4.028742994994236426e+01	4.600569568997029535e+01	3.462310562561766005e+02	2.276227984488048605e+03	4.526840194455485289e+01	1.226087408209782552e+02	1.597742306855378445e+02	1.454855061925116599e+00	3.929449471770336988e+00	1.002971146071061526e+00	1.020566195400747000e+00
4.000000000000000000e+01	7.066479395806751199e+03	1.934861120496763931e+01	2.322740283660067817e+01	2.734864151831565096e+02	1.627625714365949534e+03	1.889894098162720582e+01	9.306874486374100286e+01	1.028109609613471491e+02	-9.142135623730951455e-01	-2.821723856866071856e-01	-5.786893258332631573e-01	-5.000000000000000000e-01	7.237427197903375600e+03	2.448680560248381965e+01	2.907203475163367301e+01	2.950557075915782548e+02	1.783771190516308025e+03	2.563697049081360291e+01	9.961770576520383713e+01	1.174054804806735746e+02	-2.071067811865475727e-01	6.297471404900297776e-01	-2.060113295832982361e-01	0.000000000000000000e+00	7.408375000000000000e+03	2.962500000000000000e+01	3.491666666666666430e+01	3.166250000000000000e+02	1.939916666666666742e+03	3.237500000000000000e+01	1.061666666666666714e+02	1.320000000000000000e+02	5.000000000000000000e-01	1.541666666666666741e+00	1.666666666666666574e-01	5.000000000000000000e-01	7.579322802096624400e+03	3.476319439751618035e+01	4.076129858169965559e+01	3.381942924084217452e+02	2.096062142817025233e+03	3.911302950918639709e+01	1.127156275681295057e+02	1.465945195193264112e+02	1.207106781186547462e+00	2.453586192843303593e+00	5.393446629166315232e-01	1.000000000000000000e+00	7.750270604193248801e+03	3.990138879503236069e+01	4.660593049673265398e+01	3.597635848168434904e+02	2.252207618967383951e+03	4.585105901837279418e+01	1.192645884695923399e+02	1.611890390386528509e+02	1.914213562373095145e+00	3.365505719019940667e+00	9.120226591665964166e-01	1.500000000000000000e+00
4.100000000000000000e+01	7.073646940483646176e+03	1.746867865319117641e+01	2.281540337397072804e+01	2.838491833778790578e+02	1.596016196278898633e+03	1.844617005711558022e+01	8.935872738816456717e+01	1.051129028472972919e+02	-7.881883952584495256e-01	-1.555050463303893515e+00	-4.694374650592331721e-01	-7.722082634517999367e-01	7.247802636908489148e+03	2.317183932659558820e+01	2.853270168698536224e+01	3.062995916889395289e+02	1.756049764806115945e+03	2.526475169522445796e+01	9.680436369408228359e+01	1.194314514236486531e+02	-2.899275309625580777e-01	-2.752523165194675769e-02	-1.930520658629499287e-01	-2.194374650592332832e-01	7.421958333333333030e+03	2.887500000000000000e+01	3.425000000000000000e+01	3.287500000000000000e+02	1.916083333333333258e+03	3.208333333333333570e+01	1.042500000000000000e+02	1.337500000000000000e+02	2.083333333333333426e-01	1.500000000000000000e+00	8.333333333333332871e-02	3.333333333333333148e-01	7.596114029758176912e+03	3.457816067340441180e+01	3.996729831301463776e+01	3.512004083110604711e+02	2.076116901860550570e+03	3.890191497144220989e+01	1.116956363059177164e+02	1.480685485763513611e+02	7.065941976292248183e-01	3.027525231651946758e+00	3.597187325296165583e-01	8.861041317258999683e-01	7.770269726183019884e+03	4.028132134680882359e+01	4.568459662602927551e+01	3.736508166221209422e+02	2.236150470387767655e+03	4.572049660955109118e+01	1.191412726118354328e+02	1.623870971527026938e+02	1.204855061925116155e+00	4.555050463303893515e+00	6.361041317258998573e-01	1.438874930118466455e+00
4.200000000000000000e+01	7.084056370545086793e+03	1.548948050830400902e+01	2.333240557488054989e+01	2.923748712858476893e+02	1.564017177322371481e+03	1.690240022073203718e+01	9.053266760842569738e+01	1.135191813695748237e+02	-9.302398582179318698e-01	-1.205951408340952602e+00	-5.786893258332631573e-01	-1.389520083486000646e+00	7.260924018605876881e+03	2.155724025415200629e+01	2.847870278744027672e+01	3.159791023095905302e+02	1.727341921994518998e+03	2.405536677703268467e+01	9.728716713754619150e+01	1.244887573514540833e+02	-3.192865957756326201e-01	2.511909624961903287e-01	-2.060113295832982361e-01	-5.489267084096669524e-01	7.437791666666666970e+03	2.762500000000000000e+01	3.362500000000000000e+01	3.395833333333333144e+02	1.890666666666666742e+03	3.120833333333333215e+01	1.040416666666666714e+02	1.354583333333333428e+02	2.916666666666666852e-01	1.708333333333333259e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.614659314727457058e+03	3.369275974584799371e+01	3.877129721255972328e+01	3.631875643570760985e+02	2.053991411338814487e+03	3.836129988963398318e+01	1.107961661957871513e+02	1.464279093152125881e+02	9.026199291089660459e-01	3.165475704170476412e+00	5.393446629166315232e-01	1.132260041743000434e+00	7.791526962788247147e+03	3.976051949169598743e+01	4.391759442511944656e+01	3.867917953808189395e+02	2.217316156010962004e+03	4.551426644593462356e+01	1.175506657249076454e+02	1.573974852970918619e+02	1.513573191551265351e+00	4.622618075007618899e+00	9.120226591665964166e-01	1.972853416819334127e+00
4.300000000000000000e+01	7.112256545937337251e+03	1.547251995992298923e+01	2.161247430033662198e+01	3.068439708443749510e+02	1.555125862920333702e+03	1.642291187348555326e+01	9.090955469602087646e+01	1.109633046138542056e+02	-9.835837681435944946e-01	-1.021322668366192676e+00	-4.694374650592332832e-01	-6.038995287340801488e-01	7.282857439635335140e+03	2.146542664662815980e+01	2.684790381683497884e+01	3.295678187555208183e+02	1.710042098126833480e+03	2.344062260340944448e+01	9.774644401467710964e+01	1.228358189735937742e+02	-2.209585507384639325e-01	5.310053324835704025e-01	-1.930520658629499842e-01	-1.977830977003734170e-01	7.453458333333333030e+03	2.745833333333333215e+01	3.208333333333333570e+01	3.522916666666666856e+02	1.864958333333333258e+03	3.045833333333333215e+01	1.045833333333333286e+02	1.347083333333333428e+02	5.416666666666666297e-01	2.083333333333333481e+00	8.333333333333332871e-02	2.083333333333333426e-01	7.624059227031330920e+03	3.345124002003850450e+01	3.731876284983169256e+01	3.750155145778125529e+02	2.019874568539833035e+03	3.747604406325721982e+01	1.114202226519895476e+02	1.465808476930729114e+02	1.304291884071797192e+00	3.635661334183096560e+00	3.597187325296166138e-01	6.144497643670401299e-01	7.794660120729328810e+03	3.944414670674367329e+01	4.255419236633004942e+01	3.977393624889584203e+02	2.174790803746333040e+03	4.449375479318111104e+01	1.182571119706457807e+02	1.584533620528124800e+02	2.066917101476927865e+00	5.187989335032860083e+00	6.361041317258999683e-01	1.020566195400746778e+00
4.400000000000000000e+01	7.116669337113443362e+03	1.340189017248611769e+01	1.943131500524508226e+01	3.194420654682243139e+02	1.517996934855654672e+03	1.435179361321489466e+01	8.886229360855537607e+01	1.096109388707009913e+02	-7.852373319433405552e-01	-9.321891388307381732e-01	0.000000000000000000e+00	-8.915570127975553927e-01	7.293501335223388196e+03	1.986761175290972403e+01	2.559065750262254113e+01	3.424710327341121570e+02	1.678290134094494078e+03	2.198839680660744733e+01	9.624364680427768803e+01	1.219304694353504885e+02	-2.467853326383369628e-01	7.214054305846309134e-01	0.000000000000000000e+00	-2.582785063987776963e-01	7.470333333333333030e+03	2.633333333333333215e+01	3.175000000000000000e+01	3.655000000000000000e+02	1.838583333333333258e+03	2.962500000000000000e+01	1.036250000000000000e+02	1.342500000000000000e+02	2.916666666666666852e-01	2.375000000000000000e+00	0.000000000000000000e+00	3.750000000000000000e-01	7.647165331443277864e+03	3.279905491375694027e+01	3.790934249737745887e+01	3.885289672658878430e+02	1.998876532572172437e+03	3.726160319339255267e+01	1.110063531957223120e+02	1.465695305646495115e+02	8.301186659716703886e-01	4.028594569415369087e+00	0.000000000000000000e+00	1.008278506398777807e+00	7.823997329553222698e+03	3.926477649418054483e+01	4.406868499475491774e+01	4.115579345317756861e+02	2.159169731811011843e+03	4.489820638678510534e+01	1.183877063914446239e+02	1.588890611292990229e+02	1.368570665276674037e+00	5.682189138830738173e+00	0.000000000000000000e+00	1.641557012797555393e+00
4.500000000000000000e+01	7.122537951202392833e+03	1.240612236557202586e+01	2.129468530982265762e+01	3.273235348463113610e+02	1.494129618629736797e+03	1.400123279557421796e+01	8.778055580361572652e+01	1.101713816515387094e+02	-6.038995287340802598e-01	-7.862124567044757040e-01	-4.694374650592332832e-01	-7.852373319433403331e-01	7.301852308934529901e+03	1.899472784945267989e+01	2.718900932157799843e+01	3.505367674231556521e+02	1.655856475981535141e+03	2.104228306445377683e+01	9.555694456847452045e+01	1.237940241591026762e+02	-1.977830977003734725e-01	5.652271049810955184e-01	-1.930520658629499842e-01	-2.467853326383368517e-01	7.481166666666666970e+03	2.558333333333333215e+01	3.308333333333333570e+01	3.737500000000000000e+02	1.817583333333333258e+03	2.808333333333333215e+01	1.033333333333333286e+02	1.374166666666666572e+02	2.083333333333333426e-01	1.916666666666666741e+00	8.333333333333332871e-02	2.916666666666666852e-01	7.660481024398804038e+03	3.217193881721398441e+01	3.897765734508867297e+01	3.969632325768443479e+02	1.979310190685131374e+03	3.512438360221288747e+01	1.111097220981921367e+02	1.510393091742306240e+02	6.144497643670401299e-01	3.268106228352237963e+00	3.597187325296166138e-01	8.301186659716701666e-01	7.839795382130941107e+03	3.876054430109464022e+01	4.487198135684401734e+01	4.201764651536886390e+02	2.141037048036929718e+03	4.216543387109244634e+01	1.188861108630509307e+02	1.646619516817946192e+02	1.020566195400747000e+00	4.619545790037808963e+00	6.361041317258999683e-01	1.368570665276673815e+00
4.600000000000000000e+01	7.127669711867154547e+03	1.261231323878671340e+01	2.133469954534873025e+01	3.343321749787840531e+02	1.479506728848774401e+03	1.384749725242110863e+01	8.662585343471536703e+01	1.081082517692489233e+02	-6.933562467571046106e-01	-1.226108935769035124e+00	-6.038995287340801488e-01	-7.722082634517997146e-01	7.307397355933577273e+03	1.891032328606002366e+01	2.641734977267436335e+01	3.594369208227253694e+02	1.640503364424387200e+03	2.086124862621055343e+01	9.527126005069101211e+01	1.232207925512911402e+02	-1.175114567118856201e-01	5.119455321154824379e-01	-1.977830977003734170e-01	-2.194374650592331721e-01	7.487125000000000000e+03	2.520833333333333215e+01	3.150000000000000000e+01	3.845416666666666856e+02	1.801500000000000000e+03	2.787500000000000000e+01	1.039166666666666714e+02	1.383333333333333428e+02	4.583333333333333148e-01	2.250000000000000000e+00	2.083333333333333426e-01	3.333333333333333148e-01	7.666852644066422727e+03	3.150634338060664064e+01	3.658265022732563665e+01	4.096464125106080019e+02	1.962496635575612800e+03	3.488875137378944657e+01	1.125620732826423307e+02	1.534458741153755454e+02	1.034178123378552305e+00	3.988054467884517784e+00	6.144497643670401299e-01	8.861041317258997463e-01	7.846580288132845453e+03	3.780435342787995268e+01	4.166530045465127330e+01	4.347511583545493181e+02	2.123493271151225599e+03	4.190250274757889315e+01	1.212074798986179758e+02	1.685584148974177481e+02	1.610022913423771129e+00	5.726108935769035568e+00	1.020566195400746778e+00	1.438874930118466233e+00
4.700000000000000000e+01	7.129149576925065958e+03	1.377979814678442594e+01	1.966880172450528619e+01	3.448555371844246906e+02	1.450982625289629595e+03	1.489388513660965785e+01	8.481201464235809340e+01	1.139040232986002223e+02	-8.210249621960593602e-01	-6.340990596670539325e-01	-5.364378277661476790e-01	-5.364378277661476790e-01	7.312824788462532524e+03	1.988989907339221475e+01	2.556356752891931094e+01	3.696361019255456881e+02	1.615657979311481540e+03	2.196777590163816285e+01	9.353100732117904670e+01	1.269520116493001183e+02	-1.188458144313629949e-01	7.037838034998062930e-01	-2.057189138830738395e-01	-2.057189138830738395e-01	7.496500000000000000e+03	2.600000000000000000e+01	3.145833333333333215e+01	3.944166666666666856e+02	1.780333333333333258e+03	2.904166666666666785e+01	1.022500000000000000e+02	1.400000000000000000e+02	5.833333333333333703e-01	2.041666666666666519e+00	1.250000000000000000e-01	1.250000000000000000e-01	7.680175211537467476e+03	3.211010092660778525e+01	3.735309913774735691e+01	4.191972314077876831e+02	1.945008687355184975e+03	3.611555743169517285e+01	1.109689926788209533e+02	1.530479883506998817e+02	1.285512481098029625e+00	3.379549529833526744e+00	4.557189138830738395e-01	4.557189138830738395e-01	7.863850423074934042e+03	3.822020185321557051e+01	4.324786494216137811e+01	4.439777961489086806e+02	2.109684041377036920e+03	4.318944819672367430e+01	1.196879853576419066e+02	1.660959767013997634e+02	1.987691628862726212e+00	4.717432393000386526e+00	7.864378277661476790e-01	7.864378277661476790e-01
4.800000000000000000e+01	7.120404631790740495e+03	1.338789686493701758e+01	2.030351968337802049e+01	3.573786256777025869e+02	1.425921145657553097e+03	1.347636864213960273e+01	8.401006511491713979e+01	1.099892086980272836e+02	-7.722082634517997146e-01	-1.066013009061856920e+00	-5.364378277661476790e-01	-5.786893258332631573e-01	7.311223149228703733e+03	1.961061509913517398e+01	2.561009317502234595e+01	3.814393128388512650e+02	1.594918906162109806e+03	2.088401765440313440e+01	9.319253255745857700e+01	1.255571043490136418e+02	-2.194374650592331721e-01	6.336601621357382808e-01	-2.057189138830738395e-01	-2.060113295832982361e-01	7.502041666666666970e+03	2.583333333333333215e+01	3.091666666666666785e+01	4.055000000000000000e+02	1.763916666666666742e+03	2.829166666666666785e+01	1.023750000000000000e+02	1.411250000000000000e+02	3.333333333333333148e-01	2.333333333333333481e+00	1.250000000000000000e-01	1.666666666666666574e-01	7.692860184104630207e+03	3.205605156753149032e+01	3.622324015831099331e+01	4.295606871611487350e+02	1.932914427171223679e+03	3.569931567893019775e+01	1.115574674425414230e+02	1.566928956509863724e+02	8.861041317258997463e-01	4.033006504530928460e+00	4.557189138830738395e-01	5.393446629166315232e-01	7.883678701542593444e+03	3.827876980172964494e+01	4.152981364995531521e+01	4.536213743222974131e+02	2.101912187675780388e+03	4.310696469119373120e+01	1.207399348850828602e+02	1.722607913019727164e+02	1.438874930118466233e+00	5.732679675728523883e+00	7.864378277661476790e-01	9.120226591665964166e-01
4.900000000000000000e+01	7.140202425986145499e+03	1.485239652689590173e+01	1.777256066371752397e+01	3.633213305314916965e+02	1.426425229016122330e+03	1.523541153040766538e+01	8.388174153279209122e+01	1.056484389633051535e+02	-7.523124382057235771e-01	-7.344072638349290472e-01	-7.761423749153966156e-01	-7.852373319433403331e-01	7.323517879659739265e+03	2.067619826344795086e+01	2.386544699852542806e+01	3.888898319324125055e+02	1.587212614508061279e+03	2.178437243187049788e+01	9.237837076639604561e+01	1.253450528149859053e+02	-1.886562191028617885e-01	7.369630347492022171e-01	-3.047378541243649375e-01	-2.467853326383368517e-01	7.506833333333333030e+03	2.650000000000000000e+01	2.995833333333333215e+01	4.144583333333333144e+02	1.748000000000000000e+03	2.833333333333333215e+01	1.008750000000000000e+02	1.450416666666666572e+02	3.750000000000000000e-01	2.208333333333333481e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.690148787006926796e+03	3.232380173655204914e+01	3.605121966814123624e+01	4.400268347342541233e+02	1.908787385491938721e+03	3.488229423479616287e+01	1.093716292336039544e+02	1.647382805183474090e+02	9.386562191028617885e-01	3.679703631917464968e+00	6.380711874576983078e-01	8.301186659716701666e-01	7.873464240680520561e+03	3.814760347310409827e+01	4.214410600294914389e+01	4.655953361351749322e+02	2.069574770983877443e+03	4.143125513625899714e+01	1.178682584672079088e+02	1.844348943700281609e+02	1.502312438205723577e+00	5.151073930501596010e+00	1.109475708248729875e+00	1.368570665276673815e+00
5.000000000000000000e+01	7.136374162248684115e+03	1.533189402979079929e+01	1.799129692383986168e+01	3.710043861435957524e+02	1.404393902312052433e+03	1.344725624849554890e+01	8.386945532115481683e+01	1.051600938866912429e+02	-5.693466305166023922e-01	-8.148560835004352576e-01	-7.908329997330663108e-01	-6.160254037844385966e-01	7.324957914457675543e+03	2.106178034822873357e+01	2.357898179525326299e+01	3.979188597384645050e+02	1.567967784489359701e+03	2.030696145758111015e+01	9.255972766057740841e+01	1.254342136100122929e+02	-7.633998192496788127e-02	6.134052915831156305e-01	-2.704164998665331554e-01	-1.830127018922192983e-01	7.513541666666666970e+03	2.679166666666666785e+01	2.916666666666666785e+01	4.248333333333333144e+02	1.731541666666666742e+03	2.716666666666666785e+01	1.012500000000000000e+02	1.457083333333333428e+02	4.166666666666666852e-01	2.041666666666666519e+00	2.500000000000000000e-01	2.500000000000000000e-01	7.702125418875658397e+03	3.252155298510460568e+01	3.475435153808007271e+01	4.517478069282021238e+02	1.895115548843973784e+03	3.402637187575222555e+01	1.099402723394225916e+02	1.659824530566543785e+02	9.096733152583011961e-01	3.469928041750217407e+00	7.704164998665331554e-01	6.830127018922192983e-01	7.890709171084649824e+03	3.825143930354253996e+01	4.034203640949347403e+01	4.786622805230708764e+02	2.058689431021281052e+03	4.088607708483778680e+01	1.186305446788451832e+02	1.862565727799754427e+02	1.402679963849935874e+00	4.898189416833767851e+00	1.290832999733066311e+00	1.116025403784438597e+00
5.100000000000000000e+01	7.146925498848032476e+03	1.459881980226895593e+01	1.606530011938126989e+01	3.835109841984486820e+02	1.364485572471573505e+03	1.421724618427759879e+01	8.325771184690549376e+01	1.088188879612512778e+02	-6.160254037844385966e-01	-7.600366297601726107e-01	-4.694374650592332832e-01	-7.761423749153967266e-01	7.340983582757349723e+03	2.042440990113447796e+01	2.230348339302396710e+01	4.099429920992243410e+02	1.532805286235786753e+03	2.083778975880546369e+01	9.119135592345274688e+01	1.274511106472923103e+02	-1.830127018922192983e-01	4.533150184532470650e-01	-1.930520658629499842e-01	-3.047378541243650485e-01	7.535041666666666970e+03	2.625000000000000000e+01	2.854166666666666785e+01	4.363750000000000000e+02	1.701125000000000000e+03	2.745833333333333215e+01	9.912500000000000000e+01	1.460833333333333428e+02	2.500000000000000000e-01	1.666666666666666741e+00	8.333333333333332871e-02	1.666666666666666574e-01	7.729099750575984217e+03	3.207559009886551848e+01	3.477984994030936861e+01	4.628070079007756590e+02	1.869444713764213247e+03	3.407887690786120061e+01	1.070586440765472531e+02	1.647155560193743895e+02	6.830127018922192983e-01	2.880018314880086194e+00	3.597187325296166138e-01	6.380711874576983078e-01	7.923157834485301464e+03	3.790118019773104407e+01	4.101803321395206581e+01	4.892390158015513180e+02	2.037764427528426495e+03	4.069942048238906551e+01	1.149922881530945062e+02	1.833477787054154078e+02	1.116025403784438597e+00	4.093369963093506314e+00	6.361041317258999683e-01	1.109475708248730097e+00
5.200000000000000000e+01	7.135281626838490411e+03	1.396889728024095056e+01	1.611085660511768936e+01	3.915925656358469951e+02	1.337344932891678127e+03	1.459603626163630530e+01	8.101403225127617702e+01	1.060416885274631795e+02	-6.038995287340801488e-01	9.079476290067445277e-03	0.000000000000000000e+00	-7.908329997330663108e-01	7.336911646752579145e+03	2.004694864012047617e+01	2.274292830255884468e+01	4.194212828179234975e+02	1.512755799779172548e+03	2.077718479748481784e+01	8.942368279230475991e+01	1.258958442637315898e+02	-1.977830977003734170e-01	9.628730714783670930e-01	0.000000000000000000e+00	-2.704164998665331554e-01	7.538541666666666970e+03	2.612500000000000000e+01	2.937500000000000000e+01	4.472500000000000000e+02	1.688166666666666742e+03	2.695833333333333215e+01	9.783333333333332860e+01	1.457500000000000000e+02	2.083333333333333426e-01	1.916666666666666741e+00	0.000000000000000000e+00	2.500000000000000000e-01	7.740171686580754795e+03	3.220305135987952383e+01	3.600707169744115532e+01	4.750787171820765025e+02	1.863577533554160937e+03	3.313948186918184291e+01	1.062429838743618973e+02	1.656041557362684102e+02	6.144497643670401299e-01	2.870460261854966610e+00	0.000000000000000000e+00	7.704164998665331554e-01	7.941801706494843529e+03	3.828110271975904766e+01	4.263914339488231064e+01	5.029074343641530049e+02	2.038988400441655358e+03	3.932063040503035722e+01	1.146526344153904802e+02	1.854583114725368205e+02	1.020566195400746778e+00	3.824253857043266258e+00	0.000000000000000000e+00	1.290832999733066311e+00
5.300000000000000000e+01	7.124492929203362110e+03	1.579583413492371768e+01	1.446082856700886232e+01	4.039929911133129963e+02	1.293053283697294546e+03	1.296850867267239238e+01	8.211859100744160855e+01	1.049248452431914416e+02	-7.523124382057235771e-01	-4.740589969645085944e-01	-7.852373319433405552e-01	-8.299687361450256429e-01	7.337371464601681510e+03	2.121041706746185795e+01	2.141791428350443027e+01	4.307464955566564981e+02	1.480193308515313902e+03	1.915092100300286404e+01	9.024679550372080428e+01	1.255665892882623922e+02	-1.886562191028617885e-01	1.075470501517745703e+00	-2.467853326383369628e-01	-1.858177014058461363e-01	7.550250000000000000e+03	2.662500000000000000e+01	2.837500000000000000e+01	4.575000000000000000e+02	1.667333333333333258e+03	2.533333333333333215e+01	9.837500000000000000e+01	1.462083333333333428e+02	3.750000000000000000e-01	2.625000000000000000e+00	2.916666666666666852e-01	4.583333333333333148e-01	7.763128535398318490e+03	3.203958293253813849e+01	3.533208571649556973e+01	4.842535044433435019e+02	1.854473358151352613e+03	3.151574566366380026e+01	1.065032044962791957e+02	1.668500773784043076e+02	9.386562191028617885e-01	4.174529498482254297e+00	8.301186659716703886e-01	1.102484368072512710e+00	7.976007070796637890e+03	3.745416586507628409e+01	4.228917143299113945e+01	5.110070088866870037e+02	2.041613382969371969e+03	3.769815799399427192e+01	1.146314089925583914e+02	1.874918214234752440e+02	1.502312438205723577e+00	5.724058996964508594e+00	1.368570665276674037e+00	1.746635402811692162e+00
5.400000000000000000e+01	7.113234781033156651e+03	1.398563337072733148e+01	1.387034390240471993e+01	4.160988391406495452e+02	1.250976794681202364e+03	1.178617872677587997e+01	8.389223528303475064e+01	1.039433787150105104e+02	-1.072875655532295358e+00	-1.082070417078439872e+00	-1.193375672974064550e+00	-5.786893258332631573e-01	7.337596557183244840e+03	1.963865001869699967e+01	2.095600528453569211e+01	4.419869195703248010e+02	1.448550897340601296e+03	1.874725603005460783e+01	9.134195097485071813e+01	1.250758560241719266e+02	-4.114378277661476790e-01	2.922981247941134342e-01	-4.716878364870322748e-01	-2.060113295832982361e-01	7.561958333333333030e+03	2.529166666666666785e+01	2.804166666666666785e+01	4.678750000000000000e+02	1.646125000000000000e+03	2.570833333333333215e+01	9.879166666666667140e+01	1.462083333333333428e+02	2.500000000000000000e-01	1.666666666666666741e+00	2.500000000000000000e-01	1.666666666666666574e-01	7.786320109483421220e+03	3.094468331463633604e+01	3.512732804879764359e+01	4.937630804296751990e+02	1.843699102659398704e+03	3.266941063661205646e+01	1.062413823584826247e+02	1.673408106424947732e+02	9.114378277661476790e-01	3.041035208539220047e+00	9.716878364870322748e-01	5.393446629166315232e-01	8.010681885633509410e+03	3.659769996260600067e+01	4.221298943092861577e+01	5.196511608593503979e+02	2.041273205318797636e+03	3.963048793989078433e+01	1.136910980502985922e+02	1.884732879516561752e+02	1.572875655532295358e+00	4.415403750411773132e+00	1.693375672974064550e+00	9.120226591665964166e-01
5.500000000000000000e+01	7.110758701951371222e+03	1.426066420427532577e+01	1.388198739629421752e+01	4.220751872662370943e+02	1.212934619837924856e+03	1.041692872376547463e+01	8.307699406404717024e+01	1.074042278976016007e+02	-6.173926762196428886e-01	-8.284271247461902909e-01	-7.908329997330663108e-01	-9.534228621747851129e-01	7.343233517642352126e+03	1.963033210213766466e+01	2.089932703148044268e+01	4.495167602997851759e+02	1.418446476585629171e+03	1.704179769521607213e+01	9.074683036535691372e+01	1.278896139488008004e+02	-1.628630047764880739e-01	5.857864376269048545e-01	-2.704164998665331554e-01	-2.475447644207258713e-01	7.575708333333333030e+03	2.500000000000000000e+01	2.791666666666666785e+01	4.769583333333333144e+02	1.623958333333333258e+03	2.366666666666666785e+01	9.841666666666667140e+01	1.483750000000000000e+02	2.916666666666666852e-01	2.000000000000000000e+00	2.500000000000000000e-01	4.583333333333333148e-01	7.808183149024313934e+03	3.036966789786233534e+01	3.493400630185288946e+01	5.043999063668814529e+02	1.829470190081037344e+03	3.029153563811726357e+01	1.060865029679764291e+02	1.688603860511992139e+02	7.461963381098214443e-01	3.414213562373094923e+00	7.704164998665331554e-01	1.164211431087392556e+00	8.040657964715294838e+03	3.573933579572467067e+01	4.195134593703912174e+01	5.318414794004295345e+02	2.034982046828741659e+03	3.691640460956786285e+01	1.137563392692861726e+02	1.893457721023983993e+02	1.200726009552976148e+00	4.828427124746189847e+00	1.290832999733066311e+00	1.870089528841451632e+00
5.600000000000000000e+01	7.107470578537237998e+03	1.335169274162473130e+01	1.437404437602020302e+01	4.300582981821945623e+02	1.183855888352813963e+03	1.056431397839539343e+01	7.976471509656741432e+01	1.069225885308357249e+02	-8.210249621960598043e-01	-5.272558842332624174e-01	-4.694374650592331721e-01	-5.364378277661476790e-01	7.345797789268619454e+03	1.857167970414570135e+01	2.118702218801010062e+01	4.577166490910972811e+02	1.395677944176406982e+03	1.684465698919769494e+01	8.840319088161703576e+01	1.289821275987511910e+02	-1.188458144313632170e-01	6.738720578833687913e-01	-1.930520658629499287e-01	-2.057189138830738395e-01	7.584125000000000000e+03	2.379166666666666785e+01	2.800000000000000000e+01	4.853750000000000000e+02	1.607500000000000000e+03	2.312500000000000000e+01	9.704166666666667140e+01	1.510416666666666572e+02	5.833333333333333703e-01	1.875000000000000000e+00	8.333333333333332871e-02	1.250000000000000000e-01	7.822452210731380546e+03	2.901165362918763435e+01	3.481297781198989583e+01	5.130333509089027757e+02	1.819322055823593018e+03	2.940534301080230506e+01	1.056801424517163071e+02	1.731012057345821233e+02	1.285512481098030069e+00	3.076127942116631431e+00	3.597187325296165583e-01	4.557189138830738395e-01	8.060779421462762002e+03	3.423164059170860440e+01	4.162595562397979876e+01	5.406917018178054377e+02	2.031144111647186037e+03	3.568568602160461012e+01	1.143186182367659285e+02	1.951607448024975895e+02	1.987691628862726656e+00	4.277255884233262861e+00	6.361041317258998573e-01	7.864378277661476790e-01
5.700000000000000000e+01	7.117153594047365914e+03	1.398518253865761807e+01	1.381621732768443778e+01	4.376065659557401091e+02	1.177027531779303445e+03	1.053132227911627261e+01	7.896379626788208839e+01	1.058836540845372838e+02	-8.635242913114342667e-01	-4.122228912730547812e-01	-3.579859602760601112e-01	-6.173926762196431106e-01	7.352055963690349017e+03	1.876342460266214118e+01	2.061644199717555281e+01	4.665949496445367117e+02	1.386201265889651722e+03	1.691149447289146934e+01	8.794023146727438700e+01	1.284001603756019563e+02	-2.234288123223838185e-01	8.563885543634726094e-01	-1.581596468046967408e-01	-1.628630047764881850e-01	7.586958333333333030e+03	2.354166666666666785e+01	2.741666666666666785e+01	4.955833333333333144e+02	1.595375000000000000e+03	2.329166666666666785e+01	9.691666666666667140e+01	1.509166666666666572e+02	4.166666666666666852e-01	2.125000000000000000e+00	4.166666666666666435e-02	2.916666666666666852e-01	7.821860702976317043e+03	2.831990873067119452e+01	3.421689133615778644e+01	5.245717170221298602e+02	1.804548734110348278e+03	2.967183886044186636e+01	1.058931018660589558e+02	1.734331729577313581e+02	1.056762145655717244e+00	3.393611445636527613e+00	2.414929801380300556e-01	7.461963381098215553e-01	8.056763072619300146e+03	3.309815079467571763e+01	4.101711600564890148e+01	5.535601007109264629e+02	2.013722468220696555e+03	3.605201105421706131e+01	1.148695370654512544e+02	1.959496792487960306e+02	1.696857624644767748e+00	4.662222891273055225e+00	4.413192936093934815e-01	1.200726009552976370e+00
5.800000000000000000e+01	7.112233839633187927e+03	1.228558138971391323e+01	1.326728735639927415e+01	4.498039758536452837e+02	1.154476900901964200e+03	1.087558276483232689e+01	7.748599340903042787e+01	1.058996065008803953e+02	-6.160254037844385966e-01	-1.156894777919202699e+00	0.000000000000000000e+00	-8.299687361450260870e-01	7.351887753149927448e+03	1.735112402819029143e+01	2.009197701153297189e+01	4.787144879268226418e+02	1.368592617117648842e+03	1.683362471574949737e+01	8.690966337118187823e+01	1.277831365837735262e+02	-1.830127018922192983e-01	4.840526110403986504e-01	0.000000000000000000e+00	-1.858177014058463583e-01	7.591541666666666970e+03	2.241666666666666785e+01	2.691666666666666785e+01	5.076250000000000000e+02	1.582708333333333258e+03	2.279166666666666785e+01	9.633333333333332860e+01	1.496666666666666572e+02	2.500000000000000000e-01	2.125000000000000000e+00	0.000000000000000000e+00	4.583333333333333148e-01	7.831195580183406491e+03	2.748220930514304428e+01	3.374135632180036737e+01	5.365355120731773013e+02	1.796824049549017673e+03	2.874970861758383833e+01	1.057570032954847790e+02	1.715501967495598024e+02	6.830127018922192983e-01	3.765947388959601128e+00	0.000000000000000000e+00	1.102484368072512932e+00	8.070849493700146013e+03	3.254775194361942425e+01	4.056604597693406333e+01	5.654460241463547163e+02	2.010939765764702315e+03	3.470775056850101237e+01	1.151806732576362293e+02	1.934337268324529191e+02	1.116025403784438597e+00	5.406894777919202255e+00	0.000000000000000000e+00	1.746635402811692606e+00
5.900000000000000000e+01	7.106748933122178641e+03	1.158459603206905442e+01	1.433471309992848930e+01	4.593494502470211387e+02	1.127599074487052803e+03	1.109130384449793638e+01	7.617283880581355504e+01	1.079035221444417374e+02	-7.722082634517997146e-01	-8.450642984634879618e-01	-5.786893258332631573e-01	-5.693466305166026142e-01	7.352061966561089321e+03	1.708396468270119328e+01	2.062568988329757858e+01	4.874872251235105409e+02	1.347653703910193144e+03	1.702481858891563604e+01	8.552391940290678463e+01	1.299309277388875330e+02	-2.194374650592331721e-01	7.858011841015892784e-01	-2.060113295832982361e-01	-7.633998192496793678e-02	7.597375000000000000e+03	2.258333333333333215e+01	2.691666666666666785e+01	5.156250000000000000e+02	1.567708333333333258e+03	2.295833333333333215e+01	9.487500000000000000e+01	1.519583333333333428e+02	3.333333333333333148e-01	2.416666666666666519e+00	1.666666666666666574e-01	4.166666666666666852e-01	7.842688033438910679e+03	2.808270198396547102e+01	3.320764345003576068e+01	5.437627748764894022e+02	1.787762962756473371e+03	2.889184807775102826e+01	1.042260805970932154e+02	1.739857389277791526e+02	8.861041317258997463e-01	4.047532149231743759e+00	5.393446629166315232e-01	9.096733152583013071e-01	8.088001066877821359e+03	3.358207063459761343e+01	3.949862023340484996e+01	5.719005497529789181e+02	2.007817592179613712e+03	3.482536282216872792e+01	1.135771611941864450e+02	1.960131445222249340e+02	1.438874930118466233e+00	5.678397631796821443e+00	9.120226591665964166e-01	1.402679963849935874e+00
6.000000000000000000e+01	7.112093738724892319e+03	1.244112289058618082e+01	1.570144324441066885e+01	4.663082872257999156e+02	1.107620157811920080e+03	1.065103439536168217e+01	7.417892279381139531e+01	1.115313232482747452e+02	-5.932458365518542553e-01	-1.981841047419865776e+00	-6.094757082487300970e-01	-1.027525231651946758e+00	7.359901036029113129e+03	1.726222811195975737e+01	2.124655495553867013e+01	4.949249769462333006e+02	1.328122578905959926e+03	1.717968386434750627e+01	8.398529473023903336e+01	1.326406616241373797e+02	-1.091229182759271277e-01	-7.425385704326625813e-02	-1.380711874576984188e-01	-2.637626158259733788e-01	7.607708333333333030e+03	2.208333333333333215e+01	2.679166666666666785e+01	5.235416666666666288e+02	1.548625000000000000e+03	2.370833333333333215e+01	9.379166666666667140e+01	1.537500000000000000e+02	3.750000000000000000e-01	1.833333333333333259e+00	3.333333333333333148e-01	5.000000000000000000e-01	7.855515630637552931e+03	2.690443855470690693e+01	3.233677837779466557e+01	5.521583563870999569e+02	1.769127421094040074e+03	3.023698280231915803e+01	1.035980386030943095e+02	1.748593383758626203e+02	8.591229182759271277e-01	3.740920523709932777e+00	8.047378541243650485e-01	1.263762615825973379e+00	8.103322927941773742e+03	3.172554377608048526e+01	3.788189008892266685e+01	5.807750461075332851e+02	1.989629842188079920e+03	3.676563227130498035e+01	1.134044105395219475e+02	1.959686767517252406e+02	1.343245836551854255e+00	5.648507714086532516e+00	1.276142374915396838e+00	2.027525231651946758e+00
6.100000000000000000e+01	7.110654145456513106e+03	1.252134496977575218e+01	1.436685071351609544e+01	4.764844982197158743e+02	1.089033666864045472e+03	1.069167740550273926e+01	7.321898243944536944e+01	1.089730472280236029e+02	-4.694374650592331721e-01	-6.288558221188820241e-01	-5.786893258332631573e-01	-7.523124382057235771e-01	7.362556239394923068e+03	1.782317248488787698e+01	2.012092535675804683e+01	5.051589157765246227e+02	1.310829333432022850e+03	1.715833870275136874e+01	8.267199121972268472e+01	1.316531902806784728e+02	-1.930520658629499287e-01	1.060572088940558988e+00	-2.060113295832982361e-01	-1.886562191028617885e-01	7.614458333333333030e+03	2.312500000000000000e+01	2.587500000000000000e+01	5.338333333333333712e+02	1.532625000000000000e+03	2.362500000000000000e+01	9.212500000000000000e+01	1.543333333333333428e+02	8.333333333333332871e-02	2.750000000000000000e+00	1.666666666666666574e-01	3.750000000000000000e-01	7.866360427271742992e+03	2.842682751511212302e+01	3.162907464324195317e+01	5.625077508901421197e+02	1.754420666567977150e+03	3.009166129724863126e+01	1.015780087802773153e+02	1.770134763859882128e+02	3.597187325296165583e-01	4.439427911059441456e+00	5.393446629166315232e-01	9.386562191028617885e-01	8.118262521210152954e+03	3.372865503022424605e+01	3.738314928648390634e+01	5.911821684469508682e+02	1.976216333135954528e+03	3.655832259449726251e+01	1.110310175605546306e+02	1.996936194386430827e+02	6.361041317258998573e-01	6.128855822118882024e+00	9.120226591665964166e-01	1.502312438205723577e+00
6.200000000000000000e+01	7.132020104972582885e+03	1.173140044861751363e+01	1.439873279289464669e+01	4.815838631180078551e+02	1.085323245220699391e+03	9.718723093506580923e+00	7.147680371380648978e+01	1.119773731385460280e+02	-6.160254037844385966e-01	-1.028719262151000180e+00	-5.364378277661476790e-01	-8.635242913114344887e-01	7.378572552486291897e+03	1.721986689097542467e+01	1.982436639644732423e+01	5.118960982256706416e+02	1.299411622610349696e+03	1.677602821341995565e+01	8.171756852356990919e+01	1.336970199026063426e+02	-1.830127018922192983e-01	6.106403689244999100e-01	-2.057189138830738395e-01	-2.234288123223839295e-01	7.625125000000000000e+03	2.270833333333333215e+01	2.525000000000000000e+01	5.422083333333333712e+02	1.513500000000000000e+03	2.383333333333333215e+01	9.195833333333332860e+01	1.554166666666666572e+02	2.500000000000000000e-01	2.250000000000000000e+00	1.250000000000000000e-01	4.166666666666666852e-01	7.871677447513708103e+03	2.819679977569123963e+01	3.067563360355267577e+01	5.725205684409961577e+02	1.727588377389650304e+03	3.089063845324670865e+01	1.021990981430967480e+02	1.771363134307269718e+02	6.830127018922192983e-01	3.889359631075500090e+00	4.557189138830738395e-01	1.056762145655717244e+00	8.118229895027417115e+03	3.368526621804915067e+01	3.610126720710535153e+01	6.028328035486588306e+02	1.941676754779300609e+03	3.794794357316008160e+01	1.124398629528601674e+02	1.988559601947872864e+02	1.116025403784438597e+00	5.528719262151000180e+00	7.864378277661476790e-01	1.696857624644767970e+00
6.300000000000000000e+01	7.153644692990560543e+03	1.121305261530593000e+01	1.521998964803838206e+01	4.896735556021612865e+02	1.094797103064491694e+03	1.134073232445440382e+01	7.132843197817798853e+01	1.074943552948093952e+02	-6.160254037844385966e-01	-1.053705187126774856e+00	-4.694374650592332832e-01	-5.786893258332631573e-01	7.391051513161946787e+03	1.718985964098629893e+01	2.031832815735252495e+01	5.207326111344139008e+02	1.297981884865579104e+03	1.773286616222720369e+01	8.124754932242232996e+01	1.311013443140713548e+02	-1.830127018922192983e-01	5.356474064366125720e-01	-1.930520658629499842e-01	-2.060113295832982361e-01	7.628458333333333030e+03	2.316666666666666785e+01	2.541666666666666785e+01	5.517916666666666288e+02	1.501166666666666742e+03	2.412500000000000000e+01	9.116666666666667140e+01	1.547083333333333428e+02	2.500000000000000000e-01	2.125000000000000000e+00	8.333333333333332871e-02	1.666666666666666574e-01	7.865865153504719274e+03	2.914347369234703677e+01	3.051500517598081075e+01	5.828507221989193567e+02	1.704351448467754381e+03	3.051713383777279631e+01	1.010857840109110128e+02	1.783153223525953308e+02	6.830127018922192983e-01	3.714352593563387650e+00	3.597187325296166138e-01	5.393446629166315232e-01	8.103271973676105517e+03	3.512028071802740214e+01	3.561334368529495009e+01	6.139097777311719710e+02	1.907536230268841791e+03	3.690926767554559262e+01	1.110049013551553543e+02	2.019223113718572904e+02	1.116025403784438597e+00	5.303705187126775300e+00	6.361041317258999683e-01	9.120226591665964166e-01
6.400000000000000000e+01	7.154055874744836728e+03	1.335834780093682639e+01	1.421382501288519151e+01	5.003052392623941387e+02	1.086453830242106733e+03	1.040227104981095430e+01	7.268651919716414511e+01	1.071221787104778116e+02	-8.635242913114344887e-01	-1.305864808373150332e+00	-5.364378277661476790e-01	-6.160254037844385966e-01	7.391715437372418819e+03	1.815834056713507749e+01	1.998191250644259753e+01	5.312567862978637550e+02	1.289247748454386738e+03	1.715946885823881018e+01	8.142659293191540826e+01	1.303527560219055772e+02	-2.234288123223839295e-01	4.095675958134248340e-01	-2.057189138830738395e-01	-1.830127018922192983e-01	7.629375000000000000e+03	2.295833333333333215e+01	2.575000000000000000e+01	5.622083333333333712e+02	1.492041666666666742e+03	2.391666666666666785e+01	9.016666666666667140e+01	1.535833333333333428e+02	4.166666666666666852e-01	2.125000000000000000e+00	1.250000000000000000e-01	2.500000000000000000e-01	7.867034562627581181e+03	2.775832609953158681e+01	3.151808749355740247e+01	5.931598803688029875e+02	1.694835584878946747e+03	3.067386447509452552e+01	9.890674040141793455e+01	1.768139106447611084e+02	1.056762145655717244e+00	3.840432404186575166e+00	4.557189138830738395e-01	6.830127018922192983e-01	8.104694125255163272e+03	3.255831886572983791e+01	3.728617498711480494e+01	6.241114274042726038e+02	1.897629503091226752e+03	3.743106228352237963e+01	1.076468141361691977e+02	2.000444879561888740e+02	1.696857624644767970e+00	5.555864808373150332e+00	7.864378277661476790e-01	1.116025403784438597e+00
6.500000000000000000e+01	7.143991040614520898e+03	1.227858974684566462e+01	1.283423314412817362e+01	5.057040173511848025e+02	1.073755002716256513e+03	1.011835819204340936e+01	7.290728166330791282e+01	1.085967480883820713e+02	-9.319438411042398895e-01	-6.195127897317762589e-01	-5.364378277661476790e-01	-8.210249621960598043e-01	7.384808020307260449e+03	1.732679487342283409e+01	1.910461657206408859e+01	5.393936753422590300e+02	1.280585834691461514e+03	1.685084576268837253e+01	8.155780749832062781e+01	1.304650407108577213e+02	-1.326385872187866299e-01	9.610769384674451299e-01	-2.057189138830738395e-01	-1.188458144313632170e-01	7.625625000000000000e+03	2.237500000000000000e+01	2.537500000000000000e+01	5.730833333333333712e+02	1.487416666666666742e+03	2.358333333333333215e+01	9.020833333333332860e+01	1.523333333333333428e+02	6.666666666666666297e-01	2.541666666666666519e+00	1.250000000000000000e-01	5.833333333333333703e-01	7.866441979692739551e+03	2.742320512657716591e+01	3.164538342793591141e+01	6.067729913244077125e+02	1.694247498641871971e+03	3.031582090397829177e+01	9.885885916834602938e+01	1.742016259558089644e+02	1.465971920552120000e+00	4.122256394865887685e+00	4.557189138830738395e-01	1.285512481098030069e+00	8.107258959385479102e+03	3.247141025315433183e+01	3.791576685587182283e+01	6.404626493154819400e+02	1.901078330617076972e+03	3.704830847462325494e+01	1.075093850033587444e+02	1.960699185782846143e+02	2.265277174437573038e+00	5.702846123065109296e+00	7.864378277661476790e-01	1.987691628862726656e+00
6.600000000000000000e+01	7.146536997615108703e+03	1.220398249107232758e+01	1.401523949507996214e+01	5.150830888412913282e+02	1.066797959742452576e+03	9.648197262570485933e+00	7.383400538979302041e+01	1.064224466060452130e+02	-7.722082634517997146e-01	-4.770824993326656660e-01	-7.761423749153966156e-01	-8.915570127975553927e-01	7.387393498807554352e+03	1.689365791220282986e+01	2.004928641420664803e+01	5.488123777539789216e+02	1.271565646537892917e+03	1.630326529795190993e+01	8.222950269489651021e+01	1.290237233030226207e+02	-2.194374650592331721e-01	8.239587503336671670e-01	-3.047378541243649375e-01	-2.582785063987776963e-01	7.628250000000000000e+03	2.158333333333333215e+01	2.608333333333333215e+01	5.825416666666666288e+02	1.476333333333333258e+03	2.295833333333333215e+01	9.062500000000000000e+01	1.516250000000000000e+02	3.333333333333333148e-01	2.125000000000000000e+00	1.666666666666666574e-01	3.750000000000000000e-01	7.869106501192445648e+03	2.627300875446383444e+01	3.211738025246001627e+01	6.162709555793543359e+02	1.681101020128773598e+03	2.961340136871475437e+01	9.902049730510348979e+01	1.742262766969773793e+02	8.861041317258997463e-01	3.426041249666332611e+00	6.380711874576983078e-01	1.008278506398777807e+00	8.109963002384891297e+03	3.096268417559433672e+01	3.815142717158670393e+01	6.500002444920419293e+02	1.885868706924213939e+03	3.626846940409618014e+01	1.074159946102069796e+02	1.968275533939547870e+02	1.438874930118466233e+00	4.727082499332665222e+00	1.109475708248729875e+00	1.641557012797555393e+00
6.700000000000000000e+01	7.156562845342000401e+03	1.085275264114831550e+01	1.332056652206875924e+01	5.183293462065985295e+02	1.070040093393169627e+03	9.991296923839861677e+00	7.062468905720020018e+01	1.062192010664104203e+02	-6.173926762196431106e-01	4.935191914298910909e-01	-3.579859602760599446e-01	-7.523124382057235771e-01	7.393156422671000655e+03	1.630137632057415686e+01	1.968111659436771532e+01	5.531646731032992648e+02	1.268395046696584814e+03	1.557898179525326476e+01	8.039567786193343579e+01	1.312971005332051959e+02	-1.628630047764881850e-01	1.767592929048278805e+00	-1.581596468046966575e-01	-1.886562191028617885e-01	7.629750000000000000e+03	2.175000000000000000e+01	2.604166666666666785e+01	5.880000000000000000e+02	1.466750000000000000e+03	2.116666666666666785e+01	9.016666666666667140e+01	1.563750000000000000e+02	2.916666666666666852e-01	3.041666666666666519e+00	4.166666666666666435e-02	3.750000000000000000e-01	7.866343577328999345e+03	2.719862367942584314e+01	3.240221673896562038e+01	6.228353268967007352e+02	1.665104953303415186e+03	2.675435153808007271e+01	9.993765547139990701e+01	1.814528994667948041e+02	7.461963381098215553e-01	4.315740404285054233e+00	2.414929801380299723e-01	9.386562191028617885e-01	8.102937154657999599e+03	3.264724735885168627e+01	3.876276681126457646e+01	6.576706537934014705e+02	1.863459906606830373e+03	3.234203640949347403e+01	1.097086442761331426e+02	2.065307989335895797e+02	1.200726009552976370e+00	5.589814141903442390e+00	4.413192936093933150e-01	1.502312438205723577e+00
6.800000000000000000e+01	7.128981835032889649e+03	1.088923753043607690e+01	1.441431948161267229e+01	5.278063129329469803e+02	1.056445986825287491e+03	1.273878930203679261e+01	7.000477656216051514e+01	1.069007835967737350e+02	-7.908329997330663108e-01	-7.348366328891469124e-01	-5.786893258332631573e-01	-1.140680072131433409e+00	7.373657584183110885e+03	1.600711876521803845e+01	2.033215974080633615e+01	5.624448231331401757e+02	1.262556326745977003e+03	1.707772798435173200e+01	8.054405494774691476e+01	1.314712251317201890e+02	-2.704164998665331554e-01	7.784150168887598031e-01	-2.060113295832982361e-01	-2.786733693990499638e-01	7.618333333333333030e+03	2.112500000000000000e+01	2.625000000000000000e+01	5.970833333333333712e+02	1.468666666666666742e+03	2.141666666666666785e+01	9.108333333333332860e+01	1.560416666666666572e+02	2.500000000000000000e-01	2.291666666666666519e+00	1.666666666666666574e-01	5.833333333333333703e-01	7.863009082483555176e+03	2.624288123478196155e+01	3.216784025919366741e+01	6.317218435335265667e+02	1.674777006587356482e+03	2.575560534898160370e+01	1.016226117189197424e+02	1.806121082016131254e+02	7.704164998665331554e-01	3.804918316444573456e+00	5.393446629166315232e-01	1.445340036065716705e+00	8.107684831633776412e+03	3.136076246956392310e+01	3.808568051838732771e+01	6.663603537337197622e+02	1.880887346508045994e+03	3.009454403129654310e+01	1.121618901045061421e+02	2.051825497365595652e+02	1.290832999733066311e+00	5.318169966222479950e+00	9.120226591665964166e-01	2.307346738798099928e+00
6.900000000000000000e+01	7.150297632849562433e+03	1.206637400351734613e+01	1.433437907254638155e+01	5.381085519264456707e+02	1.067326394850365887e+03	1.377016226183404157e+01	6.892547182352348045e+01	1.071040343781592412e+02	-5.364378277661476790e-01	-1.325653512957161162e-01	-3.579859602760601112e-01	-7.908329997330663108e-01	7.384544649758115156e+03	1.657485366842534091e+01	1.972968953627319166e+01	5.717834426298895778e+02	1.263496530758516201e+03	1.748924779758368686e+01	7.981690257842839742e+01	1.325311838557462920e+02	-2.057189138830738395e-01	1.246217324352141942e+00	-1.581596468046967408e-01	-2.704164998665331554e-01	7.618791666666666970e+03	2.108333333333333215e+01	2.512500000000000000e+01	6.054583333333333712e+02	1.459666666666666742e+03	2.120833333333333215e+01	9.070833333333332860e+01	1.579583333333333428e+02	1.250000000000000000e-01	2.625000000000000000e+00	4.166666666666666435e-02	2.500000000000000000e-01	7.853038683575218784e+03	2.559181299824132338e+01	3.052031046372680834e+01	6.391332240367771647e+02	1.655836802574817284e+03	2.492741886908297744e+01	1.015997640882382598e+02	1.833854828109203936e+02	4.557189138830738395e-01	4.003782675647857836e+00	2.414929801380300556e-01	7.704164998665331554e-01	8.087285700483771507e+03	3.010029266314931817e+01	3.591562092745361667e+01	6.728081147402210718e+02	1.852006938482967598e+03	2.864650440483262273e+01	1.124911948431431767e+02	2.088126322885074444e+02	7.864378277661476790e-01	5.382565351295715672e+00	4.413192936093934815e-01	1.290832999733066311e+00
7.000000000000000000e+01	7.173395004719322969e+03	1.081799858102417033e+01	1.329736413058604683e+01	5.478763099681129916e+02	1.065798307235024367e+03	1.296638418586270092e+01	6.871148230295123938e+01	1.111221787104778400e+02	-6.038995287340801488e-01	4.203219187083151454e-02	-4.694374650592331721e-01	-5.786893258332631573e-01	7.400593335692994515e+03	1.588816595717875124e+01	1.885701539862635912e+01	5.823339883173897533e+02	1.254294986950845441e+03	1.689985875959801831e+01	7.877240781814228399e+01	1.343527560219055772e+02	-1.977830977003734170e-01	1.229349429268749017e+00	-1.930520658629499287e-01	-2.060113295832982361e-01	7.627791666666666970e+03	2.095833333333333215e+01	2.441666666666666785e+01	6.167916666666666288e+02	1.442791666666666742e+03	2.083333333333333215e+01	8.883333333333332860e+01	1.575833333333333428e+02	2.083333333333333426e-01	2.416666666666666519e+00	8.333333333333332871e-02	1.666666666666666574e-01	7.854989997640339425e+03	2.602850070948791483e+01	2.997631793470697659e+01	6.512493450159435042e+02	1.631288346382488044e+03	2.476680790706864599e+01	9.889425884852437321e+01	1.808139106447611084e+02	6.144497643670401299e-01	3.603983904064584021e+00	3.597187325296165583e-01	5.393446629166315232e-01	8.082188328614010970e+03	3.109866808564249396e+01	3.553596920274728888e+01	6.857070233652202660e+02	1.819785026098309118e+03	2.870028248080396338e+01	1.089551843637154178e+02	2.040444879561888456e+02	1.020566195400746778e+00	4.791301141462501079e+00	6.361041317258998573e-01	9.120226591665964166e-01
7.100000000000000000e+01	7.190135294144861291e+03	1.059656918884041588e+01	1.355918915034682648e+01	5.561625051545875067e+02	1.056820132459005208e+03	1.098273811249237397e+01	6.710464683806856101e+01	1.119133455305187113e+02	-6.547005383792514621e-01	-1.060113295832982860e+00	-5.786893258332631573e-01	-9.138857955913137765e-01	7.413088480405764130e+03	1.583995126108687401e+01	1.850876124184008020e+01	5.906854192439604958e+02	1.241305899562835975e+03	1.611636905624618521e+01	7.817732341903428051e+01	1.349150060985926984e+02	-7.735026918962573106e-02	8.032766854168418291e-01	-2.060113295832982361e-01	-2.902762311289902031e-01	7.636041666666666970e+03	2.108333333333333215e+01	2.345833333333333215e+01	6.252083333333333712e+02	1.425791666666666742e+03	2.125000000000000000e+01	8.925000000000000000e+01	1.579166666666666572e+02	5.000000000000000000e-01	2.666666666666666519e+00	1.666666666666666574e-01	3.333333333333333148e-01	7.858994852927569809e+03	2.632671540557979029e+01	2.840790542482658410e+01	6.597312474227062467e+02	1.610277433770497510e+03	2.638363094375381479e+01	1.003226765809657195e+02	1.809183272347406159e+02	1.077350269189625731e+00	4.530056647916491208e+00	5.393446629166315232e-01	9.569428977956568882e-01	8.081948039188472649e+03	3.157009747782624842e+01	3.335747751631983959e+01	6.942541615120792358e+02	1.794763200874328277e+03	3.151726188750762603e+01	1.113953531619314390e+02	2.039199878028146031e+02	1.654700538379251462e+00	6.393446629166316342e+00	9.120226591665964166e-01	1.580552462257980295e+00
7.200000000000000000e+01	7.208129827842436498e+03	1.047703876416757929e+01	1.387566668800136505e+01	5.625558014852408633e+02	1.048520949724058255e+03	1.041152503725064093e+01	6.947598254921570060e+01	1.078359353852316929e+02	-6.094757082487298749e-01	-5.397281578240495925e-01	-4.694374650592331721e-01	-9.138857955913137765e-01	7.427127413921218249e+03	1.532185271541712268e+01	1.908366667733401556e+01	5.980487340759536892e+02	1.228447974862029241e+03	1.539326251862532047e+01	7.952965794127452170e+01	1.326888010259491750e+02	-1.380711874576982523e-01	1.250969254421308463e+00	-1.930520658629499287e-01	-2.902762311289902031e-01	7.646125000000000000e+03	2.016666666666666785e+01	2.429166666666666785e+01	6.335416666666666288e+02	1.408375000000000000e+03	2.037500000000000000e+01	8.958333333333332860e+01	1.575416666666666572e+02	3.333333333333333148e-01	3.041666666666666519e+00	8.333333333333332871e-02	3.333333333333333148e-01	7.865122586078781751e+03	2.501148061791621302e+01	2.949966665599932014e+01	6.690345992573795684e+02	1.588302025137970759e+03	2.535673748137467953e+01	9.963700872539213549e+01	1.823945323073841394e+02	8.047378541243648264e-01	4.832364078912024574e+00	3.597187325296165583e-01	9.569428977956568882e-01	8.084120172157563502e+03	2.985629456916575464e+01	3.470766664533196888e+01	7.045275318480923943e+02	1.768229050275941745e+03	3.033847496274935907e+01	1.096906841174509566e+02	2.072473979481016215e+02	1.276142374915396394e+00	6.623061491157383074e+00	6.361041317258998573e-01	1.580552462257980295e+00
7.300000000000000000e+01	7.204576141396561979e+03	1.062191043641867871e+01	1.269053309968531806e+01	5.724153082604975680e+02	1.037122381085806865e+03	8.738268725845724560e+00	7.257473853109074469e+01	1.066042685113735899e+02	-1.140680072131433853e+00	-7.903642652865792151e-01	-4.694374650592331721e-01	-1.041035208539220047e+00	7.426663070698281444e+03	1.497762188487600454e+01	1.844943321650932688e+01	6.066034874635820415e+02	1.217269523876236690e+03	1.466080102958952835e+01	8.080820259887870805e+01	1.332396342556867808e+02	-2.786733693990501859e-01	5.423178673567103925e-01	-1.930520658629499287e-01	-3.538509376029433384e-01	7.648750000000000000e+03	1.933333333333333215e+01	2.420833333333333215e+01	6.407916666666666288e+02	1.397416666666666742e+03	2.058333333333333215e+01	8.904166666666667140e+01	1.598750000000000000e+02	5.833333333333333703e-01	1.875000000000000000e+00	8.333333333333332871e-02	3.333333333333333148e-01	7.870836929301718556e+03	2.368904478179065975e+01	2.996723345015733742e+01	6.749798458697512160e+02	1.577563809457096795e+03	2.650586563707713594e+01	9.727513073445463476e+01	1.865103657443132192e+02	1.445340036065716927e+00	3.207682132643289385e+00	3.597187325296165583e-01	1.020517604269610024e+00	8.092923858603438021e+03	2.804475623024798381e+01	3.572613356698134623e+01	7.091680250728356896e+02	1.757710952247526620e+03	3.242839794082094329e+01	1.055085948022425981e+02	2.131457314886264101e+02	2.307346738798100372e+00	4.540364265286578771e+00	6.361041317258998573e-01	1.707701875205886566e+00
7.400000000000000000e+01	7.199934515326302062e+03	8.201032495547805112e+00	1.259420490834137851e+01	5.809175422388955212e+02	1.031261806558720082e+03	8.991786887778925319e+00	6.895251920655422850e+01	1.084149373177303630e+02	-6.038995287340801488e-01	-1.423111650386119642e-01	-7.908329997330663108e-01	-8.915570127975553927e-01	7.424425590996484971e+03	1.385051624777390344e+01	1.790126912083735533e+01	6.146254377861143894e+02	1.210214236612693412e+03	1.491256011055612873e+01	7.843459293661045706e+01	1.352699686588651957e+02	-1.977830977003734170e-01	1.366344417480694018e+00	-2.704164998665331554e-01	-2.582785063987776963e-01	7.648916666666666970e+03	1.950000000000000000e+01	2.320833333333333215e+01	6.483333333333333712e+02	1.389166666666666742e+03	2.083333333333333215e+01	8.791666666666667140e+01	1.621250000000000000e+02	2.083333333333333426e-01	2.875000000000000000e+00	2.500000000000000000e-01	3.750000000000000000e-01	7.873407742336848969e+03	2.514948375222609656e+01	2.851539754582930897e+01	6.820412288805523531e+02	1.568119096720640073e+03	2.675410655611053556e+01	9.739874039672288575e+01	1.889800313411348043e+02	6.144497643670401299e-01	4.383655582519305760e+00	7.704164998665331554e-01	1.008278506398777807e+00	8.097898818007031878e+03	3.079896750445219311e+01	3.382246175832528934e+01	7.157491244277712212e+02	1.747071526774613403e+03	3.267487977888774253e+01	1.068808141267791143e+02	2.158350626822696370e+02	1.020566195400746778e+00	5.892311165038611520e+00	1.290832999733066311e+00	1.641557012797555393e+00
7.500000000000000000e+01	7.201863299397969968e+03	9.533176101901061017e+00	1.196210087453530235e+01	5.887131566120474417e+02	1.028427046381642640e+03	8.842029643320222121e+00	7.069159998292899161e+01	1.077233630054086717e+02	-7.852373319433405552e-01	-2.578728318319005730e-01	-9.138857955913135545e-01	-1.041035208539220047e+00	7.426473316365651044e+03	1.439158805095053140e+01	1.760605043726765118e+01	6.233565783060237209e+02	1.203880189857487949e+03	1.462934815499344410e+01	7.876246665813116010e+01	1.347783481693710144e+02	-2.467853326383369628e-01	1.287730250750716454e+00	-2.902762311289900921e-01	-3.538509376029433384e-01	7.651083333333333030e+03	1.925000000000000000e+01	2.325000000000000000e+01	6.580000000000000000e+02	1.379333333333333258e+03	2.041666666666666785e+01	8.683333333333332860e+01	1.618333333333333428e+02	2.916666666666666852e-01	2.833333333333333481e+00	3.333333333333333148e-01	3.333333333333333148e-01	7.875693350301015016e+03	2.410841194904946860e+01	2.889394956273234882e+01	6.926434216939762791e+02	1.554786476809178566e+03	2.620398517833989160e+01	9.490420000853549709e+01	1.888883184972956712e+02	8.301186659716703886e-01	4.378936415915950064e+00	9.569428977956566662e-01	1.020517604269610024e+00	8.100303367268696093e+03	2.896682389809893721e+01	3.453789912546469765e+01	7.272868433879525583e+02	1.730239620285023875e+03	3.199130369001311180e+01	1.029750666837376656e+02	2.159433036612580281e+02	1.368570665276674037e+00	5.924539498498567980e+00	1.580552462257980073e+00	1.707701875205886566e+00
7.600000000000000000e+01	7.181185710815998391e+03	7.604035757770121862e+00	1.436314284203142577e+01	5.992358959554060220e+02	1.001449776549288686e+03	9.406449760132893800e+00	7.295663769719627112e+01	1.063217712693869998e+02	-6.933562467571046106e-01	-8.957678190586326750e-01	-6.038995287340801488e-01	-5.364378277661476790e-01	7.415947022074665256e+03	1.340618454555172789e+01	1.901490475434904681e+01	6.333054479777030110e+02	1.186287388274644400e+03	1.497405821339978083e+01	8.012415218193147837e+01	1.332025523013601571e+02	-1.175114567118856201e-01	7.604494238040169218e-01	-1.977830977003734170e-01	-2.057189138830738395e-01	7.650708333333333030e+03	1.920833333333333215e+01	2.366666666666666785e+01	6.673750000000000000e+02	1.371125000000000000e+03	2.054166666666666785e+01	8.729166666666667140e+01	1.600833333333333428e+02	4.583333333333333148e-01	2.416666666666666519e+00	2.083333333333333426e-01	1.250000000000000000e-01	7.885469644592000805e+03	2.501048212111493640e+01	2.831842857898428889e+01	7.014445520222969890e+02	1.555962611725355600e+03	2.610927511993355665e+01	9.445918115140186444e+01	1.869641143653065285e+02	1.034178123378552305e+00	4.072883909529315893e+00	6.144497643670401299e-01	4.557189138830738395e-01	8.120230955850667669e+03	3.081263090889654421e+01	3.297019049130190638e+01	7.355141040445939780e+02	1.740800223450711201e+03	3.167688357320044190e+01	1.016266956361370717e+02	2.138448953972796858e+02	1.610022913423771129e+00	5.729101152391965712e+00	1.020566195400746778e+00	7.864378277661476790e-01
7.700000000000000000e+01	7.181681465419544111e+03	8.501436867040375489e+00	1.327032032044905030e+01	6.052042592133769858e+02	9.861186048358777043e+02	8.870864158588004145e+00	7.050246082065002895e+01	1.086164641254746641e+02	-5.364378277661476790e-01	-8.297084310253524109e-01	-4.694374650592332832e-01	-5.786893258332631573e-01	7.417861566043105995e+03	1.454238510018685382e+01	1.813516016022452604e+01	6.408937962733551785e+02	1.172621802417938852e+03	1.464376541262733511e+01	7.843873041032500737e+01	1.342457320627373463e+02	-2.057189138830738395e-01	1.085145784487323795e+00	-1.930520658629499842e-01	-2.060113295832982361e-01	7.654041666666666970e+03	2.058333333333333215e+01	2.300000000000000000e+01	6.765833333333333712e+02	1.359125000000000000e+03	2.041666666666666785e+01	8.637500000000000000e+01	1.598750000000000000e+02	1.250000000000000000e-01	3.000000000000000000e+00	8.333333333333332871e-02	1.666666666666666574e-01	7.890221767290227945e+03	2.662428156647980870e+01	2.786483983977547396e+01	7.122728703933115639e+02	1.545628197582061148e+03	2.618956792070600059e+01	9.431126958967499263e+01	1.855042679372626537e+02	4.557189138830738395e-01	4.914854215512676205e+00	3.597187325296166138e-01	5.393446629166315232e-01	8.126401867913789829e+03	3.266522979962628881e+01	3.272967967955094792e+01	7.479624074532897566e+02	1.732131395164122296e+03	3.196246917474532978e+01	1.022475391793499711e+02	2.111335358745253359e+02	7.864378277661476790e-01	6.829708431025352411e+00	6.361041317258999683e-01	9.120226591665964166e-01
7.800000000000000000e+01	7.182262040731535308e+03	8.748560696457463592e+00	1.195084897989540273e+01	6.125664925277104658e+02	9.789472534321582771e+02	8.852758027217198844e+00	7.196681895429887277e+01	1.067792947003356829e+02	-7.523124382057235771e-01	-8.113270440188680155e-01	-6.038995287340801488e-01	-1.041035208539219825e+00	7.419193520365767654e+03	1.447844701489539787e+01	1.728792448994770226e+01	6.495540795971885473e+02	1.164431960049412510e+03	1.432221234694193335e+01	7.892090947714943638e+01	1.328479806835011630e+02	-1.886562191028617885e-01	7.610031446572327329e-01	-1.977830977003734170e-01	-3.538509376029432274e-01	7.656125000000000000e+03	2.020833333333333215e+01	2.262500000000000000e+01	6.865416666666666288e+02	1.349916666666666742e+03	1.979166666666666785e+01	8.587500000000000000e+01	1.589166666666666572e+02	3.750000000000000000e-01	2.333333333333333481e+00	2.083333333333333426e-01	3.333333333333333148e-01	7.893056479634232346e+03	2.593821965177126643e+01	2.796207551005229774e+01	7.235292537361447103e+02	1.535401373283920975e+03	2.526112098639140413e+01	9.282909052285056362e+01	1.849853526498321514e+02	9.386562191028617885e-01	3.905663522009434452e+00	6.144497643670401299e-01	1.020517604269609802e+00	8.129987959268464692e+03	3.166810597020920071e+01	3.329915102010459549e+01	7.605168408056227918e+02	1.720886079901175208e+03	3.073057530611613686e+01	9.978318104570112723e+01	2.110540386329976172e+02	1.502312438205723577e+00	5.477993710685534978e+00	1.020566195400746778e+00	1.707701875205886344e+00
7.900000000000000000e+01	7.186380212874090830e+03	8.211375101076198391e+00	1.250164054710001338e+01	6.171037566530969798e+02	9.582222387664617145e+02	7.569766696783487347e+00	7.182375450360360958e+01	1.060188281718954499e+02	-4.694374650592331721e-01	5.514267581512077854e-02	-3.579859602760600557e-01	-6.100229134237712403e-01	7.426835939770378900e+03	1.391818755053810008e+01	1.779248694021667276e+01	6.549477116598817474e+02	1.144777786049897486e+03	1.355571668172507671e+01	7.884937725180179768e+01	1.332385807526143822e+02	-1.930520658629499287e-01	1.340071337907560389e+00	-1.581596468046967130e-01	-3.417812337855230531e-02	7.667291666666666970e+03	1.962500000000000000e+01	2.308333333333333215e+01	6.927916666666666288e+02	1.331333333333333258e+03	1.954166666666666785e+01	8.587500000000000000e+01	1.604583333333333428e+02	8.333333333333332871e-02	2.625000000000000000e+00	4.166666666666666435e-02	5.416666666666666297e-01	7.907747393562955040e+03	2.533181244946189992e+01	2.837417972644999153e+01	7.306356216734515101e+02	1.517888880616769029e+03	2.552761665160825899e+01	9.290062274819820232e+01	1.876780859140523035e+02	3.597187325296165583e-01	3.909928662092439389e+00	2.414929801380300278e-01	1.117511456711885565e+00	8.148203120459243110e+03	3.103862489892379983e+01	3.366502611956664737e+01	7.684795766802362778e+02	1.704444427900204801e+03	3.151356663654984658e+01	9.992624549639639042e+01	2.148978384947712357e+02	6.361041317258998573e-01	5.194857324184878777e+00	4.413192936093934260e-01	1.693356246757104611e+00
8.000000000000000000e+01	7.182321220998266654e+03	8.332405574880549892e+00	1.367163744573578477e+01	6.196066601561160496e+02	9.496461067716555817e+02	5.300255207544687153e+00	7.042160016361941643e+01	1.068441867530245588e+02	-5.786893258332631573e-01	-6.879893350328600832e-01	-3.579859602760601667e-01	-9.876916288627262119e-01	7.424702277165799387e+03	1.347870278744027495e+01	1.821081872286789149e+01	6.600324967447247673e+02	1.137343886719161219e+03	1.217096093710567750e+01	7.789830008180970822e+01	1.342345933765122936e+02	-2.060113295832982361e-01	8.643386658169032177e-01	-1.581596468046967685e-01	-2.855124810980297911e-01	7.667083333333333030e+03	1.862500000000000000e+01	2.275000000000000000e+01	7.004583333333333712e+02	1.325041666666666742e+03	1.904166666666666785e+01	8.537500000000000000e+01	1.616250000000000000e+02	1.666666666666666574e-01	2.416666666666666519e+00	4.166666666666666435e-02	4.166666666666666852e-01	7.909464389500866673e+03	2.377129721255972328e+01	2.728918127713210851e+01	7.408841699219419752e+02	1.512739446614172266e+03	2.591237239622765998e+01	9.285169991819029178e+01	1.890154066234877064e+02	5.393446629166315232e-01	3.968994667516430042e+00	2.414929801380300833e-01	1.118845814431363106e+00	8.151845445668399407e+03	2.891759442511945011e+01	3.182836255426421701e+01	7.813100065105506928e+02	1.700437226561678017e+03	3.278307812578864855e+01	1.003283998363805836e+02	2.164058132469754412e+02	9.120226591665964166e-01	5.521322668366193120e+00	4.413192936093935370e-01	1.821024962196059693e+00
8.100000000000000000e+01	7.186211978141447617e+03	8.807581575363201409e+00	1.203483980334475589e+01	6.268932495778162775e+02	9.459701029852542433e+02	6.234629200685656514e+00	6.931305975210101167e+01	1.079388097497730712e+02	-7.852373319433403331e-01	-1.861052754370713380e-01	-5.364378277661476790e-01	-1.576376790516899495e+00	7.426397655737389869e+03	1.425795745434826678e+01	1.705908656833904402e+01	6.681757914555747675e+02	1.131568384825960493e+03	1.245064793367616218e+01	7.726069654271717013e+01	1.345319048748865498e+02	-2.467853326383368517e-01	1.136114028948131072e+00	-2.057189138830738395e-01	-5.798550619251163774e-01	7.666583333333333030e+03	1.970833333333333215e+01	2.208333333333333215e+01	7.094583333333333712e+02	1.317166666666666742e+03	1.866666666666666785e+01	8.520833333333332860e+01	1.611250000000000000e+02	2.916666666666666852e-01	2.458333333333333481e+00	1.250000000000000000e-01	4.166666666666666852e-01	7.906769010929276192e+03	2.515870921231839930e+01	2.710758009832762028e+01	7.507408752110919750e+02	1.502764948507372992e+03	2.488268539965717352e+01	9.315597012394948706e+01	1.877180951251134502e+02	8.301186659716701666e-01	3.780552637718535891e+00	4.557189138830738395e-01	1.413188395258449859e+00	8.146954688525218444e+03	3.060908509130346289e+01	3.213182686332190485e+01	7.920234170888504650e+02	1.688363230348079242e+03	3.109870413264767919e+01	1.011036069145656455e+02	2.143111902502269288e+02	1.368570665276673815e+00	5.102771942103737857e+00	7.864378277661476790e-01	2.409710123850232755e+00
8.200000000000000000e+01	7.188843283880305535e+03	1.071613622540938593e+01	1.211458857838333536e+01	6.349671782460658278e+02	9.577035397483425641e+02	5.495236992837929435e+00	6.935049965113084625e+01	1.084794661620661884e+02	-6.038995287340801488e-01	-3.557119958300214435e-01	-3.579859602760601112e-01	-7.908329997330663108e-01	7.423900808606819737e+03	1.477473477937135904e+01	1.728646095585833464e+01	6.762335891230329707e+02	1.137976769874171168e+03	1.160178516308562990e+01	7.713358315889875882e+01	1.349272330810331084e+02	-1.977830977003734170e-01	1.259644002084989278e+00	-1.581596468046967408e-01	-2.704164998665331554e-01	7.658958333333333030e+03	1.883333333333333215e+01	2.245833333333333215e+01	7.175000000000000000e+02	1.318250000000000000e+03	1.770833333333333215e+01	8.491666666666667140e+01	1.613750000000000000e+02	2.083333333333333426e-01	2.875000000000000000e+00	4.166666666666666435e-02	2.500000000000000000e-01	7.894015858059846323e+03	2.289193188729530704e+01	2.763020571080832966e+01	7.587664108769670293e+02	1.498523230125828832e+03	2.381488150358103439e+01	9.269975017443458398e+01	1.878227669189668916e+02	6.144497643670401299e-01	4.490355997915010278e+00	2.414929801380300556e-01	7.704164998665331554e-01	8.129073382786360526e+03	2.695053044125727837e+01	3.280207808828333071e+01	8.000328217539341722e+02	1.678796460251657436e+03	2.992142967382873309e+01	1.004828336822024966e+02	2.142705338379338116e+02	1.020566195400746778e+00	6.105711995830021444e+00	4.413192936093934815e-01	1.290832999733066311e+00
8.300000000000000000e+01	7.186429761245670306e+03	9.508337305371096448e+00	1.213216132077548259e+01	6.398998810925613725e+02	9.510710484535313753e+02	4.385420639461550252e+00	6.889653350950970889e+01	1.070765893700574765e+02	-7.908329997330663108e-01	-2.625905783293149831e-01	-6.038995287340801488e-01	-6.173926762196428886e-01	7.422423213956168183e+03	1.387916865268554822e+01	1.752441399372107611e+01	6.823874405462806862e+02	1.131223024226765574e+03	1.121354365306410905e+01	7.648993342142152585e+01	1.345591280183620597e+02	-2.704164998665331554e-01	1.222871377502009249e+00	-1.977830977003734170e-01	-1.628630047764880739e-01	7.658416666666666970e+03	1.825000000000000000e+01	2.291666666666666785e+01	7.248750000000000000e+02	1.311375000000000000e+03	1.804166666666666785e+01	8.408333333333332860e+01	1.620416666666666572e+02	2.500000000000000000e-01	2.708333333333333481e+00	2.083333333333333426e-01	2.916666666666666852e-01	7.894410119377165756e+03	2.262083134731445000e+01	2.830891933961225959e+01	7.673625594537193138e+02	1.491526975773234426e+03	2.486978968026922843e+01	9.167673324524513134e+01	1.895242053149712547e+02	7.704164998665331554e-01	4.193795289164658158e+00	6.144497643670401299e-01	7.461963381098214443e-01	8.130403572087663633e+03	2.699166269462890355e+01	3.370117201255785488e+01	8.098501189074386275e+02	1.671678951546468625e+03	3.169791269387178545e+01	9.927013315715694830e+01	2.170067439632758237e+02	1.290832999733066311e+00	5.679257244995982390e+00	1.020566195400746778e+00	1.200726009552976148e+00
8.400000000000000000e+01	7.171422635784753766e+03	1.034223677347549319e+01	1.169876550265356663e+01	6.460951103822028472e+02	9.512132398192687788e+02	5.777454784331833793e+00	6.876464659713610672e+01	1.040104548878474020e+02	-7.852373319433403331e-01	-5.252789675967410865e-01	-3.579859602760601112e-01	-6.160254037844385966e-01	7.409044651225710368e+03	1.448361838673774571e+01	1.709938275132678243e+01	6.890267218577680524e+02	1.133085786576300961e+03	1.234706072549925082e+01	7.646565663190139617e+01	1.331093941105903866e+02	-2.467853326383368517e-01	1.404027182868296197e+00	-1.581596468046967408e-01	-1.830127018922192983e-01	7.646666666666666970e+03	1.862500000000000000e+01	2.250000000000000000e+01	7.319583333333333712e+02	1.314958333333333258e+03	1.891666666666666785e+01	8.416666666666667140e+01	1.622083333333333428e+02	2.916666666666666852e-01	3.333333333333333481e+00	4.166666666666666435e-02	2.500000000000000000e-01	7.884288682107623572e+03	2.276638161326225429e+01	2.790061724867321757e+01	7.748899448088986901e+02	1.496830880090365554e+03	2.548627260783408488e+01	9.186767670143194664e+01	1.913072725560762990e+02	8.301186659716701666e-01	5.262639483798370321e+00	2.414929801380300556e-01	6.830127018922192983e-01	8.121910697548580174e+03	2.690776322652450858e+01	3.330123449734643515e+01	8.178215562844638953e+02	1.678703426847397623e+03	3.205587854900150546e+01	9.956868673619723609e+01	2.204062117788192836e+02	1.368570665276673815e+00	7.191945634263408493e+00	4.413192936093934815e-01	1.116025403784438597e+00
8.500000000000000000e+01	7.177524918381327552e+03	9.375880325350575362e+00	1.232184590602801677e+01	6.562816325338385468e+02	9.482796629122224203e+02	6.754886045337705980e+00	6.822231900919814507e+01	1.030165643602066581e+02	-6.933562467571046106e-01	-8.166247903553998100e-01	-6.038995287340801488e-01	-6.173926762196431106e-01	7.413845792523997261e+03	1.381294016267528768e+01	1.716092295301400839e+01	6.977658162669192734e+02	1.126431498122777839e+03	1.279410968933551906e+01	7.619449283793240113e+01	1.328832821801033219e+02	-1.175114567118856201e-01	8.416876048223000950e-01	-1.977830977003734170e-01	-1.628630047764881850e-01	7.650166666666666970e+03	1.825000000000000000e+01	2.200000000000000000e+01	7.392500000000000000e+02	1.304583333333333258e+03	1.883333333333333215e+01	8.416666666666667140e+01	1.627500000000000000e+02	4.583333333333333148e-01	2.500000000000000000e+00	2.083333333333333426e-01	2.916666666666666852e-01	7.886487540809336679e+03	2.268705983732471054e+01	2.683907704698599161e+01	7.807341837330807266e+02	1.482735168543888676e+03	2.487255697733114346e+01	9.213884049540094168e+01	1.926167178198966781e+02	1.034178123378552305e+00	4.158312395177699905e+00	6.144497643670401299e-01	7.461963381098215553e-01	8.122808414952006387e+03	2.712411967464942464e+01	3.167815409397198323e+01	8.222183674661614532e+02	1.660887003754444095e+03	3.091178062132895832e+01	1.001110143241351977e+02	2.224834356397933561e+02	1.610022913423771129e+00	5.816624790355399810e+00	1.020566195400746778e+00	1.200726009552976370e+00
8.600000000000000000e+01	7.199660014948392927e+03	8.242070799720798036e+00	1.197706586536614282e+01	6.649275258809054776e+02	9.469928014529749589e+02	7.388515355230490300e+00	6.815248868488123435e+01	1.036382366710008824e+02	-9.142135623730951455e-01	-7.894135912226918350e-01	-7.761423749153966156e-01	-8.700895288414519646e-01	7.428038340807529494e+03	1.322520206652706420e+01	1.688436626601640711e+01	7.076512629404527388e+02	1.118892234059820794e+03	1.306925767761524426e+01	7.599291100910727437e+01	1.317357850021671197e+02	-2.071067811865475727e-01	7.511265377219873418e-01	-3.047378541243649375e-01	-1.642114310873926675e-01	7.656416666666666970e+03	1.820833333333333215e+01	2.179166666666666785e+01	7.503750000000000000e+02	1.290791666666666742e+03	1.875000000000000000e+01	8.383333333333332860e+01	1.598333333333333428e+02	5.000000000000000000e-01	2.291666666666666519e+00	1.666666666666666574e-01	5.416666666666666297e-01	7.884794992525804446e+03	2.319146460013960009e+01	2.669896706731692859e+01	7.930987370595472612e+02	1.462691099273512691e+03	2.443074232238475574e+01	9.167375565755938283e+01	1.879308816644995659e+02	1.207106781186547462e+00	3.832206795611345918e+00	6.380711874576983078e-01	1.247544764420725816e+00	8.113173318384941012e+03	2.817459586694586449e+01	3.160626746796719289e+01	8.358224741190945224e+02	1.634590531880358412e+03	3.011148464476951148e+01	9.951417798178542284e+01	2.160284299956658174e+02	1.914213562373095145e+00	5.372746924556024872e+00	1.109475708248729875e+00	1.953422862174785113e+00
8.700000000000000000e+01	7.200859677394084429e+03	9.100520410379674630e+00	1.219246053279860575e+01	6.715417474943801608e+02	9.495921481443773473e+02	6.464663188184584186e+00	6.592160416875304918e+01	1.085570207121015756e+02	-7.908329997330663108e-01	-4.928850100747492746e-01	-6.160254037844385966e-01	-7.523124382057235771e-01	7.426763172030376154e+03	1.407109353852317213e+01	1.676289693306596718e+01	7.145000404138567092e+02	1.118379407405521988e+03	1.256566492742562602e+01	7.471080208437652459e+01	1.343618436893841306e+02	-2.704164998665331554e-01	1.274390828295958622e+00	-1.830127018922192983e-01	-1.886562191028617885e-01	7.652666666666666970e+03	1.904166666666666785e+01	2.133333333333333215e+01	7.574583333333333712e+02	1.287166666666666742e+03	1.866666666666666785e+01	8.350000000000000000e+01	1.601666666666666572e+02	2.500000000000000000e-01	3.041666666666666519e+00	2.500000000000000000e-01	3.750000000000000000e-01	7.878570161302957786e+03	2.401223979481016357e+01	2.590376973360069712e+01	8.004166262528100333e+02	1.455953925927811497e+03	2.476766840590770968e+01	9.228919791562347541e+01	1.859714896439491838e+02	7.704164998665331554e-01	4.808942505037374637e+00	6.830127018922192983e-01	9.386562191028617885e-01	8.104473655939249511e+03	2.898281292295366285e+01	3.047420613386805854e+01	8.433749191722865817e+02	1.624741185188956024e+03	3.086867014514875152e+01	1.010783958312469508e+02	2.117763126212317388e+02	1.290832999733066311e+00	6.576218343408082312e+00	1.116025403784438597e+00	1.502312438205723577e+00
8.800000000000000000e+01	7.190396310746799827e+03	8.787465143777689391e+00	1.056806720828425306e+01	6.830591178315152092e+02	9.174020609745348338e+02	8.146370289181549040e+00	6.610536815455301962e+01	1.017917886775343987e+02	-6.038995287340802598e-01	-7.261089357690351243e-01	-5.786893258332631573e-01	-7.259424334001736145e-01	7.425177322040066429e+03	1.364373257188884381e+01	1.557570027080879171e+01	7.248628922490909190e+02	1.095555197153934159e+03	1.319818514459077363e+01	7.486518407727650981e+01	1.302500610054338779e+02	-1.977830977003734725e-01	1.011945532115482438e+00	-2.060113295832982361e-01	-1.546378833667534924e-01	7.659958333333333030e+03	1.850000000000000000e+01	2.058333333333333215e+01	7.666666666666666288e+02	1.273708333333333258e+03	1.825000000000000000e+01	8.362500000000000000e+01	1.587083333333333428e+02	2.083333333333333426e-01	2.750000000000000000e+00	1.666666666666666574e-01	4.166666666666666852e-01	7.894739344626599632e+03	2.335626742811115619e+01	2.559096639585787258e+01	8.084704410842423385e+02	1.451861469512732356e+03	2.330181485540922637e+01	9.238481592272349019e+01	1.871666056612328077e+02	6.144497643670401299e-01	4.488054467884517784e+00	5.393446629166315232e-01	9.879712167000869183e-01	8.129520355919866233e+03	2.821253485622231238e+01	3.059859945838240947e+01	8.502742155018180483e+02	1.630014605692131681e+03	2.835362971081845274e+01	1.011446318454469804e+02	2.156248779891323011e+02	1.020566195400747000e+00	6.226108935769035568e+00	9.120226591665964166e-01	1.559275766733507096e+00
8.900000000000000000e+01	7.182602995224255210e+03	8.135421603476622465e+00	8.952994616207483602e+00	6.894826440397165470e+02	8.910237509555913675e+02	7.963603761331786046e+00	6.577881918911813841e+01	9.911339776043850236e+01	-7.722082634518001587e-01	-1.861052754370713380e-01	-4.694374650592332832e-01	-5.786893258332631573e-01	7.424822330945461545e+03	1.363021080173831123e+01	1.472649730810374180e+01	7.321996553531915879e+02	1.074928542144462426e+03	1.331513521399922695e+01	7.416024292789239780e+01	1.287441988802192441e+02	-2.194374650592333942e-01	1.136114028948131072e+00	-1.930520658629499842e-01	-2.060113295832982361e-01	7.667041666666666970e+03	1.912500000000000000e+01	2.050000000000000000e+01	7.749166666666666288e+02	1.258833333333333258e+03	1.866666666666666785e+01	8.254166666666667140e+01	1.583750000000000000e+02	3.333333333333333148e-01	2.458333333333333481e+00	8.333333333333332871e-02	1.666666666666666574e-01	7.909261002387872395e+03	2.461978919826168877e+01	2.627350269189625820e+01	8.176336779801416697e+02	1.442738124522204089e+03	2.401819811933410875e+01	9.092309040544094501e+01	1.880058011197807559e+02	8.861041317258999683e-01	3.780552637718535891e+00	3.597187325296166138e-01	5.393446629166315232e-01	8.151480338109078730e+03	3.011457839652337753e+01	3.204700538379251640e+01	8.603506892936167105e+02	1.626642915711075148e+03	2.936972957200154966e+01	9.930451414421520440e+01	2.176366022395615119e+02	1.438874930118466677e+00	5.102771942103737857e+00	6.361041317258999683e-01	9.120226591665964166e-01
9.000000000000000000e+01	7.182164264394739803e+03	7.888515355230490300e+00	8.183981121415090598e+00	6.930364536225224583e+02	8.768937424861310319e+02	7.185199496259050633e+00	6.591046222147609512e+01	9.860907240944553109e+01	-6.173926762196428886e-01	3.811340910521043845e-01	-5.786893258332631573e-01	-6.173926762196431106e-01	7.426977965530702932e+03	1.356925767761524426e+01	1.432115722737421137e+01	7.376640601445946004e+02	1.061592704576398773e+03	1.317593308146285835e+01	7.374689777740471186e+01	1.288878695380560941e+02	-1.628630047764880739e-01	1.794733712192718933e+00	-2.060113295832982361e-01	-1.628630047764881850e-01	7.671791666666666970e+03	1.925000000000000000e+01	2.045833333333333215e+01	7.822916666666666288e+02	1.246291666666666742e+03	1.916666666666666785e+01	8.158333333333332860e+01	1.591666666666666572e+02	2.916666666666666852e-01	3.208333333333333481e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.916605367802631008e+03	2.493074232238475574e+01	2.659550943929245292e+01	8.269192731887386572e+02	1.430990628756934711e+03	2.515740025187047735e+01	8.941976888926194533e+01	1.894454637952772202e+02	7.461963381098214443e-01	4.621932954473948030e+00	5.393446629166315232e-01	7.461963381098215553e-01	8.161419068938594137e+03	3.061148464476951148e+01	3.273268554525157015e+01	8.715468797108107992e+02	1.615689590847202453e+03	3.114813383707428329e+01	9.725620444519056207e+01	2.197242609238877833e+02	1.200726009552976148e+00	6.035532575614562134e+00	9.120226591665964166e-01	1.200726009552976370e+00
9.100000000000000000e+01	7.191031573115974425e+03	7.554050456207578534e+00	1.012568872875551129e+01	7.018943002535022515e+02	8.718915060121212264e+02	6.711130068883971234e+00	6.370546001413356407e+01	9.903001719136130987e+01	-9.142135623730951455e-01	-5.592869842359355914e-01	-4.694374650592332832e-01	-5.364378277661476790e-01	7.434244953224653727e+03	1.319369189477045623e+01	1.516701103104442083e+01	7.459888167934177545e+02	1.053008253006060613e+03	1.291806503444198562e+01	7.216523000706678204e+01	1.292858419290139693e+02	-2.071067811865475727e-01	8.245231745486989450e-01	-1.930520658629499842e-01	-2.057189138830738395e-01	7.677458333333333030e+03	1.883333333333333215e+01	2.020833333333333215e+01	7.900833333333333712e+02	1.234125000000000000e+03	1.912500000000000000e+01	8.062500000000000000e+01	1.595416666666666572e+02	5.000000000000000000e-01	2.208333333333333481e+00	8.333333333333332871e-02	1.250000000000000000e-01	7.920671713442012333e+03	2.447297477189620807e+01	2.524965563562224347e+01	8.341778498732489879e+02	1.415241746993939387e+03	2.533193496555801261e+01	8.908476999293321796e+01	1.897974914043193451e+02	1.207106781186547462e+00	3.592143492117967796e+00	3.597187325296166138e-01	4.557189138830738395e-01	8.163885093550691636e+03	3.011261621045908754e+01	3.029097793791115123e+01	8.782723664131644910e+02	1.596358493987878774e+03	3.153886993111602877e+01	9.754453998586643593e+01	2.200533161419720045e+02	1.914213562373095145e+00	4.975953650902602554e+00	6.361041317258999683e-01	7.864378277661476790e-01
9.200000000000000000e+01	7.186390515107314059e+03	8.167948793818720077e+00	1.005978390222961671e+01	7.082219406759935509e+02	8.637615498241680143e+02	8.905799139061917558e+00	6.400992376130280093e+01	9.912381415494269277e+01	-9.302398582179318698e-01	-3.186587732536612094e-01	-6.038995287340801488e-01	-7.881883952584496367e-01	7.431695257553657029e+03	1.358397439690936004e+01	1.513405861778147354e+01	7.512151370046634611e+02	1.045339108245417265e+03	1.414039956953095967e+01	7.187996188065140757e+01	1.313327404108046608e+02	-3.192865957756326201e-01	1.215670613373169395e+00	-1.977830977003734170e-01	-2.899275309625581887e-01	7.677000000000000000e+03	1.900000000000000000e+01	2.020833333333333215e+01	7.942083333333333712e+02	1.226916666666666742e+03	1.937500000000000000e+01	7.975000000000000000e+01	1.635416666666666572e+02	2.916666666666666852e-01	2.750000000000000000e+00	2.083333333333333426e-01	2.083333333333333426e-01	7.922304742446342971e+03	2.441602560309063819e+01	2.528260804888519075e+01	8.372015296620032814e+02	1.408494225087916220e+03	2.460960043046904033e+01	8.762003811934859243e+01	1.957505929225286536e+02	9.026199291089660459e-01	4.284329386626830605e+00	6.144497643670401299e-01	7.065941976292248183e-01	8.167609484892685941e+03	2.983205120618127992e+01	3.035688276443704581e+01	8.801947259906731915e+02	1.590071783509165471e+03	2.984420086093808067e+01	9.549007623869719907e+01	2.279595191783906216e+02	1.513573191551265351e+00	5.818658773253661209e+00	1.020566195400746778e+00	1.204855061925116377e+00
9.300000000000000000e+01	7.170824822759280323e+03	1.134035778332286526e+01	9.022772886023195937e+00	7.212035128833873614e+02	8.386358887527663910e+02	8.900514373826144521e+00	6.446556065859265061e+01	9.605292058647518161e+01	-7.523124382057235771e-01	2.764352878689049220e-01	-5.364378277661476790e-01	-9.402380714238083304e-01	7.423933244712973647e+03	1.510767889166143263e+01	1.444888644301159886e+01	7.626225897750269951e+02	1.029005444376383139e+03	1.392942385357973833e+01	7.269111366262966101e+01	1.284847936265709336e+02	-1.886562191028617885e-01	1.534050977267785720e+00	-2.057189138830738395e-01	-3.451190357119041652e-01	7.677041666666666970e+03	1.887500000000000000e+01	1.987500000000000000e+01	8.040416666666666288e+02	1.219375000000000000e+03	1.895833333333333215e+01	8.091666666666667140e+01	1.609166666666666572e+02	3.750000000000000000e-01	2.791666666666666519e+00	1.250000000000000000e-01	2.500000000000000000e-01	7.930150088620360293e+03	2.264232110833856737e+01	2.530111355698840114e+01	8.454607435583062625e+02	1.409744555623616861e+03	2.398724281308692596e+01	8.914221967070368180e+01	1.933485397067623808e+02	9.386562191028617885e-01	4.049282356065547539e+00	4.557189138830738395e-01	8.451190357119041652e-01	8.183258510574053616e+03	2.640964221667713474e+01	3.072722711397680229e+01	8.868798204499458961e+02	1.600114111247233723e+03	2.901615229284051978e+01	9.736777267474069220e+01	2.257804127468581328e+02	1.502312438205723577e+00	5.306898045464428115e+00	7.864378277661476790e-01	1.440238071423808330e+00
9.400000000000000000e+01	7.186351556088074176e+03	1.021960458290016760e+01	9.219989648038382057e+00	7.273548993565834735e+02	8.353710909793560404e+02	7.309001683398447469e+00	6.167739391185402553e+01	9.626309995293824784e+01	-9.402380714238083304e-01	-7.787459921512791539e-01	-4.694374650592331721e-01	-9.138857955913137765e-01	7.435696611377370573e+03	1.456813562478341773e+01	1.431832815735252495e+01	7.689691163449583655e+02	1.020018878823011391e+03	1.273783417503255677e+01	7.154703028926034847e+01	1.290273833098024454e+02	-3.451190357119041652e-01	9.647936705910271638e-01	-1.930520658629499287e-01	-2.902762311289902031e-01	7.685041666666666970e+03	1.891666666666666785e+01	1.941666666666666785e+01	8.105833333333333712e+02	1.204666666666666742e+03	1.816666666666666785e+01	8.141666666666667140e+01	1.617916666666666572e+02	2.500000000000000000e-01	2.708333333333333481e+00	8.333333333333332871e-02	3.333333333333333148e-01	7.934386721955963367e+03	2.326519770854991975e+01	2.451500517598081075e+01	8.521975503217083769e+02	1.389314454510322093e+03	2.359549915830077893e+01	9.128630304407299434e+01	1.945559500235308690e+02	8.451190357119041652e-01	4.451872996075639577e+00	3.597187325296165583e-01	9.569428977956568882e-01	8.183731777245259764e+03	2.761372875043316810e+01	2.961334368529495364e+01	8.938117673100832690e+02	1.573962242353977445e+03	2.902433164993488646e+01	1.011559394214793173e+02	2.273202333803950523e+02	1.440238071423808330e+00	6.195412658817946117e+00	6.361041317258998573e-01	1.580552462257980295e+00
9.500000000000000000e+01	7.189287414662940137e+03	1.091315350265776729e+01	1.085901240212285224e+01	7.323624005164484743e+02	8.320488516271241224e+02	7.415746359425376966e+00	6.117271327857160657e+01	9.265946540471074400e+01	-7.852373319433405552e-01	-1.152675652214378843e+00	-6.173926762196431106e-01	-7.259424334001736145e-01	7.437435373998137038e+03	1.437324341799554972e+01	1.517950620106142523e+01	7.755978669248909227e+02	1.014961925813562061e+03	1.260370651304602241e+01	7.179468997261913898e+01	1.264130660356887006e+02	-2.467853326383369628e-01	7.361621738928105785e-01	-1.628630047764881850e-01	-1.546378833667534924e-01	7.685583333333333030e+03	1.783333333333333215e+01	1.950000000000000000e+01	8.188333333333333712e+02	1.197875000000000000e+03	1.779166666666666785e+01	8.241666666666667140e+01	1.601666666666666572e+02	2.916666666666666852e-01	2.625000000000000000e+00	2.916666666666666852e-01	4.166666666666666852e-01	7.933731292668529022e+03	2.129342324867111458e+01	2.382049379893857477e+01	8.620687997417758197e+02	1.380788074186437825e+03	2.297962682028731507e+01	9.303864336071420382e+01	1.939202672976446138e+02	8.301186659716703886e-01	4.513837826107189422e+00	7.461963381098215553e-01	9.879712167000869183e-01	8.181879252003725924e+03	2.475351316400889701e+01	2.814098759787714954e+01	9.053042661502182682e+02	1.563701148372875878e+03	2.816758697390795874e+01	1.036606200547617362e+02	2.276738679286225704e+02	1.368570665276674037e+00	6.402675652214378843e+00	1.200726009552976370e+00	1.559275766733507096e+00
9.600000000000000000e+01	7.200796141200480633e+03	1.035396689760123579e+01	1.131464722812754964e+01	7.378233604043251717e+02	8.370879398148156270e+02	7.511911518298484580e+00	6.040826046647531911e+01	9.821944184574100234e+01	-8.635242913114342667e-01	-4.641016151377543864e-01	-3.579859602760600557e-01	-6.160254037844385966e-01	7.443293903933574256e+03	1.415615011546728397e+01	1.540732361406377393e+01	7.804325135354959002e+02	1.013939803240741185e+03	1.275595575914924140e+01	7.089163023323766311e+01	1.308805542562038227e+02	-2.234288123223838185e-01	1.267949192431122807e+00	-1.581596468046967130e-01	-1.830127018922192983e-01	7.685791666666666970e+03	1.795833333333333215e+01	1.950000000000000000e+01	8.230416666666666288e+02	1.190791666666666742e+03	1.800000000000000000e+01	8.137500000000000000e+01	1.635416666666666572e+02	4.166666666666666852e-01	3.000000000000000000e+00	4.166666666666666435e-02	2.500000000000000000e-01	7.928289429399759683e+03	2.176051655119938033e+01	2.359267638593622607e+01	8.656508197978373573e+02	1.367643530092592300e+03	2.324404424085075860e+01	9.185836976676233689e+01	1.962027790771294917e+02	1.056762145655717244e+00	4.732050807568876749e+00	2.414929801380300278e-01	6.830127018922192983e-01	8.170787192132853306e+03	2.556269976906542851e+01	2.768535277187245214e+01	9.082599729290080859e+02	1.544495393518517858e+03	2.848808848170151720e+01	1.023417395335246738e+02	2.288638914875922978e+02	1.696857624644767748e+00	6.464101615137754386e+00	4.413192936093934260e-01	1.116025403784438597e+00
9.700000000000000000e+01	7.192898692723501881e+03	9.986446923820663457e+00	1.076137869153764193e+01	7.446870296706906629e+02	8.313479808872627927e+02	8.237579475964267317e+00	6.117121183852349020e+01	9.474591248794293108e+01	-1.131928443335427081e+00	-8.655927398614338131e-02	-4.694374650592332832e-01	-1.041035208539220269e+00	7.438532679695084880e+03	1.357655679524366477e+01	1.552652267910215400e+01	7.869060148353453314e+02	1.008569823776964768e+03	1.309795640464879973e+01	7.081477258592840940e+01	1.298937895773048012e+02	-3.784642216677135407e-01	1.394220363006928309e+00	-1.930520658629499842e-01	-3.538509376029434494e-01	7.684166666666666970e+03	1.716666666666666785e+01	2.029166666666666785e+01	8.291250000000000000e+02	1.185791666666666742e+03	1.795833333333333215e+01	8.045833333333332860e+01	1.650416666666666572e+02	3.750000000000000000e-01	2.875000000000000000e+00	8.333333333333332871e-02	3.333333333333333148e-01	7.929800653638249059e+03	2.075677653808967094e+01	2.505681065423118170e+01	8.713439851646546686e+02	1.363013509556368717e+03	2.281871026201786634e+01	9.010189408073824779e+01	2.001895437560285131e+02	1.128464221667713652e+00	4.355779636993071691e+00	3.597187325296166138e-01	1.020517604269610024e+00	8.175434640609832059e+03	2.434688640951267047e+01	2.982195464179569200e+01	9.135629703293093371e+02	1.540235352446070692e+03	2.767908719070239698e+01	9.974545482814316699e+01	2.353374208453903975e+02	1.881928443335427081e+00	5.836559273986143381e+00	6.361041317258999683e-01	1.707701875205886788e+00
9.800000000000000000e+01	7.199802873332210766e+03	1.059589494093067330e+01	1.012988801115982440e+01	7.520960606306877025e+02	8.423605596243492073e+02	7.778882870345237066e+00	6.088632284386508076e+01	9.506382508993534941e+01	-9.876916288627264340e-01	3.542486889354092838e-01	-7.881883952584497477e-01	-1.041035208539220269e+00	7.439651436666104928e+03	1.404794747046533665e+01	1.518994400557991220e+01	7.942771969820105369e+02	1.013055279812174604e+03	1.253527476850595335e+01	7.073482808859920112e+01	1.298652458783010104e+02	-2.855124810980299022e-01	1.677124344467704642e+00	-2.899275309625581887e-01	-3.538509376029434494e-01	7.679500000000000000e+03	1.750000000000000000e+01	2.025000000000000000e+01	8.364583333333333712e+02	1.183750000000000000e+03	1.729166666666666785e+01	8.058333333333332860e+01	1.646666666666666572e+02	4.166666666666666852e-01	3.000000000000000000e+00	2.083333333333333426e-01	3.333333333333333148e-01	7.919348563333895072e+03	2.095205252953466157e+01	2.531005599442008958e+01	8.786394696846562056e+02	1.354444720187825396e+03	2.204805856482738236e+01	9.043183857806745607e+01	1.994680874550323040e+02	1.118845814431363328e+00	4.322875655532294914e+00	7.065941976292249294e-01	1.020517604269610024e+00	8.159197126667789234e+03	2.440410505906932670e+01	3.037011198884017560e+01	9.208206060359790399e+02	1.525139440375650793e+03	2.680445046298810041e+01	1.002803438228015693e+02	2.342695082433979792e+02	1.821024962196059915e+00	5.645751311064590716e+00	1.204855061925116377e+00	1.707701875205886788e+00
9.900000000000000000e+01	7.182672341148118903e+03	1.154401257862893004e+01	8.761720056541021151e+00	7.610578649377547436e+02	8.346377534915362730e+02	6.530344885397111554e+00	6.102486420859334260e+01	9.811743869511110461e+01	-7.852373319433403331e-01	-6.778273002005219539e-01	-4.694374650592331721e-01	-5.786893258332631573e-01	7.428961170574059906e+03	1.468867295598113110e+01	1.427669336160384361e+01	8.022372658022106862e+02	1.007381376745768193e+03	1.201517244269855667e+01	7.074159877096333560e+01	1.318712193475555523e+02	-2.467853326383368517e-01	1.036086349899739023e+00	-1.930520658629499287e-01	-2.060113295832982361e-01	7.675250000000000000e+03	1.783333333333333215e+01	1.979166666666666785e+01	8.434166666666666288e+02	1.180125000000000000e+03	1.750000000000000000e+01	8.045833333333332860e+01	1.656250000000000000e+02	2.916666666666666852e-01	2.750000000000000000e+00	8.333333333333332871e-02	1.666666666666666574e-01	7.921538829425940094e+03	2.097799371068553143e+01	2.530663997172949209e+01	8.845960675311225714e+02	1.352868623254231807e+03	2.298482755730144333e+01	9.017506789570332160e+01	1.993787806524444477e+02	8.301186659716701666e-01	4.463913650100261421e+00	3.597187325296165583e-01	5.393446629166315232e-01	8.167827658851881097e+03	2.412265408803773425e+01	3.082161327679231277e+01	9.257754683955785140e+02	1.525612246508463613e+03	2.846965511460288667e+01	9.989180245807331460e+01	2.331325613048888954e+02	1.368570665276673815e+00	6.177827300200521954e+00	6.361041317258998573e-01	9.120226591665964166e-01
1.000000000000000000e+02	7.194515346593228969e+03	1.200285455101509946e+01	9.458680561583927116e+00	7.660664679844325065e+02	8.363092317746398976e+02	6.932864012509936558e+00	6.099058935629388145e+01	9.716113809826859438e+01	-6.038995287340801488e-01	-3.822837088045742959e-01	-5.364378277661476790e-01	-6.160254037844385966e-01	7.436716006629948424e+03	1.504309394217421669e+01	1.445850694745863052e+01	8.089707339922163101e+02	1.003342115887320006e+03	1.177893200625496917e+01	7.072446134481360502e+01	1.306847357158009686e+02	-1.977830977003734170e-01	1.288024812264379593e+00	-2.057189138830738395e-01	-1.830127018922192983e-01	7.678916666666666970e+03	1.808333333333333215e+01	1.945833333333333215e+01	8.518750000000000000e+02	1.170375000000000000e+03	1.662500000000000000e+01	8.045833333333332860e+01	1.642083333333333428e+02	2.083333333333333426e-01	2.958333333333333481e+00	1.250000000000000000e-01	2.500000000000000000e-01	7.921117326703385515e+03	2.112357272449244761e+01	2.445815971920803378e+01	8.947792660077836899e+02	1.337407884112679994e+03	2.147106799374503083e+01	9.019220532185305217e+01	1.977319309508657170e+02	6.144497643670401299e-01	4.628641854402287592e+00	4.557189138830738395e-01	6.830127018922192983e-01	8.163317986740104971e+03	2.416381211565156661e+01	2.945798610508273896e+01	9.376835320155674935e+02	1.504440768225359989e+03	2.631713598749006167e+01	9.992607731037277574e+01	2.312555285683980912e+02	1.020566195400746778e+00	6.298950375471241259e+00	7.864378277661476790e-01	1.116025403784438597e+00
1.010000000000000000e+02	7.194444206667360959e+03	1.091287990524725871e+01	9.184703532809352922e+00	7.707595354333303703e+02	8.334313901987280815e+02	7.311603243488153936e+00	6.298378193640871814e+01	9.344675481128648187e+01	-5.932458365518542553e-01	-8.147573033330535175e-01	-6.038995287340801488e-01	-7.722082634517997146e-01	7.437013770000346994e+03	1.412310661929029543e+01	1.411318509973801127e+01	8.143172677166652420e+02	9.985073617660307264e+02	1.203080162174407697e+01	7.184605763487101626e+01	1.292858774056432480e+02	-1.091229182759271277e-01	6.759546816668065006e-01	-1.977830977003734170e-01	-2.194374650592331721e-01	7.679583333333333030e+03	1.733333333333333215e+01	1.904166666666666785e+01	8.578750000000000000e+02	1.163583333333333258e+03	1.675000000000000000e+01	8.070833333333332860e+01	1.651250000000000000e+02	3.750000000000000000e-01	2.166666666666666519e+00	2.083333333333333426e-01	3.333333333333333148e-01	7.922152896666319066e+03	2.054356004737637065e+01	2.397014823359532443e+01	9.014327322833347580e+02	1.328659304900635789e+03	2.146919837825592481e+01	8.957060903179564093e+01	2.009641225943567520e+02	8.591229182759271277e-01	3.657378651666526537e+00	6.144497643670401299e-01	8.861041317258997463e-01	8.164722459999305102e+03	2.375378676141940559e+01	2.889862980052398456e+01	9.449904645666696297e+02	1.493735276467938547e+03	2.618839675651184606e+01	9.843288473025793905e+01	2.368032451887135039e+02	1.343245836551854255e+00	5.148090636666386999e+00	1.020566195400746778e+00	1.438874930118466233e+00
1.020000000000000000e+02	7.187542351231280918e+03	1.136642733259814797e+01	8.154817147425239554e+00	7.763934426151076877e+02	8.221327488364856890e+02	7.418210008871275463e+00	6.404673218357612541e+01	8.839801293117463388e+01	-5.364378277661476790e-01	-5.955803669681158929e-01	-6.038995287340801488e-01	-6.933562467571046106e-01	7.433542008948973489e+03	1.455821366629907487e+01	1.328574190704595281e+01	8.210092213075538439e+02	9.897747077515762157e+02	1.191743833776897077e+01	7.235669942512140551e+01	1.262823397989206455e+02	-2.057189138830738395e-01	9.313764831826087942e-01	-1.977830977003734170e-01	-1.175114567118856201e-01	7.679541666666666970e+03	1.775000000000000000e+01	1.841666666666666785e+01	8.656250000000000000e+02	1.157416666666666742e+03	1.641666666666666785e+01	8.066666666666667140e+01	1.641666666666666572e+02	1.250000000000000000e-01	2.458333333333333481e+00	2.083333333333333426e-01	4.583333333333333148e-01	7.925541324384360450e+03	2.094178633370092513e+01	2.354759142628738289e+01	9.102407786924461561e+02	1.325058625581757269e+03	2.091589499556436493e+01	8.897663390821193730e+01	2.020509935344126689e+02	4.557189138830738395e-01	3.985290183484058169e+00	6.144497643670401299e-01	1.034178123378552305e+00	8.171540982102053022e+03	2.413357266740185025e+01	2.867851618590809437e+01	9.548565573848923123e+02	1.492700584496847796e+03	2.541512332446205846e+01	9.728660114975721740e+01	2.399353204021586805e+02	7.864378277661476790e-01	5.512247033634782412e+00	1.020566195400746778e+00	1.610022913423771129e+00
1.030000000000000000e+02	7.197179892392128750e+03	7.881074481877254456e+00	1.062916768342287099e+01	7.802380837695284299e+02	8.232761806124949544e+02	6.389738246800396482e+00	6.513539208251000900e+01	9.139503477566373135e+01	-7.852373319433405552e-01	-6.792572449959810577e-01	0.000000000000000000e+00	-6.160254037844385966e-01	7.438610779529397405e+03	1.252387057427196027e+01	1.489791717504476942e+01	8.258065418847642150e+02	9.869297569729141060e+02	1.121570245673353128e+01	7.285936270792166169e+01	1.282183507211651943e+02	-2.467853326383369628e-01	8.062047108353427305e-01	0.000000000000000000e+00	-1.830127018922192983e-01	7.680041666666666970e+03	1.716666666666666785e+01	1.916666666666666785e+01	8.713750000000000000e+02	1.150583333333333258e+03	1.604166666666666785e+01	8.058333333333332860e+01	1.650416666666666572e+02	2.916666666666666852e-01	2.291666666666666519e+00	0.000000000000000000e+00	2.500000000000000000e-01	7.921472553803936535e+03	2.180946275906137544e+01	2.343541615828856806e+01	9.169434581152357850e+02	1.314236909693752523e+03	2.086763087659980442e+01	8.830730395874499550e+01	2.018649826121681201e+02	8.301186659716703886e-01	3.777128622497990307e+00	0.000000000000000000e+00	6.830127018922192983e-01	8.162903440941205190e+03	2.645225885145607947e+01	2.770416564991046471e+01	9.625119162304715701e+02	1.477890486054171561e+03	2.569359508653293744e+01	9.603127458415664819e+01	2.386882985576695830e+02	1.368570665276674037e+00	5.262590578329314539e+00	0.000000000000000000e+00	1.116025403784438597e+00
1.040000000000000000e+02	7.203403175555720736e+03	9.384226894136091346e+00	8.585897739413370644e+00	7.818201612609000222e+02	8.224667682979674055e+02	4.847261679372541820e+00	6.619382417741671532e+01	9.508696743835960774e+01	-7.852373319433403331e-01	-1.108296130767019605e+00	-7.852373319433403331e-01	-7.722082634517997146e-01	7.442118254444527338e+03	1.319211344706804567e+01	1.400128220304002014e+01	8.303267472971167535e+02	9.832125508156502747e+02	9.736130839686271798e+00	7.334691208870835055e+01	1.299601503858464753e+02	-2.467853326383368517e-01	7.583519346164901975e-01	-2.467853326383368517e-01	-2.194374650592331721e-01	7.680833333333333030e+03	1.700000000000000000e+01	1.941666666666666785e+01	8.788333333333333712e+02	1.143958333333333258e+03	1.462500000000000000e+01	8.050000000000000000e+01	1.648333333333333428e+02	2.916666666666666852e-01	2.625000000000000000e+00	2.916666666666666852e-01	3.333333333333333148e-01	7.919548412222138722e+03	2.080788655293195433e+01	2.483205113029331557e+01	9.273399193695499889e+02	1.304704115851016240e+03	1.951386916031372820e+01	8.765308791129164945e+01	1.997065162808202103e+02	8.301186659716701666e-01	4.491648065383509802e+00	8.301186659716701666e-01	8.861041317258997463e-01	8.158263491110945324e+03	2.461577310586390865e+01	3.024743559391996683e+01	9.758465054057667203e+02	1.465449898368698996e+03	2.440273832062745640e+01	9.480617582258328468e+01	2.345796992283070779e+02	1.368570665276673815e+00	6.358296130767019605e+00	1.368570665276673815e+00	1.438874930118466233e+00
1.050000000000000000e+02	7.190334567302343203e+03	8.681614221397454756e+00	9.275573282762181293e+00	7.908154948102883282e+02	8.141991301068836719e+02	6.191391988109160138e+00	6.617972503891473934e+01	9.252388786416463518e+01	-6.038995287340801488e-01	-1.384548346169238719e-01	-6.038995287340801488e-01	-6.038995287340801488e-01	7.431271450317838571e+03	1.323664044403206219e+01	1.424195330804775672e+01	8.383869140718109065e+02	9.798287317201084079e+02	1.067902932738791222e+01	7.308986251945736967e+01	1.283661105987490032e+02	-1.977830977003734170e-01	1.639105916024871323e+00	-1.977830977003734170e-01	-1.977830977003734170e-01	7.672208333333333030e+03	1.779166666666666785e+01	1.920833333333333215e+01	8.859583333333333712e+02	1.145458333333333258e+03	1.516666666666666607e+01	8.000000000000000000e+01	1.642083333333333428e+02	2.083333333333333426e-01	3.416666666666666519e+00	2.083333333333333426e-01	2.083333333333333426e-01	7.913145216348827489e+03	2.234669288930127351e+01	2.417471335861890935e+01	9.335297525948558359e+02	1.311087934946558107e+03	1.965430400594541993e+01	8.691013748054263033e+01	2.000505560679176824e+02	6.144497643670401299e-01	5.194227417308461270e+00	6.144497643670401299e-01	6.144497643670401299e-01	8.154082099364322858e+03	2.690171911193588272e+01	2.914109338390448301e+01	9.811011718563784143e+02	1.476717536559782729e+03	2.414194134522417201e+01	9.382027496108526066e+01	2.358927788025020504e+02	1.020566195400746778e+00	6.971788167950256465e+00	1.020566195400746778e+00	1.020566195400746778e+00
1.060000000000000000e+02	7.185838176185997327e+03	9.657012765588486758e+00	9.245628515713985252e+00	7.949673799140061874e+02	8.095678402367798299e+02	5.562704250547360729e+00	6.624590723658420188e+01	9.069255883818219388e+01	-1.041035208539220047e+00	-7.859388972001823959e-01	-5.786893258332631573e-01	-5.364378277661476790e-01	7.427189921426332148e+03	1.339100638279424338e+01	1.431031425785699263e+01	8.445253566236698362e+02	9.762005867850565437e+02	1.034385212527368125e+01	7.335212028495877234e+01	1.265754460857577612e+02	-3.538509376029433384e-01	1.107030551399908802e+00	-2.060113295832982361e-01	-2.057189138830738395e-01	7.668541666666666970e+03	1.712500000000000000e+01	1.937500000000000000e+01	8.940833333333333712e+02	1.142833333333333258e+03	1.512500000000000000e+01	8.045833333333332860e+01	1.624583333333333428e+02	3.333333333333333148e-01	3.000000000000000000e+00	1.666666666666666574e-01	1.250000000000000000e-01	7.909893411907001791e+03	2.085899361720575840e+01	2.443968574214300560e+01	9.436413100429969063e+02	1.309466079881609858e+03	1.990614787472631875e+01	8.756454638170788485e+01	1.983412205809089244e+02	1.020517604269610024e+00	4.892969448600091198e+00	5.393446629166315232e-01	4.557189138830738395e-01	8.151245157147336613e+03	2.459298723441151324e+01	2.950437148428601475e+01	9.931992867526605551e+02	1.476098826429886685e+03	2.468729574945263749e+01	9.467075943008245531e+01	2.342241078284844775e+02	1.707701875205886566e+00	6.785938897200182396e+00	9.120226591665964166e-01	7.864378277661476790e-01
1.070000000000000000e+02	7.196390033915508866e+03	9.159423711185773698e+00	9.953943488410439855e+00	7.980616872079801851e+02	8.196368127645878303e+02	6.639071639404400926e+00	6.485272629761074370e+01	9.619894063308595378e+01	-7.761423749153966156e-01	-5.663426998285858716e-01	-7.761423749153966156e-01	-7.722082634518001587e-01	7.429424183624420948e+03	1.299637852225955292e+01	1.460197174420521904e+01	8.502600102706567213e+02	9.810059063822939152e+02	1.086120248636886743e+01	7.200969648213870755e+01	1.292869703165429769e+02	-3.047378541243649375e-01	9.876619834190403235e-01	-3.047378541243649375e-01	-2.194374650592333942e-01	7.662458333333333030e+03	1.683333333333333215e+01	1.925000000000000000e+01	9.024583333333333712e+02	1.142375000000000000e+03	1.508333333333333393e+01	7.916666666666667140e+01	1.623750000000000000e+02	1.666666666666666574e-01	2.541666666666666519e+00	1.666666666666666574e-01	3.333333333333333148e-01	7.895492483042245112e+03	2.067028814440710960e+01	2.389802825579478096e+01	9.546566563960100211e+02	1.303744093617706085e+03	1.930546418029780043e+01	8.632363685119463526e+01	1.954630296834570231e+02	6.380711874576983078e-01	4.095671349914292492e+00	6.380711874576983078e-01	8.861041317258999683e-01	8.128526632751157194e+03	2.450724295548089060e+01	2.854605651158956192e+01	1.006854979458686557e+03	1.465113187235412170e+03	2.352759502726226515e+01	9.348060703572259911e+01	2.285510593669140462e+02	1.109475708248729875e+00	5.649676033161918909e+00	1.109475708248729875e+00	1.438874930118466677e+00
1.080000000000000000e+02	7.188146296939782587e+03	7.936511614223247690e+00	1.018952361697989595e+01	7.995624383629365184e+02	8.093676929658231529e+02	5.958425926383180027e+00	6.488228103261414503e+01	9.414357815077599412e+01	-1.027525231651946758e+00	1.852426966669464825e-01	-7.881883952584497477e-01	-6.094757082487298749e-01	7.424302315136557809e+03	1.221825580711162473e+01	1.453226180848994886e+01	8.541353858481350017e+02	9.737255131495782052e+02	1.064587962985825698e+01	7.179530718297374392e+01	1.287384557420546685e+02	-2.637626158259733788e-01	1.675954681666806501e+00	-2.899275309625581887e-01	-1.380711874576983078e-01	7.660458333333333030e+03	1.650000000000000000e+01	1.887500000000000000e+01	9.087083333333333712e+02	1.138083333333333258e+03	1.533333333333333393e+01	7.870833333333332860e+01	1.633333333333333428e+02	5.000000000000000000e-01	3.166666666666666519e+00	2.083333333333333426e-01	3.333333333333333148e-01	7.896614351530108252e+03	2.078174419288837527e+01	2.321773819151005114e+01	9.632812808185317408e+02	1.302441153517088424e+03	2.002078703680841087e+01	8.562135948369291327e+01	1.979282109246120172e+02	1.263762615825973379e+00	4.657378651666526537e+00	7.065941976292249294e-01	8.047378541243649375e-01	8.132770369726883473e+03	2.506348838577675053e+01	2.756047638302010228e+01	1.017854228303730224e+03	1.466798973700843362e+03	2.470824074028348605e+01	9.253438563405251216e+01	2.325230885158906915e+02	2.027525231651946758e+00	6.148090636666386999e+00	1.204855061925116377e+00	1.276142374915396616e+00
1.090000000000000000e+02	7.201906022503663735e+03	8.882093038748958946e+00	1.074962122255556451e+01	8.026065858375480957e+02	8.160114846505016430e+02	6.608113624823895194e+00	6.552047944806346891e+01	9.786627093896193230e+01	-1.172532149231744203e+00	7.684625567059102380e-01	-3.579859602760599446e-01	-6.173926762196431106e-01	7.431682177918498382e+03	1.285771318604114555e+01	1.418731061127778226e+01	8.593449595854407335e+02	9.731099089919174503e+02	1.103322347907861456e+01	7.257273972403173445e+01	1.302873021361476447e+02	-3.570994079492054163e-01	1.821731278352955119e+00	-1.581596468046966575e-01	-1.628630047764881850e-01	7.661458333333333030e+03	1.683333333333333215e+01	1.762500000000000000e+01	9.160833333333333712e+02	1.130208333333333258e+03	1.545833333333333393e+01	7.962500000000000000e+01	1.627083333333333428e+02	4.583333333333333148e-01	2.875000000000000000e+00	4.166666666666666435e-02	2.916666666666666852e-01	7.891234488748167678e+03	2.080895348062551875e+01	2.106268938872221952e+01	9.728217070812260090e+02	1.287306757674749178e+03	1.988344318758805329e+01	8.667726027596826555e+01	1.951293645305190410e+02	1.273766074615872101e+00	3.928268721647044881e+00	2.414929801380299723e-01	7.461963381098215553e-01	8.121010644163002326e+03	2.478457362791770535e+01	2.450037877744443549e+01	1.029560080829118760e+03	1.444405182016164872e+03	2.430855304184277088e+01	9.372952055193653109e+01	2.275503957277047675e+02	2.089198815898410722e+00	4.981537443294089762e+00	4.413192936093933150e-01	1.200726009552976370e+00
1.100000000000000000e+02	7.210136336827050400e+03	7.644545969532584806e+00	9.224000581443661417e+00	8.067601821497006540e+02	7.929839444567068085e+02	7.371310457253569481e+00	6.510491840485417470e+01	9.587883987771020600e+01	-7.908329997330663108e-01	-3.645651857753495761e-01	-3.579859602760602222e-01	-7.722082634518001587e-01	7.442943168413525200e+03	1.228060631809962544e+01	1.323700029072183071e+01	8.649425910748503838e+02	9.516169722283534611e+02	1.101898856196011778e+01	7.217745920242708735e+01	1.293352532721884245e+02	-2.704164998665331554e-01	1.130217407112325212e+00	-1.581596468046967963e-01	-2.194374650592333942e-01	7.675750000000000000e+03	1.691666666666666785e+01	1.725000000000000000e+01	9.231250000000000000e+02	1.110250000000000000e+03	1.466666666666666607e+01	7.925000000000000000e+01	1.627916666666666572e+02	2.500000000000000000e-01	2.625000000000000000e+00	4.166666666666666435e-02	3.333333333333333148e-01	7.908556831586474800e+03	2.155272701523371026e+01	2.126299970927816929e+01	9.813074089251496162e+02	1.268883027771646539e+03	1.831434477137321437e+01	8.632254079757291265e+01	1.962480800611448899e+02	7.704164998665331554e-01	4.119782592887674788e+00	2.414929801380301111e-01	8.861041317258999683e-01	8.141363663172949600e+03	2.618878736380074912e+01	2.527599941855633858e+01	1.039489817850299232e+03	1.427516055543293078e+03	2.196202287607976444e+01	9.339508159514582530e+01	2.297044934556230942e+02	1.290832999733066311e+00	5.614565185775349576e+00	4.413192936093935925e-01	1.438874930118466677e+00
1.110000000000000000e+02	7.208193250917438490e+03	6.967983568786412008e+00	8.521466973972451342e+00	8.093699758499324162e+02	7.784648682377172690e+02	4.821423008457339066e+00	6.456493428962514258e+01	9.992238372397775947e+01	-7.852373319433405552e-01	-1.935416158288564059e+00	-7.761423749153966156e-01	-6.173926762196428886e-01	7.444284125458719245e+03	1.146315845105987208e+01	1.280240015365289175e+01	8.694974879249662081e+02	9.395241007855252064e+02	9.598211504228668645e+00	7.174080047814589989e+01	1.315028585286555369e+02	-2.467853326383369628e-01	1.989585875223847111e-01	-3.047378541243649375e-01	-1.628630047764880739e-01	7.680375000000000000e+03	1.595833333333333393e+01	1.708333333333333215e+01	9.296250000000000000e+02	1.100583333333333258e+03	1.437500000000000000e+01	7.891666666666667140e+01	1.630833333333333428e+02	2.916666666666666852e-01	2.333333333333333481e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.916465874541280755e+03	2.045350821560679577e+01	2.136426651301377433e+01	9.897525120750337919e+02	1.261642565881141309e+03	1.915178849577133136e+01	8.609253285518744292e+01	1.946638081380111487e+02	8.301186659716703886e-01	4.467708079144282252e+00	6.380711874576983078e-01	7.461963381098214443e-01	8.152556749082561510e+03	2.494868309788025584e+01	2.564519969269421296e+01	1.049880024150067584e+03	1.422701798428949132e+03	2.392857699154266271e+01	9.326839904370820022e+01	2.262442829426889261e+02	1.368570665276674037e+00	6.602082824955230578e+00	1.109475708248729875e+00	1.200726009552976148e+00
1.120000000000000000e+02	7.203151465568208550e+03	7.729191292390595436e+00	8.367128756671410983e+00	8.171299963335283110e+02	7.628523353085554390e+02	5.644133301216752940e+00	6.422880747590669159e+01	9.604765865167607330e+01	-6.094757082487300970e-01	-9.580992435478314917e-01	-5.786893258332631573e-01	-7.852373319433403331e-01	7.443909066117437760e+03	1.213542897952863164e+01	1.272523104500237068e+01	8.769816648334308411e+02	9.263220009876110907e+02	1.017623331727504343e+01	7.117690373795335290e+01	1.291488293258380509e+02	-1.380711874576983633e-01	8.959503782260842542e-01	-2.060113295832982361e-01	-2.467853326383368517e-01	7.684666666666666970e+03	1.654166666666666785e+01	1.708333333333333215e+01	9.368333333333333712e+02	1.089791666666666742e+03	1.470833333333333393e+01	7.812500000000000000e+01	1.622500000000000000e+02	3.333333333333333148e-01	2.750000000000000000e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.925424267215896180e+03	2.094790435380470228e+01	2.144143562166429362e+01	9.966850018332359014e+02	1.253261332345722394e+03	1.924043334939162264e+01	8.507309626204664710e+01	1.953511706741619491e+02	8.047378541243650485e-01	4.604049621773915746e+00	5.393446629166315232e-01	8.301186659716701666e-01	8.166181867765125389e+03	2.535414204094274027e+01	2.579953790999525154e+01	1.056536670333138318e+03	1.416730998024778046e+03	2.377253336544991669e+01	9.202119252409330841e+01	2.284523413483239267e+02	1.276142374915396616e+00	6.458099243547831492e+00	9.120226591665964166e-01	1.368570665276673815e+00
1.130000000000000000e+02	7.203448196336352339e+03	5.752407315572451552e+00	7.687894403266433585e+00	8.254569976845787096e+02	7.512380771417762162e+02	6.614933421421527626e+00	6.371662034335600566e+01	9.384646727027809732e+01	-9.142135623730951455e-01	-2.290985831508796089e-01	-5.786893258332631573e-01	-9.302398582179318698e-01	7.447974098168176170e+03	1.098037032445289185e+01	1.236478053496655072e+01	8.852493321756226123e+02	9.137440385708880513e+02	1.041163337737743078e+01	7.083747683834467068e+01	1.273190669684723844e+02	-2.071067811865475727e-01	1.364617375091226936e+00	-2.060113295832982361e-01	-3.192865957756326201e-01	7.692500000000000000e+03	1.620833333333333215e+01	1.704166666666666785e+01	9.450416666666666288e+02	1.076250000000000000e+03	1.420833333333333393e+01	7.795833333333332860e+01	1.607916666666666572e+02	5.000000000000000000e-01	2.958333333333333481e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.937025901831823830e+03	2.143629634221377245e+01	2.171855279836678676e+01	1.004834001157710645e+03	1.238755961429111949e+03	1.800503328928923708e+01	8.507918982832198651e+01	1.942642663648609300e+02	1.207106781186547462e+00	4.552049291575439582e+00	5.393446629166315232e-01	9.026199291089660459e-01	8.181551803663647661e+03	2.666425935109421275e+01	2.639543893006690212e+01	1.064626335648754548e+03	1.401261922858223897e+03	2.180173324524513845e+01	9.220004632331065864e+01	2.277368660630552313e+02	1.914213562373095145e+00	6.145765249817547016e+00	9.120226591665964166e-01	1.513573191551265351e+00
1.140000000000000000e+02	7.206190846121382492e+03	7.051434677786607708e+00	8.401229790585571067e+00	8.335792751587611065e+02	7.436079325646544476e+02	5.143285207832095196e+00	6.394415454640830632e+01	8.987998439364896797e+01	-1.131928443335427081e+00	-5.912608633081983811e-01	-5.786893258332631573e-01	-6.173926762196431106e-01	7.451116256394024276e+03	1.135905067222663689e+01	1.276311489529278553e+01	8.912271375793806101e+02	9.054497996156605950e+02	9.529975937249380635e+00	7.126374393987082101e+01	1.261899921968244769e+02	-3.784642216677135407e-01	1.162702901679234069e+00	-2.060113295832982361e-01	-1.628630047764881850e-01	7.696041666666666970e+03	1.566666666666666607e+01	1.712500000000000000e+01	9.488750000000000000e+02	1.067291666666666742e+03	1.391666666666666607e+01	7.858333333333332860e+01	1.625000000000000000e+02	3.750000000000000000e-01	2.916666666666666519e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.940967076939309663e+03	1.997428266110669526e+01	2.148688510470721269e+01	1.006522862420619390e+03	1.229133533717672890e+03	1.830335739608395329e+01	8.590292272679583618e+01	1.988100078031755231e+02	1.128464221667713652e+00	4.670630431654099191e+00	5.393446629166315232e-01	7.461963381098215553e-01	8.185892487211951448e+03	2.428189865554672622e+01	2.584877020941442893e+01	1.064170724841238780e+03	1.390975400768679037e+03	2.269004812550123518e+01	9.322251212025835798e+01	2.351200156063510462e+02	1.881928443335427081e+00	6.424594196641531418e+00	9.120226591665964166e-01	1.200726009552976370e+00
1.150000000000000000e+02	7.206892723462771755e+03	6.626894135089269611e+00	8.452779540327304275e+00	8.383054003909859375e+02	7.337820850295931905e+02	4.468578783747387817e+00	6.277707877686915339e+01	9.323386441519687651e+01	-6.160254037844385966e-01	-2.291011523919648241e-01	-9.138857955913135545e-01	-5.786893258332631573e-01	7.453050528398052847e+03	1.120928040087796873e+01	1.283055643683031732e+01	8.967360335288262831e+02	8.957243758481299665e+02	9.380122725207026946e+00	7.015937272176790884e+01	1.281794322075984383e+02	-1.830127018922192983e-01	1.427116090470684329e+00	-2.902762311289900921e-01	-2.060113295832982361e-01	7.699208333333333030e+03	1.579166666666666607e+01	1.720833333333333215e+01	9.551666666666666288e+02	1.057666666666666742e+03	1.429166666666666607e+01	7.754166666666667140e+01	1.631250000000000000e+02	2.500000000000000000e-01	3.083333333333333481e+00	3.333333333333333148e-01	1.666666666666666574e-01	7.945366138268613213e+03	2.037405293245536342e+01	2.158611022983634697e+01	1.013597299804506974e+03	1.219608957485203518e+03	1.920321060812630520e+01	8.492396061156543396e+01	1.980705677924015617e+02	6.830127018922192983e-01	4.739550576195982856e+00	9.569428977956566662e-01	5.393446629166315232e-01	8.191523943203894305e+03	2.495643919824406254e+01	2.596388712633935825e+01	1.072027932942347434e+03	1.381551248303740294e+03	2.411475454958594611e+01	9.230625455646419653e+01	2.330161355848031235e+02	1.116025403784438597e+00	6.395767819058631787e+00	1.580552462257980073e+00	9.120226591665964166e-01
1.160000000000000000e+02	7.209451846990049489e+03	6.590213113154261393e+00	6.787138653629082086e+00	8.428958790284933684e+02	7.371825558737361916e+02	3.898349438334316019e+00	6.185575097834146163e+01	9.449642469379045906e+01	-7.722082634518001587e-01	-8.212769153343009165e-01	-5.786893258332633794e-01	-7.523124382057235771e-01	7.453288423495024290e+03	1.087843988991046373e+01	1.206023599348120712e+01	9.022604395142466274e+02	8.955287779368680958e+02	9.115841385833824972e+00	6.959454215583740222e+01	1.288523790135619151e+02	-2.194374650592333942e-01	1.047694875666182801e+00	-2.060113295832983471e-01	-1.886562191028617885e-01	7.697125000000000000e+03	1.516666666666666607e+01	1.733333333333333215e+01	9.616250000000000000e+02	1.053875000000000000e+03	1.433333333333333393e+01	7.733333333333332860e+01	1.632083333333333428e+02	3.333333333333333148e-01	2.916666666666666519e+00	1.666666666666666574e-01	3.750000000000000000e-01	7.940961576504975710e+03	1.945489344342286842e+01	2.260643067318545718e+01	1.020989560485753373e+03	1.212221222063131790e+03	1.955082528083284288e+01	8.507212451082925497e+01	1.975642876531047705e+02	8.861041317258999683e-01	4.785638457667150014e+00	5.393446629166316342e-01	9.386562191028617885e-01	8.184798153009950511e+03	2.374312022017907253e+01	2.787952801303758221e+01	1.080354120971506745e+03	1.370567444126263808e+03	2.476831722833235006e+01	9.281091568832519556e+01	2.319202419728762266e+02	1.438874930118466677e+00	6.654610248667633954e+00	9.120226591665966387e-01	1.502312438205723577e+00
1.170000000000000000e+02	7.192831443187919831e+03	6.398353455754966390e+00	8.613745585325208509e+00	8.449590507367456667e+02	7.179619848231538981e+02	4.793254993752146476e+00	5.933660162135738148e+01	9.634722361529033208e+01	-4.694374650592331721e-01	-8.322593074668849233e-01	-4.694374650592331721e-01	-8.819284433354270814e-01	7.442665721593960370e+03	1.057417672787748231e+01	1.324437279266260425e+01	9.054586920350395758e+02	8.854393257449103203e+02	9.438294163542739312e+00	6.783496747734535859e+01	1.309652784743118445e+02	-1.930520658629499287e-01	1.188037012933224279e+00	-1.930520658629499287e-01	-1.284642216677135407e-01	7.692500000000000000e+03	1.475000000000000000e+01	1.787500000000000000e+01	9.659583333333333712e+02	1.052916666666666742e+03	1.408333333333333393e+01	7.633333333333332860e+01	1.655833333333333428e+02	8.333333333333332871e-02	3.208333333333333481e+00	8.333333333333332871e-02	6.250000000000000000e-01	7.942334278406039630e+03	1.892582327212251769e+01	2.250562720733739752e+01	1.026457974631627167e+03	1.220394007588423165e+03	1.872837250312392854e+01	8.483169918932129860e+01	2.002013881923548411e+02	3.597187325296165583e-01	5.228629653733442240e+00	3.597187325296165583e-01	1.378464221667713652e+00	8.192168556812079260e+03	2.310164654424503539e+01	2.713625441467479149e+01	1.086957615929921076e+03	1.387871348510179587e+03	2.337341167291452138e+01	9.333006504530928282e+01	2.348194430513763677e+02	6.361041317258998573e-01	7.248925974133552330e+00	6.361041317258998573e-01	2.131928443335427303e+00
1.180000000000000000e+02	7.173510509104911762e+03	7.011024215007671145e+00	8.108665329704532354e+00	8.518774725054555574e+02	6.941740795917842206e+02	4.615136699194883008e+00	5.942508419603679215e+01	9.213838470857980667e+01	-7.908329997330663108e-01	-3.282482484097863917e-01	-5.786893258332631573e-01	-7.722082634517997146e-01	7.432046921219122851e+03	1.098467877417050254e+01	1.276266599818560010e+01	9.124387362527278356e+02	8.714620397958921103e+02	9.370068349597442392e+00	6.787920876468506037e+01	1.284858590209565818e+02	-2.704164998665331554e-01	1.377542542461773545e+00	-2.060113295832982361e-01	-2.194374650592331721e-01	7.690583333333333030e+03	1.495833333333333393e+01	1.741666666666666785e+01	9.730000000000000000e+02	1.048750000000000000e+03	1.412500000000000000e+01	7.633333333333332860e+01	1.648333333333333428e+02	2.500000000000000000e-01	3.083333333333333481e+00	1.666666666666666574e-01	3.333333333333333148e-01	7.949119745447543210e+03	1.893198789249616709e+01	2.207066733514773560e+01	1.033561263747272278e+03	1.226037960204107776e+03	1.887993165040255761e+01	8.478745790198159682e+01	2.011808076457101038e+02	7.704164998665331554e-01	4.789124124204893640e+00	5.393446629166315232e-01	8.861041317258997463e-01	8.207656157561754299e+03	2.290564245165899848e+01	2.672466800362880335e+01	1.094122527494544329e+03	1.403325920408215779e+03	2.363486330080511522e+01	9.324158247062986504e+01	2.375282819580868932e+02	1.290832999733066311e+00	6.494914915076453354e+00	9.120226591665964166e-01	1.438874930118466233e+00
1.190000000000000000e+02	7.164986005275940443e+03	5.855472184752922971e+00	8.212302487540734219e+00	8.504429705208009409e+02	6.837030434334635629e+02	4.753788748764678829e+00	5.893353491748993633e+01	9.170073126160816912e+01	-6.160254037844385966e-01	-5.798140871715684597e-01	-5.364378277661476790e-01	-7.722082634517999367e-01	7.426993002637969767e+03	9.927736092376461485e+00	1.258531791043703407e+01	9.144089852604004136e+02	8.645390217167317815e+02	8.876894374382338526e+00	6.832093412541163957e+01	1.286420322974707631e+02	-1.830127018922192983e-01	1.022592956414215770e+00	-2.057189138830738395e-01	-2.194374650592332832e-01	7.689000000000000000e+03	1.400000000000000000e+01	1.695833333333333215e+01	9.783750000000000000e+02	1.045375000000000000e+03	1.300000000000000000e+01	7.770833333333332860e+01	1.655833333333333428e+02	2.500000000000000000e-01	2.625000000000000000e+00	1.250000000000000000e-01	3.333333333333333148e-01	7.951006997362030233e+03	1.807226390762353674e+01	2.133134875622963023e+01	1.042341014739599586e+03	1.226210978283268332e+03	1.712310562561766147e+01	8.709573254125501762e+01	2.025246343691959225e+02	6.830127018922192983e-01	4.227407043585784230e+00	4.557189138830738395e-01	8.861041317258999683e-01	8.213013994724060467e+03	2.214452781524707703e+01	2.570436417912593186e+01	1.106307029479199173e+03	1.407046956566536437e+03	2.124621125123532295e+01	9.648313174917672086e+01	2.394659354050585307e+02	1.116025403784438597e+00	5.829814087171568460e+00	7.864378277661476790e-01	1.438874930118466455e+00
1.200000000000000000e+02	7.175544994399790994e+03	6.337328280735354369e+00	8.939296182397461266e+00	8.537776990058778210e+02	6.890918133851959055e+02	4.802717479666386069e+00	5.850388929226473778e+01	9.308808411114608816e+01	-7.259424334001736145e-01	-8.507628405455229803e-01	-7.722082634517999367e-01	-1.027525231651946758e+00	7.432355830533228982e+03	1.035616414036767807e+01	1.286548142453206367e+01	9.192846828362721681e+02	8.643375733592645247e+02	8.609692073166526072e+00	6.787694464613237244e+01	1.293565420555730441e+02	-1.546378833667534924e-01	1.220451913060571769e+00	-2.194374650592332832e-01	-2.637626158259733788e-01	7.689166666666666970e+03	1.437500000000000000e+01	1.679166666666666785e+01	9.847916666666666288e+02	1.039583333333333258e+03	1.241666666666666607e+01	7.725000000000000000e+01	1.656250000000000000e+02	4.166666666666666852e-01	3.291666666666666519e+00	3.333333333333333148e-01	5.000000000000000000e-01	7.945977502800104958e+03	1.839383585963232193e+01	2.071785190880127203e+01	1.050298650497061089e+03	1.214829093307401990e+03	1.622364126016680785e+01	8.662305535386762756e+01	2.018934579444269559e+02	9.879712167000869183e-01	5.362881420272761268e+00	8.861041317258999683e-01	1.263762615825973379e+00	8.202788338933543855e+03	2.241267171926464385e+01	2.464403715093587266e+01	1.115805634327455437e+03	1.390074853281470496e+03	2.003061585366694430e+01	9.599611070773525512e+01	2.381619158888539118e+02	1.559275766733507096e+00	7.434096173878856462e+00	1.438874930118466455e+00	2.027525231651946758e+00
1.210000000000000000e+02	7.182664112140011639e+03	7.328067046773695914e+00	8.278560289200513012e+00	8.569921033089025286e+02	6.893166487944372420e+02	5.437959969898880530e+00	5.760612061594157751e+01	9.474299042797635195e+01	-6.160254037844385966e-01	-4.068947779192026992e-01	-6.173926762196431106e-01	-6.038995287340801488e-01	7.437352889403339759e+03	1.095570019005351448e+01	1.222261347793359043e+01	9.238293849877845787e+02	8.602833243972186210e+02	9.448146651616106340e+00	6.699056030797078165e+01	1.301006618806548545e+02	-1.830127018922192983e-01	1.234052611040398650e+00	-1.628630047764881850e-01	-1.977830977003734170e-01	7.692041666666666970e+03	1.458333333333333393e+01	1.616666666666666785e+01	9.906666666666666288e+02	1.031250000000000000e+03	1.345833333333333393e+01	7.637500000000000000e+01	1.654583333333333428e+02	2.500000000000000000e-01	2.875000000000000000e+00	2.916666666666666852e-01	2.083333333333333426e-01	7.946730443929994181e+03	1.821096647661315160e+01	2.011071985539974349e+01	1.057503948345548679e+03	1.202216675602781379e+03	1.746852001505056151e+01	8.575943969202921835e+01	2.008160047860118311e+02	6.830127018922192983e-01	4.515947388959601128e+00	7.461963381098215553e-01	6.144497643670401299e-01	8.201419221193322301e+03	2.183859961989297105e+01	2.405477304413282269e+01	1.124341230024430843e+03	1.373183351205562758e+03	2.147870669676778732e+01	9.514387938405842249e+01	2.361736762386903479e+02	1.116025403784438597e+00	6.156894777919202255e+00	1.200726009552976370e+00	1.020566195400746778e+00
1.220000000000000000e+02	7.186378140265344882e+03	6.654626520260391587e+00	8.294310916605885708e+00	8.626824049000730383e+02	6.847034934552441428e+02	4.474396793063135647e+00	5.985622456233753752e+01	9.312815514798242589e+01	-5.364378277661476790e-01	-5.505046330389351539e-02	-5.364378277661476790e-01	-1.041035208539220269e+00	7.439584903466005926e+03	1.051481326013019668e+01	1.239715545830294374e+01	9.302995357833698336e+02	8.546434133942887001e+02	8.820531729864899972e+00	6.834477894783543661e+01	1.284807442406578843e+02	-2.057189138830738395e-01	1.472474768348053242e+00	-2.057189138830738395e-01	-3.538509376029434494e-01	7.692791666666666970e+03	1.437500000000000000e+01	1.650000000000000000e+01	9.979166666666666288e+02	1.024583333333333258e+03	1.316666666666666607e+01	7.683333333333332860e+01	1.638333333333333428e+02	1.250000000000000000e-01	3.000000000000000000e+00	1.250000000000000000e-01	3.333333333333333148e-01	7.945998429867328014e+03	1.823518673986980332e+01	2.060284454169705626e+01	1.065533797549963310e+03	1.194523253272377815e+03	1.751280160346843218e+01	8.532188771883122058e+01	1.991859224260088013e+02	4.557189138830738395e-01	4.527525231651946314e+00	4.557189138830738395e-01	1.020517604269610024e+00	8.199205193067988148e+03	2.209537347973960664e+01	2.470568908339411252e+01	1.133150928433260106e+03	1.364463173211422372e+03	2.185893654027019650e+01	9.381044210432912678e+01	2.345385115186842597e+02	7.864378277661476790e-01	6.055050463303893515e+00	7.864378277661476790e-01	1.707701875205886788e+00
1.230000000000000000e+02	7.192091534741832220e+03	8.324638684046416159e+00	7.777286544870376517e+00	8.659305901401496612e+02	6.749677583126906484e+02	3.552308828694872744e+00	5.999646662400915176e+01	9.234538194782628295e+01	-7.722082634517999367e-01	-1.949764367040174307e-02	-5.786893258332631573e-01	-9.534228621747851129e-01	7.444629100704250050e+03	1.212065267535654201e+01	1.209697660576852130e+01	9.342569617367414594e+02	8.438797124896786954e+02	8.484487747680770298e+00	6.822739997867124373e+01	1.287976909739131486e+02	-2.194374650592332832e-01	2.011084511498132610e+00	-2.060113295832982361e-01	-2.475447644207258713e-01	7.697166666666666970e+03	1.591666666666666607e+01	1.641666666666666785e+01	1.002583333333333371e+03	1.012791666666666629e+03	1.341666666666666607e+01	7.645833333333332860e+01	1.652500000000000000e+02	3.333333333333333148e-01	4.041666666666666963e+00	1.666666666666666574e-01	4.583333333333333148e-01	7.949704232629083890e+03	1.971268065797679014e+01	2.073635672756481441e+01	1.070909704929925283e+03	1.181703620843654562e+03	1.834884558565256185e+01	8.468926668799541346e+01	2.017023090260868514e+02	8.861041317258999683e-01	6.072248821835200872e+00	5.393446629166315232e-01	1.164211431087392556e+00	8.202241798591501720e+03	2.350869464928691599e+01	2.505604678846295741e+01	1.139236076526517081e+03	1.350615575020642609e+03	2.328102450463845940e+01	9.292020004265751254e+01	2.381546180521737028e+02	1.438874930118466455e+00	8.102830977003735669e+00	9.120226591665964166e-01	1.870089528841451632e+00
1.240000000000000000e+02	7.191223526174299877e+03	6.634417415834105825e+00	7.378730714783669598e+00	8.682504733459295494e+02	6.693952254425109913e+02	3.408878297713920702e+00	6.061653869563556896e+01	9.026429646756720615e+01	-7.852373319433405552e-01	-1.568947779192026992e-01	-3.579859602760601112e-01	-7.908329997330663108e-01	7.444674263087150393e+03	1.073387537458371987e+01	1.214769869072516784e+01	9.388544033396315172e+02	8.377184460545887532e+02	8.537772482190293388e+00	6.862076934781778448e+01	1.272988149004502816e+02	-2.467853326383369628e-01	1.484052611040398650e+00	-1.581596468046967408e-01	-2.704164998665331554e-01	7.698125000000000000e+03	1.483333333333333393e+01	1.691666666666666785e+01	1.009458333333333371e+03	1.006041666666666629e+03	1.366666666666666607e+01	7.662500000000000000e+01	1.643333333333333428e+02	2.916666666666666852e-01	3.125000000000000000e+00	4.166666666666666435e-02	2.500000000000000000e-01	7.951575736912849607e+03	1.893279129208294620e+01	2.168563464260816787e+01	1.080062263327035225e+03	1.174364887278744391e+03	1.879556085114303698e+01	8.462923065218221552e+01	2.013678517662164040e+02	8.301186659716703886e-01	4.765947388959601128e+00	2.414929801380300556e-01	7.704164998665331554e-01	8.205026473825699213e+03	2.303224925083256380e+01	2.645460261854966433e+01	1.150666193320737193e+03	1.342688107890822266e+03	2.392445503561940967e+01	9.263346130436443104e+01	2.384023701990994937e+02	1.368570665276674037e+00	6.406894777919202255e+00	4.413192936093934815e-01	1.290832999733066311e+00
1.250000000000000000e+02	7.163599268231644601e+03	6.295876494975686910e+00	7.347627154701390495e+00	8.719638744778701493e+02	6.474830086078908380e+02	2.686425161463420253e+00	6.165053888611848976e+01	8.984355415478113116e+01	-6.094757082487300970e-01	-3.701445263814338027e-01	-5.786893258332631573e-01	-1.140680072131433409e+00	7.427799634115822300e+03	1.041877158082117560e+01	1.211131357735069614e+01	9.437111039056018171e+02	8.269081709706121046e+02	8.239045914065043164e+00	6.886693610972591273e+01	1.273801104107238871e+02	-1.380711874576983633e-01	1.148261070142616358e+00	-2.060113295832982361e-01	-2.786733693990499638e-01	7.692000000000000000e+03	1.454166666666666607e+01	1.687500000000000000e+01	1.015458333333333371e+03	1.006333333333333371e+03	1.379166666666666607e+01	7.608333333333332860e+01	1.649166666666666572e+02	3.333333333333333148e-01	2.666666666666666519e+00	1.666666666666666574e-01	5.833333333333333703e-01	7.956200365884177700e+03	1.866456175251215654e+01	2.163868642264930386e+01	1.087205562761065039e+03	1.185758495696054524e+03	1.934428741926829076e+01	8.329973055694074446e+01	2.024532229226094273e+02	8.047378541243650485e-01	4.185072263190717123e+00	5.393446629166315232e-01	1.445340036065716705e+00	8.220400731768355399e+03	2.278745683835764524e+01	2.640237284529860773e+01	1.158952792188796593e+03	1.365183658058776018e+03	2.489690817186991012e+01	9.051612778054817454e+01	2.399897791785521690e+02	1.276142374915396616e+00	5.703477859714766396e+00	9.120226591665964166e-01	2.307346738798099928e+00
1.260000000000000000e+02	7.162098426934827330e+03	5.955771365940051965e+00	6.913743139901047385e+00	8.784817156557467115e+02	6.338765463950396679e+02	3.404949315340884297e+00	6.059402627941313568e+01	8.897224295191000465e+01	-6.160254037844385966e-01	-2.007750890142090405e-01	-7.523124382057235771e-01	-7.722082634518001587e-01	7.428861713467414120e+03	9.852885682970025982e+00	1.166520490328385762e+01	9.507200244945399845e+02	8.157507731975198340e+02	8.556641324337109111e+00	6.854701313970656429e+01	1.261944548092883309e+02	-1.830127018922192983e-01	1.232945788826228739e+00	-1.886562191028617885e-01	-2.194374650592333942e-01	7.695625000000000000e+03	1.375000000000000000e+01	1.641666666666666785e+01	1.022958333333333371e+03	9.976250000000000000e+02	1.370833333333333393e+01	7.650000000000000000e+01	1.634166666666666572e+02	2.500000000000000000e-01	2.666666666666666519e+00	3.750000000000000000e-01	3.333333333333333148e-01	7.962388286532585880e+03	1.764711431702997402e+01	2.116812843004947808e+01	1.095196642172126758e+03	1.179499226802480280e+03	1.886002534232955696e+01	8.445298686029343571e+01	2.006388785240449693e+02	6.830127018922192983e-01	4.100387544507103854e+00	9.386562191028617885e-01	8.861041317258999683e-01	8.229151573065171760e+03	2.154422863405994804e+01	2.591959019343228832e+01	1.167434951010920031e+03	1.361373453604960332e+03	2.401171735132578533e+01	9.240597372058687142e+01	2.378610903814233097e+02	1.116025403784438597e+00	5.534108422347541634e+00	1.502312438205723577e+00	1.438874930118466677e+00
1.270000000000000000e+02	7.157732351092051431e+03	7.272147563444569585e+00	7.943953211537042591e+00	8.849141560667161457e+02	6.345256774191218483e+02	2.009227818695881851e+00	6.069985632250643448e+01	9.069623909823596364e+01	-8.635242913114344887e-01	-9.382547648691783593e-01	-5.786893258332632684e-01	-6.094757082487300970e-01	7.424907842212692231e+03	1.065690711505561694e+01	1.226364327243518737e+01	9.568320780333580160e+02	8.151795053762276666e+02	7.462947242681273963e+00	6.843326149458654584e+01	1.271606195491179818e+02	-2.234288123223839295e-01	1.218372617565410820e+00	-2.060113295832982916e-01	-1.380711874576983633e-01	7.692083333333333030e+03	1.404166666666666607e+01	1.658333333333333215e+01	1.028750000000000000e+03	9.958333333333333712e+02	1.291666666666666607e+01	7.616666666666667140e+01	1.636250000000000000e+02	4.166666666666666852e-01	3.375000000000000000e+00	1.666666666666666574e-01	3.333333333333333148e-01	7.959258824453973830e+03	1.742642621827771521e+01	2.090302339423147515e+01	1.100667921966641870e+03	1.176487161290439190e+03	1.837038609065205819e+01	8.390007183874679697e+01	2.000893804508820040e+02	1.056762145655717244e+00	5.531627382434589180e+00	5.393446629166316342e-01	8.047378541243650485e-01	8.226434315574613720e+03	2.081118576988876256e+01	2.522271345512962171e+01	1.172585843933283968e+03	1.357140989247544894e+03	2.382410551463745207e+01	9.163347701082690833e+01	2.365537609017640364e+02	1.696857624644767970e+00	7.688254764869178359e+00	9.120226591665965277e-01	1.276142374915396616e+00
1.280000000000000000e+02	7.154037894681992839e+03	6.109174682364108655e+00	7.573066504884163663e+00	8.916820639467614455e+02	6.280759196914684708e+02	2.547201957057069421e+00	6.162409423143478193e+01	8.697516964600318090e+01	-7.722082634517999367e-01	-3.186587732536612094e-01	-5.786893258332631573e-01	-7.852373319433403331e-01	7.422373114007662480e+03	9.596254007848720846e+00	1.209903325244208183e+01	9.638410319733807228e+02	8.099754598457342354e+02	7.877767645195201673e+00	6.881204711571739097e+01	1.247375848230015833e+02	-2.194374650592332832e-01	1.215670613373169395e+00	-2.060113295832982361e-01	-2.467853326383368517e-01	7.690708333333333030e+03	1.308333333333333393e+01	1.662500000000000000e+01	1.036000000000000000e+03	9.918750000000000000e+02	1.320833333333333393e+01	7.600000000000000000e+01	1.625000000000000000e+02	3.333333333333333148e-01	2.750000000000000000e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.959043552659003581e+03	1.657041265881794700e+01	2.115096674755791639e+01	1.108158968026619277e+03	1.173774540154265651e+03	1.853889902147146529e+01	8.318795288428260903e+01	2.002624151769984167e+02	8.861041317258999683e-01	4.284329386626830605e+00	5.393446629166315232e-01	8.301186659716701666e-01	8.227378771984673222e+03	2.005749198430255831e+01	2.567693349511583634e+01	1.180317936053238554e+03	1.355674080308531529e+03	2.386946470960959843e+01	9.037590576856521807e+01	2.380248303539968333e+02	1.438874930118466455e+00	5.818658773253661209e+00	9.120226591665964166e-01	1.368570665276673815e+00
1.290000000000000000e+02	7.153376821461301006e+03	6.523850154514549970e+00	6.235182538657618068e+00	8.968838699040366009e+02	6.276649414028511274e+02	2.292333354668032896e+00	6.205487821823626859e+01	8.637833198627905062e+01	-7.523124382057235771e-01	6.543388199377342396e-01	-7.881883952584496367e-01	-6.038995287340801488e-01	7.421209244063983533e+03	1.001192507725727410e+01	1.101342460266214118e+01	9.705252682853516717e+02	8.077908040347589349e+02	7.500333344000683411e+00	6.967327244245146289e+01	1.229808326598061967e+02	-1.886562191028617885e-01	1.889669409968867120e+00	-2.899275309625581887e-01	-1.977830977003734170e-01	7.689041666666666970e+03	1.350000000000000000e+01	1.579166666666666607e+01	1.044166666666666742e+03	9.879166666666666288e+02	1.270833333333333393e+01	7.729166666666667140e+01	1.595833333333333428e+02	3.750000000000000000e-01	3.125000000000000000e+00	2.083333333333333426e-01	2.083333333333333426e-01	7.956874089269350407e+03	1.698807492274272590e+01	2.056990873067119097e+01	1.117808065047981927e+03	1.168042529298574436e+03	1.791633332266598444e+01	8.491006089088187991e+01	1.961858340068604889e+02	9.386562191028617885e-01	4.360330590031132658e+00	7.065941976292248183e-01	6.144497643670401299e-01	8.224706511872032934e+03	2.047614984548545181e+01	2.534815079467571408e+01	1.191449463429296884e+03	1.348168391930482130e+03	2.312433331199863318e+01	9.252845511509707421e+01	2.327883346803876350e+02	1.502312438205723577e+00	5.595661180062265316e+00	1.204855061925116377e+00	1.020566195400746778e+00
1.300000000000000000e+02	7.143156974018178516e+03	7.003899026422911511e+00	5.747464103634397858e+00	9.029641058321220726e+02	6.140895765617381130e+02	3.225949960401973016e+00	5.981973355301436612e+01	8.110663154888176507e+01	-7.908329997330663108e-01	-5.745492202494029144e-01	-6.038995287340802598e-01	-9.138857955913137765e-01	7.415953487009089258e+03	1.023111617987812316e+01	1.054039871848386589e+01	9.770237195827276082e+02	7.985239549475357990e+02	8.050474980200986508e+00	6.799320010984051521e+01	1.202408157744408754e+02	-2.704164998665331554e-01	1.004392056541965284e+00	-1.977830977003734725e-01	-2.902762311289902031e-01	7.688750000000000000e+03	1.345833333333333393e+01	1.533333333333333393e+01	1.051083333333333258e+03	9.829583333333333712e+02	1.287500000000000000e+01	7.616666666666667140e+01	1.593750000000000000e+02	2.500000000000000000e-01	2.583333333333333481e+00	2.083333333333333426e-01	3.333333333333333148e-01	7.961546512990910742e+03	1.668555048678854646e+01	2.012626794818280018e+01	1.125142947083938907e+03	1.167392711719131057e+03	1.769952501979901172e+01	8.434013322349282760e+01	1.985091842255591246e+02	7.704164998665331554e-01	4.162274610124701901e+00	6.144497643670401299e-01	9.569428977956568882e-01	8.234343025981821484e+03	1.991276764024375723e+01	2.491920256303227177e+01	1.199202560834544329e+03	1.351827090104928629e+03	2.252405003959802698e+01	9.251359978031896958e+01	2.376433684511182491e+02	1.290832999733066311e+00	5.741215886916069877e+00	1.020566195400747000e+00	1.580552462257980295e+00
1.310000000000000000e+02	7.148077149171439487e+03	4.914735990553445788e+00	6.675174499653055094e+00	9.086994663723703525e+02	6.127625882701552200e+02	3.264316249431519878e+00	5.972099107143107943e+01	8.168772921794648312e+01	-4.694374650592332832e-01	-7.240589969645085944e-01	-5.364378277661476790e-01	-7.523124382057235771e-01	7.419830241252386259e+03	9.186534661943390745e+00	1.075425391649319451e+01	9.834955665195185475e+02	7.941521274684108676e+02	7.777991458049092977e+00	6.767299553571554327e+01	1.200313646089732345e+02	-1.930520658629499842e-01	8.254705015177457028e-01	-2.057189138830738395e-01	-1.886562191028617885e-01	7.691583333333333030e+03	1.345833333333333393e+01	1.483333333333333393e+01	1.058291666666666742e+03	9.755416666666666288e+02	1.229166666666666607e+01	7.562500000000000000e+01	1.583750000000000000e+02	8.333333333333332871e-02	2.375000000000000000e+00	1.250000000000000000e-01	3.750000000000000000e-01	7.963336425414279802e+03	1.773013200472327711e+01	1.891241275017347334e+01	1.133087766813815051e+03	1.156931205864922276e+03	1.680534187528423828e+01	8.357700446428445673e+01	1.967186353910267655e+02	3.597187325296166138e-01	3.924529498482254297e+00	4.557189138830738395e-01	9.386562191028617885e-01	8.235089517495227483e+03	2.200193067611322206e+01	2.299149216701361098e+01	1.207883866960963132e+03	1.338320745063178038e+03	2.131901708390181227e+01	9.152900892856892767e+01	2.350622707820535311e+02	6.361041317258999683e-01	5.474058996964508594e+00	7.864378277661476790e-01	1.502312438205723577e+00
1.320000000000000000e+02	7.172196913461104486e+03	4.776308239040080394e+00	7.560858590242858668e+00	9.114622019423613892e+02	6.064605285320010353e+02	2.053381460758156862e+00	5.953889308492842503e+01	8.382618158754316084e+01	-7.852373319433405552e-01	1.018105831662317051e-01	-7.852373319433405552e-01	-4.694374650592332832e-01	7.438244290063885273e+03	9.075654119520040197e+00	1.119709596178809718e+01	9.877519343045140658e+02	7.822302642660005176e+02	7.089190730379078431e+00	6.689444654246420896e+01	1.214547574604382589e+02	-2.467853326383369628e-01	1.530071958249782593e+00	-2.467853326383369628e-01	-1.930520658629499842e-01	7.704291666666666970e+03	1.337500000000000000e+01	1.483333333333333393e+01	1.064041666666666742e+03	9.580000000000000000e+02	1.212500000000000000e+01	7.425000000000000000e+01	1.590833333333333428e+02	2.916666666666666852e-01	2.958333333333333481e+00	2.916666666666666852e-01	8.333333333333332871e-02	7.970339043269448666e+03	1.767434588047996158e+01	1.846957070487857067e+01	1.140331399028819533e+03	1.133769735733999369e+03	1.716080926962091979e+01	8.160555345753579104e+01	1.967119092062284267e+02	8.301186659716703886e-01	4.386594708416884814e+00	8.301186659716703886e-01	3.597187325296166138e-01	8.236386419872229453e+03	2.197369176095991961e+01	2.210580807642380918e+01	1.216621131390972096e+03	1.309539471467998965e+03	2.219661853924184314e+01	8.896110691507156787e+01	2.343404850791235390e+02	1.368570665276674037e+00	5.814856083500435702e+00	1.368570665276674037e+00	6.361041317258999683e-01
1.330000000000000000e+02	7.177922761031719347e+03	5.242539222593906700e+00	6.797431199067405672e+00	9.175779708342514596e+02	6.100397567403024368e+02	2.817610968971420604e+00	5.865053888611848265e+01	8.267867965375879180e+01	-5.786893258332631573e-01	-1.243354983058588381e+00	-6.094757082487300970e-01	-6.160254037844385966e-01	7.440003047182525734e+03	9.142102944630286387e+00	1.071121559953370195e+01	9.949556520837923017e+02	7.827490450368179609e+02	7.762972151152377265e+00	6.586693610972591273e+01	1.196726731602127245e+02	-2.060113295832982361e-01	6.491558418040390688e-01	-1.380711874576983633e-01	-1.830127018922192983e-01	7.702083333333333030e+03	1.304166666666666607e+01	1.462500000000000000e+01	1.072333333333333258e+03	9.554583333333333712e+02	1.270833333333333393e+01	7.308333333333332860e+01	1.566666666666666572e+02	1.666666666666666574e-01	2.541666666666666519e+00	3.333333333333333148e-01	2.500000000000000000e-01	7.964163619484140327e+03	1.694123038870304754e+01	1.853878440046629805e+01	1.149711014582874213e+03	1.128167621629848782e+03	1.765369451551428881e+01	8.029973055694074446e+01	1.936606601731205899e+02	5.393446629166315232e-01	4.434177491529293746e+00	8.047378541243650485e-01	6.830127018922192983e-01	8.226243905634946714e+03	2.084079411073942367e+01	2.245256880093259610e+01	1.227088695832415169e+03	1.300876909926364306e+03	2.259905569769524902e+01	8.751612778054817454e+01	2.306546536795745226e+02	9.120226591665964166e-01	6.326688316391921418e+00	1.276142374915396616e+00	1.116025403784438597e+00
1.340000000000000000e+02	7.187103686305741576e+03	4.822250285277531745e+00	6.077397372757820548e+00	9.184091781625563726e+02	5.931687360774501485e+02	2.786595544617446407e+00	5.745082560966369556e+01	8.505717893308184330e+01	-7.909944487358055998e-01	-8.198889747161119956e-02	-1.157378651666526315e+00	-7.852373319433403331e-01	7.448906009819536848e+03	9.015291809305432835e+00	1.039286535304557724e+01	9.981629224146115575e+02	7.676677013720584455e+02	7.580797772308723204e+00	6.462124613816517638e+01	1.210910894665409216e+02	-1.454972243679027999e-01	1.209005551264194400e+00	-4.120226591665964722e-01	-2.467853326383368517e-01	7.710708333333333030e+03	1.320833333333333393e+01	1.470833333333333393e+01	1.077916666666666742e+03	9.421666666666666288e+02	1.237500000000000000e+01	7.179166666666667140e+01	1.571250000000000000e+02	5.000000000000000000e-01	2.500000000000000000e+00	3.333333333333333148e-01	2.916666666666666852e-01	7.972510656847129212e+03	1.740137485736123324e+01	1.902380131362109239e+01	1.157670410918721927e+03	1.116665631961274812e+03	1.716920222769127591e+01	7.896208719516816643e+01	1.931589105334590784e+02	1.145497224367902689e+00	3.790994448735805378e+00	1.078689325833263046e+00	8.301186659716701666e-01	8.234312980360924485e+03	2.159441638138913788e+01	2.333926929390884908e+01	1.237424155170777112e+03	1.291164597255883109e+03	2.196340445538255182e+01	8.613250772366964725e+01	2.291928210669181567e+02	1.790994448735805600e+00	5.081988897471610755e+00	1.824045318333192833e+00	1.368570665276673815e+00
1.350000000000000000e+02	7.191412809273391758e+03	6.041775742457785370e+00	7.768391868619185736e+00	9.199650410723488676e+02	5.891535539044066354e+02	1.101296944728252569e+00	5.888381709260725927e+01	8.955094975017166803e+01	-6.038995287340802598e-01	-2.527896759674153060e-02	-6.160254037844385966e-01	-7.908329997330663108e-01	7.451893904636695879e+03	1.002088787122889357e+01	1.128002926764292546e+01	1.001815853869507805e+03	7.622017769522033177e+02	6.508981805697459322e+00	6.537940854630362253e+01	1.228379748750858340e+02	-1.977830977003734725e-01	1.904027182868295975e+00	-1.830127018922192983e-01	-2.704164998665331554e-01	7.712375000000000000e+03	1.400000000000000000e+01	1.479166666666666607e+01	1.083666666666666742e+03	9.352500000000000000e+02	1.191666666666666607e+01	7.187500000000000000e+01	1.561250000000000000e+02	2.083333333333333426e-01	3.833333333333333481e+00	2.500000000000000000e-01	2.500000000000000000e-01	7.972856095363304121e+03	1.797911212877110643e+01	1.830330406569040491e+01	1.165517479463825566e+03	1.108298223047796682e+03	1.732435152763587283e+01	7.837059145369637747e+01	1.894120251249141802e+02	6.144497643670401299e-01	5.762639483798371209e+00	6.830127018922192983e-01	7.704164998665331554e-01	8.233337190726608242e+03	2.195822425754221285e+01	2.181494146471414552e+01	1.247368292260984617e+03	1.281346446095593365e+03	2.273203638860508136e+01	8.486618290739274073e+01	2.226990502498283320e+02	1.020566195400747000e+00	7.691945634263408493e+00	1.116025403784438597e+00	1.290832999733066311e+00
1.360000000000000000e+02	7.229927357734732141e+03	5.647187340406835787e+00	6.317668161852171949e+00	9.236524644069504575e+02	6.031782840504650949e+02	3.502976714268969616e+00	5.775419194537141010e+01	9.143069823969959486e+01	-7.761423749153966156e-01	-1.301543751285817230e+00	-5.932458365518542553e-01	-1.059772895018904704e+00	7.475984512200700010e+03	9.573593670203418782e+00	1.020050074759275205e+01	1.006138732203475229e+03	7.620683086918992331e+02	7.730655023801151771e+00	6.479376263935236580e+01	1.242153491198498045e+02	-3.047378541243649375e-01	1.161728124357091385e+00	-1.091229182759271277e-01	-3.840531141761190370e-01	7.722041666666666970e+03	1.350000000000000000e+01	1.408333333333333393e+01	1.088625000000000000e+03	9.209583333333333712e+02	1.195833333333333393e+01	7.183333333333332860e+01	1.570000000000000000e+02	1.666666666666666574e-01	3.625000000000000000e+00	3.750000000000000000e-01	2.916666666666666852e-01	7.968098821132633930e+03	1.742640632979658122e+01	1.796616591907391580e+01	1.171111267796524771e+03	1.079848357974767623e+03	1.618601164286551608e+01	7.887290402731429140e+01	1.897846508801501955e+02	6.380711874576983078e-01	6.088271875642908171e+00	8.591229182759271277e-01	9.673864475094524629e-01	8.214155975598601799e+03	2.135281265959316244e+01	2.184899850481449590e+01	1.253597535593049543e+03	1.238738382616201761e+03	2.041368995239769646e+01	8.591247472129523999e+01	2.225693017603003909e+02	1.109475708248729875e+00	8.551543751285816342e+00	1.343245836551854255e+00	1.643106228352238185e+00
1.370000000000000000e+02	7.250414274886416933e+03	4.555431749498694671e+00	6.979896160892298695e+00	9.271924940442925163e+02	6.072520166870117464e+02	3.398353455754966390e+00	5.788025804287906340e+01	9.213216390064626182e+01	-1.066917101476927643e+00	-8.426763859362251807e-01	-7.908329997330663108e-01	-7.852373319433405552e-01	7.488498804109874982e+03	8.840215874749347336e+00	1.069828141377948327e+01	1.009950413688812887e+03	7.596260083435058732e+02	7.574176727877483195e+00	6.456512902143953170e+01	1.251494152836564524e+02	-3.042918840717971363e-01	1.203661807031887410e+00	-2.704164998665331554e-01	-2.467853326383369628e-01	7.726583333333333030e+03	1.312500000000000000e+01	1.441666666666666607e+01	1.092708333333333258e+03	9.120000000000000000e+02	1.175000000000000000e+01	7.125000000000000000e+01	1.581666666666666572e+02	4.583333333333333148e-01	3.250000000000000000e+00	2.500000000000000000e-01	2.916666666666666852e-01	7.964667862556791079e+03	1.740978412525065266e+01	1.813505191955384888e+01	1.175466252977853628e+03	1.064373991656494127e+03	1.592582327212251769e+01	7.793487097856046830e+01	1.911839180496768620e+02	1.220958550738463710e+00	5.296338192968113034e+00	7.704164998665331554e-01	8.301186659716703886e-01	8.202752391780248217e+03	2.169456825050130533e+01	2.185343717244103345e+01	1.258224172622373999e+03	1.216747983312988254e+03	2.010164654424503539e+01	8.461974195712093660e+01	2.242011694326870384e+02	1.983583768143594162e+00	7.342676385936225181e+00	1.290832999733066311e+00	1.368570665276674037e+00
1.380000000000000000e+02	7.252789241812462933e+03	3.857118952030599957e+00	6.668518747198671548e+00	9.398962479343329051e+02	6.034485653551369069e+02	4.566014566524184914e+00	5.782931131830719096e+01	8.889200288119469917e+01	-9.534228621747848909e-01	-1.494350002464181149e+00	-7.881883952584496367e-01	-1.101738929857382976e+00	7.490311287572897527e+03	8.303559476015299978e+00	1.041759270693266970e+01	1.019718957300499824e+03	7.547034493442351959e+02	8.053840616595426383e+00	6.506048899248692408e+01	1.224043347739306853e+02	-2.475447644207257603e-01	7.319916654345761664e-01	-2.899275309625581887e-01	-3.425361315953581731e-01	7.727833333333333030e+03	1.275000000000000000e+01	1.416666666666666607e+01	1.099541666666666742e+03	9.059583333333333712e+02	1.154166666666666607e+01	7.229166666666667140e+01	1.559166666666666572e+02	4.583333333333333148e-01	2.958333333333333481e+00	2.083333333333333426e-01	4.166666666666666852e-01	7.965355379093768533e+03	1.719644052398469825e+01	1.791574062640066245e+01	1.179364376032833661e+03	1.057213217322431547e+03	1.502949271673790577e+01	7.952284434084641873e+01	1.894289985594026291e+02	1.164211431087392334e+00	5.184675001232090352e+00	7.065941976292248183e-01	1.175869464928691599e+00	8.202877424854203127e+03	2.164288104796940004e+01	2.166481458613466060e+01	1.259187085399000580e+03	1.208468101311529836e+03	1.851731876680914723e+01	8.675402201502615185e+01	2.229413304521386294e+02	1.870089528841451409e+00	7.411016669130848555e+00	1.204855061925116377e+00	1.935072263190716457e+00
1.390000000000000000e+02	7.241033125163789009e+03	4.316681790696058840e+00	5.981550264842244502e+00	9.487665929656918706e+02	5.892260428701363253e+02	3.437076569926917458e+00	5.682005076698781210e+01	8.577798178319183364e+01	-1.027525231651946758e+00	-9.490626145772402822e-01	-4.694374650592332832e-01	-9.138857955913137765e-01	7.484891562581894505e+03	8.908340895348029420e+00	1.003244179908778833e+01	1.026737463149512450e+03	7.445296881017347914e+02	7.281038284963458729e+00	6.453502538349390250e+01	1.207639908915959097e+02	-2.637626158259733788e-01	9.213020260447131182e-01	-1.930520658629499842e-01	-2.902762311289902031e-01	7.728750000000000000e+03	1.350000000000000000e+01	1.408333333333333393e+01	1.104708333333333258e+03	8.998333333333333712e+02	1.112500000000000000e+01	7.225000000000000000e+01	1.557500000000000000e+02	5.000000000000000000e-01	2.791666666666666519e+00	8.333333333333332871e-02	3.333333333333333148e-01	7.972608437418105495e+03	1.809165910465197058e+01	1.813422486757887953e+01	1.182679203517154065e+03	1.055136978564931951e+03	1.496896171503654216e+01	7.996497461650609750e+01	1.907360091084040903e+02	1.263762615825973379e+00	4.662031307288620141e+00	3.597187325296166138e-01	9.569428977956568882e-01	8.216466874836210991e+03	2.268331820930394116e+01	2.218511640182442335e+01	1.260650073700974644e+03	1.210440623796530417e+03	1.881292343007308432e+01	8.767994923301218080e+01	2.257220182168081806e+02	2.027525231651946758e+00	6.532395947910573319e+00	6.361041317258999683e-01	1.580552462257980295e+00
1.400000000000000000e+02	7.250968210720576280e+03	4.837057970088700642e+00	5.815161605886865814e+00	9.548797535310643525e+02	5.812476329070491374e+02	2.854601772015396222e+00	5.782233712192718400e+01	8.194718598684086430e+01	-8.915570127975553927e-01	-1.260718397892519604e+00	-4.694374650592331721e-01	-6.160254037844385966e-01	7.493171605360288595e+03	9.147695651711018172e+00	1.009508080294343202e+01	1.031210710098865547e+03	7.343529831201913112e+02	7.093967552674365074e+00	6.489033522763025985e+01	1.202235929934204250e+02	-2.582785063987776963e-01	8.071408010537401978e-01	-1.930520658629499287e-01	-1.830127018922192983e-01	7.735375000000000000e+03	1.345833333333333393e+01	1.437500000000000000e+01	1.107541666666666742e+03	8.874583333333333712e+02	1.133333333333333393e+01	7.195833333333332860e+01	1.585000000000000000e+02	3.750000000000000000e-01	2.875000000000000000e+00	8.333333333333332871e-02	2.500000000000000000e-01	7.977578394639711405e+03	1.776897101495564968e+01	1.865491919705656798e+01	1.183872623234467937e+03	1.040563683546475431e+03	1.557269911399230367e+01	7.902633143903639734e+01	1.967764070065795750e+02	1.008278506398777807e+00	4.942859198946259802e+00	3.597187325296165583e-01	6.830127018922192983e-01	8.219781789279422810e+03	2.207960869657796721e+01	2.293483839411313596e+01	1.260203579802269132e+03	1.193669033759617605e+03	1.981206489465127163e+01	8.609432954473948030e+01	2.350528140131591499e+02	1.641557012797555393e+00	7.010718397892519604e+00	6.361041317258998573e-01	1.116025403784438597e+00
1.410000000000000000e+02	7.244581385253030930e+03	3.841198470084181693e+00	6.379337017174021796e+00	9.586379461705632821e+02	5.771591331003509140e+02	2.492165362599925160e+00	5.674750485062927652e+01	8.097175027115602575e+01	-8.635242913114342667e-01	-9.546804798619050736e-01	-6.038995287340801488e-01	-9.319438411042398895e-01	7.489436525959848950e+03	8.253932568375423884e+00	1.048133517525367786e+01	1.036548139751948156e+03	7.308712332168421426e+02	6.704416014633295617e+00	6.422791909198130611e+01	1.188817084689113415e+02	-2.234288123223838185e-01	1.064326426735714204e+00	-1.977830977003734170e-01	-1.326385872187866299e-01	7.734291666666666970e+03	1.266666666666666607e+01	1.458333333333333393e+01	1.114458333333333258e+03	8.845833333333333712e+02	1.091666666666666607e+01	7.170833333333332860e+01	1.567916666666666572e+02	4.166666666666666852e-01	3.083333333333333481e+00	2.083333333333333426e-01	6.666666666666666297e-01	7.979146807373484990e+03	1.707940076495791004e+01	1.868533149141298821e+01	1.192368526914718359e+03	1.038295433449824486e+03	1.512891731870003653e+01	7.918874757468535108e+01	1.947016248644219729e+02	1.056762145655717244e+00	5.102340239930953203e+00	6.144497643670401299e-01	1.465971920552120000e+00	8.224001948080302100e+03	2.149213486324914868e+01	2.278732964949264783e+01	1.270278720496103233e+03	1.192007533566315942e+03	1.934116797073340877e+01	8.666916181603738778e+01	2.326115830621772886e+02	1.696857624644767748e+00	7.121347146528572480e+00	1.020566195400746778e+00	2.265277174437573038e+00
1.420000000000000000e+02	7.212464732386477408e+03	4.690779502664732092e+00	5.448885042184146599e+00	9.613030166611558798e+02	5.503889548399498608e+02	7.867919935429377176e-01	5.645123143813653854e+01	8.171813321684933840e+01	-1.066917101476927421e+00	2.086640419960628101e-01	-4.694374650592331721e-01	-1.027525231651946758e+00	7.470815699526572644e+03	8.428723084665698195e+00	1.018277585442540634e+01	1.039922341663911311e+03	7.178403107533082448e+02	5.685062663438135822e+00	6.372561571906826572e+01	1.200257332750913406e+02	-3.042918840717970252e-01	1.520998687664698146e+00	-1.930520658629499287e-01	-2.637626158259733788e-01	7.729166666666666970e+03	1.216666666666666607e+01	1.491666666666666607e+01	1.118541666666666742e+03	8.852916666666666288e+02	1.058333333333333393e+01	7.100000000000000000e+01	1.583333333333333428e+02	4.583333333333333148e-01	2.833333333333333481e+00	8.333333333333332871e-02	5.000000000000000000e-01	7.987517633806761296e+03	1.590461024866763395e+01	1.965055747890792759e+01	1.197160991669422174e+03	1.052743022580024899e+03	1.548160400322853292e+01	7.827438428093172718e+01	1.966409333915753450e+02	1.220958550738463710e+00	4.145667979001968817e+00	3.597187325296165583e-01	1.263762615825973379e+00	8.245868600946856532e+03	1.964255383066860006e+01	2.438444829114918377e+01	1.275780316672177605e+03	1.220194378493383283e+03	2.037987467312373013e+01	8.554876856186346856e+01	2.349485334498173472e+02	1.983583768143593939e+00	5.458002624670603709e+00	6.361041317258998573e-01	2.027525231651946758e+00
1.430000000000000000e+02	7.206814619096569913e+03	3.352992685237994763e+00	7.673203231085363285e+00	9.651525738339369127e+02	5.496076811070315671e+02	7.633317574925353455e-01	5.419051528141547180e+01	8.214316338346121427e+01	-5.786893258332631573e-01	-2.897281578240495925e-01	-6.160254037844385966e-01	-7.908329997330663108e-01	7.465344809548285411e+03	7.697329675952330419e+00	1.119076828220934772e+01	1.044367953583635199e+03	7.175955072201825260e+02	5.610832545412934635e+00	6.257442430737440020e+01	1.204674150250639286e+02	-2.060113295832982361e-01	1.500969254421308463e+00	-1.830127018922192983e-01	-2.704164998665331554e-01	7.723875000000000000e+03	1.204166666666666607e+01	1.470833333333333393e+01	1.123583333333333258e+03	8.855833333333333712e+02	1.045833333333333393e+01	7.095833333333332860e+01	1.587916666666666572e+02	1.666666666666666574e-01	3.291666666666666519e+00	2.500000000000000000e-01	2.500000000000000000e-01	7.982405190451714589e+03	1.638600365738100351e+01	1.822589838445732013e+01	1.202798713083031316e+03	1.053571159446484216e+03	1.530583412125373322e+01	7.934224235929225699e+01	1.971159183082693858e+02	5.393446629166315232e-01	5.082364078912024574e+00	6.830127018922192983e-01	7.704164998665331554e-01	8.240935380903429177e+03	2.073034064809533561e+01	2.174346343558130457e+01	1.282014092832729602e+03	1.221558985559635175e+03	2.015333490917413428e+01	8.772615138525118539e+01	2.354401699498720859e+02	9.120226591665964166e-01	6.873061491157383074e+00	1.116025403784438597e+00	1.290832999733066311e+00
1.440000000000000000e+02	7.214860522982609837e+03	3.142832444216429266e+00	4.963038858849360579e+00	9.704147469574754723e+02	5.647485913626991305e+02	4.178094894762072187e-01	5.674839752368992407e+01	7.806365439773574622e+01	-8.915570127975553927e-01	-1.019497643670401299e+00	-4.694374650592332832e-01	-7.761423749153966156e-01	7.466430261491304918e+03	7.446416222108214633e+00	9.481519429424679402e+00	1.049999040145404479e+03	7.258951290146828796e+02	5.354738078071436647e+00	6.406169876184496559e+01	1.180109938655345445e+02	-2.582785063987776963e-01	1.011084511498132610e+00	-1.930520658629499842e-01	-3.047378541243649375e-01	7.718000000000000000e+03	1.175000000000000000e+01	1.400000000000000000e+01	1.129583333333333258e+03	8.870416666666666288e+02	1.029166666666666607e+01	7.137500000000000000e+01	1.579583333333333428e+02	3.750000000000000000e-01	3.041666666666666519e+00	8.333333333333332871e-02	1.666666666666666574e-01	7.969569738508695082e+03	1.605358377789178448e+01	1.851848057057532060e+01	1.209167626521262036e+03	1.048188204318650378e+03	1.522859525526189550e+01	7.868830123815503441e+01	1.979056728011321411e+02	1.008278506398777807e+00	5.072248821835200872e+00	3.597187325296166138e-01	6.380711874576983078e-01	8.221139477017390163e+03	2.035716755578356896e+01	2.303696114115064120e+01	1.288751919709191043e+03	1.209334741970634241e+03	2.016552384385712315e+01	8.600160247631006882e+01	2.378530122689309394e+02	1.641557012797555393e+00	7.102830977003733892e+00	6.361041317258999683e-01	1.109475708248729875e+00
1.450000000000000000e+02	7.197494434253591862e+03	2.165674654296084967e+00	4.122863481950908238e+00	9.751803471375372965e+02	5.458349545681380732e+02	6.794157733194712279e-01	5.794311021067179723e+01	7.527798871015671978e+01	-6.038995287340801488e-01	3.811340910521043845e-01	-7.722082634518001587e-01	-8.915570127975553927e-01	7.457955550460129416e+03	6.978670660481375521e+00	8.998931740975454119e+00	1.054777673568768705e+03	7.139591439507357791e+02	5.714707886659735614e+00	6.430488843866923787e+01	1.166598276884116956e+02	-1.977830977003734170e-01	1.794733712192718933e+00	-2.194374650592333942e-01	-2.582785063987776963e-01	7.718416666666666970e+03	1.179166666666666607e+01	1.387500000000000000e+01	1.134375000000000000e+03	8.820833333333333712e+02	1.075000000000000000e+01	7.066666666666667140e+01	1.580416666666666572e+02	2.083333333333333426e-01	3.208333333333333481e+00	3.333333333333333148e-01	3.750000000000000000e-01	7.978877782873204524e+03	1.660466267285195840e+01	1.875106825902454588e+01	1.213972326431231295e+03	1.050207522715930963e+03	1.578529211334026527e+01	7.702844489466410494e+01	1.994235056449216188e+02	6.144497643670401299e-01	4.621932954473948030e+00	8.861041317258999683e-01	1.008278506398777807e+00	8.239338899079742987e+03	2.141765867903724541e+01	2.362713651804909176e+01	1.293569652862462590e+03	1.218331712098528669e+03	2.082058422668053055e+01	8.339022312266155268e+01	2.408053446231766088e+02	1.020566195400746778e+00	6.035532575614562134e+00	1.438874930118466677e+00	1.641557012797555393e+00
1.460000000000000000e+02	7.194516807915193567e+03	2.664790879413589053e+00	3.933004486691302759e+00	9.767480352159846007e+02	5.323683880438737788e+02	2.109668231337709088e+00	5.897598688482200657e+01	7.540153041773920961e+01	-1.066917101476927643e+00	-1.068233303573207671e+00	-7.881883952584497477e-01	-9.302398582179316477e-01	7.458654237290930723e+03	7.061562106373461489e+00	8.737335576678983529e+00	1.056936517607992300e+03	7.029758606886035750e+02	6.388167449002187581e+00	6.467549344241099618e+01	1.179299318755362833e+02	-3.042918840717971363e-01	8.825500148800629052e-01	-2.899275309625581887e-01	-3.192865957756325090e-01	7.722791666666666970e+03	1.145833333333333393e+01	1.354166666666666607e+01	1.137125000000000000e+03	8.735833333333333712e+02	1.066666666666666607e+01	7.037500000000000000e+01	1.604583333333333428e+02	4.583333333333333148e-01	2.833333333333333481e+00	2.083333333333333426e-01	2.916666666666666852e-01	7.986929096042403216e+03	1.585510456029320636e+01	1.834599775665434862e+01	1.217313482392007700e+03	1.044190805978063054e+03	1.494516588433114457e+01	7.607450655758900382e+01	2.029867347911304023e+02	1.220958550738463710e+00	4.784116651786604280e+00	7.065941976292249294e-01	9.026199291089658239e-01	8.251066525418140372e+03	2.025187578725307702e+01	2.315032884664202939e+01	1.297501964784015399e+03	1.214798278622793077e+03	1.922366510199562128e+01	8.177401311517799343e+01	2.455151362489274902e+02	1.983583768143594162e+00	6.734899970239874634e+00	1.204855061925116377e+00	1.513573191551265129e+00
1.470000000000000000e+02	7.180982413002834619e+03	3.705417176904765242e+00	3.393117235562948864e+00	9.852599271636840967e+02	5.016500620251851501e+02	1.182035999671819937e+00	5.733045104724593699e+01	6.982843150933010179e+01	-7.852373319433405552e-01	-9.771421088213556594e-01	-5.786893258332631573e-01	-9.142135623730951455e-01	7.455095373168083825e+03	7.873541921785715658e+00	8.467391951114807469e+00	1.065004963581842048e+03	6.819083643459258610e+02	5.611851333169243006e+00	6.395689219028963635e+01	1.137475490879983795e+02	-2.467853326383369628e-01	1.219762278922655430e+00	-2.060113295832982361e-01	-2.071067811865475727e-01	7.729208333333333030e+03	1.204166666666666607e+01	1.354166666666666607e+01	1.144750000000000000e+03	8.621666666666666288e+02	1.004166666666666607e+01	7.058333333333332860e+01	1.576666666666666572e+02	2.916666666666666852e-01	3.416666666666666519e+00	1.666666666666666574e-01	5.000000000000000000e-01	8.003321293498582236e+03	1.620979141154761649e+01	1.861594138221852290e+01	1.224495036418157952e+03	1.042424968987407283e+03	1.447148200016408914e+01	7.720977447637702085e+01	2.015857842453349349e+02	8.301186659716703886e-01	5.613571054410677164e+00	5.393446629166315232e-01	1.207106781186547462e+00	8.277434253663832351e+03	2.037791615642856868e+01	2.369021609777038151e+01	1.304240072836315903e+03	1.222683271308148051e+03	1.890129733366151044e+01	8.383621561942071310e+01	2.455049018240032126e+02	1.368570665276674037e+00	7.810475442154688253e+00	9.120226591665964166e-01	1.914213562373095145e+00
1.480000000000000000e+02	7.177302721585226209e+03	4.280493397946553813e+00	4.481500494354211384e+00	9.849989218706109568e+02	4.966539090506572620e+02	3.217267371215921656e-01	5.648810029534419641e+01	7.045738952981524506e+01	-8.299687361450260870e-01	-9.581140290126390902e-01	-9.138857955913137765e-01	-1.066917101476927421e+00	7.452755527459279620e+03	7.973580032306609944e+00	8.990750247177105692e+00	1.067124460935305478e+03	6.777852878586619454e+02	5.223363368560796083e+00	6.349405014767209821e+01	1.141453614315742868e+02	-1.858177014058463583e-01	1.020942985493680455e+00	-2.902762311289902031e-01	-3.042918840717970252e-01	7.728208333333333030e+03	1.166666666666666607e+01	1.350000000000000000e+01	1.149250000000000000e+03	8.589166666666666288e+02	1.012500000000000000e+01	7.050000000000000000e+01	1.578333333333333428e+02	4.583333333333333148e-01	3.000000000000000000e+00	3.333333333333333148e-01	4.583333333333333148e-01	8.003661139207386441e+03	1.535975330102672132e+01	1.800924975282289608e+01	1.231375539064694522e+03	1.040048045474671198e+03	1.502663663143920303e+01	7.750594985232790179e+01	2.015213052350923988e+02	1.102484368072512932e+00	4.979057014506319767e+00	9.569428977956568882e-01	1.220958550738463710e+00	8.279113945081438942e+03	1.905283993538677834e+01	2.251849950564578862e+01	1.313501078129389043e+03	1.221179424282675882e+03	1.992827326287840606e+01	8.451189970465580359e+01	2.452092771368514263e+02	1.746635402811692606e+00	6.958114029012639534e+00	1.580552462257980295e+00	1.983583768143593939e+00
1.490000000000000000e+02	7.180335386090871907e+03	2.677966661738304666e+00	4.176947669932145502e+00	9.894759053631070174e+02	4.919770230484245985e+02	2.697939333229815162e-01	5.530137632006182002e+01	7.290156178845693091e+01	-8.299687361450256429e-01	-6.516839949164712209e-01	-7.881883952584495256e-01	-7.881883952584496367e-01	7.457105193045435954e+03	7.130649997535819296e+00	8.775973834966073639e+00	1.072487952681553452e+03	6.705093448575455568e+02	5.176563633328157721e+00	6.262985482669757431e+01	1.147424475608951298e+02	-1.858177014058461363e-01	1.111658002541764390e+00	-2.899275309625580777e-01	-2.899275309625581887e-01	7.733875000000000000e+03	1.158333333333333393e+01	1.337500000000000000e+01	1.155500000000000000e+03	8.490416666666666288e+02	1.008333333333333393e+01	6.995833333333332860e+01	1.565833333333333428e+02	4.583333333333333148e-01	2.875000000000000000e+00	2.083333333333333426e-01	2.083333333333333426e-01	8.010644806954564046e+03	1.603601666913084856e+01	1.797402616503392636e+01	1.238512047318446548e+03	1.027573988475787701e+03	1.499010303333851013e+01	7.728681183996908999e+01	1.984242191057715559e+02	1.102484368072512710e+00	4.638341997458235610e+00	7.065941976292248183e-01	7.065941976292248183e-01	8.287414613909128093e+03	2.048870000492836141e+01	2.257305233006785272e+01	1.321524094636893096e+03	1.206106310284908659e+03	1.989687273334368456e+01	8.461529034660483717e+01	2.402651048782097405e+02	1.746635402811692162e+00	6.401683994916471221e+00	1.204855061925116155e+00	1.204855061925116377e+00
1.500000000000000000e+02	7.185300977406109268e+03	3.433764651309383353e+00	5.935820091095564521e+00	9.955393530365727202e+02	4.933420636009457780e+02	1.533592426803702224e+00	5.352416757434073702e+01	7.043778397714565642e+01	-6.038995287340801488e-01	-1.235095245650954521e+00	-7.722082634518001587e-01	-8.299687361450258649e-01	7.460192155369721149e+03	7.821048992321358639e+00	9.488743378881114410e+00	1.078082176518286360e+03	6.683376984671396031e+02	5.620962880068518075e+00	6.136625045383703281e+01	1.136147253219061497e+02	-1.977830977003734170e-01	1.090785710507855999e+00	-2.194374650592333942e-01	-1.858177014058462473e-01	7.735083333333333030e+03	1.220833333333333393e+01	1.304166666666666607e+01	1.160625000000000000e+03	8.433333333333333712e+02	9.708333333333333925e+00	6.920833333333332860e+01	1.567916666666666572e+02	2.083333333333333426e-01	3.416666666666666519e+00	3.333333333333333148e-01	4.583333333333333148e-01	8.009974511296944911e+03	1.659561767434530921e+01	1.659458995445221774e+01	1.243167823481713640e+03	1.018328968199527139e+03	1.379570378659814978e+01	7.705041621282961728e+01	1.999686080114271647e+02	6.144497643670401299e-01	5.742547622825476594e+00	8.861041317258999683e-01	1.102484368072512932e+00	8.284865689260557701e+03	2.098290201535728272e+01	2.014751324223776763e+01	1.325710646963427280e+03	1.193324603065721021e+03	1.788307423986296385e+01	8.489249909232592017e+01	2.431455493561876438e+02	1.020566195400746778e+00	8.068428578984287114e+00	1.438874930118466677e+00	1.746635402811692384e+00
1.510000000000000000e+02	7.201126902821323711e+03	2.953150025943163115e+00	5.574470645641698141e+00	9.965721794599354553e+02	5.063409783939962381e+02	1.443953211537042591e+00	5.384815547134064673e+01	6.850833372460638770e+01	-6.094757082487300970e-01	3.661657970461456024e-01	-6.173926762196431106e-01	-7.908329997330663108e-01	7.467771784743995340e+03	7.559908346304914595e+00	9.641401989487516033e+00	1.080431923063301156e+03	6.727954891969981190e+02	5.763643272435188258e+00	6.134074440233698766e+01	1.128791668623031939e+02	-1.380711874576983633e-01	1.891416231856406061e+00	-1.628630047764881850e-01	-2.704164998665331554e-01	7.734416666666666970e+03	1.216666666666666607e+01	1.370833333333333393e+01	1.164291666666666742e+03	8.392500000000000000e+02	1.008333333333333393e+01	6.883333333333332860e+01	1.572500000000000000e+02	3.333333333333333148e-01	3.416666666666666519e+00	2.916666666666666852e-01	2.500000000000000000e-01	8.001061548589338599e+03	1.677342498702841667e+01	1.777526467717915182e+01	1.248151410270032329e+03	1.005704510803001881e+03	1.440302339423147870e+01	7.632592226432967664e+01	2.016208331376968204e+02	8.047378541243650485e-01	4.941917101476926533e+00	7.461963381098215553e-01	7.704164998665331554e-01	8.267706430512011138e+03	2.138018330739016903e+01	2.184219602102496793e+01	1.332011153873397916e+03	1.172159021606003762e+03	1.872271345512962526e+01	8.381851119532601047e+01	2.459916662753936123e+02	1.276142374915396616e+00	6.467167536287186991e+00	1.200726009552976370e+00	1.290832999733066311e+00
1.520000000000000000e+02	7.206701038976569180e+03	4.250545393906392633e+00	5.023404771912925781e+00	1.001996374821434642e+03	5.119159802619243465e+02	1.428989580372265422e+00	5.488210962714190089e+01	6.693434869321359315e+01	-5.364378277661476790e-01	-6.306053489816032531e-01	-6.160254037844385966e-01	-6.160254037844385966e-01	7.467975519488284590e+03	8.229439363619864167e+00	9.115869052623128965e+00	1.085685687410717264e+03	6.756871567976288588e+02	6.110328123519465748e+00	6.196188814690428615e+01	1.118005076799401252e+02	-2.057189138830738395e-01	1.538863992175865114e+00	-1.830127018922192983e-01	-1.830127018922192983e-01	7.729250000000000000e+03	1.220833333333333393e+01	1.320833333333333393e+01	1.169375000000000000e+03	8.394583333333333712e+02	1.079166666666666607e+01	6.904166666666667140e+01	1.566666666666666572e+02	1.250000000000000000e-01	3.708333333333333481e+00	2.500000000000000000e-01	2.500000000000000000e-01	7.990524480511715410e+03	1.618722730304680368e+01	1.730079761404353889e+01	1.253064312589282736e+03	1.003229509869037884e+03	1.547300520981386640e+01	7.612144518642905666e+01	2.015328256533931892e+02	4.557189138830738395e-01	5.877802674490801849e+00	6.830127018922192983e-01	6.830127018922192983e-01	8.251798961023430820e+03	2.016612127276027522e+01	2.139326189475374207e+01	1.336753625178565244e+03	1.167000686404742282e+03	2.015434375296106850e+01	8.320122370619144192e+01	2.463989846401197212e+02	7.864378277661476790e-01	8.047272015648269772e+00	1.116025403784438597e+00	1.116025403784438597e+00
1.530000000000000000e+02	7.208356575801244617e+03	3.245872677807044582e+00	4.852303946112851207e+00	1.003840444376830533e+03	5.096954912644484352e+02	8.218459060280167705e-01	5.634874601194325550e+01	6.916220399014969189e+01	-7.908329997330663108e-01	-4.581140290126390902e-01	-7.881883952584496367e-01	-6.038995287340801488e-01	7.467469954567288369e+03	7.768769672236855328e+00	8.988651973056425604e+00	1.090753555521748694e+03	6.735144122988908748e+02	5.660922953014008385e+00	6.321603967263829560e+01	1.107894353284081745e+02	-2.704164998665331554e-01	1.520942985493680455e+00	-2.899275309625581887e-01	-1.977830977003734170e-01	7.726583333333333030e+03	1.229166666666666607e+01	1.312500000000000000e+01	1.177666666666666742e+03	8.373333333333333712e+02	1.050000000000000000e+01	7.008333333333332860e+01	1.524166666666666572e+02	2.500000000000000000e-01	3.500000000000000000e+00	2.083333333333333426e-01	2.083333333333333426e-01	7.985696712099377692e+03	1.681456366109647860e+01	1.726134802694357262e+01	1.264579777811584790e+03	1.001152254367775868e+03	1.533907704698599161e+01	7.695062699402836870e+01	1.940438980049251541e+02	7.704164998665331554e-01	5.479057014506319767e+00	7.065941976292248183e-01	6.144497643670401299e-01	8.244810090865421444e+03	2.133746065552628579e+01	2.139769605388714879e+01	1.351492888956503066e+03	1.164971175402218250e+03	2.017815409397198323e+01	8.381792065472339459e+01	2.356711293431836225e+02	1.290832999733066311e+00	7.458114029012639534e+00	1.204855061925116377e+00	1.020566195400746778e+00
1.540000000000000000e+02	7.211949249782112020e+03	5.471089918228419613e+00	5.193376137081925137e+00	9.983799147195675232e+02	5.089008653824917019e+02	1.819456479885795730e+00	5.660572363869525248e+01	7.475852170629016769e+01	-6.173926762196431106e-01	-5.798596027605995573e-01	-6.160254037844385966e-01	-7.761423749153965046e-01	7.467870458224389949e+03	9.006378292447543288e+00	9.346688068540963457e+00	1.088898290693117133e+03	6.722837660245791085e+02	5.826394906609564828e+00	6.336536181934762624e+01	1.149417608531450838e+02	-1.628630047764881850e-01	1.418403531953033481e+00	-1.830127018922192983e-01	-3.047378541243649375e-01	7.723791666666666970e+03	1.254166666666666607e+01	1.350000000000000000e+01	1.179416666666666742e+03	8.356666666666666288e+02	9.833333333333333925e+00	7.012500000000000000e+01	1.551250000000000000e+02	2.916666666666666852e-01	3.416666666666666519e+00	2.500000000000000000e-01	1.666666666666666574e-01	7.979712875108943990e+03	1.607695504088578886e+01	1.765331193145903654e+01	1.269935042640216352e+03	9.990495673087541491e+02	1.384027176005710302e+01	7.688463818065237376e+01	1.953082391468549304e+02	7.461963381098215553e-01	5.414929801380299779e+00	6.830127018922192983e-01	6.380711874576981968e-01	8.235634083551221920e+03	1.961224341510491342e+01	2.180662386291807309e+01	1.360453418613765962e+03	1.162432467950841556e+03	1.784721018678087034e+01	8.364427636130474752e+01	2.354914782937098323e+02	1.200726009552976370e+00	7.413192936093932595e+00	1.116025403784438597e+00	1.109475708248729875e+00
1.550000000000000000e+02	7.215193866749263179e+03	5.816014566524184026e+00	4.238341488586636174e+00	1.000237734488085493e+03	4.938176067287790261e+02	3.209388270177432112e+00	5.500389615761660878e+01	7.817735563193625126e+01	-1.066917101476927643e+00	-1.512033906242038483e-02	-5.364378277661476790e-01	-7.908329997330663108e-01	7.470305266707964620e+03	9.303840616595424606e+00	8.410837410959985050e+00	1.092952200577376061e+03	6.619504700310561702e+02	6.500527468422049537e+00	6.268944807880830439e+01	1.157345111493014542e+02	-3.042918840717971363e-01	1.825773163802123067e+00	-2.057189138830738395e-01	-2.704164998665331554e-01	7.725416666666666970e+03	1.279166666666666607e+01	1.258333333333333393e+01	1.185666666666666742e+03	8.300833333333333712e+02	9.791666666666666075e+00	7.037500000000000000e+01	1.532916666666666572e+02	4.583333333333333148e-01	3.666666666666666519e+00	1.250000000000000000e-01	2.500000000000000000e-01	7.980528066625369320e+03	1.627949271673790577e+01	1.675582925570668280e+01	1.278381132755957424e+03	9.982161966356105722e+02	1.308280586491128261e+01	7.806055192119168851e+01	1.908488221840318602e+02	1.220958550738463710e+00	5.507560169531210192e+00	4.557189138830738395e-01	7.704164998665331554e-01	8.235639466584070760e+03	1.976731876680914723e+01	2.092832517808002990e+01	1.371095598845248105e+03	1.166349059937887660e+03	1.637394506315590093e+01	8.574610384238339122e+01	2.284059777013970631e+02	1.983583768143594162e+00	7.348453672395753422e+00	7.864378277661476790e-01	1.290832999733066311e+00
1.560000000000000000e+02	7.220002010930258621e+03	6.863701418300340862e+00	5.044422880920303776e+00	1.002853192682428926e+03	4.890205344232296056e+02	2.841274345532323942e+00	5.682173506615280445e+01	7.585778399751234247e+01	-7.259424334001738366e-01	3.283246371281256515e-02	-7.852373319433405552e-01	-5.364378277661476790e-01	7.472959338798462340e+03	9.786017375816836505e+00	8.980544773793484481e+00	1.096322429674547948e+03	6.570936005449481172e+02	6.337303839432829378e+00	6.341086753307639867e+01	1.147622253320894998e+02	-1.546378833667536035e-01	1.558082898523073023e+00	-2.467853326383369628e-01	-2.057189138830738395e-01	7.725916666666666970e+03	1.270833333333333393e+01	1.291666666666666607e+01	1.189791666666666742e+03	8.251666666666666288e+02	9.833333333333333925e+00	7.000000000000000000e+01	1.536666666666666572e+02	4.166666666666666852e-01	3.083333333333333481e+00	2.916666666666666852e-01	1.250000000000000000e-01	7.978873994534871599e+03	1.563064929084983135e+01	1.685278855953984589e+01	1.283260903658785537e+03	9.932397327883851403e+02	1.332936282723383847e+01	7.658913246692360133e+01	1.925711080012438288e+02	9.879712167000869183e-01	4.608583768143594384e+00	8.301186659716703886e-01	4.557189138830738395e-01	8.231831322403075319e+03	1.855296524836632699e+01	2.078891045241302749e+01	1.376730140650904559e+03	1.161312798910103538e+03	1.682539232113434480e+01	8.317826493384720266e+01	2.314755493358209719e+02	1.559275766733507318e+00	6.133834202953854842e+00	1.368570665276674037e+00	7.864378277661476790e-01
1.570000000000000000e+02	7.224952175461915431e+03	5.013331326180835212e+00	5.072139047292193226e+00	1.006179346047347167e+03	4.879575245505574799e+02	2.147829428588392098e+00	5.831966011250105453e+01	7.109963198307382015e+01	-7.908329997330663108e-01	-1.041451884327380562e+00	-9.433562467571042776e-01	-7.523124382057235771e-01	7.474746921064291200e+03	8.819165663090418050e+00	9.223569523646096613e+00	1.100277173023673640e+03	6.548537622752787684e+02	6.115581380960863456e+00	6.390983005625052726e+01	1.124248159915369172e+02	-2.704164998665331554e-01	9.792740578363097192e-01	-3.675114567118854536e-01	-1.886562191028617885e-01	7.724541666666666970e+03	1.262500000000000000e+01	1.337500000000000000e+01	1.194375000000000000e+03	8.217500000000000000e+02	1.008333333333333393e+01	6.950000000000000000e+01	1.537500000000000000e+02	2.500000000000000000e-01	3.000000000000000000e+00	2.083333333333333426e-01	3.750000000000000000e-01	7.974336412269042739e+03	1.643083433690958373e+01	1.752643047635390161e+01	1.288472826976326360e+03	9.886462377247212316e+02	1.405108528570580440e+01	7.509016994374947274e+01	1.950751840084630828e+02	7.704164998665331554e-01	5.020725942163689837e+00	7.841781233785521943e-01	9.386562191028617885e-01	8.224131157871417599e+03	2.023666867381916390e+01	2.167786095270780677e+01	1.382570653952652947e+03	1.155542475449442463e+03	1.801883723807827664e+01	8.068033988749894547e+01	2.364003680169261656e+02	1.290832999733066311e+00	7.041451884327380562e+00	1.360022913423770907e+00	1.502312438205723577e+00
1.580000000000000000e+02	7.222050355812842099e+03	4.873234674556424117e+00	5.917194113956166568e+00	1.006926491930241582e+03	4.856075518242990370e+02	1.842300548965404516e+00	5.927254711119316255e+01	7.047067679349612490e+01	-7.881883952584496367e-01	-1.191945634263408937e+00	-7.529711460710616366e-01	-6.173926762196431106e-01	7.472650177906421050e+03	8.561617337278212503e+00	9.208597056978083728e+00	1.103754912631787420e+03	6.525746092454828613e+02	5.566983607816035295e+00	6.490710688892991698e+01	1.112561717300813910e+02	-2.899275309625581887e-01	7.373605162016287906e-01	-3.139855730355308183e-01	-1.628630047764881850e-01	7.723250000000000000e+03	1.225000000000000000e+01	1.250000000000000000e+01	1.200583333333333258e+03	8.195416666666666288e+02	9.291666666666666075e+00	7.054166666666667140e+01	1.520416666666666572e+02	2.083333333333333426e-01	2.666666666666666519e+00	1.250000000000000000e-01	2.916666666666666852e-01	7.973849822093578950e+03	1.593838266272178750e+01	1.579140294302191627e+01	1.297411754034879095e+03	9.865087240878503962e+02	1.301634972551729774e+01	7.617622644440342583e+01	1.928271616032519091e+02	7.065941976292248183e-01	4.595972817131704247e+00	5.639855730355307628e-01	7.461963381098215553e-01	8.224449644187157901e+03	1.962676532544357499e+01	1.908280588604383254e+01	1.394240174736424933e+03	1.153475781509034277e+03	1.674103278436792763e+01	8.181078622214018026e+01	2.336126565398371895e+02	1.204855061925116377e+00	6.525278967596742419e+00	1.002971146071061526e+00	1.200726009552976370e+00
1.590000000000000000e+02	7.250831983226060402e+03	5.835470436794023996e+00	4.711119036301385066e+00	1.011853063860619841e+03	4.889463417858049752e+02	1.059558416462923702e+00	5.724144882165059300e+01	7.349109389482930510e+01	-7.761423749153966156e-01	-1.091263510296047734e-01	-6.173926762196431106e-01	-7.852373319433403331e-01	7.492582658279696261e+03	9.084401885063678961e+00	8.605559518150691645e+00	1.108572365263643405e+03	6.464315042262358020e+02	5.154779208231461851e+00	6.353739107749196080e+01	1.130163802807479811e+02	-3.047378541243649375e-01	1.445436824485197613e+00	-1.628630047764881850e-01	-2.467853326383368517e-01	7.734333333333333030e+03	1.233333333333333393e+01	1.250000000000000000e+01	1.205291666666666742e+03	8.039166666666666288e+02	9.250000000000000000e+00	6.983333333333332860e+01	1.525416666666666572e+02	1.666666666666666574e-01	3.000000000000000000e+00	2.916666666666666852e-01	2.916666666666666852e-01	7.976084008386969799e+03	1.558226478160298889e+01	1.639444048184930836e+01	1.302010968069690080e+03	9.614018291070974556e+02	1.334522079176853815e+01	7.612927558917469639e+01	1.920669530525853475e+02	6.380711874576983078e-01	4.554563175514802609e+00	7.461963381098215553e-01	8.301186659716701666e-01	8.217834683440605659e+03	1.883119622987264563e+01	2.028888096369861671e+01	1.398730269472713644e+03	1.118886991547528396e+03	1.744044158353707630e+01	8.242521784501606419e+01	2.315922394385040093e+02	1.109475708248729875e+00	6.109126351029605217e+00	1.200726009552976370e+00	1.368570665276673815e+00
1.600000000000000000e+02	7.253216413601924614e+03	5.418232347300213192e+00	5.061541855686368052e+00	1.018254272038716522e+03	4.793412239710204403e+02	6.139777347253989603e-01	5.776147062271440547e+01	7.418509534113715631e+01	-6.160254037844385966e-01	-3.557119958300214435e-01	-7.908329997330663108e-01	-9.138857955913137765e-01	7.496004040134295792e+03	9.021616173650105708e+00	8.572437594509850101e+00	1.113856302686024947e+03	6.371497786521769058e+02	4.869488867362699480e+00	6.396406864469054199e+01	1.134883810039019068e+02	-1.830127018922192983e-01	1.259644002084989278e+00	-2.704164998665331554e-01	-2.902762311289902031e-01	7.738791666666666970e+03	1.262500000000000000e+01	1.208333333333333393e+01	1.209458333333333258e+03	7.949583333333333712e+02	9.125000000000000000e+00	7.016666666666667140e+01	1.527916666666666572e+02	2.500000000000000000e-01	2.875000000000000000e+00	2.500000000000000000e-01	3.333333333333333148e-01	7.981579293199038148e+03	1.622838382634989429e+01	1.559422907215681775e+01	1.305060363980641569e+03	9.527668880144898367e+02	1.338051113263730052e+01	7.636926468864280082e+01	1.920949523294314076e+02	6.830127018922192983e-01	4.490355997915010278e+00	7.704164998665331554e-01	9.569428977956568882e-01	8.224366919731410235e+03	1.983176765269978858e+01	1.910512481098029980e+01	1.400662394627950107e+03	1.110575442695646416e+03	1.763602226527460104e+01	8.257186271061893024e+01	2.313982379921961581e+02	1.116025403784438597e+00	6.105711995830021444e+00	1.290832999733066311e+00	1.580552462257980295e+00
1.610000000000000000e+02	7.252094327735380830e+03	4.964169001868535602e+00	5.411367871361618676e+00	1.026724935694510350e+03	4.835032362629019644e+02	1.847813265528045257e+00	5.734341357080909063e+01	7.288537826228773042e+01	-6.160254037844385966e-01	0.000000000000000000e+00	-9.302398582179318698e-01	-9.138857955913135545e-01	7.494797163867690870e+03	8.607084500934266913e+00	8.934850602347475856e+00	1.121487467847255175e+03	6.380016181314509822e+02	5.111406632764023072e+00	6.371337345207120961e+01	1.117343557978105366e+02	-1.830127018922192983e-01	1.500000000000000000e+00	-3.192865957756326201e-01	-2.902762311289900921e-01	7.737500000000000000e+03	1.225000000000000000e+01	1.245833333333333393e+01	1.216250000000000000e+03	7.925000000000000000e+02	8.375000000000000000e+00	7.008333333333332860e+01	1.505833333333333428e+02	2.500000000000000000e-01	3.000000000000000000e+00	2.916666666666666852e-01	3.333333333333333148e-01	7.980202836132309130e+03	1.589291549906573309e+01	1.598181606431919199e+01	1.311012532152744825e+03	9.469983818685490178e+02	1.163859336723597693e+01	7.645329321459544758e+01	1.894323108688561490e+02	6.830127018922192983e-01	4.500000000000000000e+00	9.026199291089660459e-01	9.569428977956566662e-01	8.222905672264618261e+03	1.953583099813146617e+01	1.950529879530504829e+01	1.405775064305489650e+03	1.101496763737098036e+03	1.490218673447195386e+01	8.282325309585756656e+01	2.282812884043789552e+02	1.116025403784438597e+00	6.000000000000000000e+00	1.513573191551265351e+00	1.580552462257980073e+00
1.620000000000000000e+02	7.258743304778809943e+03	4.873611239688124819e+00	4.746822718313146616e+00	1.034803774048367814e+03	4.799112350152985300e+02	1.721089918228420501e+00	5.475860125885461116e+01	7.113141811179879426e+01	-6.094757082487298749e-01	-7.426406871192847703e-01	-6.160254037844385966e-01	-6.038995287340801488e-01	7.499121652389405426e+03	8.624305619844061965e+00	8.435911359156573752e+00	1.128006053690850422e+03	6.329347841743159506e+02	5.256378292447543288e+00	6.227513396276064128e+01	1.106907090558993900e+02	-1.380711874576983078e-01	1.378679656440357615e+00	-1.830127018922192983e-01	-1.977830977003734170e-01	7.739500000000000000e+03	1.237500000000000000e+01	1.212500000000000000e+01	1.221208333333333258e+03	7.859583333333333712e+02	8.791666666666666075e+00	6.979166666666667140e+01	1.502500000000000000e+02	3.333333333333333148e-01	3.500000000000000000e+00	2.500000000000000000e-01	2.083333333333333426e-01	7.979878347610594574e+03	1.612569438015593803e+01	1.581408864084342625e+01	1.314410612975816093e+03	9.389818824923507918e+02	1.232695504088578886e+01	7.730819937057269442e+01	1.898092909441006100e+02	8.047378541243649375e-01	5.621320343559641941e+00	6.830127018922192983e-01	6.144497643670401299e-01	8.220256695221189148e+03	1.987638876031187607e+01	1.950317728168685250e+01	1.407612892618298702e+03	1.092005431651368326e+03	1.586224341510491165e+01	8.482473207447873165e+01	2.293685818882012200e+02	1.276142374915396616e+00	7.742640687119284770e+00	1.116025403784438597e+00	1.020566195400746778e+00
1.630000000000000000e+02	7.255219281648497599e+03	4.286575801867702040e+00	4.625980460013463968e+00	1.039140183760088803e+03	4.623604759584819703e+02	1.242292152473086553e+00	5.702436710550866650e+01	6.744904218461932999e+01	-1.172532149231744203e+00	-2.989503754712412587e-01	-1.079968736145026087e+00	-6.094757082487300970e-01	7.499776307490915315e+03	8.039121234267184946e+00	8.167156896673398947e+00	1.132695091880044401e+03	6.199094046459076708e+02	5.016979409569875870e+00	6.294968355275433680e+01	1.091203544256430007e+02	-3.570994079492054163e-01	1.371358145597712630e+00	-4.358177014058463028e-01	-1.380711874576983633e-01	7.744333333333333030e+03	1.179166666666666607e+01	1.170833333333333393e+01	1.226250000000000000e+03	7.774583333333333712e+02	8.791666666666666075e+00	6.887500000000000000e+01	1.507916666666666572e+02	4.583333333333333148e-01	3.041666666666666519e+00	2.083333333333333426e-01	3.333333333333333148e-01	7.988890359175750746e+03	1.554421209906614720e+01	1.524950976999326890e+01	1.319804908119955599e+03	9.350072620207590717e+02	1.256635392376345628e+01	7.480031644724566320e+01	1.924629789076903137e+02	1.273766074615872101e+00	4.711975187735620629e+00	8.524843680725130435e-01	8.047378541243650485e-01	8.233447385018167552e+03	1.929675753146563011e+01	1.879068620665320566e+01	1.413359816239911197e+03	1.092556190708184658e+03	1.634104118086024471e+01	8.072563289449132640e+01	2.341342911487139986e+02	2.089198815898410722e+00	6.382283708804574296e+00	1.496635402811692606e+00	1.276142374915396616e+00
1.640000000000000000e+02	7.260898949156793606e+03	3.073035515451456590e+00	4.561362131859533875e+00	1.045782208173433673e+03	4.647939396068946394e+02	2.312047115717391854e+00	5.762565618832150705e+01	6.207561463705428650e+01	-5.786893258332631573e-01	-1.411016669130848999e+00	-4.694374650592331721e-01	-8.915570127975553927e-01	7.503032807911730742e+03	6.953184424392395258e+00	8.280681065929766049e+00	1.139349437420050208e+03	6.190844698034472913e+02	5.906023557858695483e+00	6.291699476082742137e+01	1.050378073185271433e+02	-2.060113295832982361e-01	8.153249987679087596e-01	-1.930520658629499287e-01	-2.582785063987776963e-01	7.745166666666666970e+03	1.083333333333333393e+01	1.200000000000000000e+01	1.232916666666666742e+03	7.733750000000000000e+02	9.500000000000000000e+00	6.820833333333332860e+01	1.480000000000000000e+02	1.666666666666666574e-01	3.041666666666666519e+00	8.333333333333332871e-02	3.750000000000000000e-01	7.987300525421603197e+03	1.471348224227427259e+01	1.571931893407023395e+01	1.326483895913283277e+03	9.276655301965527087e+02	1.309397644214130452e+01	7.349967190583923582e+01	1.909621926814728567e+02	5.393446629166315232e-01	5.268008334565424278e+00	3.597187325296165583e-01	1.008278506398777807e+00	8.229434384176540334e+03	1.859363115121521304e+01	1.943863786814046790e+01	1.420051125159899811e+03	1.081956060393105417e+03	1.668795288428260903e+01	7.879101047834515725e+01	2.339243853629457135e+02	9.120226591665964166e-01	7.494350002464182481e+00	6.361041317258998573e-01	1.641557012797555393e+00
1.650000000000000000e+02	7.267701523931109477e+03	4.703818726667226890e+00	4.395142924418675712e+00	1.053816776635183714e+03	4.582210707827373994e+02	2.264401411461278713e+00	5.702217417785228548e+01	6.427761203941545887e+01	-7.852373319433405552e-01	-5.370518712677485595e-02	-9.388749301184663443e-01	-5.786893258332631573e-01	7.509913261965554739e+03	7.685242696666946927e+00	8.010071462209337412e+00	1.146804221650925228e+03	6.104647020580354138e+02	6.028034039063972394e+00	6.228192042225948200e+01	1.050138060197077294e+02	-2.467853326383369628e-01	1.535647406436612572e+00	-3.861041317258998573e-01	-2.060113295832982361e-01	7.752125000000000000e+03	1.066666666666666607e+01	1.162500000000000000e+01	1.239791666666666742e+03	7.627083333333333712e+02	9.791666666666666075e+00	6.754166666666667140e+01	1.457500000000000000e+02	2.916666666666666852e-01	3.125000000000000000e+00	1.666666666666666574e-01	1.666666666666666574e-01	7.994336738034445261e+03	1.364809063666638522e+01	1.523992853779066259e+01	1.332779111682408256e+03	9.149519646086313287e+02	1.355529929426936064e+01	7.280141291107386792e+01	1.864861939802922848e+02	8.301186659716703886e-01	4.714352593563387650e+00	7.194374650592331166e-01	5.393446629166315232e-01	8.236548476068890523e+03	1.662951460666610615e+01	1.885485707558132518e+01	1.425766556698149770e+03	1.067195595883929400e+03	1.731893192187205344e+01	7.806115915548105022e+01	2.272223879605845411e+02	1.368570665276674037e+00	6.303705187126775300e+00	1.272208263451799715e+00	9.120226591665964166e-01
1.660000000000000000e+02	7.272609111108842626e+03	5.069461178069806451e+00	4.966749585919405519e+00	1.056332694782409362e+03	4.563147949877078418e+02	2.638064547321850917e+00	5.597772050414749856e+01	6.666510026643929621e+01	-7.881883952584496367e-01	-2.567765380896696037e-01	-7.852373319433403331e-01	-1.271711624335557733e+00	7.512096222221087373e+03	7.951397255701570188e+00	8.316708126293036685e+00	1.150812180724538166e+03	6.076573974938539777e+02	6.089865606994258940e+00	6.190552691874041358e+01	1.054575501332196552e+02	-2.899275309625581887e-01	1.538278397621831939e+00	-2.467853326383368517e-01	-4.066891455011121814e-01	7.751583333333333030e+03	1.083333333333333393e+01	1.166666666666666607e+01	1.245291666666666742e+03	7.590000000000000000e+02	9.541666666666666075e+00	6.783333333333332860e+01	1.442500000000000000e+02	2.083333333333333426e-01	3.333333333333333481e+00	2.916666666666666852e-01	4.583333333333333148e-01	7.991070444445578687e+03	1.371526941096509766e+01	1.501662520704029546e+01	1.339771152608795319e+03	9.103426025061460223e+02	1.299346772633907321e+01	7.376113974792623651e+01	1.830424498667803448e+02	7.065941976292248183e-01	5.128388269044835468e+00	8.301186659716701666e-01	1.323355812167778867e+00	8.230557555557823434e+03	1.659720548859686318e+01	1.836658374741392663e+01	1.434250638550924123e+03	1.061685205012292045e+03	1.644526878601148212e+01	7.968894616251915863e+01	2.218348997335606896e+02	1.204855061925116377e+00	6.923443204756337011e+00	1.368570665276673815e+00	2.188378291002224252e+00
1.670000000000000000e+02	7.280570818985283040e+03	4.813759296922673236e+00	3.207614973033653172e+00	1.056228332931166278e+03	4.469905923830824577e+02	1.650657923214668088e+00	5.680558902280627365e+01	6.752463760284236116e+01	-6.038995287340801488e-01	-1.180464180297800869e+00	-5.786893258332631573e-01	-7.761423749153966156e-01	7.519847909492641520e+03	7.656879648461336174e+00	7.437140819850159623e+00	1.152926666465583139e+03	5.973494628582079713e+02	5.450328961607334044e+00	6.256946117806980112e+01	1.056581521347545163e+02	-1.977830977003734170e-01	9.306012431844328248e-01	-2.060113295832982361e-01	-3.047378541243649375e-01	7.759125000000000000e+03	1.050000000000000000e+01	1.166666666666666607e+01	1.249625000000000000e+03	7.477083333333333712e+02	9.250000000000000000e+00	6.833333333333332860e+01	1.437916666666666572e+02	2.083333333333333426e-01	3.041666666666666519e+00	1.666666666666666574e-01	1.666666666666666574e-01	7.998402090507358480e+03	1.334312035153866383e+01	1.589619251348317164e+01	1.346323333534416861e+03	8.980672038084587712e+02	1.304967103839266684e+01	7.409720548859685607e+01	1.819251811985787981e+02	6.144497643670401299e-01	5.152732090148900213e+00	5.393446629166315232e-01	6.380711874576983078e-01	8.237679181014716960e+03	1.618624070307732765e+01	2.012571836029967898e+01	1.443021667068833722e+03	1.048426074283584285e+03	1.684934207678533369e+01	7.986107764386038355e+01	2.200586957304909674e+02	1.020566195400746778e+00	7.263797513631134350e+00	9.120226591665964166e-01	1.109475708248729875e+00
1.680000000000000000e+02	7.277717886378365620e+03	4.366750419289200380e+00	3.097702820998838646e+00	1.059767659782845840e+03	4.297496880571970337e+02	1.332081159282029859e+00	5.732436268847294514e+01	6.676449955831770922e+01	-7.761423749153966156e-01	-2.764199676933896122e-01	-6.160254037844385966e-01	-5.364378277661476790e-01	7.519421443189182355e+03	7.683375209644600190e+00	7.111351410499419323e+00	1.157383829891422920e+03	5.855831773619318028e+02	5.145207246307681892e+00	6.274551467756980827e+01	1.049864164458255260e+02	-3.047378541243649375e-01	1.570123349486638453e+00	-1.830127018922192983e-01	-2.057189138830738395e-01	7.761125000000000000e+03	1.100000000000000000e+01	1.112500000000000000e+01	1.255000000000000000e+03	7.414166666666666288e+02	8.958333333333333925e+00	6.816666666666667140e+01	1.432083333333333428e+02	1.666666666666666574e-01	3.416666666666666519e+00	2.500000000000000000e-01	1.250000000000000000e-01	8.002828556810817645e+03	1.431662479035539981e+01	1.513864858950057979e+01	1.352616170108577080e+03	8.972501559714014547e+02	1.277145942035898685e+01	7.358781865576354164e+01	1.814302502208411738e+02	6.380711874576983078e-01	5.263209983846694584e+00	6.830127018922192983e-01	4.557189138830738395e-01	8.244532113621635290e+03	1.763324958071079962e+01	1.915229717900115958e+01	1.450232340217154160e+03	1.053083645276136167e+03	1.658458550738463799e+01	7.900897064486039767e+01	2.196521671083489764e+02	1.109475708248729875e+00	7.109753301026723094e+00	1.116025403784438597e+00	7.864378277661476790e-01
1.690000000000000000e+02	7.285980251366579978e+03	4.294823957303898432e+00	4.293762639352374677e+00	1.061818057318761930e+03	4.267742971692975402e+02	1.202195361910447069e+00	5.870328695561440924e+01	6.301493830000016771e+01	-7.722082634517999367e-01	-7.186269665968860743e-01	-5.786893258332631573e-01	-6.038995287340802598e-01	7.523760959016623019e+03	7.730745311985282697e+00	7.813547986342854301e+00	1.160554861992714450e+03	5.816788152513154273e+02	5.163597680955223979e+00	6.343497681114054387e+01	1.029033024833334196e+02	-2.194374650592332832e-01	1.265686516701556963e+00	-2.060113295832982361e-01	-1.977830977003734725e-01	7.761541666666666970e+03	1.116666666666666607e+01	1.133333333333333393e+01	1.259291666666666742e+03	7.365833333333333712e+02	9.125000000000000000e+00	6.816666666666667140e+01	1.427916666666666572e+02	3.333333333333333148e-01	3.250000000000000000e+00	1.666666666666666574e-01	2.083333333333333426e-01	7.999322374316710921e+03	1.460258802134804945e+01	1.485311868032381355e+01	1.358028471340619035e+03	8.914878514153513152e+02	1.308640231904477602e+01	7.289835652219279893e+01	1.826800308499998948e+02	8.861041317258999683e-01	5.234313483298443259e+00	5.393446629166315232e-01	6.144497643670401299e-01	8.237103081966753962e+03	1.803850937602943461e+01	1.837290402731429140e+01	1.456765276014571555e+03	1.046392369497369145e+03	1.704780463808955204e+01	7.763004637771894068e+01	2.225683950333331609e+02	1.438874930118466455e+00	7.218626966596886518e+00	9.120226591665964166e-01	1.020566195400747000e+00
1.700000000000000000e+02	7.299290902709583861e+03	4.259710947237135059e+00	3.688597974978176097e+00	1.057960811284524652e+03	4.278851349958026731e+02	2.133113512668985301e+00	5.855230882869487630e+01	6.310546842227493869e+01	-1.157378651666526315e+00	-5.136580776473831378e-03	-6.038995287340801488e-01	-7.761423749153966156e-01	7.530520451354791476e+03	7.296522140285234492e+00	7.740132320822421086e+00	1.160251238975595697e+03	5.803384008312345941e+02	5.608223423001160057e+00	6.348448774768077385e+01	1.031985675444707908e+02	-4.120226591665964722e-01	1.601598376278429825e+00	-1.977830977003734170e-01	-3.047378541243649375e-01	7.761750000000000000e+03	1.033333333333333393e+01	1.179166666666666607e+01	1.262541666666666742e+03	7.327916666666666288e+02	9.083333333333333925e+00	6.841666666666667140e+01	1.432916666666666572e+02	3.333333333333333148e-01	3.208333333333333481e+00	2.083333333333333426e-01	1.666666666666666574e-01	7.992979548645208524e+03	1.337014452638143425e+01	1.584320101251091018e+01	1.364832094357737788e+03	8.852449325020986635e+02	1.255844324366550779e+01	7.334884558565256896e+01	1.833847657888625236e+02	1.078689325833263046e+00	4.815068290388237138e+00	6.144497643670401299e-01	6.380711874576983078e-01	8.224209097290417048e+03	1.640695571942953279e+01	1.989473535835515605e+01	1.467122522048808833e+03	1.037698198337530584e+03	1.603355315399768344e+01	7.828102450463846651e+01	2.234778649110583615e+02	1.824045318333192833e+00	6.421803247443140350e+00	1.020566195400746778e+00	1.109475708248729875e+00
1.710000000000000000e+02	7.303450250505427903e+03	3.384226894136091346e+00	3.063431628266529927e+00	1.062814296204944640e+03	4.158457941971565219e+02	2.009848654101337395e+00	5.860526439911196661e+01	6.105284320123773512e+01	-1.041035208539220047e+00	7.457351945705825713e-02	-6.160254037844385966e-01	-7.908329997330663108e-01	7.534995958586046982e+03	7.192113447068045673e+00	6.906715814133264963e+00	1.164844648102472320e+03	5.701103970985782325e+02	5.400757660384002179e+00	6.344846553288932256e+01	1.022139216006188747e+02	-3.538509376029433384e-01	1.662286759728529129e+00	-1.830127018922192983e-01	-2.704164998665331554e-01	7.766541666666666970e+03	1.100000000000000000e+01	1.075000000000000000e+01	1.266875000000000000e+03	7.243750000000000000e+02	8.791666666666666075e+00	6.829166666666667140e+01	1.433750000000000000e+02	3.333333333333333148e-01	3.250000000000000000e+00	2.500000000000000000e-01	2.500000000000000000e-01	7.998087374747286958e+03	1.480788655293195433e+01	1.459328418586673592e+01	1.368905351897527680e+03	8.786396029014217675e+02	1.218257567294932997e+01	7.313486780044402735e+01	1.845360783993811253e+02	1.020517604269610024e+00	4.837713240271471093e+00	6.830127018922192983e-01	7.704164998665331554e-01	8.229633082827906037e+03	1.861577310586390865e+01	1.843656837173347185e+01	1.470935703795055360e+03	1.032904205802843535e+03	1.557348467923199564e+01	7.797806893422136909e+01	2.256971567987622507e+02	1.707701875205886566e+00	6.425426480542942187e+00	1.116025403784438597e+00	1.290832999733066311e+00
1.720000000000000000e+02	7.307749820981058292e+03	1.895274881472053252e+00	3.214354268629308287e+00	1.066362863779740564e+03	4.064789474946092014e+02	1.556423664099485293e+00	5.740125793627690598e+01	6.164738522449457037e+01	-8.635242913114344887e-01	-2.659863237109041378e-01	-6.038995287340801488e-01	-9.302398582179316477e-01	7.540499910490529146e+03	6.364304107402693589e+00	6.961343800981321550e+00	1.169077265223203767e+03	5.604478070806378582e+02	5.111545165383075684e+00	6.270062896813845299e+01	1.019903592789139566e+02	-2.234288123223839295e-01	1.367006838144547931e+00	-1.977830977003734170e-01	-3.192865957756325090e-01	7.773250000000000000e+03	1.083333333333333393e+01	1.070833333333333393e+01	1.271791666666666742e+03	7.144166666666666288e+02	8.666666666666666075e+00	6.800000000000000000e+01	1.423333333333333428e+02	4.166666666666666852e-01	3.000000000000000000e+00	2.083333333333333426e-01	2.916666666666666852e-01	8.006000089509470854e+03	1.530236255926397426e+01	1.445532286568534630e+01	1.374506068110129718e+03	8.683855262526953993e+02	1.222178816795025647e+01	7.329937103186155412e+01	1.826763073877527290e+02	1.056762145655717244e+00	4.632993161855452513e+00	6.144497643670401299e-01	9.026199291089658239e-01	8.238750179018941708e+03	1.977139178519461638e+01	1.820231239803736045e+01	1.477220469553592920e+03	1.022354385838724056e+03	1.577690966923384686e+01	7.859874206372309402e+01	2.230192814421721152e+02	1.696857624644767970e+00	6.265986323710904138e+00	1.020566195400746778e+00	1.513573191551265129e+00
1.730000000000000000e+02	7.305828240194995487e+03	2.098702666338487788e+00	2.738897107170833678e+00	1.068269187179964320e+03	3.963669816990330332e+02	1.418232347300213192e+00	5.595247773946294956e+01	6.072178191405954806e+01	-7.466354028116924946e-01	-1.227469245560253164e-01	-8.915570127975553927e-01	-7.761423749153966156e-01	7.541372453430831229e+03	6.528517999835910857e+00	6.494448553585416839e+00	1.172613760256648675e+03	5.518293241828498594e+02	5.021616173650106596e+00	6.180957220306481048e+01	1.010275576236964525e+02	-1.024843680725129325e-01	1.417793204388654082e+00	-2.582785063987776963e-01	-3.047378541243649375e-01	7.776916666666666970e+03	1.095833333333333393e+01	1.025000000000000000e+01	1.276958333333333258e+03	7.072916666666666288e+02	8.625000000000000000e+00	6.766666666666667140e+01	1.413333333333333428e+02	5.416666666666666297e-01	2.958333333333333481e+00	3.750000000000000000e-01	1.666666666666666574e-01	8.012460879902502711e+03	1.538814866683075699e+01	1.400555144641458227e+01	1.381302906410017840e+03	8.627540091504833981e+02	1.222838382634989429e+01	7.352376113026852522e+01	1.816391090429702331e+02	1.185817701405846192e+00	4.498873462278012880e+00	1.008278506398777807e+00	6.380711874576983078e-01	8.248005093138339362e+03	1.981796400032818184e+01	1.776110289282916455e+01	1.485647479486702196e+03	1.018216351634300281e+03	1.583176765269978681e+01	7.938085559387039325e+01	2.219448847526071518e+02	1.829968736145025865e+00	6.039413591222691835e+00	1.641557012797555393e+00	1.109475708248729875e+00
1.740000000000000000e+02	7.306559077838944177e+03	3.556914641624825180e+00	2.070028132339253091e+00	1.073311156810593047e+03	3.679049627566962499e+02	1.866750419289200380e+00	5.543869001286550713e+01	5.700318097347043533e+01	-6.094757082487300970e-01	-3.293628272338389174e-01	-5.786893258332631573e-01	-1.088913650100260977e+00	7.546487872252805573e+03	7.424290654145745627e+00	6.118347399502959583e+00	1.179218078405296637e+03	5.310774813783481250e+02	5.183375209644600190e+00	6.136517833976608927e+01	9.698075715340189618e+01	-1.380711874576983633e-01	1.418651919716413801e+00	-2.060113295832982361e-01	-2.319568250501304885e-01	7.786416666666666970e+03	1.129166666666666607e+01	1.016666666666666607e+01	1.285125000000000000e+03	6.942500000000000000e+02	8.500000000000000000e+00	6.729166666666667140e+01	1.369583333333333428e+02	3.333333333333333148e-01	3.166666666666666519e+00	1.666666666666666574e-01	6.250000000000000000e-01	8.026345461080528366e+03	1.515904267918758563e+01	1.421498593383037345e+01	1.391031921594703363e+03	8.574225186216518750e+02	1.181662479035539981e+01	7.321815499356725354e+01	1.769359095132647894e+02	8.047378541243650485e-01	4.914681413616919237e+00	5.393446629166315232e-01	1.481956825050130488e+00	8.266274255494388854e+03	1.902641869170850697e+01	1.826330520099407906e+01	1.496938843189406953e+03	1.020595037243303750e+03	1.513324958071079962e+01	7.914464332046783568e+01	2.169134856931962645e+02	1.276142374915396616e+00	6.662696160567172399e+00	9.120226591665964166e-01	2.338913650100260977e+00
1.750000000000000000e+02	7.322005172659819436e+03	4.141388231485563232e+00	2.599004408613212469e+00	1.074818064725200202e+03	3.581677784486626024e+02	2.531185472330141017e+00	5.580714472794661418e+01	5.747212192841209344e+01	-7.852373319433403331e-01	-7.834888642081376808e-01	-7.881883952584496367e-01	-6.038995287340801488e-01	7.556023419663242748e+03	7.633194115742782060e+00	6.278668870973273641e+00	1.182159032362600101e+03	5.225213892243313012e+02	5.473926069498403990e+00	6.129940569730663924e+01	9.738189429753937532e+01	-2.467853326383368517e-01	1.337422234562597900e+00	-2.899275309625581887e-01	-1.977830977003734170e-01	7.790041666666666970e+03	1.112500000000000000e+01	9.958333333333333925e+00	1.289500000000000000e+03	6.868750000000000000e+02	8.416666666666666075e+00	6.679166666666667140e+01	1.372916666666666572e+02	2.916666666666666852e-01	3.458333333333333481e+00	2.083333333333333426e-01	2.083333333333333426e-01	8.024059913670091191e+03	1.461680588425721794e+01	1.363799779569339421e+01	1.396840967637399899e+03	8.512286107756686988e+02	1.135940726383492816e+01	7.228392763602670357e+01	1.772014390357939533e+02	8.301186659716701666e-01	5.579244432104069062e+00	7.065941976292248183e-01	6.144497643670401299e-01	8.258078160673514503e+03	1.810861176851443588e+01	1.731766225805345627e+01	1.504181935274799798e+03	1.015582221551337398e+03	1.430214786100319202e+01	7.777618860538672152e+01	2.171112114049212209e+02	1.368570665276673815e+00	7.700155530874804199e+00	1.204855061925116377e+00	1.020566195400746778e+00
1.760000000000000000e+02	7.345552590987812437e+03	3.717670016874731864e+00	3.445239893540754217e+00	1.080795737306013052e+03	3.628586472619545589e+02	1.682378543442827556e+00	5.417463717783127208e+01	5.936160432604988557e+01	-8.635242913114344887e-01	-1.010718397892519604e+00	-6.173926762196431106e-01	-1.027525231651946758e+00	7.572172128827240158e+03	7.108835008437365488e+00	6.597619946770377553e+00	1.187418701986340011e+03	5.190334902976439935e+02	4.882855938388081185e+00	6.010815192224897174e+01	9.847246882969162129e+01	-2.234288123223839295e-01	1.057140801053740198e+00	-1.628630047764881850e-01	-2.637626158259733788e-01	7.798791666666666970e+03	1.050000000000000000e+01	9.750000000000000000e+00	1.294041666666666742e+03	6.752083333333333712e+02	8.083333333333333925e+00	6.604166666666667140e+01	1.375833333333333428e+02	4.166666666666666852e-01	3.125000000000000000e+00	2.916666666666666852e-01	5.000000000000000000e-01	8.025411204506093782e+03	1.389116499156263451e+01	1.290238005322962245e+01	1.400664631346993474e+03	8.313831763690227490e+02	1.128381072827858667e+01	7.197518141108436396e+01	1.766941978369750643e+02	1.056762145655717244e+00	5.192859198946259802e+00	7.461963381098215553e-01	1.263762615825973379e+00	8.252030742345521503e+03	1.728232998312526902e+01	1.605476010645924489e+01	1.507287596027320433e+03	9.875580194047122404e+02	1.448428812322384118e+01	7.790869615550207072e+01	2.158050623406168143e+02	1.696857624644767970e+00	7.260718397892519604e+00	1.200726009552976370e+00	2.027525231651946758e+00
1.770000000000000000e+02	7.358080945587041242e+03	4.674522274349261153e+00	3.362103257593260786e+00	1.082229024081920215e+03	3.483009201949122371e+02	1.471730599387545801e+00	5.375690078070805811e+01	6.002884014815516878e+01	-6.160254037844385966e-01	3.579500756078806134e-01	-4.694374650592331721e-01	-6.160254037844385966e-01	7.584207139460187136e+03	7.545594470507963614e+00	6.326884962129962986e+00	1.191052012040960108e+03	5.044421267641228042e+02	4.610865299693772457e+00	6.010761705702068980e+01	9.766025340741092009e+01	-1.830127018922192983e-01	1.762308371137273566e+00	-1.930520658629499287e-01	-1.830127018922192983e-01	7.810333333333333030e+03	1.041666666666666607e+01	9.291666666666666075e+00	1.299875000000000000e+03	6.605833333333333712e+02	7.750000000000000000e+00	6.645833333333332860e+01	1.352916666666666572e+02	2.500000000000000000e-01	3.166666666666666519e+00	8.333333333333332871e-02	2.500000000000000000e-01	8.036459527206478924e+03	1.328773886282536765e+01	1.225644837120336916e+01	1.408697987959039892e+03	8.167245399025439383e+02	1.088913470030622754e+01	7.280904960964596739e+01	1.729230799259223943e+02	6.830127018922192983e-01	4.571024962196059249e+00	3.597187325296165583e-01	6.830127018922192983e-01	8.262585721079623909e+03	1.615881105898407100e+01	1.522123007574007048e+01	1.517520975918079785e+03	9.728657464717545054e+02	1.402826940061245509e+01	7.915976588595859198e+01	2.105544931851781598e+02	1.116025403784438597e+00	5.975383257725452424e+00	6.361041317258998573e-01	1.116025403784438597e+00
1.780000000000000000e+02	7.373412022143662398e+03	3.149147038914116514e+00	4.635160160224525150e+00	1.091636939619229452e+03	3.489102772272355537e+02	8.399482540086218307e-01	5.355862261127341384e+01	5.791317701930810813e+01	-5.786893258332631573e-01	-6.637533851629808801e-01	-5.364378277661476790e-01	-4.694374650592332832e-01	7.596476844405165139e+03	6.324573519457057813e+00	7.067580080112263019e+00	1.199380969809614726e+03	4.985593052802844340e+02	4.315807460337644841e+00	5.980014463897004617e+01	9.510242184298738266e+01	-2.060113295832982361e-01	1.272289974085176301e+00	-2.057189138830738395e-01	-1.930520658629499842e-01	7.819541666666666970e+03	9.500000000000000000e+00	9.500000000000000000e+00	1.307125000000000000e+03	6.482083333333333712e+02	7.791666666666666963e+00	6.604166666666667140e+01	1.322916666666666572e+02	1.666666666666666574e-01	3.208333333333333481e+00	1.250000000000000000e-01	8.333333333333332871e-02	8.042606488928168801e+03	1.267542648054294219e+01	1.193241991988773698e+01	1.414869030190385274e+03	7.978573613863823084e+02	1.126752587299568908e+01	7.228318869436330374e+01	1.694809114903459317e+02	5.393446629166315232e-01	5.144376692581490218e+00	4.557189138830738395e-01	3.597187325296166138e-01	8.265671311189671542e+03	1.585085296108588437e+01	1.436483983977547396e+01	1.522613060380770548e+03	9.475063894394311319e+02	1.474338507932471209e+01	7.852471072205992186e+01	2.066701563140252063e+02	9.120226591665964166e-01	7.080420051829648287e+00	7.864378277661476790e-01	6.361041317258999683e-01
1.790000000000000000e+02	7.376784665164011130e+03	3.353185227307064586e+00	4.500000000000000000e+00	1.096413373025586679e+03	3.495162107558656430e+02	9.107367900303069419e-01	5.427433022054020739e+01	5.879408162361413304e+01	-6.038995287340801488e-01	-8.613567275648112975e-01	-5.364378277661476790e-01	-5.786893258332631573e-01	7.599704832582005110e+03	6.780759280320198812e+00	7.000000000000000000e+00	1.205394186512793340e+03	4.955914387112661643e+02	4.059535061681819990e+00	6.026216511027010370e+01	9.348037414514038801e+01	-1.977830977003734170e-01	1.298488302884261092e+00	-2.057189138830738395e-01	-2.060113295832982361e-01	7.822625000000000000e+03	1.020833333333333393e+01	9.500000000000000000e+00	1.314375000000000000e+03	6.416666666666666288e+02	7.208333333333333037e+00	6.625000000000000000e+01	1.281666666666666572e+02	2.083333333333333426e-01	3.458333333333333481e+00	1.250000000000000000e-01	1.666666666666666574e-01	8.045545167417994890e+03	1.363590738634646904e+01	1.200000000000000000e+01	1.423355813487206660e+03	7.877418946220670932e+02	1.035713160498484697e+01	7.223783488972989630e+01	1.628529591881929264e+02	6.144497643670401299e-01	5.618178363782405427e+00	4.557189138830738395e-01	5.393446629166315232e-01	8.268465334835989779e+03	1.706348143935960238e+01	1.450000000000000000e+01	1.532336626974413321e+03	9.338171225774676714e+02	1.350592987663635824e+01	7.822566977945979261e+01	1.975392517097191671e+02	1.020566195400746778e+00	7.778023394231478704e+00	7.864378277661476790e-01	9.120226591665964166e-01
1.800000000000000000e+02	7.384077196348545840e+03	4.000718433520188633e+00	3.418587784550782160e+00	1.098767008751562798e+03	3.621025368953505676e+02	1.150418501468134735e+00	5.298246827303970719e+01	6.475109075977994166e+01	-9.876916288627262119e-01	5.259410030354914056e-01	-5.364378277661476790e-01	-7.852373319433405552e-01	7.602684431507605950e+03	7.021192550093427798e+00	6.355127225608724117e+00	1.208591837709114770e+03	5.010512684476752838e+02	4.012709250734067368e+00	5.932456746985318574e+01	9.658387871322329943e+01	-2.855124810980297911e-01	2.075470501517745703e+00	-2.057189138830738395e-01	-2.467853326383369628e-01	7.821291666666666970e+03	1.004166666666666607e+01	9.291666666666666075e+00	1.318416666666666742e+03	6.400000000000000000e+02	6.875000000000000000e+00	6.566666666666667140e+01	1.284166666666666572e+02	4.166666666666666852e-01	3.625000000000000000e+00	1.250000000000000000e-01	2.916666666666666852e-01	8.039898901825727989e+03	1.306214078323990435e+01	1.222820610772460803e+01	1.428241495624218715e+03	7.789487315523247162e+02	9.737290749265932632e+00	7.200876586348014996e+01	1.602494546201100150e+02	1.118845814431363106e+00	5.174529498482254297e+00	4.557189138830738395e-01	8.301186659716703886e-01	8.258506136984788100e+03	1.608261489981314440e+01	1.516474554878254999e+01	1.538066324581770687e+03	9.178974631046494324e+02	1.259958149853186526e+01	7.835086506029364273e+01	1.920822425735533727e+02	1.821024962196059693e+00	6.724058996964508594e+00	7.864378277661476790e-01	1.368570665276674037e+00
1.810000000000000000e+02	7.387926938820218311e+03	3.639858328120830322e+00	3.514528963835504172e+00	1.101854167656750178e+03	3.610134497775212594e+02	1.245641302162496800e+00	5.504374190576125159e+01	6.427258994497601918e+01	-1.101738929857382976e+00	1.737816565919176881e-01	-7.852373319433403331e-01	-1.072875655532295358e+00	7.605484302743442640e+03	6.674095830727082124e+00	6.528097815251085123e+00	1.211447917161708347e+03	4.979650582220939441e+02	3.935320651081248400e+00	6.027187095288062579e+01	9.694879497248800249e+01	-3.425361315953581731e-01	1.941057494962625585e+00	-2.467853326383368517e-01	-4.114378277661476790e-01	7.823041666666666970e+03	9.708333333333333925e+00	9.541666666666666075e+00	1.321041666666666742e+03	6.349166666666666288e+02	6.625000000000000000e+00	6.550000000000000000e+01	1.296250000000000000e+02	4.166666666666666852e-01	3.708333333333333481e+00	2.916666666666666852e-01	2.500000000000000000e-01	8.040599030589891299e+03	1.274257083593958484e+01	1.255523551808224703e+01	1.430635416171625138e+03	7.718682751112393134e+02	9.314679348918751600e+00	7.072812904711938131e+01	1.623012050275119975e+02	1.175869464928691599e+00	5.475609171704041600e+00	8.301186659716701666e-01	9.114378277661476790e-01	8.258156394513114719e+03	1.577680833854583753e+01	1.556880436949782798e+01	1.540229165676583307e+03	9.088198835558119981e+02	1.200435869783750320e+01	7.595625809423874841e+01	1.949774100550239950e+02	1.935072263190716457e+00	7.242885010074749275e+00	1.368570665276673815e+00	1.572875655532295358e+00
1.820000000000000000e+02	7.398591209645158415e+03	4.313759296922673236e+00	2.191521046154439212e+00	1.110780066876307501e+03	3.631331215931455176e+02	4.117748578804372173e-01	5.454200269363563081e+01	6.316069374535462089e+01	-8.915570127975553927e-01	-4.188486622229645739e-01	-9.138857955913135545e-01	-4.694374650592332832e-01	7.612233104822579662e+03	7.156879648461336174e+00	5.887427189743887013e+00	1.218244200104820493e+03	4.958790607965727304e+02	3.518387428940218609e+00	5.970850134681781185e+01	9.593451353934398185e+01	-2.582785063987776963e-01	1.769742335555184454e+00	-2.902762311289900921e-01	-1.930520658629499842e-01	7.825875000000000000e+03	1.000000000000000000e+01	9.583333333333333925e+00	1.325708333333333258e+03	6.286250000000000000e+02	6.625000000000000000e+00	6.487500000000000000e+01	1.287083333333333428e+02	3.750000000000000000e-01	3.958333333333333481e+00	3.333333333333333148e-01	8.333333333333332871e-02	8.039516895177420338e+03	1.284312035153866383e+01	1.327923947692278084e+01	1.433172466561846022e+03	7.613709392034272696e+02	9.731612571059780947e+00	7.004149865318218815e+01	1.614821531273227038e+02	1.008278506398777807e+00	6.146924331111482509e+00	9.569428977956566662e-01	3.597187325296166138e-01	8.253158790354840676e+03	1.568624070307732765e+01	1.697514562051222953e+01	1.540636599790359014e+03	8.941168784068545392e+02	1.283822514211956189e+01	7.520799730636437630e+01	1.942559729213120647e+02	1.641557012797555393e+00	8.335515328889631093e+00	1.580552462257980073e+00	6.361041317258999683e-01
1.830000000000000000e+02	7.384045377595130958e+03	5.123732051817198041e+00	1.359012402122852237e+00	1.111166221034323144e+03	3.477230667715454615e+02	-4.009955913867893074e-01	5.368783100179966539e+01	6.113048947816437817e+01	-7.523124382057235771e-01	1.515463276042465779e-01	-1.027525231651946758e+00	-6.038995287340802598e-01	7.603460188797565024e+03	7.520199359241932058e+00	5.679506201061426118e+00	1.220249777183828201e+03	4.877365333857727592e+02	3.278668870973271865e+00	5.926058216756649699e+01	9.473191140574886049e+01	-1.886562191028617885e-01	1.992439830468790030e+00	-2.637626158259733788e-01	-1.977830977003734725e-01	7.822875000000000000e+03	9.916666666666666075e+00	1.000000000000000000e+01	1.329333333333333258e+03	6.277500000000000000e+02	6.958333333333333037e+00	6.483333333333332860e+01	1.283333333333333428e+02	3.750000000000000000e-01	3.833333333333333481e+00	5.000000000000000000e-01	2.083333333333333426e-01	8.042289811202434976e+03	1.231313397409140009e+01	1.432049379893857477e+01	1.438416889482838315e+03	7.677634666142272408e+02	1.063799779569339421e+01	7.040608449910016020e+01	1.619347552609178251e+02	9.386562191028617885e-01	5.674226836197877155e+00	1.263762615825973379e+00	6.144497643670401299e-01	8.261704622404869951e+03	1.470960128151613411e+01	1.864098759787714954e+01	1.547500445632343371e+03	9.077769332284544817e+02	1.431766225805345627e+01	7.597883566486699181e+01	1.955361771885023074e+02	1.502312438205723577e+00	7.515120339062420385e+00	2.027525231651946758e+00	1.020566195400747000e+00
1.840000000000000000e+02	7.372381724015616783e+03	5.905801621744076968e+00	1.348028212414229543e+00	1.116387596150183072e+03	3.300792461280120165e+02	-7.764186917085096340e-01	5.428394106002678399e+01	5.773202528187167104e+01	-7.259424334001738366e-01	-4.771421088213556594e-01	-6.038995287340801488e-01	-5.786893258332631573e-01	7.598107528674475361e+03	8.265400810872037596e+00	5.715680772873781734e+00	1.225131298075091536e+03	4.765187897306726654e+02	3.090957320812411702e+00	5.945447053001338844e+01	9.238684597426916412e+01	-1.546378833667536035e-01	1.719762278922655430e+00	-1.977830977003734170e-01	-2.060113295832982361e-01	7.823833333333333030e+03	1.062500000000000000e+01	1.008333333333333393e+01	1.333875000000000000e+03	6.229583333333333712e+02	6.958333333333333037e+00	6.462500000000000000e+01	1.270416666666666714e+02	4.166666666666666852e-01	3.916666666666666519e+00	2.083333333333333426e-01	1.666666666666666574e-01	8.049559137992190699e+03	1.298459918912796240e+01	1.445098589379288612e+01	1.442618701924908464e+03	7.693978769359940770e+02	1.082570934585425348e+01	6.979552946998660445e+01	1.616964873590641787e+02	9.879712167000869183e-01	6.113571054410677164e+00	6.144497643670401299e-01	5.393446629166315232e-01	8.275284942651049278e+03	1.534419837825592303e+01	1.881863845425243653e+01	1.551362403849816928e+03	9.158374205386546691e+02	1.469308535837517482e+01	7.496605893997322312e+01	1.963513080514616718e+02	1.559275766733507318e+00	8.310475442154688253e+00	1.020566195400746778e+00	9.120226591665964166e-01
1.850000000000000000e+02	7.352009083287812246e+03	4.464375154903101439e+00	1.894007399218558874e+00	1.116555760021997230e+03	3.126643400960664962e+02	-5.124015306265468084e-01	5.416369090991104684e+01	5.301576744557887366e+01	-7.881883952584497477e-01	-2.426406871192847703e-01	-7.881883952584496367e-01	-1.172532149231744203e+00	7.585379541643906123e+03	7.336354244118217238e+00	6.113670366275946400e+00	1.227173713344332100e+03	4.684363367146999053e+02	3.410465901353393114e+00	5.926934545495551987e+01	9.000788372278944394e+01	-2.899275309625581887e-01	1.878679656440357615e+00	-2.899275309625581887e-01	-3.570994079492054163e-01	7.818750000000000000e+03	1.020833333333333393e+01	1.033333333333333393e+01	1.337791666666666742e+03	6.242083333333333712e+02	7.333333333333333037e+00	6.437500000000000000e+01	1.270000000000000000e+02	2.083333333333333426e-01	4.000000000000000000e+00	2.083333333333333426e-01	4.583333333333333148e-01	8.052120458356093877e+03	1.308031242254845061e+01	1.455299630039072056e+01	1.448409619989001385e+03	7.799803299519668371e+02	1.125620076531327385e+01	6.948065454504447302e+01	1.639921162772105561e+02	7.065941976292249294e-01	6.121320343559641941e+00	7.065941976292248183e-01	1.273766074615872101e+00	8.285490916712187754e+03	1.595229151176356552e+01	1.877265926744810898e+01	1.559027573311336255e+03	9.357523265706001894e+02	1.517906819729321199e+01	7.458630909008896026e+01	2.009842325544211121e+02	1.204855061925116377e+00	8.242640687119283882e+00	1.204855061925116377e+00	2.089198815898410722e+00
1.860000000000000000e+02	7.339420413420260957e+03	2.627216625679890782e+00	3.185820091095563633e+00	1.121152462221184805e+03	3.109110611374995869e+02	-1.429120116920493011e+00	5.445868056158392534e+01	5.337542229850227216e+01	-5.786893258332631573e-01	-8.304589153964796466e-01	-6.094757082487300970e-01	-9.302398582179316477e-01	7.576314373376797448e+03	6.542774979506612354e+00	6.738743378881114410e+00	1.231034564443925774e+03	4.682471972354164791e+02	3.139606608206420013e+00	5.945850694745862342e+01	9.037521114925112897e+01	-2.060113295832982361e-01	1.584770542301760177e+00	-1.380711874576983633e-01	-3.192865957756325090e-01	7.813208333333333030e+03	1.045833333333333393e+01	1.029166666666666607e+01	1.340916666666666742e+03	6.255833333333333712e+02	7.708333333333333037e+00	6.445833333333332860e+01	1.273750000000000000e+02	1.666666666666666574e-01	4.000000000000000000e+00	3.333333333333333148e-01	2.916666666666666852e-01	8.050102293289868612e+03	1.437389168716005550e+01	1.384458995445221774e+01	1.450798768889407711e+03	7.829194694312502634e+02	1.227706005846024695e+01	6.945815971920802667e+01	1.643747888507488710e+02	5.393446629166315232e-01	6.415229457698240267e+00	8.047378541243650485e-01	9.026199291089658239e-01	8.286996253246405104e+03	1.828945004098677884e+01	1.739751324223776763e+01	1.560680871112148679e+03	9.402556055291671555e+02	1.684578678358715820e+01	7.445798610508273896e+01	2.013745777014977421e+02	9.120226591665964166e-01	8.830458915396480535e+00	1.276142374915396616e+00	1.513573191551265129e+00
1.870000000000000000e+02	7.333865335415382106e+03	3.657135081606618598e+00	3.753899026422911511e+00	1.119328096707790564e+03	3.120621825568190388e+02	-2.326219113739847799e+00	5.413109937572605901e+01	5.513433806817778304e+01	-7.852373319433405552e-01	-1.082961307670196049e-01	-7.852373319433403331e-01	-7.761423749153966156e-01	7.570224334374357568e+03	7.120234207469976262e+00	6.981116179878123162e+00	1.230309881687228653e+03	4.703227579450762050e+02	2.857723776463409138e+00	5.925304968786303306e+01	9.273383570075556293e+01	-2.467853326383369628e-01	1.758351934616490198e+00	-2.467853326383368517e-01	-3.047378541243649375e-01	7.806583333333333030e+03	1.058333333333333393e+01	1.020833333333333393e+01	1.341291666666666742e+03	6.285833333333333712e+02	8.041666666666666075e+00	6.437500000000000000e+01	1.303333333333333428e+02	2.916666666666666852e-01	3.625000000000000000e+00	2.916666666666666852e-01	1.666666666666666574e-01	8.042942332292308492e+03	1.404643245919669070e+01	1.343555048678854469e+01	1.452273451646104832e+03	7.868439087215905374e+02	1.322560955686992301e+01	6.949695031213697405e+01	1.679328309659111369e+02	8.301186659716703886e-01	5.491648065383509802e+00	8.301186659716701666e-01	6.380711874576983078e-01	8.279301331251283045e+03	1.750953158506004925e+01	1.666276764024375723e+01	1.563255236625542921e+03	9.451044841098477036e+02	1.840955244707318172e+01	7.461890062427393389e+01	2.055323285984889026e+02	1.368570665276674037e+00	7.358296130767019605e+00	1.368570665276673815e+00	1.109475708248729875e+00
1.880000000000000000e+02	7.329575069141586027e+03	4.266822985941540303e+00	2.985536780884103791e+00	1.118012537220903823e+03	3.151891236033028463e+02	-1.884448291149188215e+00	5.498757947596426732e+01	5.976249623135136346e+01	-7.523124382057235771e-01	-1.123484597963757547e+00	-6.160254037844385966e-01	-5.786893258332631573e-01	7.564600034570792559e+03	7.487578159637436670e+00	6.680268390442051896e+00	1.231006268610452025e+03	4.735112284683181088e+02	2.849442521092072411e+00	5.984795640464879796e+01	9.546458144900901743e+01	-1.886562191028617885e-01	1.167424367684787967e+00	-1.830127018922192983e-01	-2.060113295832982361e-01	7.799625000000000000e+03	1.070833333333333393e+01	1.037500000000000000e+01	1.344000000000000000e+03	6.318333333333333712e+02	7.583333333333333037e+00	6.470833333333332860e+01	1.311666666666666572e+02	3.750000000000000000e-01	3.458333333333333481e+00	2.500000000000000000e-01	1.666666666666666574e-01	8.034649965429207441e+03	1.392908850702923118e+01	1.406973160955794810e+01	1.456993731389547975e+03	7.901554381983486337e+02	1.231722414557459366e+01	6.956871026201785924e+01	1.668687518843242970e+02	9.386562191028617885e-01	5.749242298981878996e+00	6.830127018922192983e-01	5.393446629166315232e-01	8.269674930858414882e+03	1.714984368072512666e+01	1.776446321911589621e+01	1.569987462779096177e+03	9.484775430633638962e+02	1.705111495781585518e+01	7.442908719070238988e+01	2.025708371019819651e+02	1.502312438205723577e+00	8.040151264630424066e+00	1.116025403784438597e+00	9.120226591665964166e-01
1.890000000000000000e+02	7.325845678900729581e+03	2.936518560640397624e+00	3.421516450176945945e+00	1.119015041090095337e+03	3.088874254033809166e+02	-1.504165698124851680e+00	5.353785735718572880e+01	6.102908478791880498e+01	-5.786893258332631573e-01	-1.316633199329576787e+00	-6.038995287340801488e-01	-6.094757082487298749e-01	7.560547839450365245e+03	6.364092613653531849e+00	6.731591558421806454e+00	1.233195020545047782e+03	4.712770460350237727e+02	2.977083817604240679e+00	5.889392867859286440e+01	9.659787572729273109e+01	-2.060113295832982361e-01	7.583500670018783474e-01	-1.977830977003734170e-01	-1.380711874576982523e-01	7.795250000000000000e+03	9.791666666666666075e+00	1.004166666666666607e+01	1.347375000000000000e+03	6.336666666666666288e+02	7.458333333333333037e+00	6.425000000000000000e+01	1.321666666666666572e+02	1.666666666666666574e-01	2.833333333333333481e+00	2.083333333333333426e-01	3.333333333333333148e-01	8.029952160549634755e+03	1.321924071967979941e+01	1.335174177491152570e+01	1.461554979454952218e+03	7.960562872983094849e+02	1.193958284906242540e+01	6.960607132140714270e+01	1.677354576060405975e+02	5.393446629166315232e-01	4.908316599664788171e+00	6.144497643670401299e-01	8.047378541243648264e-01	8.264654321099269509e+03	1.664681477269293453e+01	1.666181688315638709e+01	1.575734958909904663e+03	9.584459079299523410e+02	1.642083236479151864e+01	7.496214264281427120e+01	2.033042485454145094e+02	9.120226591665964166e-01	6.983299865996244193e+00	1.020566195400746778e+00	1.276142374915396394e+00
1.900000000000000000e+02	7.338338020333694658e+03	3.866325714713214623e+00	3.217660376698608715e+00	1.121236455697529891e+03	3.223039052992108395e+02	-9.803406480953382740e-01	5.343019006423195094e+01	6.178428729753265713e+01	-6.160254037844385966e-01	-7.348999702398746336e-01	-1.016941090707505380e+00	-8.210249621960600264e-01	7.566231510166847329e+03	6.870662857356607311e+00	6.379663521682637395e+00	1.235576561182098430e+03	4.769227859829387626e+02	3.363996342618997382e+00	5.923592836544931117e+01	9.701714364876633567e+01	-1.830127018922192983e-01	1.215883348213395942e+00	-3.209705453537526898e-01	-1.188458144313633280e-01	7.794125000000000000e+03	9.875000000000000000e+00	9.541666666666666075e+00	1.349916666666666742e+03	6.315416666666666288e+02	7.708333333333333037e+00	6.504166666666667140e+01	1.322500000000000000e+02	2.500000000000000000e-01	3.166666666666666519e+00	3.750000000000000000e-01	5.833333333333333703e-01	8.022018489833152671e+03	1.287933714264339358e+01	1.270366981165069475e+01	1.464256772151235054e+03	7.861605473503944950e+02	1.205267032404766780e+01	7.084740496788403163e+01	1.674828563512336643e+02	6.830127018922192983e-01	5.117449985119937317e+00	1.070970545353752801e+00	1.285512481098030069e+00	8.249911979666305342e+03	1.588367428528678538e+01	1.586567295663472343e+01	1.578596877635803594e+03	9.407794280341224749e+02	1.639700731476200346e+01	7.665314326910139187e+01	2.027157127024673287e+02	1.116025403784438597e+00	7.068233303573207671e+00	1.766941090707505380e+00	1.987691628862726656e+00
1.910000000000000000e+02	7.343348620810014836e+03	2.858873671053063781e+00	2.437022188010101509e+00	1.125053876224981195e+03	3.181792795372541605e+02	-1.341995218541001123e-01	5.150182539773894064e+01	6.035262604157202304e+01	-8.635242913114344887e-01	-1.480906366663865548e-01	-4.694374650592331721e-01	-7.523124382057235771e-01	7.570132643738340448e+03	6.200270168859864484e+00	5.843511094005050310e+00	1.239089438112490598e+03	4.723396397686270802e+02	3.453733572406283425e+00	5.839674603220280602e+01	9.634297968745268292e+01	-2.234288123223839295e-01	1.342621348333473463e+00	-1.930520658629499287e-01	-1.886562191028617885e-01	7.796916666666666970e+03	9.541666666666666075e+00	9.250000000000000000e+00	1.353125000000000000e+03	6.265000000000000000e+02	7.041666666666666963e+00	6.529166666666667140e+01	1.323333333333333428e+02	4.166666666666666852e-01	2.833333333333333481e+00	8.333333333333332871e-02	3.750000000000000000e-01	8.023700689594993491e+03	1.288306316447346767e+01	1.265648890599494969e+01	1.467160561887509402e+03	7.806603602313729198e+02	1.062959976092705006e+01	7.218658730113052968e+01	1.683236869792140169e+02	1.056762145655717244e+00	4.324045318333193499e+00	3.597187325296165583e-01	9.386562191028617885e-01	8.250484712523319104e+03	1.622445966228026748e+01	1.606297781198989938e+01	1.581196123775018805e+03	9.348207204627458395e+02	1.421753285518743404e+01	7.908150793559440217e+01	2.043140406250946626e+02	1.696857624644767970e+00	5.814757303333053073e+00	6.361041317258998573e-01	1.502312438205723577e+00
1.920000000000000000e+02	7.340015656063678762e+03	2.827677266829585534e+00	1.399777955024282150e+00	1.129276458498041620e+03	3.113728781453622787e+02	1.861271775937289874e-02	5.159449637366863328e+01	5.887242272606420102e+01	-7.909944487358055998e-01	-3.147573033330530734e-01	-9.138857955913135545e-01	-6.173926762196431106e-01	7.569028661365172411e+03	6.205505300081459730e+00	5.387388977512141075e+00	1.243179895915687439e+03	4.668322724060144537e+02	3.488473025546352968e+00	5.831808152016765234e+01	9.524871136303210051e+01	-1.454972243679027999e-01	1.175954681666806723e+00	-2.902762311289900921e-01	-1.628630047764881850e-01	7.798041666666666970e+03	9.583333333333333925e+00	9.375000000000000000e+00	1.357083333333333258e+03	6.222916666666666288e+02	6.958333333333333037e+00	6.504166666666667140e+01	1.316250000000000000e+02	5.000000000000000000e-01	2.666666666666666519e+00	3.333333333333333148e-01	2.916666666666666852e-01	8.027054671968161529e+03	1.296116136658520901e+01	1.336261102248785804e+01	1.470986770750979076e+03	7.777510609273188038e+02	1.042819364112031266e+01	7.176525181316569046e+01	1.680012886369678995e+02	1.145497224367902689e+00	4.157378651666526537e+00	9.569428977956566662e-01	7.461963381098215553e-01	8.256067677269655178e+03	1.633898939983708232e+01	1.735022204497571607e+01	1.584890208168624895e+03	9.332104551879709788e+02	1.389805394890729318e+01	7.848883695966470952e+01	2.043775772739357990e+02	1.790994448735805600e+00	5.648090636666386111e+00	1.580552462257980073e+00	1.200726009552976370e+00
1.930000000000000000e+02	7.325641239858353401e+03	2.753899026422911511e+00	1.155841369018077991e+00	1.134017879964276517e+03	2.927231454699510209e+02	-4.009955913867884192e-01	5.166796072493283276e+01	5.406671742857805896e+01	-6.038995287340801488e-01	-1.342676385936225181e+00	-5.364378277661476790e-01	-1.079968736145025643e+00	7.562216453262510186e+03	5.981116179878123162e+00	4.807087351175706402e+00	1.248904773315471630e+03	4.559032394016421676e+02	3.278668870973272309e+00	5.837564702913308423e+01	9.134585871428902237e+01	-1.977830977003734170e-01	7.036618070318874096e-01	-2.057189138830738395e-01	-4.358177014058460808e-01	7.798791666666666970e+03	9.208333333333333925e+00	8.458333333333333925e+00	1.363791666666666742e+03	6.190833333333333712e+02	6.958333333333333037e+00	6.508333333333332860e+01	1.286250000000000000e+02	2.083333333333333426e-01	2.750000000000000000e+00	1.250000000000000000e-01	2.083333333333333426e-01	8.035366880070823754e+03	1.243555048678854469e+01	1.210957931549096145e+01	1.478678560017861855e+03	7.822634272650245748e+02	1.063799779569339421e+01	7.179101963753358007e+01	1.659041412857109776e+02	6.144497643670401299e-01	4.796338192968113034e+00	4.557189138830738395e-01	8.524843680725128214e-01	8.271942093474979629e+03	1.566276764024375723e+01	1.576082529764859075e+01	1.593565453369056968e+03	9.454435211967156647e+02	1.431766225805345449e+01	7.849870594173381733e+01	2.031832825714219553e+02	1.020566195400746778e+00	6.842676385936225181e+00	7.864378277661476790e-01	1.496635402811692162e+00
1.940000000000000000e+02	7.332845404473549934e+03	2.798614824718827165e+00	7.477889683273719612e-01	1.141557980397102256e+03	2.773862743299449107e+02	-6.364666071464153418e-01	5.245890805964503301e+01	5.191505878087555459e+01	-7.852373319433405552e-01	-3.957678190586317868e-01	-7.159719205521201113e-01	-7.259424334001736145e-01	7.571193535570108907e+03	6.045140745692746620e+00	4.478061150830352943e+00	1.255237323531884613e+03	4.413806371649724269e+02	3.265100029760125810e+00	5.850028736315584865e+01	8.943669605710444159e+01	-2.467853326383369628e-01	1.260449423804017366e+00	-3.163192936093934260e-01	-1.546378833667534924e-01	7.809541666666666970e+03	9.291666666666666075e+00	8.208333333333333925e+00	1.368916666666666742e+03	6.053750000000000000e+02	7.166666666666666963e+00	6.454166666666667140e+01	1.269583333333333286e+02	2.916666666666666852e-01	2.916666666666666519e+00	8.333333333333332871e-02	4.166666666666666852e-01	8.047889797763225033e+03	1.253819258764058553e+01	1.193860551583631491e+01	1.482596009801448872e+03	7.693693628350275731e+02	1.106823330357320856e+01	7.058304597017749415e+01	1.644799706095622014e+02	8.301186659716703886e-01	4.572883909529315893e+00	4.829859602760600557e-01	9.879712167000869183e-01	8.286237928859784006e+03	1.578471850861450498e+01	1.566887769833929589e+01	1.596275352936231229e+03	9.333637256700551461e+02	1.496979994047974927e+01	7.662442527368831691e+01	2.020016078857910884e+02	1.368570665276674037e+00	6.229101152391964824e+00	8.826385872187868520e-01	1.559275766733507096e+00
1.950000000000000000e+02	7.345297383975643243e+03	2.157135081606616822e+00	5.868802356357694094e-01	1.145848762959090891e+03	2.642476290806483803e+02	-1.457916656249478748e+00	5.313892235613961645e+01	4.907068002889242564e+01	-7.761423749153966156e-01	-9.955648647685007013e-01	-6.173926762196428886e-01	-5.786893258332631573e-01	7.583440358654488591e+03	5.620234207469975374e+00	4.501773451151217742e+00	1.258278548146211961e+03	4.275404812069908758e+02	2.708541671875260626e+00	5.890279451140314393e+01	8.845200668111287712e+01	-3.047378541243649375e-01	9.605509009490829087e-01	-1.628630047764880739e-01	-2.060113295832982361e-01	7.821583333333333030e+03	9.083333333333333925e+00	8.416666666666666075e+00	1.370708333333333258e+03	5.908333333333333712e+02	6.875000000000000000e+00	6.466666666666667140e+01	1.278333333333333286e+02	1.666666666666666574e-01	2.916666666666666519e+00	2.916666666666666852e-01	1.666666666666666574e-01	8.059726308012177469e+03	1.254643245919669248e+01	1.233155988218211441e+01	1.483138118520454555e+03	7.541261854596758667e+02	1.104145832812474026e+01	7.043053882193019888e+01	1.672146599855537943e+02	6.380711874576983078e-01	4.872782432384250129e+00	7.461963381098214443e-01	5.393446629166315232e-01	8.297869282691022818e+03	1.600953158506005281e+01	1.624645309769756096e+01	1.595567903707575624e+03	9.174190375860183622e+02	1.520791665624947875e+01	7.619441097719372635e+01	2.065959866377742173e+02	1.109475708248729875e+00	6.828898198101834183e+00	1.200726009552976148e+00	9.120226591665964166e-01
1.960000000000000000e+02	7.325819509667764578e+03	3.398502061745048763e+00	9.550196880470132044e-01	1.147544721738415319e+03	2.406911198971804424e+02	-1.903436884980634680e+00	5.321728819622877893e+01	4.658259205519239288e+01	-6.160254037844385966e-01	-1.970514318611269466e-01	-7.852373319433403331e-01	-1.059772895018904704e+00	7.574993088167215319e+03	6.365917697539191344e+00	4.623343177356839639e+00	1.262334860869207660e+03	4.131372266152569068e+02	2.194114890843016141e+00	5.869197743144772517e+01	8.581212936092953214e+01	-1.830127018922192983e-01	1.338974284069436527e+00	-2.467853326383368517e-01	-3.840531141761190370e-01	7.824166666666666970e+03	9.333333333333333925e+00	8.291666666666666075e+00	1.377125000000000000e+03	5.855833333333333712e+02	6.291666666666666963e+00	6.416666666666667140e+01	1.250416666666666714e+02	2.500000000000000000e-01	2.875000000000000000e+00	2.916666666666666852e-01	2.916666666666666852e-01	8.073340245166118621e+03	1.230074896912747562e+01	1.195999015597649162e+01	1.491915139130792340e+03	7.580294400514098925e+02	1.038921844249031778e+01	6.964135590188561764e+01	1.642712039724038107e+02	6.830127018922192983e-01	4.411025715930563251e+00	8.301186659716701666e-01	9.673864475094524629e-01	8.322513823665569362e+03	1.526816460492161909e+01	1.562831364528631894e+01	1.606705278261584681e+03	9.304755467694863000e+02	1.448677021831396772e+01	7.511604513710456388e+01	2.035007412781409357e+02	1.116025403784438597e+00	5.947051431861126503e+00	1.368570665276673815e+00	1.643106228352238185e+00
1.970000000000000000e+02	7.335941999075076637e+03	3.520870403438839169e+00	6.726213855537963582e-01	1.152471672505184415e+03	2.375845203033201756e+02	-1.624063611300266885e+00	5.367204441011355698e+01	4.265749453760570020e+01	-7.529711460710616366e-01	-3.557119958300214435e-01	-6.160254037844385966e-01	-7.881883952584496367e-01	7.582929332870871804e+03	6.447935201719419140e+00	4.461310692776898179e+00	1.267131669585925692e+03	4.072505934849933737e+02	2.083801527683200039e+00	5.883602220505677849e+01	8.330791393546951440e+01	-3.139855730355308183e-01	1.259644002084989278e+00	-1.830127018922192983e-01	-2.899275309625581887e-01	7.829916666666666970e+03	9.375000000000000000e+00	8.250000000000000000e+00	1.381791666666666742e+03	5.769166666666666288e+02	5.791666666666666963e+00	6.400000000000000000e+01	1.239583333333333286e+02	1.250000000000000000e-01	2.875000000000000000e+00	2.500000000000000000e-01	2.083333333333333426e-01	8.076904000462462136e+03	1.230206479828058086e+01	1.203868930722310182e+01	1.496451663747407792e+03	7.465827398483398838e+02	9.499531805650134331e+00	6.916397779494322151e+01	1.646087527311971428e+02	5.639855730355307628e-01	4.490355997915010278e+00	6.830127018922192983e-01	7.065941976292248183e-01	8.323891334258256393e+03	1.522912959656116172e+01	1.582737861444620364e+01	1.611111660828149070e+03	9.162488130300130251e+02	1.320739694463360081e+01	7.432795558988644302e+01	2.052591721290609712e+02	1.002971146071061526e+00	6.105711995830021444e+00	1.116025403784438597e+00	1.204855061925116377e+00
1.980000000000000000e+02	7.334886512102732922e+03	2.024854379487771361e+00	1.109174682364108655e+00	1.157429191449616610e+03	2.304554839259833443e+02	-7.883484153110105197e-01	5.472899981083489251e+01	4.332978434610245699e+01	-8.635242913114342667e-01	-1.308748498798798288e+00	-5.786893258332631573e-01	-7.529711460710616366e-01	7.584922422718032976e+03	5.720760523077219162e+00	4.596254007848720846e+00	1.271089595724808305e+03	3.996860752963249865e+02	2.480825792344494740e+00	5.928116657208411766e+01	8.381072550638455709e+01	-2.234288123223838185e-01	1.033125750600600856e+00	-2.060113295832982361e-01	-3.139855730355308183e-01	7.834958333333333030e+03	9.416666666666666075e+00	8.083333333333333925e+00	1.384750000000000000e+03	5.689166666666666288e+02	5.750000000000000000e+00	6.383333333333333570e+01	1.242916666666666714e+02	4.166666666666666852e-01	3.375000000000000000e+00	1.666666666666666574e-01	1.250000000000000000e-01	8.084994243948633084e+03	1.311257281025611299e+01	1.157041265881794700e+01	1.498410404275191695e+03	7.381472580370082142e+02	9.019174207655504816e+00	6.838550009458255374e+01	1.647726078269487857e+02	1.056762145655717244e+00	5.716874249399399588e+00	5.393446629166315232e-01	5.639855730355307628e-01	8.335030154563932228e+03	1.680847895384556168e+01	1.505749198430255831e+01	1.612070808550383390e+03	9.073778494073499132e+02	1.228834841531100963e+01	7.293766685583177889e+01	2.052535489872308858e+02	1.696857624644767748e+00	8.058748498798799176e+00	9.120226591665964166e-01	1.002971146071061526e+00
1.990000000000000000e+02	7.344524249227095424e+03	2.111848112468798000e+00	1.401984173255746313e+00	1.162177151755014165e+03	2.321035183872587595e+02	-6.227998462435699878e-01	5.562208384357143132e+01	3.977828263363802819e+01	-6.094757082487300970e-01	-1.263797513631133018e+00	-5.786893258332631573e-01	-4.694374650592332832e-01	7.592324624613547712e+03	5.514257389567731593e+00	4.805158753294540119e+00	1.276755242544173598e+03	3.966350925269626941e+02	2.730266743544881525e+00	5.979020858845238706e+01	7.999330798348567839e+01	-1.380711874576983633e-01	8.472679098511002316e-01	-2.060113295832982361e-01	-1.930520658629499842e-01	7.840125000000000000e+03	8.916666666666666075e+00	8.208333333333333925e+00	1.391333333333333258e+03	5.611666666666666288e+02	6.083333333333333037e+00	6.395833333333333570e+01	1.202083333333333286e+02	3.333333333333333148e-01	2.958333333333333481e+00	1.666666666666666574e-01	8.333333333333332871e-02	8.087925375386452288e+03	1.231907594376560056e+01	1.161150791337212773e+01	1.505911424122492917e+03	7.256982408063705634e+02	9.436399923121784994e+00	6.812645807821428434e+01	1.604233586831809930e+02	8.047378541243650485e-01	5.069398756815566287e+00	5.393446629166315232e-01	3.597187325296166138e-01	8.335725750772904576e+03	1.572148522086453326e+01	1.501468249341092154e+01	1.620489514911652350e+03	8.902298149460744980e+02	1.278946651291023606e+01	7.229458282309524009e+01	2.006383840330286148e+02	1.276142374915396616e+00	7.180464180297800425e+00	9.120226591665964166e-01	6.361041317258999683e-01
2.000000000000000000e+02	7.353911362633672979e+03	2.056423664099485293e+00	1.721366907220286180e+00	1.161831570947570071e+03	2.309671364209038984e+02	-5.226403942021384808e-01	5.349390660358264427e+01	4.463106741667368738e+01	-7.852373319433403331e-01	-1.082961307670196049e-01	-4.694374650592332832e-01	-6.547005383792514621e-01	7.598747347983502550e+03	5.611545165383075684e+00	5.048183453610143090e+00	1.278811618807118293e+03	3.928794015437852636e+02	2.780346469565597278e+00	5.826778663512465073e+01	8.189886704167017228e+01	-2.467853326383368517e-01	1.758351934616490198e+00	-1.930520658629499842e-01	-7.735026918962573106e-02	7.843583333333333030e+03	9.166666666666666075e+00	8.375000000000000000e+00	1.395791666666666742e+03	5.547916666666666288e+02	6.083333333333333037e+00	6.304166666666666430e+01	1.191666666666666714e+02	2.916666666666666852e-01	3.625000000000000000e+00	8.333333333333332871e-02	5.000000000000000000e-01	8.088419318683163510e+03	1.272178816795025647e+01	1.170181654638985691e+01	1.512771714526215192e+03	7.167039317895480508e+02	9.386320197101069240e+00	6.781554669820867787e+01	1.564344662916631705e+02	8.301186659716701666e-01	5.491648065383509802e+00	3.597187325296166138e-01	1.077350269189625731e+00	8.333255304032993081e+03	1.627690966923384508e+01	1.502863309277971382e+01	1.629751762385763413e+03	8.786161969124293591e+02	1.268930706086880456e+01	7.258942672975068433e+01	1.937022659166596554e+02	1.368570665276673815e+00	7.358296130767019605e+00	6.361041317258999683e-01	1.654700538379251462e+00
2.010000000000000000e+02	7.355962357566467290e+03	2.448279226898013583e+00	1.057452063416244314e+00	1.161261723155811069e+03	2.316919621896693116e+02	-4.395440801298260425e-01	5.243539231817107549e+01	4.458575152725369151e+01	-7.881883952584496367e-01	-1.626961605671715105e-01	-5.364378277661476790e-01	-7.761423749153966156e-01	7.599710345449900160e+03	5.515806280115674198e+00	4.820392698374789120e+00	1.279880861577905534e+03	3.920126477615013414e+02	2.905227959935086979e+00	5.773852949241886989e+01	8.191787576362685286e+01	-2.899275309625581887e-01	1.585318586383080985e+00	-2.057189138830738395e-01	-3.047378541243649375e-01	7.843458333333333030e+03	8.583333333333333925e+00	8.583333333333333925e+00	1.398500000000000000e+03	5.523333333333333712e+02	6.250000000000000000e+00	6.304166666666666430e+01	1.192500000000000000e+02	2.083333333333333426e-01	3.333333333333333481e+00	1.250000000000000000e-01	1.666666666666666574e-01	8.087206321216765900e+03	1.165086038655099365e+01	1.234627396829187873e+01	1.517119138422094466e+03	7.126540189051654579e+02	9.594772040064913909e+00	6.834480384091446581e+01	1.565821242363731471e+02	7.065941976292248183e-01	5.081348080283586199e+00	4.557189138830738395e-01	6.380711874576983078e-01	8.330954309100199680e+03	1.471838743976865516e+01	1.610921460325042176e+01	1.635738276844188931e+03	8.729747044769974309e+02	1.293954408012982604e+01	7.364794101516224600e+01	1.939142484727462943e+02	1.204855061925116377e+00	6.829362827233838473e+00	7.864378277661476790e-01	1.109475708248729875e+00
2.020000000000000000e+02	7.336110673417767430e+03	2.264732666322730736e+00	-8.921252896668718790e-02	1.160757884567103474e+03	2.153958906846115724e+02	-3.015149867889563851e-01	5.353310380002595537e+01	4.289988293834015565e+01	-7.523124382057235771e-01	-4.928850100747492746e-01	-5.364378277661476790e-01	-5.364378277661476790e-01	7.588534503375550230e+03	5.236532999828032331e+00	4.267893735516656406e+00	1.281420608950218366e+03	3.837812786756391006e+02	3.182575839938855289e+00	5.799571856667964909e+01	8.086660813583674212e+01	-1.886562191028617885e-01	1.274390828295958622e+00	-2.057189138830738395e-01	-2.057189138830738395e-01	7.840958333333333030e+03	8.208333333333333925e+00	8.625000000000000000e+00	1.402083333333333258e+03	5.521666666666666288e+02	6.666666666666666963e+00	6.245833333333333570e+01	1.188333333333333286e+02	3.750000000000000000e-01	3.041666666666666519e+00	1.250000000000000000e-01	1.250000000000000000e-01	8.093382163291115830e+03	1.118013366683863552e+01	1.298210626448334359e+01	1.522746057716448149e+03	7.205520546576941570e+02	1.015075749339447952e+01	6.692094809998702942e+01	1.568000585308299151e+02	9.386562191028617885e-01	4.808942505037374637e+00	4.557189138830738395e-01	4.557189138830738395e-01	8.345805993248897721e+03	1.415193400034393711e+01	1.733921252896668719e+01	1.643408782099563041e+03	8.889374426487216851e+02	1.363484832012229120e+01	7.138356286664071604e+01	1.947667837283265158e+02	1.502312438205723577e+00	6.576218343408082312e+00	7.864378277661476790e-01	7.864378277661476790e-01
2.030000000000000000e+02	7.323451074681181126e+03	2.823663690477025590e+00	-4.108619284330359278e-01	1.167580992643557465e+03	1.990226891065194650e+02	-1.308478953845561676e+00	5.345532996081995236e+01	3.753726202570234705e+01	-6.933562467571046106e-01	-1.060113295832983304e+00	-6.094757082487300970e-01	-6.094757082487300970e-01	7.582183870673924503e+03	5.474331845238513239e+00	4.148735702450148999e+00	1.286811329655112104e+03	3.744905112199264181e+02	2.387427189743885680e+00	5.793599831374331188e+01	7.764363101285117352e+01	-1.175114567118856201e-01	8.032766854168416071e-01	-1.380711874576984188e-01	-1.380711874576983633e-01	7.840916666666666970e+03	8.125000000000000000e+00	8.708333333333333925e+00	1.406041666666666742e+03	5.499583333333333712e+02	6.083333333333333037e+00	6.241666666666666430e+01	1.177500000000000000e+02	4.583333333333333148e-01	2.666666666666666519e+00	3.333333333333333148e-01	3.333333333333333148e-01	8.099649462659409437e+03	1.077566815476148676e+01	1.326793096421651796e+01	1.525272003678221381e+03	7.254261554467402675e+02	9.779239476922780838e+00	6.689733501959001671e+01	1.578563689871488123e+02	1.034178123378552305e+00	4.530056647916491208e+00	8.047378541243650485e-01	8.047378541243650485e-01	8.358382258652152814e+03	1.342633630952297352e+01	1.782752859509970378e+01	1.644502340689776020e+03	9.008939775601472775e+02	1.347514562051222775e+01	7.137800337251337623e+01	1.979627379742976530e+02	1.610022913423771129e+00	6.393446629166316342e+00	1.276142374915396838e+00	1.276142374915396616e+00
2.040000000000000000e+02	7.308569844107929384e+03	3.250820273550006689e+00	-1.629420299112993575e-01	1.172642528271077254e+03	1.752965075222329574e+02	-1.897870478606809463e+00	5.301063479123298805e+01	3.725464782071078673e+01	-7.523124382057235771e-01	-1.331649788705551174e-01	-7.908329997330663108e-01	-6.173926762196428886e-01	7.575118255387298632e+03	5.896243470108336382e+00	4.147695651711017284e+00	1.290800430802205256e+03	3.607107537611165071e+02	1.884398094029928750e+00	5.810948406228315832e+01	7.731482391035538626e+01	-1.886562191028617885e-01	1.516750843898055701e+00	-2.704164998665331554e-01	-1.628630047764880739e-01	7.841666666666666970e+03	8.541666666666666075e+00	8.458333333333333925e+00	1.408958333333333258e+03	5.461250000000000000e+02	5.666666666666666963e+00	6.320833333333333570e+01	1.173750000000000000e+02	3.750000000000000000e-01	3.166666666666666519e+00	2.500000000000000000e-01	2.916666666666666852e-01	8.108215077946035308e+03	1.118708986322499577e+01	1.276897101495564968e+01	1.527116235864461260e+03	7.315392462388834929e+02	9.448935239303406064e+00	6.830718260438351308e+01	1.574351760896446137e+02	9.386562191028617885e-01	4.816582489435277559e+00	7.704164998665331554e-01	7.461963381098214443e-01	8.374763489225404555e+03	1.383251305978332546e+01	1.707960869657796721e+01	1.645274138395589262e+03	9.169534924777669858e+02	1.323120381194014428e+01	7.340603187543368335e+01	1.974953521792892275e+02	1.502312438205723577e+00	6.466498312203888155e+00	1.290832999733066311e+00	1.200726009552976148e+00
2.050000000000000000e+02	7.302618934511008774e+03	2.510811126948090610e+00	8.768961050363088816e-02	1.178854534659493993e+03	1.656089561211077239e+02	-2.672602627242180340e+00	5.214585363874573432e+01	3.363709629261890655e+01	-6.038995287340801488e-01	-7.405194082885824258e-01	-7.852373319433405552e-01	-6.038995287340801488e-01	7.572246967255504387e+03	5.880405563474045749e+00	3.773011471918481963e+00	1.297093933996413625e+03	3.543044780605538335e+02	1.642865353045576349e+00	5.748959348603953856e+01	7.396438147964278187e+01	-1.977830977003734170e-01	1.317240295855708787e+00	-2.467853326383369628e-01	-1.977830977003734170e-01	7.841875000000000000e+03	9.250000000000000000e+00	7.458333333333333037e+00	1.415333333333333258e+03	5.430000000000000000e+02	5.958333333333333037e+00	6.283333333333333570e+01	1.142916666666666714e+02	2.083333333333333426e-01	3.375000000000000000e+00	2.916666666666666852e-01	2.083333333333333426e-01	8.111503032744495613e+03	1.261959443652595425e+01	1.114365519474818456e+01	1.533572732670252890e+03	7.316955219394461665e+02	1.027380131362108884e+01	6.817707318062713284e+01	1.546189518536905609e+02	6.144497643670401299e-01	5.432759704144291213e+00	8.301186659716703886e-01	6.144497643670401299e-01	8.381131065488991226e+03	1.598918887305190850e+01	1.482897705616303519e+01	1.651812132007172522e+03	9.203910438788923329e+02	1.458926929390884553e+01	7.352081302792093709e+01	1.949462370407144363e+02	1.020566195400746778e+00	7.490519408288582426e+00	1.368570665276674037e+00	1.020566195400746778e+00
2.060000000000000000e+02	7.317304313367514624e+03	1.860336629771502714e+00	-2.466613236033809997e-01	1.185807220911654667e+03	1.542710559488124886e+02	-2.127524866164698381e+00	5.157475814610060638e+01	3.110513660198914465e+01	-1.101738929857382754e+00	-1.156434688800762167e+00	-7.881883952584496367e-01	-9.876916288627262119e-01	7.585027156683757312e+03	5.534334981552418320e+00	3.522502671531642982e+00	1.303028610455827447e+03	3.419271946410729015e+02	1.998737566917650810e+00	5.724571240638363889e+01	7.149006830099457943e+01	-3.425361315953580621e-01	1.046782655599618916e+00	-2.899275309625581887e-01	-2.855124810980297911e-01	7.852750000000000000e+03	9.208333333333333925e+00	7.291666666666666963e+00	1.420250000000000000e+03	5.295833333333333712e+02	6.125000000000000000e+00	6.291666666666666430e+01	1.118750000000000000e+02	4.166666666666666852e-01	3.250000000000000000e+00	2.083333333333333426e-01	4.166666666666666852e-01	8.120472843316242688e+03	1.288233168511424864e+01	1.106083066180169183e+01	1.537471389544172553e+03	7.172394720255938410e+02	1.025126243308234919e+01	6.858762092694969681e+01	1.522599316990054206e+02	1.175869464928691377e+00	5.453217344400380640e+00	7.065941976292248183e-01	1.118845814431363106e+00	8.388195686632485376e+03	1.655633003689516514e+01	1.482999465693671581e+01	1.654692779088345333e+03	9.048956107178541970e+02	1.437752486616469838e+01	7.425857518723272221e+01	1.926448633980108411e+02	1.935072263190716235e+00	7.656434688800762167e+00	1.204855061925116377e+00	1.821024962196059693e+00
2.070000000000000000e+02	7.338462080613045146e+03	5.331038000259571419e-01	2.054299060122160014e-01	1.189754038018400252e+03	1.565155680984876767e+02	-2.326385872187865189e+00	5.229489712621612796e+01	3.074613803950053637e+01	-7.881883952584496367e-01	-9.742826611066948139e-01	-1.041035208539220269e+00	-5.364378277661476790e-01	7.598835206973189088e+03	4.995718566679645534e+00	3.644381619672774519e+00	1.307127019009200239e+03	3.385077840492438099e+02	1.670140397239400887e+00	5.766828189644139258e+01	7.064390235308360388e+01	-2.899275309625581887e-01	1.179525336113319334e+00	-3.538509376029434494e-01	-2.057189138830738395e-01	7.859208333333333030e+03	9.458333333333333925e+00	7.083333333333333037e+00	1.424500000000000000e+03	5.205000000000000000e+02	5.666666666666666963e+00	6.304166666666666430e+01	1.105416666666666714e+02	2.083333333333333426e-01	3.333333333333333481e+00	3.333333333333333148e-01	1.250000000000000000e-01	8.119581459693476972e+03	1.392094809998702232e+01	1.052228504699389156e+01	1.541872980990799761e+03	7.024922159507561901e+02	9.663192936093933483e+00	6.841505143689192892e+01	1.504394309802497389e+02	7.065941976292248183e-01	5.487141330553347629e+00	1.020517604269610024e+00	4.557189138830738395e-01	8.379954586053621824e+03	1.838356286664070893e+01	1.396123676065445096e+01	1.659245961981599748e+03	8.844844319015123801e+02	1.365971920552119911e+01	7.378843620711720064e+01	1.903371952938327922e+02	1.204855061925116377e+00	7.640949327773361333e+00	1.707701875205886788e+00	7.864378277661476790e-01
2.080000000000000000e+02	7.355827203129058034e+03	5.661136626296592311e-01	5.756072304736985501e-01	1.192388493703403810e+03	1.575104636663344309e+02	-2.073650500435143762e+00	5.243034231044850912e+01	2.997897012603253586e+01	-6.160254037844385966e-01	-3.558653480913998024e-01	-6.160254037844385966e-01	-7.259424334001738366e-01	7.612059434897862957e+03	4.678890164648162653e+00	3.891970281903515794e+00	1.310881746851701791e+03	3.335468984998339010e+02	1.734008083115761600e+00	5.763183782189092597e+01	6.917698506301627503e+01	-1.830127018922192983e-01	1.113733992620966839e+00	-1.830127018922192983e-01	-1.546378833667536035e-01	7.868291666666666970e+03	8.791666666666666075e+00	7.208333333333333037e+00	1.429375000000000000e+03	5.095833333333333144e+02	5.541666666666666963e+00	6.283333333333333570e+01	1.083750000000000000e+02	2.500000000000000000e-01	2.583333333333333481e+00	2.500000000000000000e-01	4.166666666666666852e-01	8.124523898435470983e+03	1.290444316868516950e+01	1.052469638476314984e+01	1.547868253148298209e+03	6.856197681668327277e+02	9.349325250217571437e+00	6.803482884477574544e+01	1.475730149369837250e+02	6.830127018922192983e-01	4.052932674045700345e+00	6.830127018922192983e-01	9.879712167000869183e-01	8.380756130204275905e+03	1.701721967070367469e+01	1.384105943619296752e+01	1.666361506296596190e+03	8.616562030003321979e+02	1.315698383376847858e+01	7.323632435621816228e+01	1.867710298739674499e+02	1.116025403784438597e+00	5.522532014758066765e+00	1.116025403784438597e+00	1.559275766733507318e+00
2.090000000000000000e+02	7.366799810562481980e+03	7.248585263244491372e-01	5.717967697244912273e-01	1.191326463130657885e+03	1.510766097780186215e+02	-1.991874054396025606e+00	5.161607522150814731e+01	3.172044138848316663e+01	-5.786893258332631573e-01	-2.578728318319010171e-01	-6.038995287340802598e-01	-9.534228621747851129e-01	7.620108238614574475e+03	4.529095929828891087e+00	4.035898384862245614e+00	1.312309064898662200e+03	3.266633048890092823e+02	1.691562972801987197e+00	5.687053761075407721e+01	6.971438736090824762e+01	-2.060113295832982361e-01	1.287730250750716232e+00	-1.977830977003734725e-01	-2.475447644207258713e-01	7.873416666666666970e+03	8.333333333333333925e+00	7.500000000000000000e+00	1.433291666666666742e+03	5.022500000000000000e+02	5.375000000000000000e+00	6.212500000000000000e+01	1.077083333333333286e+02	1.666666666666666574e-01	2.833333333333333481e+00	2.083333333333333426e-01	4.583333333333333148e-01	8.126725094718759465e+03	1.213757073683777676e+01	1.096410161513775350e+01	1.554274268434671285e+03	6.778366951109907177e+02	9.058437027198012359e+00	6.737946238924592990e+01	1.457022793057583954e+02	5.393446629166315232e-01	4.378936415915950953e+00	6.144497643670401299e-01	1.164211431087392556e+00	8.380033522770852869e+03	1.594180814034221783e+01	1.442820323027550877e+01	1.675256870202675600e+03	8.534233902219814354e+02	1.274187405439602472e+01	7.263392477849184559e+01	1.836962252781834763e+02	9.120226591665964166e-01	5.924539498498567980e+00	1.020566195400747000e+00	1.870089528841451632e+00
2.100000000000000000e+02	7.376003567459814803e+03	1.595071656459764675e+00	6.465628275589656582e-01	1.193774584147965470e+03	1.531763330462893009e+02	-1.705910443150608913e+00	5.187229813501070907e+01	3.072623801177579139e+01	-8.915570127975553927e-01	-3.816228067556983738e-01	-9.302398582179316477e-01	-7.852373319433403331e-01	7.625168450396573462e+03	4.735035828229882782e+00	4.364948080446149348e+00	1.315303958740649250e+03	3.258173331898112792e+02	1.876211445091362062e+00	5.685281573417202594e+01	6.892561900588789570e+01	-2.582785063987776963e-01	1.455021929955484072e+00	-3.192865957756325090e-01	-2.467853326383368517e-01	7.874333333333333030e+03	7.875000000000000000e+00	8.083333333333333925e+00	1.436833333333333258e+03	4.984583333333333144e+02	5.458333333333333037e+00	6.183333333333333570e+01	1.071250000000000000e+02	3.750000000000000000e-01	3.291666666666666519e+00	2.916666666666666852e-01	2.916666666666666852e-01	8.123498216270092598e+03	1.101496417177011722e+01	1.180171858622051850e+01	1.558362707926017265e+03	6.710993334768553495e+02	9.040455221575303568e+00	6.681385093249464546e+01	1.453243809941121185e+02	1.008278506398777807e+00	5.128311403377848521e+00	9.026199291089658239e-01	8.301186659716701666e-01	8.372663099206851257e+03	1.415492834354023444e+01	1.552010383910770130e+01	1.679892082518701045e+03	8.437403336203773279e+02	1.262257710981727499e+01	7.179436853165596233e+01	1.835237619882242086e+02	1.641557012797555393e+00	6.964956140089030967e+00	1.513573191551265129e+00	1.368570665276673815e+00
2.110000000000000000e+02	7.374295984918036993e+03	1.681240253050448885e+00	1.711651584688989480e+00	1.191048517283150886e+03	1.575447753729576448e+02	-2.240936671773427591e+00	5.108376918666506583e+01	3.153011075056257084e+01	-7.852373319433403331e-01	-2.074651835672760569e-01	-6.038995287340801488e-01	-8.635242913114344887e-01	7.622856325792352436e+03	5.132286793191891405e+00	4.980825792344495184e+00	1.314274258641575443e+03	3.278765543531454796e+02	1.587864997446619686e+00	5.606271792666586151e+01	7.055672204194794972e+01	-2.467853326383368517e-01	1.792100741549695231e+00	-1.977830977003734170e-01	-2.234288123223839295e-01	7.871416666666666970e+03	8.583333333333333925e+00	8.250000000000000000e+00	1.437500000000000000e+03	4.982083333333333144e+02	5.416666666666666963e+00	6.104166666666666430e+01	1.095833333333333286e+02	2.916666666666666852e-01	3.791666666666666519e+00	2.083333333333333426e-01	4.166666666666666852e-01	8.119977007540981504e+03	1.203437987347477645e+01	1.151917420765550482e+01	1.560725741358424557e+03	6.685401123135211492e+02	9.245468335886714684e+00	6.602061540666745998e+01	1.486099446247187075e+02	8.301186659716701666e-01	5.791232591783638028e+00	6.144497643670401299e-01	1.056762145655717244e+00	8.368537348415296947e+03	1.548542641361621897e+01	1.478834841531100963e+01	1.683951482716849114e+03	8.388718912937090408e+02	1.307427000510676152e+01	7.099956414666826277e+01	1.876365559161041006e+02	1.368570665276673815e+00	7.790798516900609094e+00	1.020566195400746778e+00	1.696857624644767970e+00
2.120000000000000000e+02	7.373605544200387158e+03	2.727518457457618339e+00	2.785602892005121234e-01	1.190275821902432881e+03	1.716049029359759288e+02	-1.442031480815634481e+00	4.987982009062616129e+01	3.290096070355056668e+01	-7.852373319433403331e-01	-1.045694996615869066e-01	-7.722082634517997146e-01	-1.132993161855452069e+00	7.617552772100193579e+03	5.822092562062142207e+00	4.222613477933588655e+00	1.315408744284549812e+03	3.379899514679879644e+02	2.174817592925516241e+00	5.573157671197974850e+01	7.101298035177528334e+01	-2.467853326383368517e-01	1.781048583502539806e+00	-2.194374650592331721e-01	-3.164965809277260345e-01	7.861500000000000000e+03	8.916666666666666075e+00	8.166666666666666075e+00	1.440541666666666742e+03	5.043750000000000000e+02	5.791666666666666963e+00	6.158333333333333570e+01	1.091250000000000000e+02	2.916666666666666852e-01	3.666666666666666519e+00	3.333333333333333148e-01	5.000000000000000000e-01	8.105447227899806421e+03	1.201124077127118994e+01	1.211071985539974349e+01	1.565674589048783673e+03	6.707600485320119788e+02	9.408515740407818129e+00	6.743508995468693001e+01	1.472370196482247025e+02	8.301186659716701666e-01	5.552284749830793231e+00	8.861041317258997463e-01	1.316496580927726034e+00	8.349394455799612842e+03	1.510581487587571381e+01	1.605477304413281914e+01	1.690807511430900604e+03	8.371450970640240712e+02	1.302536481414896841e+01	7.328684657604051722e+01	1.853490392964494333e+02	1.368570665276673815e+00	7.437902832994920388e+00	1.438874930118466233e+00	2.132993161855452069e+00
2.130000000000000000e+02	7.355848718609033313e+03	3.164969391868400983e+00	-2.401904179666853878e-01	1.190207478209551027e+03	1.557205637027502121e+02	-1.507571848515079971e+00	5.063981982138663085e+01	3.148032529413364955e+01	-6.173926762196431106e-01	-6.764063297965821064e-01	-8.915570127975553927e-01	-6.038995287340801488e-01	7.607257692637850596e+03	5.978318029267533973e+00	4.004904791016657306e+00	1.316082905771442256e+03	3.300686151847084489e+02	2.162880742409126533e+00	5.581990991069331187e+01	7.128182931373348197e+01	-1.628630047764881850e-01	1.286796835101708947e+00	-2.582785063987776963e-01	-1.977830977003734170e-01	7.858666666666666970e+03	8.791666666666666075e+00	8.250000000000000000e+00	1.441958333333333258e+03	5.044166666666666856e+02	5.833333333333333037e+00	6.100000000000000000e+01	1.110833333333333286e+02	2.916666666666666852e-01	3.250000000000000000e+00	3.750000000000000000e-01	2.083333333333333426e-01	8.110075640695483344e+03	1.160501530406579818e+01	1.249509520898334358e+01	1.567833760895224259e+03	6.787647181486249792e+02	9.503785924257538653e+00	6.618009008930668813e+01	1.508848373529331752e+02	7.461963381098215553e-01	5.213203164898290609e+00	1.008278506398777807e+00	6.144497643670401299e-01	8.361484614724300627e+03	1.441836394146493205e+01	1.674019041796668716e+01	1.693709188457115488e+03	8.531127696305832160e+02	1.317423851518174516e+01	7.136018017861337626e+01	1.906863413725330076e+02	1.200726009552976370e+00	7.176406329796582106e+00	1.641557012797555393e+00	1.020566195400746778e+00
2.140000000000000000e+02	7.348159431107205819e+03	1.511339432706487074e+00	2.327803292963270820e-01	1.193338241830319930e+03	1.501458339406129312e+02	-1.963207703295441142e+00	5.112572466507974411e+01	3.088223487978511628e+01	-9.350722631907165683e-01	-4.137533851629808801e-01	-6.173926762196428886e-01	-5.364378277661476790e-01	7.600579715553602909e+03	5.068169716353243537e+00	4.345556831314830504e+00	1.319252454248493223e+03	3.288229169703064372e+02	1.955896148352279429e+00	5.591702899920653635e+01	7.077445077322589384e+01	-1.758694649286915990e-01	1.522289974085176301e+00	-1.628630047764880739e-01	-2.057189138830738395e-01	7.853000000000000000e+03	8.625000000000000000e+00	8.458333333333333925e+00	1.445166666666666742e+03	5.075000000000000000e+02	5.875000000000000000e+00	6.070833333333333570e+01	1.106666666666666714e+02	5.833333333333333703e-01	3.458333333333333481e+00	2.916666666666666852e-01	1.250000000000000000e-01	8.105420284446397091e+03	1.218183028364675735e+01	1.257110983535183735e+01	1.571080879084840262e+03	6.861770830296935628e+02	9.794103851647721015e+00	6.549963766746013505e+01	1.505588825601074632e+02	1.342536131595358340e+00	5.394376692581490218e+00	7.461963381098214443e-01	4.557189138830738395e-01	8.357840568892794181e+03	1.573866056729351293e+01	1.668388633737033899e+01	1.696995091503013555e+03	8.648541660593871256e+02	1.371320770329544203e+01	7.029094200158692729e+01	1.904510984535482407e+02	2.101738929857383198e+00	7.330420051829648287e+00	1.200726009552976148e+00	7.864378277661476790e-01
2.150000000000000000e+02	7.345421672801816385e+03	2.647252375398656987e+00	4.654196796449099338e-01	1.198726468582423422e+03	1.546684889493380410e+02	-3.358317430010965055e+00	5.073614885272667863e+01	3.162623062458959566e+01	-7.881883952584495256e-01	1.870785410196385001e-01	-7.722082634517999367e-01	-5.364378277661476790e-01	7.595460836400908192e+03	5.781959521032661087e+00	4.628543173155788004e+00	1.323196567624545196e+03	3.330634111413356777e+02	1.008341284994517473e+00	5.584724109303000716e+01	7.147978197896145502e+01	-2.899275309625580777e-01	1.989372603843152509e+00	-2.194374650592332832e-01	-2.057189138830738395e-01	7.845500000000000000e+03	8.916666666666666075e+00	8.791666666666666075e+00	1.447666666666666742e+03	5.114583333333333144e+02	5.375000000000000000e+00	6.095833333333333570e+01	1.113333333333333286e+02	2.083333333333333426e-01	3.791666666666666519e+00	3.333333333333333148e-01	1.250000000000000000e-01	8.095539163599091808e+03	1.205137381230067106e+01	1.295479016017754503e+01	1.572136765708788289e+03	6.898532555253309511e+02	9.741658715005481639e+00	6.606942557363666424e+01	1.511868846877052022e+02	7.065941976292248183e-01	5.593960729490180306e+00	8.861041317258999683e-01	4.557189138830738395e-01	8.345578327198183615e+03	1.518608095793467427e+01	1.711791365368842222e+01	1.696606864750910063e+03	8.682481777173286446e+02	1.410831743001096505e+01	7.118051781393998567e+01	1.910404360420770615e+02	1.204855061925116155e+00	7.396254792313694537e+00	1.438874930118466455e+00	7.864378277661476790e-01
2.160000000000000000e+02	7.342543319392832927e+03	1.197032566597784786e+00	1.190779502664732092e+00	1.201549112978542325e+03	1.529928408837132565e+02	-3.761423749153967044e+00	5.068735149462855816e+01	3.196966686399173341e+01	-7.908329997330663108e-01	9.107649447342471838e-01	-1.177932674045699901e+00	-7.722082634517997146e-01	7.592813326363083434e+03	4.848516283298891949e+00	4.928723084665699083e+00	1.326107889822604648e+03	3.322047537751899426e+02	9.526214587563499592e-01	5.580200908064761478e+01	7.152650009866252390e+01	-2.704164998665331554e-01	2.309549139033790333e+00	-4.431330036895166358e-01	-2.194374650592331721e-01	7.843083333333333030e+03	8.500000000000000000e+00	8.666666666666666075e+00	1.450666666666666742e+03	5.114166666666666856e+02	5.666666666666666963e+00	6.091666666666666430e+01	1.110833333333333286e+02	2.500000000000000000e-01	3.708333333333333481e+00	2.916666666666666852e-01	3.333333333333333148e-01	8.093353340303582627e+03	1.215148371670110805e+01	1.240461024866763395e+01	1.575225443510728837e+03	6.906285795581434286e+02	1.038071187457698485e+01	6.603132425268572092e+01	1.506401665680041333e+02	7.704164998665331554e-01	5.107117527632876630e+00	1.026466337022849951e+00	8.861041317258997463e-01	8.343623347273833133e+03	1.580296743340221610e+01	1.614255383066860006e+01	1.699784220354791159e+03	8.698404924496201147e+02	1.509475708248730186e+01	7.114598183870477044e+01	1.901969998026749238e+02	1.290832999733066311e+00	6.505901721932419335e+00	1.761266007379033383e+00	1.438874930118466233e+00
2.170000000000000000e+02	7.339192131049196178e+03	1.530631293294693052e+00	1.490692389682262586e+00	1.204315609042158030e+03	1.501197509209235363e+02	-5.216615226214943668e+00	4.977768496054965652e+01	3.316050059350537538e+01	-6.094757082487300970e-01	-8.980087544638357677e-01	-8.915570127975553927e-01	-1.079968736145025643e+00	7.589262732191264149e+03	4.994482313314013489e+00	5.037012861507798256e+00	1.328595304521079015e+03	3.310390421271284254e+02	1.833590535591946846e-01	5.549300914694149611e+01	7.258025029675269479e+01	-1.380711874576983633e-01	1.446828956101415375e+00	-2.582785063987776963e-01	-4.358177014058460808e-01	7.839333333333333030e+03	8.458333333333333925e+00	8.583333333333333925e+00	1.452875000000000000e+03	5.119583333333333144e+02	5.583333333333333037e+00	6.120833333333333570e+01	1.120000000000000000e+02	3.333333333333333148e-01	3.791666666666666519e+00	3.750000000000000000e-01	2.083333333333333426e-01	8.089403934475401911e+03	1.192218435335265525e+01	1.212965380515887048e+01	1.577154695478920985e+03	6.928776245395381466e+02	1.098330761310747050e+01	6.692365751972518240e+01	1.514197497032473052e+02	8.047378541243650485e-01	6.136504377231917218e+00	1.008278506398777807e+00	8.524843680725128214e-01	8.339474535617469883e+03	1.538603537337197480e+01	1.567597427698440526e+01	1.701434390957841970e+03	8.737969157457430356e+02	1.638328189288160885e+01	7.263898170611702199e+01	1.908394994064946104e+02	1.276142374915396616e+00	8.481342087797168361e+00	1.641557012797555393e+00	1.496635402811692162e+00
2.180000000000000000e+02	7.320809465650224411e+03	2.520015697535878729e+00	1.265821861929764758e+00	1.206624621212411057e+03	1.566090605596141359e+02	-4.304020754570448304e+00	4.872732013511008375e+01	3.345876511342170545e+01	-5.786893258332631573e-01	-8.648398397754748501e-01	-8.915570127975553927e-01	-5.786893258332631573e-01	7.574238066158445690e+03	5.572507848767939365e+00	4.882910930964882823e+00	1.330374810606205529e+03	3.386170302798070679e+02	7.229896227147758481e-01	5.478032673422170973e+01	7.366688255671084562e+01	-2.060113295832982361e-01	1.567580080112262575e+00	-2.582785063987776963e-01	-2.060113295832982361e-01	7.827666666666666970e+03	8.625000000000000000e+00	8.500000000000000000e+00	1.454125000000000000e+03	5.206250000000000000e+02	5.750000000000000000e+00	6.083333333333333570e+01	1.138750000000000000e+02	1.666666666666666574e-01	4.000000000000000000e+00	3.750000000000000000e-01	1.666666666666666574e-01	8.081095267174888249e+03	1.167749215123206064e+01	1.211708906903511718e+01	1.577875189393794471e+03	7.026329697201929321e+02	1.077701037728522415e+01	6.688633993244496878e+01	1.540831174432891544e+02	5.393446629166315232e-01	6.432419919887736981e+00	1.008278506398777807e+00	5.393446629166315232e-01	8.334523867683108620e+03	1.472998430246412127e+01	1.573417813807023435e+01	1.701625378787588943e+03	8.846409394403858641e+02	1.580402075457044830e+01	7.293934653155659475e+01	1.942912348865783088e+02	9.120226591665964166e-01	8.864839839775473962e+00	1.641557012797555393e+00	9.120226591665964166e-01
2.190000000000000000e+02	7.311054913299563850e+03	1.394191923576189929e+00	1.510811126948090610e+00	1.208217756115389648e+03	1.639345384049776726e+02	-2.927749714722469143e+00	4.688265870047953854e+01	3.263539611182093836e+01	-8.299687361450256429e-01	-8.831989225457483883e-01	-8.915570127975553927e-01	-7.852373319433405552e-01	7.566652456649781925e+03	5.030429295121427558e+00	4.880405563474045749e+00	1.332213044724361453e+03	3.435714358691554935e+02	1.265291809305431947e+00	5.419132935023976927e+01	7.354686472257714058e+01	-1.858177014058461363e-01	1.183400538727125806e+00	-2.582785063987776963e-01	-2.467853326383369628e-01	7.822250000000000000e+03	8.666666666666666075e+00	8.250000000000000000e+00	1.456208333333333258e+03	5.232083333333333712e+02	5.458333333333333037e+00	6.150000000000000000e+01	1.144583333333333286e+02	4.583333333333333148e-01	3.250000000000000000e+00	3.750000000000000000e-01	2.916666666666666852e-01	8.077847543350218075e+03	1.230290403821190459e+01	1.161959443652595425e+01	1.580203621942305062e+03	7.028452307975112490e+02	9.651374857361233239e+00	6.880867064976023073e+01	1.553698019440895166e+02	1.102484368072512710e+00	5.316599461272874194e+00	1.008278506398777807e+00	8.301186659716703886e-01	8.333445086700436150e+03	1.593914140975714133e+01	1.498918887305190850e+01	1.704198910551276867e+03	8.824821282616890130e+02	1.384441638138913433e+01	7.611734129952046146e+01	1.962812705548457188e+02	1.746635402811692162e+00	7.383198922545748388e+00	1.641557012797555393e+00	1.368570665276674037e+00
2.200000000000000000e+02	7.304831805795720356e+03	1.707490415372610038e+00	1.621914285553109458e+00	1.210400615731251264e+03	1.747842156955080668e+02	-2.572804729538849422e+00	4.707161172281588080e+01	3.167072087572418582e+01	-7.722082634517997146e-01	-2.776749732567473927e-03	-7.908329997330663108e-01	-7.881883952584497477e-01	7.560270069564527148e+03	5.312078541019637612e+00	4.998457142776555173e+00	1.334575307865625518e+03	3.507046078477540050e+02	1.546930968563908770e+00	5.403580586140793685e+01	7.331452710452876431e+01	-2.194374650592331721e-01	1.873611625133716263e+00	-2.704164998665331554e-01	-2.899275309625581887e-01	7.815708333333333030e+03	8.916666666666666075e+00	8.375000000000000000e+00	1.458750000000000000e+03	5.266250000000000000e+02	5.666666666666666963e+00	6.100000000000000000e+01	1.149583333333333286e+02	3.333333333333333148e-01	3.750000000000000000e+00	2.500000000000000000e-01	2.083333333333333426e-01	8.071146597102138912e+03	1.252125479231369454e+01	1.175154285722344483e+01	1.582924692134374482e+03	7.025453921522459950e+02	9.786402364769426043e+00	6.796419413859206315e+01	1.566021395621378929e+02	8.861041317258997463e-01	5.626388374866284181e+00	7.704164998665331554e-01	7.065941976292249294e-01	8.326584860870945704e+03	1.612584291796072122e+01	1.512808571444688965e+01	1.707099384268748736e+03	8.784657843044919900e+02	1.390613806287218424e+01	7.492838827718412631e+01	1.982459457909424714e+02	1.438874930118466233e+00	7.502776749732567474e+00	1.290832999733066311e+00	1.204855061925116377e+00
2.210000000000000000e+02	7.314183398807261256e+03	2.337232359756244549e+00	1.787214284260982389e+00	1.212995227698128474e+03	1.828641140352102070e+02	-1.985493522165996616e+00	4.704172705326693205e+01	3.143339577259385464e+01	-7.881883952584497477e-01	1.544196330318841071e-01	-7.523124382057235771e-01	-1.059772895018904704e+00	7.565820866070296688e+03	5.564449513211455312e+00	4.810273808797157713e+00	1.337685113849064237e+03	3.525153903509384463e+02	1.840586572250335173e+00	5.422919685996679817e+01	7.286253121963025592e+01	-2.899275309625581887e-01	1.681376483182608794e+00	-1.886562191028617885e-01	-3.840531141761190370e-01	7.817458333333333030e+03	8.791666666666666075e+00	7.833333333333333037e+00	1.462375000000000000e+03	5.221666666666666288e+02	5.666666666666666963e+00	6.141666666666666430e+01	1.142916666666666714e+02	2.083333333333333426e-01	3.208333333333333481e+00	3.750000000000000000e-01	2.916666666666666852e-01	8.069095800596369372e+03	1.201888382012187684e+01	1.085639285786950836e+01	1.587064886150935763e+03	6.918179429823948112e+02	9.492746761082997864e+00	6.860413647336653753e+01	1.557208021137030869e+02	7.065941976292249294e-01	4.735290183484058169e+00	9.386562191028617885e-01	9.673864475094524629e-01	8.320733267859404805e+03	1.524610097357708760e+01	1.387945238240568457e+01	1.711754772301871526e+03	8.614692192981231074e+02	1.331882685549933143e+01	7.579160628006638944e+01	1.971499375607394882e+02	1.204855061925116377e+00	6.262247033634782412e+00	1.502312438205723577e+00	1.643106228352238185e+00
2.220000000000000000e+02	7.316500342042509146e+03	1.825607230473699438e+00	2.169601666929942496e+00	1.219378771610826334e+03	1.854929813015322679e+02	-1.671932953226305862e+00	4.676536163952409453e+01	3.244745839943161059e+01	-7.722082634518001587e-01	7.655679524366343358e-02	-9.138857955913137765e-01	-4.694374650592332832e-01	7.566479337687920633e+03	5.141970281903516238e+00	5.126467500131638211e+00	1.342856052472079682e+03	3.528923239840994484e+02	1.955700190053513587e+00	5.436184748642871511e+01	7.264039586638247670e+01	-2.194374650592333942e-01	1.871611730955164976e+00	-2.902762311289902031e-01	-1.930520658629499842e-01	7.816458333333333030e+03	8.458333333333333925e+00	8.083333333333333925e+00	1.466333333333333258e+03	5.202916666666666288e+02	5.583333333333333037e+00	6.195833333333333570e+01	1.128333333333333286e+02	3.333333333333333148e-01	3.666666666666666519e+00	3.333333333333333148e-01	8.333333333333332871e-02	8.066437328978745427e+03	1.177469638476315161e+01	1.104019916653502875e+01	1.589810614194586833e+03	6.876910093492338092e+02	9.210966476613151599e+00	6.955481918023795629e+01	1.530262708002841805e+02	8.861041317258999683e-01	5.461721602378167617e+00	9.569428977956568882e-01	3.597187325296166138e-01	8.316416324624156914e+03	1.509105943619296752e+01	1.399706499973672535e+01	1.713287895055840181e+03	8.550903520318009896e+02	1.283859961989297105e+01	7.715130502714258398e+01	1.932192082672350466e+02	1.438874930118466677e+00	7.256776538089669160e+00	1.580552462257980295e+00	6.361041317258999683e-01
2.230000000000000000e+02	7.324630398765779319e+03	1.651984173255746313e+00	1.988196556135159554e+00	1.219944097686871373e+03	1.970302262271320615e+02	-1.635776116688487214e+00	4.601717610726380769e+01	3.535851565586047229e+01	-5.364378277661476790e-01	-1.778273002005219539e-01	-5.786893258332631573e-01	-5.786893258332631573e-01	7.569106866049556629e+03	5.055158753294540119e+00	4.785764944734246740e+00	1.344555382176768944e+03	3.589526131135660307e+02	1.911278608322422912e+00	5.382108805363190385e+01	7.430425782793022904e+01	-2.057189138830738395e-01	1.536086349899739023e+00	-2.060113295832982361e-01	-2.060113295832982361e-01	7.813583333333333030e+03	8.458333333333333925e+00	7.583333333333333037e+00	1.469166666666666742e+03	5.208750000000000000e+02	5.458333333333333037e+00	6.162500000000000000e+01	1.132500000000000000e+02	1.250000000000000000e-01	3.250000000000000000e+00	1.666666666666666574e-01	1.666666666666666574e-01	8.058059800617109431e+03	1.186150791337212773e+01	1.038090172193241933e+01	1.593777951156564541e+03	6.827973868864339693e+02	9.005388058344243163e+00	6.942891194636808905e+01	1.521957421720697710e+02	4.557189138830738395e-01	4.963913650100261421e+00	5.393446629166315232e-01	5.393446629166315232e-01	8.302536267900886742e+03	1.526468249341092154e+01	1.317847011053150652e+01	1.718389235646462112e+03	8.447197737728679385e+02	1.255244278335515418e+01	7.723282389273619231e+01	1.911414843441395419e+02	7.864378277661476790e-01	6.677827300200521954e+00	9.120226591665964166e-01	9.120226591665964166e-01
2.240000000000000000e+02	7.329188510223699268e+03	3.583920216900383870e+00	1.525050201005633710e+00	1.225551667570943664e+03	2.010378275150737863e+02	-1.896504404832622726e+00	4.679967260585898714e+01	3.701972788750205723e+01	-7.722082634518001587e-01	-8.900051759808098595e-01	-7.881883952584496367e-01	-7.722082634517997146e-01	7.572469255111849634e+03	6.541960108450192379e+00	4.637525100502816855e+00	1.349192500452138347e+03	3.579564137575368932e+02	1.822581130917022119e+00	5.417066963626282927e+01	7.461403061041770002e+01	-2.194374650592333942e-01	1.659164078676261589e+00	-2.899275309625581887e-01	-2.194374650592331721e-01	7.815750000000000000e+03	9.500000000000000000e+00	7.750000000000000000e+00	1.472833333333333258e+03	5.148750000000000000e+02	5.541666666666666963e+00	6.154166666666666430e+01	1.122083333333333286e+02	3.333333333333333148e-01	4.208333333333333037e+00	2.083333333333333426e-01	3.333333333333333148e-01	8.059030744888150366e+03	1.245803989154980762e+01	1.086247489949718315e+01	1.596474166214528168e+03	6.717935862424631068e+02	9.260752202416311363e+00	6.891266369707049932e+01	1.498026360562489572e+02	8.861041317258999683e-01	6.757502587990404486e+00	7.065941976292248183e-01	8.861041317258997463e-01	8.302311489776300732e+03	1.541607978309961524e+01	1.397494979899436629e+01	1.720114999095722851e+03	8.287121724849262137e+02	1.297983773816595665e+01	7.628366072747434146e+01	1.873969387791646000e+02	1.438874930118466677e+00	9.306671842647475046e+00	1.204855061925116377e+00	1.438874930118466233e+00
2.250000000000000000e+02	7.343023951428760483e+03	3.144127711333961628e+00	5.562527150309204416e-01	1.225626027437409903e+03	2.058882940485053155e+02	-7.823396233013912848e-01	4.723160095629179978e+01	3.770937092683411151e+01	-5.786893258332631573e-01	4.881154157157534534e-01	-6.173926762196431106e-01	-6.094757082487300970e-01	7.579970309047714181e+03	6.134563855666980814e+00	4.153126357515460221e+00	1.350667180385371466e+03	3.585483136909193149e+02	2.379663521682637839e+00	5.440746714481257129e+01	7.493801879675038435e+01	-2.060113295832982361e-01	2.244057707857876949e+00	-1.628630047764881850e-01	-1.380711874576983633e-01	7.816916666666666970e+03	9.125000000000000000e+00	7.750000000000000000e+00	1.475708333333333258e+03	5.112083333333333144e+02	5.541666666666666963e+00	6.158333333333333570e+01	1.121666666666666714e+02	1.666666666666666574e-01	4.000000000000000000e+00	2.916666666666666852e-01	3.333333333333333148e-01	8.053863024285619758e+03	1.211543614433301919e+01	1.134687364248453889e+01	1.600749486281295049e+03	6.638683529757472570e+02	8.703669811650696531e+00	6.875919952185410011e+01	1.493953145365829585e+02	5.393446629166315232e-01	5.755942292142123051e+00	7.461963381098215553e-01	8.047378541243650485e-01	8.290809381904573456e+03	1.510587228866603837e+01	1.494374728496907956e+01	1.725790639229256612e+03	8.165283726181612565e+02	1.186567295663472521e+01	7.593506571037487163e+01	1.866239624064992313e+02	9.120226591665964166e-01	7.511884584284246102e+00	1.200726009552976370e+00	1.276142374915396616e+00
2.260000000000000000e+02	7.349500620139860075e+03	2.949885432881145242e+00	4.722734729091904171e-01	1.224668837823304557e+03	2.064424472226929765e+02	-1.462022876079763556e+00	4.840864628959849369e+01	3.908589747924806090e+01	-7.722082634518001587e-01	-8.545122297033267422e-01	-1.059772895018904704e+00	-9.433562467571042776e-01	7.582562810069930492e+03	5.829109383107239140e+00	4.236136736454595209e+00	1.350209418911652392e+03	3.578878902780131739e+02	2.185655228626784741e+00	5.512098981146591115e+01	7.700128207295736615e+01	-2.194374650592333942e-01	1.343577218481669888e+00	-3.840531141761190370e-01	-3.675114567118854536e-01	7.815625000000000000e+03	8.708333333333333925e+00	8.000000000000000000e+00	1.475750000000000000e+03	5.093333333333333144e+02	5.833333333333333037e+00	6.183333333333333570e+01	1.149166666666666714e+02	3.333333333333333148e-01	3.541666666666666519e+00	2.916666666666666852e-01	2.083333333333333426e-01	8.048687189930069508e+03	1.158755728355942871e+01	1.176386326354540479e+01	1.601290581088347608e+03	6.607787763886534549e+02	9.481011438039882222e+00	6.854567685520075315e+01	1.528320512603759767e+02	8.861041317258999683e-01	5.739756114851663149e+00	9.673864475094524629e-01	7.841781233785521943e-01	8.281749379860139015e+03	1.446678123378552172e+01	1.552772652709080958e+01	1.726831162176695443e+03	8.122242194439736522e+02	1.312868954274642874e+01	7.525802037706817771e+01	1.907474358540852677e+02	1.438874930118466677e+00	7.937845563036660224e+00	1.643106228352238185e+00	1.360022913423770907e+00
2.270000000000000000e+02	7.332448101687224153e+03	2.141350504964986357e+00	4.039959776611521391e-01	1.227621824396695956e+03	1.965861699907143247e+02	-1.407699451034592819e+00	4.761168254337929540e+01	3.612492230513537095e+01	-8.299687361450256429e-01	-3.212769153343004724e-01	-7.852373319433405552e-01	-6.173926762196431106e-01	7.571869884176945561e+03	5.216508585815826216e+00	4.243664655497243032e+00	1.353227578865014493e+03	3.538764183286905336e+02	2.316983607816037072e+00	5.478500793835631555e+01	7.522912781923434977e+01	-1.858177014058461363e-01	1.547694875666183023e+00	-2.467853326383369628e-01	-1.628630047764881850e-01	7.811291666666666970e+03	8.291666666666666075e+00	8.083333333333333925e+00	1.478833333333333258e+03	5.111666666666666856e+02	6.041666666666666963e+00	6.195833333333333570e+01	1.143333333333333286e+02	4.583333333333333148e-01	3.416666666666666519e+00	2.916666666666666852e-01	2.916666666666666852e-01	8.050713449156388378e+03	1.136682474751750505e+01	1.192300201116942482e+01	1.604439087801652022e+03	6.684569150046428376e+02	9.766349725517297742e+00	6.913165872831035585e+01	1.534375388474323074e+02	1.102484368072512710e+00	5.285638457667150014e+00	8.301186659716703886e-01	7.461963381098215553e-01	8.290135231646110697e+03	1.444198282836834579e+01	1.576267068900551571e+01	1.730044842269970559e+03	8.257471633426190465e+02	1.349103278436792763e+01	7.630498412328736890e+01	1.925417443615313005e+02	1.746635402811692162e+00	7.154610248667633954e+00	1.368570665276674037e+00	1.200726009552976370e+00
2.280000000000000000e+02	7.313905876836577590e+03	1.727518457457620116e+00	1.184408682084288067e+00	1.233913599351545599e+03	1.839677772445718347e+02	-1.679068197293213771e+00	4.785455710193686230e+01	3.446466379512501987e+01	-1.066917101476927643e+00	-4.565598821821148512e-01	-7.852373319433405552e-01	-6.094757082487300970e-01	7.560411271751621825e+03	4.822092562062143983e+00	4.800537674375476627e+00	1.357727633009106057e+03	3.483588886222859173e+02	2.243799234686726596e+00	5.480227855096843115e+01	7.450316523089584564e+01	-3.042918840717971363e-01	1.500886725575609315e+00	-2.467853326383369628e-01	-1.380711874576983633e-01	7.806916666666666970e+03	7.916666666666666963e+00	8.416666666666666075e+00	1.481541666666666742e+03	5.127500000000000000e+02	6.166666666666666963e+00	6.175000000000000000e+01	1.145416666666666714e+02	4.583333333333333148e-01	3.458333333333333481e+00	2.916666666666666852e-01	3.333333333333333148e-01	8.053422061581712114e+03	1.101124077127118994e+01	1.203279565895785552e+01	1.605355700324227428e+03	6.771411113777140827e+02	1.008953409864660777e+01	6.869772144903157596e+01	1.545801681024374830e+02	1.220958550738463710e+00	5.415779941091058092e+00	8.301186659716703886e-01	8.047378541243650485e-01	8.299927456496756349e+03	1.410581487587571381e+01	1.564892465124904319e+01	1.729169733981787886e+03	8.415322227554281653e+02	1.401240153062654770e+01	7.564544289806313770e+01	1.946186695382083371e+02	1.983583768143594162e+00	7.373226548848782258e+00	1.368570665276674037e+00	1.276142374915396616e+00
2.290000000000000000e+02	7.302694130083826167e+03	3.718303653569119405e-01	3.005659865969363409e-01	1.238143759184092687e+03	1.734284505256209172e+02	-1.217732037936504419e+00	4.868039004132135972e+01	3.460888891953939606e+01	-8.299687361450256429e-01	-1.149768954997626214e+00	-7.761423749153965046e-01	-5.932458365518542553e-01	7.554742898375246114e+03	4.206748516011789008e+00	3.858616326631801652e+00	1.361134379592046344e+03	3.418600585961438014e+02	2.432800647698414309e+00	5.538186168732734416e+01	7.488777779310302662e+01	-1.858177014058461363e-01	1.029282189167853634e+00	-3.047378541243649375e-01	-1.091229182759271277e-01	7.806791666666666970e+03	8.041666666666666075e+00	7.416666666666666963e+00	1.484125000000000000e+03	5.102916666666666856e+02	6.083333333333333037e+00	6.208333333333333570e+01	1.151666666666666714e+02	4.583333333333333148e-01	3.208333333333333481e+00	1.666666666666666574e-01	3.750000000000000000e-01	8.058840434958087826e+03	1.187658481732154314e+01	1.097471700670153183e+01	1.607115620407953656e+03	6.787232747371895130e+02	9.733866018968251765e+00	6.878480497933932725e+01	1.554455555402303162e+02	1.102484368072512710e+00	5.387384477498812885e+00	6.380711874576981968e-01	8.591229182759271277e-01	8.310889203249507773e+03	1.571150296797642021e+01	1.453276734673639758e+01	1.730106240815907313e+03	8.471548828077125108e+02	1.338439870460317138e+01	7.548627662534531169e+01	1.957244444137939468e+02	1.746635402811692162e+00	7.566435621664293620e+00	1.109475708248729875e+00	1.343245836551854255e+00
2.300000000000000000e+02	7.300716817413022909e+03	3.025247297069224572e-01	-4.435763359005120421e-01	1.241841235273293023e+03	1.602639542802057235e+02	-1.830992139845075251e+00	4.867479916763475245e+01	3.035647545365212352e+01	-5.364378277661476790e-01	-1.520073259520345221e+00	-5.364378277661476790e-01	-1.016941090707505380e+00	7.556504242039844939e+03	4.297095698186794266e+00	3.111545165383077460e+00	1.365149784303313027e+03	3.313611438067695190e+02	1.876170596744128893e+00	5.550406625048404408e+01	7.213657106015939746e+01	-2.057189138830738395e-01	9.066300369064941300e-01	-2.057189138830738395e-01	-3.209705453537526898e-01	7.812291666666666970e+03	8.291666666666666075e+00	6.666666666666666963e+00	1.488458333333333258e+03	5.024583333333333144e+02	5.583333333333333037e+00	6.233333333333333570e+01	1.139166666666666714e+02	1.250000000000000000e-01	3.333333333333333481e+00	1.250000000000000000e-01	3.750000000000000000e-01	8.068079091293489000e+03	1.228623763514653788e+01	1.022178816795025647e+01	1.611766882363353488e+03	6.735555228598971098e+02	9.290496069922536293e+00	6.916260041618262733e+01	1.556967622731739311e+02	4.557189138830738395e-01	5.760036629760172389e+00	4.557189138830738395e-01	1.070970545353752801e+00	8.323866515920311940e+03	1.628080860362641147e+01	1.377690966923384508e+01	1.735075431393373492e+03	8.446527123864609621e+02	1.299765880651174044e+01	7.599186749903192606e+01	1.974768578796812335e+02	7.864378277661476790e-01	8.186739926187012628e+00	7.864378277661476790e-01	1.766941090707505380e+00
2.310000000000000000e+02	7.307740541729926917e+03	4.063688487847896269e-01	-1.005553499465134948e+00	1.247524978123318078e+03	1.479499614470697111e+02	-1.671814692737439323e+00	4.911007022972075475e+01	3.073453185304177282e+01	-7.523124382057235771e-01	-5.397281578240500366e-01	-6.160254037844385966e-01	-5.364378277661476790e-01	7.565224437531630429e+03	4.286517757725727407e+00	2.747223250267432526e+00	1.371324989061659153e+03	3.186208140568681983e+02	2.039092653631280339e+00	5.559670178152704523e+01	7.055476592652088641e+01	-1.886562191028617885e-01	1.250969254421308241e+00	-1.830127018922192983e-01	-2.057189138830738395e-01	7.822708333333333030e+03	8.166666666666666075e+00	6.500000000000000000e+00	1.495125000000000000e+03	4.892916666666666856e+02	5.750000000000000000e+00	6.208333333333333570e+01	1.103750000000000000e+02	3.750000000000000000e-01	3.041666666666666519e+00	2.500000000000000000e-01	1.250000000000000000e-01	8.080192229135035632e+03	1.204681557560760474e+01	1.025277674973256836e+01	1.618925010938340847e+03	6.599625192764651729e+02	9.460907346368719217e+00	6.856996488513962618e+01	1.501952340734791278e+02	9.386562191028617885e-01	4.832364078912024574e+00	6.830127018922192983e-01	4.557189138830738395e-01	8.337676124936739143e+03	1.592696448454854163e+01	1.400555349946513495e+01	1.742725021876681922e+03	8.306333718862636033e+02	1.317181469273743843e+01	7.505659643694592376e+01	1.900154681469582272e+02	1.502312438205723577e+00	6.623061491157383074e+00	1.116025403784438597e+00	7.864378277661476790e-01
2.320000000000000000e+02	7.297127503280303245e+03	-1.888416240462387208e-01	-8.317676526997868081e-01	1.251987731201726547e+03	1.286037255063519638e+02	-1.810716737776036034e+00	4.777525460471371588e+01	2.961058505584388456e+01	-6.038995287340801488e-01	-1.123427392983201489e+00	-7.852373319433405552e-01	-7.722082634517997146e-01	7.562230418306818137e+03	4.259745854643547602e+00	2.771616173650106596e+00	1.376056365600863273e+03	3.054476960865093247e+02	1.657141631111981983e+00	5.486679396902352579e+01	6.884695919458860658e+01	-1.977830977003734170e-01	1.084119636841732515e+00	-2.467853326383369628e-01	-2.194374650592331721e-01	7.827333333333333030e+03	8.708333333333333925e+00	6.375000000000000000e+00	1.500125000000000000e+03	4.822916666666666856e+02	5.125000000000000000e+00	6.195833333333333570e+01	1.080833333333333286e+02	2.083333333333333426e-01	3.291666666666666519e+00	2.916666666666666852e-01	3.333333333333333148e-01	8.092436248359847923e+03	1.315692081202312025e+01	9.978383826349894292e+00	1.624193634399136727e+03	6.591356372468239897e+02	8.592858368888018461e+00	6.904987269764313851e+01	1.473197074720780506e+02	6.144497643670401299e-01	5.499213696491600523e+00	8.301186659716703886e-01	8.861041317258997463e-01	8.357539163386361906e+03	1.760550829071290480e+01	1.358176765269978681e+01	1.748262268798273453e+03	8.359796078269814643e+02	1.206071673777603692e+01	7.614141206195294842e+01	1.865560816108227868e+02	1.020566195400746778e+00	7.706760726316534971e+00	1.368570665276674037e+00	1.438874930118466233e+00
2.330000000000000000e+02	7.311110019999957331e+03	4.927570445191076232e-01	-6.110869775029303952e-02	1.256064538826733724e+03	1.136748482520192738e+02	-1.732120021884470340e+00	4.848457671152446835e+01	2.703122848656745703e+01	-7.908329997330663108e-01	-7.600519195538506523e-01	-1.177932674045699901e+00	-5.364378277661476790e-01	7.573471676666645180e+03	4.329711855592886849e+00	3.136112317791519999e+00	1.380865602746700233e+03	2.926082574593430081e+02	1.758939989057764830e+00	5.524228835576223418e+01	6.611978090995039281e+01	-2.704164998665331554e-01	1.099140706889741415e+00	-4.431330036895166358e-01	-2.057189138830738395e-01	7.835833333333333030e+03	8.166666666666666075e+00	6.333333333333333037e+00	1.505666666666666742e+03	4.715416666666666856e+02	5.250000000000000000e+00	6.200000000000000000e+01	1.052083333333333286e+02	2.500000000000000000e-01	2.958333333333333481e+00	2.916666666666666852e-01	1.250000000000000000e-01	8.098194990000020880e+03	1.200362147774044530e+01	9.530554348875146076e+00	1.630467730586633252e+03	6.504750758739903631e+02	8.741060010942234726e+00	6.875771164423775872e+01	1.442968857567162786e+02	7.704164998665331554e-01	4.817525959776925326e+00	1.026466337022849951e+00	4.557189138830738395e-01	8.360556646666707820e+03	1.584057628881422453e+01	1.272777536441696000e+01	1.755268794506599761e+03	8.294084850813140974e+02	1.223212002188446945e+01	7.551542328847553165e+01	1.833854381800991860e+02	1.290832999733066311e+00	6.676718586220517615e+00	1.761266007379033383e+00	7.864378277661476790e-01
2.340000000000000000e+02	7.325811574529857353e+03	7.303551545145747781e-02	-4.384581443136319479e-01	1.258863073226842516e+03	1.047189979142509628e+02	-1.914682258405671966e+00	4.862317720792974285e+01	2.270038345749340181e+01	-6.094757082487300970e-01	9.359486307193609633e-02	-9.876916288627259899e-01	-8.915570127975553927e-01	7.585509953931595192e+03	3.953184424392395258e+00	3.072437594509850545e+00	1.384014869946754516e+03	2.825261656237921670e+02	1.584325537463830536e+00	5.529075527063154283e+01	6.326685839541336520e+01	-1.380711874576983633e-01	1.317630764869301307e+00	-2.855124810980296801e-01	-2.582785063987776963e-01	7.845208333333333030e+03	7.833333333333333037e+00	6.583333333333333037e+00	1.509166666666666742e+03	4.603333333333333144e+02	5.083333333333333037e+00	6.195833333333333570e+01	1.038333333333333286e+02	3.333333333333333148e-01	2.541666666666666519e+00	4.166666666666666852e-01	3.750000000000000000e-01	8.104906712735070869e+03	1.171348224227427082e+01	1.009422907215681597e+01	1.634318463386578969e+03	6.381405010428744617e+02	8.582341129202834651e+00	6.862591139603513568e+01	1.443998082712532778e+02	8.047378541243650485e-01	3.765702568464031508e+00	1.118845814431363106e+00	1.008278506398777807e+00	8.364605092136807798e+03	1.559363115121520948e+01	1.360512481098029802e+01	1.759470260106490969e+03	8.159476687524156659e+02	1.208134892507233715e+01	7.529348945873692855e+01	1.849662832091732412e+02	1.276142374915396616e+00	4.989738470261396941e+00	1.821024962196059471e+00	1.641557012797555393e+00
2.350000000000000000e+02	7.315116364500396230e+03	2.134647368959647906e-01	-6.407098647711606532e-03	1.264027494259989680e+03	1.023424283895810163e+02	-2.302967433402215214e+00	4.951591591324563524e+01	2.372406884829699436e+01	-9.138857955913137765e-01	-1.019497643670401299e+00	-8.700895288414519646e-01	-6.038995287340801488e-01	7.579641515583532055e+03	4.356732368447982395e+00	3.246796450676144197e+00	1.388367913796661469e+03	2.804837141947905366e+02	1.348516283298892393e+00	5.532045795662281762e+01	6.354953442414849718e+01	-2.902762311289902031e-01	1.011084511498132610e+00	-1.642114310873926675e-01	-1.977830977003734170e-01	7.844166666666666970e+03	8.500000000000000000e+00	6.500000000000000000e+00	1.512708333333333258e+03	4.586250000000000000e+02	5.000000000000000000e+00	6.112500000000000000e+01	1.033750000000000000e+02	3.333333333333333148e-01	3.041666666666666519e+00	5.416666666666666297e-01	2.083333333333333426e-01	8.108691817749801885e+03	1.264326763155201760e+01	9.753203549323856691e+00	1.637048752870005046e+03	6.367662858052094634e+02	8.651483716701108051e+00	6.692954204337718238e+01	1.432004655758514957e+02	9.569428977956568882e-01	5.072248821835200872e+00	1.247544764420725816e+00	6.144497643670401299e-01	8.373216968832937710e+03	1.678653526310403521e+01	1.300640709864771161e+01	1.761389172406676835e+03	8.149075716104189269e+02	1.230296743340221610e+01	7.273408408675436476e+01	1.830259311517029914e+02	1.580552462257980295e+00	7.102830977003733892e+00	1.953422862174785113e+00	1.020566195400746778e+00
2.360000000000000000e+02	7.325022249421116612e+03	7.559707809154794234e-01	2.872142842609815006e-01	1.274086609665948572e+03	1.049255615447443120e+02	-1.989188873051909390e+00	4.878110388478864223e+01	2.242411137110946129e+01	-6.038995287340801488e-01	-5.239110440129604029e-01	-6.094757082487300970e-01	-6.160254037844385966e-01	7.588073624710558761e+03	4.607152057124406674e+00	3.310273808797157269e+00	1.395564138166307657e+03	2.773169474390388132e+02	1.380405563474045305e+00	5.453638527572765327e+01	6.235788901888806635e+01	-1.977830977003734170e-01	1.133877811326853058e+00	-1.380711874576983633e-01	-1.830127018922192983e-01	7.851125000000000000e+03	8.458333333333333925e+00	6.333333333333333037e+00	1.517041666666666742e+03	4.497083333333333144e+02	4.750000000000000000e+00	6.029166666666666430e+01	1.022916666666666714e+02	2.083333333333333426e-01	2.791666666666666519e+00	3.333333333333333148e-01	2.500000000000000000e-01	8.114176375289441239e+03	1.230951460954226206e+01	9.356392857869508362e+00	1.638519195167025828e+03	6.220997192276278156e+02	8.119594436525954251e+00	6.604694805760567533e+01	1.422254443144452694e+02	6.144497643670401299e-01	4.449455522006480201e+00	8.047378541243650485e-01	6.830127018922192983e-01	8.377227750578882478e+03	1.616069588575118843e+01	1.237945238240568457e+01	1.759996723667384913e+03	7.944911051219223737e+02	1.148918887305190850e+01	7.180222944854469347e+01	1.821592219622238815e+02	1.020566195400746778e+00	6.107244377346293440e+00	1.276142374915396616e+00	1.116025403784438597e+00
2.370000000000000000e+02	7.327735891851410088e+03	6.274228901827250127e-01	-4.205415880996508093e-01	1.275249659168608332e+03	1.046561362851411445e+02	-1.705517375075782383e+00	4.980869505385406626e+01	1.726206869594311399e+01	-1.072875655532295358e+00	-1.287135002553381202e+00	-5.786893258332631573e-01	-6.038995287340802598e-01	7.591451279259038529e+03	4.209544778424696432e+00	3.164729205950174595e+00	1.397499829584304280e+03	2.742655681425706007e+02	1.376407979128775327e+00	5.480018086026036173e+01	5.983936768130489270e+01	-4.114378277661476790e-01	6.272658320566426582e-01	-2.060113295832982361e-01	-1.977830977003734725e-01	7.855166666666666970e+03	7.791666666666666963e+00	6.750000000000000000e+00	1.519750000000000000e+03	4.438750000000000000e+02	4.458333333333333037e+00	5.979166666666666430e+01	1.024166666666666714e+02	2.500000000000000000e-01	2.541666666666666519e+00	1.666666666666666574e-01	2.083333333333333426e-01	8.118882054074295411e+03	1.137378855490863749e+01	1.033527079404982629e+01	1.642000170415695720e+03	6.134844318574293993e+02	7.540258687537891191e+00	6.478315247307295976e+01	1.449939656520284643e+02	9.114378277661476790e-01	4.456067501276690379e+00	5.393446629166315232e-01	6.144497643670401299e-01	8.382597441481924761e+03	1.495591044315060891e+01	1.392054158809965081e+01	1.764250340831391668e+03	7.830938637148587986e+02	1.062218404174244846e+01	6.977463827947926234e+01	1.875712646373902430e+02	1.572875655532295358e+00	6.370468335886714684e+00	9.120226591665964166e-01	1.020566195400747000e+00
2.380000000000000000e+02	7.330278065976972357e+03	9.186510749276610710e-01	-4.675328551874349259e-01	1.278758459008100772e+03	1.056625613455862549e+02	-1.879452382405684574e+00	4.955230882869486919e+01	1.348451187047051292e+01	-7.259424334001736145e-01	-9.957460835068050464e-01	-5.786893258332631573e-01	-5.786893258332631573e-01	7.593493199655153148e+03	4.417658870797163573e+00	3.120400239072949056e+00	1.400462562837383757e+03	2.727062806727931275e+02	1.143607142130491194e+00	5.448448774768076674e+01	5.832558926856859216e+01	-1.546378833667534924e-01	1.043793624913264217e+00	-2.060113295832982361e-01	-2.060113295832982361e-01	7.856708333333333030e+03	7.916666666666666963e+00	6.708333333333333037e+00	1.522166666666666742e+03	4.397500000000000000e+02	4.166666666666666963e+00	5.941666666666666430e+01	1.031666666666666714e+02	4.166666666666666852e-01	3.083333333333333481e+00	1.666666666666666574e-01	1.666666666666666574e-01	8.119923467011512912e+03	1.141567446253617035e+01	1.029626642759371791e+01	1.643870770495949728e+03	6.067937193272068725e+02	7.189726191202842287e+00	6.434884558565255475e+01	1.480077440647647506e+02	9.879712167000869183e-01	5.122873041753402745e+00	5.393446629166315232e-01	5.393446629166315232e-01	8.383138600689693703e+03	1.491468225840567285e+01	1.388419952185410011e+01	1.765574874325232713e+03	7.738374386544137451e+02	1.021278571573901850e+01	6.928102450463845230e+01	1.928488214628628157e+02	1.559275766733507096e+00	7.162412750173471565e+00	9.120226591665964166e-01	9.120226591665964166e-01
2.390000000000000000e+02	7.329475575221086729e+03	9.298048439716843916e-01	-8.029674334022152138e-01	1.279472487415249816e+03	9.940800185905163744e+01	-2.513874629234341462e+00	4.854233335466803112e+01	1.255767218704382060e+01	-7.523124382057235771e-01	-1.532460808042074962e+00	-7.852373319433405552e-01	-9.138857955913137765e-01	7.593383620943876849e+03	4.527402421985842196e+00	2.848516283298892393e+00	1.402402910374291650e+03	2.682665009295258187e+02	8.680626853828292688e-01	5.375033334400068696e+01	5.748716942685524600e+01	-1.886562191028617885e-01	7.754362626456292595e-01	-2.467853326383369628e-01	-2.902762311289902031e-01	7.857291666666666970e+03	8.125000000000000000e+00	6.500000000000000000e+00	1.525333333333333258e+03	4.371250000000000000e+02	4.250000000000000000e+00	5.895833333333333570e+01	1.024166666666666714e+02	3.750000000000000000e-01	3.083333333333333481e+00	2.916666666666666852e-01	3.333333333333333148e-01	8.121199712389457090e+03	1.172259757801415780e+01	1.015148371670110805e+01	1.648263756292374865e+03	6.059834990704741813e+02	7.631937314617170287e+00	6.416633332266599155e+01	1.473461639064780968e+02	9.386562191028617885e-01	5.391230404021037259e+00	8.301186659716703886e-01	9.569428977956568882e-01	8.385107758112246302e+03	1.532019515602831561e+01	1.380296743340221610e+01	1.771194179251416699e+03	7.748419981409483626e+02	1.101387462923434057e+01	6.937433331199864028e+01	1.922756611462895080e+02	1.502312438205723577e+00	7.699127474708742369e+00	1.368570665276674037e+00	1.580552462257980295e+00
2.400000000000000000e+02	7.316341264994458470e+03	1.084995090821608166e+00	-9.205649784562330851e-01	1.285722609240369593e+03	8.964444715907370664e+01	-2.410051745991378169e+00	4.865494931534088607e+01	1.021328019497288153e+01	-5.364378277661476790e-01	-3.082859844663401461e-01	-6.160254037844385966e-01	-9.302398582179318698e-01	7.586003965830563175e+03	4.479997545410803639e+00	2.977217510771883457e+00	1.406965471286851425e+03	2.630305569128702246e+02	1.065807460337644397e+00	5.380664132433711444e+01	5.583580676415310506e+01	-2.057189138830738395e-01	1.158357007766829927e+00	-1.830127018922192983e-01	-3.192865957756326201e-01	7.855666666666666970e+03	7.875000000000000000e+00	6.875000000000000000e+00	1.528208333333333258e+03	4.364166666666666856e+02	4.541666666666666963e+00	5.895833333333333570e+01	1.014583333333333286e+02	1.250000000000000000e-01	2.625000000000000000e+00	2.500000000000000000e-01	2.916666666666666852e-01	8.125329367502770765e+03	1.127000245458919636e+01	1.077278248922811699e+01	1.649451195379815090e+03	6.098027764204631467e+02	8.017525872995689085e+00	6.411002534232956407e+01	1.470808599025135663e+02	4.557189138830738395e-01	4.091642992233170517e+00	6.830127018922192983e-01	9.026199291089660459e-01	8.394992068338875470e+03	1.466500490917839272e+01	1.467056497845623397e+01	1.770694057426296922e+03	7.831888861742596646e+02	1.149338507932471209e+01	6.926171735132578533e+01	1.927033864716937615e+02	7.864378277661476790e-01	5.558285984466340146e+00	1.116025403784438597e+00	1.513573191551265351e+00
2.410000000000000000e+02	7.305922910680144923e+03	-2.244201508376448828e-01	-1.524366868161646238e-01	1.287313307321998309e+03	8.281074251031071753e+01	-2.014212861391379228e+00	4.851880984649211115e+01	9.181613324679162247e+00	-7.722082634518001587e-01	-1.599374722900512857e-01	-5.786893258332631573e-01	-4.694374650592332832e-01	7.579794788673406401e+03	3.637789924581177559e+00	3.382114989925251169e+00	1.408948320327665897e+03	2.595720379218220160e+02	1.409560235970976905e+00	5.361357158991272343e+01	5.531997332900624542e+01	-2.194374650592333942e-01	1.128364597188307616e+00	-2.060113295832982361e-01	-1.930520658629499842e-01	7.853666666666666970e+03	7.500000000000000000e+00	6.916666666666666963e+00	1.530583333333333258e+03	4.363333333333333144e+02	4.833333333333333037e+00	5.870833333333333570e+01	1.014583333333333286e+02	3.333333333333333148e-01	2.416666666666666519e+00	1.666666666666666574e-01	8.333333333333332871e-02	8.127538544659927538e+03	1.136221007541882244e+01	1.045121834340808320e+01	1.652218346339000618e+03	6.130946287448446128e+02	8.257106430695689170e+00	6.380309507675394798e+01	1.475966933376604118e+02	8.861041317258999683e-01	3.704968736145025421e+00	5.393446629166315232e-01	3.597187325296166138e-01	8.401410422653189016e+03	1.522442015083764488e+01	1.398577002014949855e+01	1.773853359344668206e+03	7.898559241563559681e+02	1.168087952805804619e+01	6.889785682017455315e+01	1.937350533419875092e+02	1.438874930118466677e+00	4.993270805623383879e+00	9.120226591665964166e-01	6.361041317258999683e-01
2.420000000000000000e+02	7.308653618912558159e+03	-4.582207198981178564e-01	4.720607254992499335e-01	1.290942752539784124e+03	8.273119764157110012e+01	-2.196948535602665231e+00	4.893473855187396282e+01	6.654304948912823647e+00	-5.786893258332632684e-01	-8.293628272338384733e-01	-7.523124382057235771e-01	-5.786893258332631573e-01	7.581160142789613019e+03	3.395889640050941072e+00	3.756863696082958448e+00	1.412596376269892062e+03	2.584489321541188929e+02	1.193192398865333903e+00	5.392570260927031711e+01	5.338965247445641182e+01	-2.060113295832982916e-01	9.186519197164140227e-01	-1.886562191028617885e-01	-2.060113295832982361e-01	7.853666666666666970e+03	7.250000000000000000e+00	7.041666666666666963e+00	1.534250000000000000e+03	4.341666666666666856e+02	4.583333333333333037e+00	5.891666666666666430e+01	1.001250000000000000e+02	1.666666666666666574e-01	2.666666666666666519e+00	3.750000000000000000e-01	1.666666666666666574e-01	8.126173190543720921e+03	1.110411035994905937e+01	1.032646963725037637e+01	1.655903623730107938e+03	6.098844011792144784e+02	7.973474267801332616e+00	6.390763072406301148e+01	1.468603475255436024e+02	5.393446629166316342e-01	4.414681413616919237e+00	9.386562191028617885e-01	5.393446629166315232e-01	8.398679714420775781e+03	1.495822071989811874e+01	1.361127260783408488e+01	1.777557247460215876e+03	7.856021356917622143e+02	1.136361520226933131e+01	6.889859478145936578e+01	1.935956950510871764e+02	9.120226591665965277e-01	6.162696160567171511e+00	1.502312438205723577e+00	9.120226591665964166e-01
2.430000000000000000e+02	7.295517572552103957e+03	-1.263887603118751812e-01	-1.825217266163949859e-01	1.287818500496160596e+03	8.139091457138937358e+01	-2.938458144313632836e+00	4.946183535225338090e+01	9.475434931712783282e+00	-8.915570127975553927e-01	-3.304200518296478428e-01	-6.094757082487298749e-01	-1.059772895018904482e+00	7.571279619609385918e+03	3.624305619844062409e+00	3.325405803358469026e+00	1.412680083581413783e+03	2.599662906190280296e+02	5.724375945098501006e-01	5.441841767612669400e+01	5.434188413252305594e+01	-2.582785063987776963e-01	1.605623307418509338e+00	-1.380711874576983078e-01	-3.840531141761189260e-01	7.847041666666666970e+03	7.375000000000000000e+00	6.833333333333333037e+00	1.537541666666666742e+03	4.385416666666666856e+02	4.083333333333333037e+00	5.937500000000000000e+01	9.920833333333332860e+01	3.750000000000000000e-01	3.541666666666666519e+00	3.333333333333333148e-01	2.916666666666666852e-01	8.122803713723948022e+03	1.112569438015593803e+01	1.034126086330819660e+01	1.662403249751919702e+03	6.171170427143053985e+02	7.594229072156815974e+00	6.433158232387330600e+01	1.440747825341435941e+02	1.008278506398777807e+00	5.477710025914824143e+00	8.047378541243649375e-01	9.673864475094522408e-01	8.398565760781229983e+03	1.487638876031187607e+01	1.384918839328306106e+01	1.787264832837172889e+03	7.956924187619440545e+02	1.110512481098029980e+01	6.928816464774661199e+01	1.889412317349538739e+02	1.641557012797555393e+00	7.413753385162980436e+00	1.276142374915396616e+00	1.643106228352237963e+00
2.440000000000000000e+02	7.287999109660667273e+03	-3.377511058551387890e-01	3.640239132954681267e-01	1.290897459342177399e+03	8.039939396808722449e+01	-3.371242243449117382e+00	4.965556172154585823e+01	1.394583840126443874e+01	-6.160254037844385966e-01	-1.146934775962002995e-01	-7.909944487358055998e-01	-6.160254037844385966e-01	7.566353721497000151e+03	3.101957780405764087e+00	3.807011956647734063e+00	1.415886229671088813e+03	2.596163636507102410e+02	4.393788782754413091e-01	5.466111419410626127e+01	5.591041920063221937e+01	-1.830127018922192983e-01	1.609319927868566591e+00	-1.454972243679027999e-01	-1.830127018922192983e-01	7.844708333333333030e+03	6.541666666666666963e+00	7.250000000000000000e+00	1.540875000000000000e+03	4.388333333333333144e+02	4.250000000000000000e+00	5.966666666666666430e+01	9.787500000000000000e+01	2.500000000000000000e-01	3.333333333333333481e+00	5.000000000000000000e-01	2.500000000000000000e-01	8.123062945169665909e+03	9.981375552927570283e+00	1.069298804335226549e+01	1.665863770328911187e+03	6.180503030159563878e+02	8.060621121724558691e+00	6.467221913922706733e+01	1.398395807993677806e+02	6.830127018922192983e-01	5.057346738798100816e+00	1.145497224367902689e+00	6.830127018922192983e-01	8.401417557005999697e+03	1.342108443918847271e+01	1.413597608670453099e+01	1.790852540657822601e+03	7.972672726985794043e+02	1.187124224344911738e+01	6.967777161178746326e+01	1.818041615987355613e+02	1.116025403784438597e+00	6.781360144262867706e+00	1.790994448735805600e+00	1.116025403784438597e+00
2.450000000000000000e+02	7.289851226228165615e+03	-4.842881232238411826e-01	2.604248174280483497e-01	1.292503173032868744e+03	9.073570155174621732e+01	-2.668954357597161930e+00	4.920365753343097737e+01	1.749011988694154240e+01	-8.635242913114342667e-01	-5.689804546442811528e-02	-1.207799057468160298e+00	-1.027525231651946758e+00	7.564363113114082807e+03	2.716189271721412890e+00	3.588545742047357656e+00	1.417251586516434372e+03	2.668886841092064515e+02	9.363561545347525161e-01	5.431016210004882083e+01	5.839089327680410690e+01	-2.234288123223838185e-01	1.200717643934452683e+00	-3.955661954007468339e-01	-2.637626158259733788e-01	7.838875000000000000e+03	5.916666666666666963e+00	6.916666666666666963e+00	1.542000000000000000e+03	4.430416666666666856e+02	4.541666666666666963e+00	5.941666666666666430e+01	9.929166666666667140e+01	4.166666666666666852e-01	2.458333333333333481e+00	4.166666666666666852e-01	5.000000000000000000e-01	8.113386886885917193e+03	9.117144061611920591e+00	1.024478759128597716e+01	1.666748413483565628e+03	6.191946492241269198e+02	8.146977178798580965e+00	6.452317123328450066e+01	1.401924400565292217e+02	1.056762145655717244e+00	3.715949022732214502e+00	1.228899528734080260e+00	1.263762615825973379e+00	8.387898773771834385e+03	1.231762145655717511e+01	1.357290851590528646e+01	1.791496826967131256e+03	7.953476317815870971e+02	1.175228769093049586e+01	6.962967579990234412e+01	1.810932134463918146e+02	1.696857624644767748e+00	4.973564712131095078e+00	2.041132390801493557e+00	2.027525231651946758e+00
2.460000000000000000e+02	7.288608460266087604e+03	4.924294527138979305e-01	-3.024427833551532885e-01	1.296685080154803927e+03	9.357660661677846292e+01	-3.056149996867965513e+00	4.898570262240992434e+01	1.507302607734509081e+01	-7.908329997330663108e-01	1.026152973860350315e-02	-9.876916288627262119e-01	-8.915570127975553927e-01	7.563387563466377287e+03	3.246214726356948965e+00	3.244611941655756837e+00	1.420759206744068479e+03	2.677258033083892315e+02	5.135916682326837623e-01	5.418035131120496573e+01	5.697401303867254541e+01	-2.704164998665331554e-01	1.234297431535968492e+00	-2.855124810980297911e-01	-2.582785063987776963e-01	7.838166666666666970e+03	6.000000000000000000e+00	6.791666666666666963e+00	1.544833333333333258e+03	4.418750000000000000e+02	4.083333333333333037e+00	5.937500000000000000e+01	9.887500000000000000e+01	2.500000000000000000e-01	2.458333333333333481e+00	4.166666666666666852e-01	3.750000000000000000e-01	8.112945769866956653e+03	8.753785273643050147e+00	1.033872139167757709e+01	1.668907459922598036e+03	6.160241966916107685e+02	7.653074998433982756e+00	6.456964868879504138e+01	1.407759869613274475e+02	7.704164998665331554e-01	3.682369235130698470e+00	1.118845814431363106e+00	1.008278506398777807e+00	8.387724873067247245e+03	1.150757054728610207e+01	1.388577611668848633e+01	1.792981586511862588e+03	7.901733933832215371e+02	1.122281666353463159e+01	6.976429737759006855e+01	1.826769739226548950e+02	1.290832999733066311e+00	4.906405136928063015e+00	1.821024962196059693e+00	1.641557012797555393e+00
2.470000000000000000e+02	7.296862436165901272e+03	1.617748578804372173e-01	-1.893070608688036671e-01	1.297417181881579836e+03	9.628274982170597696e+01	-2.790611729822569220e+00	4.871985742678899811e+01	1.000503158984405161e+01	-6.173926762196428886e-01	-1.879893350328600832e-01	-6.038995287340801488e-01	-9.138857955913135545e-01	7.568222884749617151e+03	3.268387428940218609e+00	3.113679802898931648e+00	1.422937757607456433e+03	2.671830415775196457e+02	5.005274684220486492e-01	5.383909538006116691e+01	5.416918246158869010e+01	-1.628630047764880739e-01	1.364338665816903218e+00	-1.977830977003734170e-01	-2.902762311289900921e-01	7.839583333333333030e+03	6.375000000000000000e+00	6.416666666666666963e+00	1.548458333333333258e+03	4.380833333333333144e+02	3.791666666666666519e+00	5.895833333333333570e+01	9.833333333333332860e+01	2.916666666666666852e-01	2.916666666666666519e+00	2.083333333333333426e-01	3.333333333333333148e-01	8.110943781917048909e+03	9.481612571059780947e+00	9.719653530434403166e+00	1.673978909059210082e+03	6.089836250891469263e+02	7.082805864911284388e+00	6.407757128660550450e+01	1.424974842050779671e+02	7.461963381098214443e-01	4.468994667516430042e+00	6.144497643670401299e-01	9.569428977956566662e-01	8.382304230500765698e+03	1.258822514211956189e+01	1.302264039420213848e+01	1.799499484785086679e+03	7.798839168449605950e+02	1.037394506315590270e+01	6.919680923987768040e+01	1.866616350768226198e+02	1.200726009552976148e+00	6.021322668366193120e+00	1.020566195400746778e+00	1.580552462257980073e+00
2.480000000000000000e+02	7.296835813612108723e+03	3.239723816264143963e-01	-2.051760426961006800e-01	1.300438097742309310e+03	9.506937439555292713e+01	-2.401550178028417637e+00	4.792607182244330488e+01	1.207977353660153597e+01	-5.932458365518542553e-01	1.813412267463387906e-01	-7.881883952584497477e-01	-7.761423749153965046e-01	7.567897073472720876e+03	3.432819524146540680e+00	3.230745311985283141e+00	1.425510715537821170e+03	2.658055205311097779e+02	4.658915776524579222e-01	5.369220257788832384e+01	5.499822010163410368e+01	-1.091229182759271277e-01	1.715670613373169395e+00	-2.899275309625581887e-01	-3.047378541243649375e-01	7.838958333333333030e+03	6.541666666666666963e+00	6.666666666666666963e+00	1.550583333333333258e+03	4.365416666666666856e+02	3.333333333333333481e+00	5.945833333333333570e+01	9.791666666666667140e+01	3.750000000000000000e-01	3.250000000000000000e+00	2.083333333333333426e-01	1.666666666666666574e-01	8.110019593193945184e+03	9.650513809186794134e+00	1.010258802134805123e+01	1.675655951128845345e+03	6.072778128022235933e+02	6.200775089014209485e+00	6.522446408877834756e+01	1.408351132316992391e+02	8.591229182759271277e-01	4.784329386626830605e+00	7.065941976292249294e-01	6.380711874576981968e-01	8.381080853054556428e+03	1.275936095170692042e+01	1.353850937602943461e+01	1.800728568924357205e+03	7.780139589377804441e+02	9.068216844695085044e+00	7.099059484422336652e+01	1.837535597967317926e+02	1.343245836551854255e+00	6.318658773253661209e+00	1.204855061925116377e+00	1.109475708248729875e+00
2.490000000000000000e+02	7.304077171033597551e+03	7.275184574576192276e-01	-9.008161054276238033e-01	1.301168964496917624e+03	9.720977254110215426e+01	-2.683309591594748245e+00	4.798259004961969509e+01	1.326285942534772744e+01	-6.173926762196431106e-01	-6.485077140865320722e-01	-7.523124382057235771e-01	-8.299687361450256429e-01	7.573413585516798776e+03	3.822092562062143095e+00	2.737091947286188098e+00	1.426021982248458698e+03	2.639798862705511056e+02	2.416785375359591370e-01	5.384546169147651540e+01	5.636059637934052802e+01	-1.628630047764881850e-01	1.259079476290067223e+00	-1.886562191028617885e-01	-1.858177014058461363e-01	7.842750000000000000e+03	6.916666666666666963e+00	6.375000000000000000e+00	1.550875000000000000e+03	4.307500000000000000e+02	3.166666666666666519e+00	5.970833333333333570e+01	9.945833333333332860e+01	2.916666666666666852e-01	3.166666666666666519e+00	3.750000000000000000e-01	4.583333333333333148e-01	8.112086414483201224e+03	1.001124077127118994e+01	1.001290805271381146e+01	1.675728017751541302e+03	5.975201137294488944e+02	6.091654795797373900e+00	6.557120497519015601e+01	1.425560702873261221e+02	7.461963381098215553e-01	5.074253857043265370e+00	9.386562191028617885e-01	1.102484368072512710e+00	8.381422828966402449e+03	1.310581487587571559e+01	1.365081610542762292e+01	1.800581035503082376e+03	7.642902274588977889e+02	9.016642924928081726e+00	7.143407661704696920e+01	1.856538072413189298e+02	1.200726009552976370e+00	6.981841047419864665e+00	1.502312438205723577e+00	1.746635402811692162e+00
2.500000000000000000e+02	7.299111973141647468e+03	5.303267342217070635e-01	-1.446151043643154388e+00	1.303127906670235689e+03	9.077453244848277336e+01	-3.154928343540235325e+00	4.824227796089384412e+01	1.492677816058758822e+01	-7.722082634518001587e-01	-1.588833053807200191e+00	-6.038995287340801488e-01	-7.523124382057235771e-01	7.571222653237489794e+03	3.556830033777520050e+00	2.256091144845089325e+00	1.427959786668451216e+03	2.597622662242413867e+02	-1.496417177011766242e-02	5.380863898044692206e+01	5.750505574696045841e+01	-2.194374650592333942e-01	6.222501397630666453e-01	-1.977830977003734170e-01	-1.886562191028617885e-01	7.843333333333333030e+03	6.583333333333333037e+00	5.958333333333333037e+00	1.552791666666666742e+03	4.287500000000000000e+02	3.125000000000000000e+00	5.937500000000000000e+01	1.000833333333333286e+02	3.333333333333333148e-01	2.833333333333333481e+00	2.083333333333333426e-01	3.750000000000000000e-01	8.115444013429176266e+03	9.609836632889145136e+00	9.660575521821577638e+00	1.677623546664882269e+03	5.977377337757586702e+02	6.264964171770117218e+00	6.494136101955308504e+01	1.426616109197061917e+02	8.861041317258999683e-01	5.044416526903599873e+00	6.144497643670401299e-01	9.386562191028617885e-01	8.387554693525018592e+03	1.263633993244495812e+01	1.336281771030981957e+01	1.802455426663097796e+03	7.667254675515172266e+02	9.404928343540234437e+00	7.050772203910615588e+01	1.852398885060790690e+02	1.438874930118466677e+00	7.255499720473867598e+00	1.020566195400746778e+00	1.502312438205723577e+00
2.510000000000000000e+02	7.294141489320411893e+03	8.814260315281270408e-01	-4.395440801298260425e-01	1.310521363652978835e+03	7.970620251385486199e+01	-2.831490652523782625e+00	4.872528904002025030e+01	1.197862583683971138e+01	-7.722082634517997146e-01	-1.293029386753217214e+00	-1.131928443335427081e+00	-7.722082634517999367e-01	7.571279077993539431e+03	3.649046349097397002e+00	2.905227959935086979e+00	1.433489848493156160e+03	2.506031012569274310e+02	2.300880070714419467e-01	5.407097785334345730e+01	5.511431291841985569e+01	-2.194374650592331721e-01	9.368186399567246525e-01	-3.784642216677135407e-01	-2.194374650592332832e-01	7.848416666666666970e+03	6.416666666666666963e+00	6.250000000000000000e+00	1.556458333333333258e+03	4.215000000000000000e+02	3.291666666666666519e+00	5.941666666666666430e+01	9.825000000000000000e+01	3.333333333333333148e-01	3.166666666666666519e+00	3.750000000000000000e-01	3.333333333333333148e-01	8.125554255339794508e+03	9.184286984235937368e+00	9.594772040064913909e+00	1.679426818173510355e+03	5.923968987430725974e+02	6.353245326261891535e+00	6.476235547998987840e+01	1.413856870815801585e+02	8.861041317258997463e-01	5.396514693376608385e+00	1.128464221667713652e+00	8.861041317258999683e-01	8.402691844012921138e+03	1.195190730180520688e+01	1.293954408012982604e+01	1.802395303013687681e+03	7.632937974861451949e+02	9.414823985857115218e+00	7.010804429331308540e+01	1.845213741631602886e+02	1.438874930118466233e+00	7.626362720086550695e+00	1.881928443335427081e+00	1.438874930118466455e+00
2.520000000000000000e+02	7.294642053993576155e+03	1.180125055419897429e+00	-3.311962298726420784e-01	1.312759780836947812e+03	8.305059167563717892e+01	-2.705517375075782827e+00	4.932823435129493816e+01	1.433816334484171762e+01	-7.852373319433405552e-01	-1.111356727564811298e+00	-9.302398582179318698e-01	-7.852373319433403331e-01	7.571154360330121563e+03	3.756729194376615233e+00	2.917735218397012442e+00	1.435588223751807163e+03	2.515044625044852467e+02	3.764079791287753274e-01	5.435161717564746908e+01	5.648158167242085881e+01	-2.467853326383369628e-01	1.048488302884261092e+00	-3.192865957756326201e-01	-2.467853326383368517e-01	7.847666666666666970e+03	6.333333333333333037e+00	6.166666666666666963e+00	1.558416666666666742e+03	4.199583333333333144e+02	3.458333333333333481e+00	5.937500000000000000e+01	9.862500000000000000e+01	2.916666666666666852e-01	3.208333333333333481e+00	2.916666666666666852e-01	2.916666666666666852e-01	8.124178973003212377e+03	8.909937472290049953e+00	9.415598114936321039e+00	1.681245109581526322e+03	5.884122041621814105e+02	6.540258687537891191e+00	6.439838282435252381e+01	1.407684183275791270e+02	8.301186659716703886e-01	5.368178363782405427e+00	9.026199291089660459e-01	8.301186659716701666e-01	8.400691279339758694e+03	1.148654161124676776e+01	1.266452956320597600e+01	1.804073552496385673e+03	7.568660749910294498e+02	9.622184041742450233e+00	6.942176564870506184e+01	1.829118366551582824e+02	1.368570665276674037e+00	7.528023394231478704e+00	1.513573191551265351e+00	1.368570665276673815e+00
2.530000000000000000e+02	7.297419238223381399e+03	1.085254451217449123e+00	-5.083281315002619039e-01	1.314459868722383817e+03	8.302551208834313456e+01	-2.246758325174310400e+00	4.978230081207040314e+01	1.258727651378085000e+01	-6.038995287340801488e-01	-6.188021535170058485e-01	-9.402380714238083304e-01	-7.722082634517999367e-01	7.573542952445023730e+03	4.021793892275391080e+00	2.829169267583202529e+00	1.437709101027858424e+03	2.492835893775049101e+02	5.641208374128448000e-01	5.455781707270186587e+01	5.529363825689042500e+01	-1.977830977003734170e-01	1.690598923241497076e+00	-3.451190357119041652e-01	-2.194374650592332832e-01	7.849666666666666970e+03	6.958333333333333037e+00	6.166666666666666963e+00	1.560958333333333258e+03	4.155416666666666856e+02	3.375000000000000000e+00	5.933333333333333570e+01	9.800000000000000000e+01	2.083333333333333426e-01	4.000000000000000000e+00	2.500000000000000000e-01	3.333333333333333148e-01	8.125790380888310210e+03	9.894872774391274106e+00	9.504164065750131840e+00	1.684207565638808092e+03	5.817997439558284896e+02	6.185879162587155200e+00	6.410884959396480554e+01	1.407063617431095679e+02	6.144497643670401299e-01	6.309401076758502924e+00	8.451190357119041652e-01	8.861041317258999683e-01	8.401914095109952541e+03	1.283141221544921606e+01	1.284166146483359583e+01	1.807456797944282698e+03	7.480578212449902367e+02	8.996758325174310400e+00	6.888436585459626826e+01	1.834127234862191358e+02	1.020566195400746778e+00	8.618802153517005848e+00	1.440238071423808330e+00	1.438874930118466455e+00
2.540000000000000000e+02	7.311533494998430797e+03	1.073813340283297002e+00	1.167624528982278420e-01	1.316764845292545942e+03	9.210172356206697941e+01	-2.114573741551107222e+00	4.977419789536747885e+01	1.220053140381105550e+01	-7.908329997330663108e-01	-3.816228067556983738e-01	-7.852373319433405552e-01	-7.722082634517999367e-01	7.581725080832548883e+03	3.766073336808315020e+00	3.016714559782447402e+00	1.440403255979606229e+03	2.519466951143668325e+02	7.135464625577796483e-01	5.444959894768373942e+01	5.470443236857219205e+01	-2.704164998665331554e-01	1.455021929955484072e+00	-2.467853326383369628e-01	-2.194374650592332832e-01	7.851916666666666970e+03	6.458333333333333037e+00	5.916666666666666963e+00	1.564041666666666742e+03	4.117916666666666856e+02	3.541666666666666519e+00	5.912500000000000000e+01	9.720833333333332860e+01	2.500000000000000000e-01	3.291666666666666519e+00	2.916666666666666852e-01	3.333333333333333148e-01	8.122108252500785056e+03	9.150593329858351055e+00	8.816618773550885635e+00	1.687680077353727256e+03	5.716366382189664819e+02	6.369786870775553389e+00	6.380040105231626058e+01	1.397122342980944723e+02	7.704164998665331554e-01	5.128311403377848521e+00	8.301186659716703886e-01	8.861041317258999683e-01	8.392299838334902233e+03	1.184285332638336996e+01	1.171657088043510697e+01	1.811318488040787543e+03	7.314816097712664487e+02	9.197907074884440703e+00	6.847580210463252115e+01	1.822161352628556017e+02	1.290832999733066311e+00	6.964956140089030967e+00	1.368570665276674037e+00	1.438874930118466455e+00
2.550000000000000000e+02	7.320698258665571302e+03	8.215298894684925912e-01	9.149941622913670969e-01	1.319033470368910685e+03	9.897054466784476290e+01	-1.880424203945143535e+00	5.023878930203679261e+01	1.148069323886778648e+01	-6.933562467571046106e-01	-9.962105546780288812e-01	-7.259424334001736145e-01	-6.038995287340802598e-01	7.587286629332786106e+03	3.619098278067579777e+00	3.769997081145683548e+00	1.442683401851121971e+03	2.534019390005890386e+02	6.014545646940949730e-01	5.457772798435172490e+01	5.419867995276722894e+01	-1.175114567118856201e-01	1.293561389327652300e+00	-1.546378833667534924e-01	-1.977830977003734725e-01	7.853875000000000000e+03	6.416666666666666963e+00	6.625000000000000000e+00	1.566333333333333258e+03	4.078333333333333144e+02	3.083333333333333481e+00	5.891666666666666430e+01	9.691666666666667140e+01	4.583333333333333148e-01	3.583333333333333481e+00	4.166666666666666852e-01	2.083333333333333426e-01	8.120463370667213894e+03	9.214235055265753260e+00	9.480002918854316007e+00	1.689983264815544544e+03	5.622647276660775333e+02	5.565212101972571546e+00	6.325560534898160370e+01	1.396346533805661068e+02	1.034178123378552305e+00	5.873105277339014663e+00	9.879712167000869183e-01	6.144497643670401299e-01	8.387051741334427788e+03	1.201180344386484222e+01	1.233500583770863201e+01	1.813633196297755831e+03	7.166961219988218090e+02	8.047090870611810942e+00	6.759454403129653599e+01	1.823526400944655563e+02	1.610022913423771129e+00	8.162877221344695400e+00	1.559275766733507096e+00	1.020566195400747000e+00
2.560000000000000000e+02	7.326931059629597257e+03	9.609190771254363383e-01	9.812169379653186141e-01	1.322564739024286155e+03	1.099078469940167793e+02	-1.778650715271606675e+00	4.898740495317881738e+01	1.234650959323084862e+01	-9.534228621747848909e-01	-5.407195746537949432e-01	-1.132993161855452069e+00	-5.786893258332631573e-01	7.589069696481465144e+03	3.813792871896051651e+00	3.573941802315992788e+00	1.445511536178809820e+03	2.592664234970084181e+02	6.523413090308634033e-01	5.405620247658941224e+01	5.450658812994876001e+01	-2.475447644207257603e-01	1.292140212673102528e+00	-3.164965809277260345e-01	-2.060113295832982361e-01	7.851208333333333030e+03	6.666666666666666963e+00	6.166666666666666963e+00	1.568458333333333258e+03	4.086250000000000000e+02	3.083333333333333481e+00	5.912500000000000000e+01	9.666666666666667140e+01	4.583333333333333148e-01	3.125000000000000000e+00	5.000000000000000000e-01	1.666666666666666574e-01	8.113346970185200917e+03	9.519540461437282275e+00	8.759391531017341137e+00	1.691405130487856695e+03	5.579835765029915819e+02	5.514325357635803115e+00	6.419379752341059486e+01	1.388267452033845757e+02	1.164211431087392334e+00	4.957859787326897916e+00	1.316496580927726034e+00	5.393446629166315232e-01	8.375485607037069713e+03	1.237241425620789670e+01	1.135211639536801442e+01	1.814351927642380360e+03	7.073421530059831639e+02	7.945317381938274082e+00	6.926259504682117552e+01	1.809868237401024942e+02	1.870089528841451409e+00	6.790719574653794943e+00	2.132993161855452069e+00	9.120226591665964166e-01
2.570000000000000000e+02	7.327787311487270927e+03	1.172059550104671111e+00	1.212569501420927232e+00	1.328762610541905815e+03	1.156511140162256766e+02	-1.396968652757639262e+00	4.732883178205457853e+01	1.341344789011554894e+01	-7.881883952584497477e-01	-4.565598821821152953e-01	-9.142135623730951455e-01	-9.402380714238083304e-01	7.588393655743635463e+03	4.148529775052335111e+00	3.772951417377130134e+00	1.450047971937619423e+03	2.619713903414461811e+02	8.015156736211803690e-01	5.301858255769396067e+01	5.481089061172443877e+01	-2.899275309625581887e-01	1.500886725575609093e+00	-2.071067811865475727e-01	-3.451190357119041652e-01	7.849000000000000000e+03	7.125000000000000000e+00	6.333333333333333037e+00	1.571333333333333258e+03	4.082916666666666856e+02	3.000000000000000000e+00	5.870833333333333570e+01	9.620833333333332860e+01	2.083333333333333426e-01	3.458333333333333481e+00	5.000000000000000000e-01	2.500000000000000000e-01	8.109606344256364537e+03	1.010147022494766489e+01	8.893715249289535052e+00	1.692618694729047093e+03	5.546119429918871901e+02	5.198484326378819631e+00	6.439808410897271074e+01	1.376057760549422255e+02	7.065941976292249294e-01	5.415779941091058092e+00	1.207106781186547462e+00	8.451190357119041652e-01	8.370212688512729073e+03	1.307794044989532978e+01	1.145409716524573795e+01	1.813904056124760700e+03	7.009322193171076378e+02	7.396968652757639262e+00	7.008783488461209288e+01	1.790032187765511082e+02	1.204855061925116377e+00	7.373226548848782258e+00	1.914213562373095145e+00	1.440238071423808330e+00
2.580000000000000000e+02	7.318273539229790003e+03	1.806944607881594500e+00	5.595722030648069278e-01	1.328611940435418319e+03	1.151203740149445593e+02	-6.204683358867137954e-01	4.606349459588157913e+01	1.671889249805488475e+01	-5.932458365518542553e-01	-6.165343894513832801e-01	-9.302398582179318698e-01	-5.932458365518542553e-01	7.582011769614895456e+03	4.757638970607463769e+00	3.488119434865736945e+00	1.450785136884375788e+03	2.621435203408055941e+02	1.293932498723309843e+00	5.228174729794078957e+01	5.650527958236077808e+01	-1.091229182759271277e-01	1.483399471940975101e+00	-3.192865957756326201e-01	-1.091229182759271277e-01	7.845750000000000000e+03	7.708333333333333037e+00	6.416666666666666963e+00	1.572958333333333258e+03	4.091666666666666856e+02	3.208333333333333481e+00	5.850000000000000000e+01	9.629166666666667140e+01	3.750000000000000000e-01	3.583333333333333481e+00	2.916666666666666852e-01	3.750000000000000000e-01	8.109488230385104544e+03	1.065902769605920142e+01	9.345213898467596536e+00	1.695131529782290727e+03	5.561898129925277772e+02	5.122734167943357342e+00	6.471825270205920333e+01	1.360780537509725718e+02	8.591229182759271277e-01	5.683267194725692306e+00	9.026199291089660459e-01	8.591229182759271277e-01	8.373226460770209087e+03	1.360972205878507069e+01	1.227376113026852700e+01	1.817304726231248196e+03	7.032129593183888119e+02	7.037135002553380758e+00	7.093650540411842087e+01	1.758644408352784581e+02	1.343245836551854255e+00	7.783201056118050687e+00	1.513573191551265351e+00	1.343245836551854255e+00
2.590000000000000000e+02	7.317085501961528280e+03	1.558413690180779909e-01	1.145570102273071988e+00	1.330899183256605056e+03	1.257018258485493902e+02	-6.337267325770143955e-01	4.658452387026859043e+01	2.073982360863853103e+01	-7.761423749153966156e-01	-1.752347340234652329e-01	-1.089198815898411166e+00	-9.142135623730951455e-01	7.579667750980764140e+03	3.807087351175705514e+00	4.031118384469869476e+00	1.452720424961635899e+03	2.681009129242746667e+02	1.308136633711492802e+00	5.241726193513429166e+01	5.878657847098592981e+01	-3.047378541243649375e-01	1.599882632988267384e+00	-2.737660746158723235e-01	-2.071067811865475727e-01	7.842250000000000000e+03	7.458333333333333037e+00	6.916666666666666963e+00	1.574541666666666742e+03	4.105000000000000000e+02	3.250000000000000000e+00	5.825000000000000000e+01	9.683333333333332860e+01	1.666666666666666574e-01	3.375000000000000000e+00	5.416666666666666297e-01	5.000000000000000000e-01	8.104832249019235860e+03	1.110957931549096145e+01	9.802214948863465338e+00	1.696362908371697586e+03	5.528990870757253333e+02	5.191863366288506754e+00	6.408273806486570834e+01	1.348800881956807416e+02	6.380711874576983078e-01	5.150117367011732838e+00	1.357099407949205583e+00	1.207106781186547462e+00	8.367414498038471720e+03	1.476082529764858720e+01	1.268776323106026283e+01	1.818184150076728429e+03	6.952981741514506666e+02	7.133726732577014396e+00	6.991547612973141668e+01	1.729268430580281120e+02	1.109475708248729875e+00	6.925234734023465677e+00	2.172532149231744647e+00	1.914213562373095145e+00
2.600000000000000000e+02	7.303600298219170327e+03	6.443453995989560923e-01	5.427490090319038174e-01	1.328650020933788255e+03	1.301361095148566847e+02	-5.370518712677485595e-02	4.576863233432975875e+01	2.407016671199342284e+01	-1.282172385686607630e+00	-1.514837167011076069e-01	-1.414854215512676205e+00	-1.041035208539220047e+00	7.568133482442918648e+03	4.072172699799478046e+00	3.750541171182618427e+00	1.452220843800227613e+03	2.739430547574283423e+02	1.535647406436612572e+00	5.203014950049821152e+01	6.099341668933004712e+01	-3.702528595099704445e-01	1.674258141649446197e+00	-4.574271077563381027e-01	-3.538509376029433384e-01	7.832666666666666970e+03	7.500000000000000000e+00	6.958333333333333037e+00	1.575791666666666742e+03	4.177500000000000000e+02	3.125000000000000000e+00	5.829166666666666430e+01	9.791666666666667140e+01	5.416666666666666297e-01	3.500000000000000000e+00	5.000000000000000000e-01	3.333333333333333148e-01	8.097199850890415291e+03	1.092782730020052284e+01	1.016612549548404765e+01	1.699362489533105872e+03	5.615569452425716008e+02	4.714352593563387650e+00	6.455318383283511707e+01	1.348399166440032957e+02	1.453586192843303593e+00	5.325741858350554025e+00	1.457427107756338103e+00	1.020517604269610024e+00	8.361733035114162703e+03	1.435565460040104391e+01	1.337391765763476315e+01	1.822933312399545230e+03	7.053638904851433153e+02	6.303705187126775300e+00	7.081470099900357695e+01	1.717631666213399058e+02	2.365505719019940667e+00	7.151483716701108051e+00	2.414854215512676205e+00	1.707701875205886566e+00
2.610000000000000000e+02	7.298526860132891670e+03	1.294482624924216729e+00	9.783201432218371352e-01	1.327057853011474208e+03	1.338242566128778890e+02	-3.266883163919214184e-01	4.746973859481713731e+01	2.358717975683434531e+01	-7.852373319433405552e-01	3.285675408033079670e-01	-8.700895288414517426e-01	-7.722082634517997146e-01	7.562555096733111895e+03	4.376407979128774883e+00	3.926660071610918568e+00	1.451070593172403733e+03	2.776621283064389445e+02	1.565822508470706032e+00	5.298486929740856510e+01	6.206442321175050836e+01	-2.467853326383369628e-01	2.060117103734987243e+00	-1.642114310873925564e-01	-2.194374650592331721e-01	7.826583333333333030e+03	7.458333333333333037e+00	6.875000000000000000e+00	1.575083333333333258e+03	4.215000000000000000e+02	3.458333333333333481e+00	5.850000000000000000e+01	1.005416666666666714e+02	2.916666666666666852e-01	3.791666666666666519e+00	5.416666666666666297e-01	3.333333333333333148e-01	8.090611569933554165e+03	1.054025868753789119e+01	9.823339928389081877e+00	1.699096073494262782e+03	5.653378716935610555e+02	5.350844158195960709e+00	6.401513070259143490e+01	1.390189101215828487e+02	8.301186659716703886e-01	5.523216229598345350e+00	1.247544764420725816e+00	8.861041317258997463e-01	8.354639806533774390e+03	1.362218404174245023e+01	1.277167985677816375e+01	1.823108813655192307e+03	7.091757433871221110e+02	7.243354983058588381e+00	6.953026140518286979e+01	1.774961535764990117e+02	1.368570665276674037e+00	7.254765792530024626e+00	1.953422862174785113e+00	1.438874930118466233e+00
2.620000000000000000e+02	7.299193390299389648e+03	4.870804768330252443e-01	7.998798698015310293e-01	1.328057242184004963e+03	1.352531602664111006e+02	-9.228352781985909026e-01	4.811735527975093873e+01	2.144486864810762938e+01	-7.852373319433405552e-01	-9.625085248128506521e-02	-6.933562467571046106e-01	-8.915570127975553927e-01	7.561971695149694824e+03	4.118540238416512622e+00	3.545773268234098996e+00	1.454007787758669110e+03	2.780849134665388647e+02	1.330249027567371289e+00	5.305867763987546937e+01	6.009743432405381469e+01	-2.467853326383369628e-01	1.889374573759357467e+00	-1.175114567118856201e-01	-2.582785063987776963e-01	7.824750000000000000e+03	7.750000000000000000e+00	6.291666666666666963e+00	1.579958333333333258e+03	4.209166666666666856e+02	3.583333333333333481e+00	5.800000000000000000e+01	9.875000000000000000e+01	2.916666666666666852e-01	3.875000000000000000e+00	4.583333333333333148e-01	3.750000000000000000e-01	8.087528304850305176e+03	1.138145976158348738e+01	9.037560065099235374e+00	1.705908878907997405e+03	5.637484198667945066e+02	5.836417639099295229e+00	6.294132236012453063e+01	1.374025656759461924e+02	8.301186659716703886e-01	5.860625426240642533e+00	1.034178123378552305e+00	1.008278506398777807e+00	8.350306609700610352e+03	1.501291952316697476e+01	1.178345346353180290e+01	1.831859424482661552e+03	7.065801730669222707e+02	8.089501944865258309e+00	6.788264472024906127e+01	1.760551313518923848e+02	1.368570665276674037e+00	7.846250852481285065e+00	1.610022913423771129e+00	1.641557012797555393e+00
2.630000000000000000e+02	7.294773507441314905e+03	1.175634739466486778e-01	3.802105958591006640e-01	1.331339995263177570e+03	1.321891600404140377e+02	-6.302054301365922484e-01	4.843473855187396993e+01	2.146575864632434616e+01	-7.881883952584496367e-01	-5.859664766131529312e-01	-7.722082634518001587e-01	-9.302398582179316477e-01	7.559699253720656998e+03	3.621281736973324339e+00	3.377605297929550332e+00	1.457274164298255528e+03	2.755320800202069904e+02	1.705730618265037357e+00	5.342570260927031711e+01	5.939954598982883738e+01	-2.899275309625581887e-01	1.227850095026756794e+00	-2.194374650592333942e-01	-3.192865957756325090e-01	7.824625000000000000e+03	7.125000000000000000e+00	6.375000000000000000e+00	1.583208333333333258e+03	4.188750000000000000e+02	4.041666666666666963e+00	5.841666666666666430e+01	9.733333333333332860e+01	2.083333333333333426e-01	3.041666666666666519e+00	3.333333333333333148e-01	2.916666666666666852e-01	8.089550746279343002e+03	1.062871826302667522e+01	9.372394702070449668e+00	1.709142502368410987e+03	5.622179199797930096e+02	6.377602715068296568e+00	6.340763072406301148e+01	1.352671206768378056e+02	7.065941976292248183e-01	4.855483238306575799e+00	8.861041317258999683e-01	9.026199291089658239e-01	8.354476492558686004e+03	1.413243652605335043e+01	1.236978940414089934e+01	1.835076671403488945e+03	7.055608399595860192e+02	8.713538763469927062e+00	6.839859478145936578e+01	1.732009080203422968e+02	1.204855061925116377e+00	6.669299809946485524e+00	1.438874930118466677e+00	1.513573191551265129e+00
2.640000000000000000e+02	7.285943352414026776e+03	4.239832829657093072e-01	3.061517440481562602e-01	1.337535760343514085e+03	1.234753862296004172e+02	-9.277270152337071529e-01	4.921325889909564921e+01	1.878150472208275801e+01	-7.852373319433403331e-01	-4.695707048785711102e-01	-7.881883952584496367e-01	-7.908329997330663108e-01	7.554575842873679903e+03	3.566158308149521172e+00	3.298909205357411611e+00	1.461580380171757042e+03	2.710918597814668374e+02	1.390303159049813164e+00	5.379412944954782461e+01	5.807825236104137900e+01	-2.467853326383368517e-01	1.348547980894047704e+00	-2.899275309625581887e-01	-2.704164998665331554e-01	7.823208333333333030e+03	6.708333333333333037e+00	6.291666666666666963e+00	1.585625000000000000e+03	4.187083333333333144e+02	3.708333333333333481e+00	5.837500000000000000e+01	9.737500000000000000e+01	2.916666666666666852e-01	3.166666666666666519e+00	2.083333333333333426e-01	2.500000000000000000e-01	8.091840823792986157e+03	9.850508358517144458e+00	9.284424127975922758e+00	1.709669619828242958e+03	5.663248068851997914e+02	6.026363507616853354e+00	6.295587055045217539e+01	1.366717476389586068e+02	8.301186659716701666e-01	4.984785352439285333e+00	7.065941976292248183e-01	7.704164998665331554e-01	8.360473314252638374e+03	1.299268338370095677e+01	1.227718158928517767e+01	1.833714239656485915e+03	7.139412804370662116e+02	8.344393681900374560e+00	6.753674110090435079e+01	1.759684952779172420e+02	1.368570665276673815e+00	6.802904038211904592e+00	1.204855061925116377e+00	1.290832999733066311e+00
2.650000000000000000e+02	7.282256940189215129e+03	6.058971362777461067e-01	5.406176010057439640e-01	1.339278431026566068e+03	1.180001528681914351e+02	-6.184474740270520243e-01	4.838665631470504991e+01	1.951419211862307179e+01	-7.908329997330663108e-01	-1.301543751285817230e+00	-6.038995287340801488e-01	-9.302398582179316477e-01	7.551420136761274080e+03	3.677948568138873053e+00	3.436975467169538501e+00	1.463597548846616519e+03	2.684792431007623463e+02	1.565776262986473988e+00	5.348499482401919636e+01	5.831959605931153590e+01	-2.704164998665331554e-01	1.161728124357091385e+00	-1.977830977003734170e-01	-3.192865957756325090e-01	7.820583333333333030e+03	6.750000000000000000e+00	6.333333333333333037e+00	1.587916666666666742e+03	4.189583333333333144e+02	3.750000000000000000e+00	5.858333333333333570e+01	9.712500000000000000e+01	2.500000000000000000e-01	3.625000000000000000e+00	2.083333333333333426e-01	2.916666666666666852e-01	8.089746529905391981e+03	9.822051431861126503e+00	9.229691199497127130e+00	1.712235784486716966e+03	5.694374235659042824e+02	5.934223737013526012e+00	6.368167184264747505e+01	1.359304039406884499e+02	7.704164998665331554e-01	6.088271875642908171e+00	6.144497643670401299e-01	9.026199291089658239e-01	8.358909726477451841e+03	1.289410286372225301e+01	1.212604906566092211e+01	1.836554902306767417e+03	7.199165137984751937e+02	8.118447474027052024e+00	6.878001035196162150e+01	1.747358078813769282e+02	1.290832999733066311e+00	8.551543751285816342e+00	1.020566195400746778e+00	1.513573191551265129e+00
2.660000000000000000e+02	7.286943310032687805e+03	1.049233484549094264e+00	2.783712122405148648e-01	1.340625227476446753e+03	1.105958152228825497e+02	-7.433279914495627416e-01	4.830295400071246092e+01	1.999660705825533569e+01	-7.908329997330663108e-01	-9.037697336006957904e-01	-7.852373319433405552e-01	-5.786893258332631573e-01	7.555742488349676933e+03	3.857950075607880613e+00	3.285018939453590914e+00	1.464645947071556748e+03	2.618187409447746177e+02	1.336669337608551889e+00	5.356814366702289476e+01	5.926913686246100355e+01	-2.704164998665331554e-01	1.381448466532985364e+00	-2.467853326383369628e-01	-2.060113295832982361e-01	7.824541666666666970e+03	6.666666666666666963e+00	6.291666666666666963e+00	1.588666666666666742e+03	4.130416666666666856e+02	3.416666666666666519e+00	5.883333333333333570e+01	9.854166666666667140e+01	2.500000000000000000e-01	3.666666666666666519e+00	2.916666666666666852e-01	1.666666666666666574e-01	8.093340844983657007e+03	9.475383257725454200e+00	9.298314393879742568e+00	1.712687386261776737e+03	5.642645923885587536e+02	5.496663995724780705e+00	6.409852299964377664e+01	1.378141964708723322e+02	7.704164998665331554e-01	5.951884866800347673e+00	8.301186659716703886e-01	5.393446629166315232e-01	8.362140023300646135e+03	1.228409984878424055e+01	1.230496212109281906e+01	1.836708105856886732e+03	7.154875181104507647e+02	7.576661324782895335e+00	6.936371266595421048e+01	1.770867262750780071e+02	1.290832999733066311e+00	8.237103066934029272e+00	1.368570665276674037e+00	9.120226591665964166e-01
2.670000000000000000e+02	7.293416883425948981e+03	1.436281580990227624e+00	5.780899035204400960e-01	1.340032536301505615e+03	1.072314373519350283e+02	-6.107198553997434942e-01	4.924825640153433426e+01	1.906620114591997606e+01	-5.786893258332631573e-01	-9.126086330819838111e-02	-9.876916288627262119e-01	-7.722082634518001587e-01	7.559729275046307521e+03	4.197307457161780775e+00	3.476544951760220048e+00	1.465912101484086179e+03	2.582823853426341429e+02	1.361306738966794994e+00	5.397829486743383853e+01	5.826226723962665233e+01	-2.060113295832982361e-01	1.662702901679234069e+00	-2.855124810980297911e-01	-2.194374650592333942e-01	7.826041666666666970e+03	6.958333333333333037e+00	6.375000000000000000e+00	1.591791666666666742e+03	4.093333333333333144e+02	3.333333333333333481e+00	5.870833333333333570e+01	9.745833333333332860e+01	1.666666666666666574e-01	3.416666666666666519e+00	4.166666666666666852e-01	3.333333333333333148e-01	8.092354058287026419e+03	9.719359209504885300e+00	9.273455048239780396e+00	1.717671231849247306e+03	5.603842813240324858e+02	5.305359927699871747e+00	6.343837179923283287e+01	1.366543994270400049e+02	5.393446629166315232e-01	5.170630431654099191e+00	1.118845814431363106e+00	8.861041317258999683e-01	8.358666449907384958e+03	1.248038508567643845e+01	1.217191009647956079e+01	1.843550797031827869e+03	7.114352293147316004e+02	7.277386522066410457e+00	6.816841026513233714e+01	1.758504655207466953e+02	9.120226591665964166e-01	6.924594196641531418e+00	1.821024962196059693e+00	1.438874930118466677e+00
2.680000000000000000e+02	7.299808426369066183e+03	9.783201432218371352e-01	6.607419070459519261e-01	1.338712738597843781e+03	1.116250234148178038e+02	-1.200751304430781374e+00	4.879593885224059591e+01	2.072859640288073990e+01	-6.160254037844385966e-01	-2.809652875961354823e-01	-1.027525231651946758e+00	-6.038995287340801488e-01	7.562737546517866576e+03	3.926660071610918568e+00	3.226204286856309444e+00	1.466793869298921891e+03	2.599166783740755591e+02	1.087124347784609313e+00	5.377296942612029795e+01	5.859346486810703425e+01	-1.830127018922192983e-01	1.338684022868599000e+00	-2.637626158259733788e-01	-1.977830977003734170e-01	7.825666666666666970e+03	6.875000000000000000e+00	5.791666666666666963e+00	1.594875000000000000e+03	4.082083333333333144e+02	3.375000000000000000e+00	5.875000000000000000e+01	9.645833333333332860e+01	2.500000000000000000e-01	2.958333333333333481e+00	5.000000000000000000e-01	2.083333333333333426e-01	8.088595786815467363e+03	9.823339928389081877e+00	8.357129046477023593e+00	1.722956130701078109e+03	5.564999882925910697e+02	5.662875652215390687e+00	6.372703057387970205e+01	1.343232017985596372e+02	6.830127018922192983e-01	4.577982643798067741e+00	1.263762615825973379e+00	6.144497643670401299e-01	8.351524906964266847e+03	1.277167985677816375e+01	1.092259142628738289e+01	1.851037261402156219e+03	7.047916432518488818e+02	7.950751304430781374e+00	6.870406114775940409e+01	1.721880702637859031e+02	1.116025403784438597e+00	6.197631954262802445e+00	2.027525231651946758e+00	1.020566195400746778e+00
2.690000000000000000e+02	7.309836162725026043e+03	9.722862266582916746e-01	-1.101416718791696780e-01	1.338472467757389268e+03	1.175153889787549133e+02	-1.413689526544407826e+00	4.820841700167605381e+01	2.080060241206760452e+01	-7.722082634517997146e-01	-1.951498136839344255e+00	-5.932458365518542553e-01	-9.402380714238083304e-01	7.568313914695846506e+03	3.986143113329145837e+00	2.924095830727081680e+00	1.468298733878694748e+03	2.611535278227107710e+02	9.181552367277960869e-01	5.339587516750469831e+01	5.815030120603380226e+01	-2.194374650592331721e-01	5.867509315803278724e-01	-1.091229182759271277e-01	-3.451190357119041652e-01	7.826791666666666970e+03	7.000000000000000000e+00	5.958333333333333037e+00	1.598125000000000000e+03	4.047916666666666856e+02	3.250000000000000000e+00	5.858333333333333570e+01	9.550000000000000000e+01	3.333333333333333148e-01	3.125000000000000000e+00	3.750000000000000000e-01	2.500000000000000000e-01	8.085269418637487433e+03	1.001385688667085461e+01	8.992570835939584839e+00	1.727951266121305252e+03	5.484298055106226002e+02	5.581844763272203913e+00	6.377079149916197309e+01	1.328496987939661835e+02	8.861041317258997463e-01	5.663249068419672128e+00	8.591229182759271277e-01	8.451190357119041652e-01	8.343747170608306988e+03	1.302771377334170921e+01	1.202680833854583575e+01	1.857777532242610732e+03	6.920679443545784579e+02	7.913689526544407826e+00	6.895824966499061759e+01	1.701993975879323955e+02	1.438874930118466233e+00	8.201498136839344255e+00	1.343245836551854255e+00	1.440238071423808330e+00
2.700000000000000000e+02	7.307762441138171198e+03	1.970347516336747873e-01	3.704446537564001218e-01	1.341066419690118664e+03	1.182878953488563525e+02	-1.161016669130848999e+00	4.816311428204097211e+01	2.202489561594221357e+01	-7.523124382057235771e-01	-1.423328008516304699e+00	-7.881883952584497477e-01	-9.138857955913137765e-01	7.566652053902418629e+03	3.119350709150170875e+00	3.039388993544866580e+00	1.471533209845059218e+03	2.614564476744282047e+02	1.065324998767908760e+00	5.353989047435381821e+01	5.794994780797110678e+01	-1.886562191028617885e-01	6.633359957418476505e-01	-2.899275309625581887e-01	-2.902762311289902031e-01	7.825541666666666970e+03	6.041666666666666963e+00	5.708333333333333037e+00	1.602000000000000000e+03	4.046250000000000000e+02	3.291666666666666519e+00	5.891666666666666430e+01	9.387500000000000000e+01	3.750000000000000000e-01	2.750000000000000000e+00	2.083333333333333426e-01	3.333333333333333148e-01	8.084431279430915311e+03	8.963982624183163495e+00	8.377277673121799495e+00	1.732466790154940782e+03	5.477935523255717953e+02	5.518008334565424278e+00	6.429344285897951750e+01	1.298000521920288861e+02	9.386562191028617885e-01	4.836664004258151905e+00	7.065941976292249294e-01	9.569428977956568882e-01	8.343320892195162742e+03	1.188629858169965914e+01	1.104622201291026684e+01	1.862933580309881336e+03	6.909621046511435907e+02	7.744350002464182481e+00	6.967021905129234938e+01	1.657251043840577722e+02	1.502312438205723577e+00	6.923328008516304699e+00	1.204855061925116377e+00	1.580552462257980295e+00
2.710000000000000000e+02	7.303620816110496889e+03	8.541699228926535881e-02	5.139073091983306085e-01	1.342431101375444086e+03	1.148280483105049257e+02	-1.657379257100414893e+00	4.893286401250993833e+01	2.369116401668163974e+01	-9.876916288627262119e-01	-1.622022915772835194e+00	-7.852373319433405552e-01	-5.364378277661476790e-01	7.565456241388582384e+03	3.417708496144632679e+00	3.131953654599165304e+00	1.473194717354388558e+03	2.576431908219191200e+02	8.171437047831258127e-01	5.377893200625496917e+01	5.878308200834081987e+01	-2.855124810980297911e-01	8.556552087802491435e-01	-2.467853326383369628e-01	-2.057189138830738395e-01	7.827291666666666970e+03	6.750000000000000000e+00	5.750000000000000000e+00	1.603958333333333258e+03	4.004583333333333144e+02	3.291666666666666519e+00	5.862500000000000000e+01	9.387500000000000000e+01	4.166666666666666852e-01	3.333333333333333481e+00	2.916666666666666852e-01	1.250000000000000000e-01	8.089127091944751555e+03	1.008229150385536776e+01	8.368046345400834696e+00	1.734721949312277957e+03	5.432734758447475087e+02	5.766189628550207225e+00	6.347106799374503083e+01	1.289669179916591872e+02	1.118845814431363106e+00	5.811011457886417375e+00	8.301186659716703886e-01	4.557189138830738395e-01	8.350962517222837050e+03	1.341458300771073553e+01	1.098609269080166939e+01	1.865485565291222429e+03	6.860886183561617599e+02	8.240712590433748375e+00	6.831713598749006167e+01	1.640588359833183745e+02	1.821024962196059693e+00	8.288689582439502601e+00	1.368570665276674037e+00	7.864378277661476790e-01
2.720000000000000000e+02	7.306103032121947763e+03	2.354325823908514081e-01	-2.600332757831509412e-01	1.348431930578597303e+03	1.157896112011935656e+02	-7.648557303553076281e-01	4.788579879263883043e+01	2.274861770710631959e+01	-4.694374650592332832e-01	-7.182841858667350365e-01	-7.852373319433403331e-01	-5.364378277661476790e-01	7.567676516060973881e+03	3.576049624528759185e+00	2.640816695441758011e+00	1.477778465289298765e+03	2.559989722672634400e+02	1.430072134822346186e+00	5.306789939631941877e+01	5.791597552021982409e+01	-1.930520658629499842e-01	1.203357907066632482e+00	-2.467853326383368517e-01	-2.057189138830738395e-01	7.829250000000000000e+03	6.916666666666666963e+00	5.541666666666666963e+00	1.607125000000000000e+03	3.962083333333333144e+02	3.625000000000000000e+00	5.825000000000000000e+01	9.308333333333332860e+01	8.333333333333332871e-02	3.125000000000000000e+00	2.916666666666666852e-01	1.250000000000000000e-01	8.090823483939026119e+03	1.025728370880457518e+01	8.442516637891575471e+00	1.736471534710701235e+03	5.364176943994032172e+02	5.819927865177653814e+00	6.343210060368058123e+01	1.282506911464468260e+02	3.597187325296166138e-01	5.046642092933367962e+00	8.301186659716701666e-01	4.557189138830738395e-01	8.352396967878052237e+03	1.359790075094248252e+01	1.134336660911648487e+01	1.865818069421402697e+03	6.766270554654730631e+02	8.014855730355307628e+00	6.861420120736116246e+01	1.634180489595603376e+02	6.361041317258999683e-01	6.968284185866735037e+00	1.368570665276673815e+00	7.864378277661476790e-01
2.730000000000000000e+02	7.295433599310245881e+03	1.892832622239639662e-01	-4.343350725743757579e-01	1.353955762165096530e+03	1.070168825230783227e+02	-1.244249452653413801e+00	4.782777372209027078e+01	2.002825335221098157e+01	-7.761423749153966156e-01	-1.217648812655302226e+00	-5.693466305166023922e-01	-7.881883952584496367e-01	7.562008466321789456e+03	3.657141631111981983e+00	2.616165797046145602e+00	1.482248714415881750e+03	2.509042745948725042e+02	1.169541940339959840e+00	5.305972019437847109e+01	5.572246000943882649e+01	-3.047378541243649375e-01	9.745089270056821462e-01	-7.633998192496788127e-02	-2.899275309625581887e-01	7.828583333333333030e+03	7.125000000000000000e+00	5.666666666666666963e+00	1.610541666666666742e+03	3.947916666666666856e+02	3.583333333333333481e+00	5.829166666666666430e+01	9.141666666666667140e+01	1.666666666666666574e-01	3.166666666666666519e+00	4.166666666666666852e-01	2.083333333333333426e-01	8.095158200344876605e+03	1.059285836888801846e+01	8.717167536287188767e+00	1.738834618917451735e+03	5.386790587384608671e+02	5.997124726326706678e+00	6.352361313895485750e+01	1.271108733238945092e+02	6.380711874576983078e-01	5.358824406327650891e+00	9.096733152583011961e-01	7.065941976292248183e-01	8.361733067356421088e+03	1.406071673777603692e+01	1.176766840590770968e+01	1.867127571168236955e+03	6.825664508102549917e+02	8.410916119320081208e+00	6.875555961124305782e+01	1.628050799811223612e+02	1.109475708248729875e+00	7.550982145988635708e+00	1.402679963849935874e+00	1.204855061925116377e+00
2.740000000000000000e+02	7.280107637845241698e+03	4.758457626883725311e-01	-1.208208581716034402e+00	1.357286703489485717e+03	9.516242519749511075e+01	-1.872210550874143120e+00	4.831133323015433234e+01	1.801433845446143778e+01	-7.881883952584496367e-01	-1.622022915772835194e+00	-7.722082634517999367e-01	-8.915570127975553927e-01	7.554470485589287819e+03	3.842089548010852784e+00	2.270895709141982799e+00	1.485226685078076116e+03	2.436437125987475554e+02	7.722280578962616993e-01	5.342649994841050187e+01	5.448633589389738319e+01	-2.899275309625581887e-01	8.556552087802491435e-01	-2.194374650592332832e-01	-2.582785063987776963e-01	7.828833333333333030e+03	7.208333333333333037e+00	5.750000000000000000e+00	1.613166666666666742e+03	3.921250000000000000e+02	3.416666666666666519e+00	5.854166666666666430e+01	9.095833333333332860e+01	2.083333333333333426e-01	3.333333333333333481e+00	3.333333333333333148e-01	3.750000000000000000e-01	8.103196181077378242e+03	1.057457711865581373e+01	9.229104290858018089e+00	1.741106648255257369e+03	5.406062874012524162e+02	6.061105275437071782e+00	6.365683338492282672e+01	1.274303307727692811e+02	7.065941976292248183e-01	5.811011457886417375e+00	8.861041317258999683e-01	1.008278506398777807e+00	8.377559028821424363e+03	1.394082090397829354e+01	1.270820858171603440e+01	1.869046629843847768e+03	6.890875748025048324e+02	8.705543884207475713e+00	6.877200010317899626e+01	1.639023282122052194e+02	1.204855061925116377e+00	8.288689582439502601e+00	1.438874930118466455e+00	1.641557012797555393e+00
2.750000000000000000e+02	7.281613299599716811e+03	4.826812331908518772e-01	-2.011903571190414297e-01	1.361464960808082651e+03	9.318737044870556474e+01	-1.273875971809711682e+00	4.815114219820389962e+01	1.407220801005793476e+01	-6.160254037844385966e-01	-3.712701725682236997e-01	-7.259424334001736145e-01	-5.786893258332631573e-01	7.556973316466524921e+03	3.970507283262092457e+00	2.774404821440479285e+00	1.488315813737374583e+03	2.397603518910194396e+02	1.258895347428477418e+00	5.307557109910194981e+01	5.261943733836230308e+01	-1.830127018922192983e-01	1.606031580382554891e+00	-1.546378833667534924e-01	-2.060113295832982361e-01	7.832333333333333030e+03	7.458333333333333037e+00	5.750000000000000000e+00	1.615166666666666742e+03	3.863333333333333144e+02	3.791666666666666519e+00	5.800000000000000000e+01	9.116666666666667140e+01	2.500000000000000000e-01	3.583333333333333481e+00	4.166666666666666852e-01	1.666666666666666574e-01	8.107693350200141140e+03	1.094615938340457362e+01	8.725595178559521159e+00	1.742017519595958902e+03	5.329063147756471608e+02	6.324437985904856063e+00	6.292442890089805019e+01	1.297138959949710397e+02	6.830127018922192983e-01	5.560635086284111850e+00	9.879712167000869183e-01	5.393446629166315232e-01	8.383053367066950159e+03	1.443398543347581509e+01	1.170119035711904232e+01	1.868868372525250834e+03	6.794792962179610640e+02	8.857209305143044276e+00	6.784885780179610038e+01	1.682611253232753938e+02	1.116025403784438597e+00	7.537936839234890662e+00	1.559275766733507096e+00	9.120226591665964166e-01
2.760000000000000000e+02	7.282760854250002012e+03	1.215377669922776072e+00	-3.594652770823154597e-01	1.359428395430757064e+03	9.084489377488722539e+01	-2.045503223925050129e+00	4.817941577331946945e+01	1.316723385891474152e+01	-5.786893258332631573e-01	-6.232989654194853735e-01	-8.915570127975553927e-01	-7.908329997330663108e-01	7.558067927125001006e+03	4.232688834961388480e+00	2.570267361458842270e+00	1.487464197715378532e+03	2.369641135541102699e+02	1.123081721370808417e+00	5.321470788665973828e+01	5.295861692945737076e+01	-2.060113295832982361e-01	1.417517183956924054e+00	-2.582785063987776963e-01	-2.704164998665331554e-01	7.833375000000000000e+03	7.250000000000000000e+00	5.500000000000000000e+00	1.615500000000000000e+03	3.830833333333333144e+02	4.291666666666666963e+00	5.825000000000000000e+01	9.275000000000000000e+01	1.666666666666666574e-01	3.458333333333333481e+00	3.750000000000000000e-01	2.500000000000000000e-01	8.108682072874998994e+03	1.026731116503861152e+01	8.429732638541157286e+00	1.743535802284621468e+03	5.292025531125564157e+02	7.460251611962525509e+00	6.328529211334026172e+01	1.325413830705426221e+02	5.393446629166315232e-01	5.499149482709743353e+00	1.008278506398777807e+00	7.704164998665331554e-01	8.383989145749997988e+03	1.328462233007722304e+01	1.135946527708231457e+01	1.871571604569242936e+03	6.753217728917793465e+02	1.062883655725838494e+01	6.832058422668052344e+01	1.723327661410852443e+02	9.120226591665964166e-01	7.539965632086152780e+00	1.641557012797555393e+00	1.290832999733066311e+00
2.770000000000000000e+02	7.295552302036333458e+03	1.002935000263275533e+00	2.277442494833881170e-02	1.360921863242207110e+03	9.051737727594121452e+01	-1.702622890571609204e+00	4.828898721778709557e+01	1.241321273687771054e+01	-6.160254037844385966e-01	-1.621347146528572036e+00	-9.138857955913137765e-01	-6.038995287340802598e-01	7.566567817684833244e+03	3.959800833464971248e+00	2.761387212474169406e+00	1.489544264954437040e+03	2.339045219713039501e+02	1.336188554714195398e+00	5.331116027556021209e+01	5.212327303510551957e+01	-1.830127018922192983e-01	3.976597600690472412e-01	-2.902762311289902031e-01	-1.977830977003734725e-01	7.837583333333333030e+03	6.916666666666666963e+00	5.500000000000000000e+00	1.618166666666666742e+03	3.772916666666666856e+02	4.375000000000000000e+00	5.833333333333333570e+01	9.183333333333332860e+01	2.500000000000000000e-01	2.416666666666666519e+00	3.333333333333333148e-01	2.083333333333333426e-01	8.108598848981832816e+03	9.873532499868362677e+00	8.238612787525831038e+00	1.746789068378896445e+03	5.206788113620293643e+02	7.413811445285804602e+00	6.335550639110645932e+01	1.315433936315611447e+02	6.830127018922192983e-01	4.435673573264285352e+00	9.569428977956568882e-01	6.144497643670401299e-01	8.379614364630331693e+03	1.283039833307005750e+01	1.097722557505166208e+01	1.875411470091126375e+03	6.640659560573922136e+02	1.045262289057160920e+01	6.837767944887957583e+01	1.712534539297889467e+02	1.116025403784438597e+00	6.454680479861904630e+00	1.580552462257980295e+00	1.020566195400747000e+00
2.780000000000000000e+02	7.297899253604251498e+03	1.137014183003399737e-01	-5.871200947527412950e-01	1.359937686144931376e+03	8.866503428773211226e+01	-1.133739822285575016e+00	4.902012675853089263e+01	1.325980454986404311e+01	-7.761423749153966156e-01	-1.107244377346293440e+00	-5.364378277661476790e-01	-5.364378277661476790e-01	7.567970460135459689e+03	3.036017375816836505e+00	2.623106619290295871e+00	1.491093843072465688e+03	2.319783504771993989e+02	1.599796755523879010e+00	5.378089671259877491e+01	5.150490227493202156e+01	-3.047378541243649375e-01	5.505444779935200206e-01	-2.057189138830738395e-01	-2.057189138830738395e-01	7.838041666666666970e+03	5.958333333333333037e+00	5.833333333333333037e+00	1.622250000000000000e+03	3.752916666666666856e+02	4.333333333333333037e+00	5.854166666666666430e+01	8.975000000000000000e+01	1.666666666666666574e-01	2.208333333333333481e+00	1.250000000000000000e-01	1.250000000000000000e-01	8.108112873197874251e+03	8.880649290849829569e+00	9.043560047376370647e+00	1.753406156927534312e+03	5.186049828561340291e+02	7.066869911142786620e+00	6.330243662073455368e+01	1.279950977250679784e+02	6.380711874576983078e-01	3.866122188673147164e+00	4.557189138830738395e-01	4.557189138830738395e-01	8.378184079729082441e+03	1.180296524836632699e+01	1.225378676141940737e+01	1.884562313855068624e+03	6.619182990456013158e+02	9.800406488952241091e+00	6.806320657480243597e+01	1.662401954501359569e+02	1.109475708248729875e+00	5.523911044012960403e+00	7.864378277661476790e-01	7.864378277661476790e-01
2.790000000000000000e+02	7.301950076778856783e+03	-7.479838381862258245e-02	3.274085737126180007e-01	1.358411058631936612e+03	9.300983881763499994e+01	-1.507570547286102070e+00	4.877134698816342961e+01	1.480296910953687473e+01	-5.786893258332631573e-01	-1.142171684049306801e+00	-5.786893258332631573e-01	-5.364378277661476790e-01	7.568995871722761876e+03	3.025100808090688709e+00	2.892870953522975519e+00	1.491143029315968306e+03	2.341715860754841572e+02	1.246214726356948965e+00	5.405234016074838621e+01	5.231815122143510166e+01	-2.060113295832982361e-01	7.830808246420133401e-01	-2.060113295832982361e-01	-2.057189138830738395e-01	7.836041666666666970e+03	6.125000000000000000e+00	5.458333333333333037e+00	1.623875000000000000e+03	3.753333333333333144e+02	4.000000000000000000e+00	5.933333333333333570e+01	8.983333333333332860e+01	1.666666666666666574e-01	2.708333333333333481e+00	1.666666666666666574e-01	1.250000000000000000e-01	8.103087461610572063e+03	9.224899191909312179e+00	8.023795713143691444e+00	1.756606970684031694e+03	5.164950805911825000e+02	6.753785273643051035e+00	6.461432650591828519e+01	1.273485154452315555e+02	5.393446629166315232e-01	4.633585842024653623e+00	5.393446629166315232e-01	4.557189138830738395e-01	8.370133256554476247e+03	1.232479838381862258e+01	1.058925809295404719e+01	1.889338941368063388e+03	6.576568278490316288e+02	9.507570547286102070e+00	6.989531967850324179e+01	1.648636975571297967e+02	9.120226591665964166e-01	6.558838350715973320e+00	9.120226591665964166e-01	7.864378277661476790e-01
2.800000000000000000e+02	7.312987531274918183e+03	-1.295146066661052586e-01	2.609084199243811852e-01	1.354827808403822019e+03	9.448652874934242618e+01	-1.306209105101584722e+00	4.940140054161759053e+01	1.631086022187166407e+01	-5.364378277661476790e-01	-1.016383673368198792e+00	-6.160254037844385966e-01	-7.523124382057235771e-01	7.575139598970792576e+03	2.851909363333613889e+00	2.963787543295524074e+00	1.490184737535244494e+03	2.335140977080045559e+02	1.055228780782540898e+00	5.440903360414212386e+01	5.330126344426916774e+01	-2.057189138830738395e-01	7.626414966492338632e-01	-1.830127018922192983e-01	-1.886562191028617885e-01	7.837291666666666970e+03	5.833333333333333037e+00	5.666666666666666963e+00	1.625541666666666742e+03	3.725416666666666856e+02	3.416666666666666519e+00	5.941666666666666430e+01	9.029166666666667140e+01	1.250000000000000000e-01	2.541666666666666519e+00	2.500000000000000000e-01	3.750000000000000000e-01	8.099443734362541363e+03	8.814757303333053073e+00	8.369545790037809851e+00	1.760898595798088991e+03	5.115692356253288153e+02	5.778104552550791695e+00	6.442429972919120473e+01	1.272820698890641751e+02	4.557189138830738395e-01	4.320691836684098952e+00	6.830127018922192983e-01	9.386562191028617885e-01	8.361595802058414847e+03	1.179618127333277044e+01	1.107242491340895185e+01	1.896255524929511466e+03	6.505968045839908882e+02	8.139542438434917315e+00	6.943193279171573806e+01	1.642724731114616930e+02	7.864378277661476790e-01	6.099717006701531830e+00	1.116025403784438597e+00	1.502312438205723577e+00
2.810000000000000000e+02	7.326714978723817694e+03	-7.471398812853022875e-01	3.241674825689599970e-03	1.355851556713518676e+03	8.948003074853636463e+01	-8.226991139923014451e-01	4.944112289058618614e+01	1.870722415977807884e+01	-5.786893258332631573e-01	-1.819420247700466398e+00	-1.059772895018904704e+00	-6.160254037844385966e-01	7.584044989361908847e+03	2.438930059357348856e+00	2.814120837412844800e+00	1.491509111690092595e+03	2.282400153742681823e+02	1.296983776337182537e+00	5.426222811195975737e+01	5.470777874655570372e+01	-2.060113295832982361e-01	1.736232094831000605e-01	-3.840531141761190370e-01	-1.830127018922192983e-01	7.841375000000000000e+03	5.625000000000000000e+00	5.625000000000000000e+00	1.627166666666666742e+03	3.670000000000000000e+02	3.416666666666666519e+00	5.908333333333333570e+01	9.070833333333332860e+01	1.666666666666666574e-01	2.166666666666666519e+00	2.916666666666666852e-01	2.500000000000000000e-01	8.098705010638091153e+03	8.811069940642651588e+00	8.435879162587156088e+00	1.762824221643240890e+03	5.057599846257318177e+02	5.536349556996150056e+00	6.390443855470691403e+01	1.267088879201109535e+02	5.393446629166315232e-01	4.159710123850232755e+00	9.673864475094524629e-01	6.830127018922192983e-01	8.356035021276182306e+03	1.199713988128530318e+01	1.124675832517431040e+01	1.898481776619814809e+03	6.445199692514636354e+02	7.656032447325634038e+00	6.872554377608048526e+01	1.627094425068885926e+02	9.120226591665964166e-01	6.152753581033799435e+00	1.643106228352238185e+00	1.116025403784438597e+00
2.820000000000000000e+02	7.339784515541800829e+03	-1.279698902987713716e+00	3.968311898999692389e-01	1.358373134000376467e+03	9.628971527949363463e+01	-7.859388972001823959e-01	4.895334885245269163e+01	1.912975374728988243e+01	-4.694374650592331721e-01	-1.000000000000000000e+00	-1.366339837864261719e+00	-6.038995287340802598e-01	7.591725591104233899e+03	2.235150548506143142e+00	3.115082261616651138e+00	1.493978233666854749e+03	2.295198576397468173e+02	1.107030551399908802e+00	5.383084109289301722e+01	5.491904354031160551e+01	-1.930520658629499287e-01	1.000000000000000000e+00	-5.165032522654642300e-01	-1.977830977003734725e-01	7.843666666666666970e+03	5.750000000000000000e+00	5.833333333333333037e+00	1.629583333333333258e+03	3.627500000000000000e+02	3.000000000000000000e+00	5.870833333333333570e+01	9.070833333333332860e+01	8.333333333333332871e-02	3.000000000000000000e+00	3.333333333333333148e-01	2.083333333333333426e-01	8.095607742229100040e+03	9.264849451493857302e+00	8.551584405050014936e+00	1.765188432999811766e+03	4.959801423602531827e+02	4.892969448600091198e+00	6.358582557377365418e+01	1.264976231263550517e+02	3.597187325296165583e-01	5.000000000000000000e+00	1.183169918932130749e+00	6.144497643670401299e-01	8.347548817791532201e+03	1.277969890298771460e+01	1.126983547676669772e+01	1.900793532666290048e+03	6.292102847205063654e+02	6.785938897200182396e+00	6.846331781421397977e+01	1.622869129193767890e+02	6.361041317258998573e-01	7.000000000000000000e+00	2.033006504530928460e+00	1.020566195400747000e+00
2.830000000000000000e+02	7.340113853098876461e+03	-6.969485356026643430e-01	2.231878497057051547e-01	1.360231770247724171e+03	9.762849744611111191e+01	-1.580554783521650020e+00	4.879625813409128909e+01	1.900177307194172727e+01	-6.160254037844385966e-01	-1.845222949206065888e+00	-7.259424334001736145e-01	-7.881883952584495256e-01	7.591494426549437776e+03	2.693192398865334347e+00	2.819927258186186059e+00	1.496303385123861972e+03	2.296684153897222131e+02	9.180559415725082495e-01	5.371062906704564455e+01	5.425088653597086363e+01	-1.830127018922192983e-01	4.940551920636337968e-01	-1.546378833667534924e-01	-2.899275309625580777e-01	7.842875000000000000e+03	6.083333333333333037e+00	5.416666666666666963e+00	1.632375000000000000e+03	3.617083333333333144e+02	3.416666666666666519e+00	5.862500000000000000e+01	8.950000000000000000e+01	2.500000000000000000e-01	2.833333333333333481e+00	4.166666666666666852e-01	2.083333333333333426e-01	8.094255573450562224e+03	9.473474267801332616e+00	8.013406075147148755e+00	1.768446614876138028e+03	4.937482512769444156e+02	5.915277391760824344e+00	6.353937093295435545e+01	1.247491134640291364e+02	6.830127018922192983e-01	5.172611474603033166e+00	9.879712167000869183e-01	7.065941976292248183e-01	8.345636146901124448e+03	1.286361520226932953e+01	1.061014548362762966e+01	1.904518229752275829e+03	6.257881692205555737e+02	8.413888116854982613e+00	6.845374186590871091e+01	1.599982269280582727e+02	1.116025403784438597e+00	7.511889615872732406e+00	1.559275766733507096e+00	1.204855061925116155e+00
2.840000000000000000e+02	7.346982058617275470e+03	7.158156857844577559e-02	-7.843424973774597575e-01	1.359905472114028498e+03	9.461302924673731241e+01	-1.607209305143044720e+00	4.956288749876819111e+01	1.763124902551027162e+01	-1.454706713874831747e+00	-9.541645812473915633e-01	-7.722082634517997146e-01	-7.881883952584496367e-01	7.595553529308637735e+03	3.139957450955889406e+00	2.295328751311270121e+00	1.498244402723680878e+03	2.265565146233686562e+02	9.255620140951443808e-01	5.432311041605075985e+01	5.214895784608847151e+01	-4.981866902707491884e-01	1.127084376042970959e+00	-2.194374650592331721e-01	-2.899275309625581887e-01	7.844125000000000000e+03	6.208333333333333037e+00	5.375000000000000000e+00	1.636583333333333258e+03	3.585000000000000000e+02	3.458333333333333481e+00	5.908333333333333570e+01	8.666666666666667140e+01	4.583333333333333148e-01	3.208333333333333481e+00	3.333333333333333148e-01	2.083333333333333426e-01	8.092696470691362265e+03	9.276709215710777556e+00	8.454671248688729435e+00	1.774922263942985637e+03	4.904434853766313154e+02	5.991104652571522138e+00	6.384355625061591155e+01	1.211843754872448642e+02	1.414853356937415763e+00	5.289582290623696004e+00	8.861041317258997463e-01	7.065941976292248183e-01	8.341267941382724530e+03	1.234508509808821941e+01	1.153434249737745887e+01	1.913261194552638017e+03	6.223869707532626308e+02	8.523875971809712127e+00	6.860377916789848030e+01	1.557020843078230712e+02	2.371373380541498488e+00	7.370831247914058082e+00	1.438874930118466233e+00	1.204855061925116377e+00
2.850000000000000000e+02	7.352547552131518387e+03	7.679814480002455923e-02	-3.350058377086329031e-01	1.361605314845758130e+03	9.317778755670610735e+01	-1.895144248783007246e+00	5.057365887109075686e+01	1.825409103081115347e+01	-6.160254037844385966e-01	-1.248925974133552774e+00	-7.881883952584497477e-01	-5.786893258332631573e-01	7.599815442732426163e+03	2.934232405733345761e+00	2.519997081145683548e+00	1.500052657422879065e+03	2.235680604450197109e+02	7.815945422751631178e-01	5.470349610221204273e+01	5.262704551540557674e+01	-1.830127018922192983e-01	7.713703462665568722e-01	-2.899275309625581887e-01	-2.060113295832982361e-01	7.847083333333333030e+03	5.791666666666666963e+00	5.375000000000000000e+00	1.638500000000000000e+03	3.539583333333333144e+02	3.458333333333333481e+00	5.883333333333333570e+01	8.700000000000000000e+01	2.500000000000000000e-01	2.791666666666666519e+00	2.083333333333333426e-01	1.666666666666666574e-01	8.094351223934239897e+03	8.649100927599988609e+00	8.230002918854316007e+00	1.776947342577120935e+03	4.843486062216469463e+02	6.135072124391504289e+00	6.296317056445462867e+01	1.213729544845944304e+02	6.830127018922192983e-01	4.811962987066776165e+00	7.065941976292249294e-01	5.393446629166315232e-01	8.341619114535147673e+03	1.150653518853330937e+01	1.108500583770863201e+01	1.915394685154241870e+03	6.147388791099605214e+02	8.811810915449674653e+00	6.709300779557591454e+01	1.557459089691888607e+02	1.116025403784438597e+00	6.832259307466886256e+00	1.204855061925116377e+00	9.120226591665964166e-01
2.860000000000000000e+02	7.347506551230986588e+03	4.294886970668443382e-02	-4.571595079737686973e-01	1.360670793734243716e+03	8.921219603685636912e+01	-1.233944615662872391e+00	5.035460177201539977e+01	1.526050897789302496e+01	-6.933562467571046106e-01	-1.471273968291878287e+00	-6.160254037844385966e-01	-6.933562467571046106e-01	7.597669942282159354e+03	2.750641101520008736e+00	2.500586912679782170e+00	1.500856230200455229e+03	2.205644313517615274e+02	9.246943588352305454e-01	5.459396755267437129e+01	5.081775448894651248e+01	-1.175114567118856201e-01	4.101963491873941159e-01	-1.830127018922192983e-01	-1.175114567118856201e-01	7.847833333333333030e+03	5.458333333333333037e+00	5.458333333333333037e+00	1.641041666666666742e+03	3.519166666666666856e+02	3.083333333333333481e+00	5.883333333333333570e+01	8.637500000000000000e+01	4.583333333333333148e-01	2.291666666666666519e+00	2.500000000000000000e-01	4.583333333333333148e-01	8.097996724384506706e+03	8.166025565146657783e+00	8.416079753986883460e+00	1.781227103132878256e+03	4.832689019815718439e+02	5.241972307831436417e+00	6.307269911399230011e+01	1.219322455110534804e+02	1.034178123378552305e+00	4.173136984145939365e+00	6.830127018922192983e-01	1.034178123378552305e+00	8.348160115435679472e+03	1.087371779695998164e+01	1.137382617464043477e+01	1.921412539599089769e+03	6.146211372964769453e+02	7.400611282329538909e+00	6.731206489465127163e+01	1.574894910221069608e+02	1.610022913423771129e+00	6.054607301625210880e+00	1.116025403784438597e+00	1.610022913423771129e+00
2.870000000000000000e+02	7.342662511735778935e+03	4.066333908835142452e-01	-1.373917657634762257e+00	1.360170826023821064e+03	8.153237789478129116e+01	-1.142171684049306801e+00	5.001197221125135428e+01	1.231431917994885339e+01	-6.038995287340801488e-01	-1.854121572660302864e+00	-6.160254037844385966e-01	-5.364378277661476790e-01	7.594518755867889013e+03	3.307483362108423641e+00	1.833874504515952353e+00	1.502085413011910532e+03	2.164328556140573028e+02	7.830808246420133401e-01	5.421431943895900929e+01	4.911549292330776240e+01	-1.977830977003734170e-01	5.521058803365153089e-01	-1.830127018922192983e-01	-2.057189138830738395e-01	7.846375000000000000e+03	6.208333333333333037e+00	5.041666666666666963e+00	1.644000000000000000e+03	3.513333333333333144e+02	2.708333333333333481e+00	5.841666666666666430e+01	8.591666666666667140e+01	2.083333333333333426e-01	2.958333333333333481e+00	2.500000000000000000e-01	1.250000000000000000e-01	8.098231244132110987e+03	9.109183304558243321e+00	8.249458828817381573e+00	1.785914586988089468e+03	4.862338110526093260e+02	4.633585842024653623e+00	6.261901389437431931e+01	1.227178404100255875e+02	6.144497643670401299e-01	5.364560786330152098e+00	6.830127018922192983e-01	4.557189138830738395e-01	8.350087488264221975e+03	1.201003327578315094e+01	1.145725099096809529e+01	1.927829173976178936e+03	6.211342887718853945e+02	6.558838350715973320e+00	6.682136112208198142e+01	1.595190141533844894e+02	1.020566195400746778e+00	7.770788239326970270e+00	1.116025403784438597e+00	7.864378277661476790e-01
2.880000000000000000e+02	7.343114461500362268e+03	4.470347516336738991e-01	-1.524577281737386159e+00	1.359792547035526695e+03	7.166222154399559940e+01	-1.841659104651970580e+00	4.895909789150423563e+01	1.366256163290685777e+01	-6.173926762196428886e-01	-1.439044781790660199e+00	-6.933562467571046106e-01	-7.852373319433405552e-01	7.595828064083514619e+03	3.369350709150170431e+00	1.925211359131306921e+00	1.502271273517763348e+03	2.094352774386644569e+02	4.541704476740147101e-01	5.350038227908544997e+01	5.035211414978676459e+01	-1.628630047764880739e-01	7.388109424380031598e-01	-1.175114567118856201e-01	-2.467853326383369628e-01	7.848541666666666970e+03	6.291666666666666963e+00	5.375000000000000000e+00	1.644750000000000000e+03	3.472083333333333144e+02	2.750000000000000000e+00	5.804166666666666430e+01	8.704166666666667140e+01	2.916666666666666852e-01	2.916666666666666519e+00	4.583333333333333148e-01	2.916666666666666852e-01	8.101255269249819321e+03	9.213982624183163495e+00	8.824788640868693079e+00	1.787228726482236652e+03	4.849813892280021719e+02	5.045829552325985290e+00	6.258295105424787863e+01	1.237312191835465853e+02	7.461963381098214443e-01	5.094522390895329877e+00	1.034178123378552305e+00	8.301186659716703886e-01	8.353968871832972582e+03	1.213629858169965914e+01	1.227457728173738616e+01	1.929707452964473305e+03	6.227544451226710862e+02	7.341659104651970580e+00	6.712423544182910007e+01	1.604207717004264850e+02	1.200726009552976148e+00	7.272378115123993680e+00	1.610022913423771129e+00	1.368570665276674037e+00
2.890000000000000000e+02	7.340323275902835121e+03	-2.340486709884519456e-01	-1.476149845485450030e+00	1.354439918363653533e+03	5.980482740439390454e+01	-1.755499720473865377e+00	4.904655240723539578e+01	1.134963545189130230e+01	-7.523124382057235771e-01	-1.656434688800762167e+00	-7.523124382057235771e-01	-7.852373319433405552e-01	7.593515804618084076e+03	2.945475664505774027e+00	2.011925077257274985e+00	1.500574125848493395e+03	2.035899137021969523e+02	4.555834730964005708e-01	5.339827620361769789e+01	4.925815105927898685e+01	-1.886562191028617885e-01	5.467826555996189164e-01	-1.886562191028617885e-01	-2.467853326383369628e-01	7.846708333333333030e+03	6.125000000000000000e+00	5.500000000000000000e+00	1.646708333333333258e+03	3.473750000000000000e+02	2.666666666666666519e+00	5.775000000000000000e+01	8.716666666666667140e+01	3.750000000000000000e-01	2.750000000000000000e+00	3.750000000000000000e-01	2.916666666666666852e-01	8.099900862048581985e+03	9.304524335494225085e+00	8.988074922742725903e+00	1.792842540818173120e+03	4.911600862978030477e+02	4.877749860236932022e+00	6.210172379638230211e+01	1.250751822740543560e+02	9.386562191028617885e-01	4.953217344400380640e+00	9.386562191028617885e-01	8.301186659716703886e-01	8.353093390763831849e+03	1.248404867098845195e+01	1.247614984548545003e+01	1.938976748303012982e+03	6.349451725956060955e+02	7.088833053807197970e+00	6.645344759276460422e+01	1.629836978814420263e+02	1.502312438205723577e+00	7.156434688800762167e+00	1.502312438205723577e+00	1.368570665276674037e+00
2.900000000000000000e+02	7.329036538695315357e+03	1.441277113339616278e-01	-8.868937389676219141e-01	1.356756467839456263e+03	5.199832215237444188e+01	-2.566739072699486091e+00	4.825726153586201406e+01	1.061850558331286720e+01	-6.173926762196431106e-01	-1.143664824746321695e+00	-8.635242913114342667e-01	-6.173926762196428886e-01	7.585664102680991164e+03	3.134563855666980814e+00	2.327386463849522524e+00	1.503044900586394760e+03	2.009991610761872209e+02	7.079713031692369540e-02	5.285779743459767133e+01	4.858008612498976930e+01	-1.628630047764881850e-01	9.073342542935058930e-01	-2.234288123223838185e-01	-1.628630047764880739e-01	7.842291666666666970e+03	6.125000000000000000e+00	5.541666666666666963e+00	1.649333333333333258e+03	3.500000000000000000e+02	2.708333333333333481e+00	5.745833333333333570e+01	8.654166666666667140e+01	2.916666666666666852e-01	2.958333333333333481e+00	4.166666666666666852e-01	2.916666666666666852e-01	8.098919230652342776e+03	9.115436144333019186e+00	8.755946869483810957e+00	1.795621766080271755e+03	4.990008389238128075e+02	5.345869536349743711e+00	6.205886923206900008e+01	1.245032472083435664e+02	7.461963381098215553e-01	5.009332412373161070e+00	1.056762145655717244e+00	7.461963381098214443e-01	8.355546794638019492e+03	1.210587228866603837e+01	1.197022707230095584e+01	1.941910198827210252e+03	6.480016778476256150e+02	7.983405739366153497e+00	6.665940513080465735e+01	1.624648277500204756e+02	1.200726009552976370e+00	7.060331491412988214e+00	1.696857624644767748e+00	1.200726009552976148e+00
2.910000000000000000e+02	7.315817664339011571e+03	-1.077124788047454373e-01	-7.331770140584623618e-01	1.359957335027696445e+03	4.309661044296461796e+01	-1.855260523364355318e+00	4.808000441239227740e+01	8.927768918111439689e+00	-6.038995287340801488e-01	-4.571757025744305203e-01	-5.381883952584500808e-01	-8.915570127975553927e-01	7.575867165502839271e+03	2.800310427264293800e+00	2.487578159637435338e+00	1.505603667513848222e+03	1.988608052214823090e+02	4.265364049844890815e-01	5.264416887286280655e+01	4.790138445905571984e+01	-1.977830977003734170e-01	1.042245482046117999e+00	-3.992753096255835521e-02	-2.582785063987776963e-01	7.835916666666666970e+03	5.708333333333333037e+00	5.708333333333333037e+00	1.651250000000000000e+03	3.546250000000000000e+02	2.708333333333333481e+00	5.720833333333333570e+01	8.687500000000000000e+01	2.083333333333333426e-01	2.541666666666666519e+00	4.583333333333333148e-01	3.750000000000000000e-01	8.095966167830494669e+03	8.616356239402371386e+00	8.929088507029231181e+00	1.796896332486151778e+03	5.103891947785176626e+02	4.990130261682177881e+00	6.177249779380386485e+01	1.258486155409442802e+02	6.144497643670401299e-01	4.041087851287215038e+00	9.565941976292249294e-01	1.008278506398777807e+00	8.356015668994321459e+03	1.152437914547141062e+01	1.214984368072512844e+01	1.942542664972303555e+03	6.661533895570353252e+02	7.271927190031021837e+00	6.633666225427438690e+01	1.648222310818885603e+02	1.020566195400746778e+00	5.540509035907764002e+00	1.454855061925116599e+00	1.641557012797555393e+00
2.920000000000000000e+02	7.310537844355614652e+03	-2.857952087684445530e-01	-5.688043694978288656e-01	1.360241376675543279e+03	3.787138098230576588e+01	-1.358296130767019605e+00	4.844992743689207515e+01	6.359696425946935960e+00	-7.881883952584495256e-01	-1.196539829266033639e+00	-6.547005383792514621e-01	-6.038995287340801488e-01	7.571706422177807326e+03	2.669602395615777723e+00	2.444764481917752086e+00	1.506558188337771753e+03	1.970190238244862257e+02	5.083519346164901975e-01	5.299579705177936972e+01	4.672151487964013228e+01	-2.899275309625580777e-01	7.142300853669831806e-01	-7.735026918962573106e-02	-1.977830977003734170e-01	7.832875000000000000e+03	5.625000000000000000e+00	5.458333333333333037e+00	1.652875000000000000e+03	3.561666666666666856e+02	2.375000000000000000e+00	5.754166666666666430e+01	8.708333333333332860e+01	2.083333333333333426e-01	2.625000000000000000e+00	5.000000000000000000e-01	2.083333333333333426e-01	8.094043577822192674e+03	8.580397604384222277e+00	8.471902184748913101e+00	1.799191811662228247e+03	5.153143095088471455e+02	4.241648065383509802e+00	6.208753628155395887e+01	1.274451517870265320e+02	7.065941976292248183e-01	4.535769914633016597e+00	1.077350269189625731e+00	6.144497643670401299e-01	8.355212155644385348e+03	1.153579520876844455e+01	1.148547103616449405e+01	1.945508623324456721e+03	6.744619523510275485e+02	6.108296130767019605e+00	6.663340589644126055e+01	1.678069702407197212e+02	1.204855061925116155e+00	6.446539829266033195e+00	1.654700538379251462e+00	1.020566195400746778e+00
2.930000000000000000e+02	7.304213084469580281e+03	-3.792755891747008334e-01	-7.294089100497300748e-01	1.362028189018461489e+03	3.976983000466299245e+01	-1.822599846347106922e+00	4.815476948741587648e+01	6.644787577871511530e+00	-7.908329997330663108e-01	-1.023268363325511299e+00	-7.852373319433403331e-01	-5.786893258332631573e-01	7.567398208901457110e+03	2.768695538745983065e+00	2.406128878308468444e+00	1.508847427842564230e+03	1.979890816689981534e+02	3.178667434931132796e-01	5.282738474370793824e+01	4.638489378893575577e+01	-2.704164998665331554e-01	1.071699151670577610e+00	-2.467853326383368517e-01	-2.060113295832982361e-01	7.830583333333333030e+03	5.916666666666666963e+00	5.541666666666666963e+00	1.655666666666666742e+03	3.562083333333333144e+02	2.458333333333333481e+00	5.750000000000000000e+01	8.612500000000000000e+01	2.500000000000000000e-01	3.166666666666666519e+00	2.916666666666666852e-01	1.666666666666666574e-01	8.093768457765208950e+03	9.064637794587351749e+00	8.677204455024865482e+00	1.802485905490769255e+03	5.144275849976684185e+02	4.598799923173553239e+00	6.217261525629206176e+01	1.258651062110642442e+02	7.704164998665331554e-01	5.261634181662754983e+00	8.301186659716701666e-01	5.393446629166315232e-01	8.356953582197085780e+03	1.221260892250803565e+01	1.181274224338306311e+01	1.949305144314871995e+03	6.726468366620035795e+02	6.739266513013774329e+00	6.684523051258412352e+01	1.656052124221284885e+02	1.290832999733066311e+00	7.356601696658843892e+00	1.368570665276673815e+00	9.120226591665964166e-01
2.940000000000000000e+02	7.309613992852503543e+03	-1.027316155294677458e-02	-9.073148656703633463e-02	1.363130411954019792e+03	4.051263196725534499e+01	-2.231342087797168805e+00	4.804836874749478426e+01	6.510532927263966485e+00	-7.523124382057235771e-01	-3.029040382119045915e-01	-8.635242913114342667e-01	-9.138857955913137765e-01	7.570140329759585256e+03	3.203196752556860094e+00	2.433800923383148351e+00	1.510773539310343267e+03	1.973604826502943297e+02	1.134956227680823382e-01	5.277418437374738858e+01	4.594276646363198324e+01	-1.886562191028617885e-01	1.515214647560714445e+00	-2.234288123223838185e-01	-2.902762311289902031e-01	7.830666666666666970e+03	6.416666666666666963e+00	4.958333333333333037e+00	1.658416666666666742e+03	3.542083333333333144e+02	2.458333333333333481e+00	5.750000000000000000e+01	8.537500000000000000e+01	3.750000000000000000e-01	3.333333333333333481e+00	4.166666666666666852e-01	3.333333333333333148e-01	8.091193003573748683e+03	9.630136580776474275e+00	7.482865743283517723e+00	1.806059794022990218e+03	5.110561840163722991e+02	4.803171043898585069e+00	6.222581562625261142e+01	1.248072335363680168e+02	9.386562191028617885e-01	5.151452019105952296e+00	1.056762145655717244e+00	9.569428977956568882e-01	8.351719340480831306e+03	1.284360649488628070e+01	1.000739815323370152e+01	1.953702921379313693e+03	6.679040346994113406e+02	7.148008754463836212e+00	6.695163125250522285e+01	1.642394670727360335e+02	1.502312438205723577e+00	6.969570704878571554e+00	1.696857624644767748e+00	1.580552462257980295e+00
2.950000000000000000e+02	7.322447461153793483e+03	6.389586827410003167e-01	-6.535340524443773447e-01	1.364207566695637297e+03	4.757109493377652143e+01	-2.200490169578479982e+00	4.819246053279860575e+01	7.053617449777036086e+00	-5.364378277661476790e-01	-1.010718397892519604e+00	-1.101738929857382754e+00	-9.876916288627262119e-01	7.578223730576896742e+03	3.402812674703833640e+00	2.152399640444477846e+00	1.513103783347818535e+03	1.983688808002216035e+02	6.642158187742674968e-02	5.276289693306597428e+01	4.554764205822185374e+01	-2.057189138830738395e-01	1.057140801053740198e+00	-3.425361315953580621e-01	-2.855124810980297911e-01	7.834000000000000000e+03	6.166666666666666963e+00	4.958333333333333037e+00	1.662000000000000000e+03	3.491666666666666856e+02	2.333333333333333481e+00	5.733333333333333570e+01	8.404166666666667140e+01	1.250000000000000000e-01	3.125000000000000000e+00	4.166666666666666852e-01	4.166666666666666852e-01	8.089776269423103258e+03	8.930520658629500730e+00	7.764267026222188228e+00	1.810896216652181465e+03	4.999644525331117393e+02	4.600245084789239769e+00	6.190376973360069712e+01	1.225356912751114891e+02	4.557189138830738395e-01	5.192859198946259802e+00	1.175869464928691377e+00	1.118845814431363106e+00	8.345552538846206517e+03	1.169437465059233361e+01	1.057020071911104253e+01	1.959792433304362703e+03	6.507622383995568498e+02	6.867156836245147389e+00	6.647420613386806565e+01	1.610297158835563209e+02	7.864378277661476790e-01	7.260718397892519604e+00	1.935072263190716235e+00	1.821024962196059693e+00
2.960000000000000000e+02	7.331915046736034128e+03	2.038187266672286668e-01	-2.043560573178568873e-01	1.363760759123218122e+03	4.736123812369834241e+01	-1.540719574653794943e+00	4.830622268489938165e+01	7.586299802263198444e+00	-6.160254037844385966e-01	-1.554292766205059184e+00	-7.259424334001736145e-01	-7.852373319433405552e-01	7.585645023368017064e+03	3.185242696666947815e+00	2.522821971341071556e+00	1.514026212894942319e+03	1.946806190618491712e+02	2.921402126731025284e-01	5.271561134244969082e+01	4.562648323446493492e+01	-1.830127018922192983e-01	8.895202835641371486e-01	-1.546378833667534924e-01	-2.467853326383369628e-01	7.839375000000000000e+03	6.166666666666666963e+00	5.250000000000000000e+00	1.664291666666666742e+03	3.420000000000000000e+02	2.125000000000000000e+00	5.712500000000000000e+01	8.366666666666667140e+01	2.500000000000000000e-01	3.333333333333333481e+00	4.166666666666666852e-01	2.916666666666666852e-01	8.093104976631982936e+03	9.148090636666385222e+00	7.977178028658928000e+00	1.814557120438391166e+03	4.893193809381508572e+02	3.957859787326897472e+00	6.153438865755030918e+01	1.217068500988684150e+02	6.830127018922192983e-01	5.777146383102529370e+00	9.879712167000869183e-01	8.301186659716703886e-01	8.346834953263965872e+03	1.212951460666610615e+01	1.070435605731785600e+01	1.964822574210115363e+03	6.366387618763017144e+02	5.790719574653794943e+00	6.594377731510061835e+01	1.597470335310701444e+02	1.116025403784438597e+00	8.220959432871726591e+00	1.559275766733507096e+00	1.368570665276674037e+00
2.970000000000000000e+02	7.338744378559169490e+03	-5.172077310198819333e-02	-2.334057393661543856e-01	1.363973663368388998e+03	5.577137478484388566e+01	-1.273729085310995490e+00	4.877925568136542012e+01	8.095811526098742661e+00	-7.852373319433403331e-01	-8.656019059700725826e-01	-1.027525231651946758e+00	-9.142135623730951455e-01	7.588518022612917775e+03	3.015806280115672422e+00	2.404130463650256289e+00	1.514590998350861128e+03	1.986565207257552856e+02	4.881354573445022549e-01	5.311879450734937791e+01	4.611040576304937133e+01	-2.467853326383368517e-01	1.025532380348296968e+00	-2.637626158259733788e-01	-2.071067811865475727e-01	7.838291666666666970e+03	6.083333333333333037e+00	5.041666666666666963e+00	1.665208333333333258e+03	3.415416666666666856e+02	2.250000000000000000e+00	5.745833333333333570e+01	8.412500000000000000e+01	2.916666666666666852e-01	2.916666666666666519e+00	5.000000000000000000e-01	5.000000000000000000e-01	8.088065310720416164e+03	9.150860386550993653e+00	7.679202869683077637e+00	1.815825668315805387e+03	4.844268126075780856e+02	4.011864542655497523e+00	6.179787215931729349e+01	1.221395942369506287e+02	8.301186659716701666e-01	4.807800952985036069e+00	1.263762615825973379e+00	1.207106781186547462e+00	8.337838954774164449e+03	1.221838743976865516e+01	1.031673907269948742e+01	1.966443003298277517e+03	6.273119585484894287e+02	5.773729085310995046e+00	6.613741098530124418e+01	1.601541884739012573e+02	1.368570665276673815e+00	6.698935239303406064e+00	2.027525231651946758e+00	1.914213562373095145e+00
2.980000000000000000e+02	7.329054041763223722e+03	2.165488811415627879e-02	-4.519073018052051083e-01	1.366426532815516111e+03	5.767259174881257877e+01	-1.273729085310995490e+00	4.891707120694417910e+01	1.013016459813202630e+01	-6.160254037844385966e-01	-1.688839724439787471e+00	-1.101738929857382754e+00	-7.908329997330663108e-01	7.581714520881611861e+03	3.323327444057078139e+00	2.315713015764063964e+00	1.516567433074424571e+03	2.004404625410729466e+02	4.881354573445022549e-01	5.320853560347208600e+01	4.719008229906601315e+01	-1.830127018922192983e-01	8.222468044467730053e-01	-3.425361315953580621e-01	-2.704164998665331554e-01	7.834375000000000000e+03	6.625000000000000000e+00	5.083333333333333037e+00	1.666708333333333258e+03	3.432083333333333144e+02	2.250000000000000000e+00	5.750000000000000000e+01	8.425000000000000000e+01	2.500000000000000000e-01	3.333333333333333481e+00	4.166666666666666852e-01	2.500000000000000000e-01	8.087035479118388139e+03	9.926672555942921861e+00	7.850953650902601666e+00	1.816849233592241944e+03	4.859762041255936538e+02	4.011864542655497523e+00	6.179146439652791400e+01	1.213099177009339940e+02	6.830127018922192983e-01	5.844419862219893957e+00	1.175869464928691377e+00	7.704164998665331554e-01	8.339695958236776278e+03	1.322834511188584372e+01	1.061857396847187118e+01	1.966990133851150404e+03	6.287440749178540500e+02	5.773729085310995046e+00	6.608292879305582801e+01	1.583698354018679879e+02	1.116025403784438597e+00	8.355506391106453989e+00	1.935072263190716235e+00	1.290832999733066311e+00
2.990000000000000000e+02	7.327717477582324136e+03	-9.609807601864517324e-02	-1.770731806271319542e-01	1.365950289459691703e+03	6.115081895435628212e+01	-9.476319542628020010e-01	4.845524376975201619e+01	1.216296305440792480e+01	-4.694374650592332832e-01	-1.076661324782894891e+00	-7.722082634518001587e-01	-9.138857955913137765e-01	7.580796238791162068e+03	3.035284295324010895e+00	2.494796743019767504e+00	1.515954311396512367e+03	2.016795761438447983e+02	6.720173562019322588e-01	5.281095521820933669e+01	4.966481486053729810e+01	-1.930520658629499842e-01	1.003336004275219295e+00	-2.194374650592333942e-01	-2.902762311289902031e-01	7.833875000000000000e+03	6.166666666666666963e+00	5.166666666666666963e+00	1.665958333333333258e+03	3.422083333333333144e+02	2.291666666666666519e+00	5.716666666666666430e+01	8.716666666666667140e+01	8.333333333333332871e-02	3.083333333333333481e+00	3.333333333333333148e-01	3.333333333333333148e-01	8.086953761208837932e+03	9.298049038009322587e+00	7.838536590313566421e+00	1.815962355270154148e+03	4.827370905228218589e+02	3.911315977131400778e+00	6.152237811512399190e+01	1.246685184727960518e+02	3.597187325296166138e-01	5.163330662391447667e+00	8.861041317258999683e-01	9.569428977956568882e-01	8.340032522417675864e+03	1.242943140935197910e+01	1.051040651396046499e+01	1.965966377206974812e+03	6.232658477123103467e+02	5.530965287596135482e+00	6.587808956358131240e+01	1.621703702789254180e+02	6.361041317258999683e-01	7.243327991449561409e+00	1.438874930118466677e+00	1.580552462257980295e+00
3.000000000000000000e+02	7.325665386312821283e+03	1.998854328811443537e-01	-1.770731806271319542e-01	1.366135523348377546e+03	5.873635801247127119e+01	-9.664983122038885988e-01	4.791815488055372185e+01	1.150367116101088527e+01	-7.881883952584497477e-01	-1.630605348981604141e+00	-5.693466305166023922e-01	-8.635242913114342667e-01	7.581603526489743672e+03	3.079109383107238695e+00	2.494796743019767504e+00	1.516921928340855402e+03	1.978056790062356356e+02	6.834175105647224413e-01	5.258407744027685737e+01	4.933516891383877834e+01	-2.899275309625581887e-01	5.388639921758646700e-01	-7.633998192496788127e-02	-2.234288123223838185e-01	7.837541666666666970e+03	5.958333333333333037e+00	5.166666666666666963e+00	1.667708333333333258e+03	3.368750000000000000e+02	2.333333333333333481e+00	5.725000000000000000e+01	8.716666666666667140e+01	2.083333333333333426e-01	2.708333333333333481e+00	4.166666666666666852e-01	4.166666666666666852e-01	8.093479806843590268e+03	8.837557283559426935e+00	7.838536590313566421e+00	1.818494738325811113e+03	4.759443209937643360e+02	3.983249156101944521e+00	6.191592255972314263e+01	1.249981644194945716e+02	7.065941976292249294e-01	4.877802674490801849e+00	9.096733152583011961e-01	1.056762145655717244e+00	8.349417947020512656e+03	1.171678123378552172e+01	1.051040651396046499e+01	1.969281143318288969e+03	6.150136419875286720e+02	5.633164978870555117e+00	6.658184511944628525e+01	1.628296621723224575e+02	1.204855061925116377e+00	7.047272015648271548e+00	1.402679963849935874e+00	1.696857624644767748e+00
3.010000000000000000e+02	7.303499243054450744e+03	2.038187266672277786e-01	-7.242491340895274021e-02	1.368034601481957452e+03	5.794829610210348392e+01	-1.031488905994949246e+00	4.804790922104680106e+01	1.076822132683965094e+01	-9.138857955913137765e-01	-1.361015324531524850e+00	-9.402380714238083304e-01	-7.908329997330663108e-01	7.566687121527225827e+03	3.185242696666947371e+00	2.630454209962190149e+00	1.518913134074311984e+03	2.004324813843850848e+02	6.717555470025253772e-01	5.256562127719006838e+01	4.861327733008648977e+01	-2.902762311289902031e-01	6.528256710675708341e-01	-3.451190357119041652e-01	-2.704164998665331554e-01	7.829875000000000000e+03	6.166666666666666963e+00	5.333333333333333037e+00	1.669791666666666742e+03	3.429166666666666856e+02	2.375000000000000000e+00	5.708333333333333570e+01	8.645833333333332860e+01	3.333333333333333148e-01	2.666666666666666519e+00	2.500000000000000000e-01	2.500000000000000000e-01	8.093062878472774173e+03	9.148090636666386999e+00	8.036212456704475926e+00	1.820670199259021501e+03	4.854008519489482865e+02	4.078244452997474845e+00	6.160104538947660302e+01	1.243033893365801674e+02	9.569428977956568882e-01	4.680507662265762647e+00	8.451190357119041652e-01	7.704164998665331554e-01	8.356250756945548346e+03	1.212951460666610615e+01	1.073909158007561970e+01	1.971548731851376033e+03	6.278850372312299442e+02	5.781488905994949690e+00	6.611875744561987744e+01	1.621484453398269920e+02	1.580552462257980295e+00	6.694348657864857444e+00	1.440238071423808330e+00	1.290832999733066311e+00
3.020000000000000000e+02	7.300815794513319815e+03	1.651690212329119944e-01	-1.377530777534445861e-01	1.373053347810935065e+03	5.798337615710386217e+01	-9.071367510514449783e-01	4.897407980654944737e+01	1.125079857627923730e+01	-5.786893258332631573e-01	-1.184096173878856018e+00	-7.259424334001736145e-01	-6.038995287340801488e-01	7.565387063923326423e+03	3.353417843949789479e+00	2.451956794456611188e+00	1.522901673905467533e+03	1.994708547452185883e+02	7.755982911409442515e-01	5.304953990327472013e+01	4.820873262147295435e+01	-2.060113295832982361e-01	8.871185797272387319e-01	-1.546378833667534924e-01	-1.977830977003734170e-01	7.829958333333333030e+03	6.541666666666666963e+00	5.041666666666666963e+00	1.672750000000000000e+03	3.409583333333333144e+02	2.458333333333333481e+00	5.712500000000000000e+01	8.516666666666667140e+01	1.666666666666666574e-01	2.958333333333333481e+00	4.166666666666666852e-01	2.083333333333333426e-01	8.094529602743339638e+03	9.729915489383543559e+00	7.631376538876722293e+00	1.822598326094532467e+03	4.824458119214480121e+02	4.141068375525723155e+00	6.120046009672527987e+01	1.221246007118603814e+02	5.393446629166315232e-01	5.029548086939428231e+00	9.879712167000869183e-01	6.144497643670401299e-01	8.359100872153345335e+03	1.291816431210042282e+01	1.022108641108677851e+01	1.972446652189064935e+03	6.239332905095627666e+02	5.823803417718112385e+00	6.527592019345055974e+01	1.590825347570541055e+02	9.120226591665964166e-01	7.100762840545522536e+00	1.559275766733507096e+00	1.020566195400746778e+00
3.030000000000000000e+02	7.294874180328498369e+03	2.602256141712659954e-01	-5.274943236870255348e-01	1.376984403073222893e+03	5.807708586211691681e+01	-1.142171684049307689e+00	4.906425885085373295e+01	1.354936316323492917e+01	-6.038995287340801488e-01	-9.581140290126390902e-01	-6.160254037844385966e-01	-6.160254037844385966e-01	7.561749590164248730e+03	3.525946140418966479e+00	2.194586171489820714e+00	1.526033868203277962e+03	1.992468762643918012e+02	7.830808246420128960e-01	5.307379609209353077e+01	4.896218158161746459e+01	-1.977830977003734170e-01	1.020942985493680455e+00	-1.830127018922192983e-01	-1.830127018922192983e-01	7.828625000000000000e+03	6.791666666666666963e+00	4.916666666666666963e+00	1.675083333333333258e+03	3.404166666666666856e+02	2.708333333333333481e+00	5.708333333333333570e+01	8.437500000000000000e+01	2.083333333333333426e-01	3.000000000000000000e+00	2.500000000000000000e-01	2.500000000000000000e-01	8.095500409835751270e+03	1.005738719291436745e+01	7.638747161843513211e+00	1.824132798463388554e+03	4.815864570689415700e+02	4.633585842024654511e+00	6.109287057457314063e+01	1.197878184183825283e+02	6.144497643670401299e-01	4.979057014506319767e+00	6.830127018922192983e-01	6.830127018922192983e-01	8.362375819671502541e+03	1.332310771916206704e+01	1.036082765702035857e+01	1.973182263593443622e+03	6.227562474712165113e+02	6.558838350715975096e+00	6.510240781581293845e+01	1.552006368367650566e+02	1.020566195400746778e+00	6.958114029012639534e+00	1.116025403784438597e+00	1.116025403784438597e+00
3.040000000000000000e+02	7.291713429245914995e+03	7.158156857844577559e-02	-8.251305978332634794e-02	1.383215065360132485e+03	5.448552203291166052e+01	-1.663579187744013144e+00	4.895219536191044796e+01	1.100566261241148425e+01	-6.173926762196431106e-01	-1.877314219746699209e+00	-8.635242913114342667e-01	-7.761423749153965046e-01	7.560940047956290982e+03	3.139957450955889406e+00	2.562910136775003345e+00	1.530274199346732985e+03	1.958677610164558303e+02	5.848770727946601689e-01	5.291359768095522043e+01	4.756533130620574212e+01	-1.628630047764881850e-01	3.738428901266503956e-01	-2.234288123223838185e-01	-3.047378541243649375e-01	7.830166666666666970e+03	6.208333333333333037e+00	5.208333333333333037e+00	1.677333333333333258e+03	3.372500000000000000e+02	2.833333333333333481e+00	5.687500000000000000e+01	8.412500000000000000e+01	2.916666666666666852e-01	2.625000000000000000e+00	4.166666666666666852e-01	1.666666666666666574e-01	8.099393285377042957e+03	9.276709215710777556e+00	7.853756529891662730e+00	1.824392467319933530e+03	4.786322389835441982e+02	5.081789593872006350e+00	6.083640231904477957e+01	1.206846686937942650e+02	7.461963381098215553e-01	4.876157109873349604e+00	1.056762145655717244e+00	6.380711874576981968e-01	8.368619904087419854e+03	1.234508509808821941e+01	1.049917972644999153e+01	1.971451601306534030e+03	6.200144779670883963e+02	7.330245854410680550e+00	6.479780463808955915e+01	1.572443373875885300e+02	1.200726009552976370e+00	7.127314219746699209e+00	1.696857624644767748e+00	1.109475708248729875e+00
3.050000000000000000e+02	7.294589743253581219e+03	-3.908253176358922332e-01	-3.322295684716625175e-02	1.386054437668300125e+03	5.382574509439092481e+01	-1.079859602760599557e+00	4.902279847377083399e+01	1.121239408012876027e+01	-7.529711460710616366e-01	-8.226991139923023333e-01	-7.761423749153965046e-01	-7.852373319433405552e-01	7.561982371626790155e+03	3.096254007848720402e+00	2.483388521576416874e+00	1.532902218834150062e+03	1.949337058805288052e+02	9.184035319530334807e-01	5.305306590355208840e+01	4.723119704006438013e+01	-3.139855730355308183e-01	1.296983776337182093e+00	-3.047378541243649375e-01	-2.467853326383369628e-01	7.829375000000000000e+03	6.583333333333333037e+00	5.000000000000000000e+00	1.679750000000000000e+03	3.360416666666666856e+02	2.916666666666666519e+00	5.708333333333333570e+01	8.325000000000000000e+01	1.250000000000000000e-01	3.416666666666666519e+00	1.666666666666666574e-01	2.916666666666666852e-01	8.096767628373209845e+03	1.007041265881794523e+01	7.516611478423582682e+00	1.826597781165849938e+03	4.771496274528045660e+02	4.914929801380299779e+00	6.111360076311458300e+01	1.192688029599356128e+02	5.639855730355307628e-01	5.536349556996150945e+00	6.380711874576981968e-01	8.301186659716703886e-01	8.364160256746419691e+03	1.355749198430255831e+01	1.003322295684716536e+01	1.973445562331699875e+03	6.182575882389423896e+02	6.913192936093932595e+00	6.514386819289583741e+01	1.552876059198712255e+02	1.002971146071061526e+00	7.656032447325635815e+00	1.109475708248729875e+00	1.368570665276674037e+00
3.060000000000000000e+02	7.291731563524186640e+03	5.957220306480781602e-02	-6.449130612757976166e-01	1.391101667242893427e+03	5.996978955863085048e+01	-1.258688615813556400e+00	4.892006873582769799e+01	1.180504930628275417e+01	-7.881883952584496367e-01	-1.356601696658845224e+00	-5.381883952584500808e-01	-1.027525231651946758e+00	7.559053281762093320e+03	2.988119434865737389e+00	2.302543469362101192e+00	1.536925833621446600e+03	1.988182281126487680e+02	8.914890254265550595e-01	5.300170103458051329e+01	4.686085798647471279e+01	-2.899275309625581887e-01	7.383658183372441286e-01	-3.992753096255835521e-02	-2.637626158259733788e-01	7.826375000000000000e+03	5.916666666666666963e+00	5.250000000000000000e+00	1.682750000000000000e+03	3.376666666666666856e+02	3.041666666666666519e+00	5.708333333333333570e+01	8.191666666666667140e+01	2.083333333333333426e-01	2.833333333333333481e+00	4.583333333333333148e-01	5.000000000000000000e-01	8.093696718237906680e+03	8.845213898467596536e+00	8.197456530637898808e+00	1.828574166378553400e+03	4.765151052206846316e+02	5.191844307906777978e+00	6.116496563208615811e+01	1.169724753468586300e+02	7.065941976292248183e-01	4.928300848329422834e+00	9.565941976292249294e-01	1.263762615825973379e+00	8.361018436475813360e+03	1.177376113026852522e+01	1.114491306127579762e+01	1.974398332757106573e+03	6.153635437747025207e+02	7.342021949146889881e+00	6.524659793083897341e+01	1.520282840270505744e+02	1.204855061925116377e+00	7.023268363325511743e+00	1.454855061925116599e+00	2.027525231651946758e+00
3.070000000000000000e+02	7.294250843932214593e+03	6.995935110477580210e-01	5.403289431869966464e-01	1.392293460230903293e+03	6.355774527943441399e+01	-1.002776749732567474e+00	4.907213904729219678e+01	1.296724839661558804e+01	-7.881883952584497477e-01	-1.227788559539847668e+00	-1.089198815898410722e+00	-7.908329997330663108e-01	7.559625421966106842e+03	3.433130088857212492e+00	2.811831138260164842e+00	1.537730063448785131e+03	2.002788726397172070e+02	8.736116251337162630e-01	5.322356952364609839e+01	4.821279086497445832e+01	-2.899275309625581887e-01	7.402723868967429066e-01	-2.737660746158721015e-01	-2.704164998665331554e-01	7.825000000000000000e+03	6.166666666666666963e+00	5.083333333333333037e+00	1.683166666666666742e+03	3.370000000000000000e+02	2.750000000000000000e+00	5.737500000000000000e+01	8.345833333333332860e+01	2.083333333333333426e-01	2.708333333333333481e+00	5.416666666666666297e-01	2.500000000000000000e-01	8.090374578033893158e+03	8.900203244476120545e+00	7.354835528406501233e+00	1.828603269884548354e+03	4.737211273602828214e+02	4.626388374866284181e+00	6.152643047635390161e+01	1.187038758016921918e+02	7.065941976292249294e-01	4.676394279769923834e+00	1.357099407949205361e+00	7.704164998665331554e-01	8.355749156067786316e+03	1.163373982228557679e+01	9.626337723479668540e+00	1.974039873102430192e+03	6.104422547205656429e+02	6.502776749732567474e+00	6.567786095270780322e+01	1.539494182700510692e+02	1.204855061925116377e+00	6.644455226206514631e+00	2.172532149231744203e+00	1.290832999733066311e+00
3.080000000000000000e+02	7.297782716137250645e+03	-7.106515122912604454e-02	7.685567800837489472e-01	1.393414961855251931e+03	6.110382366257852027e+01	-1.826383667499137164e+00	4.930208985190076021e+01	1.426059934667095774e+01	-1.016941090707505380e+00	-6.783976317968214431e-01	-9.138857955913137765e-01	-7.881883952584496367e-01	7.562308024735291838e+03	2.756134091052103496e+00	3.009278390041874474e+00	1.539040814260959223e+03	1.974477451646226029e+02	4.826414995837646771e-01	5.346354492595038010e+01	4.885946634000214317e+01	-3.209705453537526898e-01	9.524678507682560191e-01	-2.902762311289902031e-01	-2.899275309625581887e-01	7.826833333333333030e+03	5.583333333333333037e+00	5.250000000000000000e+00	1.684666666666666742e+03	3.337916666666666856e+02	2.791666666666666519e+00	5.762500000000000000e+01	8.345833333333332860e+01	3.750000000000000000e-01	2.583333333333333481e+00	3.333333333333333148e-01	2.083333333333333426e-01	8.091358641931374223e+03	8.410532575614562134e+00	7.490721609958125526e+00	1.830292519072374262e+03	4.701355881687107967e+02	5.100691833749568360e+00	6.178645507404961990e+01	1.180572003266645140e+02	1.070970545353752801e+00	4.214198815898410722e+00	9.569428977956568882e-01	7.065941976292248183e-01	8.355883950529414506e+03	1.123773181789579212e+01	9.731443219916251053e+00	1.975918371478081554e+03	6.064795096707548510e+02	7.409717000832470646e+00	6.594791014809923979e+01	1.526560673199957137e+02	1.766941090707505380e+00	5.845064298463488406e+00	1.580552462257980295e+00	1.204855061925116377e+00
3.090000000000000000e+02	7.300330567561633870e+03	-1.719100964795599040e-01	6.412329825617986145e-01	1.392401464037786354e+03	6.638277841245223954e+01	-2.258326400438906312e+00	4.941833350003334147e+01	1.499008008599287223e+01	-6.933562467571046106e-01	-1.530819213263893808e+00	-7.722082634517997146e-01	-7.852373319433405552e-01	7.563186117114149965e+03	2.726544951760220048e+00	2.883116491280899307e+00	1.539492398685559920e+03	1.996288892062261198e+02	2.458367997805468441e-01	5.358416675001667073e+01	4.912004004299643611e+01	-1.175114567118856201e-01	5.470903933680530962e-01	-2.194374650592331721e-01	-2.467853326383369628e-01	7.826041666666666970e+03	5.625000000000000000e+00	5.125000000000000000e+00	1.686583333333333258e+03	3.328750000000000000e+02	2.750000000000000000e+00	5.775000000000000000e+01	8.325000000000000000e+01	4.583333333333333148e-01	2.625000000000000000e+00	3.333333333333333148e-01	2.916666666666666852e-01	8.088897216219183974e+03	8.523455048239780396e+00	7.366883508719100249e+00	1.833674267981106595e+03	4.661211107937738802e+02	5.254163200219453600e+00	6.191583324998332927e+01	1.173799599570035639e+02	1.034178123378552305e+00	4.702909606631946460e+00	8.861041317258997463e-01	8.301186659716703886e-01	8.351752765771700069e+03	1.142191009647956079e+01	9.608767017438200497e+00	1.980765202628880161e+03	5.993672215875477605e+02	7.758326400438906312e+00	6.608166649996665853e+01	1.515099199140071278e+02	1.610022913423771129e+00	6.780819213263893808e+00	1.438874930118466233e+00	1.368570665276674037e+00
3.100000000000000000e+02	7.306232104838177293e+03	-2.212300757400722517e-01	2.639696389252792486e-01	1.391700965859613007e+03	7.379421189774791401e+01	-1.695165884331145012e+00	4.898094768023783985e+01	1.629468379686032620e+01	-1.079968736145025643e+00	-1.196539829266033639e+00	-6.038995287340801488e-01	-4.694374650592331721e-01	7.565074385752422131e+03	2.743551628796630393e+00	2.652818152795973106e+00	1.540100482929806503e+03	2.035637726155406142e+02	4.440837245010942347e-01	5.342797384011892348e+01	4.966817523176349880e+01	-4.358177014058460808e-01	7.142300853669831806e-01	-1.977830977003734170e-01	-1.930520658629499287e-01	7.823916666666666970e+03	5.708333333333333037e+00	5.041666666666666963e+00	1.688500000000000000e+03	3.333333333333333144e+02	2.583333333333333481e+00	5.787500000000000000e+01	8.304166666666667140e+01	2.083333333333333426e-01	2.625000000000000000e+00	2.083333333333333426e-01	8.333333333333332871e-02	8.082758947580911808e+03	8.673115037870035238e+00	7.430515180537360820e+00	1.836899517070193497e+03	4.631028940511259862e+02	4.722582942165573172e+00	6.232202615988107652e+01	1.164151581015698440e+02	8.524843680725128214e-01	4.535769914633016597e+00	6.144497643670401299e-01	3.597187325296165583e-01	8.341601228495157557e+03	1.163789674240673833e+01	9.819363694408053789e+00	1.985299034140386993e+03	5.928724547689187148e+02	6.861832550997812419e+00	6.676905231976215305e+01	1.497886495364730308e+02	1.496635402811692162e+00	6.446539829266033195e+00	1.020566195400746778e+00	6.361041317258998573e-01
3.110000000000000000e+02	7.306034755783981382e+03	2.723842887020122561e-02	-6.538174835887797798e-01	1.395732968969774902e+03	6.987113610247871520e+01	-1.656434688800762167e+00	4.857823435129493816e+01	1.641872512115386940e+01	-5.364378277661476790e-01	-1.361015324531524850e+00	-6.160254037844385966e-01	-5.786893258332631573e-01	7.565038211225324631e+03	2.888619214435100613e+00	1.943924591538943591e+00	1.543012317818220936e+03	2.006230680512393576e+02	5.467826555996189164e-01	5.360161717564746908e+01	4.952186256057693470e+01	-2.057189138830738395e-01	6.528256710675708341e-01	-1.830127018922192983e-01	-2.060113295832982361e-01	7.824041666666666970e+03	5.750000000000000000e+00	4.541666666666666963e+00	1.690291666666666742e+03	3.313750000000000000e+02	2.750000000000000000e+00	5.862500000000000000e+01	8.262500000000000000e+01	1.250000000000000000e-01	2.666666666666666519e+00	2.500000000000000000e-01	1.666666666666666574e-01	8.083045122108009309e+03	8.611380785564898943e+00	7.139408741794390778e+00	1.837571015515112549e+03	4.621269319487606708e+02	4.953217344400380640e+00	6.364838282435253092e+01	1.157281374394230653e+02	4.557189138830738395e-01	4.680507662265762647e+00	6.830127018922192983e-01	5.393446629166315232e-01	8.342048577549352558e+03	1.147276157112979789e+01	9.737150816922113705e+00	1.984850364363558583e+03	5.928788638975213416e+02	7.156434688800762167e+00	6.867176564870506184e+01	1.488312748788461306e+02	7.864378277661476790e-01	6.694348657864857444e+00	1.116025403784438597e+00	9.120226591665964166e-01
3.120000000000000000e+02	7.300296017845886126e+03	-5.390809228745627735e-01	4.502797511344347470e-02	1.400409734175220365e+03	6.476720212394707232e+01	-1.371270172568224144e+00	4.904402368023901460e+01	1.649836681453635379e+01	-6.038995287340801488e-01	-1.703173404306164151e+00	-7.852373319433405552e-01	-7.908329997330663108e-01	7.562835508922943518e+03	2.313792871896052095e+00	2.626680654223388256e+00	1.546663200420943667e+03	1.966961010619735362e+02	6.060315803825546688e-01	5.364701184011951085e+01	4.918668340726817689e+01	-1.977830977003734170e-01	3.984132978469179243e-01	-2.467853326383369628e-01	-2.704164998665331554e-01	7.825375000000000000e+03	5.166666666666666963e+00	5.208333333333333037e+00	1.692916666666666742e+03	3.286250000000000000e+02	2.583333333333333481e+00	5.825000000000000000e+01	8.187500000000000000e+01	2.083333333333333426e-01	2.500000000000000000e+00	2.916666666666666852e-01	2.500000000000000000e-01	8.087914491077056482e+03	8.019540461437282275e+00	7.789986012443277374e+00	1.839170132912389818e+03	4.605538989380264638e+02	4.560635086284111850e+00	6.285298815988048915e+01	1.145633165927318231e+02	6.144497643670401299e-01	4.601586702153081632e+00	8.301186659716703886e-01	7.704164998665331554e-01	8.350453982154112964e+03	1.087241425620789670e+01	1.037163869155322260e+01	1.985423599158113120e+03	5.924827978760529277e+02	6.537936839234891551e+00	6.745597631976097830e+01	1.472516331854636462e+02	1.020566195400746778e+00	6.703173404306164151e+00	1.368570665276674037e+00	1.290832999733066311e+00
3.130000000000000000e+02	7.288029050042546260e+03	2.426018467662975908e-01	4.583500133466866799e-02	1.398309429121831045e+03	6.409239723427975832e+01	-1.783488864208137681e+00	4.949333599786879745e+01	1.773387810918541163e+01	-4.694374650592331721e-01	-1.892261864807676996e+00	-6.094757082487300970e-01	-1.338913650100260977e+00	7.554160358354606615e+03	2.767134256716482277e+00	2.647917500667334334e+00	1.546113047894248893e+03	1.980253652838065364e+02	3.374222345625979003e-01	5.366333466560107013e+01	5.036693905459270582e+01	-1.930520658629499287e-01	3.247024009294947611e-01	-1.380711874576983633e-01	-4.819568250501304885e-01	7.820291666666666970e+03	5.291666666666666963e+00	5.250000000000000000e+00	1.693916666666666742e+03	3.319583333333333144e+02	2.458333333333333481e+00	5.783333333333333570e+01	8.300000000000000000e+01	8.333333333333332871e-02	2.541666666666666519e+00	3.333333333333333148e-01	3.750000000000000000e-01	8.086422974978727325e+03	7.816199076616851649e+00	7.852082499332665222e+00	1.841720285439084591e+03	4.658913013828600924e+02	4.579244432104069062e+00	6.200333200106560128e+01	1.156330609454072942e+02	3.597187325296165583e-01	4.758630932403837832e+00	8.047378541243650485e-01	1.231956825050130488e+00	8.352554283290786771e+03	1.034073148656703722e+01	1.045416499866533044e+01	1.989523904211502440e+03	5.998242694323869273e+02	6.700155530874804199e+00	6.617333066879787395e+01	1.482661218908145884e+02	6.361041317258998573e-01	6.975595198141009590e+00	1.276142374915396616e+00	2.088913650100260977e+00
3.140000000000000000e+02	7.291192955438475110e+03	-4.160797830996161295e-01	-1.698323712515241724e-01	1.404067620403338651e+03	6.935842471169013379e+01	-1.706559882182114851e+00	4.942468319475964478e+01	1.609391514849490079e+01	-8.915570127975553927e-01	-2.354126134736336695e+00	-6.160254037844385966e-01	-7.852373319433405552e-01	7.555346477719237555e+03	2.541960108450191935e+00	2.435917147707571395e+00	1.550221310201669439e+03	2.002625456891784097e+02	2.508867255756093151e-01	5.375400826404649024e+01	4.910945757424745040e+01	-2.582785063987776963e-01	3.229369326318316524e-01	-1.830127018922192983e-01	-2.467853326383369628e-01	7.819500000000000000e+03	5.500000000000000000e+00	5.041666666666666963e+00	1.696375000000000000e+03	3.311666666666666856e+02	2.208333333333333481e+00	5.808333333333333570e+01	8.212500000000000000e+01	3.750000000000000000e-01	3.000000000000000000e+00	2.500000000000000000e-01	2.916666666666666852e-01	8.083653522280762445e+03	8.458039891549807621e+00	7.647416185625762530e+00	1.842528689798330561e+03	4.620707876441549615e+02	4.165779941091058092e+00	6.241265840262018116e+01	1.151405424257525567e+02	1.008278506398777807e+00	5.677063067368168348e+00	6.830127018922192983e-01	8.301186659716703886e-01	8.347807044561524890e+03	1.141607978309961524e+01	1.025316570458485899e+01	1.988682379596661349e+03	5.929749086216431806e+02	6.123226548848782258e+00	6.674198347190703373e+01	1.481560848515051134e+02	1.641557012797555393e+00	8.354126134736336695e+00	1.116025403784438597e+00	1.368570665276674037e+00
3.150000000000000000e+02	7.286543033241485318e+03	-3.419227133143483144e-01	-7.710984787130321649e-01	1.405212444188212430e+03	6.670671492499030819e+01	-1.289728157824049593e+00	4.968228019457476563e+01	1.737970617540844387e+01	-9.302398582179318698e-01	-1.940941976292249738e+00	-7.523124382057235771e-01	-7.909944487358055998e-01	7.553646516620742659e+03	2.641538643342825843e+00	2.093617427310150436e+00	1.551335388760772958e+03	1.973116907958284969e+02	5.009692544213084631e-01	5.382030676395405067e+01	5.021068642103755764e+01	-3.192865957756326201e-01	5.503623451872083905e-01	-1.886562191028617885e-01	-1.454972243679027999e-01	7.820750000000000000e+03	5.625000000000000000e+00	4.958333333333333037e+00	1.697458333333333258e+03	3.279166666666666856e+02	2.291666666666666519e+00	5.795833333333333570e+01	8.304166666666667140e+01	2.916666666666666852e-01	3.041666666666666519e+00	3.750000000000000000e-01	5.000000000000000000e-01	8.087853483379257341e+03	8.608461356657173269e+00	7.823049239356516082e+00	1.843581277905893558e+03	4.585216425375048743e+02	4.082364078912024574e+00	6.209635990271262074e+01	1.158726469122957781e+02	9.026199291089660459e-01	5.532970988146124647e+00	9.386562191028617885e-01	1.145497224367902689e+00	8.354956966758514682e+03	1.159192271331434831e+01	1.068776514537969824e+01	1.989704222478454085e+03	5.891266184083431199e+02	5.873061491157383074e+00	6.623438647209189867e+01	1.487036271579248989e+02	1.513573191551265351e+00	8.024275309625583219e+00	1.502312438205723577e+00	1.790994448735805600e+00
3.160000000000000000e+02	7.281984855150925796e+03	-3.792875936163611073e-01	-1.262807894193307412e+00	1.405721860977344249e+03	6.275152375386642234e+01	-1.469570704878571554e+00	4.985485020440954429e+01	1.520670514778167615e+01	-9.302398582179316477e-01	-1.830245854410680995e+00	-1.282172385686607630e+00	-4.694374650592332832e-01	7.551034094242129868e+03	2.456189536525152928e+00	1.993596052903346294e+00	1.552569263822005496e+03	1.949174285435998684e+02	3.485479808940474822e-01	5.382325843553810785e+01	4.906168590722417377e+01	-3.192865957756325090e-01	4.182104061279927620e-01	-3.702528595099704445e-01	-1.930520658629499842e-01	7.820083333333333030e+03	5.291666666666666963e+00	5.250000000000000000e+00	1.699416666666666742e+03	3.270833333333333144e+02	2.166666666666666519e+00	5.779166666666666430e+01	8.291666666666667140e+01	2.916666666666666852e-01	2.666666666666666519e+00	5.416666666666666297e-01	8.333333333333332871e-02	8.089132572424536193e+03	8.127143796808180554e+00	8.506403947096654150e+00	1.846264069511327989e+03	4.592492381230667888e+02	3.984785352439285333e+00	6.176007489779522075e+01	1.167716474261091690e+02	9.026199291089658239e-01	4.915122927205340275e+00	1.453586192843303593e+00	3.597187325296166138e-01	8.358181811515740264e+03	1.096262092694969503e+01	1.176280789419330830e+01	1.993111472355989235e+03	5.914151429128002064e+02	5.802904038211904592e+00	6.572848312892378431e+01	1.506266281855516809e+02	1.513573191551265129e+00	7.163579187744014476e+00	2.365505719019940667e+00	6.361041317258999683e-01
3.170000000000000000e+02	7.270681967697163600e+03	-6.137723543569215678e-01	-1.752427991359684967e+00	1.407530921682759072e+03	5.444076104825859375e+01	-1.850762840545522092e+00	4.997227347290919397e+01	1.321572538824000276e+01	-5.786893258332631573e-01	-1.663930068677211604e+00	-7.523124382057235771e-01	-1.079968736145026087e+00	7.544465983848582255e+03	2.630613822821539216e+00	1.644619337653490998e+00	1.554848794174713021e+03	1.907620471907959541e+02	2.204519130605722133e-01	5.373613673645459698e+01	4.750369602745333708e+01	-2.060113295832982361e-01	3.972016323280609384e-01	-1.886562191028617885e-01	-4.358177014058463028e-01	7.818250000000000000e+03	5.875000000000000000e+00	5.041666666666666963e+00	1.702166666666666742e+03	3.270833333333333144e+02	2.291666666666666519e+00	5.750000000000000000e+01	8.179166666666667140e+01	1.666666666666666574e-01	2.458333333333333481e+00	3.750000000000000000e-01	2.083333333333333426e-01	8.092034016151417745e+03	9.119386177178460784e+00	8.438713995679842483e+00	1.849484539158620464e+03	4.634046194758706747e+02	4.362881420272760380e+00	6.126386326354540302e+01	1.160796373058799986e+02	5.393446629166315232e-01	4.519465034338606024e+00	9.386562191028617885e-01	8.524843680725130435e-01	8.365818032302835491e+03	1.236377235435692157e+01	1.183576132469301889e+01	1.996802411650574413e+03	5.997259056184079782e+02	6.434096173878854685e+00	6.502772652709080603e+01	1.503676079450933400e+02	9.120226591665964166e-01	6.580596735343878123e+00	1.502312438205723577e+00	1.496635402811692606e+00
3.180000000000000000e+02	7.259850301614638738e+03	-9.118168831563870924e-01	-1.578827182445384558e+00	1.409121304499017242e+03	4.243362798365672006e+01	-1.969755891848531615e+00	5.030309265520848783e+01	8.342635367312468020e+00	-9.138857955913137765e-01	-1.585966476613153375e+00	-6.160254037844385966e-01	-7.881883952584496367e-01	7.540112650807319369e+03	2.398258225088472972e+00	1.502253075443974240e+00	1.556518985582842106e+03	1.831959806584950172e+02	1.609553874090674519e-01	5.398487966093757962e+01	4.492131768365623401e+01	-2.902762311289902031e-01	2.278500950267565717e-01	-1.830127018922192983e-01	-2.899275309625581887e-01	7.820375000000000000e+03	5.708333333333333037e+00	4.583333333333333037e+00	1.703916666666666742e+03	3.239583333333333144e+02	2.291666666666666519e+00	5.766666666666666430e+01	8.150000000000000000e+01	3.333333333333333148e-01	2.041666666666666519e+00	2.500000000000000000e-01	2.083333333333333426e-01	8.100637349192680631e+03	9.018408441578193546e+00	7.664413591222691835e+00	1.851314347750491379e+03	4.647206860081715831e+02	4.422377945924266029e+00	6.134845367239574898e+01	1.180786823163437589e+02	9.569428977956568882e-01	3.855483238306576688e+00	6.830127018922192983e-01	7.065941976292248183e-01	8.380899698385361262e+03	1.232848354982305317e+01	1.074549384911205152e+01	1.998712028834316243e+03	6.054830386830099087e+02	6.553089225181864208e+00	6.503024067812484077e+01	1.546573646326875178e+02	1.580552462257980295e+00	5.669299809946486413e+00	1.116025403784438597e+00	1.204855061925116377e+00
3.190000000000000000e+02	7.268975883623648770e+03	-7.993520663238378177e-01	-1.118573968471871183e+00	1.409792905565930596e+03	3.653766206903787861e+01	-2.050146331574658642e+00	4.955819185965778217e+01	6.283275450018805941e+00	-6.173926762196431106e-01	-7.905090359077640016e-01	-1.072875655532295358e+00	-6.160254037844385966e-01	7.547362941811824385e+03	2.308657300171414573e+00	1.649046349097397890e+00	1.558333952782965298e+03	1.768938310345189393e+02	2.040935008793374195e-01	5.336242926316221968e+01	4.347497105834273867e+01	-1.628630047764881850e-01	7.089121487127847399e-01	-4.114378277661476790e-01	-1.830127018922192983e-01	7.825750000000000000e+03	5.416666666666666963e+00	4.416666666666666963e+00	1.706875000000000000e+03	3.172500000000000000e+02	2.458333333333333481e+00	5.716666666666666430e+01	8.066666666666667140e+01	2.916666666666666852e-01	2.208333333333333481e+00	2.500000000000000000e-01	2.500000000000000000e-01	8.104137058188175615e+03	8.524676033161918909e+00	7.184286984235935591e+00	1.855416047217034702e+03	4.576061689654810607e+02	4.712573165787329543e+00	6.097090407017110891e+01	1.178583622749906112e+02	7.461963381098215553e-01	3.707754517953882001e+00	9.114378277661476790e-01	6.830127018922192983e-01	8.382524116376351230e+03	1.163268539965717174e+01	9.951907301805205108e+00	2.003957094434069404e+03	5.979623379309621214e+02	6.966812998241325161e+00	6.477514147367554642e+01	1.550500578833145369e+02	1.200726009552976370e+00	5.207175702574430964e+00	1.572875655532295358e+00	1.116025403784438597e+00
3.200000000000000000e+02	7.264182502202778778e+03	-6.862677905370473397e-01	-9.044073524981683931e-01	1.411109425464660035e+03	3.284016542441315778e+01	-2.660593627966493457e+00	4.918117314450066857e+01	5.197119843604468770e+00	-7.881883952584496367e-01	-1.662412750173472897e+00	-6.160254037844385966e-01	-7.722082634517997146e-01	7.544841251101389389e+03	2.219366104731476330e+00	1.818629657084249285e+00	1.560679712732330017e+03	1.743784160455399217e+02	-1.779681398324672870e-02	5.300725323891700214e+01	4.220272658846889868e+01	-2.899275309625581887e-01	3.771269582465968107e-01	-1.830127018922192983e-01	-2.194374650592331721e-01	7.825500000000000000e+03	5.125000000000000000e+00	4.541666666666666963e+00	1.710250000000000000e+03	3.159166666666666856e+02	2.625000000000000000e+00	5.683333333333333570e+01	7.920833333333332860e+01	2.083333333333333426e-01	2.416666666666666519e+00	2.500000000000000000e-01	3.333333333333333148e-01	8.106158748898610611e+03	8.030633895268524114e+00	7.264703676249084197e+00	1.859820287267669983e+03	4.574549172877934780e+02	5.267796813983246729e+00	6.065941342774966927e+01	1.162139400781977656e+02	7.065941976292248183e-01	4.456206375086736671e+00	6.830127018922192983e-01	8.861041317258997463e-01	8.386817497797221222e+03	1.093626779053704823e+01	9.987740685831502319e+00	2.009390574535339965e+03	5.989931679089202134e+02	7.910593627966493457e+00	6.448549352216599573e+01	1.532195468230621884e+02	1.204855061925116377e+00	6.495746083506805491e+00	1.116025403784438597e+00	1.438874930118466233e+00
3.210000000000000000e+02	7.272732838168452872e+03	-7.615621910286174412e-01	-7.219169627010337820e-01	1.412517314258846454e+03	3.376627505305839350e+01	-3.245236150015237353e+00	4.967727855096843115e+01	4.704069186574841410e+00	-3.579859602760601112e-01	-1.226108935769035124e+00	-6.173926762196431106e-01	-1.072875655532295358e+00	7.550803919084226436e+03	2.056718904485691279e+00	1.805708185316149628e+00	1.562216990462756485e+03	1.725706375265291967e+02	-3.309514083409519358e-01	5.315113927548421202e+01	4.206036792662075641e+01	-1.581596468046967408e-01	5.119455321154824379e-01	-1.628630047764881850e-01	-4.114378277661476790e-01	7.828875000000000000e+03	4.875000000000000000e+00	4.333333333333333037e+00	1.711916666666666742e+03	3.113750000000000000e+02	2.583333333333333481e+00	5.662500000000000000e+01	7.941666666666667140e+01	4.166666666666666435e-02	2.250000000000000000e+00	2.916666666666666852e-01	2.500000000000000000e-01	8.106946080915773564e+03	7.693281095514308277e+00	6.860958481350516891e+00	1.861616342870577000e+03	4.501793624734708033e+02	5.497618075007618899e+00	6.009886072451578798e+01	1.167729654067125864e+02	2.414929801380300556e-01	3.988054467884517784e+00	7.461963381098215553e-01	9.114378277661476790e-01	8.385017161831547128e+03	1.051156219102861655e+01	9.388583629367699857e+00	2.011316019074487031e+03	5.889837249469416065e+02	8.411902816681903872e+00	6.357272144903156885e+01	1.541292641467584872e+02	4.413192936093934815e-01	5.726108935769035568e+00	1.200726009552976370e+00	1.572875655532295358e+00
3.220000000000000000e+02	7.283275201985525200e+03	2.090278260097848673e-01	-9.198323712515241724e-01	1.418686208838231551e+03	3.379138365765584240e+01	-3.046222012910265509e+00	4.923917470235140570e+01	3.208931201778526088e+00	-5.364378277661476790e-01	-2.913359580039367458e-01	-1.131928443335427081e+00	-7.529711460710616366e-01	7.559095934326095630e+03	2.708680579671558952e+00	1.685917147707571395e+00	1.566509771085782404e+03	1.687498584954945784e+02	-3.772776731217994950e-01	5.289042068450903855e+01	4.095863226755592734e+01	-2.057189138830738395e-01	1.020998687664698368e+00	-3.784642216677135407e-01	-3.139855730355308183e-01	7.834916666666666970e+03	5.208333333333333037e+00	4.291666666666666963e+00	1.714333333333333258e+03	3.037083333333333144e+02	2.291666666666666519e+00	5.654166666666666430e+01	7.870833333333332860e+01	1.250000000000000000e-01	2.333333333333333481e+00	3.750000000000000000e-01	1.250000000000000000e-01	8.110737399007238309e+03	7.707986086995107122e+00	6.897416185625762530e+00	1.862156895580884111e+03	4.386668081711720788e+02	4.960611006455132532e+00	6.019291264882429005e+01	1.164580343991107299e+02	4.557189138830738395e-01	3.645667979001968817e+00	1.128464221667713652e+00	5.639855730355307628e-01	8.386558131347808740e+03	1.020763884065688032e+01	9.503165704584858986e+00	2.009980457828434965e+03	5.736252830090107864e+02	7.629555346243598990e+00	6.384415863098192290e+01	1.542077354648881169e+02	7.864378277661476790e-01	4.958002624670603709e+00	1.881928443335427081e+00	1.002971146071061526e+00
3.230000000000000000e+02	7.287608860136060684e+03	-4.571595079737669209e-01	-3.214405239847000217e-01	1.418331669817723650e+03	3.506792528348694304e+01	-2.910593627966493457e+00	4.839650627270027172e+01	4.797085668214904786e+00	-9.433562467571042776e-01	-8.129214589803614999e-01	-1.271711624335557955e+00	-7.908329997330663108e-01	7.562096096734697312e+03	2.500586912679783058e+00	1.901779738007649989e+00	1.567311668242195083e+03	1.678881293084101287e+02	-2.677968139832467287e-01	5.242741980301680371e+01	4.139854283410745239e+01	-3.675114567118854536e-01	9.893726038431525094e-01	-4.066891455011122924e-01	-2.704164998665331554e-01	7.836583333333333030e+03	5.458333333333333037e+00	4.125000000000000000e+00	1.716291666666666742e+03	3.007083333333333144e+02	2.375000000000000000e+00	5.645833333333333570e+01	7.800000000000000000e+01	2.083333333333333426e-01	2.791666666666666519e+00	4.583333333333333148e-01	2.500000000000000000e-01	8.111070569931968748e+03	8.416079753986883460e+00	6.348220261992350011e+00	1.865271665091138402e+03	4.335285373582564716e+02	5.017796813983246729e+00	6.048924686364986769e+01	1.146014571658925547e+02	7.841781233785521943e-01	4.593960729490180306e+00	1.323355812167778867e+00	7.704164998665331554e-01	8.385557806530605376e+03	1.137382617464043300e+01	8.571440523984700022e+00	2.014251663515609835e+03	5.663487413831796857e+02	7.660593627966493457e+00	6.452016039396639258e+01	1.512029143317851094e+02	1.360022913423770907e+00	6.396254792313694537e+00	2.188378291002224696e+00	1.290832999733066311e+00
3.240000000000000000e+02	7.295021656384143171e+03	-6.165719689326802921e-01	-3.413674745400658850e-01	1.421553304058979165e+03	3.811813181173073417e+01	-2.589561548535824986e+00	4.819849251459649508e+01	4.544574810156902345e+00	-8.635242913114344887e-01	-1.408712103426982942e+00	-6.547005383792514621e-01	-1.177932674045699901e+00	7.567260828192072040e+03	2.316714015533659854e+00	2.037649596063300539e+00	1.569839152029489469e+03	1.672882325725320243e+02	-1.489474409345792338e-01	5.239091292396491184e+01	4.095978740507845117e+01	-2.234288123223839295e-01	6.081439482865085289e-01	-7.735026918962573106e-02	-4.431330036895166358e-01	7.839500000000000000e+03	5.250000000000000000e+00	4.416666666666666963e+00	1.718125000000000000e+03	2.964583333333333144e+02	2.291666666666666519e+00	5.658333333333333570e+01	7.737500000000000000e+01	4.166666666666666852e-01	2.625000000000000000e+00	5.000000000000000000e-01	2.916666666666666852e-01	8.111739171807927960e+03	8.183285984466341034e+00	6.795683737270033831e+00	1.866410847970510531e+03	4.256284340941346045e+02	4.732280774267912271e+00	6.077575374270175956e+01	1.137902125949215417e+02	1.056762145655717244e+00	4.641856051713491027e+00	1.077350269189625731e+00	1.026466337022849951e+00	8.383978343615855920e+03	1.111657196893268029e+01	9.174700807873399810e+00	2.014696695941020835e+03	5.547985348549359514e+02	7.172894881869158468e+00	6.496817415207017632e+01	1.502054251898430834e+02	1.696857624644767970e+00	6.658712103426982942e+00	1.654700538379251462e+00	1.761266007379033383e+00
3.250000000000000000e+02	7.294731234529880567e+03	-3.202007191110434192e-01	-1.082513059783325460e+00	1.423434670713881133e+03	3.727183527701043886e+01	-2.819363694408053789e+00	4.815334398296739238e+01	4.497144725229063056e+00	-7.529711460710616366e-01	-1.645785330006281022e+00	-7.881883952584497477e-01	-7.881883952584496367e-01	7.566803117264940738e+03	2.485732973777811772e+00	1.562910136775003789e+00	1.571279835356940566e+03	1.664692509718385622e+02	-4.305151805373601537e-01	5.232667199148369264e+01	4.143607236261453153e+01	-3.139855730355308183e-01	6.146073349968594890e-01	-2.899275309625581887e-01	-2.899275309625581887e-01	7.838875000000000000e+03	5.291666666666666963e+00	4.208333333333333037e+00	1.719125000000000000e+03	2.956666666666666856e+02	1.958333333333333259e+00	5.650000000000000000e+01	7.837500000000000000e+01	1.250000000000000000e-01	2.875000000000000000e+00	2.083333333333333426e-01	2.083333333333333426e-01	8.110946882735059262e+03	8.097600359555521266e+00	6.853756529891661842e+00	1.866970164643059434e+03	4.248640823614948090e+02	4.347181847204026894e+00	6.067332800851630736e+01	1.153139276373854614e+02	5.639855730355307628e-01	5.135392665003140067e+00	7.065941976292249294e-01	7.065941976292248183e-01	8.383018765470118524e+03	1.090353405244437823e+01	9.499179726449991534e+00	2.014815329286118867e+03	5.540614980563229892e+02	6.736030361074719863e+00	6.484665601703261473e+01	1.522528552747709227e+02	1.002971146071061526e+00	7.395785330006281022e+00	1.204855061925116377e+00	1.204855061925116377e+00
3.260000000000000000e+02	7.306495974470199144e+03	-9.181841437118825056e-01	-1.335005837708632903e+00	1.421604654280381055e+03	3.964578613697341325e+01	-2.330596735343878123e+00	4.749093374655543442e+01	6.958833140041562615e+00	-7.852373319433405552e-01	-1.784351091710731918e+00	-8.210249621960595823e-01	-3.579859602760600001e-01	7.573456320568432602e+03	2.228407928144058747e+00	1.519997081145683548e+00	1.571364827140190528e+03	1.660937264018200494e+02	-2.694650343386058022e-01	5.184963353994438506e+01	4.256274990335411701e+01	-2.467853326383369628e-01	5.869911208113007817e-01	-1.188458144313631060e-01	-1.581596468046966852e-01	7.840416666666666970e+03	5.375000000000000000e+00	4.375000000000000000e+00	1.721125000000000000e+03	2.925416666666666856e+02	1.791666666666666741e+00	5.620833333333333570e+01	7.816666666666667140e+01	2.916666666666666852e-01	2.958333333333333481e+00	5.833333333333333703e-01	4.166666666666666435e-02	8.107377012764901338e+03	8.521592071855941697e+00	7.230002918854316007e+00	1.870885172859809472e+03	4.189896069315133218e+02	3.852798367671939062e+00	6.056703312672228634e+01	1.137705834299792258e+02	8.301186659716703886e-01	5.329675545855366181e+00	1.285512481098029847e+00	2.414929801380300001e-01	8.374337358863134796e+03	1.166818414371188339e+01	1.008500583770863201e+01	2.020645345719618945e+03	5.454375471963599011e+02	5.913930068677212049e+00	6.492573292011124408e+01	1.493745001932917944e+02	1.368570665276674037e+00	7.701017758377398437e+00	1.987691628862726212e+00	4.413192936093933705e-01
3.270000000000000000e+02	7.297610766432587297e+03	-1.291530499635092255e+00	-1.938538234071855548e+00	1.423840749072105837e+03	3.292551731819287397e+01	-2.760952285695233321e+00	4.750910091041711070e+01	6.241733286339012921e+00	-5.364378277661476790e-01	-2.419687459270316143e+00	-1.027525231651946758e+00	-7.852373319433403331e-01	7.567784549882960164e+03	1.895901416849120391e+00	1.301564216297405707e+00	1.573670374536052805e+03	1.631710919924297798e+02	-3.804761428476166607e-01	5.194205045520855890e+01	4.168336664316950646e+01	-2.057189138830738395e-01	3.109896036981751877e-01	-2.637626158259733788e-01	-2.467853326383368517e-01	7.837958333333333030e+03	5.083333333333333037e+00	4.541666666666666963e+00	1.723500000000000000e+03	2.934166666666666856e+02	2.000000000000000000e+00	5.637500000000000000e+01	7.712500000000000000e+01	1.250000000000000000e-01	3.041666666666666519e+00	5.000000000000000000e-01	2.916666666666666852e-01	8.108132116783705897e+03	8.270765249817545239e+00	7.781769117035928218e+00	1.873329625463947195e+03	4.236622413409036199e+02	4.380476142847616217e+00	6.080794954479144110e+01	1.125666333568304935e+02	4.557189138830738395e-01	5.772343729635157850e+00	1.263762615825973379e+00	8.301186659716701666e-01	8.378305900234077853e+03	1.145819716630175833e+01	1.102187156740518859e+01	2.023159250927894163e+03	5.539078160151404973e+02	6.760952285695233321e+00	6.524089908958288220e+01	1.480082667136609871e+02	7.864378277661476790e-01	8.503020792603649625e+00	2.027525231651946758e+00	1.368570665276673815e+00
3.280000000000000000e+02	7.290984572135535018e+03	-1.360141671879170566e+00	-3.265637292078329423e+00	1.420212490915904709e+03	1.954633418025457559e+01	-2.485258951847022946e+00	4.736010345758472795e+01	4.243127103612792439e+00	-7.908329997330663108e-01	-3.405692246130219036e+00	-7.722082634518001587e-01	-4.694374650592332832e-01	7.563200619401100994e+03	1.674095830727081236e+00	5.963480206275018070e-01	1.572627078791285840e+03	1.571690004234606306e+02	-2.217961425901782135e-01	5.176338506212569257e+01	4.080906355180639622e+01	-2.704164998665331554e-01	-2.445127897317762589e-01	-2.194374650592333942e-01	-1.930520658629499842e-01	7.835416666666666970e+03	4.708333333333333037e+00	4.458333333333333037e+00	1.725041666666666742e+03	2.947916666666666856e+02	2.041666666666666519e+00	5.616666666666666430e+01	7.737500000000000000e+01	2.500000000000000000e-01	2.916666666666666519e+00	3.333333333333333148e-01	8.333333333333332871e-02	8.107632713932232946e+03	7.742570835939584839e+00	8.320318646039163824e+00	1.877456254542047645e+03	4.324143329098727691e+02	4.305129475923511251e+00	6.056994827120763603e+01	1.139409364481936109e+02	7.704164998665331554e-01	6.077846123065109296e+00	8.861041317258999683e-01	3.597187325296166138e-01	8.379848761197799831e+03	1.077680833854583753e+01	1.218230395874499550e+01	2.029870842417428776e+03	5.700369991530787956e+02	6.568592285180356427e+00	6.497322987574860065e+01	1.505068728963872218e+02	1.290832999733066311e+00	9.239025579463552518e+00	1.438874930118466677e+00	6.361041317258999683e-01
3.290000000000000000e+02	7.271752313098153536e+03	-1.348575660663423825e+00	-3.064791895821146639e+00	1.420465849444235801e+03	8.132528094856752432e-01	-2.795831523312719114e+00	4.711672749411982863e+01	-1.818915817064805651e+00	-4.694374650592332832e-01	-2.388664870068994528e+00	-1.366339837864261497e+00	-7.881883952584496367e-01	7.551896989882410708e+03	1.929878836334954606e+00	6.759373854227601619e-01	1.574357924722117787e+03	1.485524597380761804e+02	-3.979157616563595568e-01	5.168336374705991432e+01	3.686137542480093288e+01	-1.930520658629499842e-01	4.098342316321694767e-01	-5.165032522654640079e-01	-2.899275309625581887e-01	7.832041666666666970e+03	5.208333333333333037e+00	4.416666666666666963e+00	1.728250000000000000e+03	2.962916666666666856e+02	2.000000000000000000e+00	5.625000000000000000e+01	7.554166666666667140e+01	8.333333333333332871e-02	3.208333333333333481e+00	3.333333333333333148e-01	2.083333333333333426e-01	8.112186343450923232e+03	8.486787830331710580e+00	8.157395947910574208e+00	1.882142075277882213e+03	4.440308735952571624e+02	4.397915761656359557e+00	6.081663625294008568e+01	1.142219579085324028e+02	3.597187325296166138e-01	6.006832435034497486e+00	1.183169918932130749e+00	7.065941976292248183e-01	8.392331020235180404e+03	1.176524232733008901e+01	1.189812522915448056e+01	2.036034150555764199e+03	5.917700805238476960e+02	6.795831523312719114e+00	6.538327250588017137e+01	1.529022491503981485e+02	6.361041317258999683e-01	8.805331536735661047e+00	2.033006504530928016e+00	1.204855061925116377e+00
3.300000000000000000e+02	7.260353747476651733e+03	-1.270798022497431568e+00	-3.536137584103498099e+00	1.420502831317944128e+03	-1.535766678655369333e+01	-2.589501944865257421e+00	4.709100233374953604e+01	-7.255683514067499118e+00	-7.722082634517997146e-01	-1.663331998932265243e+00	-1.016941090707505380e+00	-7.761423749153966156e-01	7.545864373738326321e+03	1.802100988751284216e+00	5.444312079482509503e-01	1.574563915658972064e+03	1.401128332733898105e+02	-3.364176390992954513e-01	5.189966783354143587e+01	3.451799157629958614e+01	-2.194374650592331721e-01	4.183340005338673784e-01	-3.209705453537526898e-01	-3.047378541243649375e-01	7.831375000000000000e+03	4.875000000000000000e+00	4.625000000000000000e+00	1.728625000000000000e+03	2.955833333333333144e+02	1.916666666666666741e+00	5.670833333333333570e+01	7.629166666666667140e+01	3.333333333333333148e-01	2.500000000000000000e+00	3.750000000000000000e-01	1.666666666666666574e-01	8.116885626261673679e+03	7.947899011248715340e+00	8.705568792051749938e+00	1.882686084341027936e+03	4.510538333932768182e+02	4.169750972432629155e+00	6.151699883312523554e+01	1.180653417570337638e+02	8.861041317258997463e-01	4.581665999466132178e+00	1.070970545353752801e+00	6.380711874576983078e-01	8.402396252523347357e+03	1.102079802249743068e+01	1.278613758410349810e+01	2.036747168682055872e+03	6.065243334532203789e+02	6.422835278198591347e+00	6.632566433291714247e+01	1.598390168474008419e+02	1.438874930118466233e+00	6.663331998932265243e+00	1.766941090707505380e+00	1.109475708248729875e+00
3.310000000000000000e+02	7.245290562668946222e+03	-1.969732781533544141e+00	-2.939141409757142220e+00	1.423615535069352973e+03	-3.159105164781146868e+01	-3.179628283806884781e+00	4.793613276419413438e+01	-1.312013647228113200e+01	0.000000000000000000e+00	-1.861832550997811975e+00	-7.852373319433405552e-01	-1.433544534517558811e+00	7.537395281334473111e+03	1.535966942566561411e+00	6.970959617880954085e-01	1.577328600868009744e+03	1.321628075094276085e+02	-6.314808085701091311e-01	5.230139971543039934e+01	3.123159843052609830e+01	0.000000000000000000e+00	2.774170578344272720e-01	-2.467853326383369628e-01	-5.292722672587794053e-01	7.829500000000000000e+03	5.041666666666666963e+00	4.333333333333333037e+00	1.731041666666666742e+03	2.959166666666666856e+02	1.916666666666666741e+00	5.666666666666666430e+01	7.558333333333332860e+01	0.000000000000000000e+00	2.416666666666666519e+00	2.916666666666666852e-01	3.750000000000000000e-01	8.121604718665526889e+03	8.547366390766772071e+00	7.969570704878570666e+00	1.884754732465323741e+03	4.596705258239057912e+02	4.464814141903442390e+00	6.103193361790292926e+01	1.199350682361405518e+02	0.000000000000000000e+00	4.555916275498905321e+00	8.301186659716703886e-01	1.279272267258779294e+00	8.413709437331053778e+03	1.205306611486687807e+01	1.160580807642380918e+01	2.038467798263980512e+03	6.234243849811448399e+02	7.012961617140218706e+00	6.539720056913918711e+01	1.642868031389477892e+02	0.000000000000000000e+00	6.695165884331144568e+00	1.368570665276674037e+00	2.183544534517558589e+00
3.320000000000000000e+02	7.235099293484277041e+03	-1.971986813099046110e+00	-2.797015428173065033e+00	1.421348415087583362e+03	-4.891790461272461243e+01	-2.474282661106695258e+00	4.720204102886728492e+01	-1.447305384364032932e+01	-6.160254037844385966e-01	-8.282482484097868358e-01	-7.908329997330663108e-01	-1.101738929857382754e+00	7.531841313408805036e+03	1.305673260117143464e+00	1.018158952580134002e+00	1.576632540877124939e+03	1.232285476936376938e+02	-3.204746638866808883e-01	5.210102051443364246e+01	3.070097307817983534e+01	-1.830127018922192983e-01	8.775425424617733228e-01	-2.704164998665331554e-01	-3.425361315953580621e-01	7.828583333333333030e+03	4.583333333333333037e+00	4.833333333333333037e+00	1.731916666666666742e+03	2.953750000000000000e+02	1.833333333333333259e+00	5.700000000000000000e+01	7.587500000000000000e+01	2.500000000000000000e-01	2.583333333333333481e+00	2.500000000000000000e-01	4.166666666666666852e-01	8.125325353257861025e+03	7.860993406549522611e+00	8.648507714086532516e+00	1.887200792456208546e+03	4.675214523063623346e+02	3.987141330553347629e+00	6.189897948556635754e+01	1.210490269218201718e+02	6.830127018922192983e-01	4.289124124204893640e+00	7.704164998665331554e-01	1.175869464928691377e+00	8.422067373182388110e+03	1.113865347976571130e+01	1.246368209483973111e+01	2.042484918245750123e+03	6.396679046127246693e+02	6.140949327773361333e+00	6.679795897113271508e+01	1.662230538436403435e+02	1.116025403784438597e+00	5.994914915076453354e+00	1.290832999733066311e+00	1.935072263190716235e+00
3.330000000000000000e+02	7.222163370061226487e+03	-8.911106668443551371e-01	-2.764498936535984441e+00	1.418346899516626536e+03	-5.843070017524115656e+01	-2.731443219916251053e+00	4.714370543083424536e+01	-1.984127599548412491e+01	-4.694374650592332832e-01	-1.091260863308197493e+00	-5.932458365518542553e-01	-9.302398582179314257e-01	7.522873351697279759e+03	1.887777999911155913e+00	9.510838650653412607e-01	1.576006783091646639e+03	1.203054832457127645e+02	-4.907216099581255264e-01	5.198851938208379408e+01	2.797519533559127325e+01	-1.930520658629499842e-01	6.627029016792345129e-01	-1.091229182759271277e-01	-3.192865957756323980e-01	7.823583333333333030e+03	4.666666666666666963e+00	4.666666666666666963e+00	1.733666666666666742e+03	2.990416666666666856e+02	1.750000000000000000e+00	5.683333333333333570e+01	7.579166666666667140e+01	8.333333333333332871e-02	2.416666666666666519e+00	3.750000000000000000e-01	2.916666666666666852e-01	8.124293314969386302e+03	7.445555333422177569e+00	8.382249468267993109e+00	1.891326550241686846e+03	4.777778500876206067e+02	3.990721609958125526e+00	6.167814728458287732e+01	1.236081379977420625e+02	3.597187325296166138e-01	4.170630431654098302e+00	8.591229182759271277e-01	9.026199291089658239e-01	8.425003296605440482e+03	1.022444400017768906e+01	1.209783226986931837e+01	2.048986433816706722e+03	6.565140335085745846e+02	6.231443219916251053e+00	6.652296123583242604e+01	1.714246093288174677e+02	6.361041317258999683e-01	5.924594196641530530e+00	1.343245836551854255e+00	1.513573191551264907e+00
3.340000000000000000e+02	7.224445042150737208e+03	-1.802967433402215214e+00	-1.480385085676438450e+00	1.419131993831290401e+03	-6.061658564760057288e+01	-2.319420247700466398e+00	4.723065487872806756e+01	-2.204376778362836831e+01	-4.694374650592332832e-01	-1.418891009329416697e+00	-1.131928443335427081e+00	-9.138857955913135545e-01	7.523701687742035574e+03	1.848516283298892393e+00	1.280640790495114256e+00	1.577565996915645201e+03	1.185250405095330564e+02	-3.263767905168997174e-01	5.196949410603070163e+01	2.670728277485248015e+01	-1.930520658629499842e-01	7.280544953352916515e-01	-3.784642216677135407e-01	-2.902762311289900921e-01	7.822958333333333030e+03	5.500000000000000000e+00	4.041666666666666963e+00	1.736000000000000000e+03	2.976666666666666856e+02	1.666666666666666741e+00	5.670833333333333570e+01	7.545833333333332860e+01	8.333333333333332871e-02	2.875000000000000000e+00	3.750000000000000000e-01	3.333333333333333148e-01	8.122214978924630486e+03	9.151483716701108051e+00	6.802692542838219225e+00	1.894434003084354799e+03	4.768082928238003433e+02	3.659710123850233199e+00	6.144717256063596977e+01	1.242093838918141842e+02	3.597187325296166138e-01	5.021945504664708793e+00	1.128464221667713652e+00	9.569428977956566662e-01	8.421471624515928852e+03	1.280296743340221610e+01	9.563718419009772376e+00	2.052868006168709599e+03	6.559499189809339441e+02	5.652753581033799435e+00	6.618601178793861095e+01	1.729604344502950255e+02	6.361041317258999683e-01	7.168891009329416697e+00	1.881928443335427081e+00	1.580552462257980073e+00
3.350000000000000000e+02	7.235542513788227552e+03	-2.391804516748318399e+00	-1.944184833375669719e+00	1.420801538975878884e+03	-6.332297930270595998e+01	-2.380605348981604585e+00	4.803438326719980012e+01	-2.097566246194496387e+01	-5.364378277661476790e-01	-2.106604003228531585e+00	-8.915570127975553927e-01	-7.722082634517997146e-01	7.532708756894113321e+03	1.512431074959174282e+00	1.027907583312165141e+00	1.579817436154605957e+03	1.129426770153136772e+02	-2.111360078241355520e-01	5.226719163359990006e+01	2.661633543569418237e+01	-2.057189138830738395e-01	3.425313317190674667e-01	-2.582785063987776963e-01	-2.194374650592331721e-01	7.829875000000000000e+03	5.416666666666666963e+00	4.000000000000000000e+00	1.738833333333333258e+03	2.892083333333333144e+02	1.958333333333333259e+00	5.650000000000000000e+01	7.420833333333332860e+01	1.250000000000000000e-01	2.791666666666666519e+00	3.750000000000000000e-01	3.333333333333333148e-01	8.127041243105886679e+03	9.320902258374159643e+00	6.972092416687834415e+00	1.897849230512060558e+03	4.654739896513529516e+02	4.127802674490801849e+00	6.073280836640009994e+01	1.218003312309724748e+02	4.557189138830738395e-01	5.240802001614265571e+00	1.008278506398777807e+00	8.861041317258997463e-01	8.424207486211773357e+03	1.322513785008165144e+01	9.944184833375668831e+00	2.056865127690787631e+03	6.417396459693725319e+02	6.297272015648270660e+00	6.496561673280019988e+01	1.693923291286116068e+02	7.864378277661476790e-01	7.689937336561865067e+00	1.641557012797555393e+00	1.438874930118466233e+00
3.360000000000000000e+02	7.245597659563038178e+03	-1.983314773547882659e+00	-2.201385175281171946e+00	1.421715904243286104e+03	-6.390819405865107683e+01	-2.830458915396479647e+00	4.775801652809297337e+01	-2.266502358791728966e+01	-7.908329997330663108e-01	-1.706760726316534527e+00	-8.299687361450256429e-01	-7.881883952584497477e-01	7.539465496448186059e+03	1.758342613226058671e+00	1.045140745692747508e+00	1.581545452121642938e+03	1.101084029706744616e+02	-4.152294576982398233e-01	5.208734159737981884e+01	2.514665487270801947e+01	-2.704164998665331554e-01	5.007863035083994774e-01	-1.858177014058461363e-01	-2.899275309625581887e-01	7.833333333333333030e+03	5.500000000000000000e+00	4.291666666666666963e+00	1.741375000000000000e+03	2.841250000000000000e+02	2.000000000000000000e+00	5.641666666666666430e+01	7.295833333333332860e+01	2.500000000000000000e-01	2.708333333333333481e+00	4.583333333333333148e-01	2.083333333333333426e-01	8.127201170218480001e+03	9.241657386773940885e+00	7.538192587640586417e+00	1.901204547878357062e+03	4.581415970293255668e+02	4.415229457698240267e+00	6.074599173595350976e+01	1.207700117939586448e+02	7.704164998665331554e-01	4.915880363158267485e+00	1.102484368072512710e+00	7.065941976292249294e-01	8.421069007103627882e+03	1.298331477354788177e+01	1.078471850861450676e+01	2.061034095756714123e+03	6.321581940586511337e+02	6.830458915396479647e+00	6.507531680524036233e+01	1.685816902545839469e+02	1.290832999733066311e+00	7.123427392983201045e+00	1.746635402811692162e+00	1.204855061925116377e+00
3.370000000000000000e+02	7.240455726418626909e+03	-1.172322733170414466e+00	-2.513874629234341462e+00	1.425964230959052429e+03	-6.782333832202982649e+01	-3.654749732190995193e+00	4.799312676631902264e+01	-2.330784104186808747e+01	-5.364378277661476790e-01	-1.616534389451384168e+00	-7.722082634517997146e-01	-5.786893258332631573e-01	7.535977863209313000e+03	2.205505300081459286e+00	8.680626853828292688e-01	1.584336282146192843e+03	1.081299975056517439e+02	-7.440415327621643371e-01	5.222573004982618272e+01	2.497107947906595626e+01	-2.057189138830738395e-01	4.833994719409746565e-01	-2.194374650592331721e-01	-2.060113295832982361e-01	7.831500000000000000e+03	5.583333333333333037e+00	4.250000000000000000e+00	1.742708333333333258e+03	2.840833333333333144e+02	2.166666666666666519e+00	5.645833333333333570e+01	7.325000000000000000e+01	1.250000000000000000e-01	2.583333333333333481e+00	3.333333333333333148e-01	1.666666666666666574e-01	8.127022136790687000e+03	8.961161366585207233e+00	7.631937314617170287e+00	1.901080384520473672e+03	4.600366691610148564e+02	5.077374866095497374e+00	6.069093661684048868e+01	1.215289205209340366e+02	4.557189138830738395e-01	4.683267194725692306e+00	8.861041317258997463e-01	5.393446629166315232e-01	8.422544273581374000e+03	1.233898939983708054e+01	1.101387462923434057e+01	2.059452435707614313e+03	6.359900049886964553e+02	7.988083065524328674e+00	6.492353990034764877e+01	1.698078410418680733e+02	7.864378277661476790e-01	6.783201056118050687e+00	1.438874930118466233e+00	9.120226591665964166e-01
3.380000000000000000e+02	7.238241351161592320e+03	-7.291303715506991523e-01	-2.278633092779713820e+00	1.428050747290640629e+03	-7.421595865148464100e+01	-4.128332444918202171e+00	4.715884570441662049e+01	-2.088907001233899052e+01	-7.259424334001736145e-01	-7.306183803272250366e-01	-5.693466305166023922e-01	-7.908329997330663108e-01	7.535329008914129190e+03	2.260434814224650424e+00	1.048183453610143090e+00	1.586400373645320315e+03	1.038295206742576795e+02	-1.001666222459101085e+00	5.176692285220831025e+01	2.597213166049716904e+01	-1.546378833667534924e-01	9.888574765030542224e-01	-7.633998192496788127e-02	-2.704164998665331554e-01	7.832416666666666970e+03	5.250000000000000000e+00	4.375000000000000000e+00	1.744750000000000000e+03	2.818750000000000000e+02	2.125000000000000000e+00	5.637500000000000000e+01	7.283333333333332860e+01	4.166666666666666852e-01	2.708333333333333481e+00	4.166666666666666852e-01	2.500000000000000000e-01	8.129504324419204750e+03	8.239565185775349576e+00	7.701816546389856910e+00	1.903099626354679685e+03	4.599204793257423489e+02	5.251666222459101085e+00	6.098307714779168975e+01	1.196945350061694882e+02	9.879712167000869183e-01	4.427809190163612740e+00	9.096733152583011961e-01	7.704164998665331554e-01	8.426591982171741620e+03	1.122913037155069915e+01	1.102863309277971382e+01	2.061449252709359371e+03	6.379659586514846978e+02	8.378332444918202171e+00	6.559115429558337951e+01	1.665557366790056335e+02	1.559275766733507096e+00	6.147285046993891555e+00	1.402679963849935874e+00	1.290832999733066311e+00
3.390000000000000000e+02	7.227144495041269693e+03	-4.803850856764393384e-01	-2.769353712436699588e+00	1.428860727761689304e+03	-8.096302897926858577e+01	-3.481935952354665798e+00	4.735526439911195951e+01	-2.082040651619354321e+01	-1.271711624335557733e+00	-1.010051919553850208e+00	-8.299687361450256429e-01	-7.852373319433405552e-01	7.528676414187301816e+03	2.280640790495113812e+00	8.236564771149836872e-01	1.587242863880844652e+03	1.008518188436990499e+02	-6.993013095106661581e-01	5.219846553288931545e+01	2.604813007523656410e+01	-4.066891455011121814e-01	8.491407068897416366e-01	-1.858177014058461363e-01	-2.467853326383369628e-01	7.830208333333333030e+03	5.041666666666666963e+00	4.416666666666666963e+00	1.745625000000000000e+03	2.826666666666666856e+02	2.083333333333333481e+00	5.704166666666666430e+01	7.291666666666667140e+01	4.583333333333333148e-01	2.708333333333333481e+00	4.583333333333333148e-01	2.916666666666666852e-01	8.131740252479364244e+03	7.802692542838220113e+00	8.009676856218350238e+00	1.904007136119155348e+03	4.644815144896343213e+02	4.865967976177333121e+00	6.188486780044401314e+01	1.197852032580967716e+02	1.323355812167778867e+00	4.567525959776925326e+00	1.102484368072512710e+00	8.301186659716703886e-01	8.433272171625396368e+03	1.056371841900977415e+01	1.160268704577003263e+01	2.062389272238310696e+03	6.462963623126020138e+02	7.648602619021332316e+00	6.672806893422136909e+01	1.666537398495268860e+02	2.188378291002224252e+00	6.426718586220516727e+00	1.746635402811692162e+00	1.368570665276674037e+00
3.400000000000000000e+02	7.219163219026218030e+03	-1.218252702059209547e+00	-2.808604016555106497e+00	1.432656218577953041e+03	-8.915552232234870189e+01	-2.864839839775474850e+00	4.702193106577863091e+01	-1.957781566270793405e+01	-7.722082634518001587e-01	-2.224937185533099715e+00	-9.835837681435944946e-01	-5.786893258332631573e-01	7.525331609513109470e+03	1.890873648970395227e+00	7.831979917224467513e-01	1.590640609288976520e+03	9.548473883882564905e+01	-4.324199198877374251e-01	5.186513219955598686e+01	2.604442550197936868e+01	-2.194374650592333942e-01	2.625314072334501425e-01	-2.209585507384639325e-01	-2.060113295832982361e-01	7.831500000000000000e+03	5.000000000000000000e+00	4.375000000000000000e+00	1.748625000000000000e+03	2.801250000000000000e+02	2.000000000000000000e+00	5.670833333333333570e+01	7.166666666666667140e+01	3.333333333333333148e-01	2.750000000000000000e+00	5.416666666666666297e-01	1.666666666666666574e-01	8.137668390486890530e+03	8.109126351029605217e+00	7.966802008277553249e+00	1.906609390711023480e+03	4.647652611611743509e+02	4.432419919887736981e+00	6.155153446711068455e+01	1.172889078313539812e+02	8.861041317258999683e-01	5.237468592766550302e+00	1.304291884071797192e+00	5.393446629166315232e-01	8.443836780973781060e+03	1.121825270205921043e+01	1.155860401655510650e+01	2.064593781422046959e+03	6.494055223223487019e+02	6.864839839775474850e+00	6.639473560088804049e+01	1.629111489960412769e+02	1.438874930118466677e+00	7.724937185533099715e+00	2.066917101476927865e+00	9.120226591665964166e-01
3.410000000000000000e+02	7.221791702114386680e+03	-1.133572667401852030e+00	-1.907516753110188645e+00	1.431964799103669975e+03	-8.881149062937333838e+01	-2.019906087426670105e+00	4.699893168245995412e+01	-2.114379705849026436e+01	-5.786893258332631573e-01	-1.203173404306164151e+00	-5.932458365518542553e-01	-7.881883952584497477e-01	7.527895851057192885e+03	2.058213666299073985e+00	9.837416234449056773e-01	1.591524066218501503e+03	9.361508801864667362e+01	-3.078637704666853381e-02	5.187446584122997706e+01	2.494893480408820352e+01	-2.060113295832982361e-01	8.984132978469179243e-01	-1.091229182759271277e-01	-2.899275309625581887e-01	7.834000000000000000e+03	5.250000000000000000e+00	3.875000000000000000e+00	1.751083333333333258e+03	2.760416666666666856e+02	1.958333333333333259e+00	5.675000000000000000e+01	7.104166666666667140e+01	1.666666666666666574e-01	3.000000000000000000e+00	3.750000000000000000e-01	2.083333333333333426e-01	8.140104148942807115e+03	8.441786333700925127e+00	6.766258376555094323e+00	1.910642600448165012e+03	4.584682453146866692e+02	3.947453043713335052e+00	6.162553415877002294e+01	1.171343985292451464e+02	5.393446629166315232e-01	5.101586702153081632e+00	8.591229182759271277e-01	7.065941976292249294e-01	8.446208297885614229e+03	1.163357266740185203e+01	9.657516753110188645e+00	2.070201867562996540e+03	6.408948239627067096e+02	5.936572754093337068e+00	6.650106831754004588e+01	1.632271303918236072e+02	9.120226591665964166e-01	7.203173404306164151e+00	1.343245836551854255e+00	1.204855061925116377e+00
3.420000000000000000e+02	7.228113042354964819e+03	-1.339132466923598663e+00	-2.587120094752740851e+00	1.434859078013198541e+03	-8.379693042724954921e+01	-1.954680479861905074e+00	4.778408535966784854e+01	-2.075778354990669072e+01	-4.694374650592331721e-01	-2.003440793605266723e+00	-5.786893258332631573e-01	-1.203422862174785557e+00	7.532285687844148924e+03	1.955433766538200668e+00	6.231066192902963152e-01	1.593950372339932528e+03	9.422653478637522539e+01	6.432642673571420389e-02	5.230870934650059212e+01	2.474610822504665464e+01	-1.930520658629499287e-01	3.941129365306998977e-01	-2.060113295832982361e-01	-4.975447644207260378e-01	7.836458333333333030e+03	5.250000000000000000e+00	3.833333333333333481e+00	1.753041666666666742e+03	2.722500000000000000e+02	2.083333333333333481e+00	5.683333333333333570e+01	7.025000000000000000e+01	8.333333333333332871e-02	2.791666666666666519e+00	1.666666666666666574e-01	2.083333333333333426e-01	8.140630978822517136e+03	8.544566233461798888e+00	7.043560047376370647e+00	1.912132960993400957e+03	4.502734652136247746e+02	4.102340239930953203e+00	6.135795732016607928e+01	1.157538917749533454e+02	3.597187325296165583e-01	5.189220396802633140e+00	5.393446629166315232e-01	9.142114310873927785e-01	8.444803624311702151e+03	1.183913246692359778e+01	1.025378676141940737e+01	2.071224255320134944e+03	6.282969304272495492e+02	6.121347146528572480e+00	6.588258130699881576e+01	1.612577835499066907e+02	6.361041317258998573e-01	7.586774126938600205e+00	9.120226591665964166e-01	1.620089528841452076e+00
3.430000000000000000e+02	7.242133503579771968e+03	-1.835761324693019780e+00	-2.212785715739017167e+00	1.435831014287927019e+03	-8.270186397501220199e+01	-2.054058411375427884e+00	4.728915262576790468e+01	-2.090495667024565307e+01	-1.401452019105952074e+00	-8.957678190586322309e-01	-6.160254037844385966e-01	-6.094757082487300970e-01	7.542045918456552499e+03	1.561286004320156628e+00	8.102738087971581571e-01	1.595103007143963623e+03	9.146156801249389900e+01	-8.952920568771394194e-02	5.212374297955062019e+01	2.475585499821050917e+01	-4.923926762196427220e-01	7.604494238040171439e-01	-1.830127018922192983e-01	-1.380711874576983633e-01	7.841958333333333030e+03	4.958333333333333037e+00	3.833333333333333481e+00	1.754375000000000000e+03	2.656250000000000000e+02	1.875000000000000000e+00	5.695833333333333570e+01	7.041666666666667140e+01	4.166666666666666852e-01	2.416666666666666519e+00	2.500000000000000000e-01	3.333333333333333148e-01	8.141870748210113561e+03	8.355380662346508558e+00	6.856392857869508362e+00	1.913646992856036377e+03	4.397884319875061010e+02	3.839529205687713720e+00	6.179292368711605121e+01	1.160774783351228336e+02	1.325726009552976148e+00	4.072883909529315893e+00	6.830127018922192983e-01	8.047378541243650485e-01	8.441783163086895001e+03	1.175242799135968497e+01	9.879452382405684574e+00	2.072918985712072754e+03	6.139518639750122020e+02	5.804058411375427440e+00	6.662751404089877383e+01	1.617382900035789817e+02	2.234785352439285333e+00	5.729101152391965712e+00	1.116025403784438597e+00	1.276142374915396616e+00
3.440000000000000000e+02	7.249868962080271558e+03	-1.914682258405671078e+00	-2.402762311289902808e+00	1.436474427657979732e+03	-8.036618402158273966e+01	-2.605260523364355763e+00	4.730125857251870514e+01	-2.038633846430079188e+01	-7.852373319433405552e-01	-1.892261864807676108e+00	-5.364378277661476790e-01	-9.142135623730951455e-01	7.547684481040135324e+03	1.584325537463830980e+00	7.152855110217153367e-01	1.596362213828989752e+03	9.017107465587528736e+01	-3.234635950155111406e-01	5.200479595292602397e+01	2.478599743451626836e+01	-2.467853326383369628e-01	3.247024009294952052e-01	-2.057189138830738395e-01	-2.071067811865475727e-01	7.845500000000000000e+03	5.083333333333333037e+00	3.833333333333333481e+00	1.756250000000000000e+03	2.607083333333333144e+02	1.958333333333333259e+00	5.670833333333333570e+01	6.995833333333332860e+01	2.916666666666666852e-01	2.541666666666666519e+00	1.250000000000000000e-01	5.000000000000000000e-01	8.143315518959864676e+03	8.582341129202834651e+00	6.951381155644951626e+00	1.916137786171010248e+03	4.312455920107913698e+02	4.240130261682177881e+00	6.141187071374064743e+01	1.151306692321503817e+02	8.301186659716703886e-01	4.758630932403837832e+00	4.557189138830738395e-01	1.207106781186547462e+00	8.441131037919729351e+03	1.208134892507233715e+01	1.006942897795656933e+01	2.076025572342020496e+03	6.017828506882493684e+02	6.521927190031021837e+00	6.611540809414796627e+01	1.603030051309674491e+02	1.368570665276674037e+00	6.975595198141009590e+00	7.864378277661476790e-01	1.914213562373095145e+00
3.450000000000000000e+02	7.247383632819472950e+03	-2.136035373371973911e+00	-2.270798022497431568e+00	1.439061102272078870e+03	-7.971250201915489697e+01	-2.439044781790658867e+00	4.656185803821887248e+01	-2.074934352556154238e+01	-5.786893258332632684e-01	-2.086963381098213777e+00	-3.579859602760600001e-01	-5.786893258332631573e-01	7.546275149743069960e+03	1.327815646647346526e+00	8.021009887512842162e-01	1.598593051136039321e+03	9.010208232375589432e+01	-2.611890575619961741e-01	5.180176235244276484e+01	2.420866157055256451e+01	-2.060113295832982916e-01	1.856849761175598523e-01	-1.581596468046966852e-01	-2.060113295832982361e-01	7.845166666666666970e+03	4.791666666666666963e+00	3.875000000000000000e+00	1.758125000000000000e+03	2.599166666666666856e+02	1.916666666666666741e+00	5.704166666666666430e+01	6.916666666666667140e+01	1.666666666666666574e-01	2.458333333333333481e+00	4.166666666666666435e-02	1.666666666666666574e-01	8.144058183590263980e+03	8.255517686685987400e+00	6.947899011248715340e+00	1.917656948863960679e+03	4.297312510095774769e+02	4.094522390895329877e+00	6.228157098089056376e+01	1.141246717627807783e+02	5.393446629166316342e-01	4.730981690549107554e+00	2.414929801380300001e-01	5.393446629166315232e-01	8.442949700513861899e+03	1.171936870670530695e+01	1.002079802249743068e+01	2.077188897727921358e+03	5.995458353524882114e+02	6.272378115123992792e+00	6.752147529511445612e+01	1.590826768588948994e+02	9.120226591665965277e-01	7.003630047764881184e+00	4.413192936093933705e-01	9.120226591665964166e-01
3.460000000000000000e+02	7.251050075869972716e+03	-1.690376353771858575e+00	-2.761765045576174860e+00	1.439529688877233411e+03	-7.925011099407578286e+01	-2.571440523984700022e+00	4.637272159750031619e+01	-2.172481336428597842e+01	-5.364378277661476790e-01	-2.273875971809711682e+00	-6.160254037844385966e-01	-6.160254037844385966e-01	7.548754204601652418e+03	1.592311823114070712e+00	5.982841438785793109e-01	1.599514844438616819e+03	8.889577783629545138e+01	-3.482202619923500109e-01	5.170719413208349380e+01	2.376259331785701079e+01	-2.057189138830738395e-01	2.588953474284774181e-01	-1.830127018922192983e-01	-1.830127018922192983e-01	7.846458333333333030e+03	4.875000000000000000e+00	3.958333333333333481e+00	1.759500000000000000e+03	2.570416666666666856e+02	1.875000000000000000e+00	5.704166666666666430e+01	6.925000000000000000e+01	1.250000000000000000e-01	2.791666666666666519e+00	2.500000000000000000e-01	2.500000000000000000e-01	8.144162462065013642e+03	8.157688176885930176e+00	7.318382522788088096e+00	1.919485155561383181e+03	4.251875554970379198e+02	4.098220261992350011e+00	6.237613920124983480e+01	1.147374066821429892e+02	4.557189138830738395e-01	5.324437985904856063e+00	6.830127018922192983e-01	6.830127018922192983e-01	8.441866590796693345e+03	1.144037635377185858e+01	1.067843171224284227e+01	2.079470311122766361e+03	5.933334443274090972e+02	6.321440523984700022e+00	6.771061173583301240e+01	1.602248133642859784e+02	7.864378277661476790e-01	7.857209305143044276e+00	1.116025403784438597e+00	1.116025403784438597e+00
3.470000000000000000e+02	7.244568416591648202e+03	-2.296757531465632773e+00	-2.162610531811457903e+00	1.441230628574927323e+03	-8.244962007798028480e+01	-2.690415759823429731e+00	4.576742653311695364e+01	-2.430373996333013054e+01	-5.364378277661476790e-01	-1.536402364769424711e+00	-6.547005383792514621e-01	-5.364378277661476790e-01	7.544471708295824101e+03	1.455787900933850132e+00	9.395280674276045296e-01	1.601031980954130177e+03	8.735852329434320040e+01	-3.452078799117148655e-01	5.134204659989180897e+01	2.257729668500159903e+01	-2.057189138830738395e-01	5.234654842819543852e-01	-7.735026918962573106e-02	-2.057189138830738395e-01	7.844375000000000000e+03	5.208333333333333037e+00	4.041666666666666963e+00	1.760833333333333258e+03	2.571666666666666856e+02	2.000000000000000000e+00	5.691666666666666430e+01	6.945833333333332860e+01	1.250000000000000000e-01	2.583333333333333481e+00	5.000000000000000000e-01	1.250000000000000000e-01	8.144278291704175899e+03	8.960878765732815054e+00	7.143805265905729840e+00	1.920634685712536339e+03	4.269748100389901992e+02	4.345207879911715310e+00	6.249128673344151963e+01	1.163393699816650582e+02	4.557189138830738395e-01	4.643201182384713022e+00	1.077350269189625731e+00	4.557189138830738395e-01	8.444181583408351798e+03	1.271342419813229796e+01	1.024594386514479183e+01	2.080436038091739192e+03	5.967829534113136560e+02	6.690415759823429731e+00	6.806590680021636786e+01	1.632204066299967735e+02	7.864378277661476790e-01	6.703069031436092118e+00	1.654700538379251462e+00	7.864378277661476790e-01
3.480000000000000000e+02	7.249545261145683071e+03	-1.814273502102889957e+00	-2.262807894193307412e+00	1.442518491400915309e+03	-8.228076162304230934e+01	-2.546060565661951713e+00	4.623019786300494616e+01	-2.376411364483303146e+01	-5.364378277661476790e-01	-2.062859180149839933e+00	-8.299687361450256429e-01	-5.786893258332631573e-01	7.547189297239508051e+03	1.551196582281888503e+00	9.935960529033462940e-01	1.602967579033791026e+03	8.663045252181217393e+01	-2.730302828309758567e-01	5.138593226483580167e+01	2.236794317758348427e+01	-2.057189138830738395e-01	5.190374325841329295e-02	-1.858177014058461363e-01	-2.060113295832982361e-01	7.844833333333333030e+03	4.916666666666666963e+00	4.250000000000000000e+00	1.763416666666666742e+03	2.555416666666666572e+02	2.000000000000000000e+00	5.654166666666666430e+01	6.850000000000000000e+01	1.250000000000000000e-01	2.166666666666666519e+00	4.583333333333333148e-01	1.666666666666666574e-01	8.142477369427158010e+03	8.282136751051446311e+00	7.506403947096654150e+00	1.923865754299542459e+03	4.244528808115211405e+02	4.273030282830975857e+00	6.169740106849752692e+01	1.146320568224165157e+02	4.557189138830738395e-01	4.281429590074919744e+00	1.102484368072512710e+00	5.393446629166315232e-01	8.440121405520983899e+03	1.164760683543622477e+01	1.076280789419330830e+01	2.084314841932417949e+03	5.933640949563756521e+02	6.546060565661951713e+00	6.685313547032838244e+01	1.607641136448330315e+02	7.864378277661476790e-01	6.396192513483173414e+00	1.746635402811692162e+00	9.120226591665964166e-01
3.490000000000000000e+02	7.242325517438521274e+03	-2.128689542746429630e+00	-1.567764362830021518e+00	1.439353856889907547e+03	-8.392371756392560656e+01	-2.709601281516134552e+00	4.576598144570407811e+01	-2.437998656986233925e+01	-7.881883952584496367e-01	-1.560113295832983304e+00	-7.722082634517997146e-01	-6.933562467571046106e-01	7.541475258719260637e+03	1.518988561960118666e+00	1.216117818584989241e+00	1.601531095111620289e+03	8.720480788470385392e+01	-3.131339740914005354e-01	5.111215738951870691e+01	2.262250671506883037e+01	-2.899275309625581887e-01	3.032766854168416071e-01	-2.194374650592331721e-01	-1.175114567118856201e-01	7.840625000000000000e+03	5.166666666666666963e+00	4.000000000000000000e+00	1.763708333333333258e+03	2.583333333333333144e+02	2.083333333333333481e+00	5.645833333333333570e+01	6.962500000000000000e+01	2.083333333333333426e-01	2.166666666666666519e+00	3.333333333333333148e-01	4.583333333333333148e-01	8.139774741280739363e+03	8.814344771373214371e+00	6.783882181415011203e+00	1.925885571555046226e+03	4.294618587819627464e+02	4.479800640758067942e+00	6.180450927714796450e+01	1.166274932849311767e+02	7.065941976292248183e-01	4.030056647916491208e+00	8.861041317258997463e-01	1.034178123378552305e+00	8.438924482561478726e+03	1.246202287607976444e+01	9.567764362830022407e+00	2.088062809776758968e+03	6.005903842305922353e+02	6.876267948182801959e+00	6.715068522096258619e+01	1.636299865698623535e+02	1.204855061925116377e+00	5.893446629166316342e+00	1.438874930118466233e+00	1.610022913423771129e+00
3.500000000000000000e+02	7.237445420632771857e+03	-1.776909669233846856e+00	-1.914351405148861041e+00	1.439335480969225500e+03	-8.064699130340176225e+01	-2.846733152583011961e+00	4.756470237468939644e+01	-2.438255625745659927e+01	-6.173926762196431106e-01	-1.822599846347106922e+00	-1.016941090707505380e+00	-7.908329997330663108e-01	7.536868543649718958e+03	1.778211832049743091e+00	1.084490964092235998e+00	1.602021907151279265e+03	9.017650434829911887e+01	-3.816999096248392398e-01	5.194901785401136607e+01	2.289205520460503607e+01	-1.628630047764881850e-01	3.178667434931132796e-01	-3.209705453537526898e-01	-2.704164998665331554e-01	7.836291666666666970e+03	5.333333333333333037e+00	4.083333333333333037e+00	1.764708333333333258e+03	2.610000000000000000e+02	2.083333333333333481e+00	5.633333333333333570e+01	7.016666666666667140e+01	2.916666666666666852e-01	2.458333333333333481e+00	3.750000000000000000e-01	2.500000000000000000e-01	8.135714789683614981e+03	8.888454834616922540e+00	7.082175702574430076e+00	1.927394759515387250e+03	4.318234956517009095e+02	4.548366576291506647e+00	6.071764881265530533e+01	1.174412781287282996e+02	7.461963381098215553e-01	4.598799923173553239e+00	1.070970545353752801e+00	7.704164998665331554e-01	8.435137912700562083e+03	1.244357633590051293e+01	1.008101807181552800e+01	2.090081185697441015e+03	6.026469913034018191e+02	7.013399819249679368e+00	6.510196429197726786e+01	1.647158895907899421e+02	1.200726009552976370e+00	6.739266513013774329e+00	1.766941090707505380e+00	1.290832999733066311e+00
3.510000000000000000e+02	7.242786897256996781e+03	-3.364144789429377447e+00	-1.988728437539795557e+00	1.439766128052879367e+03	-7.577500786397791899e+01	-2.880424203945142647e+00	4.746974006932474310e+01	-2.574588325330564942e+01	-7.722082634517997146e-01	-2.233411949049469492e+00	-1.101738929857382754e+00	-6.094757082487298749e-01	7.539455948628497936e+03	1.151260938618644758e+00	1.088969114563435703e+00	1.602091397359773055e+03	9.200832940134438331e+01	-3.985454353059045829e-01	5.188070336799570015e+01	2.285622504001383959e+01	-2.194374650592331721e-01	1.957940254752652542e-01	-3.425361315953580621e-01	-1.380711874576982523e-01	7.836125000000000000e+03	5.666666666666666963e+00	4.166666666666666963e+00	1.764416666666666742e+03	2.597916666666666856e+02	2.083333333333333481e+00	5.629166666666666430e+01	7.145833333333332860e+01	3.333333333333333148e-01	2.625000000000000000e+00	4.166666666666666852e-01	3.333333333333333148e-01	8.132794051371502064e+03	1.018207239471468917e+01	7.244364218769898223e+00	1.926741935973560430e+03	4.275750039319889879e+02	4.565212101972571546e+00	6.070262996533762845e+01	1.200604416266528176e+02	8.861041317258997463e-01	5.054205974524734302e+00	1.175869464928691377e+00	8.047378541243648264e-01	8.429463102743004129e+03	1.469747812276271048e+01	1.032206177087313037e+01	2.089067205280453891e+03	5.953583411973113471e+02	7.047090870611809166e+00	6.511359326400858549e+01	1.686625499199723208e+02	1.438874930118466233e+00	7.483411949049469492e+00	1.935072263190716235e+00	1.276142374915396394e+00
3.520000000000000000e+02	7.229458508136307501e+03	-2.894735358355156940e+00	-3.330101825427521867e+00	1.441231219807442585e+03	-7.852235742675736674e+01	-3.200120130198469415e+00	4.656570748369477286e+01	-2.275863647017068558e+01	-3.579859602760601667e-01	-1.703173404306164151e+00	-1.131928443335427081e+00	-5.932458365518542553e-01	7.529895920734820720e+03	1.156798987489088049e+00	5.641157539529055853e-01	1.603636443237054664e+03	9.284298795328797382e+01	-4.542267317659014481e-01	5.119952040851405428e+01	2.443318176491465721e+01	-1.581596468046967685e-01	3.984132978469179243e-01	-3.784642216677135407e-01	-1.091229182759271277e-01	7.830333333333333030e+03	5.208333333333333037e+00	4.458333333333333037e+00	1.766041666666666742e+03	2.642083333333333144e+02	2.291666666666666519e+00	5.583333333333333570e+01	7.162500000000000000e+01	4.166666666666666435e-02	2.500000000000000000e+00	3.750000000000000000e-01	3.750000000000000000e-01	8.130770745931845340e+03	9.259867679177578026e+00	8.352550912713759601e+00	1.928446890096278821e+03	4.355736787133786265e+02	5.037560065099234485e+00	6.046714625815261712e+01	1.188168182350853499e+02	2.414929801380300833e-01	4.601586702153081632e+00	1.128464221667713652e+00	8.591229182759271277e-01	8.431208158530358560e+03	1.331140202502182390e+01	1.224676849209418705e+01	2.090852113525890672e+03	6.069390240934239955e+02	7.783453463531802896e+00	6.510095918297190565e+01	1.660086364701706998e+02	4.413192936093935370e-01	6.703173404306164151e+00	1.881928443335427081e+00	1.343245836551854255e+00
3.530000000000000000e+02	7.220293367815321290e+03	-3.698929172439198609e+00	-2.738660567293512926e+00	1.440691794473342725e+03	-8.877077372524223620e+01	-3.118573968471872515e+00	4.640833695337455822e+01	-2.472786203078291578e+01	-7.852373319433405552e-01	-3.144913061275797617e+00	-6.160254037844385966e-01	-6.160254037844385966e-01	7.524417517240994130e+03	7.755354137804006953e-01	8.181697163532435368e-01	1.604241730570004620e+03	8.780211313737888190e+01	-3.509536509026029982e-01	5.120416847668727911e+01	2.326106898460854211e+01	-2.467853326383369628e-01	-1.974565306378988083e-01	-1.830127018922192983e-01	-1.830127018922192983e-01	7.828541666666666970e+03	5.250000000000000000e+00	4.375000000000000000e+00	1.767791666666666742e+03	2.643750000000000000e+02	2.416666666666666519e+00	5.600000000000000000e+01	7.125000000000000000e+01	2.916666666666666852e-01	2.750000000000000000e+00	2.500000000000000000e-01	2.500000000000000000e-01	8.132665816092339810e+03	9.724464586219600193e+00	7.931830283646756463e+00	1.931341602763328865e+03	4.409478868626210897e+02	5.184286984235935591e+00	6.079583152331272089e+01	1.192389310153914579e+02	8.301186659716703886e-01	5.697456530637898808e+00	6.830127018922192983e-01	6.830127018922192983e-01	8.436789965518011741e+03	1.419892917243919861e+01	1.148866056729351293e+01	2.094891538859990760e+03	6.175207737252421794e+02	7.951907301805205108e+00	6.559166304662544178e+01	1.672278620307829158e+02	1.368570665276674037e+00	8.644913061275797617e+00	1.116025403784438597e+00	1.116025403784438597e+00
3.540000000000000000e+02	7.211981753124546231e+03	-3.127524866164698381e+00	-3.183985433475816418e+00	1.441883862831310807e+03	-9.738996089506719045e+01	-2.613796090928856675e+00	4.660456106993309788e+01	-2.659509566600213759e+01	-6.038995287340801488e-01	-2.127314219746699209e+00	-1.041035208539220047e+00	-7.881883952584496367e-01	7.519782543228939176e+03	9.987375669176508097e-01	3.038406165954250504e-01	1.605691931415655517e+03	8.340918621913306197e+01	-9.856471213109507801e-02	5.128144720163322035e+01	2.241078550033226691e+01	-1.977830977003734170e-01	1.238428901266503956e-01	-3.538509376029433384e-01	-2.899275309625581887e-01	7.827583333333333030e+03	5.125000000000000000e+00	3.791666666666666519e+00	1.769500000000000000e+03	2.642083333333333144e+02	2.416666666666666519e+00	5.595833333333333570e+01	7.141666666666667140e+01	2.083333333333333426e-01	2.375000000000000000e+00	3.333333333333333148e-01	2.083333333333333426e-01	8.135384123437726885e+03	9.251262433082349190e+00	7.279492716737907543e+00	1.933308068584344483e+03	4.450074804475335668e+02	4.931898045464428115e+00	6.063521946503345106e+01	1.204225478330010759e+02	6.144497643670401299e-01	4.626157109873349604e+00	1.020517604269610024e+00	7.065941976292248183e-01	8.443184913542119830e+03	1.337752486616469838e+01	1.076731876680914901e+01	2.097116137168688965e+03	6.258066275617338761e+02	7.447129424262190156e+00	6.531210559673357352e+01	1.694284289993354946e+02	1.020566195400746778e+00	6.877314219746699209e+00	1.707701875205886566e+00	1.204855061925116377e+00
3.550000000000000000e+02	7.212677843980925900e+03	-2.926341128909244027e+00	-3.036520672170088364e+00	1.445731746136666970e+03	-1.030860399411510571e+02	-2.266747500778278468e+00	4.677419789536747885e+01	-2.625715635913209667e+01	-7.881883952584497477e-01	-1.558838350715973764e+00	-1.016941090707505380e+00	-7.881883952584497477e-01	7.520838921990462950e+03	1.203496102212044505e+00	3.359063305816225586e-01	1.609324206401666970e+03	7.908198002942447147e+01	9.579291627752750671e-02	5.144959894768373942e+01	2.147558848710061596e+01	-2.899275309625581887e-01	3.664141579753463773e-01	-3.209705453537526898e-01	-2.899275309625581887e-01	7.829000000000000000e+03	5.333333333333333037e+00	3.708333333333333481e+00	1.772916666666666742e+03	2.612500000000000000e+02	2.458333333333333481e+00	5.612500000000000000e+01	6.920833333333332860e+01	2.083333333333333426e-01	2.291666666666666519e+00	3.750000000000000000e-01	2.083333333333333426e-01	8.137161078009537050e+03	9.463170564454621569e+00	7.080760336085043960e+00	1.936509126931666515e+03	4.434180199705755285e+02	4.820873750389139900e+00	6.080040105231626058e+01	1.169410781795660341e+02	7.065941976292249294e-01	4.216919175357986660e+00	1.070970545353752801e+00	7.065941976292249294e-01	8.445322156019074100e+03	1.359300779557591099e+01	1.045318733883675577e+01	2.100101587196666515e+03	6.255860399411510571e+02	7.183414167444945875e+00	6.547580210463252115e+01	1.646738230257987539e+02	1.204855061925116377e+00	6.142171684049307245e+00	1.766941090707505380e+00	1.204855061925116377e+00
3.560000000000000000e+02	7.219639854326019304e+03	-2.592987234411514130e+00	-3.133249580710799620e+00	1.443719385746534726e+03	-1.032665641235053613e+02	-2.154746681256313856e+00	4.652877847013269275e+01	-2.686268737043992871e+01	-7.529711460710616366e-01	-1.936572754093336624e+00	-1.101738929857382754e+00	-4.694374650592332832e-01	7.524944927163009197e+03	1.141006382794242935e+00	1.833752096446001900e-01	1.609318026206600734e+03	7.772088460491397655e+01	1.726266593718430720e-01	5.134772256839967497e+01	2.111032298144669994e+01	-3.139855730355308183e-01	5.254695628666494756e-02	-3.425361315953580621e-01	-1.930520658629499842e-01	7.830250000000000000e+03	4.875000000000000000e+00	3.500000000000000000e+00	1.774916666666666742e+03	2.587083333333333144e+02	2.500000000000000000e+00	5.616666666666666430e+01	6.908333333333332860e+01	1.250000000000000000e-01	2.041666666666666519e+00	4.166666666666666852e-01	8.333333333333332871e-02	8.135555072836990803e+03	8.608993617205756621e+00	6.816624790355399810e+00	1.940515307126732750e+03	4.396957820617526522e+02	4.827373340628156484e+00	6.098561076493365363e+01	1.170563436852199573e+02	5.639855730355307628e-01	4.030786377046668534e+00	1.175869464928691377e+00	3.597187325296166138e-01	8.440860145673981606e+03	1.234298723441151324e+01	1.013324958071079962e+01	2.106113947586798986e+03	6.206832307901720469e+02	7.154746681256313856e+00	6.580455486320063585e+01	1.650293540371066001e+02	1.002971146071061526e+00	6.019906087426669217e+00	1.935072263190716235e+00	6.361041317258999683e-01
3.570000000000000000e+02	7.236794832460783255e+03	-2.386035373371974799e+00	-3.412600416182626883e+00	1.446397394828943334e+03	-1.063131777277153560e+02	-2.660593627966493457e+00	4.680991367010840065e+01	-2.693175618361699719e+01	-5.786893258332631573e-01	-1.516625207040296575e+00	-9.302398582179318698e-01	-7.529711460710616366e-01	7.536355749563725112e+03	1.077815646647346082e+00	2.033125242019817591e-03	1.613240364081138296e+03	7.284341113614232199e+01	-1.779681398324672870e-02	5.146745683505420033e+01	1.917995524152483711e+01	-2.060113295832982361e-01	1.583540631465183424e-01	-3.192865957756326201e-01	-3.139855730355308183e-01	7.835916666666666970e+03	4.541666666666666963e+00	3.416666666666666519e+00	1.780083333333333258e+03	2.520000000000000000e+02	2.625000000000000000e+00	5.612500000000000000e+01	6.529166666666667140e+01	1.666666666666666574e-01	1.833333333333333259e+00	2.916666666666666852e-01	1.250000000000000000e-01	8.135477583769608827e+03	8.005517686685987400e+00	6.831300208091313664e+00	1.946926302585528219e+03	4.311565888638576780e+02	5.267796813983246729e+00	6.078254316494579967e+01	1.114033780918085057e+02	5.393446629166315232e-01	3.508312603520148176e+00	9.026199291089660459e-01	5.639855730355307628e-01	8.435038500872549776e+03	1.146936870670530872e+01	1.024593374951595948e+01	2.113769271837723409e+03	6.103131777277153560e+02	7.910593627966493457e+00	6.544008632989159935e+01	1.575150895169503542e+02	9.120226591665964166e-01	5.183291873706963315e+00	1.513573191551265351e+00	1.002971146071061526e+00
3.580000000000000000e+02	7.243227883368479525e+03	-2.353360374811484412e+00	-2.834830978767088450e+00	1.446369359715532937e+03	-1.093995804869492474e+02	-2.631601439446884072e+00	4.585401816129523667e+01	-2.734975567848281486e+01	-4.694374650592331721e-01	-2.036402364769423823e+00	-1.177932674045699901e+00	-9.302398582179316477e-01	7.541447275017572792e+03	1.010819812594257794e+00	3.534178439497890345e-01	1.615663846524432984e+03	6.871687642319204770e+01	-6.580071972344203601e-02	5.096867574731428618e+01	1.734595549409192472e+01	-1.930520658629499287e-01	2.346548428195482927e-02	-4.431330036895166358e-01	-3.192865957756325090e-01	7.839666666666666970e+03	4.375000000000000000e+00	3.541666666666666519e+00	1.784958333333333258e+03	2.468333333333333428e+02	2.500000000000000000e+00	5.608333333333333570e+01	6.204166666666666430e+01	8.333333333333332871e-02	2.083333333333333481e+00	2.916666666666666852e-01	2.916666666666666852e-01	8.137886058315761147e+03	7.739180187405741762e+00	6.729915489383543559e+00	1.954252820142233531e+03	4.249497902434746379e+02	5.065800719723442036e+00	6.119799091935238522e+01	1.067373778392414039e+02	3.597187325296165583e-01	4.143201182384712133e+00	1.026466337022849951e+00	9.026199291089658239e-01	8.436105449964854415e+03	1.110336037481148352e+01	9.918164312100421043e+00	2.123547306951133578e+03	6.030662471536159046e+02	7.631601439446884072e+00	6.631264850537144184e+01	1.514330890118161506e+02	6.361041317258998573e-01	6.203069031436090341e+00	1.761266007379033383e+00	1.513573191551265129e+00
3.590000000000000000e+02	7.243481290789196464e+03	-2.445268786011482121e+00	-2.126049065660923443e+00	1.447099580135404040e+03	-1.116418528798420198e+02	-3.173201855199977661e+00	4.580204578620082145e+01	-2.704810054415317921e+01	-5.364378277661476790e-01	-1.494967771495578468e+00	-5.364378277661476790e-01	-7.761423749153965046e-01	7.541448978727931717e+03	1.006532273660925458e+00	7.703088005028715379e-01	1.616466456734368649e+03	6.699157356007899011e+01	-3.157675942666555713e-01	5.085935622643374643e+01	1.774678306125674254e+01	-2.057189138830738395e-01	3.150161142522107660e-01	-2.057189138830738395e-01	-3.047378541243649375e-01	7.839416666666666970e+03	4.458333333333333037e+00	3.666666666666666519e+00	1.785833333333333258e+03	2.456250000000000000e+02	2.541666666666666519e+00	5.591666666666666430e+01	6.254166666666666430e+01	1.250000000000000000e-01	2.125000000000000000e+00	1.250000000000000000e-01	1.666666666666666574e-01	8.137384354605402223e+03	7.910134393005741060e+00	6.563024532830461055e+00	1.955200209932297867e+03	4.242584264399209815e+02	5.399100927599988609e+00	6.097397710689958217e+01	1.073365502720765789e+02	4.557189138830738395e-01	3.934983885747789234e+00	4.557189138830738395e-01	6.380711874576981968e-01	8.435352042544138385e+03	1.136193545267814820e+01	9.459382398994256036e+00	2.124567086531262248e+03	6.028918528798419629e+02	8.256535188533311143e+00	6.603128754713250714e+01	1.521314338774865007e+02	7.864378277661476790e-01	5.744967771495578468e+00	7.864378277661476790e-01	1.109475708248729875e+00
3.600000000000000000e+02	7.233356465106517135e+03	-2.719732781533542365e+00	-2.073348382223117792e+00	1.447096167526913177e+03	-1.063000669863143344e+02	-3.330398333070057060e+00	4.593664835934382040e+01	-2.699858964537216366e+01	-7.852373319433405552e-01	-1.658712103426982942e+00	-7.761423749153966156e-01	-7.908329997330663108e-01	7.534407399219924628e+03	7.859669425665622988e-01	8.799924755551078448e-01	1.616048083763456589e+03	7.097496650684283281e+01	-3.735324998683617892e-01	5.090582417967191020e+01	1.885487184398058247e+01	-2.467853326383369628e-01	3.581439482865085289e-01	-3.047378541243649375e-01	-2.704164998665331554e-01	7.835458333333333030e+03	4.291666666666666963e+00	3.833333333333333481e+00	1.785000000000000000e+03	2.482500000000000000e+02	2.583333333333333481e+00	5.587500000000000000e+01	6.470833333333332860e+01	2.916666666666666852e-01	2.375000000000000000e+00	1.666666666666666574e-01	2.500000000000000000e-01	8.136509267446741433e+03	7.797366390766772071e+00	6.786674191111559118e+00	1.953951916236543411e+03	4.255250334931571388e+02	5.540199166535028752e+00	6.084417582032808980e+01	1.105617948226860676e+02	8.301186659716703886e-01	4.391856051713491027e+00	6.380711874576983078e-01	7.704164998665331554e-01	8.437560201560148926e+03	1.130306611486687629e+01	9.740015048889784310e+00	2.122903832473086823e+03	6.028000669863142775e+02	8.497064999736723578e+00	6.581335164065617960e+01	1.564152563120388209e+02	1.368570665276674037e+00	6.408712103426982942e+00	1.109475708248729875e+00	1.290832999733066311e+00
3.610000000000000000e+02	7.235950220935544166e+03	-3.071877794400364792e+00	-2.379287593616362440e+00	1.446736952491734428e+03	-1.061169096991238519e+02	-3.208179010228735084e+00	4.573647952313228870e+01	-3.062233962398713061e+01	-5.786893258332631573e-01	-2.076383667499137164e+00	-7.529711460710616366e-01	-5.786893258332631573e-01	7.536204277134438598e+03	7.140611027998176041e-01	4.561895365251520396e-01	1.615993476245867214e+03	6.989987848377140267e+01	-3.957561717810342827e-01	5.097240642823280865e+01	1.766799685467309899e+01	-2.060113295832982361e-01	2.326414995837646771e-01	-3.139855730355308183e-01	-2.060113295832982361e-01	7.836458333333333030e+03	4.500000000000000000e+00	3.291666666666666519e+00	1.785250000000000000e+03	2.459166666666666572e+02	2.416666666666666519e+00	5.620833333333333570e+01	6.595833333333332860e+01	1.666666666666666574e-01	2.541666666666666519e+00	1.250000000000000000e-01	1.666666666666666574e-01	8.136712389532227462e+03	8.285938897200182396e+00	6.127143796808180554e+00	1.954506523754132786e+03	4.219334548495619401e+02	5.229089505114367320e+00	6.144426023843386275e+01	1.142486698119935511e+02	5.393446629166315232e-01	4.850691833749568360e+00	5.639855730355307628e-01	5.393446629166315232e-01	8.436966445731122803e+03	1.207187779440036479e+01	8.962620926949695033e+00	2.123763047508265572e+03	5.979502430324571378e+02	8.041512343562068565e+00	6.668018714353438270e+01	1.625390062906537878e+02	9.120226591665964166e-01	7.159717000832470646e+00	1.002971146071061526e+00	9.120226591665964166e-01
3.620000000000000000e+02	7.241965027983766049e+03	-3.042481333533415544e+00	-2.244620855734008824e+00	1.448638989153236935e+03	-1.044337440634195957e+02	-3.187148865321747238e+00	4.562272159750031619e+01	-3.185148486832247272e+01	-7.881883952584496367e-01	-1.579859602760599557e+00	-7.529711460710616366e-01	-5.364378277661476790e-01	7.540774180658549085e+03	6.870926665666257094e-01	3.360229054663288473e-01	1.617944494576618581e+03	6.869979463495687355e+01	-4.060744326608736188e-01	5.095719413208348669e+01	1.674092423250542794e+01	-2.899275309625581887e-01	4.184035319530334807e-01	-3.139855730355308183e-01	-2.057189138830738395e-01	7.839583333333333030e+03	4.416666666666666963e+00	2.916666666666666519e+00	1.787250000000000000e+03	2.418333333333333428e+02	2.375000000000000000e+00	5.629166666666666430e+01	6.533333333333332860e+01	2.083333333333333426e-01	2.416666666666666519e+00	1.250000000000000000e-01	1.250000000000000000e-01	8.138392486008116975e+03	8.146240666766708216e+00	5.497310427867004634e+00	1.956555505423381419e+03	4.149668720317098405e+02	5.156074432660873619e+00	6.162613920124984190e+01	1.139257424341612364e+02	7.065941976292248183e-01	4.414929801380299779e+00	5.639855730355307628e-01	4.557189138830738395e-01	8.437201638682900011e+03	1.187581466686674858e+01	8.077954189067341417e+00	2.125861010846762838e+03	5.881004107300863097e+02	7.937148865321747238e+00	6.696061173583301240e+01	1.625181515349891299e+02	1.204855061925116377e+00	6.413192936093932595e+00	1.002971146071061526e+00	7.864378277661476790e-01
3.630000000000000000e+02	7.244604970580728150e+03	-2.370534289816610851e+00	-1.757522305146526964e+00	1.453365077423320145e+03	-1.034192717746533106e+02	-3.068429983321297350e+00	4.476895446828349634e+01	-3.057624789907171703e+01	-7.761423749153965046e-01	-1.776276001979316899e+00	-7.909944487358055998e-01	-6.173926762196431106e-01	7.542760818623697560e+03	1.127232855091694574e+00	7.254055140934032586e-01	1.621640872044993557e+03	6.768619744600667332e+01	-5.967149916606486748e-01	5.071781056747508387e+01	1.671187605046414149e+01	-3.047378541243649375e-01	2.785286656770082914e-01	-1.454972243679027999e-01	-1.628630047764881850e-01	7.840916666666666970e+03	4.625000000000000000e+00	3.208333333333333481e+00	1.789916666666666742e+03	2.387916666666666572e+02	1.875000000000000000e+00	5.666666666666666430e+01	6.400000000000000000e+01	1.666666666666666574e-01	2.333333333333333481e+00	5.000000000000000000e-01	2.916666666666666852e-01	8.139072514709636380e+03	8.122767144908305426e+00	5.691261152573263260e+00	1.958192461288339928e+03	4.098971358873266126e+02	4.346714991660649119e+00	6.261552276585824472e+01	1.112881239495358585e+02	6.380711874576981968e-01	4.388138000989658671e+00	1.145497224367902689e+00	7.461963381098215553e-01	8.437228362752604880e+03	1.162053428981661085e+01	8.174188971813194371e+00	2.126468255910013340e+03	5.810026051079865965e+02	6.818429983321297350e+00	6.856437886504983226e+01	1.585762478990717170e+02	1.109475708248729875e+00	6.442942668645983417e+00	1.790994448735805600e+00	1.200726009552976370e+00
3.640000000000000000e+02	7.245732064954821908e+03	-2.279254869250508797e+00	-2.298606732518926332e+00	1.453271367143863927e+03	-1.002382331288396529e+02	-2.663579187744014476e+00	4.490574439579376076e+01	-2.920230046309369953e+01	-9.433562467571042776e-01	-1.935416158288564947e+00	-5.364378277661476790e-01	-5.364378277661476790e-01	7.543178532477410954e+03	1.214539232041412120e+00	4.548633004072035746e-01	1.622594016905265335e+03	6.902671676891350216e+01	-4.151229272053404973e-01	5.043203886456354468e+01	1.712801643511981808e+01	-3.675114567118854536e-01	1.989585875223842670e-01	-2.057189138830738395e-01	-2.057189138830738395e-01	7.840625000000000000e+03	4.708333333333333037e+00	3.208333333333333481e+00	1.791916666666666742e+03	2.382916666666666572e+02	1.833333333333333259e+00	5.595833333333333570e+01	6.345833333333333570e+01	2.083333333333333426e-01	2.333333333333333481e+00	1.250000000000000000e-01	1.250000000000000000e-01	8.138071467522589046e+03	8.202127434625253954e+00	5.961803366259463388e+00	1.961239316428068150e+03	4.075566165644198122e+02	4.081789593872007238e+00	6.148462780210312673e+01	1.097886502315468533e+02	7.841781233785521943e-01	4.467708079144282252e+00	4.557189138830738395e-01	4.557189138830738395e-01	8.435517935045178092e+03	1.169592153591717576e+01	8.715273399185592851e+00	2.130561966189469786e+03	5.768215664621729957e+02	6.330245854410680550e+00	6.701092227087291064e+01	1.561189671297603638e+02	1.360022913423770907e+00	6.602082824955232354e+00	7.864378277661476790e-01	7.864378277661476790e-01
3.650000000000000000e+02	7.249630244563588349e+03	-2.599853888011781855e+00	-3.445268786011481676e+00	1.455640693767300490e+03	-1.024132921641999303e+02	-2.570731958391368366e+00	4.580157586737885111e+01	-3.129547402756236352e+01	-5.786893258332631573e-01	-1.728249031730779262e+00	-6.173926762196428886e-01	-7.722082634517997146e-01	7.546315122281794174e+03	8.459063893274425538e-01	6.532273660925902448e-03	1.625362013550316988e+03	6.633502058456670625e+01	-4.728659791956841829e-01	5.087995460035609341e+01	1.510226298621881824e+01	-2.060113295832982361e-01	2.817088174679436285e-01	-1.628630047764880739e-01	-2.194374650592331721e-01	7.843000000000000000e+03	4.291666666666666963e+00	3.458333333333333481e+00	1.795083333333333258e+03	2.350833333333333428e+02	1.625000000000000000e+00	5.595833333333333570e+01	6.150000000000000000e+01	1.666666666666666574e-01	2.291666666666666519e+00	2.916666666666666852e-01	3.333333333333333148e-01	8.139684877718205826e+03	7.737426944005891372e+00	6.910134393005741060e+00	1.964804653116349527e+03	4.038316460820999509e+02	3.722865979195684183e+00	6.103671206631057800e+01	1.078977370137811818e+02	5.393446629166315232e-01	4.301624515865389853e+00	7.461963381098214443e-01	8.861041317258997463e-01	8.436369755436411651e+03	1.118318722134511489e+01	1.036193545267814820e+01	2.134525972899366025e+03	5.725799588308666443e+02	5.820731958391368366e+00	6.611509079928782739e+01	1.542954740275623635e+02	9.120226591665964166e-01	6.311582365064111855e+00	1.200726009552976148e+00	1.438874930118466233e+00


==> data/school.tsv <==
t	nssS	nssE	nssI	nssR	nssSa	nssEa	nssIa	nssRa	nssSc	nssEc	nssIc	nssRc	nssF1	nssF2	nssF3	nssF4	nsS	nsE	nsI	nsR	nsSa	nsEa	nsIa	nsRa	nsSc	nsEc	nsIc	nsRc	nsF1	nsF2	nsF3	nsF4	S	E	I	R	Sa	Ea	Ia	Ra	Sc	Ec	Ic	Rc	F1	F2	F3	F4	sS	sE	sI	sR	sSa	sEa	sIa	sRa	sSc	sEc	sIc	sRc	sF1	sF2	sF3	sF4	ssS	ssE	ssI	ssR	ssSa	ssEa	ssIa	ssRa	ssSc	ssEc	ssIc	ssRc	ssF1	ssF2	ssF3	ssF4
0.000000000000000000e+00	9.951000000000000000e+03	0.000000000000000000e+00	5.100000000000000000e+01	0.000000000000000000e+00	7.463000000000000000e+03	0.000000000000000000e+00	3.800000000000000000e+01	0.000000000000000000e+00	2.488000000000000000e+03	0.000000000000000000e+00	1.300000000000000000e+01	0.000000000000000000e+00	1.000200000000000000e+04	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.951000000000000000e+03	0.000000000000000000e+00	5.100000000000000000e+01	0.000000000000000000e+00	7.463000000000000000e+03	0.000000000000000000e+00	3.800000000000000000e+01	0.000000000000000000e+00	2.488000000000000000e+03	0.000000000000000000e+00	1.300000000000000000e+01	0.000000000000000000e+00	1.000200000000000000e+04	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.951000000000000000e+03	0.000000000000000000e+00	5.100000000000000000e+01	0.000000000000000000e+00	7.463000000000000000e+03	0.000000000000000000e+00	3.800000000000000000e+01	0.000000000000000000e+00	2.488000000000000000e+03	0.000000000000000000e+00	1.300000000000000000e+01	0.000000000000000000e+00	1.000200000000000000e+04	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.951000000000000000e+03	0.000000000000000000e+00	5.100000000000000000e+01	0.000000000000000000e+00	7.463000000000000000e+03	0.000000000000000000e+00	3.800000000000000000e+01	0.000000000000000000e+00	2.488000000000000000e+03	0.000000000000000000e+00	1.300000000000000000e+01	0.000000000000000000e+00	1.000200000000000000e+04	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.951000000000000000e+03	0.000000000000000000e+00	5.100000000000000000e+01	0.000000000000000000e+00	7.463000000000000000e+03	0.000000000000000000e+00	3.800000000000000000e+01	0.000000000000000000e+00	2.488000000000000000e+03	0.000000000000000000e+00	1.300000000000000000e+01	0.000000000000000000e+00	1.000200000000000000e+04	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	9.847425267925522348e+03	6.363040231549429393e+01	4.415222695912842710e+01	2.108027128992564059e+00	7.394286079519884879e+03	4.681949786344542019e+01	3.256154185568637160e+01	1.142815517985146023e+00	2.449421621076529846e+03	1.379325499375214292e+01	8.297377109428390796e+00	-5.592869842359360355e-01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.854941800629427235e+03	7.037770115774715407e+01	4.905528014623087785e+01	5.283180231162948992e+00	7.397705539759942440e+03	5.043058226505603869e+01	3.607243759450985010e+01	3.696407758992573012e+00	2.455377477204931438e+03	1.843829416354273576e+01	1.133618855471419451e+01	8.245231745486987229e-01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.862458333333333940e+03	7.712500000000000000e+01	5.395833333333333570e+01	8.458333333333333925e+00	7.401125000000000000e+03	5.404166666666666430e+01	3.958333333333333570e+01	6.250000000000000000e+00	2.461333333333333485e+03	2.308333333333333215e+01	1.437500000000000000e+01	2.208333333333333481e+00	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.869974866037240645e+03	8.387229884225284593e+01	5.886138652043579356e+01	1.163348643550371975e+01	7.404544460240057560e+03	5.765275106827728990e+01	4.309422907215682130e+01	8.803592241007427432e+00	2.467289189461735532e+03	2.772837250312392854e+01	1.741381144528580549e+01	3.592143492117968240e+00	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.877491398741145531e+03	9.061959768450570607e+01	6.376443970753824431e+01	1.480863953767410379e+01	7.407963920480115121e+03	6.126383546988790840e+01	4.660512481098029980e+01	1.135718448201485486e+01	2.473245045590137124e+03	3.237341167291452138e+01	2.045262289057161098e+01	4.975953650902603442e+00	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.000000000000000000e+00	9.810117704126492754e+03	6.803653447082101025e+01	4.916260223039341781e+01	9.267879978115530548e+00	7.377526840799278943e+03	4.472967038573099074e+01	3.640498765914114898e+01	5.701852124102939179e+00	2.428782498425868653e+03	1.972234144070159800e+01	8.488618020415604093e+00	1.573236140637748193e-01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.822433852063246377e+03	7.810160056874383372e+01	5.599796778186338031e+01	1.275893998905776527e+01	7.383034253732972502e+03	5.011483519286549893e+01	4.068166049623724234e+01	8.850926062051469145e+00	2.437495415879600841e+03	2.619450405368413115e+01	1.318180901020780205e+01	2.203661807031887410e+00	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.834750000000000000e+03	8.816666666666667140e+01	6.283333333333333570e+01	1.625000000000000000e+01	7.388541666666666970e+03	5.550000000000000000e+01	4.495833333333333570e+01	1.200000000000000000e+01	2.446208333333333485e+03	3.266666666666666430e+01	1.787500000000000000e+01	4.250000000000000000e+00	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.847066147936753623e+03	9.823173276458950909e+01	6.966869888480329109e+01	1.974106001094223473e+01	7.394049079600361438e+03	6.088516480713450107e+01	4.923500617042942906e+01	1.514907393794853085e+01	2.454921250787066128e+03	3.913882927964920100e+01	2.256819098979219973e+01	6.296338192968113034e+00	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.859382295873507246e+03	1.082967988625123326e+02	7.650406443627325359e+01	2.323212002188446945e+01	7.399556492534054996e+03	6.627032961426900215e+01	5.351167900752552242e+01	1.829814787589706171e+01	2.463634168240798317e+03	4.561099189263173059e+01	2.726138197958439591e+01	8.342676385936226069e+00	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.000000000000000000e+00	9.774287638076446456e+03	7.410484380617788247e+01	5.434854528477472968e+01	1.752129330323221268e+01	7.360072301115726077e+03	4.762633655888053852e+01	3.840742030608317492e+01	1.068117314450066679e+01	2.410377262021715978e+03	2.319506119234679886e+01	1.119777055145530831e+01	2.242477694853471704e+00	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.790664652371557167e+03	8.580242190308894124e+01	6.313260597572070054e+01	2.153147998494944204e+01	7.367431983891196978e+03	5.314650161277359786e+01	4.380787681970825531e+01	1.450725323891699858e+01	2.421313631010857989e+03	3.101419726284006728e+01	1.695305194239432112e+01	4.725405514093402815e+00	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.807041666666666060e+03	9.750000000000000000e+01	7.191666666666667140e+01	2.554166666666666785e+01	7.374791666666666970e+03	5.866666666666666430e+01	4.920833333333333570e+01	1.833333333333333215e+01	2.432250000000000000e+03	3.883333333333333570e+01	2.270833333333333215e+01	7.208333333333333037e+00	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.823418680961774953e+03	1.091975780969110588e+02	8.070072735761264937e+01	2.955185334838389366e+01	7.382151349442136961e+03	6.418683172055972364e+01	5.460878984695841609e+01	2.215941342774966571e+01	2.443186368989142011e+03	4.665246940382660057e+01	2.846361472427234318e+01	9.691261152573263260e+00	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.839795695256885665e+03	1.208951561938221175e+02	8.948478804855861313e+01	3.356204003010112302e+01	7.389511032217607863e+03	6.970699677445279008e+01	6.000924636058349648e+01	2.598549352216599573e+01	2.454122737978284022e+03	5.447160547431987254e+01	3.421889611521135777e+01	1.217418897181319437e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.000000000000000000e+00	9.728512656826986131e+03	8.234127096637729437e+01	5.985465698601016982e+01	2.804571578235729135e+01	7.338687692692300516e+03	4.931621732768443422e+01	4.275218131322813520e+01	1.780400592050794728e+01	2.386178196911368559e+03	2.980117474746226236e+01	1.258428033360335441e+01	5.327853586452460100e+00	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.750902161746826096e+03	9.633730214985531859e+01	7.069816182633842061e+01	3.243952455784531708e+01	7.348260513012816773e+03	5.611644199717554926e+01	4.852192398994740330e+01	2.188116962692063794e+01	2.400818265122351022e+03	3.860892070706446333e+01	1.991714016680167632e+01	8.101426793226229606e+00	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.773291666666666060e+03	1.103333333333333286e+02	8.154166666666667140e+01	3.683333333333333570e+01	7.357833333333333030e+03	6.291666666666666430e+01	5.429166666666666430e+01	2.595833333333333215e+01	2.415458333333333485e+03	4.741666666666666430e+01	2.725000000000000000e+01	1.087500000000000000e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.795681171586506025e+03	1.243293645168113386e+02	9.238517150699492220e+01	4.122714210882135433e+01	7.367406153653849287e+03	6.971689133615777223e+01	6.006140934338592530e+01	3.003549703974602636e+01	2.430098401544315948e+03	5.622441262626886527e+01	3.458285983319832013e+01	1.364857320677377039e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.818070676506345990e+03	1.383253957002893628e+02	1.032286763473231730e+02	4.562095088430938006e+01	7.376978973974365545e+03	7.651711600564888727e+01	6.583115202010519340e+01	3.411266074615871702e+01	2.444738469755298411e+03	6.503215858587105913e+01	4.191571966639664737e+01	1.642214641354754079e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.000000000000000000e+00	9.664403692230082015e+03	8.565392615495403561e+01	6.926899917887436686e+01	3.845842592638317825e+01	7.304529941193878585e+03	4.945862779924710395e+01	4.611670597489742818e+01	2.565972548865965308e+01	2.354890083050886915e+03	3.141954623225383259e+01	1.781522498316161673e+01	7.512033739413015887e+00	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.696889346115041917e+03	1.078686297441436892e+02	8.198866625610384062e+01	4.314587962985825698e+01	7.319598303930272778e+03	6.125014723295689123e+01	5.318335298744871409e+01	2.935069607766315869e+01	2.374799208192110200e+03	4.423060644946024667e+01	2.613677915824747799e+01	1.115185020303984054e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.729375000000000000e+03	1.300833333333333428e+02	9.470833333333332860e+01	4.783333333333333570e+01	7.334666666666666970e+03	7.304166666666667140e+01	6.025000000000000000e+01	3.304166666666666430e+01	2.394708333333333485e+03	5.704166666666666430e+01	3.445833333333333570e+01	1.479166666666666607e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.761860653884958083e+03	1.522980369225230106e+02	1.074280004105628166e+02	5.252078703680841443e+01	7.349735029403061162e+03	8.483318610037645158e+01	6.731664701255128591e+01	3.673263725567016991e+01	2.414617458474556770e+03	6.985272688387307483e+01	4.277988750841919341e+01	1.843148313029348984e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.794346307769917985e+03	1.745127405117126500e+02	1.201476674877922903e+02	5.720824074028349315e+01	7.364803392139455354e+03	9.662470553408624596e+01	7.438329402510257182e+01	4.042360784467367552e+01	2.434526583615780055e+03	8.266378710107949246e+01	5.110144168350505822e+01	2.207129959392031537e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.000000000000000000e+00	9.590942738483587164e+03	9.796587563868803272e+01	8.253487059318064212e+01	4.856857367353592991e+01	7.265507155775870160e+03	5.470598900164198142e+01	5.199062230879522417e+01	3.151075828853198857e+01	2.321587421622881720e+03	3.823036670158737138e+01	2.334018643758619405e+01	1.099260431318163000e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.632554702575127521e+03	1.270246044860106878e+02	9.626743529659032106e+01	5.515928683676796851e+01	7.284732744554601595e+03	7.099882783415432641e+01	5.995364448773094779e+01	3.667204581093265858e+01	2.345897877478107603e+03	5.351101668412702139e+01	3.271175988545976310e+01	1.545463548992414893e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.674166666666666060e+03	1.560833333333333428e+02	1.100000000000000000e+02	6.175000000000000000e+01	7.303958333333333030e+03	8.729166666666667140e+01	6.791666666666667140e+01	4.183333333333333570e+01	2.370208333333333485e+03	6.879166666666667140e+01	4.208333333333333570e+01	1.991666666666666785e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.715778630758204599e+03	1.851420621806560121e+02	1.237325647034096789e+02	6.834071316323203860e+01	7.323183922112064465e+03	1.035845054991790164e+02	7.587968884560240213e+01	4.699462085573401282e+01	2.394518789188559367e+03	8.407231664920631431e+01	5.145490678120690831e+01	2.437869784340918500e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.757390594849744957e+03	2.142007910279786529e+02	1.374651294068193579e+02	7.493142632646406298e+01	7.342409510890795900e+03	1.198773443316913614e+02	8.384271102453811864e+01	5.215590837813468283e+01	2.418829245043785249e+03	9.935296663174597143e+01	6.082648022908047380e+01	2.884072902015170570e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.000000000000000000e+00	9.507720147062067554e+03	1.158330950234887524e+02	9.099412069081918730e+01	6.671382501288519506e+01	7.219179092684957141e+03	6.305071176210248751e+01	5.777707455698173789e+01	4.261555170885081623e+01	2.285692090908447881e+03	4.992479577406388103e+01	2.752098691867544034e+01	1.682738284925206784e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.559776740197699837e+03	1.504373808450777119e+02	1.089345603454095937e+02	7.248191250644259753e+01	7.244464546342478570e+03	8.344202254771791161e+01	6.655520394515752969e+01	4.734944252109207241e+01	2.313887712120890683e+03	6.556656455369861192e+01	3.953132679267105232e+01	2.149702475795936607e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.611833333333333940e+03	1.850416666666666572e+02	1.268750000000000000e+02	7.825000000000000000e+01	7.269750000000000000e+03	1.038333333333333286e+02	7.533333333333332860e+01	5.208333333333333570e+01	2.342083333333333485e+03	8.120833333333332860e+01	5.154166666666666430e+01	2.616666666666666785e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.663889926468968042e+03	2.196459524882556025e+02	1.448154396545904206e+02	8.401808749355740247e+01	7.295035453657521430e+03	1.242246441189487456e+02	8.411146272150912750e+01	5.681722414557459899e+01	2.370278954545776287e+03	9.685010211296804528e+01	6.355200654066227628e+01	3.083630857537396963e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.715946519604600326e+03	2.542502383098445762e+02	1.627558793091808127e+02	8.978617498711480494e+01	7.320320907315042859e+03	1.446159549045641768e+02	9.288959210968491220e+01	6.155111495781585518e+01	2.398474575758219089e+03	1.124918708926027762e+02	7.556234641465789537e+01	3.550595048408126786e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.000000000000000000e+00	9.403258998156108646e+03	1.345988795994727525e+02	1.042831266365121508e+02	8.101988396016015770e+01	7.160687138785732714e+03	7.186219756819491522e+01	6.616903216989942393e+01	5.169077222463876353e+01	2.240370925423600966e+03	5.956106184067779452e+01	3.429289579861728754e+01	2.207443042555589230e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.469483665744721293e+03	1.779244397997363762e+02	1.260373966515894040e+02	8.913494198008007174e+01	7.194031069392866812e+03	9.813943211743080042e+01	7.570951608494971197e+01	5.782455277898605317e+01	2.274352129378466998e+03	7.819719758700556156e+01	4.841728123264197592e+01	2.768304854611128007e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.535708333333333940e+03	2.212500000000000000e+02	1.477916666666666572e+02	9.725000000000000000e+01	7.227375000000000000e+03	1.244166666666666714e+02	8.525000000000000000e+01	6.395833333333333570e+01	2.308333333333333485e+03	9.683333333333332860e+01	6.254166666666666430e+01	3.329166666666666430e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.601933000921946586e+03	2.645755602002636238e+02	1.695459366817439104e+02	1.053650580199199283e+02	7.260718930607133188e+03	1.506939012159025424e+02	9.479048391505028803e+01	7.009211388768062534e+01	2.342314537288199972e+03	1.154694690796610956e+02	7.666605210069135978e+01	3.890028478722204852e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.668157668510559233e+03	3.079011204005272475e+02	1.913002066968211636e+02	1.134801160398398423e+02	7.294062861214267286e+03	1.769711357651384276e+02	1.043309678301005761e+02	7.622589444202790787e+01	2.376295741243066004e+03	1.341056048259888485e+02	9.079043753471603395e+01	4.450890290777743985e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.000000000000000000e+00	9.283077323726358372e+03	1.704683952191346066e+02	1.149916911729598041e+02	9.642610523061185290e+01	7.097758835908648507e+03	9.303500300169760351e+01	6.919160116046906239e+01	6.335815050154290873e+01	2.182653595776230759e+03	7.264809058271733022e+01	4.228144202069707092e+01	2.677271862875930708e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.364184495196512216e+03	2.168800309429006461e+02	1.440375122531465877e+02	1.083797192819725979e+02	7.137691917954324708e+03	1.198716681675154803e+02	8.403330058023453830e+01	7.057490858410479007e+01	2.225160131221448864e+03	9.461571195802532941e+01	5.824488767701519976e+01	3.465719264771298924e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.445291666666666060e+03	2.632916666666666856e+02	1.730833333333333428e+02	1.203333333333333286e+02	7.177625000000000000e+03	1.467083333333333428e+02	9.887500000000000000e+01	7.779166666666667140e+01	2.267666666666666515e+03	1.165833333333333286e+02	7.420833333333332860e+01	4.254166666666666430e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.526398838136819904e+03	3.097033023904327251e+02	2.021291544135200979e+02	1.322869473846940593e+02	7.217558082045675292e+03	1.735449984991512054e+02	1.137166994197654617e+02	8.500842474922855274e+01	2.310173202111884166e+03	1.385509547086413136e+02	9.017177898965145744e+01	5.042614068562033935e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.607506009606973748e+03	3.561149381141987647e+02	2.311749754937068815e+02	1.442405614360548043e+02	7.257491164091351493e+03	2.003816636649690963e+02	1.285583988395309234e+02	9.222518283179043408e+01	2.352679737557102271e+03	1.605185760839493128e+02	1.061352246459695863e+02	5.831061470457402152e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.000000000000000000e+01	9.141647076008317526e+03	1.965259935661170516e+02	1.305561045256399666e+02	1.187010610965854909e+02	7.019434897473279307e+03	1.075400275162278660e+02	7.832813154797182165e+01	7.662793235354165233e+01	2.119625685142359998e+03	8.453299356887538352e+01	4.928079468391825202e+01	3.523836580288393350e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.242323538004158763e+03	2.539088301163918686e+02	1.656947189294866405e+02	1.327880305482927383e+02	7.070092448736639199e+03	1.403741804247806044e+02	9.593489910731923942e+01	8.506396617677081906e+01	2.170937842571180227e+03	1.113081634511043632e+02	6.828623067529245816e+01	4.430668290144196675e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.343000000000000000e+03	3.112916666666666856e+02	2.008333333333333428e+02	1.468750000000000000e+02	7.120750000000000000e+03	1.732083333333333428e+02	1.135416666666666714e+02	9.350000000000000000e+01	2.222250000000000000e+03	1.380833333333333428e+02	8.729166666666667140e+01	5.337500000000000000e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.443676461995841237e+03	3.686745032169415026e+02	2.359719477371800451e+02	1.609619694517072617e+02	7.171407551263360801e+03	2.060424862418860812e+02	1.311484342260141034e+02	1.019360338232291809e+02	2.273562157428819773e+03	1.648585032155623367e+02	1.062971026580408846e+02	6.244331709855803325e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.544352923991682474e+03	4.260573397672163196e+02	2.711105621410267190e+02	1.750489389034144949e+02	7.222065102526720693e+03	2.388766391504388196e+02	1.487552017853615212e+02	1.103720676464583477e+02	2.324874314857640002e+03	1.916336730977913021e+02	1.253025386494150837e+02	7.151163419711606650e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.100000000000000000e+01	8.972912927925804979e+03	2.340524916323260527e+02	1.520039814838662551e+02	1.444027897509600962e+02	6.927694308883047597e+03	1.241810927784383978e+02	8.884160669828429491e+01	9.268883612506112968e+01	2.041926317365224349e+03	1.045420217006447956e+02	5.921465314666710356e+01	4.311174633503206621e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.095039797296234610e+03	3.010887458161630548e+02	1.960436574085997847e+02	1.605138948754800481e+02	6.990305487774857284e+03	1.633197130558858703e+02	1.117124700158088189e+02	1.018652513958639076e+02	2.103088158682612175e+03	1.351043441836557406e+02	8.235732657333355178e+01	5.434753983418269740e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.217166666666666060e+03	3.681250000000000000e+02	2.400833333333333428e+02	1.766250000000000000e+02	7.052916666666666970e+03	2.024583333333333428e+02	1.345833333333333428e+02	1.110416666666666714e+02	2.164250000000000000e+03	1.656666666666666572e+02	1.055000000000000000e+02	6.558333333333332860e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.339293536037097510e+03	4.351612541838369452e+02	2.841230092580668725e+02	1.927361051245199519e+02	7.115527845558476656e+03	2.415969536107808153e+02	1.574541966508578810e+02	1.202180819374694352e+02	2.225411841317387825e+03	1.962289891496775738e+02	1.286426734266664482e+02	7.681912683248395979e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.461420405407527142e+03	5.021975083676739473e+02	3.281626851828004305e+02	2.088472102490399038e+02	7.178139024450286342e+03	2.807355738882282594e+02	1.803250599683823907e+02	1.293944972082722131e+02	2.286573682634775651e+03	2.267913116326885188e+02	1.517853468533328964e+02	8.805492033163459098e+01	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.200000000000000000e+01	8.775164329220655418e+03	2.720469451053971852e+02	1.810577722985403284e+02	1.703434086571364787e+02	6.820836005173365265e+03	1.477980249281611975e+02	1.047225516975439632e+02	1.091244180708821148e+02	1.950201485522657094e+03	1.187241600836986777e+02	7.042306366929084049e+01	5.407834376060384329e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.924269664610326799e+03	3.526276392193652782e+02	2.315288861492701642e+02	1.918800376619015537e+02	6.897022169253349603e+03	1.931906791307472702e+02	1.312154425154386672e+02	1.203122090354410574e+02	2.025184076094661805e+03	1.566745800418493388e+02	9.735736516797875595e+01	6.799750521363526445e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.073375000000000000e+03	4.332083333333333144e+02	2.820000000000000000e+02	2.134166666666666572e+02	6.973208333333333030e+03	2.385833333333333428e+02	1.577083333333333428e+02	1.315000000000000000e+02	2.100166666666666515e+03	1.946250000000000000e+02	1.242916666666666714e+02	8.191666666666667140e+01	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.222480335389673201e+03	5.137890274473013505e+02	3.324711138507298642e+02	2.349532956714317606e+02	7.049394497413316458e+03	2.839759875359194439e+02	1.842012241512280184e+02	1.426877909645589284e+02	2.175149257238670998e+03	2.325754199581506612e+02	1.512259681653545726e+02	9.583582811969807835e+01	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.371585670779344582e+03	5.943697215612694436e+02	3.829422277014596716e+02	2.564899246761968357e+02	7.125580661493300795e+03	3.293686417385055165e+02	2.106941149691227224e+02	1.538755819291178852e+02	2.250131847810675936e+03	2.705258399163013223e+02	1.781602696640425165e+02	1.097549895727294995e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.300000000000000000e+01	8.535927582908805562e+03	3.167689629986762725e+02	2.093898879739292340e+02	1.991770162813930085e+02	6.685851199709841239e+03	1.758473301300425646e+02	1.157891905664216097e+02	1.286969833520931275e+02	1.846193609774995593e+03	1.364425691885836613e+02	8.930777135331301508e+01	6.520298229024763259e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.719297124787735811e+03	4.141761481660047934e+02	2.702574439869646312e+02	2.279010081406965185e+02	6.781779766521587590e+03	2.299236650650212823e+02	1.492695952832108048e+02	1.426193250093799065e+02	1.935575971554164425e+03	1.820129512609585163e+02	1.188413856766565004e+02	8.264315781179048770e+01	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.902666666666666060e+03	5.115833333333333144e+02	3.311250000000000000e+02	2.566250000000000000e+02	6.877708333333333030e+03	2.840000000000000000e+02	1.827500000000000000e+02	1.565416666666666572e+02	2.024958333333333258e+03	2.275833333333333428e+02	1.483750000000000000e+02	1.000833333333333286e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.086036208545596310e+03	6.089905185006618922e+02	3.919925560130353688e+02	2.853489918593035100e+02	6.973636900145078471e+03	3.380763349349787177e+02	2.162304047167891952e+02	1.704640083239534079e+02	2.114340695112502090e+03	2.731537154057081693e+02	1.779086143233434996e+02	1.175235088548761695e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.269405750424526559e+03	7.063977036679902994e+02	4.528601120260707376e+02	3.140729837186069631e+02	7.069565466956824821e+03	3.921526698699574354e+02	2.497108094335783903e+02	1.843863499812401869e+02	2.203723056891671149e+03	3.187240974780830243e+02	2.074422286466869991e+02	1.349636843764190246e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.400000000000000000e+01	8.286604774913208530e+03	3.790136049656138084e+02	2.564473095471802822e+02	2.306379442090598388e+02	6.545358404179459285e+03	2.127119600669603301e+02	1.464476103815837291e+02	1.447474540323592862e+02	1.738033630989235007e+03	1.622794841747246153e+02	1.068279484976089719e+02	8.091040284442600239e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.496573220789936386e+03	4.863609691494735898e+02	3.253903214402567983e+02	2.690273054378632764e+02	6.655387535423063127e+03	2.721893133668135079e+02	1.832029718574585218e+02	1.643528936828463145e+02	1.839579315494617504e+03	2.121605754206956362e+02	1.406014742488044931e+02	1.021843680888796655e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.706541666666666060e+03	5.937083333333333712e+02	3.943333333333333144e+02	3.074166666666666856e+02	6.765416666666666970e+03	3.316666666666666856e+02	2.199583333333333428e+02	1.839583333333333428e+02	1.941125000000000000e+03	2.620416666666666856e+02	1.743750000000000000e+02	1.234583333333333286e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.916510112543395735e+03	7.010556975171931526e+02	4.632763452264098305e+02	3.458060278954700948e+02	6.875445797910270812e+03	3.911440199665198634e+02	2.567136948092081639e+02	2.035637729838203711e+02	2.042670684505382496e+03	3.119227579126377350e+02	2.081485257511955069e+02	1.447322985777869917e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.126478558420123591e+03	8.084030617010529340e+02	5.322193571194864035e+02	3.841953891242735608e+02	6.985474929153874655e+03	4.506213732663730411e+02	2.934690562850829565e+02	2.231692126343073994e+02	2.144216369010764993e+03	3.618038491586087275e+02	2.419220515023910139e+02	1.660062638222406690e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.500000000000000000e+01	7.995855423829055326e+03	4.582692029123505222e+02	2.973891516518615390e+02	2.700562679097700425e+02	6.375449099479875258e+03	2.534525453599697755e+02	1.731375091261838293e+02	1.669325583992629447e+02	1.617072709758740530e+03	1.993067968589044767e+02	1.214634629914702373e+02	9.869016421024338115e+01	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.238302711914528118e+03	5.748012681228419751e+02	3.796112424925974551e+02	3.190698006215516784e+02	6.505370383073271114e+03	3.217679393466515307e+02	2.154645878964252574e+02	1.923829458662981438e+02	1.731265521546037007e+03	2.502783984294522384e+02	1.627525648290684330e+02	1.244700821051216906e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.480750000000000000e+03	6.913333333333333712e+02	4.618333333333333144e+02	3.680833333333333144e+02	6.635291666666666970e+03	3.900833333333333144e+02	2.577916666666666856e+02	2.178333333333333428e+02	1.845458333333333258e+03	3.012500000000000000e+02	2.040416666666666572e+02	1.502500000000000000e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.723197288085471882e+03	8.078653985438247673e+02	5.440554241740692305e+02	4.170968660451149503e+02	6.765212950260062826e+03	4.583987273200150980e+02	3.001187454369081138e+02	2.432837208003685419e+02	1.959651145120629508e+03	3.522216015705477616e+02	2.453307685042648814e+02	1.760299178948783094e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	8.965644576170943765e+03	9.243974637543162771e+02	6.262775150148050898e+02	4.661103987568965863e+02	6.895134233853458682e+03	5.267141213066968248e+02	3.424458242071495420e+02	2.687341082674037125e+02	2.073843956907925985e+03	4.031932031410955233e+02	2.866198703418630771e+02	2.018098357897566189e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.600000000000000000e+01	7.696863618362855050e+03	5.443991197278071468e+02	3.566671861900188105e+02	3.210118122464030535e+02	6.195608735752133725e+03	3.013965588097225350e+02	2.064151895865656741e+02	1.964919677121209531e+02	1.498270791613410665e+03	2.391401336464408587e+02	1.473908137167446739e+02	1.212183431414901804e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.964681809181427525e+03	6.677828931972368309e+02	4.477294264283427196e+02	3.802767394565348695e+02	6.342679367876066863e+03	3.769274460715279247e+02	2.543117614599494800e+02	2.265376505227271480e+02	1.620510395806705446e+03	2.889242334898871150e+02	1.919870735250389941e+02	1.520883382374117616e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.232500000000000000e+03	7.911666666666666288e+02	5.387916666666666288e+02	4.395416666666666856e+02	6.489750000000000000e+03	4.524583333333333144e+02	3.022083333333333144e+02	2.565833333333333144e+02	1.742750000000000000e+03	3.387083333333333144e+02	2.365833333333333428e+02	1.829583333333333428e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.500318190818572475e+03	9.145504401360964266e+02	6.298539069049905947e+02	4.988065938767985017e+02	6.636820632123933137e+03	5.279892205951387041e+02	3.501049052067171488e+02	2.866290161439395092e+02	1.864989604193294554e+03	3.884924331767795138e+02	2.811795931416276630e+02	2.138283284292549240e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	8.768136381637144950e+03	1.037934213605526111e+03	7.209161471433144470e+02	5.580715210869302609e+02	6.783891264247866275e+03	6.035201078569441506e+02	3.980014770801009263e+02	3.166746989545456472e+02	1.987229208386589335e+03	4.382765330202257701e+02	3.257758529499220117e+02	2.446983235251765052e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.700000000000000000e+01	7.347638966959062600e+03	6.300376966180251657e+02	4.098981105260418190e+02	3.854392664168360056e+02	5.985258659459003866e+03	3.465728490341579118e+02	2.359933400442600373e+02	2.340918132479148426e+02	1.360264010784733273e+03	2.804118265425622667e+02	1.712969431805447016e+02	1.472396311972915441e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.652173650146197360e+03	7.660396816423458404e+02	5.140115552630209095e+02	4.552821332084180312e+02	6.157525163062835418e+03	4.328072578504122703e+02	2.919758366887966758e+02	2.691500732906241069e+02	1.493590338725699894e+03	3.317059132712811333e+02	2.207318049236056936e+02	1.840781489319791149e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	7.956708333333333030e+03	9.020416666666666288e+02	6.181250000000000000e+02	5.251250000000000000e+02	6.329791666666666970e+03	5.190416666666666288e+02	3.479583333333333144e+02	3.042083333333333144e+02	1.626916666666666742e+03	3.830000000000000000e+02	2.701666666666666856e+02	2.209166666666666572e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.261243016520467791e+03	1.038043651690987417e+03	7.222384447369790905e+02	5.949678667915819688e+02	6.502058170270498522e+03	6.052760754829209873e+02	4.039408299778699529e+02	3.392665933760425219e+02	1.760242994607633591e+03	4.342940867287188667e+02	3.196015284097276776e+02	2.577551844013541995e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	8.565777699707603460e+03	1.174045636715308092e+03	8.263518894739581810e+02	6.648107335831639375e+02	6.674324673874330074e+03	6.915104842991753458e+02	4.599233266224065915e+02	3.743248534187517862e+02	1.893569322548600212e+03	4.855881734574377333e+02	3.690363901527886696e+02	2.945937021360417702e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.800000000000000000e+01	6.988120686984505483e+03	7.307099935140415710e+02	4.860983180043479024e+02	4.465860503145923417e+02	5.759261298994725621e+03	3.978816158284528228e+02	2.828503327043414401e+02	2.701934961767641425e+02	1.225900003566825035e+03	3.274595970944833994e+02	1.998257841238319656e+02	1.727275141860009171e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.322622843492253196e+03	8.697924967570207855e+02	6.002158256688406937e+02	5.341263584906295137e+02	5.954088982830696295e+03	4.929408079142264114e+02	3.446334996855040913e+02	3.139300814217153857e+02	1.367054168450079032e+03	3.741672985472416713e+02	2.538712253952493256e+02	2.183637570930004586e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	7.657125000000000000e+03	1.008875000000000000e+03	7.143333333333333712e+02	6.216666666666666288e+02	6.148916666666666970e+03	5.880000000000000000e+02	4.064166666666666856e+02	3.576666666666666856e+02	1.508208333333333258e+03	4.208750000000000000e+02	3.079166666666666856e+02	2.640000000000000000e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	7.991627156507746804e+03	1.147957503242979328e+03	8.284508409978260488e+02	7.092069748427037439e+02	6.343744350502637644e+03	6.830591920857735886e+02	4.681998336478292799e+02	4.014032519116179856e+02	1.649362498216587483e+03	4.675827014527583287e+02	3.619621079380840456e+02	3.096362429069995414e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	8.326129313015493608e+03	1.287040006485958429e+03	9.425683486623188401e+02	7.967472830187409727e+02	6.538572034338608319e+03	7.781183841715471772e+02	5.299830006289919311e+02	4.451398371565692287e+02	1.790516663099841480e+03	5.142904029055166575e+02	4.160075492095014056e+02	3.552724858139990829e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.900000000000000000e+01	6.597813290796832007e+03	8.465489655052995204e+02	5.638894116534106615e+02	5.215888842153792666e+02	5.516917083333533810e+03	4.686554448692031656e+02	3.212056306867427793e+02	3.127110514603143088e+02	1.077942271468498575e+03	3.726016468146817715e+02	2.395670327938531727e+02	2.044231162725279489e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	6.962385812065082973e+03	9.845661494193163890e+02	6.937780391600387020e+02	6.251902754410228908e+02	5.733583541666766905e+03	5.645777224346015828e+02	3.955611486767047609e+02	3.665221923968238116e+02	1.227325302400915916e+03	4.173424900740075714e+02	2.966585163969265864e+02	2.564407248029306174e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	7.326958333333333030e+03	1.122583333333333258e+03	8.236666666666666288e+02	7.287916666666666288e+02	5.950250000000000000e+03	6.605000000000000000e+02	4.699166666666666856e+02	4.203333333333333144e+02	1.376708333333333258e+03	4.620833333333333144e+02	3.537500000000000000e+02	3.084583333333333144e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	7.691530854601583087e+03	1.260600517247350126e+03	9.535552941732945555e+02	8.323930578923103667e+02	6.166916458333233095e+03	7.564222775653984172e+02	5.442721846566286104e+02	4.741444742698428172e+02	1.526091364265750599e+03	5.068241765926590574e+02	4.108414836030734136e+02	3.604759418637360113e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	8.056103375869834053e+03	1.398617701161366995e+03	1.083443921679922596e+03	9.359944491179539909e+02	6.383582916666466190e+03	8.523445551307968344e+02	6.186277026465905919e+02	5.279556152063523768e+02	1.675474395198167940e+03	5.515650198519848573e+02	4.679329672061468273e+02	4.124935503941386514e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.000000000000000000e+01	6.210622258595932180e+03	9.892341198749074920e+02	6.686627526731331272e+02	6.010038921962947143e+02	5.269400681903681289e+03	5.591784572614175204e+02	3.744767861572912011e+02	3.594595967468505933e+02	9.377189900179537290e+02	4.223305671292303032e+02	2.889002785764627106e+02	2.363194011672553074e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	6.589331962631299575e+03	1.117012893270787117e+03	8.012897096698998212e+02	7.281269460981473003e+02	5.499658674285174129e+03	6.506517286307087033e+02	4.546550597453123146e+02	4.267922983734252966e+02	1.087921995008976864e+03	4.624986168979484660e+02	3.439918059548979841e+02	2.987222005836276821e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	6.968041666666666970e+03	1.244791666666666742e+03	9.339166666666666288e+02	8.552500000000000000e+02	5.729916666666666970e+03	7.421250000000000000e+02	5.348333333333333712e+02	4.941250000000000000e+02	1.238125000000000000e+03	5.026666666666666856e+02	3.990833333333333144e+02	3.611250000000000000e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	7.346751370702034365e+03	1.372570440062546368e+03	1.066543623663433436e+03	9.823730539018526997e+02	5.960174659048159810e+03	8.335982713692912967e+02	6.150116069213544279e+02	5.614577016265747034e+02	1.388328004991023136e+03	5.428347164353848484e+02	4.541748607117686447e+02	4.235277994163723179e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	7.725461074737401759e+03	1.500349213458425993e+03	1.199170580660200130e+03	1.109496107803705399e+03	6.190432651429652651e+03	9.250715427385824796e+02	6.951898805093755982e+02	6.287904032531494067e+02	1.538531009982046271e+03	5.830027662041030680e+02	5.092663880902039182e+02	4.859305988327446926e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.100000000000000000e+01	5.796957387012162144e+03	1.116957647152782101e+03	7.758643833903659015e+02	7.071132391961000394e+02	4.987893067973892357e+03	6.425927518982472293e+02	4.309517291720685535e+02	4.229861962115530787e+02	8.053644770333932001e+02	4.660626356252063260e+02	3.383303801122206664e+02	2.788742183675030901e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	6.192770360172748042e+03	1.237770490243057566e+03	9.168280250285163220e+02	8.520774529313833909e+02	5.236779867320279664e+03	7.347547092824569290e+02	5.211216979193675343e+02	5.000555981057765393e+02	9.541405718500300281e+02	4.988646511459364774e+02	3.924151900561103048e+02	3.493954425170849163e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	6.588583333333333030e+03	1.358583333333333258e+03	1.057791666666666742e+03	9.970416666666666288e+02	5.485666666666666970e+03	8.269166666666666288e+02	6.112916666666666288e+02	5.771250000000000000e+02	1.102916666666666742e+03	5.316666666666666288e+02	4.465000000000000000e+02	4.199166666666666856e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	6.984396306493918019e+03	1.479396176423608949e+03	1.198755308304817163e+03	1.142005880401949980e+03	5.734553466013054276e+03	9.190786240508763285e+02	7.014616354139657233e+02	6.541944018942234607e+02	1.251692761483303457e+03	5.644686821873967801e+02	5.005848099438896952e+02	4.904378908162484549e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	7.380209279654503916e+03	1.600209019513884414e+03	1.339718949942967583e+03	1.286970094137233218e+03	5.983440265359441582e+03	1.011240581435086028e+03	7.916316041612647041e+02	7.312638037884469213e+02	1.400468856299940398e+03	5.972706977081269315e+02	5.546696198877793904e+02	5.609591149658302811e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.200000000000000000e+01	5.409989335965670762e+03	1.233239206040591625e+03	8.897992284928075151e+02	8.310595986656327341e+02	4.724033426420859541e+03	7.204051430800504932e+02	4.987371583234773880e+02	4.948525425367923845e+02	6.812373093288135806e+02	4.997934711565790167e+02	3.821699270191284086e+02	3.309164227699556591e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	5.812557167982835381e+03	1.342452936353629184e+03	1.036045447579737129e+03	9.919881326661497951e+02	4.984391713210429771e+03	8.070359048733585041e+02	5.961810791617386940e+02	5.819054379350628778e+02	8.258061546644067903e+02	5.288967355782895083e+02	4.354182968428975187e+02	4.074373780516444867e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	6.215125000000000000e+03	1.451666666666666742e+03	1.182291666666666742e+03	1.152916666666666742e+03	5.244750000000000000e+03	8.936666666666666288e+02	6.936250000000000000e+02	6.689583333333333712e+02	9.703750000000000000e+02	5.580000000000000000e+02	4.886666666666666856e+02	4.839583333333333144e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	6.617692832017164619e+03	1.560880396979704301e+03	1.328537885753596356e+03	1.313845200667183690e+03	5.505108286789570229e+03	9.802974284599747534e+02	7.910689208382613060e+02	7.560112287316038646e+02	1.114943845335593323e+03	5.871032644217104917e+02	5.419150364904357957e+02	5.604792886150221420e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	7.020260664034329238e+03	1.670094127292741859e+03	1.474784104840525970e+03	1.474773734667700865e+03	5.765466573579140459e+03	1.066928190253282764e+03	8.885128416765226120e+02	8.430641241298743580e+02	1.259512690671186419e+03	6.162065288434209833e+02	5.951634063142049627e+02	6.370002438967110265e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.300000000000000000e+01	5.029079347020227033e+03	1.327283620883811182e+03	1.010745776212899614e+03	9.761745596129201203e+02	4.453972836174267286e+03	7.809027518265282879e+02	5.722034982481450243e+02	5.798017020864958795e+02	5.710662907232509724e+02	5.317122412318831266e+02	4.277318325080372006e+02	3.911487244776072885e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	5.436289673510113062e+03	1.426058477108572106e+03	1.156560388106449864e+03	1.153733113139793431e+03	4.726694751420466673e+03	8.682430425799308296e+02	6.719350824574057697e+02	6.770675177099146822e+02	7.075748120282921718e+02	5.504811206159415633e+02	4.792200829206852859e+02	4.740535289054703298e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	5.843500000000000000e+03	1.524833333333333258e+03	1.302375000000000000e+03	1.331291666666666742e+03	4.999416666666666970e+03	9.555833333333333712e+02	7.716666666666666288e+02	7.743333333333333712e+02	8.440833333333333712e+02	5.692500000000000000e+02	5.307083333333333712e+02	5.569583333333333712e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	6.250710326489886938e+03	1.623608189558094409e+03	1.448189611893550136e+03	1.508850220193540054e+03	5.272138581912867267e+03	1.042923624086735799e+03	8.713982508759274879e+02	8.715991489567520603e+02	9.805918546383745706e+02	5.880188793840584367e+02	5.821965837459814566e+02	6.398631377611964126e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	6.657920652979772967e+03	1.722383045782855334e+03	1.594004223787100273e+03	1.686408773720413365e+03	5.544860497159066654e+03	1.130263914840138341e+03	9.711298350851882333e+02	9.688649645801708630e+02	1.117100375943415656e+03	6.067877587681168734e+02	6.336848341586295419e+02	7.227679421890594540e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.400000000000000000e+01	4.663502985440754856e+03	1.415001374075975491e+03	1.151011446277015921e+03	1.129469618851280757e+03	4.193172050978227162e+03	8.494198621230739263e+02	6.662686500871236603e+02	6.670702141289050360e+02	4.666767308205062932e+02	5.405416940429378201e+02	4.713844551771347824e+02	4.551392003395300208e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	5.065918159387043488e+03	1.500917353704654488e+03	1.285089056471841332e+03	1.328568142758973636e+03	4.468211025489114036e+03	9.320015977282035919e+02	7.596551583768952014e+02	7.785976070644525180e+02	5.958800320769198606e+02	5.563958470214688532e+02	5.187547275885674480e+02	5.463404335030983248e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	5.468333333333333030e+03	1.586833333333333258e+03	1.419166666666666742e+03	1.527666666666666742e+03	4.743250000000000000e+03	1.014583333333333371e+03	8.530416666666666288e+02	8.901250000000000000e+02	7.250833333333333712e+02	5.722500000000000000e+02	5.661250000000000000e+02	6.375416666666666288e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	5.870748507279622572e+03	1.672749312962012027e+03	1.553244276861492153e+03	1.726765190574359849e+03	5.018288974510885964e+03	1.097165068938463037e+03	9.464281749564380561e+02	1.001652392935547482e+03	8.542866345897468818e+02	5.881041529785311468e+02	6.134952724114325520e+02	7.287428998302349328e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	6.273163681225911205e+03	1.758665292590691024e+03	1.687321887056317564e+03	1.925863714482052728e+03	5.293327949021772838e+03	1.179746804543592816e+03	1.039814683246209597e+03	1.113179785871094964e+03	9.834899358461605061e+02	6.039583059570621799e+02	6.608655448228652176e+02	8.199441329938032368e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.500000000000000000e+01	4.321946151018459204e+03	1.483421483702826208e+03	1.265720925889012506e+03	1.311087731437057073e+03	3.936350353780768273e+03	9.047531210452591495e+02	7.485358599610707415e+02	7.698888846882351800e+02	3.818151869607877416e+02	5.243698909320339681e+02	5.032799182958094661e+02	5.350573630365411191e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	4.714993908842562632e+03	1.555502408518079847e+03	1.393693796277839510e+03	1.527898032385195165e+03	4.214300176890384137e+03	9.809598938559629460e+02	8.388304299805354276e+02	8.961736090107842756e+02	4.988034268137271852e+02	5.473932787993503553e+02	5.479107924812379906e+02	6.286536815182705595e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	5.108041666666666970e+03	1.627583333333333258e+03	1.521666666666666742e+03	1.744708333333333258e+03	4.492250000000000000e+03	1.057166666666666742e+03	9.291250000000000000e+02	1.022458333333333371e+03	6.157916666666666288e+02	5.704166666666666288e+02	5.925416666666666288e+02	7.222500000000000000e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	5.501089424490771307e+03	1.699664258148586669e+03	1.649639537055493975e+03	1.961518634281471350e+03	4.770199823109615863e+03	1.133373439477370539e+03	1.019419570019464572e+03	1.148743057655882467e+03	7.327799065196061292e+02	5.934400545339829023e+02	6.371725408520952669e+02	8.158463184817294405e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	5.894137182314874735e+03	1.771745182963840307e+03	1.777612407444320979e+03	2.178328935229609669e+03	5.048149646219231727e+03	1.209580212288074335e+03	1.109714140038929145e+03	1.275027781978431449e+03	8.497681463725455160e+02	6.164634424012992895e+02	6.818034150375237914e+02	9.094426369634588809e+02	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.600000000000000000e+01	3.984960826407167133e+03	1.528714079847977700e+03	1.366375191872748701e+03	1.512297111646073063e+03	3.676596155884993550e+03	9.557825346361893253e+02	8.125035273697769753e+02	8.909422348893491517e+02	3.053863954733019455e+02	4.918719415924377358e+02	5.391313218632742519e+02	6.146752262183973698e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	4.370751246536917279e+03	1.588607039923988850e+03	1.495312595936374237e+03	1.742502722489703046e+03	3.958756411275830033e+03	1.024557933984761348e+03	9.070017636848884877e+02	1.028096117444674519e+03	4.105056977366509727e+02	5.235193041295522107e+02	5.809406609316371259e+02	7.110667797758653705e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	4.756541666666666970e+03	1.648500000000000000e+03	1.624250000000000000e+03	1.972708333333333258e+03	4.240916666666666970e+03	1.093333333333333258e+03	1.001500000000000000e+03	1.165250000000000000e+03	5.156250000000000000e+02	5.551666666666666288e+02	6.227500000000000000e+02	8.074583333333333712e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	5.142332086796416661e+03	1.708392960076011150e+03	1.753187404063625763e+03	2.202913944176963469e+03	4.523076922057503907e+03	1.162108732681905167e+03	1.095998236315111626e+03	1.302403882555325481e+03	6.207443022633490273e+02	5.868140292037810468e+02	6.645593390683628741e+02	9.038498868908013719e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	5.528122506926166352e+03	1.768285920152022300e+03	1.882124808127251299e+03	2.433119555020593452e+03	4.805237177448340844e+03	1.230884132030477303e+03	1.190496472630223025e+03	1.439557765110650962e+03	7.258636045266980545e+02	6.184613917408955786e+02	7.063686781367257481e+02	1.000241440448269373e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.700000000000000000e+01	3.682957132456823729e+03	1.577241099869873551e+03	1.487272118174876368e+03	1.712864265884156794e+03	3.439557763087619151e+03	1.019046126395313763e+03	8.931126740331374094e+02	1.015160143051424939e+03	2.404749279225609087e+02	4.665863325458075792e+02	5.753921151875927080e+02	6.907380755867031894e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	4.050166066228411637e+03	1.617183049934936889e+03	1.602886059087438298e+03	1.960932132942078397e+03	3.714049714877142833e+03	1.072377229864323454e+03	9.831188370165687047e+02	1.164392571525712583e+03	3.346541306279470973e+02	4.990014996062370756e+02	6.103835575937963540e+02	7.930565377933515947e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	4.417375000000000000e+03	1.657125000000000000e+03	1.718500000000000000e+03	2.209000000000000000e+03	3.988541666666666515e+03	1.125708333333333258e+03	1.073125000000000000e+03	1.313625000000000000e+03	4.288333333333333144e+02	5.314166666666666288e+02	6.453750000000000000e+02	8.953750000000000000e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	4.784583933771587908e+03	1.697066950065063111e+03	1.834113940912561702e+03	2.457067867057921831e+03	4.263033618456190197e+03	1.179039436802343062e+03	1.163131162983431295e+03	1.462857428474287417e+03	5.230125360387195315e+02	5.638318337270961820e+02	6.803664424062036460e+02	9.976934622066484053e+02	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	5.151792867543176726e+03	1.737008900130126449e+03	1.949727881825123632e+03	2.705135734115843206e+03	4.537525570245714334e+03	1.232370540271352638e+03	1.253137325966862591e+03	1.612089856948575061e+03	6.171917387441056917e+02	5.962470007875256215e+02	7.153578848124072920e+02	1.100011924413296811e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.800000000000000000e+01	3.394705110201936805e+03	1.554059782753512991e+03	1.593347997832050851e+03	1.938770604454145769e+03	3.204263181226818233e+03	1.048126555568461072e+03	9.698862550430958436e+02	1.154996611171935228e+03	1.880224632324806464e+02	4.268406436264352806e+02	6.029088833544944919e+02	7.781132912547560636e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	3.743206721767634917e+03	1.599384058043423238e+03	1.695069832249358797e+03	2.203781135560406256e+03	3.472423257280076086e+03	1.095000777784230650e+03	1.055338960854881179e+03	1.316373305585967501e+03	2.695737316162403090e+02	4.648369884798842691e+02	6.294544416772472459e+02	8.845774789607113462e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	4.091708333333333485e+03	1.644708333333333258e+03	1.796791666666666742e+03	2.468791666666666515e+03	3.740583333333333485e+03	1.141875000000000000e+03	1.140791666666666742e+03	1.477750000000000000e+03	3.511250000000000000e+02	5.028333333333333144e+02	6.560000000000000000e+02	9.910416666666666288e+02	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	4.440209944899032052e+03	1.690032608623243277e+03	1.898513501083974688e+03	2.733802197772926775e+03	4.008743409386590884e+03	1.188749222215769350e+03	1.226244372478452306e+03	1.639126694414032499e+03	4.326762683837596910e+02	5.408296781867823029e+02	6.825455583227527541e+02	1.097505854372622025e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	4.788711556464730165e+03	1.735356883913153524e+03	2.000235335501282634e+03	2.998812728879187489e+03	4.276903485439848737e+03	1.235623444431538928e+03	1.311697078290237641e+03	1.800503388828064772e+03	5.142275367675193820e+02	5.788260230402313482e+02	7.090911166455055081e+02	1.203970042078577308e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
2.900000000000000000e+01	3.152664091583110803e+03	1.522181171802717245e+03	1.696713788790467106e+03	2.176073646561649184e+03	3.004344767059868900e+03	1.076813571977138736e+03	1.049931402870631246e+03	1.301745819177880094e+03	1.455235267071584815e+02	3.862630596364762141e+02	6.119134083145332852e+02	8.677665111952804864e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	3.473582045791555174e+03	1.567569752568025251e+03	1.781044394395233667e+03	2.452620156614158077e+03	3.257005716863267935e+03	1.110115119321902739e+03	1.126653201435315623e+03	1.473143742922273304e+03	2.151784300202459121e+02	4.279023631515714214e+02	6.369567041572665858e+02	9.761957555976403000e+02	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	3.794500000000000000e+03	1.612958333333333258e+03	1.865375000000000000e+03	2.729166666666666515e+03	3.509666666666666515e+03	1.143416666666666742e+03	1.203375000000000000e+03	1.644541666666666742e+03	2.848333333333333144e+02	4.695416666666666856e+02	6.620000000000000000e+02	1.084625000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	4.115417954208444826e+03	1.658346914098641264e+03	1.949705605604766333e+03	3.005713176719174953e+03	3.762327616470065095e+03	1.176718214011430746e+03	1.280096798564684377e+03	1.815939590411060180e+03	3.544882366464207166e+02	5.111809701817619498e+02	6.870432958427334142e+02	1.193054244402359700e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	4.436335908416889652e+03	1.703735494863949270e+03	2.034036211209532894e+03	3.282259686771683846e+03	4.014988566273464130e+03	1.210019761356194749e+03	1.356818597129368754e+03	1.987337514155453391e+03	4.241431399595081757e+02	5.528202736968571571e+02	7.120865916854667148e+02	1.301483488804719400e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.000000000000000000e+01	2.935168760700988059e+03	1.449000620965459575e+03	1.763362741543591483e+03	2.431641500754005847e+03	2.818401928457990380e+03	1.080128289587593599e+03	1.109530659018368169e+03	1.461114891589470517e+03	1.131664116243840255e+02	3.431676403723787416e+02	6.132762188487600952e+02	9.644474124225888545e+02	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	3.231355213683827515e+03	1.504916977149396416e+03	1.838993870771795628e+03	2.715320750377002696e+03	3.056825964228995417e+03	1.103876644793796686e+03	1.183661162842517342e+03	1.640724112461402001e+03	1.727290391455253484e+02	3.881879868528560564e+02	6.350547760910467332e+02	1.071557039544627742e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	3.527541666666666515e+03	1.560833333333333258e+03	1.914625000000000000e+03	2.999000000000000000e+03	3.295250000000000000e+03	1.127625000000000000e+03	1.257791666666666742e+03	1.820333333333333258e+03	2.322916666666666572e+02	4.332083333333333144e+02	6.568333333333333712e+02	1.178666666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	3.823728119649505516e+03	1.616749689517270099e+03	1.990256129228204372e+03	3.282679249622997304e+03	3.533674035771004583e+03	1.151373355206203314e+03	1.331922170490816143e+03	1.999942554205264514e+03	2.918542941878079660e+02	4.782286798138105723e+02	6.786118905756200093e+02	1.285776293788705743e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	4.119914572632344971e+03	1.672666045701206940e+03	2.065887258456408745e+03	3.566358499245994153e+03	3.772098071542009620e+03	1.175121710412406401e+03	1.406052674314965316e+03	2.179551775077195998e+03	3.514169217089493031e+02	5.232490262942878871e+02	7.003904478179066473e+02	1.392885920910744744e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.100000000000000000e+01	2.721993934036710471e+03	1.380931536613421031e+03	1.805845735166510394e+03	2.698929597433423623e+03	2.628938318685402919e+03	1.048531178875005935e+03	1.156500502614504967e+03	1.634378550810162324e+03	8.984907696750904904e+01	3.092547820355329122e+02	5.926221379911819440e+02	1.059201188622713289e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.998684467018355008e+03	1.443507434973377258e+03	1.872652034249921826e+03	2.990006465383378327e+03	2.859156659342701460e+03	1.078661422770836452e+03	1.225583584640585741e+03	1.821272608738414419e+03	1.379245384837545316e+02	3.532732243510998273e+02	6.187069023289242296e+02	1.166058927644689902e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	3.275375000000000000e+03	1.506083333333333258e+03	1.939458333333333258e+03	3.281083333333333485e+03	3.089375000000000000e+03	1.108791666666666742e+03	1.294666666666666742e+03	2.008166666666666742e+03	1.860000000000000000e+02	3.972916666666666856e+02	6.447916666666666288e+02	1.272916666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	3.552065532981644992e+03	1.568659231693289257e+03	2.006264632416744689e+03	3.572160201283288643e+03	3.319593340657298540e+03	1.138921910562497033e+03	1.363749748692747744e+03	2.195060724594919066e+03	2.340754615162454684e+02	4.413101089822335439e+02	6.708764310044090280e+02	1.379774405688643583e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	3.828756065963289529e+03	1.631235130053245484e+03	2.073070931500156348e+03	3.863237069233243346e+03	3.549811681314597081e+03	1.169052154458327550e+03	1.432832830718828518e+03	2.381954782523171161e+03	2.821509230324909367e+02	4.853285512978004590e+02	6.969611953421513135e+02	1.486632144710620196e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.200000000000000000e+01	2.540968445439839343e+03	1.288184655988451368e+03	1.817413049025616829e+03	2.963766927050616687e+03	2.463672175612576211e+03	1.004918813558697821e+03	1.199756163857961155e+03	1.802457362336197548e+03	7.480993975411873009e+01	2.622282553002015675e+02	5.622230880895560858e+02	1.156202773412761871e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.794546722719919671e+03	1.363842327994225570e+03	1.886039857846141786e+03	3.261737630191974858e+03	2.679544421139621136e+03	1.044542740112682168e+03	1.263128081928980464e+03	1.998687014501432031e+03	1.137591365437260436e+02	3.087807943167674125e+02	5.951948773781113005e+02	1.260497220039714421e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	3.048125000000000000e+03	1.439500000000000000e+03	1.954666666666666742e+03	3.559708333333333485e+03	2.895416666666666515e+03	1.084166666666666742e+03	1.326500000000000000e+03	2.194916666666666515e+03	1.527083333333333428e+02	3.553333333333333144e+02	6.281666666666666288e+02	1.364791666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	3.301703277280080329e+03	1.515157672005774430e+03	2.023293475487191699e+03	3.857679036474692111e+03	3.111288912193711894e+03	1.123790593220651317e+03	1.389871918071019536e+03	2.391146318831900771e+03	1.916575301229406421e+02	4.018858723498992163e+02	6.611384559552219571e+02	1.469086113293619064e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	3.555281554560160657e+03	1.590815344011548632e+03	2.091920284307716884e+03	4.155649739616050283e+03	3.327161157720756819e+03	1.163414519774635664e+03	1.453243836142038845e+03	2.587375970997135482e+03	2.306067269125479697e+02	4.484384113664650613e+02	6.941102452437771717e+02	1.573380559920571613e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.300000000000000000e+01	2.372008582655386817e+03	1.205816577190471435e+03	1.835837777856792854e+03	3.238231770019214764e+03	2.309320934098213002e+03	9.630698778401119853e+02	1.237635751266480383e+03	1.985740169846045092e+03	5.931561999467473356e+01	2.318282052799181940e+02	5.292971232092097580e+02	1.247515152074206753e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.606045957994359924e+03	1.286533288595235717e+03	1.898335555595062942e+03	3.536032551676274124e+03	2.513014633715773016e+03	1.005909938920055993e+03	1.296088708966573449e+03	2.183370084923022659e+03	9.134530999733736678e+01	2.751641026399590828e+02	5.677943949379381365e+02	1.350174242703770005e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.840083333333333485e+03	1.367250000000000000e+03	1.960833333333333258e+03	3.833833333333333485e+03	2.716708333333333485e+03	1.048750000000000000e+03	1.354541666666666742e+03	2.381000000000000000e+03	1.233750000000000000e+02	3.185000000000000000e+02	6.062916666666666288e+02	1.452833333333333258e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	3.074120708672307046e+03	1.447966711404764283e+03	2.023331111071603573e+03	4.131634114990392845e+03	2.920402032950893954e+03	1.091590061079944007e+03	1.412994624366760036e+03	2.578629915076977341e+03	1.554046900026626190e+02	3.618358973600409172e+02	6.447889383953951210e+02	1.555492423962896510e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	3.308158084011280152e+03	1.528683422809528565e+03	2.085828888809873661e+03	4.429434896647451751e+03	3.124095732568453968e+03	1.134430122159888015e+03	1.471447582066853101e+03	2.776259830153955136e+03	1.874343800053252664e+02	4.051717947200818344e+02	6.832862101241234996e+02	1.658151514592459762e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.400000000000000000e+01	2.219934077286996853e+03	1.116062229862203139e+03	1.832051249778400916e+03	3.521908831023922176e+03	2.169830296237781113e+03	9.110898369790662628e+02	1.260937699931915631e+03	2.174255727115074933e+03	4.717954941502297572e+01	1.961333157625728632e+02	5.046586261563218159e+02	1.342004641540445391e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.436237871976831684e+03	1.205635281597768198e+03	1.885129791555867087e+03	3.818975248845294573e+03	2.361185981452223587e+03	9.616074184895330745e+02	1.309239683299291301e+03	2.376523696890870724e+03	7.358977470751148076e+01	2.396083245479530888e+02	5.426626464114941655e+02	1.439627320770222696e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.652541666666666515e+03	1.295208333333333258e+03	1.938208333333333258e+03	4.116041666666666970e+03	2.552541666666666515e+03	1.012125000000000000e+03	1.357541666666666742e+03	2.578791666666666515e+03	1.000000000000000000e+02	2.830833333333333144e+02	5.806666666666666288e+02	1.537250000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.868845461356501346e+03	1.384781385068898317e+03	1.991286875110799429e+03	4.413108084488039822e+03	2.743897351881109444e+03	1.062642581510466925e+03	1.405843650034042184e+03	2.781059636442462306e+03	1.264102252924885192e+02	3.265583421187135400e+02	6.186706869218390921e+02	1.634872679229777304e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	3.085149256046336177e+03	1.474354436804463376e+03	2.044365416888265599e+03	4.710174502309411764e+03	2.935253037095551917e+03	1.113160163020933851e+03	1.454145633401417854e+03	2.983327606218258097e+03	1.528204505849770385e+02	3.700333509040937656e+02	6.566747071770114417e+02	1.732495358459554609e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.500000000000000000e+01	2.080999145432852856e+03	1.041305327753132133e+03	1.816971301157172547e+03	3.794300147540387115e+03	2.042364286701099900e+03	8.636057816186237233e+02	1.283452145007300260e+03	2.361656006709030862e+03	3.594273024736362032e+01	1.686271724313347988e+02	4.740537809351483816e+02	1.425858415905330730e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.282124572716426428e+03	1.130006830543232581e+03	1.865298150578586274e+03	4.090358407103527043e+03	2.222244643350550177e+03	9.168862241426451192e+02	1.320205239170316872e+03	2.566703003354515658e+03	5.853386512368180661e+01	2.085844195490007280e+02	5.153602238009075336e+02	1.520262541285998623e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.483250000000000000e+03	1.218708333333333258e+03	1.913625000000000000e+03	4.386416666666666970e+03	2.402125000000000000e+03	9.701666666666666288e+02	1.356958333333333258e+03	2.771750000000000000e+03	8.112500000000000000e+01	2.485416666666666572e+02	5.566666666666666288e+02	1.614666666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.684375427283573572e+03	1.307409836123433934e+03	1.961951849421413726e+03	4.682474926229807352e+03	2.582005356649449823e+03	1.023447109190688138e+03	1.393711427496349643e+03	2.976796996645484342e+03	1.037161348763181934e+02	2.884989137843325580e+02	5.979731095324257240e+02	1.709070792047334862e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.885500854567147144e+03	1.396111338913534382e+03	2.010278698842827453e+03	4.978533185792946824e+03	2.761885713298900100e+03	1.076727551714709534e+03	1.430464521659366255e+03	3.181843993290969138e+03	1.263072697526363868e+02	3.284561609019984871e+02	6.392795523981848191e+02	1.803474917428002755e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.600000000000000000e+01	1.961093947308606175e+03	9.554195395702274709e+02	1.761646236763740717e+03	4.063358783256895094e+03	1.930120707395339196e+03	8.045341906921980808e+02	1.278986369304171603e+03	2.548320203842908995e+03	2.746771166536164799e+01	1.408545202205703504e+02	4.386454049168205529e+02	1.507120827742195161e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.147109473654303201e+03	1.043043103118447107e+03	1.820010618381870472e+03	4.361596058295113835e+03	2.098268687031002628e+03	8.600379286794322979e+02	1.315034851318752544e+03	2.758139268588121013e+03	4.708802249934748829e+01	1.779897601102851752e+02	4.829685357917435908e+02	1.599497913871097580e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.333125000000000000e+03	1.130666666666666742e+03	1.878375000000000000e+03	4.659833333333333030e+03	2.266416666666666515e+03	9.155416666666666288e+02	1.351083333333333258e+03	2.967958333333333485e+03	6.670833333333332860e+01	2.151250000000000000e+02	5.272916666666666288e+02	1.691875000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.519140526345696799e+03	1.218290230214886378e+03	1.936739381618129528e+03	4.958070608371552225e+03	2.434564646302330402e+03	9.710454046539009596e+02	1.387131815347913971e+03	3.177777398078545957e+03	8.632864416731916890e+01	2.522602398897148248e+02	5.716147975415896099e+02	1.784252086128902420e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.705156052691393597e+03	1.305913793763106014e+03	1.995103763236259283e+03	5.256307883409770511e+03	2.602712625937993835e+03	1.026549142641135177e+03	1.423180297362494912e+03	3.387596462823757975e+03	1.059489550013050092e+02	2.893954797794296496e+02	6.159379284165127046e+02	1.876629172257804839e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.700000000000000000e+01	1.846844717252044120e+03	8.863032411359276921e+02	1.712939470935736608e+03	4.346685625688727669e+03	1.821418329709265436e+03	7.526286861266347614e+02	1.264181137375302569e+03	2.744503798592155817e+03	2.206732567078799434e+01	1.214996373317719787e+02	4.091424238026640978e+02	1.596764634002603543e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	2.019630691959355318e+03	9.710474539012972173e+02	1.772011402134535047e+03	4.634696979511030804e+03	1.979313331521299460e+03	8.111476763966506951e+02	1.300319735354318027e+03	2.951085232629411166e+03	3.863782950206066857e+01	1.538123186658859822e+02	4.518837119013320489e+02	1.680903150334635029e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.192416666666666515e+03	1.055791666666666742e+03	1.831083333333333258e+03	4.922708333333333030e+03	2.137208333333333485e+03	8.696666666666666288e+02	1.336458333333333258e+03	3.157666666666666515e+03	5.520833333333333570e+01	1.861250000000000000e+02	4.946250000000000000e+02	1.765041666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.365202641373977713e+03	1.140535879432036381e+03	1.890155264532131469e+03	5.210719687155635256e+03	2.295103335145367510e+03	9.281856569366825624e+02	1.372596931312348488e+03	3.364248100703921864e+03	7.177883716460600283e+01	2.184376813341140178e+02	5.373662880986679511e+02	1.849180182998698456e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.537988616081288910e+03	1.225280092197405793e+03	1.949227195730929907e+03	5.498731040977938392e+03	2.452998336957401534e+03	9.867046472066984961e+02	1.408735529291363946e+03	3.570829534741177213e+03	8.834934099587867706e+01	2.507503626682280355e+02	5.801075761973359022e+02	1.933318699330729942e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.800000000000000000e+01	1.752555916680515566e+03	8.123879708318190751e+02	1.646654766290380849e+03	4.633253085491723141e+03	1.731877168183196318e+03	6.971082448001033072e+02	1.241302649762937790e+03	2.947765567782343624e+03	1.618773723350635763e+01	1.018263386280614213e+02	3.780337105994579474e+02	1.680641542520643270e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.908132125006924525e+03	8.961731520825762800e+02	1.711285716478523682e+03	4.907834876079195055e+03	1.874605250758264901e+03	7.590749557333849680e+02	1.278130491548135524e+03	3.147716117224505069e+03	3.128136861675317704e+01	1.303715026473640535e+02	4.194960219663956309e+02	1.757695771260321635e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	2.063708333333333485e+03	9.799583333333333712e+02	1.775916666666666742e+03	5.182416666666666970e+03	2.017333333333333258e+03	8.210416666666666288e+02	1.314958333333333258e+03	3.347666666666666515e+03	4.637500000000000000e+01	1.589166666666666572e+02	4.609583333333333144e+02	1.834750000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.219284541659742445e+03	1.063743514584090462e+03	1.840547616854809803e+03	5.456998457254138884e+03	2.160061415908401614e+03	8.830083775999482896e+02	1.351786175118530991e+03	3.547617216108827961e+03	6.146863138324682296e+01	1.874618306859692609e+02	5.024206447002709979e+02	1.911804228739678365e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.374860749986151404e+03	1.147528695834847667e+03	1.905178567042952636e+03	5.731580247841610799e+03	2.302789498483470197e+03	9.449750885332299504e+02	1.388614016903728725e+03	3.747567765550989407e+03	7.656226276649364593e+01	2.160069947052718931e+02	5.438829560672086245e+02	1.988858457479356730e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
3.900000000000000000e+01	1.668895920402163483e+03	7.430644064402163167e+02	1.568057349821907792e+03	4.898192212487430879e+03	1.652536831774474194e+03	6.450121493322077413e+02	1.197853701920544381e+03	3.135745538248899265e+03	1.256995606625793016e+01	8.606881011773080559e+01	3.453492598833472584e+02	1.756666763905128391e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.809718793534415227e+03	8.259905365534414159e+02	1.640007841577620411e+03	5.164387772910382409e+03	1.782435082553903840e+03	7.077769079994371850e+02	1.242447684293605562e+03	3.333414435791116375e+03	2.538914469979563293e+01	1.122219050588654028e+02	3.851329632750070004e+02	1.828083381952564196e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.950541666666666742e+03	9.089166666666666288e+02	1.711958333333333258e+03	5.430583333333333030e+03	1.912333333333333258e+03	7.705416666666666288e+02	1.287041666666666742e+03	3.531083333333333485e+03	3.820833333333333570e+01	1.383750000000000000e+02	4.249166666666666856e+02	1.899500000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	2.091364539798918486e+03	9.918427967798918417e+02	1.783908825089046104e+03	5.696778893756283651e+03	2.042231584112762675e+03	8.333064253338960725e+02	1.331635649039727923e+03	3.728752230875550595e+03	5.102752196687103492e+01	1.645280949411346114e+02	4.647003700583263708e+02	1.970916618047435804e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.232187412931170002e+03	1.074768926893116941e+03	1.855859316844758723e+03	5.962974454179235181e+03	2.172129834892192321e+03	8.960711840011255163e+02	1.376229631412789104e+03	3.926421128417767704e+03	6.384671060040874124e+01	1.906811898822691944e+02	5.044840734499861128e+02	2.042333236094871609e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.000000000000000000e+01	1.589054048148565471e+03	6.794660388506591744e+02	1.504275259723679028e+03	5.150532617856503748e+03	1.574483942193308621e+03	5.972898614159470299e+02	1.174516084946948695e+03	3.322299772584029142e+03	1.060972226562228826e+01	7.297606685473814991e+01	3.155579984130790194e+02	1.824230275738995260e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.717631190740949478e+03	7.574205194253295303e+02	1.579408463195172999e+03	5.408203808928252329e+03	1.693929471096654197e+03	6.569157640413068293e+02	1.217820542473474234e+03	3.516129052958681314e+03	2.172152779947781198e+01	9.590470009403574636e+01	3.544873325398728525e+02	1.890073471202830888e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.846208333333333258e+03	8.353750000000000000e+02	1.654541666666666742e+03	5.665875000000000000e+03	1.813375000000000000e+03	7.165416666666666288e+02	1.261125000000000000e+03	3.709958333333333485e+03	3.283333333333333570e+01	1.188333333333333286e+02	3.934166666666666856e+02	1.955916666666666742e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.974785475925717037e+03	9.133294805746704697e+02	1.729674870138160486e+03	5.923546191071747671e+03	1.932820528903345803e+03	7.761675692920264282e+02	1.304429457526525766e+03	3.903787613707985656e+03	4.394513886718885942e+01	1.417619665726309108e+02	4.323460007934605187e+02	2.021759862130502597e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	2.103362618518101044e+03	9.912839611493408256e+02	1.804808073609654457e+03	6.181217382143496252e+03	2.052266057806691606e+03	8.357934719173862277e+02	1.347733915053051305e+03	4.097616894082638282e+03	5.505694440104438314e+01	1.646905998119285073e+02	4.712753349202543518e+02	2.087603057594338225e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.100000000000000000e+01	1.511064552888814433e+03	6.202894269710003528e+02	1.430475507688937114e+03	5.411942910304921497e+03	1.497699959987891816e+03	5.507691629379156666e+02	1.133008781109324673e+03	3.517640708092854766e+03	9.213680700144504243e+00	6.071833783175911492e+01	2.876207461996148140e+02	1.889781189578514613e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.630782276444407216e+03	6.960613801521668620e+02	1.503279420511135186e+03	5.657763121819127264e+03	1.610079146660612423e+03	6.099470814689577765e+02	1.174921057221328965e+03	3.705112020713093898e+03	1.862767368340558605e+01	8.171333558254622176e+01	3.234353730998074070e+02	1.950390594789257420e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.750500000000000000e+03	7.718333333333333712e+02	1.576083333333333258e+03	5.903583333333333030e+03	1.722458333333333258e+03	6.691250000000000000e+02	1.216833333333333258e+03	3.892583333333333485e+03	2.804166666666666785e+01	1.027083333333333286e+02	3.592500000000000000e+02	2.011000000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.870217723555592784e+03	8.476052865144998805e+02	1.648887246155531329e+03	6.149403544847538797e+03	1.834837520006054092e+03	7.283029185310422235e+02	1.258745609445337550e+03	4.080054645953573072e+03	3.745565964992775321e+01	1.237033310841204354e+02	3.950646269001925930e+02	2.071609405210742807e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.989935447111185567e+03	9.233772396956663897e+02	1.721691158977729401e+03	6.395223756361744563e+03	1.947216706678774699e+03	7.874808370620843334e+02	1.300657885557341842e+03	4.267525958573812204e+03	4.686965263318883501e+01	1.446983288349075565e+02	4.308792538003851860e+02	2.132218810421485159e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.200000000000000000e+01	1.444934828186414734e+03	5.691658860286825075e+02	1.344484806258832350e+03	5.656402468694974232e+03	1.432514874301939017e+03	5.104433209474085515e+02	1.079777844955016008e+03	3.700190460651040667e+03	8.053053838519399932e+00	5.096812149189524632e+01	2.576573135552830536e+02	1.951586951156585656e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.554384080759873996e+03	6.403329430143412537e+02	1.421617403129416061e+03	5.892159567680820146e+03	1.536069937150969508e+03	5.675758271403709614e+02	1.125722255810841261e+03	3.882595230325520333e+03	1.613069358592636604e+01	6.887989407928095886e+01	2.923703234443082124e+02	2.007251808911626085e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.663833333333333258e+03	7.115000000000000000e+02	1.498750000000000000e+03	6.127916666666666970e+03	1.639625000000000000e+03	6.247083333333333712e+02	1.171666666666666742e+03	4.065000000000000000e+03	2.420833333333333215e+01	8.679166666666667140e+01	3.270833333333333144e+02	2.062916666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.773282585906792519e+03	7.826670569856587463e+02	1.575882596870583939e+03	6.363673765652513794e+03	1.743180062849030492e+03	6.818408395262957811e+02	1.217611077522492224e+03	4.247404769674480121e+03	3.228597308074029826e+01	1.047034392540523839e+02	3.617963432223584164e+02	2.118581524421706945e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.882731838480251781e+03	8.538341139713174925e+02	1.653015193741167650e+03	6.599430864638359708e+03	1.846735125698060983e+03	7.389733457192581909e+02	1.263555488378317477e+03	4.429809539348959333e+03	4.036361282814726792e+01	1.226152118414380965e+02	3.965093531113835752e+02	2.174246382176747375e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.300000000000000000e+01	1.378572164559302792e+03	5.217671481095765103e+02	1.259778253822971237e+03	5.886908766158174330e+03	1.367056415392178678e+03	4.760261790080654123e+02	1.020633038363011792e+03	3.878554673596634530e+03	6.995907236584207212e+00	3.658256529233330667e+01	2.307998083305665205e+02	2.001166046725898923e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.482411082279651282e+03	5.862794073881216264e+02	1.342847460244818876e+03	6.112975216412421105e+03	1.466049041029422597e+03	5.270339228373660490e+02	1.073545685848172525e+03	4.055006503464983780e+03	1.410212028495876879e+01	5.466628264616664978e+01	2.651290708319498890e+02	2.054374690029615977e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.586250000000000000e+03	6.507916666666666288e+02	1.425916666666666742e+03	6.339041666666666970e+03	1.565041666666666742e+03	5.780416666666666288e+02	1.126458333333333258e+03	4.231458333333333030e+03	2.120833333333333215e+01	7.275000000000000000e+01	2.994583333333333144e+02	2.107583333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.690088917720348718e+03	7.153039259452116312e+02	1.508985873088514609e+03	6.565108116920912835e+03	1.664034292303910888e+03	6.290494104959672086e+02	1.179370980818493990e+03	4.407910163201682735e+03	2.831454638170789551e+01	9.083371735383335022e+01	3.337875958347167398e+02	2.160791976637050993e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.793927835440697208e+03	7.798161852237567473e+02	1.592055079510362248e+03	6.791174567175159609e+03	1.763026917941154807e+03	6.800571543252679021e+02	1.232283628303654723e+03	4.584361993070031531e+03	3.542075943008245531e+01	1.089174347076667004e+02	3.681168583361001083e+02	2.214000619940768047e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.400000000000000000e+01	1.322657277981710877e+03	4.709375159520174066e+02	1.190729911915271259e+03	6.104066956661657969e+03	1.312964882949244611e+03	4.324256307617333732e+02	9.757611341309865338e+02	4.048402414207973379e+03	5.258650622639196470e+00	3.001093259860677875e+01	2.048313363520027792e+02	2.048910835602748193e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.419370305657522067e+03	5.321562579760086464e+02	1.274739955957635630e+03	6.318929311664162924e+03	1.405274108141288934e+03	4.818586487142000010e+02	1.031151400398826581e+03	4.216992873770653205e+03	1.187932531131959735e+01	4.604713296597005723e+01	2.385198348426680468e+02	2.098559584468041066e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.516083333333333258e+03	5.933750000000000000e+02	1.358750000000000000e+03	6.533791666666666970e+03	1.497583333333333258e+03	5.312916666666666288e+02	1.086541666666666742e+03	4.385583333333333030e+03	1.850000000000000000e+01	6.208333333333333570e+01	2.722083333333333144e+02	2.148208333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.612796361009144448e+03	6.545937420239913536e+02	1.442760044042364370e+03	6.748654021669171016e+03	1.589892558525377581e+03	5.807246846191333134e+02	1.141931932934506904e+03	4.554173792896012856e+03	2.512067468868040265e+01	7.811953370069662128e+01	3.058968318239985820e+02	2.197857082198625903e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.709509388684955638e+03	7.158124840479825934e+02	1.526770088084728741e+03	6.963516376671675971e+03	1.682201783717421904e+03	6.301577025715998843e+02	1.197322199202346837e+03	4.722764252458692681e+03	3.174134937736080531e+01	9.415573406805989976e+01	3.395853303146638495e+02	2.247505831063918777e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.500000000000000000e+01	1.275677199813669404e+03	4.297176178853808892e+02	1.108373162061755693e+03	6.305145351483477498e+03	1.267807344405074446e+03	3.969593190832546838e+02	9.081794314174114788e+02	4.200581344253204406e+03	4.566858239129791386e+00	2.678138219152887700e+01	1.859548971532238397e+02	2.095462131863478589e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.365338599906834588e+03	4.858588089426904730e+02	1.197165747697544475e+03	6.512093509075071779e+03	1.353320338869203852e+03	4.427504928749606847e+02	9.739022157087057394e+02	4.367290672126602658e+03	1.036676245289822873e+01	4.011985776243110990e+01	2.161441152432786055e+02	2.140251899265072552e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.455000000000000000e+03	5.420000000000000000e+02	1.285958333333333258e+03	6.719041666666666970e+03	1.438833333333333258e+03	4.885416666666666856e+02	1.039625000000000000e+03	4.534000000000000000e+03	1.616666666666666785e+01	5.345833333333333570e+01	2.463333333333333428e+02	2.185041666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.544661400093165412e+03	5.981411910573095838e+02	1.374750918969122040e+03	6.925989824258262161e+03	1.524346327797462664e+03	5.343328404583726297e+02	1.105347784291294374e+03	4.700709327873397342e+03	2.196657088043510697e+01	6.679680890423556150e+01	2.765225514233881086e+02	2.229831434068260478e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.634322800186330596e+03	6.542823821146190539e+02	1.463543504604910822e+03	7.132937981849856442e+03	1.609859322261592069e+03	5.801240142500787442e+02	1.171070568582588521e+03	4.867418655746795594e+03	2.776647509420354254e+01	8.013528447513779440e+01	3.067117695134428459e+02	2.274621201469854441e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.600000000000000000e+01	1.226978739806855174e+03	3.845571396358483298e+02	1.036730440847321688e+03	6.507596370210703753e+03	1.219016791351298025e+03	3.575867167538562512e+02	8.574887133110084960e+02	4.365028501508882982e+03	4.363140033357405301e+00	2.062526795422549597e+01	1.637736675400257695e+02	2.133389180137386575e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.312135203236760844e+03	4.391119031512574793e+02	1.124698553756994215e+03	6.702985685105351877e+03	1.301029229008982384e+03	4.023558583769281540e+02	9.240568566555042480e+02	4.522618417421107551e+03	9.306570016678701762e+00	3.358346731044608191e+01	1.929076671033462276e+02	2.175777923402026772e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.397291666666666742e+03	4.936666666666666856e+02	1.212666666666666742e+03	6.898375000000000000e+03	1.383041666666666742e+03	4.471250000000000000e+02	9.906250000000000000e+02	4.680208333333333030e+03	1.425000000000000000e+01	4.654166666666666430e+01	2.220416666666666572e+02	2.218166666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.482448130096572640e+03	5.482214301820758919e+02	1.300634779576339270e+03	7.093764314894648123e+03	1.465054104324351101e+03	4.918941416230718460e+02	1.057193143344495638e+03	4.837798249245558509e+03	1.919342998332129824e+01	5.949986602288724669e+01	2.511756662299870868e+02	2.260555409931306258e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.567604593526478311e+03	6.027761936974850414e+02	1.388602892486011797e+03	7.289153629789296247e+03	1.547066541982035460e+03	5.366632832461436919e+02	1.123761286688991504e+03	4.995388165157783078e+03	2.413685996664259648e+01	7.245806537910783618e+01	2.803096657933075448e+02	2.302944153195946456e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.700000000000000000e+01	1.179574681005969524e+03	3.525233279354880551e+02	9.772339145576157762e+02	6.704809204241151747e+03	1.171724671486364059e+03	3.292932326919453772e+02	8.150360833741350461e+02	4.521672969821684092e+03	4.117534601192543775e+00	1.763141115977222384e+01	1.495137812827815367e+02	2.175057763681542838e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.262245673836318019e+03	4.012824973010773988e+02	1.059346123945474574e+03	6.885196268787241934e+03	1.251841502409848545e+03	3.694799496793060030e+02	8.783930416870674662e+02	4.669648984910842046e+03	8.537933967262938850e+00	2.900320557988611370e+01	1.746110573080574397e+02	2.211508048507438161e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.344916666666666742e+03	4.500416666666666856e+02	1.141458333333333258e+03	7.065583333333333030e+03	1.331958333333333258e+03	4.096666666666666856e+02	9.417500000000000000e+02	4.817625000000000000e+03	1.295833333333333393e+01	4.037500000000000000e+01	1.997083333333333428e+02	2.247958333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.427587659497015466e+03	4.988008360322559724e+02	1.223570542721191941e+03	7.245970397879424127e+03	1.412075164256817970e+03	4.498533836540273683e+02	1.005106958312932534e+03	4.965601015089157954e+03	1.737873269940372722e+01	5.174679442011388630e+01	2.248056093586092459e+02	2.284408618159228809e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.510258652327363961e+03	5.475600053978453161e+02	1.305682752109050625e+03	7.426357462425514314e+03	1.492191995180302456e+03	4.900401006413879941e+02	1.068463916625865068e+03	5.113577030178315908e+03	2.179913206547412585e+01	6.311858884022777261e+01	2.499028853838851489e+02	2.320858902985124132e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.800000000000000000e+01	1.132559874920086486e+03	3.286256801467693549e+02	9.161175027776477009e+02	6.879084326129348483e+03	1.125770176205324560e+03	3.061572372072301960e+02	7.703717068977899771e+02	4.662671365838138627e+03	3.132145774977145081e+00	1.595559489042762991e+01	1.346218120895195511e+02	2.208990445966659081e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.214196604126709872e+03	3.701045067400513631e+02	9.961837513888237936e+02	7.048708829731341211e+03	1.204864254769328909e+03	3.420161186036150980e+02	8.325816867822283029e+02	4.803523182919068859e+03	7.503572887488572540e+00	2.483196411188048103e+01	1.580400727114264328e+02	2.241474389649996283e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.295833333333333258e+03	4.115833333333333144e+02	1.076250000000000000e+03	7.218333333333333030e+03	1.283958333333333258e+03	3.778750000000000000e+02	8.947916666666666288e+02	4.944375000000000000e+03	1.187500000000000000e+01	3.370833333333333570e+01	1.814583333333333428e+02	2.273958333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.377470062539956643e+03	4.530621599266152657e+02	1.156316248611176206e+03	7.387957836935324849e+03	1.363052411897337606e+03	4.137338813963849020e+02	9.570016465511049546e+02	5.085226817080931141e+03	1.624642711251142657e+01	4.258470255478619038e+01	2.048765939552402529e+02	2.306442277016670687e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.459106791746580029e+03	4.945409865198972739e+02	1.236382497222352413e+03	7.557582340537317577e+03	1.442146490461341955e+03	4.495927627927698040e+02	1.019211626435543280e+03	5.226078634161861373e+03	2.061785422502285314e+01	5.146107177623903794e+01	2.282948545771471345e+02	2.338926220700007889e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
4.900000000000000000e+01	1.094818754592283540e+03	2.985374377926997340e+02	8.500101046533179669e+02	7.037080847666937188e+03	1.087954868798835150e+03	2.802606597492225546e+02	7.247907746349731042e+02	4.793388030232828896e+03	3.041775742457785370e+00	1.200155320209744758e+01	1.163769380248103289e+02	2.236654380123889496e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.172555210629475141e+03	3.375395522296831814e+02	9.292133856599922410e+02	7.201915423833468594e+03	1.163623267732750946e+03	3.142969965412779629e+02	7.851245539841531809e+02	4.930652348449748388e+03	7.020887871228892685e+00	2.010494326771539164e+01	1.396676356790718501e+02	2.267743856728611718e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.250291666666666742e+03	3.765416666666666856e+02	1.008416666666666629e+03	7.366750000000000000e+03	1.239291666666666742e+03	3.483333333333333144e+02	8.454583333333333712e+02	5.067916666666666970e+03	1.100000000000000000e+01	2.820833333333333215e+01	1.629583333333333428e+02	2.298833333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.328028122703858344e+03	4.155437811036501898e+02	1.087619947673340903e+03	7.531584576166531406e+03	1.314960065600582539e+03	3.823696701253886658e+02	9.057921126825135616e+02	5.205180984883585552e+03	1.497911212877110643e+01	3.631172339895127266e+01	1.862490309875948356e+02	2.329922809938055252e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.405764578741049945e+03	4.545458955406336372e+02	1.166823228680015291e+03	7.696419152333062812e+03	1.390628464534498335e+03	4.164060069174440741e+02	9.661258920316936383e+02	5.342445303100505043e+03	1.895822425754221285e+01	4.441511346456921672e+01	2.095397286418563567e+02	2.361012286542777474e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.000000000000000000e+01	1.064717508369511961e+03	2.705583066300499127e+02	7.804864790607629175e+02	7.188904805554739141e+03	1.058015689712202175e+03	2.570462150508207628e+02	6.701659198794055783e+02	4.921681691669401516e+03	3.223085028557787446e+00	9.039032806264312825e+00	1.037210655659201848e+02	2.261741953345481761e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.137754587518089465e+03	3.069666533150249279e+02	8.612224061970481443e+02	7.347389902777369571e+03	1.129382844856101201e+03	2.884397741920770386e+02	7.323537932730361035e+02	5.053778345834700303e+03	6.632375847612227204e+00	1.629034973646549034e+01	1.255688661162934210e+02	2.290870976672741108e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.210791666666666742e+03	3.433750000000000000e+02	9.419583333333333712e+02	7.505875000000000000e+03	1.200750000000000000e+03	3.198333333333333144e+02	7.945416666666666288e+02	5.185875000000000000e+03	1.004166666666666607e+01	2.354166666666666785e+01	1.474166666666666572e+02	2.320000000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.283828745815244019e+03	3.797833466849750721e+02	1.022694260469618598e+03	7.664360097222630429e+03	1.272117155143898799e+03	3.512268924745895902e+02	8.567295400602971540e+02	5.317971654165299697e+03	1.345095748572110494e+01	3.079298359686784536e+01	1.692644672170398792e+02	2.349129023327258892e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.356865824963821524e+03	4.161916933699500873e+02	1.103430187605903711e+03	7.822845194445260859e+03	1.343484310287797825e+03	3.826204516158458659e+02	9.189174134539276793e+02	5.450068308330598484e+03	1.686024830477554559e+01	3.804430052706902643e+01	1.911122677674131296e+02	2.378258046654518239e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.100000000000000000e+01	1.035447284208491737e+03	2.426090704367271655e+02	7.302039718404071209e+02	7.335105144025549635e+03	1.029135236046730370e+03	2.322940133237739815e+02	6.289985517023782222e+02	5.041060146199546580e+03	3.017502299547249578e+00	5.626225543206299307e+00	9.351733883131058178e+01	2.287932951016460720e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.106431975437579240e+03	2.776795352183635828e+02	8.041436525868703029e+02	7.484427572012775272e+03	1.098671784690031927e+03	2.626261733285536479e+02	6.874367758511890543e+02	5.167509239766440260e+03	6.112917816440291752e+00	1.270894610493648358e+01	1.128628360823219623e+02	2.313862308841563845e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.177416666666666742e+03	3.127500000000000000e+02	8.780833333333333712e+02	7.633750000000000000e+03	1.168208333333333258e+03	2.929583333333333144e+02	7.458750000000000000e+02	5.293958333333333030e+03	9.208333333333333925e+00	1.979166666666666785e+01	1.322083333333333428e+02	2.339791666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.248401357895754245e+03	3.478204647816364172e+02	9.520230140797964395e+02	7.783072427987224728e+03	1.237744881976634588e+03	3.232904933381129808e+02	8.043132241488109457e+02	5.420407426900225801e+03	1.230374885022637699e+01	2.687438722839685212e+01	1.515538305843447233e+02	2.365721024491769185e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.319386049124841747e+03	3.828909295632728345e+02	1.025962694826259622e+03	7.932394855974450365e+03	1.307281430619936145e+03	3.536226533428926473e+02	8.627514482976217778e+02	5.546856520467119481e+03	1.539916436711941827e+01	3.395710779012703995e+01	1.708993278353561038e+02	2.391650382316872310e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.200000000000000000e+01	1.009704358148940855e+03	2.181112047967688738e+02	6.747213155969143372e+02	7.477662341742615354e+03	1.003740995680772699e+03	2.110962744004368119e+02	5.838744254973248644e+02	5.159243606633549462e+03	2.504348154993443210e+00	3.346714450570726029e+00	8.182111941655756482e+01	2.311707907409342624e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.077727179074470314e+03	2.510556023983844511e+02	7.453606577984571686e+02	7.616956170871308132e+03	1.070599664507052921e+03	2.391314705335517488e+02	6.412913794153291747e+02	5.278455136650108216e+03	5.398007410830054198e+00	1.009002389195202909e+01	9.955639304161212522e+01	2.335145620371337827e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.145750000000000000e+03	2.840000000000000000e+02	8.160000000000000000e+02	7.756250000000000000e+03	1.137458333333333258e+03	2.671666666666666856e+02	6.987083333333333712e+02	5.397666666666666970e+03	8.291666666666666075e+00	1.683333333333333215e+01	1.172916666666666714e+02	2.358583333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.213772820925529686e+03	3.169443976016155489e+02	8.866393422015428314e+02	7.895543829128691868e+03	1.204317002159613594e+03	2.952018627997816225e+02	7.561252872513375678e+02	5.516878196683225724e+03	1.118532592250327795e+01	2.357664277471463521e+01	1.350269402917212176e+02	2.382021046295329143e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.281795641851059145e+03	3.498887952032310977e+02	9.572786844030856628e+02	8.034837658257384646e+03	1.271175670985893930e+03	3.232370589328965593e+02	8.135422411693418780e+02	5.636089726699784478e+03	1.407898517833988805e+01	3.031995221609593827e+01	1.527622139167757780e+02	2.405458759257324346e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.300000000000000000e+01	9.842865378614968677e+02	2.004284015702793909e+02	6.204897101682438461e+02	7.610813254711152695e+03	9.783700053520582287e+02	1.919039348894755790e+02	5.414182052355210999e+02	5.267808358448497529e+03	1.949885432881144354e+00	2.727402836600681724e+00	7.119374227467190508e+01	2.335994856293716566e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.051226602264081748e+03	2.294225341184730382e+02	6.874323550841219230e+02	7.740927460688909377e+03	1.044414169342695686e+03	2.179519674447377895e+02	5.967091026177605499e+02	5.381175012557581795e+03	4.829109383107239140e+00	8.572034751633673011e+00	8.678437113733595254e+01	2.356247428146858510e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.118166666666666742e+03	2.584166666666666856e+02	7.543750000000000000e+02	7.871041666666666970e+03	1.110458333333333258e+03	2.440000000000000000e+02	6.520000000000000000e+02	5.494541666666666970e+03	7.708333333333333037e+00	1.441666666666666607e+01	1.023750000000000000e+02	2.376500000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.185106731069251737e+03	2.874107992148603330e+02	8.213176449158780770e+02	8.001155872644424562e+03	1.176502497323970829e+03	2.700480325552622389e+02	7.072908973822394501e+02	5.607908320775752145e+03	1.058755728355942693e+01	2.026129858169965914e+01	1.179656288626640475e+02	2.396752571853141490e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.252046795471836731e+03	3.164049317630539804e+02	8.882602898317561539e+02	8.131270078622181245e+03	1.242546661314608400e+03	2.960960651105244210e+02	7.625817947644789001e+02	5.721274974884836411e+03	1.346678123378552172e+01	2.610593049673265043e+01	1.335562577253280949e+02	2.417005143706283434e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.400000000000000000e+01	9.568462099267655958e+02	1.798129460356605023e+02	5.746387141074893634e+02	7.737008861645398611e+03	9.508374740631558097e+02	1.722206619562428500e+02	5.007842660369972805e+02	5.375450422972260640e+03	1.679799280888955693e+00	1.607572266320985932e+00	6.310467309111581358e+01	2.353756186529326442e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.024256438296716169e+03	2.073023063511635655e+02	6.364443570537446249e+02	7.857150264156032790e+03	1.017606237031577848e+03	1.973186643114547678e+02	5.540379663518319830e+02	5.481183544819463350e+03	4.485732973777810884e+00	6.991286133160492966e+00	7.703150321222457819e+01	2.372065593264663221e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.091666666666666742e+03	2.347916666666666572e+02	6.982500000000000000e+02	7.977291666666666970e+03	1.084375000000000000e+03	2.224166666666666572e+02	6.072916666666666288e+02	5.586916666666666970e+03	7.291666666666666963e+00	1.237500000000000000e+01	9.095833333333332860e+01	2.390375000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.159076895036617316e+03	2.622810269821697489e+02	7.600556429462553751e+02	8.097433069177301149e+03	1.151143762968422152e+03	2.475146690218785466e+02	6.605453669815012745e+02	5.692649788513870590e+03	1.009760035955552304e+01	1.775871386683950703e+01	1.048851634544420790e+02	2.408684406735336779e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.226487123406567889e+03	2.897703872976728121e+02	8.218612858925106366e+02	8.217574471687936239e+03	1.217912525936844304e+03	2.726126713770904644e+02	7.137990672963359202e+02	5.798382910361073300e+03	1.290353405244437823e+01	2.314242773367901407e+01	1.188119935755508436e+02	2.426993813470673558e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.500000000000000000e+01	9.351575450047707818e+02	1.636345994108914397e+02	5.352979526291361481e+02	7.849895592851486981e+03	9.296726191832023005e+02	1.566990365681147921e+02	4.709290880350165480e+02	5.470552579664874429e+03	1.472505676312975353e+00	1.562333144168224663e+00	5.557060718896788387e+01	2.371351107041965406e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	1.001203772502385391e+03	1.893589663721124055e+02	5.910864763145680172e+02	7.961343629759076975e+03	9.950029762582678359e+02	1.805578516173907246e+02	5.190062106841749028e+02	5.569859623165771154e+03	4.194586171489820714e+00	6.114499905417445369e+00	6.768113692781727764e+01	2.387488053520982703e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.067250000000000000e+03	2.150833333333333428e+02	6.468750000000000000e+02	8.072791666666666970e+03	1.060333333333333258e+03	2.044166666666666572e+02	5.670833333333333712e+02	5.669166666666666970e+03	6.916666666666666963e+00	1.066666666666666607e+01	7.979166666666667140e+01	2.403625000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.133296227497614609e+03	2.408077002945542802e+02	7.026635236854319828e+02	8.184239703574256964e+03	1.125663690408398679e+03	2.282754817159425897e+02	6.151604559824918397e+02	5.768473710167562786e+03	9.638747161843513211e+00	1.521883342791588589e+01	9.190219640551606517e+01	2.419761946479017297e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.199342454995229218e+03	2.665320672557752459e+02	7.584520473708638519e+02	8.295687740481847868e+03	1.190994047483464101e+03	2.521342967652185223e+02	6.632375786316501944e+02	5.867780753668459511e+03	1.236082765702035857e+01	1.977100018916510749e+01	1.040127261443654589e+02	2.435898892958034594e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.600000000000000000e+01	9.167170359878156205e+02	1.486779354420661718e+02	4.950356084567865196e+02	7.947023820179224458e+03	9.117906338376171789e+02	1.415571416338965776e+02	4.369631740904953858e+02	5.554378344434957398e+03	1.476124028190288762e+00	1.211119036301385066e+00	4.790734737170132007e+01	2.383503623402466019e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.814001846605744959e+02	1.716306343876997573e+02	5.482678042283932882e+02	8.053428576756278744e+03	9.756661502521419607e+02	1.635702374836149602e+02	4.835857537119143785e+02	5.650022505550812639e+03	4.008895347428477862e+00	5.105559518150692533e+00	5.959950701918399574e+01	2.398835145034566267e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.046083333333333258e+03	1.945833333333333428e+02	6.015000000000000000e+02	8.159833333333333030e+03	1.039541666666666742e+03	1.855833333333333428e+02	5.302083333333333712e+02	5.745666666666666970e+03	6.541666666666666963e+00	9.000000000000000000e+00	7.129166666666667140e+01	2.414166666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.110766482006092019e+03	2.175360322789669283e+02	6.547321957716067118e+02	8.266238089910388226e+03	1.103417183081191524e+03	2.075964291830517254e+02	5.768309129547524208e+02	5.841310827782521301e+03	9.074437985904856063e+00	1.289444048184930836e+01	8.298382631414935418e+01	2.429498188298766763e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.175449630678851008e+03	2.404887312246005138e+02	7.079643915432134236e+02	8.372642846487442512e+03	1.167292699495716306e+03	2.296095250327701081e+02	6.234534925761713566e+02	5.936954988898376541e+03	1.160720930514304428e+01	1.678888096369861671e+01	9.467598596163202274e+01	2.444829709930867011e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.700000000000000000e+01	8.985236269946858556e+02	1.313111790478293415e+02	4.648667042377244343e+02	8.044490832493728703e+03	8.934782423183236233e+02	1.270016600594982492e+02	4.096896756122014267e+02	5.637301351506404899e+03	1.242601846766296703e+00	4.680273525781917243e-01	4.391126293668808955e+01	2.397065098222236429e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.619493134973429278e+02	1.535722561905813563e+02	5.115375187855289028e+02	8.143537082913531776e+03	9.562807878258284973e+02	1.479174966964158102e+02	4.520323378061007134e+02	5.728004842419868510e+03	3.767134256716481833e+00	3.734013676289095862e+00	5.387229813501070907e+01	2.410470049111117987e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.025375000000000000e+03	1.758333333333333428e+02	5.582083333333333712e+02	8.242583333333333940e+03	1.019083333333333371e+03	1.688333333333333428e+02	4.943750000000000000e+02	5.818708333333333030e+03	6.291666666666666963e+00	7.000000000000000000e+00	6.383333333333333570e+01	2.423875000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.088800686502657072e+03	1.980944104760853293e+02	6.048791478811377829e+02	8.341629583753136103e+03	1.081885878840838359e+03	1.897491699702508754e+02	5.367176621938992866e+02	5.909411824246797551e+03	8.816199076616852537e+00	1.026598632371090503e+01	7.379436853165596233e+01	2.437279950888882013e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.152226373005314144e+03	2.203554876188373441e+02	6.515499624289423082e+02	8.440675834172938266e+03	1.144688424348343233e+03	2.106650066071684364e+02	5.790603243877985733e+02	6.000115315160261162e+03	1.134073148656703722e+01	1.353197264742180828e+01	8.375540372997858185e+01	2.450684901777763571e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.800000000000000000e+01	8.818709163184469162e+02	1.168728983542307844e+02	4.297383055698302314e+02	8.129593814877108343e+03	8.776936695537182231e+02	1.136347349676397585e+02	3.806120980226376673e+02	5.713797708946823150e+03	9.423865411292711158e-01	-3.669164345008555372e-01	3.617976610709675356e+01	2.406698853224043432e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.446854581592234581e+02	1.381447825104487208e+02	4.735358194515818013e+02	8.223671907438554626e+03	9.396176681101924260e+02	1.336507008171531936e+02	4.206810490113188052e+02	5.799419687806745060e+03	3.450359937231302077e+00	2.691541782749572231e+00	4.638154972021504818e+01	2.419703593278688459e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	1.007500000000000000e+03	1.594166666666666572e+02	5.173333333333333712e+02	8.317750000000000000e+03	1.001541666666666629e+03	1.536666666666666572e+02	4.607500000000000000e+02	5.885041666666666970e+03	5.958333333333333037e+00	5.750000000000000000e+00	5.658333333333333570e+01	2.432708333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.070314541840776656e+03	1.806885508228845936e+02	5.611308472150849411e+02	8.411828092561445374e+03	1.063465665223140832e+03	1.736826325161801208e+02	5.008189509886811948e+02	5.970663645526588880e+03	8.466306729435363110e+00	8.808458217250427325e+00	6.678511694645162322e+01	2.445713073387978511e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.133129083681553084e+03	2.019604349791025300e+02	6.049283610968365110e+02	8.505906185122892566e+03	1.125389663779615148e+03	1.936985983656935559e+02	5.408879019773623895e+02	6.056285624386510790e+03	1.097428012553739407e+01	1.186691643450085465e+01	7.698690055956991785e+01	2.458717813442623537e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
5.900000000000000000e+01	8.657607644625786634e+02	1.107668899687163986e+02	3.918193328352795675e+02	8.213709995076877021e+03	8.616127735496322657e+02	1.076553444232944798e+02	3.488010087202853811e+02	5.787120929785466615e+03	7.790405671282734090e-01	-3.897146483697584429e-01	3.296849895954343168e+01	2.418640531485534211e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.288595488979559605e+02	1.285709449843581922e+02	4.328679997509731265e+02	8.301729997538437601e+03	9.239522201081493904e+02	1.246401722116472399e+02	3.863380043601426905e+02	5.868164631559399822e+03	3.222853616897470186e+00	2.180142675815120779e+00	4.150508281310504799e+01	2.429591099076100363e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.919583333333333712e+02	1.463750000000000000e+02	4.739166666666666856e+02	8.389750000000000000e+03	9.862916666666666288e+02	1.416250000000000000e+02	4.238750000000000000e+02	5.949208333333333030e+03	5.666666666666666963e+00	4.750000000000000000e+00	5.004166666666666430e+01	2.440541666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.055057117768710668e+03	1.641790550156418078e+02	5.149653335823602447e+02	8.477770002461562399e+03	1.048631113225183753e+03	1.586098277883527601e+02	4.614119956398573095e+02	6.030252035107266238e+03	8.110479716435863295e+00	7.319857324184878777e+00	5.857825052022828061e+01	2.451492234257232667e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.118155902204088079e+03	1.819831100312836156e+02	5.560140004980538606e+02	8.565790004923122979e+03	1.110970559783700992e+03	1.755946555767055202e+02	4.989489912797146189e+02	6.111295736881199446e+03	1.055429276620506052e+01	9.889714648369757555e+00	6.711483437378990402e+01	2.462442801847798819e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.000000000000000000e+01	8.521991153227721725e+02	9.955925249325476045e+01	3.604501884879800855e+02	8.285452937143538293e+03	8.481063588371807782e+02	9.646971087017251989e+01	3.239601643152592487e+02	5.850731689944335812e+03	9.850880665638896971e-01	-8.900051759808098595e-01	2.466007142437354460e+01	2.426251253168255062e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.146828909947194006e+02	1.166337929132940587e+02	3.987667609106566715e+02	8.369747301905103086e+03	9.099281794185903891e+02	1.129848554350862599e+02	3.590425821576296244e+02	5.928178344972167906e+03	3.200877366615278330e+00	1.659164078676261589e+00	3.380920237885344193e+01	2.437333959917461016e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.771666666666666288e+02	1.337083333333333428e+02	4.370833333333333144e+02	8.454041666666666060e+03	9.717500000000000000e+02	1.295000000000000000e+02	3.941250000000000000e+02	6.005625000000000000e+03	5.416666666666666963e+00	4.208333333333333037e+00	4.295833333333333570e+01	2.448416666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.039650442338613857e+03	1.507828737533726269e+02	4.753999057560099573e+02	8.538336031428229035e+03	1.033571820581409611e+03	1.460151445649137543e+02	4.292074178423703756e+02	6.083071655027832094e+03	7.632455966718055151e+00	6.757502587990404486e+00	5.210746428781322948e+01	2.459499373415872014e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.102134218010560971e+03	1.678574141734119394e+02	5.137164781786865433e+02	8.622630396189793828e+03	1.095393641162819222e+03	1.625302891298274801e+02	4.642898356847407513e+02	6.160518310055664188e+03	9.848245266769444228e+00	9.306671842647475046e+00	6.125659524229313035e+01	2.470582080165077969e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.100000000000000000e+01	8.449364721286301574e+02	9.079715550384588596e+01	3.343967317027860986e+02	8.351833231024413180e+03	8.410534562065639648e+02	8.802904303802387176e+01	3.035497891355322508e+02	5.910238445826887073e+03	7.744048018589895221e-01	-7.426406871192847703e-01	2.125735453203357039e+01	2.434112800110281114e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	9.039474027309818212e+02	1.062944110852562858e+02	3.693025325180597065e+02	8.432437448845539620e+03	8.994017281032820392e+02	1.031603548523452787e+02	3.347540612344328110e+02	5.984619222913443991e+03	2.991369067596161280e+00	1.378679656440357615e+00	2.975367726601678697e+01	2.444077233388473815e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.629583333333333712e+02	1.217916666666666714e+02	4.042083333333333144e+02	8.513041666666666060e+03	9.577500000000000000e+02	1.182916666666666714e+02	3.659583333333333144e+02	6.059000000000000000e+03	5.208333333333333037e+00	3.500000000000000000e+00	3.825000000000000000e+01	2.454041666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.021969263935684921e+03	1.372889222480770570e+02	4.391141341486069223e+02	8.593645884487792500e+03	1.016098271896717961e+03	1.334229784809880641e+02	3.971626054322338177e+02	6.133380777086556009e+03	7.425297599070504795e+00	5.621320343559641941e+00	4.674632273398321303e+01	2.464006099944859216e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.080980194538036585e+03	1.527861778294874568e+02	4.740199349638805302e+02	8.674250102308918940e+03	1.074446543793435922e+03	1.485542902953094710e+02	4.283668775311343779e+02	6.207761554173112927e+03	9.642261864807675664e+00	7.742640687119284770e+00	5.524264546796642605e+01	2.473970533223051916e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.200000000000000000e+01	8.332752876330387153e+02	8.350879346773837142e+01	3.035671651362737293e+02	8.407780996552501165e+03	8.295580282945849149e+02	8.061300188549465418e+01	2.787003455803644556e+02	5.961172596587608496e+03	6.644846711103680192e-01	-6.514837167011076069e-01	1.604887217219248896e+01	2.439226204750490524e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.917626438165193576e+02	9.712939673386918571e+01	3.380127492348034934e+02	8.488161331609582703e+03	8.873831808139591431e+02	9.418150094274733419e+01	3.086418394568488566e+02	6.035315464960471218e+03	2.853075668888517491e+00	1.174258141649446197e+00	2.496193608609624448e+01	2.449154769041912004e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.502500000000000000e+02	1.107500000000000000e+02	3.724583333333333144e+02	8.568541666666666060e+03	9.452083333333333712e+02	1.077500000000000000e+02	3.385833333333333144e+02	6.109458333333333030e+03	5.041666666666666963e+00	3.000000000000000000e+00	3.387500000000000000e+01	2.459083333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	1.008737356183480642e+03	1.243706032661308143e+02	4.069039174318631353e+02	8.648922001723749418e+03	1.003033485852707599e+03	1.213184990572526658e+02	3.685248272098177722e+02	6.183601201706194843e+03	7.230257664444816434e+00	4.825741858350554025e+00	4.278806391390375552e+01	2.469011897624754965e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.067224712366961285e+03	1.379912065322616286e+02	4.413495015303928994e+02	8.729302336780830956e+03	1.060858638372081714e+03	1.348869981145053316e+02	3.984663210863021732e+02	6.257744070079057565e+03	9.418848662222966794e+00	6.651483716701108051e+00	5.170112782780751104e+01	2.478940461916176446e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.300000000000000000e+01	8.224847775174403068e+02	7.747199139388189337e+01	2.746100871935971099e+02	8.463125571680893700e+03	8.187953853325805085e+02	7.480857098775636871e+01	2.534138570741695844e+02	6.009785193174069718e+03	6.773008860076989990e-01	-4.740589969645085944e-01	1.291072272282618627e+01	2.445146684883243779e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.800548887587201534e+02	8.979849569694094669e+01	3.079092102634651837e+02	8.542083619173779880e+03	8.757518593329569967e+02	8.715428549387817725e+01	2.824569285370847638e+02	6.083538429920368799e+03	2.796983776337182981e+00	1.075470501517745703e+00	2.130952802807976099e+01	2.454448342441621662e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.376250000000000000e+02	1.021250000000000000e+02	3.412083333333333144e+02	8.621041666666666060e+03	9.327083333333333712e+02	9.950000000000000000e+01	3.115000000000000000e+02	6.157291666666666970e+03	4.916666666666666963e+00	2.625000000000000000e+00	2.970833333333333215e+01	2.463750000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.951951112412798466e+02	1.144515043030590533e+02	3.745074564032014450e+02	8.699999714159552241e+03	9.896648073337097458e+02	1.118457145061218228e+02	3.405430714629152362e+02	6.231044903412965141e+03	7.036349556996150945e+00	4.174529498482254297e+00	3.810713863858690331e+01	2.473051657558378338e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.052765222482559693e+03	1.267780086061181066e+02	4.078065794730695188e+02	8.778957761652438421e+03	1.046621281334086234e+03	1.241914290122436313e+02	3.695861429258304156e+02	6.304798140159264221e+03	9.156032447325635815e+00	5.724058996964508594e+00	4.650594394384047803e+01	2.482353315116756221e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.400000000000000000e+01	8.124817911162908786e+02	7.211736527118661400e+01	2.495624493845356255e+02	8.511923990883457009e+03	8.088630643057390444e+02	7.022734565060244449e+01	2.302956878082313210e+02	6.053302875916006997e+03	6.038074865168274741e-01	-5.235454353059052490e-01	1.271468643600496762e+01	2.452291275697500623e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.700742288914786968e+02	8.257951596892664270e+01	2.817187246922678128e+02	8.589670328775060625e+03	8.658481988195362646e+02	8.065533949196787944e+01	2.588978439041156889e+02	6.126443104624670013e+03	2.718570409925080256e+00	7.173939490137140051e-01	1.954484321800248381e+01	2.460062304515417054e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.276666666666666288e+02	9.304166666666667140e+01	3.138750000000000000e+02	8.667416666666666060e+03	9.228333333333333712e+02	9.108333333333332860e+01	2.875000000000000000e+02	6.199583333333333030e+03	4.833333333333333037e+00	1.958333333333333259e+00	2.637500000000000000e+01	2.467833333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.852591044418545607e+02	1.035038173644067001e+02	3.460312753077321872e+02	8.745163004558271496e+03	9.798184678471304778e+02	1.015113271746987778e+02	3.161021560958843111e+02	6.272723562041996047e+03	6.948096256741585819e+00	3.199272717652952736e+00	3.320515678199751619e+01	2.475604362151249916e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.042851542217042379e+03	1.139659680621467288e+02	3.781875506154643745e+02	8.822909342449875112e+03	1.036803602360927698e+03	1.119393210160642127e+02	3.447043121917686790e+02	6.345863790750659064e+03	9.062859180149839489e+00	4.440212101972571546e+00	4.003531356399503238e+01	2.483375390969166347e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.500000000000000000e+01	8.045634396368179750e+02	6.387143350059471913e+01	2.280555812995627321e+02	8.560235952673087013e+03	8.011745397350593976e+02	6.233072932559299062e+01	2.093356868080360016e+02	6.096476415775501664e+03	3.815525259729479757e-01	-4.415994612728741942e-01	1.314930612645695440e+01	2.458521551141231157e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.610317198184089875e+02	7.458155008363070237e+01	2.580277906497813660e+02	8.635722143003211386e+03	8.569622698675296988e+02	7.299869799612983456e+01	2.368136767373513294e+02	6.168384041221083862e+03	2.565776262986473988e+00	5.917002693635629029e-01	1.842881972989514239e+01	2.464719108903948836e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.175000000000000000e+02	8.529166666666667140e+01	2.880000000000000000e+02	8.711208333333333940e+03	9.127500000000000000e+02	8.366666666666667140e+01	2.642916666666666856e+02	6.240291666666666970e+03	4.750000000000000000e+00	1.625000000000000000e+00	2.370833333333333215e+01	2.470916666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.739682801815910125e+02	9.600178324970264043e+01	3.179722093502186340e+02	8.786694523663456494e+03	9.685377301324703012e+02	9.433463533720350824e+01	2.917696565959820418e+02	6.312199292112250077e+03	6.934223737013526012e+00	2.658299730636437097e+00	2.898784693677152191e+01	2.477114224429384194e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.030436560363182025e+03	1.067118998327386237e+02	3.479444187004372679e+02	8.862180713993580866e+03	1.024325460264940602e+03	1.050026040077403593e+02	3.192476465252973412e+02	6.384106917557832276e+03	9.118447474027052024e+00	3.691599461272874194e+00	3.426736054020970812e+01	2.483311782192101873e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.600000000000000000e+01	7.995800130463895812e+02	5.567106102737854911e+01	2.085003250139893112e+02	8.604925785579123840e+03	7.961055150914222622e+02	5.467702795121614656e+01	1.918968966301571868e+02	6.137711346604117352e+03	4.079780508531110073e-01	-5.234642916490861442e-01	1.112652014762597474e+01	2.462168123632190145e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.543525065231948474e+02	6.712719718035593530e+01	2.352084958403279984e+02	8.678650392789562829e+03	8.502610908790444455e+02	6.594268064227473758e+01	2.164901149817452506e+02	6.208001506635391706e+03	2.558155692093222022e+00	4.257678541754569279e-01	1.597992674047965345e+01	2.468125728482761588e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.091250000000000000e+02	7.858333333333332860e+01	2.619166666666666856e+02	8.752375000000000000e+03	9.044166666666666288e+02	7.720833333333332860e+01	2.410833333333333428e+02	6.278291666666666970e+03	4.708333333333333037e+00	1.375000000000000000e+00	2.083333333333333215e+01	2.474083333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.638974934768051526e+02	9.003946948631072189e+01	2.886248374930053728e+02	8.826099607210437171e+03	9.585722424542888120e+02	8.847398602439191961e+01	2.656765516849214350e+02	6.348581826697942233e+03	6.858510974573444052e+00	2.324232145824542961e+00	2.568673992618700908e+01	2.480040938183905382e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.018669986953610419e+03	1.014956056392881010e+02	3.153330083193440601e+02	8.899824214420876160e+03	1.012727818241910995e+03	9.973963871545051063e+01	2.902697700365094988e+02	6.418871986729216587e+03	9.008688615813554179e+00	3.273464291649085922e+00	3.054014651904068955e+01	2.485998543034476825e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.700000000000000000e+01	7.932882145237757641e+02	4.859224100284779979e+01	1.952456599184337733e+02	8.644139866068009724e+03	7.900357654025547163e+02	4.781527999558261399e+01	1.799069971677431283e+02	6.173080018547364489e+03	2.998444691251958005e-01	-7.478730417534025232e-01	1.003717438970569198e+01	2.466267836617425928e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.474774405952211964e+02	5.950445383475723560e+01	2.192478299592168867e+02	8.715403266367338802e+03	8.435803827012773581e+02	5.847013999779130700e+01	2.023076652505382356e+02	6.241560842607015729e+03	2.420755567895931382e+00	2.718968124566321087e-01	1.428942052818618080e+01	2.471446418308712964e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	9.016666666666666288e+02	7.041666666666667140e+01	2.432500000000000000e+02	8.786666666666666060e+03	8.971250000000000000e+02	6.912500000000000000e+01	2.247083333333333428e+02	6.310041666666666970e+03	4.541666666666666963e+00	1.291666666666666741e+00	1.854166666666666785e+01	2.476625000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.558558927381120611e+02	8.132887949857610010e+01	2.672521700407831418e+02	8.857930066965993319e+03	9.506696172987226419e+02	7.977986000220869300e+01	2.471090014161284500e+02	6.378522490726318210e+03	6.662577765437402988e+00	2.311436520876701373e+00	2.279391280514715490e+01	2.481803581691287036e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.010045118809557493e+03	9.224109233048554302e+01	2.912543400815662267e+02	8.929193467265322397e+03	1.004214234597445284e+03	9.043472000441738601e+01	2.695096694989235857e+02	6.447003314785969451e+03	8.783488864208138125e+00	3.331206375086735783e+00	2.704615894362764550e+01	2.486982163382574072e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.800000000000000000e+01	7.870305426478676054e+02	4.485633552271968938e+01	1.792795442879908876e+02	8.678583265311188370e+03	7.836937616246957532e+02	4.403512017790076527e+01	1.666112584735866449e+02	6.204197567628235447e+03	2.167989438819493131e-01	-6.283882690448348018e-01	9.150146111988220810e+00	2.470546778208495198e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.406819379906004315e+02	5.451150109469318039e+01	2.019106054773287724e+02	8.748770799322261155e+03	8.368052141456812478e+02	5.351756008895038264e+01	1.875556292367933224e+02	6.271890450480784239e+03	2.316732805274308138e+00	2.691391988109159694e-01	1.259590638932744433e+01	2.474960889104247599e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.943333333333333712e+02	6.416666666666667140e+01	2.245416666666666572e+02	8.818958333333333940e+03	8.899166666666666288e+02	6.300000000000000000e+01	2.085000000000000000e+02	6.339583333333333030e+03	4.416666666666666963e+00	1.166666666666666741e+00	1.604166666666666785e+01	2.479375000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.479847286760663110e+02	7.382183223864016952e+01	2.471727278560045420e+02	8.889145867344406724e+03	9.430281191876520097e+02	7.248243991104962447e+01	2.294443707632066776e+02	6.407276216185881822e+03	6.516600528059026232e+00	2.064194134522417734e+00	1.948742694400589315e+01	2.483789110895752401e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	1.001636124018799137e+03	8.347699781061365343e+01	2.698037890453424552e+02	8.959333401355479509e+03	9.961395717086375043e+02	8.196487982209923473e+01	2.503887415264133551e+02	6.474969099038430613e+03	8.616534389451384612e+00	2.961721602378168505e+00	2.293318722134511489e+01	2.488203221791504802e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
6.900000000000000000e+01	7.797166718330234971e+02	4.135476787437158919e+01	1.659512484964524219e+02	8.716262773238293448e+03	7.763131213754352302e+02	4.086145356489687686e+01	1.547016753686622224e+02	6.238856187675181900e+03	2.167989438819493131e-01	-7.320508075688771932e-01	7.412879905247259593e+00	2.473299161777275003e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.334833359165116917e+02	5.019821727051913030e+01	1.864756242482262110e+02	8.782485553285814603e+03	8.295732273543842439e+02	4.945156011578177413e+01	1.739341710176644540e+02	6.302907260504257465e+03	2.316732805274308138e+00	1.339745962155614034e-01	1.062310661929029720e+01	2.477524580888637502e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.872500000000000000e+02	5.904166666666666430e+01	2.070000000000000000e+02	8.848708333333333940e+03	8.828333333333333712e+02	5.804166666666666430e+01	1.931666666666666572e+02	6.366958333333333030e+03	4.416666666666666963e+00	1.000000000000000000e+00	1.383333333333333393e+01	2.481750000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.410166640834883083e+02	6.788511606281420541e+01	2.275243757517737890e+02	8.914931113380853276e+03	9.360934393122824986e+02	6.663177321755155447e+01	2.123991623156688604e+02	6.431009406162408595e+03	6.516600528059026232e+00	1.866025403784438597e+00	1.704356004737637065e+01	2.485975419111362498e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.947833281669765029e+02	7.672856545896173941e+01	2.480487515035475781e+02	8.981153893428374431e+03	9.893535452912315122e+02	7.522187976843645174e+01	2.316316579646710920e+02	6.495060478991484160e+03	8.616534389451384612e+00	2.732050807568877193e+00	2.025378676141940915e+01	2.490200838222724997e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.000000000000000000e+01	7.752401604482926132e+02	3.776883483166820099e+01	1.472715515495956993e+02	8.744765379581911475e+03	7.719048050575098614e+02	3.740712090310561422e+01	1.375926334455347160e+02	6.265161929458213308e+03	3.001789405341162009e-01	-9.083123951776999050e-01	4.650657923214668088e+00	2.474702883285527605e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.283075802241463634e+02	4.596775074916743620e+01	1.679691091081311924e+02	8.811278523124288768e+03	8.244524025287549875e+02	4.541189378488613926e+01	1.570046500561007008e+02	6.329664298062440139e+03	2.337589470267058100e+00	-7.915619758884995250e-02	8.450328961607333156e+00	2.479163941642763803e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.813750000000000000e+02	5.416666666666666430e+01	1.886666666666666572e+02	8.877791666666666060e+03	8.770000000000000000e+02	5.341666666666666430e+01	1.764166666666666572e+02	6.394166666666666970e+03	4.375000000000000000e+00	7.500000000000000000e-01	1.225000000000000000e+01	2.483625000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.344424197758536366e+02	6.236558258416589240e+01	2.093642242252021219e+02	8.944304810209043353e+03	9.295475974712450125e+02	6.142143954844718934e+01	1.958286832772326136e+02	6.458669035270893801e+03	6.412410529732941455e+00	1.579156197588849952e+00	1.604967103839266684e+01	2.488086058357236197e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.875098395517073868e+02	7.056449850166512761e+01	2.300617817837376151e+02	9.010817953751420646e+03	9.820951949424901386e+02	6.942621243022770727e+01	2.152406998877985984e+02	6.523171403875120632e+03	8.449821059465882911e+00	2.408312395177699905e+00	1.984934207678533369e+01	2.492547116714472395e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.100000000000000000e+01	7.697685672684369820e+02	3.475196092002692438e+01	1.371473285509169386e+02	8.777593685594289127e+03	7.664657776014514639e+02	3.429786843713337419e+01	1.280780006405019265e+02	6.295185940211095840e+03	2.717509682692211825e-01	-6.415570127975553927e-01	3.976230831431506907e+00	2.476899677535206138e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.229676169675517485e+02	4.183431379334679434e+01	1.546361642754584693e+02	8.841192676130476684e+03	8.191703888007257319e+02	4.129476755190002280e+01	1.446015003202509490e+02	6.357447136772214435e+03	2.281708817467944073e+00	-8.278506398777696340e-03	7.488115415715753898e+00	2.480991505434270039e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.761666666666666288e+02	4.891666666666666430e+01	1.721250000000000000e+02	8.904791666666666060e+03	8.718750000000000000e+02	4.829166666666666430e+01	1.611250000000000000e+02	6.419708333333333030e+03	4.291666666666666963e+00	6.250000000000000000e-01	1.100000000000000000e+01	2.485083333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.293657163657815090e+02	5.599901953998653426e+01	1.896138357245415307e+02	8.968390657202855436e+03	9.245796111992742681e+02	5.528856578143330580e+01	1.776484996797490510e+02	6.481969529894451625e+03	6.301624515865389853e+00	1.258278506398777807e+00	1.451188458428424610e+01	2.489175161232396931e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.825647660648962756e+02	6.308137241330640421e+01	2.071026714490830614e+02	9.031989647739042994e+03	9.772842223985485361e+02	6.228546489619995441e+01	1.941719993594980735e+02	6.544230726455570220e+03	8.311582365064111855e+00	1.891557012797555393e+00	1.802376916856849220e+01	2.493266989131460832e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.200000000000000000e+01	7.653674417103037513e+02	2.969261503652253253e+01	1.205784781280630114e+02	8.803258942634876803e+03	7.621939163651858280e+02	2.957931131830717675e+01	1.129111182841984373e+02	6.319043740210130636e+03	1.982514062855935677e-01	-6.415570127975553927e-01	2.833980362466420821e+00	2.478399677535206138e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.181420541884851900e+02	3.717964085159459842e+01	1.387267390640315057e+02	8.866400304650771432e+03	8.144302915159262284e+02	3.681048899248692408e+01	1.301222258087659043e+02	6.381001036771731378e+03	2.224125703142796784e+00	-8.278506398777696340e-03	6.187823514566543892e+00	2.482491505434270039e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.709166666666666288e+02	4.466666666666666430e+01	1.568750000000000000e+02	8.929541666666666060e+03	8.666666666666666288e+02	4.404166666666666430e+01	1.473333333333333428e+02	6.442958333333333030e+03	4.250000000000000000e+00	6.250000000000000000e-01	9.541666666666666075e+00	2.486583333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.236912791448480675e+02	5.215369248173873018e+01	1.750232609359684943e+02	8.992683028682560689e+03	9.189030418174070292e+02	5.127284434084640452e+01	1.645444408579007813e+02	6.504915629894934682e+03	6.275874296857203660e+00	1.258278506398777807e+00	1.289550981876678826e+01	2.490675161232396931e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.764658916230295063e+02	5.964071829681079606e+01	1.931715218719369886e+02	9.055824390698455318e+03	9.711394169681474295e+02	5.850402201502615185e+01	1.817555483824682483e+02	6.566872926456535424e+03	8.301748593714407320e+00	1.891557012797555393e+00	1.624935297086691222e+01	2.494766989131460832e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.300000000000000000e+01	7.594758176987661500e+02	2.794387992199958148e+01	1.079100592355606381e+02	8.825347518533235416e+03	7.563143775478863517e+02	2.764947261548973856e+01	1.026372739407996733e+02	6.340017899969912833e+03	1.982514062855935677e-01	-6.968576246447678590e-01	1.835176014142885670e+00	2.480187959969899111e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.123212421827163325e+02	3.503443996099979074e+01	1.259758629511136405e+02	8.888007092599949829e+03	8.086155221072765471e+02	3.459556964107819965e+01	1.193603036370665080e+02	6.401238116651622477e+03	2.224125703142796784e+00	-5.676214565571724435e-02	4.896754673738109354e+00	2.484198146651616298e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.651666666666666288e+02	4.212500000000000000e+01	1.440416666666666572e+02	8.950666666666666060e+03	8.609166666666666288e+02	4.154166666666666430e+01	1.360833333333333428e+02	6.462458333333333030e+03	4.250000000000000000e+00	5.833333333333333703e-01	7.958333333333333037e+00	2.488208333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.180120911506169250e+02	4.921556003900020926e+01	1.621074703822196739e+02	9.013326240733382292e+03	9.132178112260567104e+02	4.848776369225512894e+01	1.528063630296001634e+02	6.523678550015043584e+03	6.275874296857203660e+00	1.223428812322383985e+00	1.101991199292855583e+01	2.492218520015050672e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.708575156345671076e+02	5.630612007800041852e+01	1.801732740977726621e+02	9.075985814800096705e+03	9.655189557854469058e+02	5.543386071784358649e+01	1.695293927258670124e+02	6.584898766696753228e+03	8.301748593714407320e+00	1.863524291311434489e+00	1.408149065252377952e+01	2.496228706696767858e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.400000000000000000e+01	7.550187271405762885e+02	2.444149026149898418e+01	1.015507626585469154e+02	8.849452108507139201e+03	7.518382198705252222e+02	2.416748000381844008e+01	9.605707469334421944e+01	6.362005442805077109e+03	1.982514062855935677e-01	-7.523124382057235771e-01	1.886203909071143769e+00	2.482530631293294846e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.081343635702880874e+02	3.142907846408282424e+01	1.164837146626067863e+02	8.910184387586903540e+03	8.044191099352625542e+02	3.110457333524255219e+01	1.102785373466721097e+02	6.421731888069204615e+03	2.224125703142796784e+00	-1.886562191028617885e-01	4.401435287868904922e+00	2.485994482313314165e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.612500000000000000e+02	3.841666666666666430e+01	1.314166666666666572e+02	8.970916666666666060e+03	8.570000000000000000e+02	3.804166666666666430e+01	1.245000000000000000e+02	6.481458333333333030e+03	4.250000000000000000e+00	3.750000000000000000e-01	6.916666666666666963e+00	2.489458333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.143656364297119126e+02	4.540425486925050791e+01	1.463496186707265281e+02	9.031648945746428581e+03	9.095808900647374458e+02	4.497875999809077285e+01	1.387214626533279045e+02	6.541184778597461445e+03	6.275874296857203660e+00	9.386562191028617885e-01	9.431898045464429003e+00	2.492922184353352804e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.674812728594237115e+02	5.239184307183434441e+01	1.612825706747863990e+02	9.092381224826192920e+03	9.621617801294747778e+02	5.191585332951488851e+01	1.529429253066557806e+02	6.600911223861588951e+03	8.301748593714407320e+00	1.502312438205723577e+00	1.194712942426219016e+01	2.496386035373372124e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.500000000000000000e+01	7.517412490539245482e+02	2.076728735639927237e+01	9.269157162881410272e+01	8.867019156220620062e+03	7.485374539162249903e+02	2.044657972730180973e+01	8.783190554173893361e+01	6.378236528002979867e+03	1.982514062855935677e-01	-7.523124382057235771e-01	1.620100862926752150e+00	2.484527842377610341e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.049122911936290166e+02	2.759197701153296833e+01	1.065749524810737086e+02	8.928030411443642151e+03	8.011853936247791808e+02	2.724412319698423701e+01	1.012076194375361382e+02	6.438389097334823418e+03	2.224125703142796784e+00	-1.886562191028617885e-01	3.747550431463376075e+00	2.487513921188805398e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.580833333333333712e+02	3.441666666666666430e+01	1.204583333333333286e+02	8.989041666666666060e+03	8.538333333333333712e+02	3.404166666666666430e+01	1.145833333333333286e+02	6.498541666666666970e+03	4.250000000000000000e+00	3.750000000000000000e-01	5.875000000000000000e+00	2.490500000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.112543754730377259e+02	4.124135632180036026e+01	1.343417141855929344e+02	9.050052921889689969e+03	9.064812730418875617e+02	4.083921013634908803e+01	1.279590472291305190e+02	6.558694235998510521e+03	6.275874296857203660e+00	9.386562191028617885e-01	8.002449568536624369e+00	2.493486078811194602e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.644254176127421943e+02	4.806604597693405623e+01	1.482250950378525545e+02	9.111064177112712059e+03	9.591292127504417522e+02	4.763675360603151887e+01	1.413347611249277236e+02	6.618846805330354073e+03	8.301748593714407320e+00	1.502312438205723577e+00	1.012989913707324874e+01	2.496472157622389659e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.600000000000000000e+01	7.488882001934363188e+02	1.915886502840406536e+01	8.141378893800180094e+01	8.887280466084799627e+03	7.456583469228125978e+02	1.889953340737558563e+01	7.697762080343380831e+01	6.397574622340152928e+03	2.510966431387444686e-01	-6.094757082487298749e-01	8.726857802533007913e-01	2.484682378543443065e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	8.017566000967181026e+02	2.555859918086869698e+01	9.529022780233424328e+01	8.946765233042400723e+03	7.980375067947396701e+02	2.526226670368779281e+01	9.038464373505023275e+01	6.456370644503409494e+03	2.229714988236038753e+00	-1.380711874576983078e-01	3.123842890126650396e+00	2.487882855938388275e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.546250000000000000e+02	3.195833333333333215e+01	1.091666666666666714e+02	9.006250000000000000e+03	8.504166666666666288e+02	3.162500000000000000e+01	1.037916666666666714e+02	6.515166666666666970e+03	4.208333333333333037e+00	3.333333333333333148e-01	5.375000000000000000e+00	2.491083333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.074933999032818974e+02	3.835806748579796732e+01	1.230431055309990995e+02	9.065734766957599277e+03	9.027958265385935874e+02	3.798773329631220719e+01	1.171986895982831101e+02	6.573962688829924446e+03	6.186951678430627766e+00	8.047378541243649375e-01	7.626157109873349604e+00	2.494283810728278695e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.603617998065636812e+02	4.475780163826259894e+01	1.369195443953315419e+02	9.125219533915200373e+03	9.551749864105206598e+02	4.435046659262441437e+01	1.306057125298995345e+02	6.632758710993181012e+03	8.165570023527921606e+00	1.276142374915396616e+00	9.877314219746699209e+00	2.497484288123223905e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.700000000000000000e+01	7.448155709715325656e+02	1.724506875785320048e+01	7.182556447389121956e+01	8.904945278902156133e+03	7.416216047488130698e+02	1.711914440612961386e+01	6.872521300999244431e+01	6.414230521123058679e+03	2.510966431387444686e-01	-6.038995287340801488e-01	3.786528534714284078e-01	2.486316690408405066e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.979911188190995972e+02	2.314336771225993417e+01	8.585028223694561689e+01	8.963430972784410187e+03	7.942899690410732774e+02	2.297623886973147123e+01	8.209177317166287935e+01	6.471990260561529794e+03	2.229714988236038753e+00	-1.977830977003734170e-01	2.397659760069047685e+00	2.489241678537535790e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.511666666666666288e+02	2.904166666666666785e+01	9.987500000000000000e+01	9.021916666666666060e+03	8.469583333333333712e+02	2.883333333333333215e+01	9.545833333333332860e+01	6.529750000000000000e+03	4.208333333333333037e+00	2.083333333333333426e-01	4.416666666666666963e+00	2.492166666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.043422145142336603e+02	3.493996562107339798e+01	1.138997177630543831e+02	9.080402360548921934e+03	8.996266976255934651e+02	3.469042779693518952e+01	1.088248934950037778e+02	6.587509739438470206e+03	6.186951678430627766e+00	6.144497643670401299e-01	6.435673573264286240e+00	2.495091654795797240e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.575177623618006919e+02	4.083826457548013877e+01	1.279244355261087804e+02	9.138888054431175988e+03	9.522950619178536726e+02	4.054752226053705044e+01	1.221914536566742129e+02	6.645269478876941321e+03	8.165570023527921606e+00	1.020566195400746778e+00	8.454680479861906406e+00	2.498016642924927964e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.800000000000000000e+01	7.399022123465256300e+02	1.597211941130921531e+01	6.535744861021078123e+01	8.918194514908565907e+03	7.367787218361268060e+02	1.578905228887849077e+01	6.236784249834303040e+01	6.427201373970416171e+03	9.781479475543264357e-02	-6.038995287340801488e-01	6.027149530061093330e-01	2.487231801880665898e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.938052728399295574e+02	2.113189303898793980e+01	7.940789097177204781e+01	8.976368090787616893e+03	7.901601942513967742e+02	2.093619281110591146e+01	7.589225458250484735e+01	6.484579853651874146e+03	2.132240730711049803e+00	-1.977830977003734170e-01	2.322190809836388148e+00	2.489907567606999692e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.477083333333333712e+02	2.629166666666666785e+01	9.345833333333332860e+01	9.034541666666666060e+03	8.435416666666666288e+02	2.608333333333333215e+01	8.941666666666667140e+01	6.541958333333333030e+03	4.166666666666666963e+00	2.083333333333333426e-01	4.041666666666666963e+00	2.492583333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	9.016113938267371850e+02	3.145144029434539590e+01	1.075087756948946094e+02	9.092715242545715228e+03	8.969231390819364833e+02	3.123047385556075284e+01	1.029410787508284955e+02	6.599336813014791915e+03	6.201092602622283678e+00	6.144497643670401299e-01	5.761142523496945778e+00	2.495259099059667278e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.555144543201411125e+02	3.661121392202412039e+01	1.215592180564558760e+02	9.150888818424766214e+03	9.503046114972064515e+02	3.637761437778817708e+01	1.164654908349903053e+02	6.656715292696249890e+03	8.235518538577901282e+00	1.020566195400746778e+00	7.480618380327224592e+00	2.497934864786001071e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
7.900000000000000000e+01	7.375725602515751689e+02	1.478684688194447894e+01	5.912199437546492220e+01	8.932227777412132127e+03	7.344671241685720133e+02	1.471701765976516540e+01	5.676215585621194748e+01	6.440150636915585892e+03	9.781479475543264357e-02	-5.786893258332631573e-01	5.000000000000000000e-01	2.488177790150968121e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.910779467924542132e+02	1.983092344097223858e+01	7.168599718773245399e+01	8.990259722039398184e+03	7.874418954176193211e+02	1.971267549654924878e+01	6.875607792810598085e+01	6.497637818457793401e+03	2.132240730711049803e+00	-2.060113295832982361e-01	2.000000000000000000e+00	2.490672228408817318e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.445833333333333712e+02	2.487500000000000000e+01	8.425000000000000000e+01	9.048291666666666060e+03	8.404166666666666288e+02	2.470833333333333215e+01	8.075000000000000000e+01	6.555125000000000000e+03	4.166666666666666963e+00	1.666666666666666574e-01	3.500000000000000000e+00	2.493166666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.980887198742125292e+02	2.991907655902776142e+01	9.681400281226754601e+01	9.106323611293933936e+03	8.933914379157139365e+02	2.970399117011741552e+01	9.274392207189401915e+01	6.612612181542206599e+03	6.201092602622283678e+00	5.393446629166315232e-01	5.000000000000000000e+00	2.495661104924515712e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.515941064150915736e+02	3.496315311805552284e+01	1.093780056245350778e+02	9.164355555921199993e+03	9.463662091647612442e+02	3.469964900690149534e+01	1.047378441437880525e+02	6.670099363084414108e+03	8.235518538577901282e+00	9.120226591665964166e-01	6.500000000000000000e+00	2.498155543182364909e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.000000000000000000e+01	7.346459806153761747e+02	1.398916549911122331e+01	5.518782277230081945e+01	8.946032983887342198e+03	7.315267495125503956e+02	1.396303885884936058e+01	5.308093743122318386e+01	6.452953549484427640e+03	-5.082327212251680493e-02	-6.038995287340801488e-01	3.473058903490278126e-02	2.488775062814466764e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.884271569743548298e+02	1.859874941622227595e+01	6.628141138615040973e+01	9.002620658610338069e+03	7.848050414229418266e+02	1.848151942942467940e+01	6.376963538227825268e+01	6.509205941408880790e+03	2.037088363938741598e+00	-1.977830977003734170e-01	1.475698627850784650e+00	2.491262531407233382e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.422083333333333712e+02	2.320833333333333215e+01	7.737500000000000000e+01	9.059208333333333940e+03	8.380833333333333712e+02	2.300000000000000000e+01	7.445833333333332860e+01	6.565458333333333030e+03	4.125000000000000000e+00	2.083333333333333426e-01	2.916666666666666519e+00	2.493750000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.959895096923119127e+02	2.781791725044438834e+01	8.846858861384959027e+01	9.115796008056329811e+03	8.913616252437249159e+02	2.751848057057532060e+01	8.514703128438840452e+01	6.621710725257785271e+03	6.212911636061258847e+00	6.144497643670401299e-01	4.357634705482547943e+00	2.496237468592766618e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.497706860512905678e+02	3.242750116755544099e+01	9.956217722769918055e+01	9.172383682779325682e+03	9.446399171541163469e+02	3.203696114115064120e+01	9.583572923544346622e+01	6.677963117182238420e+03	8.300823272122517693e+00	1.020566195400746778e+00	5.798602744298429812e+00	2.498724937185533236e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.100000000000000000e+01	7.330488706558159038e+02	1.121857878374738959e+01	5.015122054075733615e+01	8.955532825621128723e+03	7.299028004868856669e+02	1.120036563106385685e+01	4.831360818589040207e+01	6.462573102042462779e+03	1.287298274317758562e-01	-6.160254037844385966e-01	-2.986027442984307001e-01	2.489019847489679250e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.866077686612412663e+02	1.613012272520703050e+01	6.080477693704533237e+01	9.012433079477232241e+03	7.829930669101095191e+02	1.599601614886526235e+01	5.859430409294520103e+01	6.518911551021231389e+03	2.106031580382554225e+00	-1.830127018922192983e-01	1.142365294517451391e+00	2.491551590411506368e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.401666666666666288e+02	2.104166666666666785e+01	7.145833333333332860e+01	9.069333333333333940e+03	8.360833333333333712e+02	2.079166666666666785e+01	6.887500000000000000e+01	6.575250000000000000e+03	4.083333333333333037e+00	2.500000000000000000e-01	2.583333333333333481e+00	2.494083333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.937255646720919913e+02	2.595321060812630520e+01	8.211188972962132482e+01	9.126233587189435639e+03	8.891735997565572234e+02	2.558731718446807335e+01	7.915569590705480607e+01	6.631588448978768611e+03	6.060635086284111850e+00	6.830127018922192983e-01	4.024301372149215794e+00	2.496615076255160602e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.472844626775173538e+02	3.086475454958594611e+01	9.276544612590932104e+01	9.183133841045539157e+03	9.422638661797810755e+02	3.038296770226947885e+01	8.943639181410959793e+01	6.687926897957537221e+03	8.037936839234889774e+00	1.116025403784438597e+00	5.465269410965097663e+00	2.499146819176987719e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.200000000000000000e+01	7.313070649135177064e+02	1.009077677764148007e+01	4.534134098259595191e+01	8.968848998600804407e+03	7.282616988600261720e+02	1.004404521106399528e+01	4.354025351706178526e+01	6.475423269088869347e+03	1.055447737934853691e-01	-6.160254037844385966e-01	-8.298140871715684597e-01	2.489020874183163869e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.846326991234255956e+02	1.475372172215407396e+01	5.514983715796464026e+01	9.024257832633735234e+03	7.810891827633464573e+02	1.460535593886533157e+01	5.306179342519756403e+01	6.530378301211100734e+03	2.073605720230076166e+00	-1.830127018922192983e-01	7.725929564142157702e-01	2.491677103758248450e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.379583333333333712e+02	1.941666666666666785e+01	6.495833333333332860e+01	9.079666666666666060e+03	8.339166666666666288e+02	1.916666666666666785e+01	6.258333333333333570e+01	6.585333333333333030e+03	4.041666666666666963e+00	2.500000000000000000e-01	2.375000000000000000e+00	2.494333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.912839675432411468e+02	2.407961161117925997e+01	7.476682950870201694e+01	9.135075500699596887e+03	8.867441505699868003e+02	2.372797739446800591e+01	7.210487324146910737e+01	6.640288365455565327e+03	6.009727613103257760e+00	6.830127018922192983e-01	3.977407043585784230e+00	2.496989562908418520e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.446096017531490361e+02	2.874255655569185564e+01	8.457532568407070528e+01	9.190484334732527714e+03	9.395716344733070855e+02	2.828928812226934042e+01	8.162641314960488614e+01	6.695243397577796713e+03	7.977788559539848556e+00	1.116025403784438597e+00	5.579814087171568460e+00	2.499645792483503101e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.300000000000000000e+01	7.299481143216896726e+02	8.577823009106474217e+00	4.032536397564045672e+01	8.977638726060926274e+03	7.268950393894119770e+02	8.489870411273932049e+00	3.853948602166863679e+01	6.483767195110967805e+03	1.055447737934853691e-01	-5.364378277661476790e-01	-7.080398915498080648e-01	2.489619575796054960e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.827865571608448363e+02	1.322641150455323711e+01	4.991268198782022836e+01	9.033319363030463137e+03	7.792391863613727310e+02	1.311993520563696691e+01	4.789474301083431840e+01	6.539091930888816933e+03	2.073605720230076166e+00	-2.057189138830738395e-01	7.709800542250959676e-01	2.492101454564694450e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.356250000000000000e+02	1.787500000000000000e+01	5.950000000000000000e+01	9.089000000000000000e+03	8.315833333333333712e+02	1.775000000000000000e+01	5.725000000000000000e+01	6.594416666666666970e+03	4.041666666666666963e+00	1.250000000000000000e-01	2.250000000000000000e+00	2.494583333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.884634428391551637e+02	2.252358849544676289e+01	6.908731801217976454e+01	9.144680636969536863e+03	8.839274803052940115e+02	2.238006479436303309e+01	6.660525698916568160e+01	6.649741402444517007e+03	6.009727613103257760e+00	4.557189138830738395e-01	3.729019945774903810e+00	2.497065212101972520e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.413018856783103274e+02	2.717217699089352578e+01	7.867463602435954328e+01	9.200361273939073726e+03	9.362716272772547654e+02	2.701012958872606617e+01	7.596051397833136321e+01	6.705066138222366135e+03	7.977788559539848556e+00	7.864378277661476790e-01	5.208039891549807621e+00	2.499547090870612010e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.400000000000000000e+01	7.273868679609946639e+02	6.533389074849297984e+00	3.716142234518014220e+01	8.986440492165735122e+03	7.243115259624320288e+02	6.478662293555256468e+00	3.575664379149658600e+01	6.492385890690638917e+03	1.055447737934853691e-01	-5.364378277661476790e-01	-7.270824993326656660e-01	2.490215648908289495e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.803392673138306463e+02	1.151669453742464810e+01	4.601821117259007110e+01	9.041886912749534531e+03	7.767807629812159576e+02	1.142683114677762823e+01	4.437832189574829300e+01	6.547380445345319458e+03	2.073605720230076166e+00	-2.057189138830738395e-01	5.739587503336671670e-01	2.492586991120811490e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.332916666666666288e+02	1.650000000000000000e+01	5.487500000000000000e+01	9.097333333333333940e+03	8.292500000000000000e+02	1.637500000000000000e+01	5.300000000000000000e+01	6.602375000000000000e+03	4.041666666666666963e+00	1.250000000000000000e-01	1.875000000000000000e+00	2.494958333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.862440660195026112e+02	2.148330546257535190e+01	6.373178882740992890e+01	9.152779753917133348e+03	8.817192370187840424e+02	2.132316885322236999e+01	6.162167810425170700e+01	6.657369554654680542e+03	6.009727613103257760e+00	4.557189138830738395e-01	3.176041249666332611e+00	2.497329675545855480e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.391964653723385936e+02	2.646661092515070379e+01	7.258857765481985780e+01	9.208226174500932757e+03	9.341884740375679712e+02	2.627133770644474353e+01	7.024335620850341400e+01	6.712364109309361083e+03	7.977788559539848556e+00	7.864378277661476790e-01	4.477082499332665222e+00	2.499701017758377475e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.500000000000000000e+01	7.262478057427128988e+02	6.961004712659198290e+00	3.376412231724130208e+01	8.994348837566505608e+03	7.233406157046878207e+02	6.897592184187061548e+00	3.241751702893892428e+01	6.500072198979435598e+03	-4.145188432738056150e-02	-5.786893258332631573e-01	-6.169723078314361953e-01	2.490444703126927834e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.790614028713564494e+02	1.102216902299626611e+01	4.202789449195397964e+01	9.049549418783253714e+03	7.756078078523439672e+02	1.090712942542686292e+01	4.058375851446946569e+01	6.554765266156384314e+03	1.979274057836309719e+00	-2.060113295832982361e-01	4.623471794176152727e-01	2.492868184896797175e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.318750000000000000e+02	1.508333333333333393e+01	5.029166666666666430e+01	9.104750000000000000e+03	8.278750000000000000e+02	1.491666666666666607e+01	4.875000000000000000e+01	6.609458333333333030e+03	4.000000000000000000e+00	1.666666666666666574e-01	1.541666666666666741e+00	2.495291666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.846885971286435506e+02	1.914449764367040174e+01	5.855543884137934896e+01	9.159950581216746286e+03	8.801421921476560328e+02	1.892620390790646923e+01	5.691624148553053431e+01	6.664151400510281746e+03	6.020725942163689837e+00	5.393446629166315232e-01	2.620986153915718209e+00	2.497715148436535856e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.375021942572871012e+02	2.320566195400746778e+01	6.681921101609202651e+01	9.215151162433494392e+03	9.324093842953121793e+02	2.293574114914627060e+01	6.508248297106106861e+01	6.718844467687230463e+03	8.041451884327379673e+00	9.120226591665964166e-01	3.700305641164769455e+00	2.500138630206405196e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.600000000000000000e+01	7.252126221512513666e+02	6.239174702351409252e+00	2.894316610586448846e+01	9.000898667127819863e+03	7.222982335403277148e+02	6.191395983444893503e+00	2.782958175882717455e+01	6.506101698599567499e+03	-4.145188432738056150e-02	-5.786893258332631573e-01	-8.010414124776163991e-01	2.490739047714304888e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.778354777422923689e+02	9.890420684509038551e+00	3.784658305293224601e+01	9.056074333563910841e+03	7.743782834368305430e+02	9.783197991722445863e+00	3.662312421274691587e+01	6.560925849299784204e+03	1.979274057836309719e+00	-2.060113295832982361e-01	2.661459604278584301e-01	2.493119523857152217e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.304583333333333712e+02	1.354166666666666607e+01	4.675000000000000000e+01	9.111250000000000000e+03	8.264583333333333712e+02	1.337500000000000000e+01	4.541666666666666430e+01	6.615750000000000000e+03	4.000000000000000000e+00	1.666666666666666574e-01	1.333333333333333259e+00	2.495500000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.830811889243743735e+02	1.719291264882429360e+01	5.565341694706775399e+01	9.166425666436089159e+03	8.785383832298361995e+02	1.696680200827755414e+01	5.421020912058641272e+01	6.670574150700215796e+03	6.020725942163689837e+00	5.393446629166315232e-01	2.400520706238808089e+00	2.497880476142847783e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.357040445154153758e+02	2.084415863098192290e+01	6.455683389413550799e+01	9.221601332872180137e+03	9.306184331263390277e+02	2.055860401655510827e+01	6.300375157450615404e+01	6.725398301400432501e+03	8.041451884327379673e+00	9.120226591665964166e-01	3.467708079144283140e+00	2.500260952285695112e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.700000000000000000e+01	7.250833667468644990e+02	5.302717479666386069e+00	2.607394263196456663e+01	9.008951837112037538e+03	7.221489750496702982e+02	5.261119353779676544e+00	2.522117940390029389e+01	6.514215121937112599e+03	-4.145188432738056150e-02	-5.786893258332631573e-01	-7.290496217739157458e-01	2.491000921919167467e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.770416833734323063e+02	9.109692073166526072e+00	3.434947131598228509e+01	9.063205085222685739e+03	7.735744875248351491e+02	9.005559676889838272e+00	3.336058970195014695e+01	6.567982560968556754e+03	1.979274057836309719e+00	-2.060113295832982361e-01	1.979751891130421271e-01	2.493354627626250476e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.290000000000000000e+02	1.291666666666666607e+01	4.262500000000000000e+01	9.117458333333333940e+03	8.250000000000000000e+02	1.275000000000000000e+01	4.150000000000000000e+01	6.621750000000000000e+03	4.000000000000000000e+00	1.666666666666666574e-01	1.125000000000000000e+00	2.495708333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.809583166265676937e+02	1.672364126016680785e+01	5.090052868401771491e+01	9.171711581443982141e+03	8.764255124751648509e+02	1.649444032311016173e+01	4.963941029804985305e+01	6.675517439031443246e+03	6.020725942163689837e+00	5.393446629166315232e-01	2.052024810886957873e+00	2.498062039040416494e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.329166332531355010e+02	2.053061585366694430e+01	5.917605736803542982e+01	9.225964829554630342e+03	9.278510249503297018e+02	2.023888064622032346e+01	5.777882059609970611e+01	6.729284878062887401e+03	8.041451884327379673e+00	9.120226591665964166e-01	2.979049621773915746e+00	2.500415744747499502e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.800000000000000000e+01	7.235980603801751840e+02	4.268796188059856611e+00	2.160036920214655964e+01	9.014863593969925205e+03	7.206560524154651830e+02	4.303848956356845612e+00	2.078249842586843599e+01	6.520201664284011713e+03	-4.145188432738056150e-02	-5.364378277661476790e-01	-8.053599276998719692e-01	2.491000921919167467e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.756115301900875920e+02	8.051064760696595712e+00	3.048768460107327982e+01	9.069015130318295633e+03	7.721405262077325915e+02	8.006091144845090213e+00	2.949541587960088407e+01	6.573829998808672826e+03	1.979274057836309719e+00	-2.057189138830738395e-01	1.806533694833973858e-01	2.493354627626250476e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.276250000000000000e+02	1.183333333333333393e+01	3.937500000000000000e+01	9.123166666666666060e+03	8.236250000000000000e+02	1.170833333333333393e+01	3.820833333333333570e+01	6.627458333333333030e+03	4.000000000000000000e+00	1.250000000000000000e-01	1.166666666666666741e+00	2.495708333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.796384698099124080e+02	1.561560190597007214e+01	4.826231539892671663e+01	9.177318203015036488e+03	8.751094737922674085e+02	1.541057552182157764e+01	4.692125078706578734e+01	6.681086667857993234e+03	6.020725942163689837e+00	4.557189138830738395e-01	2.152679963849935874e+00	2.498062039040416494e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.316519396198248160e+02	1.939787047860681213e+01	5.714963079785344036e+01	9.231469739363406916e+03	9.265939475845348170e+02	1.911281771030982313e+01	5.563416824079823186e+01	6.734715002382654347e+03	8.041451884327379673e+00	7.864378277661476790e-01	3.138693261033205673e+00	2.500415744747499502e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
8.900000000000000000e+01	7.223083229693230578e+02	5.238437808971382559e+00	1.784309566885512055e+01	9.021219518296318711e+03	7.193583228634735178e+02	5.127585743792104189e+00	1.738968072274852261e+01	6.526166046725898013e+03	-4.145188432738056150e-02	-3.579859602760599446e-01	-7.077990574681606306e-01	2.491441696860002139e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.742374948179948433e+02	8.056718904485691723e+00	2.708821450109422813e+01	9.074922259148159355e+03	7.707624947650700733e+02	7.980459538562719501e+00	2.640317369470759346e+01	6.579374690029615522e+03	1.979274057836309719e+00	-1.581596468046966575e-01	1.044338045992529995e-01	2.493741681763334327e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.261666666666666288e+02	1.087500000000000000e+01	3.633333333333333570e+01	9.128625000000000000e+03	8.221666666666666288e+02	1.083333333333333393e+01	3.541666666666666430e+01	6.632583333333333030e+03	4.000000000000000000e+00	4.166666666666666435e-02	9.166666666666666297e-01	2.496041666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.780958385153384143e+02	1.369328109551430828e+01	4.557845216557244328e+01	9.182327740851840645e+03	8.735708385682631842e+02	1.368620712810394835e+01	4.443015963862573869e+01	6.685791976637050539e+03	6.020725942163689837e+00	2.414929801380299723e-01	1.728899528734080260e+00	2.498341651569998703e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.300250103640101997e+02	1.651156219102861655e+01	5.482357099781155085e+01	9.236030481703681289e+03	9.249750104698597397e+02	1.653908092287456455e+01	5.344365261058480598e+01	6.739000619940768047e+03	8.041451884327379673e+00	4.413192936093933150e-01	2.541132390801494001e+00	2.500641636473330891e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.000000000000000000e+01	7.217997651022913033e+02	3.754506150887949367e+00	1.772596303717377708e+01	9.026801524526636058e+03	7.187888261823986795e+02	3.624021329934282498e+00	1.692456291037410310e+01	6.531600204385544203e+03	-1.028309770037352244e-01	-4.694374650592332832e-01	-5.728756555322953581e-01	2.491590282999167812e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.734623825511456516e+02	6.835586408777308165e+00	2.500881485192022069e+01	9.080734095596650150e+03	7.699777464245325973e+02	6.728677331633807768e+00	2.423311478852038547e+01	6.585029268859439071e+03	1.927751178164799128e+00	-1.930520658629499842e-01	8.856217223385232096e-02	2.493899308166250648e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.251250000000000000e+02	9.916666666666666075e+00	3.229166666666666430e+01	9.134666666666666060e+03	8.211666666666666288e+02	9.833333333333333925e+00	3.154166666666666785e+01	6.638458333333333030e+03	3.958333333333333481e+00	8.333333333333332871e-02	7.500000000000000000e-01	2.496208333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.767876174488543484e+02	1.299774692455602398e+01	3.957451848141310791e+01	9.188599237736681971e+03	8.723555869088006602e+02	1.293798933503286008e+01	3.885021854481294667e+01	6.691887397807226989e+03	5.988915488501867834e+00	3.597187325296166138e-01	1.411437827766147679e+00	2.498517358500416321e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.284502348977086967e+02	1.607882718244538367e+01	4.685737029615955151e+01	9.242531808806696063e+03	9.235445071509345780e+02	1.604264533673238446e+01	4.615877042295923616e+01	6.745316462281121858e+03	8.019497643670401743e+00	6.361041317258999683e-01	2.072875655532295358e+00	2.500826383667499158e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.100000000000000000e+01	7.214342457658422063e+02	2.415169021232911106e+00	1.598288399435110207e+01	9.032353243315239524e+03	7.183900133598086768e+02	2.215281491385495016e+00	1.546167736890191335e+01	6.537083439918720615e+03	-1.028309770037352244e-01	-4.694374650592332832e-01	-6.415570127975553927e-01	2.491799509830421812e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.728837895495877319e+02	5.603417843949788590e+00	2.278310866384221711e+01	9.085822454990953702e+03	7.693825066799043952e+02	5.461807412359414471e+00	2.221000535111762275e+01	6.590020886626026368e+03	1.927751178164799128e+00	-1.930520658629499842e-01	-8.278506398777696340e-03	2.494066421581877421e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.243333333333333712e+02	8.791666666666666075e+00	2.958333333333333215e+01	9.139291666666666060e+03	8.203750000000000000e+02	8.708333333333333925e+00	2.895833333333333215e+01	6.642958333333333030e+03	3.958333333333333481e+00	8.333333333333332871e-02	6.250000000000000000e-01	2.496333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.757828771170790105e+02	1.197991548938354356e+01	3.638355800282444363e+01	9.192760878342378419e+03	8.713674933200956048e+02	1.195485925430725338e+01	3.570666131554904155e+01	6.695895780040639693e+03	5.988915488501867834e+00	3.597187325296166138e-01	1.258278506398777807e+00	2.498600245084789549e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.272324209008245361e+02	1.516816431210042104e+01	4.318378267231555867e+01	9.246230090018092596e+03	9.223599866401913232e+02	1.520138517528117283e+01	4.245498929776475450e+01	6.748833226747945446e+03	8.019497643670401743e+00	6.361041317258999683e-01	1.891557012797555393e+00	2.500867156836245158e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.200000000000000000e+01	7.197620779994109625e+02	2.114311065584418614e+00	1.342468185924023594e+01	9.036324132069450570e+03	7.167075886839916166e+02	1.945239893540754217e+00	1.304591238133683362e+01	6.540942276201194545e+03	-1.028309770037352244e-01	-3.579859602760599446e-01	-5.023124382057235771e-01	2.492061745235130729e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.715060389997054244e+02	5.202988866125542344e+00	2.019150759628678315e+01	9.089912066034725285e+03	7.679996276753290658e+02	5.097619946770377553e+00	1.968962285733508111e+01	6.594033638100597273e+03	1.927751178164799128e+00	-1.581596468046966575e-01	6.134378089713821147e-02	2.494218372617565365e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.232500000000000000e+02	8.291666666666666075e+00	2.695833333333333215e+01	9.143500000000000000e+03	8.192916666666666288e+02	8.250000000000000000e+00	2.633333333333333215e+01	6.647125000000000000e+03	3.958333333333333481e+00	4.166666666666666435e-02	6.250000000000000000e-01	2.496375000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.749939610002945756e+02	1.138034446720778980e+01	3.372515907037988114e+01	9.197087933965274715e+03	8.705837056580041917e+02	1.140238005322962245e+01	3.297704380933158319e+01	6.700216361899402727e+03	5.988915488501867834e+00	2.414929801380299723e-01	1.188656219102861789e+00	2.498531627382434635e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.267379220005890375e+02	1.446902226774891354e+01	4.049198480742642658e+01	9.250675867930549430e+03	9.218757446493416410e+02	1.455476010645924489e+01	3.962075428532983068e+01	6.753307723798805455e+03	8.019497643670401743e+00	4.413192936093933150e-01	1.752312438205723577e+00	2.500688254764869271e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.300000000000000000e+01	7.191442248128506662e+02	8.664273325981479701e-01	1.092571958249782327e+01	9.040582419021693568e+03	7.160644141464504173e+02	7.281284325948114144e-01	1.064325640894756830e+01	6.545079245859898037e+03	-1.028309770037352244e-01	-3.579859602760599446e-01	-6.547005383792514621e-01	2.492141101056459320e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.708846124064253900e+02	4.058213666299073985e+00	1.806702645791557771e+01	9.093749542844179814e+03	7.673655404065584662e+02	3.968230882964072226e+00	1.767579487114045023e+01	6.597747956263282504e+03	1.927751178164799128e+00	-1.581596468046966575e-01	-7.735026918962573106e-02	2.494320550528229887e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.226250000000000000e+02	7.250000000000000000e+00	2.520833333333333215e+01	9.146916666666666060e+03	8.186666666666666288e+02	7.208333333333333037e+00	2.470833333333333215e+01	6.650416666666666970e+03	3.958333333333333481e+00	4.166666666666666435e-02	5.000000000000000000e-01	2.496500000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.743653875935746100e+02	1.044178633370092513e+01	3.234964020875108304e+01	9.200083790489152307e+03	8.699677929267747913e+02	1.044843578370259429e+01	3.174087179552621407e+01	6.703085377070051436e+03	5.988915488501867834e+00	2.414929801380299723e-01	1.077350269189625731e+00	2.498679449471770113e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.261057751871493338e+02	1.363357266740185203e+01	3.949094708416883748e+01	9.253250914311638553e+03	9.212689191868828402e+02	1.368853823407185466e+01	3.877341025771909244e+01	6.755754087473435902e+03	8.019497643670401743e+00	4.413192936093933150e-01	1.654700538379251462e+00	2.500858898943540680e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.400000000000000000e+01	7.184888872476171855e+02	3.711634427416168336e-01	8.353356340064733487e+00	9.044419921668819370e+03	7.154018786905909337e+02	2.203067980620945221e-01	8.101312451722186836e+00	6.548798820873703335e+03	-1.028309770037352244e-01	-3.579859602760599446e-01	-6.933562467571046106e-01	2.492299844469125219e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.702027769571418503e+02	3.539748388037474935e+00	1.571834483669903193e+01	9.097355794167742715e+03	7.666801060119621525e+02	3.443486732364380742e+00	1.536315622586109342e+01	6.601274410436852122e+03	1.927751178164799128e+00	-1.581596468046966575e-01	-1.175114567118856201e-01	2.494420755567895867e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.219166666666666288e+02	6.708333333333333037e+00	2.308333333333333215e+01	9.150291666666666060e+03	8.179583333333333712e+02	6.666666666666666963e+00	2.262500000000000000e+01	6.653750000000000000e+03	3.958333333333333481e+00	4.166666666666666435e-02	4.583333333333333148e-01	2.496541666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.736305563761914073e+02	9.876918278629190695e+00	3.044832182996763237e+01	9.203227539165589405e+03	8.692365606547045900e+02	9.889846600968953183e+00	2.988684377413890658e+01	6.706225589563147878e+03	5.988915488501867834e+00	2.414929801380299723e-01	1.034178123378552305e+00	2.498662577765437163e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.253444460857160720e+02	1.304550322392504924e+01	3.781331032660192903e+01	9.256163411664512751e+03	9.205147879760758087e+02	1.311302653527123852e+01	3.714868754827781316e+01	6.758701179126296665e+03	8.019497643670401743e+00	4.413192936093933150e-01	1.610022913423771129e+00	2.500783488864207811e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.500000000000000000e+01	7.174455290831533603e+02	1.262849183077887183e+00	8.713560691534770086e+00	9.046629809047952222e+03	7.145980726426791989e+02	1.089406372033506543e+00	8.517337217365867019e+00	6.551023927903625918e+03	-1.624127501734728973e-01	-4.694374650592332832e-01	-6.933562467571046106e-01	2.492299844469125219e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.692435978749099377e+02	3.860591258205610110e+00	1.477344701243405112e+01	9.100148237857309141e+03	7.658615363213395995e+02	3.732203186016753271e+00	1.444616860868293351e+01	6.604074463951812504e+03	1.877126958246596811e+00	-1.930520658629499842e-01	-1.175114567118856201e-01	2.494420755567895867e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.210416666666666288e+02	6.458333333333333037e+00	2.083333333333333215e+01	9.153666666666666060e+03	8.171250000000000000e+02	6.375000000000000000e+00	2.037500000000000000e+01	6.657125000000000000e+03	3.916666666666666519e+00	8.333333333333332871e-02	4.583333333333333148e-01	2.496541666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.728397354584233199e+02	9.056075408461055076e+00	2.689321965423261318e+01	9.207185095476022980e+03	8.683884636786604005e+02	9.017796813983245841e+00	2.630383139131706827e+01	6.710175536048187496e+03	5.956206375086736671e+00	3.597187325296166138e-01	1.034178123378552305e+00	2.498662577765437163e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.246378042501798973e+02	1.165381748358877800e+01	3.295310597513189066e+01	9.260703524285379899e+03	9.196519273573208011e+02	1.166059362796649346e+01	3.223266278263413653e+01	6.763226072096374082e+03	7.995746083506805491e+00	6.361041317258999683e-01	1.610022913423771129e+00	2.500783488864207811e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.600000000000000000e+01	7.169575629717797938e+02	1.250921919167133467e+00	9.745834201027387067e+00	9.048528645611788306e+03	7.140950152135319513e+02	1.068320619526754278e+00	9.502571259587989871e+00	6.552912457583077412e+03	-1.624127501734728973e-01	-4.694374650592332832e-01	-6.933562467571046106e-01	2.492299844469125219e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.687912814858899537e+02	3.604627626250233252e+00	1.474791710051369265e+01	9.102097656139227183e+03	7.654016742734327181e+02	3.471660309763377139e+00	1.439711896312732975e+01	6.606018728791538706e+03	1.877126958246596811e+00	-1.930520658629499842e-01	-1.175114567118856201e-01	2.494420755567895867e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.206250000000000000e+02	5.958333333333333037e+00	1.975000000000000000e+01	9.155666666666666060e+03	8.167083333333333712e+02	5.875000000000000000e+00	1.929166666666666785e+01	6.659125000000000000e+03	3.916666666666666519e+00	8.333333333333332871e-02	4.583333333333333148e-01	2.496541666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.724587185141100463e+02	8.312039040416433267e+00	2.475208289948630735e+01	9.209235677194104937e+03	8.680149923932340243e+02	8.278339690236622417e+00	2.418621437020600595e+01	6.712231271208461294e+03	5.956206375086736671e+00	3.597187325296166138e-01	1.034178123378552305e+00	2.498662577765437163e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.242924370282202062e+02	1.066574474749953261e+01	2.975416579897261471e+01	9.262804687721543814e+03	9.193216514531347912e+02	1.068167938047324483e+01	2.908076207374534761e+01	6.765337542416922588e+03	7.995746083506805491e+00	6.361041317258999683e-01	1.610022913423771129e+00	2.500783488864207811e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.700000000000000000e+01	7.157870732639157723e+02	3.260632348041649919e-01	9.062145698441518959e+00	9.051499121783472219e+03	7.129778043180129998e+02	1.990822248367800640e-01	8.747324553040659367e+00	6.555783607482384468e+03	-1.793186850567138890e-01	-5.364378277661476790e-01	-5.693466305166023922e-01	2.492463597635230599e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.678518699652911437e+02	2.954698284068749015e+00	1.365607284922075948e+01	9.104874560891736110e+03	7.645097354923398143e+02	2.828707779085056551e+00	1.329032894318699576e+01	6.608725137074526174e+03	1.847840657471643055e+00	-2.057189138830738395e-01	-7.633998192496788127e-02	2.494523465484282042e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.199166666666666288e+02	5.583333333333333037e+00	1.825000000000000000e+01	9.158250000000000000e+03	8.160416666666666288e+02	5.458333333333333037e+00	1.783333333333333215e+01	6.661666666666666970e+03	3.875000000000000000e+00	1.250000000000000000e-01	4.166666666666666852e-01	2.496583333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.719814633680421139e+02	8.211968382597916616e+00	2.284392715077924052e+01	9.211625439108263890e+03	8.675735978409934432e+02	8.087958887581610412e+00	2.237633772347966854e+01	6.714608196258807766e+03	5.902159342528356945e+00	4.557189138830738395e-01	9.096733152583011961e-01	2.498643201182384928e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.240462600694174853e+02	1.084060343186250108e+01	2.743785430155848104e+01	9.265000878216527781e+03	9.191055290153202577e+02	1.071758444182988512e+01	2.691934211362600493e+01	6.767549725850949471e+03	7.929318685056713889e+00	7.864378277661476790e-01	1.402679963849935874e+00	2.500703069031436371e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.800000000000000000e+01	7.156800222250739125e+02	6.517547332305557717e-01	7.832277327412207057e+00	9.053553010222613011e+03	7.128613032056246084e+02	5.811513377770340938e-01	7.668239133672152263e+00	6.557842414498929429e+03	-1.793186850567138890e-01	-5.364378277661476790e-01	-5.932458365518542553e-01	2.492389731413475602e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.676733444458702706e+02	2.867544033281944404e+00	1.235363866370610353e+01	9.106964005111307415e+03	7.643264849361455617e+02	2.769742335555183566e+00	1.208411956683607613e+01	6.610796207249464715e+03	1.847840657471643055e+00	-2.057189138830738395e-01	-1.091229182759271277e-01	2.494507365706737801e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.196666666666666288e+02	5.083333333333333037e+00	1.687500000000000000e+01	9.160375000000000000e+03	8.157916666666666288e+02	4.958333333333333037e+00	1.650000000000000000e+01	6.663750000000000000e+03	3.875000000000000000e+00	1.250000000000000000e-01	3.750000000000000000e-01	2.496625000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.716599888874629869e+02	7.299122633384721226e+00	2.139636133629389647e+01	9.213785994888692585e+03	8.672568483971876958e+02	7.146924331111482509e+00	2.091588043316392387e+01	6.716703792750535285e+03	5.902159342528356945e+00	4.557189138830738395e-01	8.591229182759271277e-01	2.498742634293262199e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.236533111082593450e+02	9.514911933436110303e+00	2.591772267258779294e+01	9.267196989777386989e+03	9.187220301277086492e+02	9.335515328889631093e+00	2.533176086632784774e+01	6.769657585501070571e+03	7.929318685056713889e+00	7.864378277661476790e-01	1.343245836551854255e+00	2.500860268586524398e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
9.900000000000000000e+01	7.148433591285100874e+02	3.117452351308216407e-01	6.537315824405661502e+00	9.056097356537227824e+03	7.120159900019493762e+02	2.607334869862265592e-01	6.353051510658504597e+00	6.560372503983693605e+03	-1.793186850567138890e-01	-4.694374650592332832e-01	-7.259424334001738366e-01	2.492389731413475602e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.669633462309217293e+02	2.468372617565410820e+00	1.122699124553616379e+01	9.109236178268614822e+03	7.636121616676414305e+02	2.401200076826446761e+00	1.092652575532925141e+01	6.613061251991846802e+03	1.847840657471643055e+00	-1.930520658629499842e-01	-1.546378833667536035e-01	2.494507365706737801e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.190833333333333712e+02	4.625000000000000000e+00	1.591666666666666607e+01	9.162375000000000000e+03	8.152083333333333712e+02	4.541666666666666963e+00	1.550000000000000000e+01	6.665750000000000000e+03	3.875000000000000000e+00	8.333333333333332871e-02	4.166666666666666852e-01	2.496625000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.712033204357450131e+02	6.781627382434589180e+00	2.060634208779716658e+01	9.215513821731385178e+03	8.668045049990253119e+02	6.682133256506887165e+00	2.007347424467074859e+01	6.718438748008153198e+03	5.902159342528356945e+00	3.597187325296166138e-01	9.879712167000869183e-01	2.498742634293262199e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.233233075381566550e+02	8.938254764869178359e+00	2.529601750892766887e+01	9.268652643462772176e+03	9.184006766647173663e+02	8.822599846347106478e+00	2.464694848934149718e+01	6.771127496016306395e+03	7.929318685056713889e+00	6.361041317258999683e-01	1.559275766733507318e+00	2.500860268586524398e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.000000000000000000e+02	7.145000417167350406e+02	1.959415886245721161e-01	5.168079197498249400e+00	9.058565243207394815e+03	7.116153669281404746e+02	-1.949764367040085489e-02	4.881108251704883827e+00	6.562834632838139441e+03	-2.762760019793168986e-01	-4.694374650592332832e-01	-6.933562467571046106e-01	2.492389731413475602e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.665208541917008915e+02	2.160470794312286280e+00	1.008403959874912559e+01	9.111449288270363468e+03	7.631618501307369797e+02	2.011084511498133054e+00	9.711387459185775839e+00	6.615271483085736691e+03	1.778528665677008291e+00	-1.930520658629499842e-01	-1.175114567118856201e-01	2.494507365706737801e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.185416666666666288e+02	4.125000000000000000e+00	1.500000000000000000e+01	9.164333333333333940e+03	8.147083333333333712e+02	4.041666666666666963e+00	1.454166666666666607e+01	6.667708333333333030e+03	3.833333333333333481e+00	8.333333333333332871e-02	4.583333333333333148e-01	2.496625000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.705624791416323660e+02	6.089529205687713720e+00	1.991596040125087441e+01	9.217217378396304412e+03	8.662548165359297627e+02	6.072248821835200872e+00	1.937194587414755631e+01	6.720145183580929370e+03	5.888138000989658671e+00	3.597187325296166138e-01	1.034178123378552305e+00	2.498742634293262199e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.225832916165982169e+02	8.054058411375427440e+00	2.483192080250174882e+01	9.270101423459273065e+03	9.178012997385262679e+02	8.102830977003733892e+00	2.420222508162844832e+01	6.772582033828526619e+03	7.942942668645983417e+00	6.361041317258999683e-01	1.610022913423771129e+00	2.500860268586524398e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.010000000000000000e+02	7.139655785109152930e+02	-4.429426686459847495e-01	5.362383384584921586e+00	9.060911679907510916e+03	7.110297565800142365e+02	-4.989259741335527742e-01	5.434417274871096382e+00	6.565214063484638245e+03	-1.232265488487818139e-01	-5.364378277661476790e-01	-7.523124382057235771e-01	2.492331151337777101e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.659619559221243890e+02	1.611861999010340885e+00	9.493691692292461681e+00	9.113830839953756367e+03	7.625982116233403758e+02	1.521370346266556872e+00	9.342208637435547303e+00	6.617627865075652153e+03	1.834220058908942352e+00	-2.057189138830738395e-01	-1.886562191028617885e-01	2.494519742335555293e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.179583333333333712e+02	3.666666666666666519e+00	1.362500000000000000e+01	9.166750000000000000e+03	8.141666666666666288e+02	3.541666666666666519e+00	1.325000000000000000e+01	6.670041666666666970e+03	3.791666666666666519e+00	1.250000000000000000e-01	3.750000000000000000e-01	2.496708333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.699547107445423535e+02	5.721471334322991709e+00	1.775630830770753832e+01	9.219669160046243633e+03	8.657351217099928817e+02	5.561962987066776165e+00	1.715779136256445270e+01	6.722455468257681787e+03	5.749113274424390241e+00	4.557189138830738395e-01	9.386562191028617885e-01	2.498896924331111677e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.219510881557514494e+02	7.776276001979317343e+00	2.188761661541507664e+01	9.272588320092489084e+03	9.173035767533190210e+02	7.582259307466886256e+00	2.106558272512890539e+01	6.774869269848695694e+03	7.706559882182114407e+00	7.864378277661476790e-01	1.502312438205723577e+00	2.501085515328889869e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.020000000000000000e+02	7.138755694013493667e+02	-2.375728102561143196e-01	4.165428027445362780e+00	9.063299180056723344e+03	7.109407105364500694e+02	-3.029040382119054797e-01	4.305131479700650132e+00	6.567546777791974819e+03	-1.232265488487818139e-01	-5.364378277661476790e-01	-6.173926762196428886e-01	2.492510733486986283e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.657086180340079409e+02	1.610380261538609581e+00	8.020214013722680946e+00	9.116212090028362582e+03	7.623453552682250347e+02	1.515214647560714001e+00	7.944232406516992029e+00	6.619940055562653470e+03	1.834220058908942352e+00	-2.057189138830738395e-01	-1.628630047764880739e-01	2.494651200076826171e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.175416666666666288e+02	3.458333333333333481e+00	1.187500000000000000e+01	9.169125000000000000e+03	8.137500000000000000e+02	3.333333333333333481e+00	1.158333333333333393e+01	6.672333333333333030e+03	3.791666666666666519e+00	1.250000000000000000e-01	2.916666666666666852e-01	2.496791666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.693747152993253167e+02	5.306286405128057382e+00	1.572978598627731905e+01	9.222037909971637418e+03	8.651546447317749653e+02	5.151452019105953184e+00	1.522243426014967582e+01	6.724726611104012591e+03	5.749113274424390241e+00	4.557189138830738395e-01	7.461963381098214443e-01	2.498932133256506859e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.212077639319838909e+02	7.154239476922780838e+00	1.958457197255463811e+01	9.274950819943276656e+03	9.165592894635499306e+02	6.969570704878572442e+00	1.886153518696601594e+01	6.777119888874691242e+03	7.706559882182114407e+00	7.864378277661476790e-01	1.200726009552976148e+00	2.501072599846346748e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.030000000000000000e+02	7.140256810984628828e+02	-2.813601442628668181e-01	3.703005856109474081e+00	9.064870744871024726e+03	7.110653336268646854e+02	-3.282482484097859476e-01	3.952177911974080082e+00	6.569111277748449538e+03	-4.692858329817228835e-02	-4.694374650592332832e-01	-6.173926762196431106e-01	2.492504168652685621e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.656170072158981839e+02	1.442653261201899850e+00	7.289002928054737040e+00	9.117810372435511454e+03	7.622618334800990851e+02	1.377542542461773767e+00	7.267755622653707448e+00	6.621493138874225224e+03	1.851535708350913856e+00	-1.930520658629499842e-01	-1.628630047764881850e-01	2.494689584326342811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.172083333333333712e+02	3.166666666666666519e+00	1.087500000000000000e+01	9.170750000000000000e+03	8.134583333333333712e+02	3.083333333333333481e+00	1.058333333333333393e+01	6.673875000000000000e+03	3.750000000000000000e+00	8.333333333333332871e-02	2.916666666666666852e-01	2.496875000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.687996594507685586e+02	4.890680072131432965e+00	1.446099707194526296e+01	9.223689627564488546e+03	8.646548331865676573e+02	4.789124124204892752e+00	1.389891104401296040e+01	6.726256861125774776e+03	5.648464291649085922e+00	3.597187325296166138e-01	7.461963381098215553e-01	2.499060415673657189e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.203909855682038597e+02	6.614693477596199855e+00	1.804699414389052592e+01	9.276629255128975274e+03	9.158513330398020571e+02	6.494914915076453354e+00	1.721448875469258866e+01	6.778638722251550462e+03	7.546928583298171844e+00	6.361041317258999683e-01	1.200726009552976370e+00	2.501245831347314379e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.040000000000000000e+02	7.137643165425332654e+02	-6.626961605671715105e-01	2.492428151484920029e+00	9.067404805057509293e+03	7.108275375029598990e+02	-7.306183803272250366e-01	2.653331141924003767e+00	6.571403970695312637e+03	-1.005191955385020819e-02	-5.364378277661476790e-01	-6.038995287340801488e-01	2.492897169022996422e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.652988249379333183e+02	1.085318586383080985e+00	6.162880742409127421e+00	9.119952402528755556e+03	7.619762687514798927e+02	9.888574765030542224e-01	6.139165570962001439e+00	6.623472818680989803e+03	1.849140706889741637e+00	-2.057189138830738395e-01	-1.977830977003734170e-01	2.494927751178164726e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.168333333333333712e+02	2.833333333333333481e+00	9.833333333333333925e+00	9.172500000000000000e+03	8.131250000000000000e+02	2.708333333333333481e+00	9.625000000000000000e+00	6.675541666666666970e+03	3.708333333333333481e+00	1.250000000000000000e-01	2.083333333333333426e-01	2.496958333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.683678417287334241e+02	4.581348080283586199e+00	1.350378592425754043e+01	9.225047597471244444e+03	8.642737312485201073e+02	4.427809190163612740e+00	1.311083442903799856e+01	6.727610514652344136e+03	5.567525959776925326e+00	4.557189138830738395e-01	6.144497643670401299e-01	2.498988915488502244e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.199023501241334770e+02	6.329362827233838473e+00	1.717423851518174871e+01	9.277595194942490707e+03	9.154224624970401010e+02	6.147285046993891555e+00	1.659666885807599712e+01	6.779679362638021303e+03	7.426718586220516727e+00	7.864378277661476790e-01	1.020566195400746778e+00	2.501019497643670547e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.050000000000000000e+02	7.137205036855757498e+02	-7.232563373599556478e-01	1.902099249057519259e+00	9.070053480395399674e+03	7.107845412865549406e+02	-8.572443773462934402e-01	1.976758053965136597e+00	6.573961907947787040e+03	-1.005191955385020819e-02	-4.694374650592332832e-01	-6.038995287340801488e-01	2.493041885970987551e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.652144185094545037e+02	9.092051646533554354e-01	5.242716291195426592e+00	9.122110073531031958e+03	7.618922706432774703e+02	8.005444779935200206e-01	5.175879026982568298e+00	6.625564287307226550e+03	1.849140706889741637e+00	-1.930520658629499842e-01	-1.977830977003734170e-01	2.495020942985493548e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.167083333333333712e+02	2.541666666666666519e+00	8.583333333333333925e+00	9.174166666666666060e+03	8.130000000000000000e+02	2.458333333333333481e+00	8.375000000000000000e+00	6.677166666666666970e+03	3.708333333333333481e+00	8.333333333333332871e-02	2.083333333333333426e-01	2.497000000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.682022481572122388e+02	4.174128168679978046e+00	1.192395037547124126e+01	9.226223259802300163e+03	8.641077293567225297e+02	4.116122188673147164e+00	1.157412097301743259e+01	6.728769046026107389e+03	5.567525959776925326e+00	3.597187325296166138e-01	6.144497643670401299e-01	2.498979057014506452e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.196961629810909926e+02	5.806589670693288241e+00	1.526456741760914859e+01	9.278279852937932446e+03	9.152154587134450594e+02	5.773911044012960403e+00	1.477324194603486340e+01	6.780371425385546900e+03	7.426718586220516727e+00	6.361041317258999683e-01	1.020566195400746778e+00	2.500958114029012449e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.060000000000000000e+02	7.137794477604189751e+02	-7.583214624640408630e-01	1.083847756227803494e+00	9.071088791410071281e+03	7.108450820020584615e+02	-8.558653480913993583e-01	1.123397633403490303e+00	6.574974385390800308e+03	-1.005191955385020819e-02	-4.694374650592332832e-01	-6.038995287340801488e-01	2.493041885970987551e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.651813905468761732e+02	7.041726021013128278e-01	4.458590544780568266e+00	9.123252729038369580e+03	7.618600410010292308e+02	6.137339926209670615e-01	4.374198816701745152e+00	6.626695526028733184e+03	1.849140706889741637e+00	-1.930520658629499842e-01	-1.977830977003734170e-01	2.495020942985493548e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.165833333333333712e+02	2.166666666666666519e+00	7.833333333333333037e+00	9.175416666666666060e+03	8.128750000000000000e+02	2.083333333333333481e+00	7.625000000000000000e+00	6.678416666666666970e+03	3.708333333333333481e+00	8.333333333333332871e-02	2.083333333333333426e-01	2.497000000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.679852761197905693e+02	3.629160731232020431e+00	1.120807612188609781e+01	9.227580604294962541e+03	8.638899589989707692e+02	3.552932674045699901e+00	1.087580118329825396e+01	6.730137807304600756e+03	5.567525959776925326e+00	3.597187325296166138e-01	6.144497643670401299e-01	2.498979057014506452e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.193872189062477673e+02	5.091654795797373900e+00	1.458281891043886347e+01	9.279744541923260840e+03	9.149049179979415385e+02	5.022532014758066765e+00	1.412660236659650970e+01	6.781858947942533632e+03	7.426718586220516727e+00	6.361041317258999683e-01	1.020566195400746778e+00	2.500958114029012449e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.070000000000000000e+02	7.134919289851368376e+02	-8.867513459481290994e-01	1.658077286685651686e+00	9.072047077304774575e+03	7.105572055840466419e+02	-1.022532014758066099e+00	1.685432079294001184e+00	6.575823963380483292e+03	-1.005191955385020819e-02	-4.694374650592332832e-01	-5.786893258332631573e-01	2.493021750968268861e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.648501311592350476e+02	5.566243270259354503e-01	4.641538643342825843e+00	9.124106871985721227e+03	7.615286027920233209e+02	4.470673259543003208e-01	4.571882706313667555e+00	6.627474481690242101e+03	1.849140706889741637e+00	-1.930520658629499842e-01	-2.060113295832982361e-01	2.495031708817467916e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.162083333333333712e+02	2.000000000000000000e+00	7.625000000000000000e+00	9.176166666666666060e+03	8.125000000000000000e+02	1.916666666666666741e+00	7.458333333333333037e+00	6.679125000000000000e+03	3.708333333333333481e+00	8.333333333333332871e-02	1.666666666666666574e-01	2.497041666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.675665355074316949e+02	3.443375672974064550e+00	1.060846135665717327e+01	9.228226461347610893e+03	8.634713972079766791e+02	3.386266007379033383e+00	1.034478396035299852e+01	6.730775518309757899e+03	5.567525959776925326e+00	3.597187325296166138e-01	5.393446629166315232e-01	2.499051624515865115e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.189247376815299049e+02	4.886751345948129099e+00	1.359192271331434831e+01	9.280286256028557546e+03	9.144427944159533581e+02	4.855865348091399802e+00	1.323123458737266489e+01	6.782426036619516708e+03	7.426718586220516727e+00	6.361041317258999683e-01	9.120226591665964166e-01	2.501061582365064169e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.080000000000000000e+02	7.134588826924765499e+02	-7.913359580039369678e-01	1.284726600814407149e+00	9.073521337738151487e+03	7.105572055840466419e+02	-8.398141419034426125e-01	1.307967619683576110e+00	6.577275677967191768e+03	-1.512033906242082892e-02	-5.364378277661476790e-01	-5.786893258332631573e-01	2.493021750968268861e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.648127746795715893e+02	5.209986876646981457e-01	4.038196633740536612e+00	9.125364835535741804e+03	7.615286027920233209e+02	4.342595957149453234e-01	3.966483809841788055e+00	6.628721172316929369e+03	1.825773163802122845e+00	-2.057189138830738395e-01	-2.060113295832982361e-01	2.495031708817467916e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.161666666666666288e+02	1.833333333333333259e+00	6.791666666666666963e+00	9.177208333333333940e+03	8.125000000000000000e+02	1.708333333333333259e+00	6.625000000000000000e+00	6.680166666666666970e+03	3.666666666666666519e+00	1.250000000000000000e-01	1.666666666666666574e-01	2.497041666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.675205586537616682e+02	3.145667979001968373e+00	9.545136699592797314e+00	9.229051831130926075e+03	8.634713972079766791e+02	2.982407070951721195e+00	9.283516190158211501e+00	6.731612161016404571e+03	5.507560169531210192e+00	4.557189138830738395e-01	5.393446629166315232e-01	2.499051624515865115e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.188744506408567077e+02	4.458002624670603709e+00	1.229860673251892678e+01	9.280895328928516392e+03	9.144427944159533581e+02	4.256480808570109353e+00	1.194203238031642300e+01	6.783057655366142171e+03	7.348453672395754310e+00	7.864378277661476790e-01	9.120226591665964166e-01	2.501061582365064169e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.090000000000000000e+02	7.134215747180073777e+02	-9.580026246706034865e-01	8.856734940817139190e-01	9.074088704435354884e+03	7.105252349870382886e+02	-9.735647121310944119e-01	8.683985605531159280e-01	6.577814283389056982e+03	-1.512033906242082892e-02	-5.364378277661476790e-01	-5.786893258332631573e-01	2.493021750968268861e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.647107873590036888e+02	3.543320209980316271e-01	3.526170080374190441e+00	9.126127685551011382e+03	7.614292841601858299e+02	2.840509772677861644e-01	3.434199280276557964e+00	6.629469641694528036e+03	1.825773163802122845e+00	-2.057189138830738395e-01	-2.060113295832982361e-01	2.495031708817467916e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.160000000000000000e+02	1.666666666666666741e+00	6.166666666666666963e+00	9.178166666666666060e+03	8.123333333333333712e+02	1.541666666666666741e+00	6.000000000000000000e+00	6.681125000000000000e+03	3.666666666666666519e+00	1.250000000000000000e-01	1.666666666666666574e-01	2.497041666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.672892126409963112e+02	2.979001312335301854e+00	8.807163252959142596e+00	9.230205647782320739e+03	8.632373825064809125e+02	2.799282356065547539e+00	8.565800719723441148e+00	6.732780358305471964e+03	5.507560169531210192e+00	4.557189138830738395e-01	5.393446629166315232e-01	2.499051624515865115e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.185784252819926223e+02	4.291335958003936746e+00	1.144765983925162089e+01	9.282244628897977236e+03	9.141414316796284538e+02	4.056898045464428115e+00	1.113160143944688407e+01	6.784435716610943018e+03	7.348453672395754310e+00	7.864378277661476790e-01	9.120226591665964166e-01	2.501061582365064169e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.100000000000000000e+02	7.133519637763347419e+02	-8.604797164358635175e-01	6.777901509680788195e-01	9.074511799855521531e+03	7.104551203680110802e+02	-9.735647121310948560e-01	8.736622765203305718e-01	6.578261546827289749e+03	-1.512033906242082892e-02	-3.579859602760599446e-01	-7.908329997330663108e-01	2.493021750968268861e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.645301485548339997e+02	3.614268084487348709e-01	3.172228408817372891e+00	9.126776733261094705e+03	7.612483935173388545e+02	2.840509772677859424e-01	3.145164471593498767e+00	6.630130773413644420e+03	1.825773163802122845e+00	-1.581596468046966575e-01	-2.704164998665331554e-01	2.495031708817467916e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.157083333333333712e+02	1.583333333333333259e+00	5.666666666666666963e+00	9.179041666666666060e+03	8.120416666666666288e+02	1.541666666666666741e+00	5.416666666666666963e+00	6.682000000000000000e+03	3.666666666666666519e+00	4.166666666666666435e-02	2.500000000000000000e-01	2.497041666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.668865181118327428e+02	2.805239858217931648e+00	8.161104924515960590e+00	9.231306600072237416e+03	8.628349398159944030e+02	2.799282356065547539e+00	7.688168861739835158e+00	6.733869226586355580e+03	5.507560169531210192e+00	2.414929801380299723e-01	7.704164998665331554e-01	2.499051624515865115e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.180647028903320006e+02	4.027146383102530258e+00	1.065554318236525511e+01	9.283571533477810590e+03	9.136282129653221773e+02	4.056898045464428115e+00	9.959671056813004242e+00	6.785738453172710251e+03	7.348453672395754310e+00	4.413192936093933150e-01	1.290832999733066311e+00	2.501061582365064169e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.110000000000000000e+02	7.131265008250019264e+02	-8.867124935142089992e-01	3.766028275955184412e-01	9.075143845375427190e+03	7.102333552056016970e+02	-9.208295523259852899e-01	4.416968600024731018e-01	6.578768831833194781e+03	-1.512033906242082892e-02	-3.579859602760599446e-01	-7.881883952584496367e-01	2.493257253238917201e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.643132504125009064e+02	2.649770865762288707e-01	2.813301413797759221e+00	9.127488589354379656e+03	7.610333442694675341e+02	2.270852238370073550e-01	2.741681763334570032e+00	6.630759415916597391e+03	1.825773163802122845e+00	-1.581596468046966575e-01	-2.899275309625581887e-01	2.495170293286125343e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.155000000000000000e+02	1.416666666666666741e+00	5.250000000000000000e+00	9.179833333333333940e+03	8.118333333333333712e+02	1.375000000000000000e+00	5.041666666666666963e+00	6.682750000000000000e+03	3.666666666666666519e+00	4.166666666666666435e-02	2.083333333333333426e-01	2.497083333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.666867495874990936e+02	2.568356246757104611e+00	7.686698586202240335e+00	9.232178077312288224e+03	8.626333223971992084e+02	2.522914776162992645e+00	7.341651569998763449e+00	6.734740584083402609e+03	5.507560169531210192e+00	2.414929801380299723e-01	7.065941976292248183e-01	2.498996373380541627e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.178734991749980736e+02	3.720045826847542259e+00	1.012339717240448067e+01	9.284522821291240689e+03	9.134333114610650455e+02	3.670829552325985290e+00	9.641636473330860824e+00	6.786731168166805219e+03	7.348453672395754310e+00	4.413192936093933150e-01	1.204855061925116377e+00	2.500909413427749769e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.120000000000000000e+02	7.132456803635011511e+02	-9.052377210773447924e-01	-2.007325952034566541e-02	9.075549636545856629e+03	7.103541688086914974e+02	-1.004624876411447154e+00	-5.874849879879828762e-02	6.579176696780092243e+03	-1.512033906242082892e-02	-3.579859602760599446e-01	-7.881883952584496367e-01	2.493257253238917201e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.642895068484173180e+02	1.932144727946609741e-01	2.406630036906493686e+00	9.128045651606262254e+03	7.610104177376790631e+02	1.226875617942764229e-01	2.283125750600600856e+00	6.631317515056712182e+03	1.825773163802122845e+00	-1.581596468046966575e-01	-2.899275309625581887e-01	2.495170293286125343e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.153333333333333712e+02	1.291666666666666741e+00	4.833333333333333037e+00	9.180541666666666060e+03	8.116666666666666288e+02	1.250000000000000000e+00	4.625000000000000000e+00	6.683458333333333030e+03	3.666666666666666519e+00	4.166666666666666435e-02	2.083333333333333426e-01	2.497083333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.663771598182494245e+02	2.390118860538672507e+00	7.260036629760172389e+00	9.233037681727069867e+03	8.623229155956541945e+02	2.377312438205723577e+00	6.966874249399399588e+00	6.735599151609953879e+03	5.507560169531210192e+00	2.414929801380299723e-01	7.065941976292248183e-01	2.498996373380541627e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.174209863031655914e+02	3.488571054410678052e+00	9.686739926187012628e+00	9.285533696787475492e+03	9.129791645246417602e+02	3.504624876411447154e+00	9.308748498798799176e+00	6.787739969886573817e+03	7.348453672395754310e+00	4.413192936093933150e-01	1.204855061925116377e+00	2.500909413427749769e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.130000000000000000e+02	7.130284161322942964e+02	-8.280162236628176853e-01	1.077381351923243358e-01	9.075828711142250540e+03	7.101277487014649523e+02	-8.515867021530820757e-01	9.938871767046109085e-02	6.579426011325301261e+03	-1.512033906242082892e-02	-3.579859602760599446e-01	-7.529711460710616366e-01	2.493351492285913537e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.640975413994804057e+02	2.318252215019245277e-01	2.324702400929495649e+00	9.128414355571125270e+03	7.608138743507324762e+02	1.992066489234589621e-01	2.258027692168564027e+00	6.631629672329317145e+03	1.825773163802122845e+00	-1.581596468046966575e-01	-3.139855730355308183e-01	2.495259079476290026e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.151666666666666288e+02	1.291666666666666741e+00	4.541666666666666963e+00	9.181000000000000000e+03	8.115000000000000000e+02	1.250000000000000000e+00	4.416666666666666963e+00	6.683833333333333030e+03	3.666666666666666519e+00	4.166666666666666435e-02	1.250000000000000000e-01	2.497166666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.662357919338528518e+02	2.351508111831408954e+00	6.758630932403837832e+00	9.233585644428874730e+03	8.621861256492675238e+02	2.300793351076540816e+00	6.575305641164769455e+00	6.736036994337348915e+03	5.507560169531210192e+00	2.414929801380299723e-01	5.639855730355307628e-01	2.499074253857043004e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.173049172010389611e+02	3.411349556996150945e+00	8.975595198141009590e+00	9.286171288857749460e+03	9.128722512985350477e+02	3.351586702153082076e+00	8.733944615662872835e+00	6.788240655341364800e+03	7.348453672395754310e+00	4.413192936093933150e-01	1.002971146071061526e+00	2.500981841047419493e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.140000000000000000e+02	7.130000425343765755e+02	-7.290496217739157458e-01	1.091966362234657595e-01	9.076980712885842877e+03	7.100984602684313813e+02	-7.290496217739157458e-01	1.537491475187149348e-01	6.580559759468242191e+03	-1.512033906242082892e-02	0.000000000000000000e+00	-7.761423749153966156e-01	2.493351492285913537e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.640208546005216022e+02	1.979751891130421271e-01	2.200431651445066361e+00	9.129261189776254469e+03	7.607367301342156907e+02	1.979751891130421271e-01	2.139374573759357467e+00	6.632467379734121096e+03	1.825773163802122845e+00	0.000000000000000000e+00	-3.047378541243649375e-01	2.495259079476290026e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.150416666666666288e+02	1.125000000000000000e+00	4.291666666666666963e+00	9.181541666666666060e+03	8.113750000000000000e+02	1.125000000000000000e+00	4.125000000000000000e+00	6.684375000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	1.666666666666666574e-01	2.497166666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.660624787328116554e+02	2.052024810886957873e+00	6.382901681888267120e+00	9.233822143557077652e+03	8.620132698657843093e+02	2.052024810886957873e+00	6.110625426240642533e+00	6.736282620265878904e+03	5.507560169531210192e+00	0.000000000000000000e+00	6.380711874576983078e-01	2.499074253857043004e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.170832907989566820e+02	2.979049621773915746e+00	8.474136697109868166e+00	9.286102620447489244e+03	9.126515397315686187e+02	2.979049621773915746e+00	8.096250852481285065e+00	6.788190240531757809e+03	7.348453672395754310e+00	0.000000000000000000e+00	1.109475708248729875e+00	2.500981841047419493e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.150000000000000000e+02	7.127516772376069412e+02	-7.899298013803000007e-01	-1.007628405455225362e-01	9.077770419164991836e+03	7.098545805890011025e+02	-7.899298013803000007e-01	-9.625085248128506521e-02	6.581340283600136900e+03	-1.512033906242082892e-02	0.000000000000000000e+00	-7.761423749153966156e-01	2.493351492285913537e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.637300052854701562e+02	2.092017659765166293e-01	1.970451913060572213e+00	9.129906042915828948e+03	7.604481236278338656e+02	2.092017659765166293e-01	1.889374573759357467e+00	6.633107641800068450e+03	1.825773163802122845e+00	0.000000000000000000e+00	-3.047378541243649375e-01	2.495259079476290026e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.147083333333333712e+02	1.208333333333333259e+00	4.041666666666666963e+00	9.182041666666666060e+03	8.110416666666666288e+02	1.208333333333333259e+00	3.875000000000000000e+00	6.684875000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	1.666666666666666574e-01	2.497166666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.656866613811965863e+02	2.207464900690149889e+00	6.112881420272762156e+00	9.234177290417503173e+03	8.616352097054993919e+02	2.207464900690149889e+00	5.860625426240642533e+00	6.736642358199931550e+03	5.507560169531210192e+00	0.000000000000000000e+00	6.380711874576983078e-01	2.499074253857043004e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.166649894290598013e+02	3.206596468046966741e+00	8.184096173878856462e+00	9.286312914168340285e+03	9.122287527443321551e+02	3.206596468046966741e+00	7.846250852481285065e+00	6.788409716399863100e+03	7.348453672395754310e+00	0.000000000000000000e+00	1.109475708248729875e+00	2.500981841047419493e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.160000000000000000e+02	7.126900898354049332e+02	-9.144490990509166473e-01	-1.140793878700607777e-02	9.078339905465030824e+03	7.097972332394019759e+02	-9.144490990509166473e-01	-5.460730162521176823e-02	6.581923252898067403e+03	-1.512033906242082892e-02	0.000000000000000000e+00	-7.761423749153966156e-01	2.493351492285913537e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.636783782510357241e+02	6.360878380787504671e-02	1.931796030606496961e+00	9.130378286065848442e+03	7.603986166197009879e+02	6.360878380787504671e-02	1.826863015854060857e+00	6.633586626449034156e+03	1.825773163802122845e+00	0.000000000000000000e+00	-3.047378541243649375e-01	2.495259079476290026e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.146666666666666288e+02	1.041666666666666741e+00	3.875000000000000000e+00	9.182416666666666060e+03	8.110000000000000000e+02	1.041666666666666741e+00	3.708333333333333481e+00	6.685250000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	1.666666666666666574e-01	2.497166666666666515e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.656549550822975334e+02	2.019724549525458546e+00	5.818203969393502817e+00	9.234455047267483678e+03	8.616013833802990121e+02	2.019724549525458546e+00	5.589803650812606328e+00	6.736913373550965844e+03	5.507560169531210192e+00	0.000000000000000000e+00	6.380711874576983078e-01	2.499074253857043004e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.166432434979283244e+02	2.997782432384250129e+00	7.761407938787005634e+00	9.286493427868301296e+03	9.122027667605980241e+02	2.997782432384250129e+00	7.471273968291878731e+00	6.788576747101932597e+03	7.348453672395754310e+00	0.000000000000000000e+00	1.109475708248729875e+00	2.500981841047419493e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.170000000000000000e+02	7.126079822811196891e+02	-9.977824323842502396e-01	-2.764199676933900562e-01	9.079312083668906780e+03	7.097090966818960851e+02	-9.977824323842502396e-01	-2.897281578240500366e-01	6.582858147541372091e+03	-1.512033906242082892e-02	0.000000000000000000e+00	-5.364378277661476790e-01	2.493467604052089428e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.635956578072265302e+02	-1.972454952545843465e-02	1.570123349486638231e+00	9.131176875167786420e+03	7.603128816742813569e+02	-1.972454952545843465e-02	1.500969254421308241e+00	6.634345740437352106e+03	1.825773163802122845e+00	0.000000000000000000e+00	-2.057189138830738395e-01	2.495337968692711456e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.145833333333333712e+02	9.583333333333333703e-01	3.416666666666666519e+00	9.183041666666666060e+03	8.109166666666666288e+02	9.583333333333333703e-01	3.291666666666666519e+00	6.685833333333333030e+03	3.666666666666666519e+00	0.000000000000000000e+00	1.250000000000000000e-01	2.497208333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.655710088594402123e+02	1.936391216192125064e+00	5.263209983846694584e+00	9.234906458165545700e+03	8.615204516590519006e+02	1.936391216192125064e+00	5.082364078912024574e+00	6.737320926229313955e+03	5.507560169531210192e+00	0.000000000000000000e+00	4.557189138830738395e-01	2.499078697973955514e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.165586843855470534e+02	2.914449099050917091e+00	7.109753301026723094e+00	9.286771249664425341e+03	9.121242366514371724e+02	2.914449099050917091e+00	6.873061491157383074e+00	6.788808519125293969e+03	7.348453672395754310e+00	0.000000000000000000e+00	7.864378277661476790e-01	2.500949062614577542e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.180000000000000000e+02	7.126365160499179865e+02	-8.868645426554977451e-01	-5.136580776473387289e-03	9.079915164798121623e+03	7.097343182740000884e+02	-8.868645426554977451e-01	-2.132266836619267636e-02	6.583466996646640837e+03	-1.512033906242082892e-02	0.000000000000000000e+00	-5.364378277661476790e-01	2.493467604052089428e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.635890913582923076e+02	-5.932271327748872558e-03	1.601598376278430047e+00	9.131645082399059902e+03	7.603046591370000442e+02	-5.932271327748872558e-03	1.531005332483570403e+00	6.634816831656654358e+03	1.825773163802122845e+00	0.000000000000000000e+00	-2.057189138830738395e-01	2.495337968692711456e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.145416666666666288e+02	8.750000000000000000e-01	3.208333333333333481e+00	9.183375000000000000e+03	8.108750000000000000e+02	8.750000000000000000e-01	3.083333333333333481e+00	6.686166666666666970e+03	3.666666666666666519e+00	0.000000000000000000e+00	1.250000000000000000e-01	2.497208333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.654942419750409499e+02	1.755932271327748762e+00	4.815068290388237138e+00	9.235104917600940098e+03	8.614453408629999558e+02	1.755932271327748762e+00	4.635661334183096116e+00	6.737516501676679582e+03	5.507560169531210192e+00	0.000000000000000000e+00	4.557189138830738395e-01	2.499078697973955514e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.164468172834152710e+02	2.636864542655497523e+00	6.421803247443140350e+00	9.286834835201878377e+03	9.120156817259999116e+02	2.636864542655497523e+00	6.187989335032860083e+00	6.788866336686693103e+03	7.348453672395754310e+00	0.000000000000000000e+00	7.864378277661476790e-01	2.500949062614577542e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.190000000000000000e+02	7.125564537846441908e+02	-9.083123951776999050e-01	-4.949149150764533545e-01	9.080733814401488416e+03	7.096597739610407416e+02	-9.083123951776999050e-01	-4.664983122038877106e-01	6.584233899312489484e+03	-1.512033906242082892e-02	0.000000000000000000e+00	-4.694374650592332832e-01	2.493541900756452378e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.635073935589888379e+02	-7.915619758884995250e-02	1.210875875795106582e+00	9.132304407200743299e+03	7.602257203138536852e+02	-7.915619758884995250e-02	1.183417510564722885e+00	6.635429449656244287e+03	1.825773163802122845e+00	0.000000000000000000e+00	-1.930520658629499842e-01	2.495395950378226189e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.144583333333333712e+02	7.500000000000000000e-01	2.916666666666666519e+00	9.183875000000000000e+03	8.107916666666666288e+02	7.500000000000000000e-01	2.833333333333333481e+00	6.686625000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	8.333333333333332871e-02	2.497250000000000000e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.654092731076779046e+02	1.579156197588849952e+00	4.622457457538226677e+00	9.235445592799256701e+03	8.613576130194795724e+02	1.579156197588849952e+00	4.483249156101944521e+00	6.737820550343755713e+03	5.507560169531210192e+00	0.000000000000000000e+00	3.597187325296166138e-01	2.499104049621773811e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.163602128820225516e+02	2.408312395177699905e+00	6.328248248409786392e+00	9.287016185598511584e+03	9.119235593722925159e+02	2.408312395177699905e+00	6.133164978870555117e+00	6.789016100687510516e+03	7.348453672395754310e+00	0.000000000000000000e+00	6.361041317258999683e-01	2.500958099243547622e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.200000000000000000e+02	7.125126541601363215e+02	-9.083123951776999050e-01	-7.322061797472811939e-01	9.081008777612816630e+03	7.096085819873374021e+02	-9.083123951776999050e-01	-7.322061797472811939e-01	6.584453800764483276e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.634438270800681039e+02	-7.915619758884995250e-02	9.463969101263594030e-01	9.132629388806408315e+03	7.601584576603353298e+02	-7.915619758884995250e-02	9.463969101263594030e-01	6.635685233715575123e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.143750000000000000e+02	7.500000000000000000e-01	2.625000000000000000e+00	9.184250000000000000e+03	8.107083333333333712e+02	7.500000000000000000e-01	2.625000000000000000e+00	6.686916666666666970e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.653061729199318961e+02	1.579156197588849952e+00	4.303603089873640819e+00	9.235870611193591685e+03	8.612582090063314126e+02	1.579156197588849952e+00	4.303603089873640819e+00	6.738148099617758817e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.162373458398636785e+02	2.408312395177699905e+00	5.982206179747281638e+00	9.287491222387183370e+03	9.118080846793293404e+02	2.408312395177699905e+00	5.982206179747281638e+00	6.789379532568850664e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.210000000000000000e+02	7.125399696552974547e+02	-8.240453183331933884e-01	-8.572443773462934402e-01	9.081063844297705145e+03	7.096325690120189620e+02	-8.240453183331933884e-01	-8.572443773462934402e-01	6.584521139768496141e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.634366514943153561e+02	-7.868932583326337937e-02	8.005444779935200206e-01	9.132802755482185603e+03	7.601496178393427954e+02	-7.868932583326337937e-02	8.005444779935200206e-01	6.635864736550915040e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.143333333333333712e+02	6.666666666666666297e-01	2.458333333333333481e+00	9.184541666666666060e+03	8.106666666666666288e+02	6.666666666666666297e-01	2.458333333333333481e+00	6.687208333333333030e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.652300151723513864e+02	1.412022659166596750e+00	4.116122188673147164e+00	9.236280577851146518e+03	8.611837154939904622e+02	1.412022659166596750e+00	4.116122188673147164e+00	6.738551930115751020e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.161266970113692878e+02	2.157378651666526537e+00	5.773911044012960403e+00	9.288019489035626975e+03	9.117007643213142956e+02	2.157378651666526537e+00	5.773911044012960403e+00	6.789895526898169919e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.220000000000000000e+02	7.125657617937080204e+02	-8.700895288414515205e-01	-1.313382662721787941e+00	9.081683343099221020e+03	7.096550168366856042e+02	-8.700895288414515205e-01	-1.313382662721787941e+00	6.585130462957977215e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.634287142301873246e+02	-1.642114310873924454e-01	5.308086686391060294e-01	9.133237504882943540e+03	7.601400084183427452e+02	-1.642114310873924454e-01	5.308086686391060294e-01	6.636294398145655578e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.142916666666666288e+02	5.416666666666666297e-01	2.375000000000000000e+00	9.184791666666666060e+03	8.106250000000000000e+02	5.416666666666666297e-01	2.375000000000000000e+00	6.687458333333333030e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.651546191031459330e+02	1.247544764420725816e+00	4.219191331360893749e+00	9.236345828450388581e+03	8.611099915816572548e+02	1.247544764420725816e+00	4.219191331360893749e+00	6.738622268521010483e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.160175715396252372e+02	1.953422862174784669e+00	6.063382662721787497e+00	9.287899990234111101e+03	9.115949831633143958e+02	1.953422862174784669e+00	6.063382662721787497e+00	6.789786203708688845e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.230000000000000000e+02	7.125657617937080204e+02	-9.142135623730951455e-01	-1.178397631796821443e+00	9.082171430367860012e+03	7.096550168366856042e+02	-9.142135623730951455e-01	-1.178397631796821443e+00	6.585620276074409958e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.634287142301873246e+02	-2.071067811865475727e-01	4.524678507682560191e-01	9.133648215183930006e+03	7.601400084183427452e+02	-2.071067811865475727e-01	4.524678507682560191e-01	6.636705971370538464e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.142916666666666288e+02	5.000000000000000000e-01	2.083333333333333481e+00	9.185125000000000000e+03	8.106250000000000000e+02	5.000000000000000000e-01	2.083333333333333481e+00	6.687791666666666970e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.651546191031459330e+02	1.207106781186547462e+00	3.714198815898410722e+00	9.236601784816069994e+03	8.611099915816572548e+02	1.207106781186547462e+00	3.714198815898410722e+00	6.738877361962795476e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.160175715396252372e+02	1.914213562373095145e+00	5.345064298463488406e+00	9.288078569632139988e+03	9.115949831633143958e+02	1.914213562373095145e+00	5.345064298463488406e+00	6.789963057258923982e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.240000000000000000e+02	7.124832476584834922e+02	-1.016941090707505380e+00	-8.558653480913998024e-01	9.082648270046494872e+03	7.095763604691635464e+02	-1.016941090707505380e+00	-8.558653480913998024e-01	6.586098086377143773e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.633457904959084317e+02	-3.209705453537526898e-01	6.137339926209668395e-01	9.133990801689913496e+03	7.600590135679150308e+02	-3.209705453537526898e-01	6.137339926209668395e-01	6.637049043188571886e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.142083333333333712e+02	3.750000000000000000e-01	2.083333333333333481e+00	9.185333333333333940e+03	8.105416666666666288e+02	3.750000000000000000e-01	2.083333333333333481e+00	6.688000000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.650708761707583108e+02	1.070970545353752801e+00	3.552932674045700345e+00	9.236675864976754383e+03	8.610243197654182268e+02	1.070970545353752801e+00	3.552932674045700345e+00	6.738950956811428114e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.159334190081832503e+02	1.766941090707505380e+00	5.022532014758066765e+00	9.288018396620173007e+03	9.115069728641697111e+02	1.766941090707505380e+00	5.022532014758066765e+00	6.789901913622856227e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.250000000000000000e+02	7.124683109495973667e+02	-1.016941090707505380e+00	-7.238299196258102253e-01	9.083138901133264881e+03	7.095660281834373109e+02	-1.016941090707505380e+00	-7.238299196258102253e-01	6.586576679526285261e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.633174888081319978e+02	-3.209705453537526898e-01	5.964183735204282577e-01	9.134340283899964561e+03	7.600330140917186554e+02	-3.209705453537526898e-01	5.964183735204282577e-01	6.637392506429809146e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.141666666666666288e+02	3.750000000000000000e-01	1.916666666666666741e+00	9.185541666666666060e+03	8.105000000000000000e+02	3.750000000000000000e-01	1.916666666666666741e+00	6.688208333333333030e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.650158445252012598e+02	1.070970545353752801e+00	3.236914959812905224e+00	9.236743049433367560e+03	8.609669859082813446e+02	1.070970545353752801e+00	3.236914959812905224e+00	6.739024160236856915e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158650223837358908e+02	1.766941090707505380e+00	4.557163252959143485e+00	9.287944432200067240e+03	9.114339718165626891e+02	1.766941090707505380e+00	4.557163252959143485e+00	6.789839987140380799e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.260000000000000000e+02	7.124683109495973667e+02	-9.302398582179318698e-01	-3.842402852876598551e-01	9.083340934049911084e+03	7.095660281834373109e+02	-9.302398582179318698e-01	-3.842402852876598551e-01	6.586780938536908252e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.633174888081319978e+02	-3.192865957756326201e-01	7.453798573561700724e-01	9.134503800358288572e+03	7.600330140917186554e+02	-3.192865957756326201e-01	7.453798573561700724e-01	6.637557135935120641e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.141666666666666288e+02	2.916666666666666852e-01	1.875000000000000000e+00	9.185666666666666060e+03	8.105000000000000000e+02	2.916666666666666852e-01	1.875000000000000000e+00	6.688333333333333030e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.650158445252012598e+02	9.026199291089660459e-01	3.004620142643830150e+00	9.236829532975043549e+03	8.609669859082813446e+02	9.026199291089660459e-01	3.004620142643830150e+00	6.739109530731545419e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158650223837358908e+02	1.513573191551265351e+00	4.134240285287660299e+00	9.287992399283421037e+03	9.114339718165626891e+02	1.513573191551265351e+00	4.134240285287660299e+00	6.789885728129757808e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.270000000000000000e+02	7.124683109495973667e+02	-7.908329997330663108e-01	-2.883306623914474454e-01	9.083538746306305256e+03	7.095660281834373109e+02	-7.908329997330663108e-01	-2.883306623914474454e-01	6.586980948058473587e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.633174888081319978e+02	-2.704164998665331554e-01	7.516680021376096477e-01	9.134665206486486568e+03	7.600330140917186554e+02	-2.704164998665331554e-01	7.516680021376096477e-01	6.637719640695903763e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.141666666666666288e+02	2.500000000000000000e-01	1.791666666666666741e+00	9.185791666666666060e+03	8.105000000000000000e+02	2.500000000000000000e-01	1.791666666666666741e+00	6.688458333333333030e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.650158445252012598e+02	7.704164998665331554e-01	2.831665331195723834e+00	9.236918126846845553e+03	8.609669859082813446e+02	7.704164998665331554e-01	2.831665331195723834e+00	6.739197025970762297e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158650223837358908e+02	1.290832999733066311e+00	3.871663995724780705e+00	9.288044587027026864e+03	9.114339718165626891e+02	1.290832999733066311e+00	3.871663995724780705e+00	6.789935718608192474e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.280000000000000000e+02	7.124683109495973667e+02	-5.786893258332631573e-01	-2.734642916490861442e-01	9.084176593871543446e+03	7.095660281834373109e+02	-5.786893258332631573e-01	-2.734642916490861442e-01	6.587610230537638017e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.633174888081319978e+02	-2.060113295832982361e-01	6.757678541754569279e-01	9.135109130269105663e+03	7.600330140917186554e+02	-2.060113295832982361e-01	6.757678541754569279e-01	6.638159281935485524e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.141666666666666288e+02	1.666666666666666574e-01	1.625000000000000000e+00	9.186041666666666060e+03	8.105000000000000000e+02	1.666666666666666574e-01	1.625000000000000000e+00	6.688708333333333030e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.650158445252012598e+02	5.393446629166315232e-01	2.574232145824542961e+00	9.236974203064226458e+03	8.609669859082813446e+02	5.393446629166315232e-01	2.574232145824542961e+00	6.739257384731180537e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158650223837358908e+02	9.120226591665964166e-01	3.523464291649085922e+00	9.287906739461788675e+03	9.114339718165626891e+02	9.120226591665964166e-01	3.523464291649085922e+00	6.789806436129028043e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.290000000000000000e+02	7.124911596711016273e+02	-5.364378277661476790e-01	-8.495637373543718507e-01	9.084434774956340334e+03	7.095822060506330899e+02	-5.364378277661476790e-01	-8.495637373543718507e-01	6.587873419907925381e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.633080798355508705e+02	-2.057189138830738395e-01	3.043847979894807043e-01	9.135363220811503197e+03	7.600202696919832306e+02	-2.057189138830738395e-01	3.043847979894807043e-01	6.638415876620629206e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.141250000000000000e+02	1.250000000000000000e-01	1.458333333333333259e+00	9.186291666666666060e+03	8.104583333333333712e+02	1.250000000000000000e-01	1.458333333333333259e+00	6.688958333333333030e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.649419201644491295e+02	4.557189138830738395e-01	2.612281868677185592e+00	9.237220112521828923e+03	8.608963969746835119e+02	4.557189138830738395e-01	2.612281868677185592e+00	6.739500790046036855e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.157588403288983727e+02	7.864378277661476790e-01	3.766230404021038147e+00	9.288148558376991787e+03	9.113344606160336525e+02	7.864378277661476790e-01	3.766230404021038147e+00	6.790043246758740679e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.300000000000000000e+02	7.124124727529316488e+02	-5.786893258332631573e-01	-2.387430609197569442e-01	9.084541061692320000e+03	7.095123665159721895e+02	-5.786893258332631573e-01	-2.387430609197569442e-01	6.587982860755033471e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.632270697097991388e+02	-2.060113295832982361e-01	5.681284695401215279e-01	9.135478864179493030e+03	7.599436832579860948e+02	-2.060113295832982361e-01	5.681284695401215279e-01	6.638533097044182796e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.140416666666666288e+02	1.666666666666666574e-01	1.375000000000000000e+00	9.186416666666666060e+03	8.103750000000000000e+02	1.666666666666666574e-01	1.375000000000000000e+00	6.689083333333333030e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648562636235341188e+02	5.393446629166315232e-01	2.181871530459878361e+00	9.237354469153839091e+03	8.608063167420139052e+02	5.393446629166315232e-01	2.181871530459878361e+00	6.739633569622483265e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.156708605804016088e+02	9.120226591665964166e-01	2.988743060919756722e+00	9.288292271641012121e+03	9.112376334840278105e+02	9.120226591665964166e-01	2.988743060919756722e+00	6.790183805911632589e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.310000000000000000e+02	7.124124727529316488e+02	-5.786893258332631573e-01	2.091670002669336892e-01	9.084775629164516431e+03	7.095123665159721895e+02	-5.786893258332631573e-01	2.091670002669336892e-01	6.588203417336359962e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.632270697097991388e+02	-2.060113295832982361e-01	7.295835001334668446e-01	9.135658647915592155e+03	7.599436832579860948e+02	-2.060113295832982361e-01	7.295835001334668446e-01	6.638705875334846496e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.140416666666666288e+02	1.666666666666666574e-01	1.250000000000000000e+00	9.186541666666666060e+03	8.103750000000000000e+02	1.666666666666666574e-01	1.250000000000000000e+00	6.689208333333333030e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648562636235341188e+02	5.393446629166315232e-01	1.770416499866533044e+00	9.237424685417739965e+03	8.608063167420139052e+02	5.393446629166315232e-01	1.770416499866533044e+00	6.739710791331819564e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.156708605804016088e+02	9.120226591665964166e-01	2.290832999733066089e+00	9.288307704168815690e+03	9.112376334840278105e+02	9.120226591665964166e-01	2.290832999733066089e+00	6.790213249330306098e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.320000000000000000e+02	7.122160458833475332e+02	-6.038995287340801488e-01	-1.933756729740645497e-01	9.084796109729932141e+03	7.093238844014531423e+02	-6.038995287340801488e-01	-1.933756729740645497e-01	6.588228137679675456e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.630871896083403954e+02	-1.977830977003734170e-01	5.283121635129677252e-01	9.135689721531633040e+03	7.598077755340599424e+02	-1.977830977003734170e-01	5.283121635129677252e-01	6.638739068839837273e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.139583333333333712e+02	2.083333333333333426e-01	1.250000000000000000e+00	9.186583333333333940e+03	8.102916666666666288e+02	2.083333333333333426e-01	1.250000000000000000e+00	6.689250000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648294770583263471e+02	6.144497643670401299e-01	1.971687836487032275e+00	9.237476945135034839e+03	8.607755577992733151e+02	6.144497643670401299e-01	1.971687836487032275e+00	6.739760931160162727e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.157006207833192093e+02	1.020566195400746778e+00	2.693375672974064550e+00	9.288370556936735738e+03	9.112594489318801152e+02	1.020566195400746778e+00	2.693375672974064550e+00	6.790271862320324544e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.330000000000000000e+02	7.120361538642229107e+02	-5.786893258332631573e-01	-1.573786516665263147e-01	9.084796109729932141e+03	7.091473294121268509e+02	-5.786893258332631573e-01	-1.573786516665263147e-01	6.588228137679675456e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.629764102654447697e+02	-2.060113295832982361e-01	5.879773408334034723e-01	9.135689721531633040e+03	7.596986647060633686e+02	-2.060113295832982361e-01	5.879773408334034723e-01	6.638739068839837273e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.139166666666666288e+02	1.666666666666666574e-01	1.333333333333333259e+00	9.186583333333333940e+03	8.102500000000000000e+02	1.666666666666666574e-01	1.333333333333333259e+00	6.689250000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648569230678884878e+02	5.393446629166315232e-01	2.078689325833263268e+00	9.237476945135034839e+03	8.608013352939366314e+02	5.393446629166315232e-01	2.078689325833263268e+00	6.739760931160162727e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.157971794691103469e+02	9.120226591665964166e-01	2.824045318333192611e+00	9.288370556936735738e+03	9.113526705878731491e+02	9.120226591665964166e-01	2.824045318333192611e+00	6.790271862320324544e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.340000000000000000e+02	7.120361538642229107e+02	-5.364378277661476790e-01	-2.387430609197569442e-01	9.084796109729932141e+03	7.091473294121268509e+02	-5.364378277661476790e-01	-2.387430609197569442e-01	6.588228137679675456e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.629764102654447697e+02	-2.057189138830738395e-01	5.681284695401215279e-01	9.135689721531633040e+03	7.596986647060633686e+02	-2.057189138830738395e-01	5.681284695401215279e-01	6.638739068839837273e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.139166666666666288e+02	1.250000000000000000e-01	1.375000000000000000e+00	9.186583333333333940e+03	8.102500000000000000e+02	1.250000000000000000e-01	1.375000000000000000e+00	6.689250000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648569230678884878e+02	4.557189138830738395e-01	2.181871530459878361e+00	9.237476945135034839e+03	8.608013352939366314e+02	4.557189138830738395e-01	2.181871530459878361e+00	6.739760931160162727e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.157971794691103469e+02	7.864378277661476790e-01	2.988743060919756722e+00	9.288370556936735738e+03	9.113526705878731491e+02	7.864378277661476790e-01	2.988743060919756722e+00	6.790271862320324544e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.350000000000000000e+02	7.120361538642229107e+02	-5.364378277661476790e-01	-4.103520853922004719e-02	9.084865786657914214e+03	7.091473294121268509e+02	-5.364378277661476790e-01	-4.103520853922004719e-02	6.588302427690977311e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.629764102654447697e+02	-2.057189138830738395e-01	6.461490623970566061e-01	9.135745393328958016e+03	7.596986647060633686e+02	-2.057189138830738395e-01	6.461490623970566061e-01	6.638797047178822140e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.139166666666666288e+02	1.250000000000000000e-01	1.333333333333333259e+00	9.186625000000000000e+03	8.102500000000000000e+02	1.250000000000000000e-01	1.333333333333333259e+00	6.689291666666666970e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648569230678884878e+02	4.557189138830738395e-01	2.020517604269609802e+00	9.237504606671041984e+03	8.608013352939366314e+02	4.557189138830738395e-01	2.020517604269609802e+00	6.739786286154511799e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.157971794691103469e+02	7.864378277661476790e-01	2.707701875205886566e+00	9.288384213342085786e+03	9.113526705878731491e+02	7.864378277661476790e-01	2.707701875205886566e+00	6.790280905642356629e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.360000000000000000e+02	7.120361538642229107e+02	-5.364378277661476790e-01	2.091670002669336892e-01	9.085041427595910136e+03	7.091473294121268509e+02	-5.364378277661476790e-01	2.091670002669336892e-01	6.588476019991941030e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.629764102654447697e+02	-2.057189138830738395e-01	7.295835001334668446e-01	9.135874880464622038e+03	7.596986647060633686e+02	-2.057189138830738395e-01	7.295835001334668446e-01	6.638925509995970970e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.139166666666666288e+02	1.250000000000000000e-01	1.250000000000000000e+00	9.186708333333333940e+03	8.102500000000000000e+02	1.250000000000000000e-01	1.250000000000000000e+00	6.689375000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648569230678884878e+02	4.557189138830738395e-01	1.770416499866533044e+00	9.237541786202045841e+03	8.608013352939366314e+02	4.557189138830738395e-01	1.770416499866533044e+00	6.739824490004029030e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.157971794691103469e+02	7.864378277661476790e-01	2.290832999733066089e+00	9.288375239070757743e+03	9.113526705878731491e+02	7.864378277661476790e-01	2.290832999733066089e+00	6.790273980008058970e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.370000000000000000e+02	7.120361538642229107e+02	-5.364378277661476790e-01	4.213106741667369537e-01	9.085014165605663948e+03	7.091473294121268509e+02	-5.364378277661476790e-01	4.213106741667369537e-01	6.588456717559678509e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.629764102654447697e+02	-2.057189138830738395e-01	7.939886704167018472e-01	9.135902916136165004e+03	7.596986647060633686e+02	-2.057189138830738395e-01	7.939886704167018472e-01	6.638957525446506224e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.139166666666666288e+02	1.250000000000000000e-01	1.166666666666666741e+00	9.186791666666666060e+03	8.102500000000000000e+02	1.250000000000000000e-01	1.166666666666666741e+00	6.689458333333333030e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648569230678884878e+02	4.557189138830738395e-01	1.539344662916631634e+00	9.237680417197167117e+03	8.608013352939366314e+02	4.557189138830738395e-01	1.539344662916631634e+00	6.739959141220159836e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.157971794691103469e+02	7.864378277661476790e-01	1.912022659166596528e+00	9.288569167727668173e+03	9.113526705878731491e+02	7.864378277661476790e-01	1.912022659166596528e+00	6.790459949106987551e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.380000000000000000e+02	7.120361538642229107e+02	-5.364378277661476790e-01	4.635621722338523210e-01	9.085028509173462226e+03	7.091473294121268509e+02	-5.364378277661476790e-01	4.635621722338523210e-01	6.588470301396074319e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.629764102654447697e+02	-2.057189138830738395e-01	7.942810861169261605e-01	9.135930921253398992e+03	7.596986647060633686e+02	-2.057189138830738395e-01	7.942810861169261605e-01	6.638985150698037614e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.139166666666666288e+02	1.250000000000000000e-01	1.125000000000000000e+00	9.186833333333333940e+03	8.102500000000000000e+02	1.250000000000000000e-01	1.125000000000000000e+00	6.689500000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648569230678884878e+02	4.557189138830738395e-01	1.455718913883073728e+00	9.237735745413268887e+03	8.608013352939366314e+02	4.557189138830738395e-01	1.455718913883073728e+00	6.740014849301962386e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.157971794691103469e+02	7.864378277661476790e-01	1.786437827766147679e+00	9.288638157493205654e+03	9.113526705878731491e+02	7.864378277661476790e-01	1.786437827766147679e+00	6.790529698603925681e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.390000000000000000e+02	7.120361538642229107e+02	-4.694374650592332832e-01	4.635621722338523210e-01	9.084933329586638138e+03	7.091473294121268509e+02	-4.694374650592332832e-01	4.635621722338523210e-01	6.588378466561314781e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.629764102654447697e+02	-1.930520658629499842e-01	7.942810861169261605e-01	9.135904164793319069e+03	7.596986647060633686e+02	-1.930520658629499842e-01	7.942810861169261605e-01	6.638960066613990421e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.139166666666666288e+02	8.333333333333332871e-02	1.125000000000000000e+00	9.186875000000000000e+03	8.102500000000000000e+02	8.333333333333332871e-02	1.125000000000000000e+00	6.689541666666666970e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648569230678884878e+02	3.597187325296166138e-01	1.455718913883073728e+00	9.237845835206680931e+03	8.608013352939366314e+02	3.597187325296166138e-01	1.455718913883073728e+00	6.740123266719343519e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.157971794691103469e+02	6.361041317258999683e-01	1.786437827766147679e+00	9.288816670413361862e+03	9.113526705878731491e+02	6.361041317258999683e-01	1.786437827766147679e+00	6.790704866772019159e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.400000000000000000e+02	7.120361538642229107e+02	-4.694374650592332832e-01	5.305625349407666613e-01	9.084998535033695589e+03	7.091473294121268509e+02	-4.694374650592332832e-01	5.305625349407666613e-01	6.588448247653062936e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.629764102654447697e+02	-1.930520658629499842e-01	8.069479341370500158e-01	9.135957600850180825e+03	7.596986647060633686e+02	-1.930520658629499842e-01	8.069479341370500158e-01	6.639015790493198438e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.139166666666666288e+02	8.333333333333332871e-02	1.083333333333333259e+00	9.186916666666666060e+03	8.102500000000000000e+02	8.333333333333332871e-02	1.083333333333333259e+00	6.689583333333333030e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648569230678884878e+02	3.597187325296166138e-01	1.359718732529616503e+00	9.237875732483151296e+03	8.608013352939366314e+02	3.597187325296166138e-01	1.359718732529616503e+00	6.740150876173467623e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.157971794691103469e+02	6.361041317258999683e-01	1.636104131725899968e+00	9.288834798299636532e+03	9.113526705878731491e+02	6.361041317258999683e-01	1.636104131725899968e+00	6.790718419013603125e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.410000000000000000e+02	7.118679536747583825e+02	-4.694374650592332832e-01	2.840280794478799997e-01	9.084902010376079488e+03	7.089776081446723310e+02	-4.694374650592332832e-01	2.840280794478799997e-01	6.588355043119064248e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.930520658629499842e-01	6.836807063906066295e-01	9.135930171854706714e+03	7.595929707390027943e+02	-1.930520658629499842e-01	6.836807063906066295e-01	6.638990021559531669e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	8.333333333333332871e-02	1.083333333333333259e+00	9.186958333333333940e+03	8.102083333333333712e+02	8.333333333333332871e-02	1.083333333333333259e+00	6.689625000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	3.597187325296166138e-01	1.482985960276059778e+00	9.237986494811961165e+03	8.608236959276639482e+02	3.597187325296166138e-01	1.482985960276059778e+00	6.740259978440468331e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	6.361041317258999683e-01	1.882638587218786519e+00	9.289014656290588391e+03	9.114390585219944114e+02	6.361041317258999683e-01	1.882638587218786519e+00	6.790894956880935752e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.420000000000000000e+02	7.118679536747583825e+02	-4.694374650592332832e-01	2.840280794478799997e-01	9.084902010376079488e+03	7.089776081446723310e+02	-4.694374650592332832e-01	2.840280794478799997e-01	6.588355043119064248e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.930520658629499842e-01	6.836807063906066295e-01	9.135930171854706714e+03	7.595929707390027943e+02	-1.930520658629499842e-01	6.836807063906066295e-01	6.638990021559531669e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	8.333333333333332871e-02	1.083333333333333259e+00	9.186958333333333940e+03	8.102083333333333712e+02	8.333333333333332871e-02	1.083333333333333259e+00	6.689625000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	3.597187325296166138e-01	1.482985960276059778e+00	9.237986494811961165e+03	8.608236959276639482e+02	3.597187325296166138e-01	1.482985960276059778e+00	6.740259978440468331e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	6.361041317258999683e-01	1.882638587218786519e+00	9.289014656290588391e+03	9.114390585219944114e+02	6.361041317258999683e-01	1.882638587218786519e+00	6.790894956880935752e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.430000000000000000e+02	7.118679536747583825e+02	-4.694374650592332832e-01	1.835034190722739655e-01	9.084923305329331924e+03	7.089776081446723310e+02	-4.694374650592332832e-01	1.835034190722739655e-01	6.588368181424581053e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.930520658629499842e-01	5.917517095361369828e-01	9.135982485997999902e+03	7.595929707390027943e+02	-1.930520658629499842e-01	5.917517095361369828e-01	6.639038257378957496e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	8.333333333333332871e-02	1.000000000000000000e+00	9.187041666666666060e+03	8.102083333333333712e+02	8.333333333333332871e-02	1.000000000000000000e+00	6.689708333333333030e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	3.597187325296166138e-01	1.408248290463863128e+00	9.238100847335332219e+03	8.608236959276639482e+02	3.597187325296166138e-01	1.408248290463863128e+00	6.740378409287708564e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	6.361041317258999683e-01	1.816496580927726034e+00	9.289160028004000196e+03	9.114390585219944114e+02	6.361041317258999683e-01	1.816496580927726034e+00	6.791048485242085007e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.440000000000000000e+02	7.118679536747583825e+02	-4.694374650592332832e-01	1.835034190722739655e-01	9.084923305329331924e+03	7.089776081446723310e+02	-4.694374650592332832e-01	1.835034190722739655e-01	6.588368181424581053e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.930520658629499842e-01	5.917517095361369828e-01	9.135982485997999902e+03	7.595929707390027943e+02	-1.930520658629499842e-01	5.917517095361369828e-01	6.639038257378957496e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	8.333333333333332871e-02	1.000000000000000000e+00	9.187041666666666060e+03	8.102083333333333712e+02	8.333333333333332871e-02	1.000000000000000000e+00	6.689708333333333030e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	3.597187325296166138e-01	1.408248290463863128e+00	9.238100847335332219e+03	8.608236959276639482e+02	3.597187325296166138e-01	1.408248290463863128e+00	6.740378409287708564e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	6.361041317258999683e-01	1.816496580927726034e+00	9.289160028004000196e+03	9.114390585219944114e+02	6.361041317258999683e-01	1.816496580927726034e+00	6.791048485242085007e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.450000000000000000e+02	7.118679536747583825e+02	-3.579859602760601112e-01	3.394875189019700423e-01	9.084923305329331924e+03	7.089776081446723310e+02	-3.579859602760601112e-01	3.394875189019700423e-01	6.588368181424581053e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.581596468046967408e-01	6.905770927843184470e-01	9.135982485997999902e+03	7.595929707390027943e+02	-1.581596468046967408e-01	6.905770927843184470e-01	6.639038257378957496e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	4.166666666666666435e-02	1.041666666666666741e+00	9.187041666666666060e+03	8.102083333333333712e+02	4.166666666666666435e-02	1.041666666666666741e+00	6.689708333333333030e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	2.414929801380300556e-01	1.392756240549015034e+00	9.238100847335332219e+03	8.608236959276639482e+02	2.414929801380300556e-01	1.392756240549015034e+00	6.740378409287708564e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	4.413192936093934815e-01	1.743845814431363550e+00	9.289160028004000196e+03	9.114390585219944114e+02	4.413192936093934815e-01	1.743845814431363550e+00	6.791048485242085007e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.460000000000000000e+02	7.118679536747583825e+02	-3.579859602760601112e-01	4.226497308103742689e-01	9.085021396800222647e+03	7.089776081446723310e+02	-3.579859602760601112e-01	4.226497308103742689e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.581596468046967408e-01	7.113248654051871345e-01	9.136052365066778293e+03	7.595929707390027943e+02	-1.581596468046967408e-01	7.113248654051871345e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	4.166666666666666435e-02	1.000000000000000000e+00	9.187083333333333940e+03	8.102083333333333712e+02	4.166666666666666435e-02	1.000000000000000000e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	2.414929801380300556e-01	1.288675134594812866e+00	9.238114301599889586e+03	8.608236959276639482e+02	2.414929801380300556e-01	1.288675134594812866e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	4.413192936093934815e-01	1.577350269189625731e+00	9.289145269866445233e+03	9.114390585219944114e+02	4.413192936093934815e-01	1.577350269189625731e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.470000000000000000e+02	7.118679536747583825e+02	-3.579859602760601112e-01	4.226497308103742689e-01	9.085021396800222647e+03	7.089776081446723310e+02	-3.579859602760601112e-01	4.226497308103742689e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.581596468046967408e-01	7.113248654051871345e-01	9.136052365066778293e+03	7.595929707390027943e+02	-1.581596468046967408e-01	7.113248654051871345e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	4.166666666666666435e-02	1.000000000000000000e+00	9.187083333333333940e+03	8.102083333333333712e+02	4.166666666666666435e-02	1.000000000000000000e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	2.414929801380300556e-01	1.288675134594812866e+00	9.238114301599889586e+03	8.608236959276639482e+02	2.414929801380300556e-01	1.288675134594812866e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	4.413192936093934815e-01	1.577350269189625731e+00	9.289145269866445233e+03	9.114390585219944114e+02	4.413192936093934815e-01	1.577350269189625731e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.480000000000000000e+02	7.118679536747583825e+02	-3.579859602760601112e-01	4.226497308103742689e-01	9.085021396800222647e+03	7.089776081446723310e+02	-3.579859602760601112e-01	4.226497308103742689e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.581596468046967408e-01	7.113248654051871345e-01	9.136052365066778293e+03	7.595929707390027943e+02	-1.581596468046967408e-01	7.113248654051871345e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	4.166666666666666435e-02	1.000000000000000000e+00	9.187083333333333940e+03	8.102083333333333712e+02	4.166666666666666435e-02	1.000000000000000000e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	2.414929801380300556e-01	1.288675134594812866e+00	9.238114301599889586e+03	8.608236959276639482e+02	2.414929801380300556e-01	1.288675134594812866e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	4.413192936093934815e-01	1.577350269189625731e+00	9.289145269866445233e+03	9.114390585219944114e+02	4.413192936093934815e-01	1.577350269189625731e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.490000000000000000e+02	7.118679536747583825e+02	-3.579859602760601112e-01	4.226497308103742689e-01	9.085021396800222647e+03	7.089776081446723310e+02	-3.579859602760601112e-01	4.226497308103742689e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.581596468046967408e-01	7.113248654051871345e-01	9.136052365066778293e+03	7.595929707390027943e+02	-1.581596468046967408e-01	7.113248654051871345e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	4.166666666666666435e-02	1.000000000000000000e+00	9.187083333333333940e+03	8.102083333333333712e+02	4.166666666666666435e-02	1.000000000000000000e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	2.414929801380300556e-01	1.288675134594812866e+00	9.238114301599889586e+03	8.608236959276639482e+02	2.414929801380300556e-01	1.288675134594812866e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	4.413192936093934815e-01	1.577350269189625731e+00	9.289145269866445233e+03	9.114390585219944114e+02	4.413192936093934815e-01	1.577350269189625731e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.500000000000000000e+02	7.118679536747583825e+02	-3.579859602760601112e-01	4.226497308103742689e-01	9.085021396800222647e+03	7.089776081446723310e+02	-3.579859602760601112e-01	4.226497308103742689e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.581596468046967408e-01	7.113248654051871345e-01	9.136052365066778293e+03	7.595929707390027943e+02	-1.581596468046967408e-01	7.113248654051871345e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	4.166666666666666435e-02	1.000000000000000000e+00	9.187083333333333940e+03	8.102083333333333712e+02	4.166666666666666435e-02	1.000000000000000000e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	2.414929801380300556e-01	1.288675134594812866e+00	9.238114301599889586e+03	8.608236959276639482e+02	2.414929801380300556e-01	1.288675134594812866e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	4.413192936093934815e-01	1.577350269189625731e+00	9.289145269866445233e+03	9.114390585219944114e+02	4.413192936093934815e-01	1.577350269189625731e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.510000000000000000e+02	7.118679536747583825e+02	-3.579859602760601112e-01	4.226497308103742689e-01	9.085021396800222647e+03	7.089776081446723310e+02	-3.579859602760601112e-01	4.226497308103742689e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.581596468046967408e-01	7.113248654051871345e-01	9.136052365066778293e+03	7.595929707390027943e+02	-1.581596468046967408e-01	7.113248654051871345e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	4.166666666666666435e-02	1.000000000000000000e+00	9.187083333333333940e+03	8.102083333333333712e+02	4.166666666666666435e-02	1.000000000000000000e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	2.414929801380300556e-01	1.288675134594812866e+00	9.238114301599889586e+03	8.608236959276639482e+02	2.414929801380300556e-01	1.288675134594812866e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	4.413192936093934815e-01	1.577350269189625731e+00	9.289145269866445233e+03	9.114390585219944114e+02	4.413192936093934815e-01	1.577350269189625731e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.520000000000000000e+02	7.118679536747583825e+02	-3.579859602760601112e-01	4.226497308103742689e-01	9.085021396800222647e+03	7.089776081446723310e+02	-3.579859602760601112e-01	4.226497308103742689e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.581596468046967408e-01	7.113248654051871345e-01	9.136052365066778293e+03	7.595929707390027943e+02	-1.581596468046967408e-01	7.113248654051871345e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	4.166666666666666435e-02	1.000000000000000000e+00	9.187083333333333940e+03	8.102083333333333712e+02	4.166666666666666435e-02	1.000000000000000000e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	2.414929801380300556e-01	1.288675134594812866e+00	9.238114301599889586e+03	8.608236959276639482e+02	2.414929801380300556e-01	1.288675134594812866e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	4.413192936093934815e-01	1.577350269189625731e+00	9.289145269866445233e+03	9.114390585219944114e+02	4.413192936093934815e-01	1.577350269189625731e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.530000000000000000e+02	7.118679536747583825e+02	-3.579859602760601112e-01	4.226497308103742689e-01	9.085021396800222647e+03	7.089776081446723310e+02	-3.579859602760601112e-01	4.226497308103742689e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.581596468046967408e-01	7.113248654051871345e-01	9.136052365066778293e+03	7.595929707390027943e+02	-1.581596468046967408e-01	7.113248654051871345e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	4.166666666666666435e-02	1.000000000000000000e+00	9.187083333333333940e+03	8.102083333333333712e+02	4.166666666666666435e-02	1.000000000000000000e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	2.414929801380300556e-01	1.288675134594812866e+00	9.238114301599889586e+03	8.608236959276639482e+02	2.414929801380300556e-01	1.288675134594812866e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	4.413192936093934815e-01	1.577350269189625731e+00	9.289145269866445233e+03	9.114390585219944114e+02	4.413192936093934815e-01	1.577350269189625731e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.540000000000000000e+02	7.118679536747583825e+02	-3.579859602760601112e-01	4.226497308103742689e-01	9.085021396800222647e+03	7.089776081446723310e+02	-3.579859602760601112e-01	4.226497308103742689e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.581596468046967408e-01	7.113248654051871345e-01	9.136052365066778293e+03	7.595929707390027943e+02	-1.581596468046967408e-01	7.113248654051871345e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	4.166666666666666435e-02	1.000000000000000000e+00	9.187083333333333940e+03	8.102083333333333712e+02	4.166666666666666435e-02	1.000000000000000000e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	2.414929801380300556e-01	1.288675134594812866e+00	9.238114301599889586e+03	8.608236959276639482e+02	2.414929801380300556e-01	1.288675134594812866e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	4.413192936093934815e-01	1.577350269189625731e+00	9.289145269866445233e+03	9.114390585219944114e+02	4.413192936093934815e-01	1.577350269189625731e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.550000000000000000e+02	7.118679536747583825e+02	-3.579859602760601112e-01	4.226497308103742689e-01	9.085021396800222647e+03	7.089776081446723310e+02	-3.579859602760601112e-01	4.226497308103742689e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.581596468046967408e-01	7.113248654051871345e-01	9.136052365066778293e+03	7.595929707390027943e+02	-1.581596468046967408e-01	7.113248654051871345e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	4.166666666666666435e-02	1.000000000000000000e+00	9.187083333333333940e+03	8.102083333333333712e+02	4.166666666666666435e-02	1.000000000000000000e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	2.414929801380300556e-01	1.288675134594812866e+00	9.238114301599889586e+03	8.608236959276639482e+02	2.414929801380300556e-01	1.288675134594812866e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	4.413192936093934815e-01	1.577350269189625731e+00	9.289145269866445233e+03	9.114390585219944114e+02	4.413192936093934815e-01	1.577350269189625731e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.560000000000000000e+02	7.118679536747583825e+02	-3.579859602760601112e-01	4.226497308103742689e-01	9.085021396800222647e+03	7.089776081446723310e+02	-3.579859602760601112e-01	4.226497308103742689e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.581596468046967408e-01	7.113248654051871345e-01	9.136052365066778293e+03	7.595929707390027943e+02	-1.581596468046967408e-01	7.113248654051871345e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	4.166666666666666435e-02	1.000000000000000000e+00	9.187083333333333940e+03	8.102083333333333712e+02	4.166666666666666435e-02	1.000000000000000000e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	2.414929801380300556e-01	1.288675134594812866e+00	9.238114301599889586e+03	8.608236959276639482e+02	2.414929801380300556e-01	1.288675134594812866e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	4.413192936093934815e-01	1.577350269189625731e+00	9.289145269866445233e+03	9.114390585219944114e+02	4.413192936093934815e-01	1.577350269189625731e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.570000000000000000e+02	7.118679536747583825e+02	-3.579859602760601112e-01	4.226497308103742689e-01	9.085021396800222647e+03	7.089776081446723310e+02	-3.579859602760601112e-01	4.226497308103742689e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.581596468046967408e-01	7.113248654051871345e-01	9.136052365066778293e+03	7.595929707390027943e+02	-1.581596468046967408e-01	7.113248654051871345e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	4.166666666666666435e-02	1.000000000000000000e+00	9.187083333333333940e+03	8.102083333333333712e+02	4.166666666666666435e-02	1.000000000000000000e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	2.414929801380300556e-01	1.288675134594812866e+00	9.238114301599889586e+03	8.608236959276639482e+02	2.414929801380300556e-01	1.288675134594812866e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	4.413192936093934815e-01	1.577350269189625731e+00	9.289145269866445233e+03	9.114390585219944114e+02	4.413192936093934815e-01	1.577350269189625731e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.580000000000000000e+02	7.118679536747583825e+02	-3.579859602760601112e-01	4.226497308103742689e-01	9.085021396800222647e+03	7.089776081446723310e+02	-3.579859602760601112e-01	4.226497308103742689e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.581596468046967408e-01	7.113248654051871345e-01	9.136052365066778293e+03	7.595929707390027943e+02	-1.581596468046967408e-01	7.113248654051871345e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	4.166666666666666435e-02	1.000000000000000000e+00	9.187083333333333940e+03	8.102083333333333712e+02	4.166666666666666435e-02	1.000000000000000000e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	2.414929801380300556e-01	1.288675134594812866e+00	9.238114301599889586e+03	8.608236959276639482e+02	2.414929801380300556e-01	1.288675134594812866e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	4.413192936093934815e-01	1.577350269189625731e+00	9.289145269866445233e+03	9.114390585219944114e+02	4.413192936093934815e-01	1.577350269189625731e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.590000000000000000e+02	7.118679536747583825e+02	-3.579859602760601112e-01	4.226497308103742689e-01	9.085021396800222647e+03	7.089776081446723310e+02	-3.579859602760601112e-01	4.226497308103742689e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	-1.581596468046967408e-01	7.113248654051871345e-01	9.136052365066778293e+03	7.595929707390027943e+02	-1.581596468046967408e-01	7.113248654051871345e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	4.166666666666666435e-02	1.000000000000000000e+00	9.187083333333333940e+03	8.102083333333333712e+02	4.166666666666666435e-02	1.000000000000000000e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	2.414929801380300556e-01	1.288675134594812866e+00	9.238114301599889586e+03	8.608236959276639482e+02	2.414929801380300556e-01	1.288675134594812866e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	4.413192936093934815e-01	1.577350269189625731e+00	9.289145269866445233e+03	9.114390585219944114e+02	4.413192936093934815e-01	1.577350269189625731e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.600000000000000000e+02	7.118679536747583825e+02	0.000000000000000000e+00	6.420140397239398888e-01	9.085021396800222647e+03	7.089776081446723310e+02	0.000000000000000000e+00	6.420140397239398888e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	0.000000000000000000e+00	8.418403531953033703e-01	9.136052365066778293e+03	7.595929707390027943e+02	0.000000000000000000e+00	8.418403531953033703e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	0.000000000000000000e+00	1.041666666666666741e+00	9.187083333333333940e+03	8.102083333333333712e+02	0.000000000000000000e+00	1.041666666666666741e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	0.000000000000000000e+00	1.241492980138030111e+00	9.238114301599889586e+03	8.608236959276639482e+02	0.000000000000000000e+00	1.241492980138030111e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	0.000000000000000000e+00	1.441319293609393704e+00	9.289145269866445233e+03	9.114390585219944114e+02	0.000000000000000000e+00	1.441319293609393704e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.610000000000000000e+02	7.118679536747583825e+02	0.000000000000000000e+00	6.420140397239398888e-01	9.085021396800222647e+03	7.089776081446723310e+02	0.000000000000000000e+00	6.420140397239398888e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	0.000000000000000000e+00	8.418403531953033703e-01	9.136052365066778293e+03	7.595929707390027943e+02	0.000000000000000000e+00	8.418403531953033703e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	0.000000000000000000e+00	1.041666666666666741e+00	9.187083333333333940e+03	8.102083333333333712e+02	0.000000000000000000e+00	1.041666666666666741e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	0.000000000000000000e+00	1.241492980138030111e+00	9.238114301599889586e+03	8.608236959276639482e+02	0.000000000000000000e+00	1.241492980138030111e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	0.000000000000000000e+00	1.441319293609393704e+00	9.289145269866445233e+03	9.114390585219944114e+02	0.000000000000000000e+00	1.441319293609393704e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.620000000000000000e+02	7.118679536747583825e+02	0.000000000000000000e+00	6.420140397239398888e-01	9.085021396800222647e+03	7.089776081446723310e+02	0.000000000000000000e+00	6.420140397239398888e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	0.000000000000000000e+00	8.418403531953033703e-01	9.136052365066778293e+03	7.595929707390027943e+02	0.000000000000000000e+00	8.418403531953033703e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	0.000000000000000000e+00	1.041666666666666741e+00	9.187083333333333940e+03	8.102083333333333712e+02	0.000000000000000000e+00	1.041666666666666741e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	0.000000000000000000e+00	1.241492980138030111e+00	9.238114301599889586e+03	8.608236959276639482e+02	0.000000000000000000e+00	1.241492980138030111e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	0.000000000000000000e+00	1.441319293609393704e+00	9.289145269866445233e+03	9.114390585219944114e+02	0.000000000000000000e+00	1.441319293609393704e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.630000000000000000e+02	7.118679536747583825e+02	0.000000000000000000e+00	6.420140397239398888e-01	9.085021396800222647e+03	7.089776081446723310e+02	0.000000000000000000e+00	6.420140397239398888e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	0.000000000000000000e+00	8.418403531953033703e-01	9.136052365066778293e+03	7.595929707390027943e+02	0.000000000000000000e+00	8.418403531953033703e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	0.000000000000000000e+00	1.041666666666666741e+00	9.187083333333333940e+03	8.102083333333333712e+02	0.000000000000000000e+00	1.041666666666666741e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	0.000000000000000000e+00	1.241492980138030111e+00	9.238114301599889586e+03	8.608236959276639482e+02	0.000000000000000000e+00	1.241492980138030111e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	0.000000000000000000e+00	1.441319293609393704e+00	9.289145269866445233e+03	9.114390585219944114e+02	0.000000000000000000e+00	1.441319293609393704e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.640000000000000000e+02	7.118679536747583825e+02	0.000000000000000000e+00	6.420140397239398888e-01	9.085021396800222647e+03	7.089776081446723310e+02	0.000000000000000000e+00	6.420140397239398888e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	0.000000000000000000e+00	8.418403531953033703e-01	9.136052365066778293e+03	7.595929707390027943e+02	0.000000000000000000e+00	8.418403531953033703e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	0.000000000000000000e+00	1.041666666666666741e+00	9.187083333333333940e+03	8.102083333333333712e+02	0.000000000000000000e+00	1.041666666666666741e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	0.000000000000000000e+00	1.241492980138030111e+00	9.238114301599889586e+03	8.608236959276639482e+02	0.000000000000000000e+00	1.241492980138030111e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	0.000000000000000000e+00	1.441319293609393704e+00	9.289145269866445233e+03	9.114390585219944114e+02	0.000000000000000000e+00	1.441319293609393704e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.650000000000000000e+02	7.118679536747583825e+02	0.000000000000000000e+00	6.420140397239398888e-01	9.085021396800222647e+03	7.089776081446723310e+02	0.000000000000000000e+00	6.420140397239398888e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	0.000000000000000000e+00	8.418403531953033703e-01	9.136052365066778293e+03	7.595929707390027943e+02	0.000000000000000000e+00	8.418403531953033703e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	0.000000000000000000e+00	1.041666666666666741e+00	9.187083333333333940e+03	8.102083333333333712e+02	0.000000000000000000e+00	1.041666666666666741e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	0.000000000000000000e+00	1.241492980138030111e+00	9.238114301599889586e+03	8.608236959276639482e+02	0.000000000000000000e+00	1.241492980138030111e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	0.000000000000000000e+00	1.441319293609393704e+00	9.289145269866445233e+03	9.114390585219944114e+02	0.000000000000000000e+00	1.441319293609393704e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02
1.660000000000000000e+02	7.118679536747583825e+02	0.000000000000000000e+00	6.420140397239398888e-01	9.085021396800222647e+03	7.089776081446723310e+02	0.000000000000000000e+00	6.420140397239398888e-01	6.588462866891528392e+03	-1.512033906242082892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.493651546327604592e+03	2.502000000000000000e+03	2.041855289591122300e+03	7.475439125155784268e+02	7.928552895911225278e+02	7.628714768373791912e+02	0.000000000000000000e+00	8.418403531953033703e-01	9.136052365066778293e+03	7.595929707390027943e+02	0.000000000000000000e+00	8.418403531953033703e-01	6.639106433445764196e+03	1.825773163802122845e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.495492439830468811e+03	2.502000000000000000e+03	2.062823478128894294e+03	7.894802895911225278e+02	8.138234781288945214e+02	8.138750000000000000e+02	0.000000000000000000e+00	1.041666666666666741e+00	9.187083333333333940e+03	8.102083333333333712e+02	0.000000000000000000e+00	1.041666666666666741e+00	6.689750000000000000e+03	3.666666666666666519e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.497333333333333485e+03	2.502000000000000000e+03	2.083791666666666515e+03	8.314166666666666288e+02	8.347916666666666288e+02	8.648785231626208088e+02	0.000000000000000000e+00	1.241492980138030111e+00	9.238114301599889586e+03	8.608236959276639482e+02	0.000000000000000000e+00	1.241492980138030111e+00	6.740393566554235804e+03	5.507560169531210192e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.499174226836198159e+03	2.502000000000000000e+03	2.104759855204438736e+03	8.733530437422107298e+02	8.557598552044387361e+02	9.158820463252416175e+02	0.000000000000000000e+00	1.441319293609393704e+00	9.289145269866445233e+03	9.114390585219944114e+02	0.000000000000000000e+00	1.441319293609393704e+00	6.791037133108471608e+03	7.348453672395754310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.501015120339062378e+03	2.502000000000000000e+03	2.125728043742210502e+03	9.152894208177548308e+02	8.767280437422107298e+02


==> data/testing.tsv <==
t	nssSn	nssEn	nssIn	nssRn	nssSy	nssEy	nssIy	nssRy	nsSn	nsEn	nsIn	nsRn	nsSy	nsEy	nsIy	nsRy	Sn	En	In	Rn	Sy	Ey	Iy	Ry	sSn	sEn	sIn	sRn	sSy	sEy	sIy	sRy	ssSn	ssEn	ssIn	ssRn	ssSy	ssEy	ssIy	ssRy
0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	9.817688666616450064e+03	1.025297671426896784e+01	4.825982094231709851e+01	-5.364378277661476790e-01	7.037534578444288513e+01	-4.694374650592332832e-01	-1.052284749830792787e+00	0.000000000000000000e+00	9.828198499974891092e+03	1.448065502380114999e+01	4.967157713782521711e+01	-2.057189138830738395e-01	8.041683955888809976e+01	-1.930520658629499842e-01	-1.094757082487297639e-01	0.000000000000000000e+00	9.838708333333333940e+03	1.870833333333333215e+01	5.108333333333333570e+01	1.250000000000000000e-01	9.045833333333332860e+01	8.333333333333332871e-02	8.333333333333333703e-01	0.000000000000000000e+00	9.849218166691776787e+03	2.293601164286551608e+01	5.249508952884145430e+01	4.557189138830738395e-01	1.004998271077785574e+02	3.597187325296166138e-01	1.776142374915396616e+00	0.000000000000000000e+00	9.859728000050217815e+03	2.716368995239769646e+01	5.390684572434957289e+01	7.864378277661476790e-01	1.105413208822237721e+02	6.361041317258999683e-01	2.718951416497459750e+00	0.000000000000000000e+00
2.000000000000000000e+00	9.706633281456375698e+03	2.491513846084281880e+01	4.891739771707499074e+01	-1.088913650100260977e+00	1.425603886988149043e+02	-9.138857955913137765e-01	2.440982780675797770e-01	-5.364378277661476790e-01	9.721358307394853909e+03	3.031173589708807725e+01	5.129203219187083107e+01	-2.319568250501304885e-01	1.564885276827407949e+02	-2.902762311289902031e-01	1.642882472367123148e+00	-2.057189138830738395e-01	9.736083333333333940e+03	3.570833333333333570e+01	5.366666666666666430e+01	6.250000000000000000e-01	1.704166666666666572e+02	3.333333333333333148e-01	3.041666666666666519e+00	1.250000000000000000e-01	9.750808359271813970e+03	4.110493076957859415e+01	5.604130114146249753e+01	1.481956825050130488e+00	1.843448056505925194e+02	9.569428977956568882e-01	4.440450860966209667e+00	4.557189138830738395e-01	9.765533385210292181e+03	4.650152820582385260e+01	5.841593561625833786e+01	2.338913650100260977e+00	1.982729446345184101e+02	1.580552462257980295e+00	5.839235055265753260e+00	7.864378277661476790e-01
3.000000000000000000e+00	9.609599453362732675e+03	3.460169343754594706e+01	5.086245585570780747e+01	-1.008913438213184577e+00	2.054931078934492916e+02	-9.887430609197569442e-01	1.952727984351729340e+00	-7.909944487358055998e-01	9.627258060014699367e+03	4.228001338543964494e+01	5.391039459452056803e+01	3.080432808934077116e-01	2.223090539467246458e+02	-1.818715304598784721e-01	4.122197325509198151e+00	-1.454972243679027999e-01	9.644916666666666060e+03	4.995833333333333570e+01	5.695833333333333570e+01	1.625000000000000000e+00	2.391250000000000000e+02	6.250000000000000000e-01	6.291666666666666963e+00	5.000000000000000000e-01	9.662575273318632753e+03	5.763665328122702647e+01	6.000627207214610337e+01	2.941956719106592288e+00	2.559409460532753542e+02	1.431871530459878361e+00	8.461136007824135774e+00	1.145497224367902689e+00	9.680233879970599446e+03	6.531497322912072434e+01	6.305421081095886393e+01	4.258913438213184577e+00	2.727568921065507084e+02	2.238743060919756722e+00	1.063060534898160370e+01	1.790994448735805600e+00
4.000000000000000000e+00	9.517626747599731971e+03	4.402275738307528741e+01	5.438872739216591867e+01	-2.989503754712408146e-01	2.595264418328252418e+02	-1.160246899469286941e+00	5.840559733223986250e+00	-9.052377210773443483e-01	9.539730040466532955e+03	5.355304535820430800e+01	5.767353036274963074e+01	1.371358145597712852e+00	2.781173875830792781e+02	-8.012344973464347042e-02	8.961946533278659643e+00	1.932144727946611962e-01	9.561833333333333940e+03	6.308333333333333570e+01	6.095833333333333570e+01	3.041666666666666519e+00	2.967083333333333144e+02	1.000000000000000000e+00	1.208333333333333393e+01	1.291666666666666741e+00	9.583936626200134924e+03	7.261362130846235630e+01	6.424313630391704066e+01	4.711975187735619741e+00	3.152992790835873507e+02	2.080123449734643692e+00	1.520472013338800821e+01	2.390118860538672507e+00	9.606039919066935909e+03	8.214390928359138400e+01	6.752793927450075273e+01	6.382283708804573408e+00	3.338902248338413870e+02	3.160246899469286941e+00	1.832610693344268071e+01	3.488571054410678052e+00
5.000000000000000000e+00	9.438554895755511097e+03	5.373952136153699399e+01	5.456233314416822111e+01	1.678723084665699083e+00	3.103947237104761143e+02	-7.189514164974599719e-01	1.110279943086080401e+01	-1.763738123006715064e-01	9.461944114544423428e+03	6.380726068076849344e+01	5.911449990541744626e+01	3.547694875666183023e+00	3.290723618552380572e+02	2.238576250846033844e-01	1.546806638209706719e+01	1.390979760516330987e+00	9.485333333333333940e+03	7.387500000000000000e+01	6.366666666666666430e+01	5.416666666666666963e+00	3.477500000000000000e+02	1.166666666666666741e+00	1.983333333333333215e+01	2.958333333333333481e+00	9.508722552122244451e+03	8.394273931923150656e+01	6.821883342791588234e+01	7.285638457667150902e+00	3.664276381447619428e+02	2.109475708248730097e+00	2.419860028456959711e+01	4.525686906150335531e+00	9.532111770911156782e+03	9.401047863846301311e+01	7.277100018916510749e+01	9.154610248667633954e+00	3.851052762895238857e+02	3.052284749830793231e+00	2.856386723580585851e+01	6.093040478967338913e+00
6.000000000000000000e+00	9.371085133338077867e+03	6.088974598555188322e+01	5.751961183896766272e+01	3.194668463264338065e+00	3.473082830243247940e+02	-1.566013009061856698e+00	1.506964655455114510e+01	8.726857802533007913e-01	9.395438400002371054e+03	7.242403965944261302e+01	6.240563925281716706e+01	5.993167564965501626e+00	3.666333081788290542e+02	1.336601621357382808e-01	2.103482327727557077e+01	3.123842890126650396e+00	9.419791666666666060e+03	8.395833333333332860e+01	6.729166666666667140e+01	8.791666666666666075e+00	3.859583333333333144e+02	1.833333333333333259e+00	2.700000000000000000e+01	5.375000000000000000e+00	9.444144933330961067e+03	9.549262700722404418e+01	7.217769408051617575e+01	1.159016576836783052e+01	4.052833584878375746e+02	3.533006504530928460e+00	3.296517672272442923e+01	7.626157109873349604e+00	9.468498199995254254e+03	1.070269206811147740e+02	7.706372149436568009e+01	1.438866487006899320e+01	4.246083836423418347e+02	5.232679675728522994e+00	3.893035344544885845e+01	9.877314219746699209e+00
7.000000000000000000e+00	9.300504469169045478e+03	6.915899251066916520e+01	6.000706945547609905e+01	5.593016166231523201e+00	3.863033675049482554e+02	-1.688254764869178359e+00	2.111749227633035986e+01	4.264904754349045035e+00	9.326918901251188800e+03	8.064199625533458970e+01	6.473270139440471382e+01	9.400674749782428563e+00	4.055891837524741277e+02	4.683726175654108204e-01	2.828791280483184778e+01	6.590785710507855555e+00	9.353333333333333940e+03	9.212500000000000000e+01	6.945833333333332860e+01	1.320833333333333393e+01	4.248750000000000000e+02	2.625000000000000000e+00	3.545833333333333570e+01	8.916666666666666075e+00	9.379747765415479080e+03	1.036080037446654103e+02	7.418396527226194337e+01	1.701599191688423929e+01	4.441608162475258723e+02	4.781627382434589180e+00	4.262875386183482362e+01	1.124254762282547659e+01	9.406162197497622401e+03	1.150910074893308348e+02	7.890959721119055814e+01	2.082365050043514287e+01	4.634466324950517446e+02	6.938254764869178359e+00	4.979917439033631155e+01	1.356842857898428711e+01
8.000000000000000000e+00	9.243392423472350856e+03	7.891686357995959611e+01	5.991431948161267229e+01	1.082907047600447115e+01	4.195087729425156340e+02	-1.945317381938274526e+00	2.859249815479205381e+01	5.783407738465960790e+00	9.267800378402842398e+03	8.993759845664646946e+01	6.583215974080633259e+01	1.439370190466890165e+01	4.385043864712578170e+02	4.856746423641959964e-01	3.602541574406269831e+01	9.516703869232980395e+00	9.292208333333333940e+03	1.009583333333333286e+02	7.175000000000000000e+01	1.795833333333333215e+01	4.575000000000000000e+02	2.916666666666666519e+00	4.345833333333333570e+01	1.325000000000000000e+01	9.316616288263825481e+03	1.119790682100201877e+02	7.766784025919366741e+01	2.152296476199776265e+01	4.764956135287421830e+02	5.347658690969137041e+00	5.089125092260397309e+01	1.698329613076701960e+01	9.341024243194317023e+03	1.229998030867070611e+02	8.358568051838733481e+01	2.508759619066219315e+01	4.954912270574843660e+02	7.778650715271608007e+00	5.832416851187461759e+01	2.071659226153403921e+01
9.000000000000000000e+00	9.184912963093594954e+03	8.967679415294020373e+01	6.406570748369476576e+01	1.503717438970569198e+01	4.466771786704504734e+02	-1.266747500778278468e+00	3.462590581850598426e+01	9.535396801440068515e+00	9.211164814880130507e+03	9.858839707647010187e+01	6.869952040851404718e+01	1.928942052818618080e+01	4.651719226685585795e+02	1.095792916277527507e+00	4.420878624258632072e+01	1.341353173405336818e+01	9.237416666666666060e+03	1.075000000000000000e+02	7.333333333333332860e+01	2.354166666666666785e+01	4.836666666666666856e+02	3.458333333333333481e+00	5.379166666666666430e+01	1.729166666666666785e+01	9.263668518453201614e+03	1.164116029235298981e+02	7.796714625815261002e+01	2.779391280514715490e+01	5.021614106647747917e+02	5.820873750389139900e+00	6.337454709074700787e+01	2.116980159927996752e+01	9.289920370239737167e+03	1.253232058470597963e+02	8.260095918297189144e+01	3.204615894362764550e+01	5.206561546628828410e+02	8.183414167444945875e+00	7.295742751482734434e+01	2.504793653189326719e+01
1.000000000000000000e+01	9.134398985349944269e+03	9.179505662017321299e+01	6.364913493970636438e+01	2.070842933998743973e+01	4.738017841288718159e+02	-1.069363694408053345e+00	4.234864627473844223e+01	1.181123562305891639e+01	9.160595326008306074e+03	1.031891949767532708e+02	6.999123413651985004e+01	2.522921466999371987e+01	4.889425587311025652e+02	1.319484819462640068e+00	5.223682313736922112e+01	1.721811781152945997e+01	9.186791666666666060e+03	1.145833333333333286e+02	7.633333333333332860e+01	2.975000000000000000e+01	5.040833333333333144e+02	3.708333333333333481e+00	6.212500000000000000e+01	2.262500000000000000e+01	9.212988007325026047e+03	1.259774716899133864e+02	8.267543253014680715e+01	3.427078533000628369e+01	5.192241079355640068e+02	6.097181847204026894e+00	7.201317686263078599e+01	2.803188218847054003e+01	9.239184347983387852e+03	1.373716100464934584e+02	8.901753172696029992e+01	3.879157066001256027e+01	5.343648825377947560e+02	8.486030361074719863e+00	8.190135372526155777e+01	3.343876437694108006e+01
1.100000000000000000e+01	9.078691072267321942e+03	9.690677376125779574e+01	6.312428162699056600e+01	2.499627251484121970e+01	4.922049787573813546e+02	-4.509000314691080646e-01	5.708738151424731200e+01	1.496788270106495844e+01	9.108366369466994001e+03	1.089742202139622407e+02	7.037464081349529010e+01	3.093563625742061163e+01	5.076024893786906773e+02	1.941216650932112486e+00	6.437702409045699881e+01	2.119227468386581137e+01	9.138041666666666060e+03	1.210416666666666714e+02	7.762500000000000000e+01	3.687500000000000000e+01	5.230000000000000000e+02	4.333333333333333037e+00	7.166666666666667140e+01	2.741666666666666785e+01	9.167716963866338119e+03	1.331091131193711021e+02	8.487535918650470990e+01	4.281436374257938837e+01	5.383975106213092658e+02	6.725450015734553588e+00	7.895630924287634400e+01	3.364105864946752433e+01	9.197392261066010178e+03	1.451765595720755471e+02	9.212571837300943400e+01	4.875372748515877674e+01	5.537950212426186454e+02	9.117566698135775027e+00	8.624595181908603081e+01	3.986545063226837726e+01
1.200000000000000000e+01	9.017972910665450399e+03	1.006945048309892172e+02	6.655447775023148438e+01	3.084815547134065383e+01	5.086170797609403280e+02	-4.852589518470225016e-01	6.251053890042959438e+01	2.118398112141509415e+01	9.052507288666058230e+03	1.134722524154946086e+02	7.281890554178241359e+01	3.834074440233699477e+01	5.261002065471368496e+02	1.778203857409822231e+00	7.160943611688145438e+01	2.732115722737421493e+01	9.087041666666666060e+03	1.262500000000000000e+02	7.908333333333332860e+01	4.583333333333333570e+01	5.435833333333333712e+02	4.041666666666666963e+00	8.070833333333332860e+01	3.345833333333333570e+01	9.121576044667273891e+03	1.390277475845053914e+02	8.534776112488424360e+01	5.332592226432967664e+01	5.610664601195298928e+02	6.305129475923511251e+00	8.980723054978520281e+01	3.959550943929245648e+01	9.156110422667881721e+03	1.518054951690107828e+02	9.161218891643517281e+01	6.081851119532601757e+01	5.785495869057264144e+02	8.568592285180356427e+00	9.890612776623706281e+01	4.573268554525157725e+01
1.300000000000000000e+01	8.961862709840115713e+03	1.093634289012665022e+02	6.813630704063542964e+01	4.123445840104393767e+01	5.215672975095241100e+02	-1.050825280832842878e+00	6.719902842176301760e+01	2.744861488903749702e+01	8.998452188253389977e+03	1.206192144506332511e+02	7.523482018698437912e+01	4.847139586718863313e+01	5.414919820880953694e+02	1.557920692916912042e+00	7.834951421088150880e+01	3.370347411118541459e+01	9.035041666666666060e+03	1.318750000000000000e+02	8.233333333333332860e+01	5.570833333333333570e+01	5.614166666666666288e+02	4.166666666666666963e+00	8.950000000000000000e+01	3.995833333333333570e+01	9.071631145079942144e+03	1.431307855493667489e+02	8.943184647968227807e+01	6.294527079947803827e+01	5.813413512452378882e+02	6.775412640416421439e+00	1.006504857891184912e+02	4.621319255548125682e+01	9.108220623493216408e+03	1.543865710987334978e+02	9.653035962603122755e+01	7.018220826562273373e+01	6.012660358238091476e+02	9.384158614166176804e+00	1.118009715782369824e+02	5.246805177762917083e+01
1.400000000000000000e+01	8.916160451395830023e+03	1.113171941180119404e+02	6.621880565167525390e+01	5.377816944440859004e+01	5.325804404932623584e+02	-4.138881168549843892e-01	7.553670685124245665e+01	3.247112512405357165e+01	8.952684392364581072e+03	1.228044303923392988e+02	7.450523615917096265e+01	6.018075138887095932e+01	5.534360535799644367e+02	2.084722608239174324e+00	8.778918675895457113e+01	4.033972922869345723e+01	8.989208333333333940e+03	1.342916666666666572e+02	8.279166666666667140e+01	6.658333333333332860e+01	5.742916666666666288e+02	4.583333333333333037e+00	1.000416666666666714e+02	4.820833333333333570e+01	9.025732274302086807e+03	1.457789029409940156e+02	9.107809717416238016e+01	7.298591527779569788e+01	5.951472797533688208e+02	7.081944058427492195e+00	1.122941465743787717e+02	5.607693743797321417e+01	9.062256215270837856e+03	1.572661392153213740e+02	9.936452768165808891e+01	7.938849722225806715e+01	6.160028928400708992e+02	9.580554783521650464e+00	1.245466264820908862e+02	6.394554154261309975e+01
1.500000000000000000e+01	8.875155539943023541e+03	1.107738753979600546e+02	6.859593728509891264e+01	6.119051528141547180e+01	5.387385522033602001e+02	-3.392580929540480739e-01	8.446683028716077501e+01	3.860235672645325167e+01	8.912098603304844801e+03	1.242202710323133488e+02	7.565213530921612062e+01	6.957442430737440020e+01	5.603901094350134144e+02	2.226204286856309444e+00	9.677508181024705891e+01	4.765534502989329013e+01	8.949041666666666060e+03	1.376666666666666572e+02	8.270833333333332860e+01	7.795833333333332860e+01	5.820416666666666288e+02	4.791666666666666963e+00	1.090833333333333286e+02	5.670833333333333570e+01	8.985984730028487320e+03	1.511130623010199656e+02	8.976453135745053658e+01	8.634224235929225699e+01	6.036932238983198431e+02	7.357129046477024481e+00	1.213915848564195983e+02	6.576132163677337417e+01	9.022927793390308580e+03	1.645594579353732456e+02	9.682072938156774455e+01	9.472615138525118539e+01	6.253447811299730574e+02	9.922591426287382887e+00	1.336998363795058822e+02	7.481430994021341974e+01
1.600000000000000000e+01	8.831593289648668360e+03	1.150578308793502913e+02	7.006525290480766444e+01	7.234770649221053418e+01	5.421838843935369141e+02	9.769717442052199274e-01	9.381084100613946930e+01	4.484853957387056056e+01	8.868775811491001150e+03	1.280497487730084742e+02	7.609512645240383222e+01	8.200718657943860990e+01	5.668836088634351427e+02	3.300985872102609964e+00	1.057804205030697347e+02	5.454926978693528383e+01	8.905958333333333940e+03	1.410416666666666572e+02	8.212500000000000000e+01	9.166666666666667140e+01	5.915833333333333712e+02	5.625000000000000000e+00	1.177500000000000000e+02	6.425000000000000000e+01	8.943140855175666729e+03	1.540335845603248401e+02	8.815487354759616778e+01	1.013261467538947329e+02	6.162830578032315998e+02	7.949014127897390480e+00	1.297195794969302653e+02	7.395073021306471617e+01	8.980323377017999519e+03	1.670255024539830231e+02	9.418474709519233556e+01	1.109856268411228086e+02	6.409827822731298284e+02	1.027302825579478096e+01	1.416891589938605307e+02	8.365146042612943234e+01
1.700000000000000000e+01	8.783344346124791628e+03	1.152594545854188368e+02	6.810610292879466954e+01	8.001221558398341926e+01	5.479751702776529783e+02	1.698251406285593568e+00	1.010521693349530210e+02	5.244321956633916670e+01	8.824526339729063693e+03	1.294422272927094184e+02	7.488638479773067047e+01	9.269360779199170963e+01	5.733625851388264891e+02	3.724125703142796784e+00	1.139844180008098533e+02	6.232577644983624765e+01	8.865708333333333940e+03	1.436250000000000000e+02	8.166666666666667140e+01	1.053750000000000000e+02	5.987500000000000000e+02	5.750000000000000000e+00	1.269166666666666714e+02	7.220833333333332860e+01	8.906890326937604186e+03	1.578077727072905816e+02	8.844694853560267234e+01	1.180563922080082904e+02	6.241374148611735109e+02	7.775874296857203660e+00	1.398489153325234895e+02	8.209089021683041665e+01	8.948072320541876252e+03	1.719905454145811632e+02	9.522723040453867327e+01	1.307377844160165807e+02	6.495248297223470217e+02	9.801748593714407320e+00	1.527811639983803218e+02	9.197344710032749049e+01
1.800000000000000000e+01	8.751036571668435499e+03	1.201983414005984514e+02	6.958434963128354411e+01	9.631600157384559679e+01	5.588571809347100725e+02	1.779779208231461851e+00	1.070954154479857721e+02	5.634284298411884606e+01	8.788434952500885629e+03	1.340575040336325401e+02	7.641717481564177206e+01	1.087413341202561412e+02	5.804910904673549794e+02	3.827389604115730926e+00	1.198810410573262146e+02	6.875475482539276584e+01	8.825833333333333940e+03	1.479166666666666572e+02	8.325000000000000000e+01	1.211666666666666714e+02	6.021250000000000000e+02	5.875000000000000000e+00	1.326666666666666572e+02	8.116666666666667140e+01	8.863231714165782250e+03	1.617758292997007743e+02	9.008282518435822794e+01	1.335919992130772016e+02	6.237589095326450206e+02	7.922610395884269074e+00	1.454522922760071140e+02	9.357857850794057697e+01	8.900630094998232380e+03	1.756349919327348630e+02	9.691565036871645589e+01	1.460173317594877460e+02	6.453928190652899275e+02	9.970220791768538149e+00	1.582379178853475423e+02	1.059904903492144967e+02
1.900000000000000000e+01	8.696754708223168564e+03	1.210741607898281558e+02	6.902162225389618300e+01	1.107510225141304971e+02	5.700107728510338347e+02	1.641101056459326024e+00	1.177383104322095164e+02	6.263511130086480705e+01	8.741002354111584282e+03	1.352245803949140850e+02	7.576081112694808439e+01	1.243338445903985701e+02	5.901928864255169174e+02	3.820550528229663012e+00	1.291399885494381010e+02	7.533838898376573923e+01	8.785250000000000000e+03	1.493750000000000000e+02	8.250000000000000000e+01	1.379166666666666572e+02	6.103750000000000000e+02	6.000000000000000000e+00	1.405416666666666572e+02	8.804166666666667140e+01	8.829497645888415718e+03	1.635254196050859150e+02	8.923918887305191561e+01	1.514994887429347443e+02	6.305571135744830826e+02	8.179449471770336544e+00	1.519433447838952134e+02	1.007449443495676036e+02	8.873745291776831436e+03	1.776758392101718300e+02	9.597837774610381700e+01	1.650823108192028315e+02	6.507392271489661653e+02	1.035889894354067309e+01	1.633450229011237980e+02	1.134482220324685358e+02
2.000000000000000000e+01	8.655876572340372149e+03	1.173742074377778692e+02	6.732051755832308970e+01	1.271306824052678053e+02	5.758748450233314315e+02	2.337587249826527547e+00	1.222950747150829613e+02	6.987080661961029193e+01	8.702250786170185165e+03	1.327079370522222632e+02	7.599359211249488055e+01	1.408778412026339026e+02	5.954790891783324014e+02	4.377126958246597255e+00	1.346475373575414665e+02	8.270623664313848167e+01	8.748625000000000000e+03	1.480416666666666572e+02	8.466666666666667140e+01	1.546250000000000000e+02	6.150833333333333712e+02	6.416666666666666963e+00	1.470000000000000000e+02	9.554166666666667140e+01	8.794999213829814835e+03	1.633753962811110512e+02	9.333974122083846225e+01	1.683721587973660974e+02	6.346875774883343411e+02	8.456206375086736671e+00	1.593524626424585335e+02	1.083770966901948611e+02	8.841373427659627851e+03	1.787091258955554451e+02	1.020128157750102531e+02	1.821193175947321947e+02	6.542918216433353109e+02	1.049574608350680549e+01	1.717049252849170387e+02	1.212125267137230509e+02
2.100000000000000000e+01	8.622514487601270957e+03	1.194108785072315300e+02	6.311677570458174102e+01	1.409770284002634071e+02	5.659953382232977219e+02	1.680125055419897429e+00	1.256518358711505954e+02	8.254367292895258856e+01	8.670923910467303358e+03	1.334346059202824222e+02	7.282922118562420621e+01	1.567593475334650179e+02	5.898310024449821185e+02	4.256729194376615233e+00	1.391175846022419762e+02	9.379266979780962288e+01	8.719333333333333940e+03	1.474583333333333428e+02	8.254166666666667140e+01	1.725416666666666572e+02	6.136666666666666288e+02	6.833333333333333037e+00	1.525833333333333428e+02	1.050416666666666714e+02	8.767742756199364521e+03	1.614820607463842634e+02	9.225411214770913659e+01	1.883239857998682965e+02	6.375023308883511390e+02	9.409937472290049953e+00	1.660490820644247094e+02	1.162906635355237199e+02	8.816152179065396922e+03	1.755057881594351556e+02	1.019665576287516018e+02	2.041063049330699073e+02	6.613379951100355356e+02	1.198654161124676776e+01	1.795148307955160760e+02	1.275396604043807542e+02
2.200000000000000000e+01	8.589702396369299095e+03	1.184036956371825369e+02	6.476998811483291263e+01	1.566727363560367223e+02	5.756381870367575857e+02	2.214747387290189273e+00	1.273871653795147125e+02	8.855185631011732994e+01	8.638538698184649547e+03	1.323268478185912613e+02	7.388499405741646342e+01	1.741905348446850326e+02	5.951524268517121072e+02	4.919873693645094193e+00	1.417977493564240206e+02	1.008592614883919936e+02	8.687375000000000000e+03	1.462500000000000000e+02	8.300000000000000000e+01	1.917083333333333428e+02	6.146666666666666288e+02	7.625000000000000000e+00	1.562083333333333428e+02	1.131666666666666714e+02	8.736211301815350453e+03	1.601731521814087387e+02	9.211500594258353658e+01	2.092261318219816530e+02	6.341809064816211503e+02	1.033012630635490581e+01	1.706189173102426651e+02	1.254740718449413492e+02	8.785047603630700905e+03	1.740963043628174489e+02	1.012300118851670874e+02	2.267439303106299633e+02	6.536951462965756718e+02	1.303525261270981161e+01	1.850295012871519589e+02	1.377814770232160129e+02
2.300000000000000000e+01	8.546039722456862364e+03	1.194877661109809424e+02	6.723469344974658668e+01	1.766317494679152560e+02	5.716538495738448091e+02	2.464951261086874901e+00	1.307928814641041697e+02	9.326572793776149695e+01	8.599394861228431182e+03	1.346397163888237856e+02	7.526318005820662904e+01	1.943783747339576280e+02	5.934310914535890333e+02	5.086642297210103969e+00	1.450839407320520991e+02	1.065078639688807556e+02	8.652750000000000000e+03	1.497916666666666572e+02	8.329166666666667140e+01	2.121250000000000000e+02	6.152083333333333712e+02	7.708333333333333037e+00	1.593750000000000000e+02	1.197500000000000000e+02	8.706105138771568818e+03	1.649436169445095288e+02	9.132015327512671377e+01	2.298716252660423720e+02	6.369855752130777091e+02	1.033002436945656299e+01	1.736660592679479009e+02	1.329921360311192586e+02	8.759460277543137636e+03	1.800955672223523720e+02	9.934863988358675613e+01	2.476182505320847440e+02	6.587628170928219333e+02	1.295171540557979029e+01	1.879571185358958303e+02	1.462342720622384888e+02
2.400000000000000000e+01	8.505712620634323684e+03	1.175720889387740016e+02	6.519987029880479668e+01	1.952850638279424231e+02	5.605540468396305869e+02	2.996559206394732833e+00	1.405546147650700277e+02	9.390198953154518335e+01	8.563314643650493963e+03	1.340568778027203223e+02	7.376660181606906974e+01	2.139550319139712258e+02	5.877561900864819791e+02	5.394112936530699898e+00	1.526523073825350139e+02	1.099926614324392489e+02	8.620916666666666060e+03	1.505416666666666572e+02	8.233333333333332860e+01	2.326250000000000000e+02	6.149583333333333712e+02	7.791666666666666963e+00	1.647500000000000000e+02	1.260833333333333286e+02	8.678518689682838158e+03	1.670264555306129921e+02	9.090006485059758745e+01	2.512949680860287742e+02	6.421604765801847634e+02	1.018922039680263403e+01	1.768476926174649861e+02	1.421740052342273941e+02	8.736120712699008436e+03	1.835112443945592986e+02	9.946679636786186052e+01	2.699649361720575484e+02	6.693626198270361556e+02	1.258677412693860020e+01	1.889453852349299723e+02	1.582646771351214738e+02
2.500000000000000000e+01	8.474182065586914177e+03	1.157659167170467924e+02	6.444675172802072893e+01	2.157081783566647459e+02	5.569167273168685597e+02	2.295643942682143113e+00	1.417771867673098427e+02	9.753723702162139375e+01	8.532466032793457998e+03	1.323412916918567248e+02	7.280670919734370727e+01	2.353124225116657158e+02	5.855416969917675942e+02	5.022821971341072000e+00	1.561385933836549214e+02	1.146852851774773683e+02	8.590750000000000000e+03	1.489166666666666572e+02	8.116666666666667140e+01	2.549166666666666572e+02	6.141666666666666288e+02	7.750000000000000000e+00	1.705000000000000000e+02	1.318333333333333428e+02	8.649033967206542002e+03	1.654920416414765896e+02	8.952662413598963553e+01	2.745209108216675986e+02	6.427916363415656633e+02	1.047717802865892800e+01	1.848614066163450786e+02	1.489813814891893173e+02	8.707317934413085823e+03	1.820674166162865220e+02	9.788658160531261387e+01	2.941251549766685685e+02	6.714166060164646979e+02	1.320435605731785600e+01	1.992228132326901573e+02	1.661294296450452919e+02
2.600000000000000000e+01	8.446505392285143898e+03	1.180272160999906106e+02	6.555301355098538352e+01	2.320937415820064587e+02	5.644925438673877807e+02	1.465657502622540242e+00	1.445598317805816464e+02	1.112433595766268866e+02	8.503169362809238010e+03	1.331386080499952982e+02	7.304734010882603457e+01	2.546510374576698723e+02	5.893504386003605759e+02	4.545328751311270565e+00	1.585090825569574804e+02	1.255591797883134433e+02	8.559833333333333940e+03	1.482500000000000000e+02	8.054166666666667140e+01	2.772083333333333144e+02	6.142083333333333712e+02	7.625000000000000000e+00	1.724583333333333428e+02	1.398750000000000000e+02	8.616497303857429870e+03	1.633613919500047018e+02	8.803599322450730824e+01	2.997656292089967565e+02	6.390662280663061665e+02	1.070467124868872943e+01	1.864075841097092052e+02	1.541908202116865709e+02	8.673161274381523981e+03	1.784727839000093752e+02	9.553031978234795929e+01	3.223229250846601417e+02	6.639241227992789618e+02	1.378434249737745887e+01	2.003568348860850392e+02	1.685066404233731134e+02
2.700000000000000000e+01	8.416299531616188688e+03	1.146080630048003997e+02	6.163032321177372808e+01	2.519147695403027569e+02	5.694549755009568344e+02	2.204731746795291158e+00	1.391679846157873612e+02	1.182098368097083352e+02	8.470378932474761314e+03	1.320123648357335355e+02	7.019016160588687114e+01	2.763948847701513500e+02	5.941441544171450460e+02	4.977365873397645579e+00	1.562923256412269950e+02	1.323549184048541747e+02	8.524458333333333940e+03	1.494166666666666572e+02	7.875000000000000000e+01	3.008750000000000000e+02	6.188333333333333712e+02	7.750000000000000000e+00	1.734166666666666572e+02	1.465000000000000000e+02	8.578537734191906566e+03	1.668209684975997789e+02	8.730983839411312886e+01	3.253551152298486500e+02	6.435225122495216965e+02	1.052263412660235531e+01	1.905410076921063194e+02	1.606450815951458253e+02	8.632617135050479192e+03	1.842252703285329289e+02	9.586967678822627192e+01	3.498352304596972431e+02	6.682116911657099081e+02	1.329526825320470884e+01	2.076653487175459531e+02	1.747901631902916506e+02
2.800000000000000000e+01	8.378510259180387948e+03	1.173978126303020844e+02	6.249140519775740188e+01	2.699701350399245712e+02	5.764591617046729652e+02	2.287379073050305855e+00	1.429028532937918783e+02	1.244715072511636578e+02	8.436213462923526095e+03	1.332405729818177065e+02	7.072486926554536524e+01	2.985059008532956568e+02	5.974170808523365395e+02	5.122856203191819446e+00	1.588680933135626105e+02	1.371524202922485074e+02	8.493916666666666060e+03	1.490833333333333428e+02	7.895833333333332860e+01	3.270416666666666856e+02	6.183750000000000000e+02	7.958333333333333037e+00	1.748333333333333428e+02	1.498333333333333428e+02	8.551619870409806026e+03	1.649260936848489791e+02	8.719179740112129195e+01	3.555774324800377144e+02	6.393329191476634605e+02	1.079381046347484663e+01	1.907985733531040751e+02	1.625142463744181782e+02	8.609323074152944173e+03	1.807688540363645870e+02	9.542526146890925531e+01	3.841131982934088001e+02	6.602908382953270348e+02	1.362928759361636111e+01	2.067638133728748073e+02	1.751951594155030136e+02
2.900000000000000000e+01	8.343348276250557319e+03	1.118346494089606438e+02	6.485818395305518891e+01	2.898594914511317029e+02	5.769014067103740899e+02	1.894875189019701089e+00	1.433252966989891206e+02	1.298182067067568255e+02	8.402278304791945629e+03	1.293131580378136505e+02	7.136659197652758735e+01	3.202005790588991658e+02	5.996590366885203593e+02	5.405770927843184026e+00	1.594751483494945603e+02	1.432216033533784127e+02	8.461208333333333940e+03	1.467916666666666572e+02	7.787500000000000000e+01	3.505416666666666856e+02	6.224166666666666288e+02	8.916666666666666075e+00	1.756250000000000000e+02	1.566250000000000000e+02	8.520138361874722250e+03	1.642701752955196639e+02	8.438340802347241265e+01	3.808827542744342054e+02	6.451742966448128982e+02	1.242756240549014812e+01	1.917748516505054397e+02	1.700283966466215873e+02	8.579068390416110560e+03	1.817486839243726706e+02	9.089181604694481109e+01	4.112238418822016683e+02	6.679319266229591676e+02	1.593845814431363195e+01	2.079247033010108794e+02	1.834317932932431745e+02
3.000000000000000000e+01	8.305000137877859743e+03	1.119320665150949168e+02	6.335572363869525248e+01	3.152440807497358719e+02	5.757786748189232640e+02	2.287214284260981501e+00	1.458245152028568441e+02	1.363600357672762868e+02	8.367958402272262902e+03	1.285285332575474513e+02	7.011536181934762624e+01	3.454553737082012503e+02	5.997018374094616320e+02	5.310273808797157713e+00	1.617247576014284220e+02	1.490966845503048148e+02	8.430916666666666060e+03	1.451250000000000000e+02	7.687500000000000000e+01	3.756666666666666856e+02	6.236250000000000000e+02	8.333333333333333925e+00	1.776250000000000000e+02	1.618333333333333428e+02	8.493874931061069219e+03	1.617214667424525487e+02	8.363463818065237376e+01	4.058779596251321209e+02	6.475481625905383680e+02	1.135639285786951014e+01	1.935252423985715780e+02	1.745699821163618708e+02	8.556833195455472378e+03	1.783179334849050974e+02	9.039427636130474752e+01	4.360892525835974993e+02	6.714713251810767360e+02	1.437945238240568635e+01	2.094254847971431559e+02	1.873066308993903988e+02
3.100000000000000000e+01	8.272556588883453514e+03	1.060790571380499330e+02	6.139716463663175716e+01	3.371506347603587983e+02	5.763511729406600352e+02	2.469284934658458219e+00	1.441242095155018887e+02	1.451140654890882331e+02	8.337007461108394637e+03	1.250603619023582951e+02	6.930274898498254288e+01	3.695336507135127704e+02	6.000922531369967601e+02	5.359642467329228666e+00	1.611454380910842872e+02	1.551195327445441023e+02	8.401458333333333940e+03	1.440416666666666572e+02	7.720833333333332860e+01	4.019166666666666856e+02	6.238333333333333712e+02	8.250000000000000000e+00	1.781666666666666572e+02	1.651250000000000000e+02	8.465909205558273243e+03	1.630229714309750193e+02	8.511391768168411431e+01	4.342996826198206008e+02	6.475744135296699824e+02	1.114035753267077133e+01	1.951878952422490272e+02	1.751304672554558977e+02	8.530360077783214365e+03	1.820042761952833814e+02	9.301950203003490003e+01	4.666826985729745729e+02	6.713154937260067072e+02	1.403071506534154267e+01	2.122091238178314256e+02	1.851359345109117669e+02
3.200000000000000000e+01	8.250796463861741358e+03	1.059655761462302479e+02	5.604557056045888430e+01	3.596931047980232847e+02	5.753203048820180356e+02	2.430571022043429785e+00	1.447083585858678703e+02	1.454237322936741919e+02	8.313856565264202800e+03	1.234619547397817882e+02	6.593945194689611355e+01	3.937840523990116708e+02	5.982434857743422754e+02	5.548618844355047486e+00	1.618958459596005923e+02	1.574618661468371101e+02	8.376916666666666060e+03	1.409583333333333428e+02	7.583333333333332860e+01	4.278750000000000000e+02	6.211666666666666288e+02	8.666666666666666075e+00	1.790833333333333428e+02	1.695000000000000000e+02	8.439976768069129321e+03	1.584547119268848974e+02	8.572721471977054364e+01	4.619659476009883292e+02	6.440898475589909822e+02	1.178471448897828466e+01	1.962708207070660933e+02	1.815381338531628899e+02	8.503036869471590762e+03	1.759510905204364235e+02	9.562109610620777289e+01	4.960568952019767153e+02	6.670130284513152219e+02	1.490276231128990148e+01	2.134583080807988154e+02	1.935762677063258081e+02
3.300000000000000000e+01	8.221878427784107771e+03	1.054600526320451195e+02	5.718595640667172120e+01	3.825936719697394892e+02	5.869398297342984279e+02	2.466546536468197104e+00	1.468139917865664472e+02	1.472567622988647429e+02	8.283668380558721765e+03	1.226258596493558883e+02	6.611381153666920341e+01	4.184010026515363734e+02	6.056157482004825852e+02	5.212439934900764626e+00	1.637611625599498950e+02	1.598992144827657000e+02	8.345458333333333940e+03	1.397916666666666572e+02	7.504166666666667140e+01	4.542083333333333144e+02	6.242916666666666288e+02	7.958333333333333037e+00	1.807083333333333428e+02	1.725416666666666572e+02	8.407248286107946114e+03	1.569574736839774118e+02	8.396952179666413940e+01	4.900156640151302554e+02	6.429675851328506724e+02	1.070422673176590145e+01	1.976555041067167906e+02	1.851841188505676143e+02	8.469038238882560108e+03	1.741232807012881949e+02	9.289737692666162161e+01	5.258229946969271396e+02	6.616435035990348297e+02	1.345012013019846897e+01	2.146026748801002384e+02	1.978265710344685715e+02
3.400000000000000000e+01	8.199210085818565858e+03	1.078458474002145806e+02	5.617379399328704892e+01	4.052111020835103545e+02	5.843748450233314315e+02	1.861335129931005028e+00	1.446934081705885831e+02	1.456928129243414674e+02	8.258896709575948989e+03	1.229645903667739617e+02	6.573273032997686016e+01	4.434597177084218629e+02	6.039790891783324014e+02	4.659834231632169477e+00	1.630758707519609629e+02	1.597630731288373909e+02	8.318583333333333940e+03	1.380833333333333428e+02	7.529166666666667140e+01	4.817083333333333144e+02	6.235833333333333712e+02	7.458333333333333037e+00	1.814583333333333428e+02	1.738333333333333428e+02	8.378269957090718890e+03	1.532020762998927239e+02	8.485060300335648265e+01	5.199569489582447659e+02	6.431875774883343411e+02	1.025683243503449660e+01	1.998407959147057227e+02	1.879035935378292947e+02	8.437956580848102021e+03	1.683208192664521050e+02	9.440953934004629389e+01	5.582055645831562742e+02	6.627918216433353109e+02	1.305533153673566105e+01	2.182232584960781026e+02	2.019738537423252183e+02
3.500000000000000000e+01	8.176484723194642356e+03	1.030340313319455277e+02	5.589843469015271182e+01	4.297698009565881421e+02	5.833911318853542980e+02	2.078285145028750946e+00	1.426521717929071258e+02	1.489013214006575083e+02	8.236492361597320269e+03	1.193503489993060924e+02	6.494921734507636302e+01	4.683432338116274423e+02	6.012788992760104065e+02	4.830809239181041548e+00	1.623885858964535487e+02	1.634714940336620828e+02	8.296500000000000000e+03	1.356666666666666572e+02	7.400000000000000000e+01	5.069166666666666856e+02	6.191666666666666288e+02	7.583333333333333037e+00	1.821250000000000000e+02	1.780416666666666572e+02	8.356507638402679731e+03	1.519829843340272078e+02	8.305078265492363698e+01	5.454900995217059290e+02	6.370544340573228510e+02	1.033585742748562453e+01	2.018614141035464513e+02	1.926118392996712316e+02	8.416515276805357644e+03	1.682993020013877867e+02	9.210156530984728818e+01	5.840635323767452292e+02	6.549422014479789595e+02	1.308838152163791513e+01	2.215978282070928742e+02	2.071820119326758061e+02
3.600000000000000000e+01	8.142362872511843307e+03	9.753702383353262917e+01	4.965031287480073274e+01	4.513968356929384527e+02	5.820442898497656188e+02	1.669601666929941608e+00	1.448207091404505320e+02	1.505155408166720292e+02	8.208181436255921653e+03	1.153935119167663146e+02	6.013765643740036637e+01	4.930734178464692263e+02	5.992513115915495518e+02	4.626467500131637323e+00	1.640770212368919374e+02	1.652577704083360004e+02	8.274000000000000000e+03	1.332500000000000000e+02	7.062500000000000000e+01	5.347500000000000000e+02	6.164583333333333712e+02	7.583333333333333037e+00	1.833333333333333428e+02	1.800000000000000000e+02	8.339818563744078347e+03	1.511064880832336996e+02	8.111234356259963363e+01	5.764265821535307168e+02	6.336653550751171906e+02	1.054019916653502875e+01	2.025896454297747482e+02	1.947422295916639996e+02	8.405637127488156693e+03	1.689629761664673708e+02	9.159968712519926726e+01	6.181031643070615473e+02	6.508723768169011237e+02	1.349706499973672535e+01	2.218459575262161536e+02	2.094844591833279708e+02
3.700000000000000000e+01	8.122532801145092890e+03	9.998416401598845482e+01	4.863442671896103775e+01	4.756707759053073801e+02	5.759612909933608762e+02	1.243059569686633559e+00	1.468078792763362515e+02	1.524451547150738406e+02	8.185787233905879475e+03	1.156379153413275560e+02	5.912971335948051887e+01	5.179187212859869760e+02	5.959181454966803813e+02	4.246529784843316335e+00	1.650081063048347971e+02	1.679934106908702347e+02	8.249041666666666060e+03	1.312916666666666572e+02	6.962500000000000000e+01	5.601666666666666288e+02	6.158750000000000000e+02	7.250000000000000000e+00	1.832083333333333428e+02	1.835416666666666572e+02	8.312296099427452646e+03	1.469454179920057584e+02	8.012028664051948113e+01	6.024146120473462815e+02	6.358318545033196187e+02	1.025347021515668366e+01	2.014085603618318885e+02	1.990899226424630797e+02	8.375550532188239231e+03	1.625991693173448596e+02	9.061557328103896225e+01	6.446625574280258206e+02	6.557887090066391238e+02	1.325694043031336733e+01	2.196087873903304342e+02	2.146381786182594738e+02
3.800000000000000000e+01	8.095406902439597616e+03	9.901111316948671970e+01	5.295712640842992158e+01	4.996500886188572395e+02	5.707275573665290267e+02	1.542245398281226976e+00	1.434840718835565667e+02	1.586623281280471929e+02	8.160974284553131838e+03	1.140055565847433598e+02	6.122856320421496434e+01	5.435333776427619341e+02	5.916971120165977709e+02	4.541956032473946969e+00	1.629712026084449690e+02	1.717686640640235964e+02	8.226541666666666060e+03	1.290000000000000000e+02	6.950000000000000000e+01	5.874166666666666288e+02	6.126666666666666288e+02	7.541666666666666963e+00	1.824583333333333428e+02	1.848750000000000000e+02	8.292109048780201192e+03	1.439944434152566544e+02	7.777143679578503566e+01	6.312999556905713234e+02	6.336362213167354867e+02	1.054137730085938784e+01	2.019454640582217166e+02	1.979813359359764036e+02	8.357676430893734505e+03	1.589888868305132803e+02	8.604287359157007131e+01	6.751832447144760181e+02	6.546057759668042308e+02	1.354108793505210784e+01	2.214325947831101189e+02	2.110876718719528071e+02
3.900000000000000000e+01	8.055122104072068396e+03	9.640278975096008196e+01	5.431782508230524087e+01	5.224370590457243679e+02	5.697915129964349035e+02	1.654914901911779701e+00	1.479380923908981345e+02	1.571947445514828132e+02	8.129311052036034198e+03	1.125138948754800481e+02	6.134641254115261688e+01	5.674685295228622408e+02	5.895624231648841942e+02	4.723290784289223332e+00	1.642398795287823816e+02	1.732640389424080922e+02	8.203500000000000000e+03	1.286250000000000000e+02	6.837500000000000000e+01	6.125000000000000000e+02	6.093333333333333712e+02	7.791666666666666963e+00	1.805416666666666572e+02	1.893333333333333428e+02	8.277688947963964893e+03	1.447361051245199519e+02	7.540358745884738312e+01	6.575314704771377592e+02	6.291042435017825483e+02	1.086004254904410971e+01	1.968434538045509328e+02	2.054026277242585934e+02	8.351877895927931604e+03	1.608472102490399038e+02	8.243217491769476624e+01	7.025629409542756321e+02	6.488751536702318390e+02	1.392841843142155511e+01	2.131452409424351799e+02	2.214719221151838724e+02
4.000000000000000000e+01	8.034445248704445476e+03	9.373677526286252260e+01	5.593938346955570040e+01	5.480338627966035574e+02	5.648711124219329349e+02	8.711795373839175127e-01	1.478440981124027473e+02	1.579036798271864654e+02	8.108618457685555768e+03	1.094933876314312613e+02	6.244885840144451095e+01	5.938085980649684643e+02	5.854147228776331531e+02	4.393923102025292238e+00	1.641303823895347023e+02	1.735143399135932327e+02	8.182791666666666970e+03	1.252500000000000000e+02	6.895833333333332860e+01	6.395833333333333712e+02	6.059583333333333712e+02	7.916666666666666963e+00	1.804166666666666572e+02	1.891250000000000000e+02	8.256964875647778172e+03	1.410066123685687387e+02	7.546780826522214625e+01	6.853580686016982781e+02	6.265019437890335894e+02	1.143941023130804169e+01	1.967029509437986121e+02	2.047356600864067673e+02	8.331138084628888464e+03	1.567632247371374774e+02	8.197728319711096390e+01	7.311328038700631851e+02	6.470455542447338075e+02	1.496215379594941552e+01	2.129892352209305670e+02	2.203463201728135346e+02
4.100000000000000000e+01	8.004270560376611684e+03	9.378815690374260328e+01	4.898246423253878845e+01	5.741122647081655259e+02	5.631602568843177323e+02	1.316687448078859290e+00	1.513067851827566699e+02	1.581378169450175619e+02	8.080197780188305842e+03	1.091232451185379659e+02	5.849123211626939423e+01	6.204311323540827061e+02	5.848301284421588662e+02	4.658343724039429645e+00	1.651117259247116635e+02	1.746939084725087810e+02	8.156125000000000000e+03	1.244583333333333286e+02	6.800000000000000000e+01	6.667500000000000000e+02	6.065000000000000000e+02	8.000000000000000000e+00	1.789166666666666572e+02	1.912500000000000000e+02	8.232052219811694158e+03	1.397934215481286913e+02	7.750876788373061288e+01	7.130688676459172939e+02	6.281698715578411338e+02	1.134165627596057035e+01	1.927216074086216508e+02	2.078060915274912190e+02	8.307979439623388316e+03	1.551285097629240397e+02	8.701753576746121155e+01	7.593877352918344741e+02	6.498397431156822677e+02	1.468331255192114071e+01	2.065265481505766445e+02	2.243621830549824381e+02
4.200000000000000000e+01	7.988487598174429877e+03	9.508804180701980613e+01	4.926988856267378480e+01	6.027615854994703568e+02	5.576143155318827667e+02	1.000728482761624072e+00	1.484814014415315739e+02	1.546185046469287272e+02	8.061389632420548878e+03	1.098356875701765745e+02	5.834327761467022810e+01	6.479016260830684359e+02	5.802029910992747546e+02	3.979530908047478555e+00	1.636782007207658012e+02	1.733300856567976780e+02	8.134291666666666970e+03	1.245833333333333286e+02	6.741666666666667140e+01	6.930416666666666288e+02	6.027916666666666288e+02	6.958333333333333037e+00	1.788750000000000000e+02	1.920416666666666572e+02	8.207193700912785062e+03	1.393309790964900969e+02	7.649005571866311470e+01	7.381817072502648216e+02	6.253803422340585030e+02	9.937135758619188408e+00	1.940717992792341988e+02	2.107532476765356364e+02	8.280095735158904063e+03	1.540786248596468511e+02	8.556344477065955800e+01	7.833217478338629007e+02	6.479690178014504909e+02	1.291593818390504111e+01	2.092685985584684261e+02	2.294648286864045872e+02
4.300000000000000000e+01	7.963539703948040369e+03	9.061039544715887928e+01	5.082252063846320311e+01	6.245350431585776505e+02	5.599889172335699641e+02	8.398036246641993330e-02	1.440115038978954090e+02	1.597704961267779140e+02	8.036957351974019730e+03	1.065135310569127824e+02	5.897376031923160156e+01	6.714550215792888821e+02	5.804736252834516108e+02	3.437823514566543448e+00	1.614015852822810189e+02	1.774685813967222714e+02	8.110375000000000000e+03	1.224166666666666714e+02	6.712500000000000000e+01	7.183750000000000000e+02	6.009583333333333712e+02	6.791666666666666963e+00	1.787916666666666572e+02	1.951666666666666572e+02	8.183792648025980270e+03	1.383198022764205746e+02	7.527623968076839844e+01	7.652949784207111179e+02	6.214430413832151316e+02	1.014550981876679003e+01	1.961817480510522955e+02	2.128647519366110430e+02	8.257210296051960540e+03	1.542229378861744635e+02	8.342747936153679689e+01	8.122149568414223495e+02	6.419277494330967784e+02	1.349935297086691399e+01	2.135718294354379054e+02	2.305628372065554004e+02
4.400000000000000000e+01	7.946919705679373692e+03	9.133230490741689778e+01	4.813460316432222186e+01	6.538786080801763774e+02	5.630848632412751158e+02	8.509015595011941713e-01	1.426765700120568567e+02	1.604224085815167200e+02	8.016043186173020331e+03	1.061036524537084489e+02	5.717146824882777878e+01	6.986268040400882455e+02	5.823757649539708154e+02	4.008784113083930123e+00	1.603799516726951140e+02	1.789403709574250456e+02	8.085166666666666970e+03	1.208750000000000000e+02	6.620833333333332860e+01	7.433750000000000000e+02	6.016666666666666288e+02	7.166666666666666963e+00	1.780833333333333428e+02	1.974583333333333428e+02	8.154290147160313609e+03	1.356463475462915369e+02	7.524519841783887841e+01	7.881231959599117545e+02	6.209575683793624421e+02	1.032454922024940380e+01	1.957867149939715716e+02	2.159762957092416400e+02	8.223413627653961157e+03	1.504176950925831022e+02	8.428206350234444244e+01	8.328713919198236226e+02	6.402484700920581417e+02	1.348243177383213975e+01	2.134900966546098289e+02	2.344942580851499656e+02
4.500000000000000000e+01	7.921938301284326371e+03	9.000526204224195226e+01	5.130224377127639457e+01	6.818875448490630333e+02	5.578933473168875707e+02	2.983422751524003047e-01	1.446493057299865086e+02	1.598437625100100092e+02	7.992489983975497125e+03	1.042734643544543047e+02	5.823445521897153299e+01	7.253396057578647742e+02	5.788008403251104710e+02	3.482504470909533634e+00	1.619288195316599115e+02	1.793593812550050188e+02	8.063041666666666970e+03	1.185416666666666714e+02	6.516666666666667140e+01	7.687916666666666288e+02	5.997083333333333712e+02	6.666666666666666963e+00	1.792083333333333428e+02	1.988750000000000000e+02	8.133593349357836814e+03	1.328098689788790239e+02	7.209887811436180982e+01	8.122437275754684833e+02	6.206158263415562715e+02	9.850828862423799848e+00	1.964878471350067741e+02	2.183906187449949812e+02	8.204145032049007568e+03	1.470780712910913905e+02	7.903108956205694824e+01	8.556957884842702242e+02	6.415233193497791717e+02	1.303499105818093362e+01	2.137673609366801770e+02	2.379062374899899908e+02
4.600000000000000000e+01	7.901693016898234418e+03	9.075174992617047565e+01	4.875979672852044189e+01	7.088815513582569565e+02	5.528144908925072514e+02	2.599849511102165778e-01	1.394960797057890147e+02	1.628879730130655616e+02	7.975034008449117209e+03	1.038967082964185664e+02	5.606739836426022094e+01	7.515449423457952207e+02	5.720530787795869401e+02	3.213325808888441770e+00	1.585397065195611788e+02	1.824231531731994380e+02	8.048375000000000000e+03	1.170416666666666714e+02	6.337500000000000000e+01	7.942083333333333712e+02	5.912916666666666288e+02	6.166666666666666963e+00	1.775833333333333428e+02	2.019583333333333428e+02	8.121715991550882791e+03	1.301866250369147622e+02	7.068260163573977195e+01	8.368717243208715217e+02	6.105302545537463175e+02	9.120007524444892155e+00	1.966269601471055068e+02	2.214935134934672476e+02	8.195056983101765582e+03	1.433315834071628672e+02	7.799020327147955811e+01	8.795351153084097859e+02	6.297688424408260062e+02	1.207334838222311646e+01	2.156705869608776709e+02	2.410286936536011240e+02
4.700000000000000000e+01	7.884628038486986043e+03	8.751730940540340953e+01	4.742653261201900250e+01	7.307513888998338416e+02	5.439612191159342274e+02	1.003206077029429544e+00	1.350735978970756150e+02	1.630415212697776894e+02	7.954334852576826961e+03	1.000503213693683620e+02	5.604659963934283695e+01	7.748131944499168640e+02	5.686264428913004849e+02	3.709936371848048253e+00	1.551826322818711219e+02	1.839374273015555161e+02	8.024041666666666970e+03	1.125833333333333286e+02	6.466666666666667140e+01	8.188750000000000000e+02	5.932916666666666288e+02	6.416666666666666963e+00	1.752916666666666572e+02	2.048333333333333428e+02	8.093748480756506979e+03	1.251163452972982952e+02	7.328673369399049875e+01	8.629368055500831360e+02	6.179568904420327726e+02	9.123396961485285672e+00	1.954007010514621925e+02	2.257292393651111695e+02	8.163455294846347897e+03	1.376493572612632477e+02	8.190680072131434031e+01	9.069986111001661584e+02	6.426221142173990302e+02	1.183012725630390349e+01	2.155097354362576993e+02	2.466251453968889962e+02
4.800000000000000000e+01	7.857887443645657186e+03	8.366157592851681102e+01	4.818668967339806386e+01	7.573711667496434075e+02	5.371082966572483883e+02	1.520523059477207006e+00	1.333795311269927311e+02	1.625193799873730995e+02	7.931131221822828593e+03	9.755995463092506270e+01	5.555167817003236053e+01	8.016439167081550750e+02	5.636166483286241373e+02	3.968594863071936985e+00	1.533980988968296799e+02	1.839471899936865498e+02	8.004375000000000000e+03	1.114583333333333286e+02	6.291666666666666430e+01	8.459166666666666288e+02	5.901250000000000000e+02	6.416666666666666963e+00	1.734166666666666572e+02	2.053750000000000000e+02	8.077618778177171407e+03	1.253567120357415945e+02	7.028165516330096807e+01	8.901894166251781826e+02	6.166333516713758627e+02	8.864738470261396941e+00	1.934352344365036345e+02	2.268028100063134502e+02	8.150862556354342814e+03	1.392550907381498462e+02	7.764664365993526474e+01	9.344621665836898501e+02	6.431417033427516117e+02	1.131281027385612603e+01	2.134538022063405833e+02	2.482306200126269005e+02
4.900000000000000000e+01	7.839153459357618885e+03	8.059807457161780064e+01	4.664005626467850618e+01	7.848281074010672000e+02	5.406251631856566746e+02	1.219412549388078304e+00	1.318279239607392981e+02	1.642832363250527976e+02	7.912243396345475958e+03	9.440320395247556462e+01	5.473669479900592449e+01	8.276015537005336000e+02	5.645625815928283373e+02	3.880539608027372633e+00	1.506847953137029776e+02	1.864749514958597274e+02	7.985333333333333030e+03	1.082083333333333286e+02	6.283333333333333570e+01	8.703750000000000000e+02	5.885000000000000000e+02	6.541666666666666963e+00	1.695416666666666572e+02	2.086666666666666572e+02	8.058423270321190103e+03	1.220134627141910926e+02	7.092997186766075401e+01	9.131484462994664000e+02	6.124374184071716627e+02	9.202793725305960848e+00	1.883985380196303367e+02	2.308583818374735870e+02	8.131513207309047175e+03	1.358185920950488708e+02	7.902661040198816522e+01	9.559218925989328000e+02	6.363748368143433254e+02	1.186392078394525562e+01	2.072554093725940163e+02	2.530500970082805168e+02
5.000000000000000000e+01	7.824468158136341117e+03	8.115361256337276075e+01	4.144926925746062807e+01	8.000356840935762648e+02	5.420198419390241042e+02	1.394739476635644237e+00	1.280245934348286028e+02	1.691121264989138240e+02	7.894088245734837074e+03	9.455597294835304467e+01	5.045380129539698544e+01	8.469761753801215036e+02	5.655515876361787377e+02	3.676536404984488637e+00	1.481372967174143014e+02	1.903893965827902548e+02	7.963708333333333030e+03	1.079583333333333286e+02	5.945833333333333570e+01	8.939166666666666288e+02	5.890833333333333712e+02	5.958333333333333037e+00	1.682500000000000000e+02	2.116666666666666572e+02	8.033328420931828987e+03	1.213606937183136125e+02	6.846286537126968597e+01	9.408571579532117539e+02	6.126150790304880047e+02	8.240130261682176993e+00	1.883627032825856986e+02	2.329439367505430596e+02	8.102948508530324943e+03	1.347630541032938822e+02	7.746739740920604333e+01	9.877976492397569928e+02	6.361468247276426382e+02	1.052192719003102184e+01	2.084754065651713972e+02	2.542212068344194904e+02
5.100000000000000000e+01	7.798919655011297436e+03	7.572011333140477518e+01	4.349557793665474037e+01	8.261372489928818368e+02	5.436120359151940420e+02	1.919872981077806351e+00	1.280547385709255934e+02	1.622532913365368472e+02	7.870522327505648718e+03	9.133922333236905899e+01	5.095612230166069878e+01	8.716311244964408615e+02	5.663476846242637066e+02	4.084936490538902731e+00	1.469440359521294681e+02	1.882308123349350808e+02	7.942125000000000000e+03	1.069583333333333286e+02	5.841666666666666430e+01	9.171250000000000000e+02	5.890833333333333712e+02	6.250000000000000000e+00	1.658333333333333428e+02	2.142083333333333428e+02	8.013727672494351282e+03	1.225774433342975982e+02	6.587721103167262982e+01	9.626188755035591385e+02	6.118189820424030358e+02	8.415063509461097269e+00	1.847226307145372175e+02	2.401858543317316048e+02	8.085330344988702564e+03	1.381965533352618820e+02	7.333775539667858823e+01	1.008112751007118163e+03	6.345546307514727005e+02	1.058012701892219454e+01	2.036119280957410922e+02	2.661633753301298384e+02
5.200000000000000000e+01	7.780704334346331962e+03	7.137542517267218045e+01	4.611077534023546320e+01	8.434273165589446535e+02	5.436324820329974727e+02	1.586310473455592174e+00	1.277877574280482520e+02	1.637623314215788923e+02	7.853206333839832041e+03	8.872937925300274742e+01	5.243038767011773160e+01	8.928594916128056411e+02	5.641079076831654220e+02	3.918155236727796087e+00	1.446647120473574546e+02	1.892769990441227890e+02	7.925708333333333030e+03	1.060833333333333286e+02	5.875000000000000000e+01	9.422916666666666288e+02	5.845833333333333712e+02	6.250000000000000000e+00	1.615416666666666572e+02	2.147916666666666572e+02	7.998210332826834019e+03	1.234372874136639098e+02	6.506961232988227550e+01	9.917238417205276164e+02	6.050587589835013205e+02	8.581844763272204801e+00	1.784186212859758598e+02	2.403063342892105254e+02	8.070712332320334099e+03	1.407912414939944767e+02	7.138922465976453680e+01	1.041156016774388490e+03	6.255341846336692697e+02	1.091368952654440783e+01	1.952955759052850624e+02	2.658210019117544221e+02
5.300000000000000000e+01	7.743764234891419619e+03	7.346217277808857204e+01	4.695956742720970567e+01	8.704229496556265531e+02	5.456065352174579175e+02	1.958548115672619438e+00	1.295149085017822301e+02	1.652850189898956614e+02	7.820840450779043749e+03	8.883525305571095032e+01	5.293811704693818143e+01	9.193989748278132765e+02	5.687407676087290156e+02	3.979274057836309719e+00	1.450282875842244437e+02	1.887258428282811451e+02	7.897916666666666970e+03	1.042083333333333286e+02	5.891666666666666430e+01	9.683750000000000000e+02	5.918750000000000000e+02	6.000000000000000000e+00	1.605416666666666572e+02	2.121666666666666572e+02	7.974992882554290190e+03	1.195814136109557069e+02	6.489521628639514006e+01	1.017351025172186723e+03	6.150092323912709844e+02	8.020725942163689837e+00	1.760550457491088707e+02	2.356074905050521693e+02	8.052069098441914321e+03	1.349544938885780994e+02	7.087376590612362293e+01	1.066327050344373447e+03	6.381434647825420825e+02	1.004145188432737967e+01	1.915684248315510843e+02	2.590483143434376530e+02
5.400000000000000000e+01	7.715093793563190957e+03	7.671610513099153650e+01	4.255565881902673908e+01	8.852889222402867517e+02	5.419346260794634418e+02	1.540328943186996646e+00	1.291510529792955140e+02	1.726971904424167406e+02	7.795421896781595024e+03	8.967055256549576825e+01	5.002782940951336599e+01	9.382694611201433190e+02	5.675714797063983497e+02	3.811831138260164842e+00	1.441380264896477570e+02	1.935777618878750275e+02	7.875750000000000000e+03	1.026250000000000000e+02	5.750000000000000000e+01	9.912500000000000000e+02	5.932083333333333712e+02	6.083333333333333037e+00	1.591250000000000000e+02	2.144583333333333428e+02	7.956078103218404976e+03	1.155794474345042318e+02	6.497217059048662691e+01	1.044230538879856567e+03	6.188451869602683928e+02	8.354835528406500345e+00	1.741119735103522430e+02	2.353389047787916581e+02	8.036406206436809043e+03	1.285338948690084635e+02	7.244434118097326802e+01	1.097211077759713362e+03	6.444820405872033007e+02	1.062633772347966854e+01	1.890989470207044860e+02	2.562194762242499451e+02
5.500000000000000000e+01	7.698795660615173801e+03	7.698314093604312802e+01	4.276908013734376368e+01	9.063519091895391284e+02	5.373849409483437967e+02	1.048501863160655745e+00	1.265716458245830012e+02	1.676932039176419380e+02	7.776168663640920386e+03	8.880407046802156401e+01	5.013454006867188184e+01	9.616759545947695642e+02	5.660674704741719552e+02	3.586750931580327872e+00	1.424316562456248221e+02	1.899299352921543118e+02	7.853541666666666970e+03	1.006250000000000000e+02	5.750000000000000000e+01	1.017000000000000000e+03	5.947500000000000000e+02	6.125000000000000000e+00	1.582916666666666572e+02	2.121666666666666572e+02	7.930914669692413554e+03	1.124459295319784360e+02	6.486545993132811816e+01	1.072324045405230436e+03	6.234325295258280448e+02	8.663249068419672128e+00	1.741516770877084923e+02	2.344033980411790026e+02	8.008287672718160138e+03	1.242668590639568720e+02	7.223091986265623632e+01	1.127648090810460872e+03	6.521150590516562033e+02	1.120149813683934426e+01	1.900116875087503274e+02	2.566401294156913764e+02
5.600000000000000000e+01	7.681970292732860798e+03	7.631166321957971377e+01	4.023671815456435041e+01	9.292338833397529925e+02	5.387348491403270145e+02	2.059908346304916371e+00	1.273668069262469800e+02	1.717563303646825830e+02	7.758651813033096914e+03	8.759333160978985688e+01	4.818085907728217876e+01	9.842836083365431250e+02	5.660965912368301360e+02	4.363287506485791667e+00	1.417250701297901685e+02	1.929406651823412915e+02	7.835333333333333030e+03	9.887500000000000000e+01	5.612500000000000000e+01	1.039333333333333258e+03	5.934583333333333712e+02	6.666666666666666963e+00	1.560833333333333428e+02	2.141250000000000000e+02	7.912014853633569146e+03	1.101566683902101431e+02	6.406914092271782124e+01	1.094383058330123504e+03	6.208200754298366064e+02	8.970045826847542259e+00	1.704415965368765171e+02	2.353093348176587085e+02	7.988696373933805262e+03	1.214383367804202862e+02	7.201328184543564248e+01	1.149432783326913523e+03	6.481818175263397279e+02	1.127342498702841667e+01	1.847998597404197199e+02	2.564936696353174170e+02
5.700000000000000000e+01	7.662021029226848441e+03	7.602361855646613265e+01	4.011793954293968056e+01	9.497918600694821407e+02	5.452025889224632920e+02	1.231801880665892135e+00	1.284417303295633985e+02	1.746411972845493494e+02	7.737906347946757705e+03	8.697014261156640202e+01	4.749646977146984028e+01	1.005895930034741127e+03	5.702887944612316460e+02	3.907567606999612586e+00	1.418041984981150279e+02	1.944664319756080033e+02	7.813791666666666970e+03	9.791666666666667140e+01	5.487500000000000000e+01	1.062000000000000000e+03	5.953750000000000000e+02	6.583333333333333037e+00	1.551666666666666572e+02	2.142916666666666572e+02	7.889676985386576234e+03	1.088631907217669408e+02	6.225353022853015972e+01	1.118104069965258986e+03	6.204612055387683540e+02	9.259099059667054377e+00	1.685291348352182865e+02	2.341169013577253111e+02	7.965562304106485499e+03	1.198097147768672102e+02	6.963206045706031944e+01	1.174208139930517746e+03	6.455474110775367080e+02	1.193486478600077305e+01	1.818916030037699159e+02	2.539421360487839650e+02
5.800000000000000000e+01	7.627158294702548119e+03	6.879221238352390344e+01	3.840605499897337438e+01	9.660409898795303434e+02	5.460504420027580181e+02	6.995935110477580210e-01	1.250052525645283055e+02	1.772269878193721127e+02	7.709849980684607544e+03	8.231277285842861602e+01	4.605719416615335149e+01	1.025041328273098543e+03	5.718168876680456378e+02	3.433130088857212492e+00	1.398776262822641456e+02	1.963009939096860705e+02	7.792541666666666970e+03	9.583333333333332860e+01	5.370833333333333570e+01	1.084041666666666742e+03	5.975833333333333712e+02	6.166666666666666963e+00	1.547500000000000000e+02	2.153750000000000000e+02	7.875233352648726395e+03	1.093538938082380412e+02	6.135947250051331991e+01	1.143042005060234942e+03	6.233497789986211046e+02	8.900203244476120545e+00	1.696223737177358544e+02	2.344490060903139295e+02	7.957925038630785821e+03	1.228744542831427538e+02	6.901061166769329702e+01	1.202042343453803142e+03	6.491162246639087243e+02	1.163373982228557679e+01	1.844947474354717087e+02	2.535230121806278873e+02
5.900000000000000000e+01	7.609016290934710923e+03	6.902655998569551343e+01	3.786817092796366069e+01	9.866932851589481288e+02	5.501283603364715873e+02	7.696149143235615497e-01	1.236639700150732608e+02	1.763916040299743315e+02	7.692695645467355462e+03	8.086744665951442812e+01	4.549658546398183034e+01	1.046429975912807322e+03	5.733766801682357936e+02	3.530640790495114256e+00	1.383111516742033018e+02	1.960708020149871516e+02	7.776375000000000000e+03	9.270833333333332860e+01	5.312500000000000000e+01	1.106166666666666742e+03	5.966250000000000000e+02	6.291666666666666963e+00	1.529583333333333428e+02	2.157500000000000000e+02	7.860054354532644538e+03	1.045492200071522291e+02	6.075341453601816966e+01	1.165903357420526163e+03	6.198733198317642064e+02	9.052692542838219225e+00	1.676055149924633838e+02	2.354291979850128484e+02	7.943733709065289077e+03	1.163901066809711438e+02	6.838182907203633931e+01	1.225640048174385356e+03	6.431216396635284127e+02	1.181371841900977238e+01	1.822526966515934248e+02	2.551083959700256685e+02
6.000000000000000000e+01	7.597289054080089954e+03	6.551066118039180708e+01	3.733882818708706708e+01	1.009000611462084748e+03	5.418102886168253463e+02	1.054682618061726807e+00	1.198998974395359625e+02	1.764852769828521275e+02	7.680852860373378462e+03	7.804699725686256784e+01	4.531524742687686569e+01	1.068625305731042317e+03	5.668843109750793019e+02	3.485674642364196885e+00	1.353041153864346597e+02	1.956801384914260780e+02	7.764416666666666970e+03	9.058333333333332860e+01	5.329166666666666430e+01	1.128250000000000000e+03	5.919583333333333712e+02	5.916666666666666963e+00	1.507083333333333428e+02	2.148750000000000000e+02	7.847980472959955478e+03	1.031196694098040894e+02	6.126808590645646291e+01	1.187874694268957683e+03	6.170323556915874406e+02	8.347658690969137041e+00	1.661125512802320259e+02	2.340698615085739220e+02	7.931544279253243985e+03	1.156560054862748501e+02	6.924450514624626862e+01	1.247499388537915138e+03	6.421063780498413962e+02	1.077865071527160623e+01	1.815167692271307089e+02	2.532647230171478725e+02
6.100000000000000000e+01	7.593614137783347360e+03	6.479750620652743009e+01	3.756574491213151390e+01	1.025777191539581736e+03	5.407698323042686752e+02	1.000921919167133467e+00	1.192792158197621859e+02	1.748279573388599886e+02	7.669536235558340195e+03	7.735708643659705785e+01	4.455370578939908910e+01	1.087638595769790982e+03	5.666765828188009664e+02	3.354627626250233252e+00	1.342021079098811072e+02	1.954973120027633229e+02	7.745458333333333030e+03	8.991666666666667140e+01	5.154166666666666430e+01	1.149500000000000000e+03	5.925833333333333712e+02	5.708333333333333037e+00	1.491250000000000000e+02	2.161666666666666572e+02	7.821380431108325865e+03	1.024762468967362850e+02	5.852962754393423950e+01	1.211361404230209018e+03	6.184900838478657761e+02	8.062039040416433267e+00	1.640478920901188928e+02	2.368360213305699915e+02	7.897302528883318701e+03	1.150358271268059127e+02	6.551758842120182180e+01	1.273222808460418264e+03	6.443968343623980672e+02	1.041574474749953261e+01	1.789707841802378141e+02	2.575053759944732974e+02
6.200000000000000000e+01	7.573751597452242095e+03	6.242352409961915782e+01	3.720496185858026195e+01	1.044372301839691090e+03	5.407997289980363576e+02	1.092620742899586439e+00	1.195481372002184202e+02	1.722939325264126751e+02	7.652000798726121502e+03	7.558676204980957891e+01	4.441498092929013097e+01	1.107269484253178916e+03	5.653998644990181219e+02	3.567143704783126701e+00	1.335657352667758744e+02	1.939386329298730232e+02	7.730250000000000000e+03	8.875000000000000000e+01	5.162500000000000000e+01	1.170166666666666742e+03	5.900000000000000000e+02	6.041666666666666963e+00	1.475833333333333428e+02	2.155833333333333428e+02	7.808499201273878498e+03	1.019132379501904211e+02	5.883501907070986903e+01	1.233063849080154569e+03	6.146001355009818781e+02	8.516189628550208113e+00	1.616009313998908112e+02	2.372280337367936625e+02	7.886748402547757905e+03	1.150764759003808422e+02	6.604503814141973805e+01	1.295961031493642395e+03	6.392002710019636424e+02	1.099071259043374837e+01	1.756185294664482797e+02	2.588727341402540105e+02
6.300000000000000000e+01	7.546507524198119427e+03	5.692248395929352967e+01	3.448413693872759467e+01	1.068177660988511889e+03	5.476003003013158832e+02	4.821731235736308463e-01	1.201572993879944704e+02	1.700246790945334396e+02	7.628878762099059713e+03	7.154457531298010053e+01	4.288790180269712948e+01	1.131338830494255944e+03	5.698001501506579416e+02	3.116086561786815423e+00	1.342453163606639066e+02	1.903665062139333770e+02	7.711250000000000000e+03	8.616666666666667140e+01	5.129166666666666430e+01	1.194500000000000000e+03	5.920000000000000000e+02	5.750000000000000000e+00	1.483333333333333428e+02	2.107083333333333428e+02	7.793621237900940287e+03	1.007887580203532423e+02	5.969543153063619911e+01	1.257661169505744056e+03	6.141998498493420584e+02	8.383913438213184577e+00	1.624213503060027790e+02	2.310501604527333086e+02	7.875992475801880573e+03	1.154108493740398131e+02	6.809919639460574103e+01	1.320822339011488111e+03	6.363996996986841168e+02	1.101782687642636915e+01	1.765093672786722152e+02	2.513919875721332460e+02
6.400000000000000000e+01	7.524277664172994264e+03	5.801606892347935229e+01	3.482280076021405790e+01	1.091765334060860141e+03	5.444342207082057712e+02	8.766028275955184412e-01	1.204451423689197469e+02	1.651560147092676516e+02	7.610451332086497132e+03	7.184136779507301185e+01	4.207806704677369680e+01	1.153466000363763442e+03	5.676962770207695712e+02	3.313301413797759221e+00	1.329517378511265520e+02	1.880988406879671402e+02	7.696625000000000000e+03	8.566666666666667140e+01	4.933333333333333570e+01	1.215166666666666742e+03	5.909583333333333712e+02	5.750000000000000000e+00	1.454583333333333428e+02	2.110416666666666572e+02	7.782798667913502868e+03	9.949196553826033096e+01	5.658859961989297460e+01	1.276867332969570043e+03	6.142203896458971712e+02	8.186698586202240335e+00	1.579649288155401337e+02	2.339844926453661742e+02	7.868972335827005736e+03	1.133172644098539905e+02	6.384386590645261350e+01	1.338567999272473344e+03	6.374824459584609713e+02	1.062339717240448067e+01	1.704715242977469529e+02	2.569273186240656628e+02
6.500000000000000000e+01	7.510806984930219187e+03	5.801005828780314744e+01	3.292253552107172254e+01	1.111050115524802322e+03	5.440014518222649258e+02	4.315714210157128861e-01	1.218699329875592525e+02	1.642440264018812570e+02	7.595153492465109593e+03	7.065086247723490942e+01	4.098210109386918987e+01	1.173566724429067790e+03	5.679173925777992054e+02	2.757452377174522962e+00	1.334349664937796263e+02	1.872053465342739571e+02	7.679500000000000000e+03	8.329166666666667140e+01	4.904166666666666430e+01	1.236083333333333258e+03	5.918333333333333712e+02	5.083333333333333037e+00	1.450000000000000000e+02	2.101666666666666572e+02	7.763846507534890407e+03	9.593247085609843339e+01	5.710123223946413873e+01	1.298599942237598725e+03	6.157492740888675371e+02	7.409214289492142669e+00	1.565650335062203737e+02	2.331279867990593573e+02	7.848193015069780813e+03	1.085732750455301954e+02	6.516079781226160605e+01	1.361116551141864193e+03	6.396652148444018167e+02	9.735095245650953188e+00	1.681300670124407475e+02	2.560893069314520289e+02
6.600000000000000000e+01	7.490472416657936265e+03	5.544650991889584191e+01	3.190265171491265050e+01	1.126606578775987828e+03	5.499995956778634536e+02	4.975497259423091734e-01	1.158096061955426563e+02	1.668870545467432578e+02	7.577777874995635102e+03	6.807742162611458525e+01	4.070132585745632525e+01	1.191428289387993800e+03	5.703956311722650980e+02	2.623774862971154587e+00	1.295714697644380067e+02	1.882351939400383003e+02	7.665083333333333030e+03	8.070833333333332860e+01	4.950000000000000000e+01	1.256250000000000000e+03	5.907916666666666288e+02	4.750000000000000000e+00	1.433333333333333428e+02	2.095833333333333428e+02	7.752388791671030958e+03	9.333924504055207194e+01	5.829867414254367475e+01	1.321071710612006200e+03	6.111877021610681595e+02	6.876225137028844969e+00	1.570951969022286789e+02	2.309314727266283853e+02	7.839694250008729796e+03	1.059701567477708153e+02	6.709734828508734950e+01	1.385893421224012172e+03	6.315837376554698039e+02	9.002450274057689938e+00	1.708570604711240435e+02	2.522796121199234278e+02
6.700000000000000000e+01	7.477599796821611562e+03	5.883155242821632669e+01	3.033412700212441848e+01	1.143802211544825468e+03	5.498452116541629948e+02	8.563351752536778605e-01	1.100778788630663172e+02	1.729246039927998595e+02	7.563987398410806236e+03	6.931160954744149194e+01	3.908373016772887354e+01	1.210026105772412620e+03	5.696101058270814974e+02	2.907334254293505449e+00	1.250389394315331515e+02	1.921706353297332726e+02	7.650375000000000000e+03	7.979166666666667140e+01	4.783333333333333570e+01	1.276250000000000000e+03	5.893750000000000000e+02	4.958333333333333037e+00	1.400000000000000000e+02	2.114166666666666572e+02	7.736762601589193764e+03	9.027172378589185087e+01	5.658293649893779786e+01	1.342473894227587380e+03	6.091398941729185026e+02	7.009332412373160182e+00	1.549610605684668485e+02	2.306626980036000418e+02	7.823150203178388438e+03	1.007517809051170161e+02	6.533253966454225292e+01	1.408697788455174532e+03	6.289047883458370052e+02	9.060331491412988214e+00	1.699221211369336970e+02	2.499087293405334549e+02
6.800000000000000000e+01	7.457344970355233272e+03	5.443342830028766599e+01	3.193131326380277457e+01	1.157593370712298338e+03	5.521478453792544769e+02	9.972232502674325261e-01	1.110961993049228056e+02	1.732587728645996776e+02	7.545214151844283151e+03	6.613338081681050085e+01	3.963232329856805336e+01	1.225609185356149283e+03	5.716155893562939809e+02	2.873611625133716263e+00	1.244855996524614028e+02	1.938377197656331816e+02	7.633083333333333030e+03	7.783333333333332860e+01	4.733333333333333570e+01	1.293625000000000000e+03	5.910833333333333712e+02	4.750000000000000000e+00	1.378750000000000000e+02	2.144166666666666572e+02	7.720952514822382909e+03	8.953328584985615635e+01	5.503434336809861804e+01	1.361640814643850717e+03	6.105510773103727615e+02	6.626388374866284181e+00	1.512644003475385830e+02	2.349956135677001328e+02	7.808821696311432788e+03	1.012332383663789983e+02	6.273535340286389328e+01	1.429656629287701662e+03	6.300188212874122655e+02	8.502776749732568362e+00	1.646538006950771944e+02	2.555745604687336368e+02
6.900000000000000000e+01	7.443991084138440783e+03	5.629525336113318446e+01	3.186405172869257996e+01	1.173167383780268210e+03	5.389064872258556989e+02	3.425227118881810640e-01	1.107575407656472350e+02	1.742445179392937291e+02	7.533370542069220392e+03	6.706429334723326008e+01	3.916119253101295783e+01	1.243375358556800848e+03	5.618907436129278494e+02	2.796261355944090532e+00	1.238787703828236175e+02	1.932472589696468503e+02	7.622750000000000000e+03	7.783333333333332860e+01	4.645833333333333570e+01	1.313583333333333258e+03	5.848750000000000000e+02	5.250000000000000000e+00	1.370000000000000000e+02	2.122500000000000000e+02	7.712129457930779608e+03	8.860237331943339711e+01	5.375547413565371357e+01	1.383791308109865668e+03	6.078592563870721506e+02	7.703738644055909468e+00	1.501212296171763683e+02	2.312527410303531497e+02	7.801508915861559217e+03	9.937141330553347984e+01	6.105261493797409145e+01	1.453999282886398305e+03	6.308435127741443011e+02	1.015747728811181894e+01	1.632424592343527650e+02	2.502554820607062709e+02
7.000000000000000000e+01	7.422000319657821819e+03	5.337844027586760376e+01	3.333447493940356310e+01	1.193073047175191732e+03	5.398059067298762557e+02	5.153757628860695661e-01	1.114652311108382179e+02	1.683834795182429787e+02	7.515687659828910910e+03	6.460588680460047328e+01	3.941723746970178155e+01	1.263119856920929124e+03	5.617779533649381847e+02	2.882687881443034783e+00	1.236076155554191018e+02	1.898792397591215035e+02	7.609375000000000000e+03	7.583333333333332860e+01	4.550000000000000000e+01	1.333166666666666742e+03	5.837500000000000000e+02	5.250000000000000000e+00	1.357500000000000000e+02	2.113750000000000000e+02	7.703062340171089090e+03	8.706077986206618391e+01	5.158276253029821845e+01	1.403213476412404361e+03	6.057220466350618153e+02	7.617312118556965217e+00	1.478923844445808982e+02	2.328707602408784965e+02	7.796749680342178181e+03	9.828822639079905343e+01	5.766552506059643690e+01	1.473260286158141753e+03	6.276940932701237443e+02	9.984624237113930434e+00	1.600347688891617963e+02	2.543665204817570213e+02
7.100000000000000000e+01	7.399543237740429504e+03	5.481684498177246212e+01	3.363369030599145759e+01	1.211369645768863847e+03	5.439746607492938892e+02	6.201008629267521499e-01	1.105144626776476002e+02	1.702453329206173294e+02	7.497063285536881267e+03	6.542925582421956676e+01	3.927517848632906095e+01	1.281976489551098666e+03	5.632164970413135734e+02	2.747550431463376075e+00	1.219447313388238001e+02	1.907059997936419791e+02	7.594583333333333030e+03	7.604166666666667140e+01	4.491666666666666430e+01	1.352583333333333258e+03	5.824583333333333712e+02	4.875000000000000000e+00	1.333750000000000000e+02	2.111666666666666572e+02	7.692103381129784793e+03	8.665407750911377605e+01	5.055815484700426765e+01	1.423190177115567849e+03	6.017001696253531691e+02	7.002449568536624369e+00	1.448052686611761999e+02	2.316273335396913353e+02	7.789623428926236556e+03	9.726648835156088069e+01	5.619964302734187100e+01	1.493797020897802668e+03	6.209420059173728532e+02	9.129899137073248738e+00	1.562355373223523998e+02	2.520880004127159850e+02
7.200000000000000000e+01	7.388288324282715621e+03	5.380188860460950195e+01	3.561607522150814731e+01	1.227529470879935843e+03	5.369328734972913253e+02	1.100231045002372454e+00	1.045918247626736530e+02	1.709188562860213665e+02	7.485810828808023871e+03	6.369261096897141528e+01	4.087053761075407721e+01	1.298993902106634550e+03	5.579247700819789770e+02	3.279282189167852746e+00	1.178792457146701622e+02	1.909385948096773689e+02	7.583333333333333030e+03	7.358333333333332860e+01	4.612500000000000000e+01	1.370458333333333258e+03	5.789166666666666288e+02	5.458333333333333037e+00	1.311666666666666572e+02	2.109583333333333428e+02	7.680855837858642190e+03	8.347405569769523481e+01	5.137946238924592279e+01	1.441922764560031965e+03	5.999085632513542805e+02	7.637384477498812885e+00	1.444540876186631522e+02	2.309780718569893168e+02	7.778378342383950439e+03	9.336477806205715524e+01	5.663392477849185269e+01	1.513387195786730672e+03	6.209004598360419322e+02	9.816435621664293620e+00	1.577415085706596756e+02	2.509978103806453191e+02
7.300000000000000000e+01	7.375645411021588188e+03	5.369240835418668922e+01	3.004833784616819869e+01	1.241727922957230248e+03	5.392232857055658997e+02	1.022857891178644785e+00	1.048208091757967395e+02	1.728197795929498284e+02	7.474051872177460609e+03	6.361703751042668387e+01	3.635750225641743327e+01	1.314926461478615010e+03	5.573616428527828930e+02	3.219762278922655874e+00	1.175770712545650412e+02	1.923890564631415714e+02	7.572458333333333030e+03	7.354166666666667140e+01	4.266666666666666430e+01	1.388125000000000000e+03	5.755000000000000000e+02	5.416666666666666963e+00	1.303333333333333428e+02	2.119583333333333428e+02	7.670864794489205451e+03	8.346629582290665894e+01	4.897583107691589532e+01	1.461323538521384990e+03	5.936383571472171070e+02	7.613571054410678052e+00	1.430895954121016587e+02	2.315276102035251142e+02	7.769271255645077872e+03	9.339092497914666069e+01	5.528499548716513345e+01	1.534522077042769752e+03	6.117767142944341003e+02	9.810475442154690029e+00	1.558458574908699461e+02	2.510968870737168572e+02
7.400000000000000000e+01	7.356523495542331148e+03	5.263690844530916735e+01	2.992695865565982061e+01	1.256835931722629766e+03	5.405907347818864537e+02	9.371408198501605114e-01	1.015604852629234927e+02	1.706925048780236125e+02	7.457970081104499513e+03	6.225595422265458012e+01	3.667181266116324423e+01	1.331667965861314997e+03	5.577120340576099125e+02	3.051903743258413737e+00	1.148635759647950749e+02	1.906587524390118062e+02	7.559416666666666970e+03	7.187500000000000000e+01	4.341666666666666430e+01	1.406500000000000000e+03	5.748333333333333712e+02	5.166666666666666963e+00	1.281666666666666572e+02	2.106250000000000000e+02	7.660863252228834426e+03	8.149404577734541988e+01	5.016152067217008437e+01	1.481332034138685003e+03	5.919546326090568300e+02	7.281429590074919744e+00	1.414697573685382395e+02	2.305912475609881938e+02	7.762309837791002792e+03	9.111309155469083976e+01	5.690637467767351154e+01	1.556164068277370234e+03	6.090759318847802888e+02	9.396192513483173414e+00	1.547728480704098217e+02	2.505574951219763875e+02
7.500000000000000000e+01	7.347236606972033769e+03	5.059964592865700439e+01	2.871325606515468110e+01	1.276443072837977297e+03	5.267531578431888875e+02	7.276218848760072078e-01	1.028318378300028257e+02	1.665497593724938099e+02	7.447701636819349915e+03	6.094565629766184145e+01	3.514829469924401195e+01	1.350138203085655277e+03	5.492932455882611293e+02	2.905477609104670123e+00	1.153117522483347557e+02	1.884832130195802335e+02	7.548166666666666970e+03	7.129166666666667140e+01	4.158333333333333570e+01	1.423833333333333258e+03	5.718333333333333712e+02	5.083333333333333037e+00	1.277916666666666714e+02	2.104166666666666572e+02	7.648631696513984025e+03	8.163767703567150136e+01	4.801837196742265945e+01	1.497528463581011238e+03	5.943734210784056131e+02	7.261189057561995952e+00	1.402715810849985871e+02	2.323501203137530808e+02	7.749096726361300171e+03	9.198368740467634552e+01	5.445341060151199031e+01	1.571223593828689218e+03	6.169135088234778550e+02	9.439044781790659755e+00	1.527514955033305171e+02	2.542835739608395045e+02
7.600000000000000000e+01	7.335926538954924581e+03	4.492032191870833202e+01	2.627538132927347192e+01	1.289694265379521084e+03	5.169162073510748314e+02	7.600937915649232934e-01	1.061083398641598308e+02	1.658857162336807960e+02	7.436734102810795775e+03	5.679349429268749816e+01	3.374185733130340026e+01	1.366180466023093913e+03	5.433747703422041013e+02	2.692546895782461647e+00	1.167416699320799154e+02	1.869845247835070836e+02	7.537541666666666970e+03	6.866666666666667140e+01	4.120833333333333570e+01	1.442666666666666742e+03	5.698333333333333712e+02	4.625000000000000000e+00	1.273750000000000000e+02	2.080833333333333428e+02	7.638349230522538164e+03	8.053983904064584465e+01	4.867480933536327115e+01	1.519152867310239571e+03	5.962918963244626411e+02	6.557453104217538353e+00	1.380083300679200704e+02	2.291821418831596020e+02	7.739156794378409359e+03	9.241301141462500368e+01	5.614128533739319948e+01	1.595639067953812400e+03	6.227504593155919110e+02	8.489906208435076707e+00	1.486416601358401692e+02	2.502809504329858896e+02
7.700000000000000000e+01	7.318437743912106271e+03	4.271499019983993151e+01	2.597589757637980057e+01	1.300537397645033707e+03	5.203916986026478071e+02	1.973407237382565071e-01	1.069063000518863191e+02	1.727411352794782715e+02	7.418531371956052681e+03	5.575332843325330145e+01	3.311294878818990384e+01	1.378518698822516853e+03	5.470291826346572179e+02	2.411170361869128254e+00	1.161198166926098310e+02	1.924747343064057929e+02	7.518625000000000000e+03	6.879166666666667140e+01	4.025000000000000000e+01	1.456500000000000000e+03	5.736666666666666288e+02	4.625000000000000000e+00	1.253333333333333286e+02	2.122083333333333428e+02	7.618718628043947319e+03	8.183000490008004135e+01	4.738705121181009616e+01	1.534481301177483147e+03	6.003041506986760396e+02	6.838829638130871302e+00	1.345468499740568404e+02	2.319419323602608927e+02	7.718812256087893729e+03	9.486834313349341130e+01	5.452410242362019943e+01	1.612462602354966293e+03	6.269416347306854504e+02	9.052659276261742605e+00	1.437603666147803381e+02	2.516755313871884141e+02
7.800000000000000000e+01	7.310927807687282439e+03	4.337859937231301899e+01	2.838781108356482008e+01	1.309435071568167814e+03	5.220123758958129656e+02	2.998444691251966887e-01	9.931314058011500379e+01	1.804656498287240822e+02	7.407734737176974704e+03	5.591846635282317379e+01	3.465223887511574219e+01	1.390175869117417278e+03	5.482770212812398540e+02	2.420755567895931826e+00	1.103232369567241591e+02	1.976078249143620553e+02	7.504541666666666970e+03	6.845833333333332860e+01	4.091666666666666430e+01	1.470916666666666742e+03	5.745416666666666288e+02	4.541666666666666963e+00	1.213333333333333286e+02	2.147500000000000000e+02	7.601348596156359235e+03	8.099820031384348340e+01	4.718109445821758641e+01	1.551657464215916207e+03	6.008063120520934035e+02	6.662577765437402100e+00	1.323434297099424839e+02	2.318921750856379447e+02	7.698155525646051501e+03	9.353806729435363820e+01	5.344552224976850852e+01	1.632398261765165671e+03	6.270709574375202919e+02	8.783488864208138125e+00	1.433535260865516534e+02	2.490343501712759178e+02
7.900000000000000000e+01	7.303510913874105427e+03	4.576803578245555570e+01	2.653701056907138778e+01	1.320508776293464052e+03	5.228475613193763820e+02	4.233116836080785816e-01	9.819174498160133169e+01	1.849575576337152256e+02	7.399151290270386198e+03	5.627985122456111355e+01	3.362267195120236352e+01	1.403441888146732026e+03	5.468821139930214486e+02	2.315822508470705809e+00	1.090542058241340015e+02	2.006246121501909272e+02	7.494791666666666970e+03	6.679166666666667140e+01	4.070833333333333570e+01	1.486375000000000000e+03	5.709166666666666288e+02	4.208333333333333037e+00	1.199166666666666714e+02	2.162916666666666572e+02	7.590432043062947741e+03	7.730348210877222925e+01	4.779399471546430789e+01	1.569308111853267974e+03	5.949512193403118090e+02	6.100844158195959821e+00	1.307791275091993271e+02	2.319587211831423872e+02	7.686072419459228513e+03	8.781529755087778710e+01	5.487965609759528718e+01	1.652241223706535948e+03	6.189857720139568755e+02	7.993354983058587493e+00	1.416415883517320253e+02	2.476257756996180888e+02
8.000000000000000000e+01	7.290544443575574405e+03	4.053335558523465920e+01	2.644617005711558022e+01	1.334165257976513203e+03	5.195765371343911738e+02	2.191807867361061923e-01	9.999605894604894729e+01	1.828948316122501865e+02	7.388230555121121142e+03	5.301667779261732960e+01	3.326475169522445441e+01	1.418895128988256602e+03	5.430799352338622157e+02	2.297090393368053096e+00	1.100188628063578165e+02	1.983849158061250932e+02	7.485916666666666970e+03	6.550000000000000000e+01	4.008333333333333570e+01	1.503625000000000000e+03	5.665833333333333712e+02	4.375000000000000000e+00	1.200416666666666714e+02	2.138750000000000000e+02	7.583602778212212797e+03	7.798332220738267040e+01	4.690191497144221700e+01	1.588354871011743398e+03	5.900867314328045268e+02	6.452909606631946460e+00	1.300644705269755264e+02	2.293650841938749068e+02	7.681288889757759534e+03	9.046664441476534080e+01	5.372049660955109118e+01	1.673084742023486797e+03	6.135901295322755686e+02	8.530819213263892919e+00	1.400872743872843955e+02	2.448551683877498135e+02
8.100000000000000000e+01	7.273355477623170373e+03	3.949192708463085921e+01	2.704118217990054163e+01	1.348577535932075534e+03	5.176364226444345604e+02	-3.587670174382013855e-01	9.809799587591936643e+01	1.791686992474511726e+02	7.372761072144919126e+03	5.255846354231542961e+01	3.331225775661693689e+01	1.433851267966037767e+03	5.422557113222172802e+02	1.883116491280899307e+00	1.086323312712930118e+02	1.962510162903922435e+02	7.472166666666666970e+03	6.562500000000000000e+01	3.958333333333333570e+01	1.519125000000000000e+03	5.668750000000000000e+02	4.125000000000000000e+00	1.191666666666666714e+02	2.133333333333333428e+02	7.571572261188414814e+03	7.869153645768456329e+01	4.585440891004973452e+01	1.604398732033962233e+03	5.914942886777827198e+02	6.366883508719100249e+00	1.297010020620403168e+02	2.304156503762744421e+02	7.670977855710163567e+03	9.175807291536914079e+01	5.212548448676612622e+01	1.689672464067924466e+03	6.161135773555654396e+02	8.608767017438200497e+00	1.402353374574139764e+02	2.474979674192155130e+02
8.200000000000000000e+01	7.249034224279444061e+03	4.010560849022047591e+01	2.554450146178943015e+01	1.360564849518306801e+03	5.117263153912752500e+02	-3.017485937144064323e-01	9.874588363938741509e+01	1.809934114233900004e+02	7.355350445473055515e+03	5.282363757844357366e+01	3.166808406422804723e+01	1.447803258092486885e+03	5.381756576956375966e+02	1.724125703142796784e+00	1.091854418196937075e+02	1.964758723783616858e+02	7.461666666666666970e+03	6.554166666666667140e+01	3.779166666666666430e+01	1.535041666666666742e+03	5.646250000000000000e+02	3.750000000000000000e+00	1.196250000000000000e+02	2.119583333333333428e+02	7.567982887860278424e+03	7.825969575488977625e+01	4.391524926910528137e+01	1.622280075240846600e+03	5.910743423043624034e+02	5.775874296857203660e+00	1.300645581803062782e+02	2.274407942883049998e+02	7.674299109053889879e+03	9.097772484311286689e+01	5.003883187154389844e+01	1.709518483815026684e+03	6.175236846087248068e+02	7.801748593714406432e+00	1.405041163606125849e+02	2.429232552432766852e+02
8.300000000000000000e+01	7.238514758301845177e+03	3.935577735187254689e+01	2.456355633403046568e+01	1.371374097191815281e+03	5.037521937981765063e+02	5.093738542275971781e-02	9.759266875827047727e+01	1.810180124044725574e+02	7.345236545817589104e+03	5.074038867593627344e+01	3.124011150034856499e+01	1.459832881929241012e+03	5.332302635657549672e+02	1.921302026044713118e+00	1.080046677124685743e+02	1.979048395355696073e+02	7.451958333333333030e+03	6.212500000000000000e+01	3.791666666666666430e+01	1.548291666666666742e+03	5.627083333333333712e+02	3.791666666666666519e+00	1.184166666666666714e+02	2.147916666666666572e+02	7.558680120849076957e+03	7.350961132406372656e+01	4.459322183298476006e+01	1.636750451404092473e+03	5.921864031009117753e+02	5.662031307288620141e+00	1.288286656208647685e+02	2.316784937977637071e+02	7.665401908364820883e+03	8.489422264812745311e+01	5.126977699930286292e+01	1.725209236141518204e+03	6.216644728684902930e+02	7.532395947910573319e+00	1.392406645750628513e+02	2.485653209288607570e+02
8.400000000000000000e+01	7.229903575578027812e+03	3.946189768216635230e+01	2.396861533989747173e+01	1.387757704845000262e+03	5.052119675377112458e+02	-5.895019448652578653e-01	9.595113137836686690e+01	1.772857859828420715e+02	7.335868454455680876e+03	5.127261550774984755e+01	3.021347433661540549e+01	1.476816352422500131e+03	5.329184837688555945e+02	1.663582360900704327e+00	1.060172323558500977e+02	1.947053929914210357e+02	7.441833333333333030e+03	6.308333333333333570e+01	3.645833333333333570e+01	1.565875000000000000e+03	5.606250000000000000e+02	3.916666666666666519e+00	1.160833333333333286e+02	2.121250000000000000e+02	7.547798212210985184e+03	7.489405115891682385e+01	4.270319233005126591e+01	1.654933647577499869e+03	5.883315162311444055e+02	6.169750972432629155e+00	1.261494343108165594e+02	2.295446070085789643e+02	7.653763091088638248e+03	8.670476898450031911e+01	4.894805132676920323e+01	1.743992295154999738e+03	6.160380324622886974e+02	8.422835278198590458e+00	1.362155352882998045e+02	2.469642140171579285e+02
8.500000000000000000e+01	7.223311548514567221e+03	3.727671032042647425e+01	2.523864786995633835e+01	1.405684575725634886e+03	5.019909098420997111e+02	-1.097533010267226494e-01	9.172687645741925166e+01	1.687040639053238920e+02	7.328114107590617095e+03	4.970085516021323713e+01	3.147349060164483703e+01	1.494404787862817557e+03	5.294954549210498271e+02	1.736790016153305416e+00	1.030509382287096258e+02	1.889353652859952888e+02	7.432916666666666970e+03	6.212500000000000000e+01	3.770833333333333570e+01	1.583125000000000000e+03	5.570000000000000000e+02	3.583333333333333481e+00	1.143750000000000000e+02	2.091666666666666572e+02	7.537719225742716844e+03	7.454914483978676287e+01	4.394317606502183082e+01	1.671845212137182443e+03	5.845045450789501729e+02	5.429876650513361547e+00	1.256990617712903742e+02	2.293979680473380256e+02	7.642521784818766719e+03	8.697328967957352575e+01	5.017801879671033305e+01	1.760565424274365114e+03	6.120090901579002320e+02	7.276419967693389168e+00	1.370231235425807483e+02	2.496292694280094224e+02
8.600000000000000000e+01	7.204317962920440550e+03	3.812749426289231280e+01	2.507402531512465771e+01	1.419042329591001362e+03	5.168510218301536270e+02	1.042321809413677691e-01	8.848855599191182364e+01	1.706891487538010779e+02	7.312388148126887245e+03	4.995958046477949210e+01	3.155784599089566100e+01	1.508083664795500681e+03	5.369671775817434991e+02	1.760449423804017144e+00	9.986927799595591182e+01	1.907612410435672246e+02	7.420458333333333030e+03	6.179166666666666430e+01	3.804166666666666430e+01	1.597125000000000000e+03	5.570833333333333712e+02	3.416666666666666519e+00	1.112500000000000000e+02	2.108333333333333428e+02	7.528528518539778815e+03	7.362375286855383649e+01	4.452548734243767115e+01	1.686166335204499319e+03	5.771994890849232434e+02	5.072883909529315893e+00	1.226307220040440882e+02	2.309054256230994611e+02	7.636598703746225510e+03	8.545583907044101579e+01	5.100930801820867089e+01	1.775207670408998638e+03	5.973156448365131155e+02	6.729101152391965712e+00	1.340114440080881764e+02	2.509775179128656077e+02
8.700000000000000000e+01	7.191771920706785750e+03	3.519746030189793373e+01	2.295123143813653854e+01	1.438172113502284901e+03	5.174613817136005309e+02	-1.005191955385020819e-02	8.639209172049896779e+01	1.683573519661758553e+02	7.298844293686725905e+03	4.845289681761563827e+01	3.022561571906826927e+01	1.526461056751142451e+03	5.381056908568002655e+02	1.849140706889741637e+00	9.819604586024948389e+01	1.880120093164212562e+02	7.405916666666666970e+03	6.170833333333333570e+01	3.750000000000000000e+01	1.614750000000000000e+03	5.587500000000000000e+02	3.708333333333333481e+00	1.100000000000000000e+02	2.076666666666666572e+02	7.512989039646608035e+03	7.496376984905103313e+01	4.477438428093173428e+01	1.703038943248857549e+03	5.793943091431997345e+02	5.567525959776925326e+00	1.218039541397505161e+02	2.273213240169120581e+02	7.620061412626548190e+03	8.821920636476873767e+01	5.204876856186346146e+01	1.791327886497715099e+03	6.000386182863994691e+02	7.426718586220516727e+00	1.336079082795010322e+02	2.469759813671574591e+02
8.800000000000000000e+01	7.177092658466672219e+03	3.675500050010002440e+01	2.153759237611971145e+01	1.456192752630096493e+03	5.242478035760291277e+02	-2.699060874266696608e-01	8.782048076009355952e+01	1.707186133109794355e+02	7.282837995900003079e+03	4.925250025005001220e+01	2.910212952139318787e+01	1.543304709648381504e+03	5.438114017880145639e+02	1.719213622953331910e+00	9.903524038004677266e+01	1.879843066554897177e+02	7.388583333333333030e+03	6.175000000000000000e+01	3.666666666666666430e+01	1.630416666666666742e+03	5.633750000000000000e+02	3.708333333333333481e+00	1.102500000000000000e+02	2.052500000000000000e+02	7.494328670766662981e+03	7.424749974994998070e+01	4.423120381194014072e+01	1.717528623684951981e+03	5.829385982119854361e+02	5.697453043713334608e+00	1.214647596199532273e+02	2.225156933445102823e+02	7.600074008199993841e+03	8.674499949989997560e+01	5.179574095721361715e+01	1.804640580703236992e+03	6.025021964239708723e+02	7.686572754093337068e+00	1.326795192399064547e+02	2.397813866890205645e+02
8.900000000000000000e+01	7.152937636759346788e+03	3.492808723747035060e+01	2.318207934527659120e+01	1.471776069790765177e+03	5.278768196333655851e+02	-2.310114380398817779e-01	8.946617265261687635e+01	1.662035955459347178e+02	7.261635485046339454e+03	4.727654361873517530e+01	3.004937300597162775e+01	1.558825534895382589e+03	5.491050764833494213e+02	1.592827614313392370e+00	1.001497529929750954e+02	1.844351311063006733e+02	7.370333333333333030e+03	5.962500000000000000e+01	3.691666666666666430e+01	1.645875000000000000e+03	5.703333333333333712e+02	3.416666666666666519e+00	1.108333333333333286e+02	2.026666666666666572e+02	7.479031181620326606e+03	7.197345638126482470e+01	4.378396032736169730e+01	1.732924465104617411e+03	5.915615901833173211e+02	5.240505719019941111e+00	1.215169136736915618e+02	2.208982022270326411e+02	7.587729029907319273e+03	8.432191276252964940e+01	5.065125398805673740e+01	1.819973930209234823e+03	6.127898470333011574e+02	7.064344771373214371e+00	1.322004940140497808e+02	2.391297377873985965e+02
9.000000000000000000e+01	7.133315117369279506e+03	3.188147053355173810e+01	2.187011707057170184e+01	1.480634538934989905e+03	5.196703143880503148e+02	-1.268480570575319710e+00	9.012773009066836494e+01	1.687747390426205811e+02	7.246449225351306268e+03	4.589906860010920298e+01	2.889339186861918307e+01	1.569858936134161468e+03	5.444184905273584718e+02	9.907597147123401449e-01	9.918886504533418247e+01	1.868040361879769762e+02	7.359583333333333030e+03	5.991666666666666430e+01	3.591666666666666430e+01	1.659083333333333258e+03	5.691666666666666288e+02	3.250000000000000000e+00	1.082500000000000000e+02	2.048333333333333428e+02	7.472717441315359792e+03	7.393426473322412562e+01	4.293994146471414552e+01	1.748307730532505047e+03	5.939148428059747857e+02	5.509240285287660299e+00	1.173111349546658175e+02	2.228626304786897094e+02	7.585851549297386555e+03	8.795186279978159405e+01	4.996321626276162675e+01	1.837532127731676610e+03	6.186630189452829427e+02	7.768480570575319710e+00	1.263722699093316351e+02	2.408919276240461045e+02
9.100000000000000000e+01	7.123545119204609364e+03	3.139768064648142243e+01	2.025944126053998318e+01	1.492579526391566105e+03	5.107695229532645840e+02	-5.905728739343039102e-01	8.792995367948293506e+01	1.716435912242322104e+02	7.237314226268970742e+03	4.555300698990738084e+01	2.779638729693665766e+01	1.581393929862449795e+03	5.385097614766323204e+02	1.329713563032848045e+00	9.746497683974146753e+01	1.894051289454494338e+02	7.351083333333333030e+03	5.970833333333333570e+01	3.533333333333333570e+01	1.670208333333333258e+03	5.662500000000000000e+02	3.250000000000000000e+00	1.070000000000000000e+02	2.071666666666666572e+02	7.464852440397695318e+03	7.386365967675929767e+01	4.287027936973001374e+01	1.759022736804216720e+03	5.939902385233676796e+02	5.170286436967152177e+00	1.165350231602585325e+02	2.249282043878838806e+02	7.578621547462056697e+03	8.801898602018525253e+01	5.040722540612668467e+01	1.847837140275100410e+03	6.217304770467353592e+02	7.090572873934304354e+00	1.260700463205170649e+02	2.426897421091011040e+02
9.200000000000000000e+01	7.112169061704054911e+03	3.273315059770233404e+01	2.013323853871380109e+01	1.499598296873686422e+03	5.143958377792007468e+02	-2.764199676933900562e-01	8.250194061838077175e+01	1.757588318738325768e+02	7.227605364185361395e+03	4.517907529885116702e+01	2.819161926935689877e+01	1.591861648436843097e+03	5.388020855562670022e+02	1.570123349486638231e+00	9.435513697585705017e+01	1.909419159369162742e+02	7.343041666666666970e+03	5.762500000000000000e+01	3.625000000000000000e+01	1.684125000000000000e+03	5.632083333333333712e+02	3.416666666666666519e+00	1.062083333333333286e+02	2.061250000000000000e+02	7.458477969147972544e+03	7.007092470114884009e+01	4.430838073064310123e+01	1.776388351563156903e+03	5.876145811103997403e+02	5.263209983846694584e+00	1.180615296908096070e+02	2.213080840630837258e+02	7.573914271629279028e+03	8.251684940229766596e+01	5.236676146128620246e+01	1.868651703126313578e+03	6.120208288874659956e+02	7.109753301026723094e+00	1.299147260482858997e+02	2.364911681261674232e+02
9.300000000000000000e+01	7.104775303554059064e+03	3.213737927220554980e+01	1.900794098050312542e+01	1.510334445663351062e+03	5.078574618856176812e+02	-3.822837088045738518e-01	8.228240925041291121e+01	1.703094534466765708e+02	7.220533485110363472e+03	4.475618963610277490e+01	2.714980382358489663e+01	1.605542222831675417e+03	5.331787309428087838e+02	1.288024812264379815e+00	9.391203795853978420e+01	1.868005600566715998e+02	7.336291666666666970e+03	5.737500000000000000e+01	3.529166666666666430e+01	1.700750000000000000e+03	5.585000000000000000e+02	2.958333333333333481e+00	1.055416666666666714e+02	2.032916666666666572e+02	7.452049848222970468e+03	6.999381036389722510e+01	4.343352950974843196e+01	1.795957777168324583e+03	5.838212690571912162e+02	4.628641854402287592e+00	1.171712953747935586e+02	2.197827732766617146e+02	7.567808029779274875e+03	8.261262072779445020e+01	5.157539235283020673e+01	1.891165554336648938e+03	6.091425381143823188e+02	6.298950375471241259e+00	1.288009240829204316e+02	2.362738798866567436e+02
9.400000000000000000e+01	7.089866528732447478e+03	3.038291993372082800e+01	1.847338061068292347e+01	1.520997928861051605e+03	5.069067361135116698e+02	-3.484742678013326156e-01	8.254257564266698921e+01	1.685626100581877154e+02	7.208683264366223739e+03	4.314979330019374970e+01	2.700752363867479389e+01	1.617186464430525803e+03	5.315158680567558349e+02	1.346596199432666952e+00	9.447962115466683031e+01	1.853229716957605433e+02	7.327500000000000000e+03	5.591666666666666430e+01	3.554166666666666430e+01	1.713375000000000000e+03	5.561250000000000000e+02	3.041666666666666519e+00	1.064166666666666714e+02	2.020833333333333428e+02	7.446316735633776261e+03	6.868354003313957890e+01	4.407580969465853116e+01	1.809563535569474197e+03	5.807341319432441651e+02	4.736737133900666308e+00	1.183537121786665125e+02	2.188436949709061423e+02	7.565133471267552522e+03	8.145041339961250060e+01	5.260995272265040512e+01	1.905752071138948395e+03	6.053432638864883302e+02	6.431807601134665653e+00	1.302907576906663678e+02	2.356040566084789702e+02
9.500000000000000000e+01	7.073035191911953916e+03	3.197531632376933075e+01	1.944365081389595673e+01	1.533184519579039943e+03	5.069771152776110057e+02	-5.766883163919205302e-01	8.150456663855636918e+01	1.651302746842204954e+02	7.195038429289310443e+03	4.344599149521799575e+01	2.722182540694797837e+01	1.631592259789519858e+03	5.314677243054721885e+02	1.315822508470706476e+00	9.366894998594484889e+01	1.815859706754435763e+02	7.317041666666666970e+03	5.491666666666666430e+01	3.500000000000000000e+01	1.730000000000000000e+03	5.559583333333333712e+02	3.208333333333333481e+00	1.058333333333333286e+02	1.980416666666666572e+02	7.439044904044023497e+03	6.638734183811533285e+01	4.277817459305202163e+01	1.828407740210480142e+03	5.804489423611945540e+02	5.100844158195960709e+00	1.179977166807218083e+02	2.144973626578897381e+02	7.561048141421380024e+03	7.785801700956399429e+01	5.055634918610404327e+01	1.926815480420960057e+03	6.049395513890557368e+02	6.993354983058587493e+00	1.301621000281103022e+02	2.309530586491128190e+02
9.600000000000000000e+01	7.063564796394068253e+03	3.046086323238928983e+01	2.168207934527659120e+01	1.544043099236469743e+03	5.063834870876748937e+02	-6.305514464145831610e-01	7.984519619710145832e+01	1.659645785547374999e+02	7.184574064863701096e+03	4.212626494952797884e+01	2.854937300597162775e+01	1.643417382951568243e+03	5.313375768771707044e+02	1.247224276792708419e+00	9.231843143188406486e+01	1.820864559440354356e+02	7.305583333333333030e+03	5.379166666666666430e+01	3.541666666666666430e+01	1.742791666666666742e+03	5.562916666666666288e+02	3.125000000000000000e+00	1.047916666666666714e+02	1.982083333333333428e+02	7.426592601802964964e+03	6.545706838380534975e+01	4.228396032736169730e+01	1.842165950381765242e+03	5.812457564561625531e+02	5.002775723207291136e+00	1.172649019014492779e+02	2.143302107226312501e+02	7.547601870272597807e+03	7.712247010094404231e+01	4.915125398805673740e+01	1.941540234096863742e+03	6.061998462456583638e+02	6.880551446414583161e+00	1.297381371362318703e+02	2.304520881119291857e+02
9.700000000000000000e+01	7.057821663463707409e+03	3.340166382075978646e+01	2.132025573900006066e+01	1.558585941923644214e+03	5.085472887139330282e+02	-6.546102486676335097e-01	7.729599932507107951e+01	1.638012910057954343e+02	7.177285831731853250e+03	4.413833191037988968e+01	2.726429453616669818e+01	1.657084637628488736e+03	5.308569776902998001e+02	1.214361542332849986e+00	9.091883299586888256e+01	1.812964788362310458e+02	7.296750000000000000e+03	5.487500000000000000e+01	3.320833333333333570e+01	1.755583333333333258e+03	5.531666666666666288e+02	3.083333333333333481e+00	1.045416666666666714e+02	1.987916666666666572e+02	7.416214168268146750e+03	6.561166808962011032e+01	3.915237213049997678e+01	1.854082029038177780e+03	5.754763556430334575e+02	4.952305124333816977e+00	1.181645003374644602e+02	2.162868544971022686e+02	7.535678336536292591e+03	7.634833617924022064e+01	4.509641092766661075e+01	1.952580724743022301e+03	5.977860446194001725e+02	6.821276915334300028e+00	1.317873340082622633e+02	2.337820423275378801e+02
9.800000000000000000e+01	7.056804525587851458e+03	3.436526220323858638e+01	1.946292876157762919e+01	1.566957989950917636e+03	5.031171763811536266e+02	-5.305543488751465198e-01	7.766421579785514950e+01	1.618999533684727794e+02	7.173485596127259669e+03	4.399513110161929319e+01	2.635646438078881459e+01	1.666812328308792303e+03	5.261419215239101277e+02	1.068056158895759999e+00	9.112377456559423194e+01	1.808874766842363897e+02	7.290166666666666970e+03	5.362500000000000000e+01	3.325000000000000000e+01	1.766666666666666742e+03	5.491666666666666288e+02	2.666666666666666519e+00	1.045833333333333286e+02	1.998750000000000000e+02	7.406847737206074271e+03	6.325486889838070681e+01	4.014353561921118541e+01	1.866521005024541182e+03	5.721914118094231299e+02	4.265277174437573038e+00	1.180428921010724252e+02	2.188625233157636103e+02	7.523528807745482482e+03	7.288473779676141362e+01	4.703707123842237081e+01	1.966375343382415849e+03	5.952161569521796309e+02	5.863887682208480001e+00	1.315024508688115077e+02	2.378500466315272206e+02
9.900000000000000000e+01	7.039463303440798882e+03	3.188650443003849233e+01	2.150980816569131804e+01	1.581070379051506279e+03	5.034236717985521068e+02	-3.727469245560253164e-01	7.420956246528393763e+01	1.620728167501069663e+02	7.158314985053732926e+03	4.248491888168591402e+01	2.717157074951232687e+01	1.680347689525753140e+03	5.274618358992760250e+02	1.167793204388654082e+00	8.833394789930864022e+01	1.813489083750534974e+02	7.277166666666666970e+03	5.308333333333333570e+01	3.283333333333333570e+01	1.779625000000000000e+03	5.515000000000000000e+02	2.708333333333333481e+00	1.024583333333333286e+02	2.006250000000000000e+02	7.396018348279601014e+03	6.368174778498075739e+01	3.849509591715434453e+01	1.878902310474246860e+03	5.755381641007239750e+02	4.248873462278012880e+00	1.165827187673580170e+02	2.199010916249465026e+02	7.514870029892535058e+03	7.428016223662817197e+01	4.415685850097535337e+01	1.978179620948493721e+03	5.995763282014478364e+02	5.789413591222691835e+00	1.307071042013827196e+02	2.391771832498930337e+02
1.000000000000000000e+02	7.030237081720318201e+03	3.472800929685939764e+01	2.291402149720789794e+01	1.590489118386995187e+03	4.906539040949835453e+02	-6.314039470966537060e-01	7.413741415805853308e+01	1.604990196191507437e+02	7.149681040860158646e+03	4.363483798176302741e+01	2.816534408193728112e+01	1.689848725860164222e+03	5.195977853808250302e+02	9.967980264516731470e-01	8.783954041236259513e+01	1.817495098095753860e+02	7.269125000000000000e+03	5.254166666666666430e+01	3.341666666666666430e+01	1.789208333333333258e+03	5.485416666666666288e+02	2.625000000000000000e+00	1.015416666666666714e+02	2.030000000000000000e+02	7.388568959139841354e+03	6.144849535157030118e+01	3.866798925139605103e+01	1.888567940806502293e+03	5.774855479525082274e+02	4.253201973548327075e+00	1.152437929209707477e+02	2.242504901904246140e+02	7.508012918279681799e+03	7.035532403647393096e+01	4.391931183612543066e+01	1.987927548279671328e+03	6.064294292383497123e+02	5.881403947096654150e+00	1.289459191752748097e+02	2.455009803808492563e+02
1.010000000000000000e+02	7.012671708640106772e+03	3.254482913693739476e+01	2.090311407541608091e+01	1.596956871350261508e+03	4.985416833734322495e+02	-7.454922024940291436e-02	7.463714734707185983e+01	1.611784509507162397e+02	7.135252520986719901e+03	4.187658123513536168e+01	2.663905703770804223e+01	1.699082602341797383e+03	5.245208416867161532e+02	1.504392056541965284e+00	8.781857367353593702e+01	1.819850588086914627e+02	7.257833333333333030e+03	5.120833333333333570e+01	3.237500000000000000e+01	1.801208333333333258e+03	5.505000000000000000e+02	3.083333333333333481e+00	1.010000000000000000e+02	2.027916666666666572e+02	7.380414145679946159e+03	6.054008543153130972e+01	3.811094296229195777e+01	1.903334064324869132e+03	5.764791583132838468e+02	4.662274610124701901e+00	1.141814263264640630e+02	2.235982745246418517e+02	7.502994958026559289e+03	6.987183752972927664e+01	4.384688592458391554e+01	2.005459795316405007e+03	6.024583166265676937e+02	6.241215886916069877e+00	1.273628526529281402e+02	2.444048823826170747e+02
1.020000000000000000e+02	6.997047914009463057e+03	3.198788279224398678e+01	2.091393604048376176e+01	1.607507348888725346e+03	5.026319837851760326e+02	-5.183637974957182593e-01	7.715923520103136468e+01	1.623622451749927222e+02	7.124044790338064558e+03	4.116060806278866124e+01	2.647780135357521303e+01	1.711274507777696044e+03	5.250034918925880447e+02	1.282484767918807611e+00	8.901711760051567524e+01	1.812852892541630467e+02	7.251041666666666970e+03	5.033333333333333570e+01	3.204166666666666430e+01	1.815041666666666742e+03	5.473750000000000000e+02	3.083333333333333481e+00	1.008750000000000000e+02	2.002083333333333428e+02	7.378038542995269381e+03	5.950605860387801016e+01	3.760553197975811202e+01	1.918808825555637441e+03	5.697465081074119553e+02	4.884181898747859130e+00	1.127328823994843248e+02	2.191313774125036389e+02	7.505035419323870883e+03	6.867878387442269172e+01	4.316939729284956684e+01	2.022575984444608139e+03	5.921180162148239106e+02	6.685030464162385222e+00	1.245907647989686353e+02	2.380544214916739634e+02
1.030000000000000000e+02	6.981410741287651945e+03	3.434527005435924707e+01	1.928132227911626728e+01	1.612958206823413548e+03	4.957569225597172817e+02	-4.717881679502564651e-01	7.729323904968929071e+01	1.631629228241781959e+02	7.110330370643825518e+03	4.321430169384629494e+01	2.566149447289146579e+01	1.719312436745040031e+03	5.216492946131919552e+02	1.305772582691538508e+00	8.833411952484465246e+01	1.820606280787557694e+02	7.239250000000000000e+03	5.208333333333333570e+01	3.204166666666666430e+01	1.825666666666666742e+03	5.475416666666666288e+02	3.083333333333333481e+00	9.937500000000000000e+01	2.009583333333333428e+02	7.368169629356174482e+03	6.095236497282037647e+01	3.842183886044185925e+01	1.932020896588293454e+03	5.734340387201413023e+02	4.860894083975128233e+00	1.104158804751553475e+02	2.198560385879109162e+02	7.497089258712348055e+03	6.982139661230742433e+01	4.480201105421706131e+01	2.038375126509919937e+03	5.993264107736159758e+02	6.638454834616923428e+00	1.214567609503107093e+02	2.387537438424884897e+02
1.040000000000000000e+02	6.969382392362152132e+03	3.376998811483291263e+01	1.890491983714544588e+01	1.625233461077258198e+03	4.925639669910283374e+02	-2.132266836619267636e-02	7.996000676091897219e+01	1.614324442388484897e+02	7.098607862847742581e+03	4.288499405741645631e+01	2.541079325190605687e+01	1.731783397205295614e+03	5.204486501621809111e+02	1.531005332483570403e+00	9.033417004712615039e+01	1.796120554527575734e+02	7.227833333333333030e+03	5.200000000000000000e+01	3.191666666666666785e+01	1.838333333333333258e+03	5.483333333333333712e+02	3.083333333333333481e+00	1.007083333333333286e+02	1.977916666666666572e+02	7.357058803818923479e+03	6.111500594258354369e+01	3.842254008142727884e+01	1.944883269461370901e+03	5.762180165044858313e+02	4.635661334183096116e+00	1.110824966195405068e+02	2.159712778805757409e+02	7.486284274304513929e+03	7.023001188516708737e+01	4.492841349618788627e+01	2.051433205589408317e+03	6.041026996756384051e+02	6.187989335032860083e+00	1.214566599057476850e+02	2.341508890944848247e+02
1.050000000000000000e+02	6.954904357843826801e+03	3.062106620678844138e+01	1.974875137342424836e+01	1.638314583343621507e+03	4.829369624332799162e+02	-2.901128427614008132e-02	8.234744879614217439e+01	1.621686234393527002e+02	7.086785512255246431e+03	4.033136643672754929e+01	2.635354235337879203e+01	1.743782291671810754e+03	5.150309812166399297e+02	1.339661024528596700e+00	9.086122439807108719e+01	1.810218117196763501e+02	7.218666666666666970e+03	5.004166666666666430e+01	3.295833333333333570e+01	1.849250000000000000e+03	5.471250000000000000e+02	2.708333333333333481e+00	9.937500000000000000e+01	1.998750000000000000e+02	7.350547821078087509e+03	5.975196689660577931e+01	3.956312431328787937e+01	1.954717708328189246e+03	5.792190187833600703e+02	4.077005642138070485e+00	1.078887756019289128e+02	2.187281882803236499e+02	7.482428975489507138e+03	6.946226712654488722e+01	4.616791529324242305e+01	2.060185416656378493e+03	6.113130375667200269e+02	5.445677950942807044e+00	1.164025512038578256e+02	2.375813765606472998e+02
1.060000000000000000e+02	6.950379937309196066e+03	2.962244167356805136e+01	1.873001597445108501e+01	1.646121763424532674e+03	4.859171636597661745e+02	-8.923505526575281621e-02	8.539657631719833830e+01	1.633985385149212561e+02	7.077669135321264548e+03	4.031122083678402390e+01	2.499000798722554251e+01	1.753269215045599822e+03	5.182294151632163448e+02	1.309549139033790333e+00	9.255245482526584055e+01	1.814076025907939425e+02	7.204958333333333030e+03	5.100000000000000000e+01	3.125000000000000000e+01	1.860416666666666742e+03	5.505416666666666288e+02	2.708333333333333481e+00	9.970833333333332860e+01	1.994166666666666572e+02	7.332247531345401512e+03	6.168877916321597610e+01	3.750999201277446105e+01	1.967564118287733663e+03	5.828539181701169127e+02	4.107117527632876630e+00	1.068642118414008166e+02	2.174257307425393719e+02	7.459536729357469994e+03	7.237755832643195220e+01	4.376998402554891499e+01	2.074711569908800811e+03	6.151661696735670830e+02	5.505901721932419335e+00	1.140200903494683189e+02	2.354347948184120582e+02
1.070000000000000000e+02	6.934160549093044210e+03	2.844680815669899232e+01	1.933933762469438733e+01	1.659137333266883616e+03	4.786079543733184209e+02	-1.923569173961610090e-01	8.272383471569747826e+01	1.581037772092190039e+02	7.064351107879855590e+03	3.899423741168283186e+01	2.548216881234719366e+01	1.766151999966775065e+03	5.150748105199925249e+02	1.216321541301919495e+00	9.100775069118208194e+01	1.778852219379428448e+02	7.194541666666666970e+03	4.954166666666666430e+01	3.162500000000000000e+01	1.873166666666666742e+03	5.515416666666666288e+02	2.625000000000000000e+00	9.929166666666667140e+01	1.976666666666666572e+02	7.324732225453478350e+03	6.008909592165049673e+01	3.776783118765280989e+01	1.980181333366558420e+03	5.880085228133407327e+02	4.033678458698080505e+00	1.075755826421512609e+02	2.174481113953904696e+02	7.454922784240289729e+03	7.063652517663433628e+01	4.391066237530561267e+01	2.087196000066449869e+03	6.244753789600148366e+02	5.442356917396161009e+00	1.158594986176358645e+02	2.372295561241143105e+02
1.080000000000000000e+02	6.924446335425058351e+03	2.248467697260797138e+01	2.165702142727726454e+01	1.664891367666629549e+03	4.790812405170615875e+02	-2.622470336347828557e-01	8.215028409320196090e+01	1.633879959660181100e+02	7.054535667712529175e+03	3.526317181963732139e+01	2.647434404697196442e+01	1.773529017166648146e+03	5.155822869251975362e+02	1.264709816515941831e+00	9.095014204660097334e+01	1.813189979830090692e+02	7.184625000000000000e+03	4.804166666666666430e+01	3.129166666666666785e+01	1.882166666666666742e+03	5.520833333333333712e+02	2.791666666666666519e+00	9.975000000000000000e+01	1.992500000000000000e+02	7.314714332287470825e+03	6.082016151369600720e+01	3.610898928636137128e+01	1.990804316166685339e+03	5.885843797414692062e+02	4.318623516817391206e+00	1.085498579533990267e+02	2.171810020169909308e+02	7.444803664574941649e+03	7.359865636072535722e+01	4.092631190605607117e+01	2.099441965666703709e+03	6.250854261496051549e+02	5.845580366968116337e+00	1.173497159067980391e+02	2.351120040339818900e+02
1.090000000000000000e+02	6.909848428877353399e+03	2.214815528713090487e+01	1.832577915746963271e+01	1.670389643382509803e+03	4.802544734057919413e+02	-9.388161553013141258e-02	7.956788212005356797e+01	1.632322305233701627e+02	7.044174214438676245e+03	3.415741097689878814e+01	2.447538957873481635e+01	1.781861488357921644e+03	5.147939033695627131e+02	1.348892525568267553e+00	8.990894106002677688e+01	1.811161152616850814e+02	7.178500000000000000e+03	4.616666666666666430e+01	3.062500000000000000e+01	1.893333333333333258e+03	5.493333333333333712e+02	2.791666666666666519e+00	1.002500000000000000e+02	1.990000000000000000e+02	7.312825785561323755e+03	5.817592235643454046e+01	3.677461042126518009e+01	2.004805178308744871e+03	5.838727632971040293e+02	4.234440807765065706e+00	1.105910589399732231e+02	2.168838847383149186e+02	7.447151571122646601e+03	7.018517804620242373e+01	4.292422084253036729e+01	2.116277023284156712e+03	6.184121932608748011e+02	5.677214948863464450e+00	1.209321178799464320e+02	2.347677694766298373e+02
1.100000000000000000e+02	6.899435560129489204e+03	2.129684058372429334e+01	1.680768127244319388e+01	1.680207386018353873e+03	4.875016132829765070e+02	-6.783976317968209990e-01	7.695641724212040913e+01	1.617135843951418508e+02	7.034071946731411117e+03	3.371092029186214489e+01	2.309134063622159516e+01	1.793832859675843565e+03	5.187091399748215963e+02	9.524678507682562412e-01	8.760320862106020456e+01	1.796484588642375968e+02	7.168708333333333030e+03	4.612500000000000000e+01	2.937500000000000000e+01	1.907458333333333258e+03	5.499166666666666288e+02	2.583333333333333481e+00	9.825000000000000000e+01	1.975833333333333428e+02	7.303344719935254943e+03	5.853907970813785511e+01	3.565865936377840484e+01	2.021083806990822950e+03	5.811241933585116612e+02	4.214198815898410722e+00	1.088967913789397954e+02	2.155182078024290888e+02	7.437981106537176856e+03	7.095315941627571021e+01	4.194231872755680968e+01	2.134709280648312870e+03	6.123317200503568074e+02	5.845064298463487518e+00	1.195435827578795909e+02	2.334530822715248348e+02
1.110000000000000000e+02	6.889486102920647681e+03	2.448958587522384178e+01	1.397465862198896858e+01	1.694533400852360273e+03	4.878911201085697940e+02	-3.645651857753495761e-01	7.729595765240772209e+01	1.620168853490009440e+02	7.024909718126990811e+03	3.516145960427859052e+01	2.165399597766115036e+01	1.806641700426180250e+03	5.182580600542848970e+02	1.130217407112325212e+00	8.710631215953719675e+01	1.798001093411671434e+02	7.160333333333333030e+03	4.583333333333333570e+01	2.933333333333333215e+01	1.918750000000000000e+03	5.486250000000000000e+02	2.625000000000000000e+00	9.691666666666667140e+01	1.975833333333333428e+02	7.295756948539675250e+03	5.650520706238808089e+01	3.701267068900551749e+01	2.030858299573819750e+03	5.789919399457151030e+02	4.119782592887674788e+00	1.067270211737961461e+02	2.153665573254995422e+02	7.431180563746018379e+03	6.717708079144283317e+01	4.469200804467769217e+01	2.142966599147639499e+03	6.093588798914302060e+02	5.614565185775349576e+00	1.165373756809256207e+02	2.331497813176657417e+02
1.120000000000000000e+02	6.883482843678320023e+03	2.331362212922164900e+01	1.627394692945752297e+01	1.701219967434289401e+03	4.802351677448714895e+02	-6.821891388307381732e-01	7.615331815609937394e+01	1.633625561611047488e+02	7.019491421839159557e+03	3.424014439794415665e+01	2.272030679806209719e+01	1.815859983717144587e+03	5.119300838724357163e+02	9.714054305846309134e-01	8.695165907804968697e+01	1.795146114138856888e+02	7.155500000000000000e+03	4.516666666666666430e+01	2.916666666666666785e+01	1.930500000000000000e+03	5.436250000000000000e+02	2.625000000000000000e+00	9.775000000000000000e+01	1.956666666666666572e+02	7.291508578160840443e+03	5.609318893538917195e+01	3.561302653527123852e+01	2.045140016282855413e+03	5.753199161275642837e+02	4.278594569415369087e+00	1.085483409219503130e+02	2.118187219194476256e+02	7.427517156321679977e+03	6.701971120411167249e+01	4.205938640387581273e+01	2.159780032565710826e+03	6.070148322551285673e+02	5.932189138830738173e+00	1.193466818439006261e+02	2.279707771722285656e+02
1.130000000000000000e+02	6.870654007583500061e+03	2.279235976340103775e+01	1.478636898878041706e+01	1.708164032582003301e+03	4.819360438449133994e+02	-1.495746083506805046e+00	7.746658811783927945e+01	1.597085181083625685e+02	7.010097837125083061e+03	3.343784654836719028e+01	2.199735116105687638e+01	1.824165349624335022e+03	5.110721885891233569e+02	5.437936249132642175e-01	8.719162739225296832e+01	1.785000923875145986e+02	7.149541666666666970e+03	4.408333333333333570e+01	2.920833333333333215e+01	1.940166666666666742e+03	5.402083333333333712e+02	2.583333333333333481e+00	9.691666666666667140e+01	1.972916666666666572e+02	7.288985496208250879e+03	5.472882011829948112e+01	3.641931550560978792e+01	2.056167983708998236e+03	5.693444780775433856e+02	4.622873041753402745e+00	1.066417059410803745e+02	2.160832409458187158e+02	7.428429325749833879e+03	6.537430690326563365e+01	4.363029767788624724e+01	2.172169300751329956e+03	5.984806228217533999e+02	6.662412750173471565e+00	1.163667452154940634e+02	2.348748152249707459e+02
1.140000000000000000e+02	6.864855423413361677e+03	2.250771752000283854e+01	1.209339212662720797e+01	1.715223188393517830e+03	4.849619536808330054e+02	-1.413192936093932595e+00	7.879577835078644910e+01	1.588432711880651880e+02	7.005156878373347354e+03	3.262885876000142105e+01	1.990086272998026828e+01	1.832819927530092173e+03	5.103768101737498455e+02	5.850701986197004434e-01	8.818955584205988885e+01	1.782758022606992654e+02	7.145458333333333030e+03	4.275000000000000000e+01	2.770833333333333215e+01	1.950416666666666742e+03	5.357916666666666288e+02	2.583333333333333481e+00	9.758333333333332860e+01	1.977083333333333428e+02	7.285759788293318707e+03	5.287114123999857895e+01	3.551580393668639601e+01	2.068013405803241312e+03	5.612065231595834121e+02	4.581596468046966741e+00	1.069771108246067683e+02	2.171408644059674202e+02	7.426061243253304383e+03	6.299228247999715791e+01	4.332327454003945633e+01	2.185610144939815655e+03	5.866213796525001953e+02	6.579859602760599557e+00	1.163708883158802081e+02	2.365733954786014976e+02
1.150000000000000000e+02	6.861520435581906895e+03	2.322763894633945725e+01	1.387942781854247265e+01	1.722911372617258166e+03	4.805622840499256085e+02	-1.242746761082998308e+00	8.050533840766709659e+01	1.565576651729960531e+02	6.998739384457619963e+03	3.338465280650306255e+01	2.054388057593790151e+01	1.840559852975295598e+03	5.081978086916295183e+02	6.702932861251675867e-01	8.806516920383354829e+01	1.787996659198313409e+02	7.135958333333333030e+03	4.354166666666666430e+01	2.720833333333333215e+01	1.958208333333333258e+03	5.358333333333333712e+02	2.583333333333333481e+00	9.562500000000000000e+01	2.010416666666666572e+02	7.273177282209046098e+03	5.369868052683026605e+01	3.387278609072875923e+01	2.075856813691370917e+03	5.634688579750372810e+02	4.496373380541498932e+00	1.031848307961664517e+02	2.232836674135019734e+02	7.410396231084759165e+03	6.385569438699387490e+01	4.053723884812418987e+01	2.193505294049408349e+03	5.911043826167410771e+02	6.409413427749665715e+00	1.107446615923329034e+02	2.455256681603372613e+02
1.160000000000000000e+02	6.850213236063294062e+03	2.242416469445669236e+01	1.447491462906187820e+01	1.722018215991164652e+03	4.851262739983305323e+02	-1.239906208435076707e+00	7.776336983890985266e+01	1.619723072188165247e+02	6.990794118031646576e+03	3.289958234722834618e+01	2.077912398119760695e+01	1.843363274662248841e+03	5.082923036658319802e+02	6.925468957824616467e-01	8.659001825278826914e+01	1.829653202760749195e+02	7.131375000000000000e+03	4.337500000000000000e+01	2.708333333333333215e+01	1.964708333333333258e+03	5.314583333333333712e+02	2.625000000000000000e+00	9.541666666666667140e+01	2.039583333333333428e+02	7.271955881968353424e+03	5.385041765277165382e+01	3.338754268546905735e+01	2.086053392004417674e+03	5.546243630008348191e+02	4.557453104217538353e+00	1.042433150805450737e+02	2.249513463905917661e+02	7.412536763936705938e+03	6.432583530554330764e+01	3.969175203760478610e+01	2.207398450675501863e+03	5.777903926683361533e+02	6.489906208435076707e+00	1.130699634944234901e+02	2.459443594478501609e+02
1.170000000000000000e+02	6.839183333822120403e+03	2.288301446747920309e+01	1.320637045461412917e+01	1.731722818437054229e+03	4.887320915435446977e+02	-1.371270172568223700e+00	7.509247625044216079e+01	1.575636777899805736e+02	6.981258333577726262e+03	3.262900723373959977e+01	2.006151856064039762e+01	1.853132242551860600e+03	5.101368791051056633e+02	6.060315803825548908e-01	8.444207145855442320e+01	1.812401722283236154e+02	7.123333333333333030e+03	4.237500000000000000e+01	2.691666666666666785e+01	1.974541666666666742e+03	5.315416666666666288e+02	2.583333333333333481e+00	9.379166666666667140e+01	2.049166666666666572e+02	7.265408333088939798e+03	5.212099276626040023e+01	3.377181477269293453e+01	2.095951090781472885e+03	5.529464542282275943e+02	4.560635086284111850e+00	1.031412618747789196e+02	2.285931611050096990e+02	7.407483332844545657e+03	6.186698553252080046e+01	4.062696287871920475e+01	2.217360514896279255e+03	5.743512417897885598e+02	6.537936839234890662e+00	1.124908570828911820e+02	2.522696555433527408e+02
1.180000000000000000e+02	6.829124035269319393e+03	2.265278259696256669e+01	1.396577618363898132e+01	1.742048050753994175e+03	4.858059271043034073e+02	-9.071367510514454224e-01	7.506817071933569707e+01	1.613311648603723256e+02	6.971291184301326211e+03	3.265972463181461194e+01	1.979538809181948977e+01	1.862857358710330573e+03	5.092987968854850465e+02	7.755982911409440295e-01	8.411741869300118424e+01	1.837489157635195056e+02	7.113458333333333030e+03	4.266666666666666430e+01	2.562500000000000000e+01	1.983666666666666742e+03	5.327916666666666288e+02	2.458333333333333481e+00	9.316666666666667140e+01	2.061666666666666572e+02	7.255625482365339849e+03	5.267360870151871666e+01	3.145461190818051023e+01	2.104475974623002912e+03	5.562845364478482679e+02	4.141068375525723155e+00	1.022159146403321586e+02	2.285844175698138088e+02	7.397792631397346668e+03	6.268055073637076191e+01	3.728422381636102045e+01	2.225285282579339309e+03	5.797774062290297934e+02	5.823803417718112385e+00	1.112651626139976457e+02	2.510021684729609888e+02
1.190000000000000000e+02	6.830330006131743176e+03	2.044815353143912873e+01	1.285689627206908980e+01	1.757089243987458531e+03	4.840574681360720319e+02	-8.166247903553998100e-01	7.405069510886781359e+01	1.593930692307842492e+02	6.969519169732538103e+03	3.064074343238623044e+01	1.957428146936787883e+01	1.875752955327062637e+03	5.071537340680360444e+02	8.416876048223000950e-01	8.294201422110056399e+01	1.822798679487254390e+02	7.108708333333333030e+03	4.083333333333333570e+01	2.629166666666666785e+01	1.994416666666666742e+03	5.302500000000000000e+02	2.500000000000000000e+00	9.183333333333332860e+01	2.051666666666666572e+02	7.247897496934127958e+03	5.102592323428044097e+01	3.300905186396545332e+01	2.113080378006270621e+03	5.533462659319640125e+02	4.158312395177699905e+00	1.007246524455660932e+02	2.280534653846078754e+02	7.387086660534922885e+03	6.121851313522753912e+01	3.972643706126424945e+01	2.231744089345874727e+03	5.764425318639279112e+02	5.816624790355399810e+00	1.096159715577988436e+02	2.509402641025490652e+02
1.200000000000000000e+02	6.815521382943572462e+03	1.973533849236867965e+01	1.420482430499172821e+01	1.765172480267734045e+03	4.774539302570806285e+02	-8.996760331619197970e-01	7.122263414398511827e+01	1.656185704692041156e+02	6.957864858138452291e+03	3.015933591285100590e+01	2.001907881916253018e+01	1.884398740133867022e+03	5.038727984618736286e+02	6.543286500857068422e-01	8.117381707199255914e+01	1.858717852346020436e+02	7.100208333333333030e+03	4.058333333333333570e+01	2.583333333333333215e+01	2.003625000000000000e+03	5.302916666666666288e+02	2.208333333333333481e+00	9.112500000000000000e+01	2.061250000000000000e+02	7.242551808528213769e+03	5.100733075381566550e+01	3.164758784750413412e+01	2.122851259866132750e+03	5.567105348714595721e+02	3.762338016580960343e+00	1.010761829280074409e+02	2.263782147653979564e+02	7.384895283723093598e+03	6.143132817429798820e+01	3.746184236167493964e+01	2.242077519732265955e+03	5.831294030762526290e+02	5.316342699828586760e+00	1.110273658560148817e+02	2.466314295307958844e+02
1.210000000000000000e+02	6.807406658493265240e+03	1.971461463643220213e+01	1.532738254990682059e+01	1.769818997452514850e+03	4.842436081736664164e+02	-8.638876822084795570e-01	6.925942370631611311e+01	1.671586479479757941e+02	6.948786662579966105e+03	2.973230731821610107e+01	2.087202460828674333e+01	1.891409498726257425e+03	5.083509707534998938e+02	7.347228255624269622e-01	7.906721185315805656e+01	1.870793239739878970e+02	7.090166666666666970e+03	3.975000000000000000e+01	2.641666666666666785e+01	2.013000000000000000e+03	5.324583333333333712e+02	2.333333333333333481e+00	8.887500000000000000e+01	2.070000000000000000e+02	7.231546670753367835e+03	4.976769268178389893e+01	3.196130872504659237e+01	2.134590501273742575e+03	5.565656959131669055e+02	3.931943841104240001e+00	9.868278814684194344e+01	2.269206760260121030e+02	7.372926674840068699e+03	5.978538536356779787e+01	3.750595078342651334e+01	2.256181002547485150e+03	5.806730584930003261e+02	5.530554348875146076e+00	1.084905762936838869e+02	2.468413520520242059e+02
1.220000000000000000e+02	6.790400080593875828e+03	1.918462556705910416e+01	1.279501070223524728e+01	1.778702899229718014e+03	4.909173864048082123e+02	-2.397384702613969409e-01	7.042160416875304918e+01	1.628003680477985995e+02	6.934512540296937914e+03	2.971731278352955030e+01	1.954333868445095845e+01	1.900747282948192378e+03	5.132295265357373637e+02	9.842974315359682702e-01	7.921080208437652459e+01	1.845460173572326141e+02	7.078625000000000000e+03	4.025000000000000000e+01	2.629166666666666785e+01	2.022791666666666742e+03	5.355416666666666288e+02	2.208333333333333481e+00	8.800000000000000000e+01	2.062916666666666572e+02	7.222737459703062086e+03	5.078268721647044970e+01	3.303999464888237725e+01	2.144836050385141334e+03	5.578538067975958938e+02	3.432369235130698470e+00	9.678919791562347541e+01	2.280373159761007003e+02	7.366849919406124172e+03	6.131537443294089940e+01	3.978832263109809020e+01	2.266880434103615698e+03	5.801659469285250452e+02	4.656405136928063904e+00	1.055783958312469508e+02	2.497829652855347149e+02
1.230000000000000000e+02	6.783697094079308044e+03	2.150546838349611534e+01	1.258111130860686622e+01	1.782512777780281795e+03	4.859808922592671934e+02	-2.164414311581235317e-01	6.824331386101533781e+01	1.642918230146591725e+02	6.926390213706320537e+03	3.071106752508138982e+01	1.883222232097010007e+01	1.905777222223474155e+03	5.116987794629669111e+02	1.016779284420938234e+00	7.837165693050766890e+01	1.865000781739962576e+02	7.069083333333333030e+03	3.991666666666666430e+01	2.508333333333333215e+01	2.029041666666666742e+03	5.374166666666666288e+02	2.250000000000000000e+00	8.850000000000000000e+01	2.087083333333333428e+02	7.211776452960345523e+03	4.912226580825193878e+01	3.133444434569656423e+01	2.152306111109859103e+03	5.631345538703664033e+02	3.483220715579061988e+00	9.862834306949233110e+01	2.309165884926704280e+02	7.354469572587358016e+03	5.832786494983721326e+01	3.758555535805979986e+01	2.275570555553051690e+03	5.888524410740660642e+02	4.716441431158123976e+00	1.087566861389846622e+02	2.531248436520075131e+02
1.240000000000000000e+02	6.778136080218600000e+03	2.168138176323406796e+01	1.393645266848082720e+01	1.788324728107139435e+03	4.842381321568247472e+02	-3.853935184042056594e-01	6.717018750580987785e+01	1.645680020750511403e+02	6.920443040109299545e+03	3.031985754828370005e+01	1.963489300090708056e+01	1.913412364053569718e+03	5.103898994117456596e+02	7.864699074645637999e-01	7.764759375290493892e+01	1.862006677041922558e+02	7.062750000000000000e+03	3.895833333333333570e+01	2.533333333333333215e+01	2.038500000000000000e+03	5.365416666666666288e+02	1.958333333333333259e+00	8.812500000000000000e+01	2.078333333333333428e+02	7.205056959890700455e+03	4.759680911838297135e+01	3.103177366575958374e+01	2.163587635946430055e+03	5.626934339215875980e+02	3.130196759202102719e+00	9.860240624709506108e+01	2.294659989624744298e+02	7.347363919781400000e+03	5.623528490343259989e+01	3.673021399818583888e+01	2.288675271892860565e+03	5.888452011765085672e+02	4.302060185070872400e+00	1.090798124941901222e+02	2.510986645916155453e+02
1.250000000000000000e+02	6.766703723428237026e+03	2.128673181770443534e+01	1.365675004559800776e+01	1.792623258498782889e+03	4.874760204929284555e+02	-6.599374722900510637e-01	6.831533491025265903e+01	1.652317116943002588e+02	6.911226861714118968e+03	2.964336590885221767e+01	1.978670835613233692e+01	1.919978295916058187e+03	5.114463435797975421e+02	6.283645971883078385e-01	7.784516745512632951e+01	1.867616891804834438e+02	7.055750000000000000e+03	3.800000000000000000e+01	2.591666666666666785e+01	2.047333333333333258e+03	5.354166666666666288e+02	1.916666666666666741e+00	8.737500000000000000e+01	2.082916666666666572e+02	7.200273138285881032e+03	4.635663409114778233e+01	3.204662497720099879e+01	2.174688370750608556e+03	5.593869897535356586e+02	3.204968736145025865e+00	9.690483254487367049e+01	2.298216441528498706e+02	7.344796276571762974e+03	5.471326818229556466e+01	3.817658328773532617e+01	2.302043408167883626e+03	5.833573128404048020e+02	4.493270805623384767e+00	1.064346650897473410e+02	2.513516216390330555e+02
1.260000000000000000e+02	6.765329453964927779e+03	1.972564571754611151e+01	1.302162225389618122e+01	1.799201513513441796e+03	4.839962449952269594e+02	-6.188659089478956155e-01	6.654184027853131056e+01	1.666019988875498257e+02	6.906748060315797375e+03	2.857115619210638613e+01	1.976081112694809150e+01	1.926996590090054042e+03	5.093106224976134513e+02	7.947337121927189330e-01	7.654175347259898388e+01	1.881759994437749128e+02	7.048166666666666970e+03	3.741666666666666430e+01	2.650000000000000000e+01	2.054791666666666515e+03	5.346250000000000000e+02	2.208333333333333481e+00	8.654166666666667140e+01	2.097500000000000000e+02	7.189585273017536565e+03	4.626217714122694247e+01	3.323918887305190850e+01	2.182586743243278761e+03	5.599393775023864919e+02	3.621932954473948030e+00	9.654157986073435893e+01	2.313240005562250872e+02	7.331003879368406160e+03	5.510768761578721353e+01	3.997837774610381700e+01	2.310381819819891462e+03	5.852537550047730974e+02	5.035532575614562134e+00	1.065414930548020322e+02	2.528980011124501743e+02
1.270000000000000000e+02	6.749332236527013265e+03	2.003723048493016989e+01	1.384242227307985651e+01	1.808953370156152459e+03	4.878138170675317156e+02	-8.724989991991991545e-01	6.757468656550604180e+01	1.612727395990510217e+02	6.893374451596840117e+03	2.903944857579841710e+01	1.937954446987326307e+01	1.936893351744742859e+03	5.122819085337658862e+02	6.887505004004004228e-01	7.776650994941968520e+01	1.845530364661921965e+02	7.037416666666666970e+03	3.804166666666666430e+01	2.491666666666666785e+01	2.064833333333333485e+03	5.367500000000000000e+02	2.250000000000000000e+00	8.795833333333332860e+01	2.078333333333333428e+02	7.181458881736493822e+03	4.704388475753491150e+01	3.045378886346007263e+01	2.192773314921923884e+03	5.612180914662341138e+02	3.811249499599599577e+00	9.815015671724697199e+01	2.311136302004744891e+02	7.325501096806320675e+03	5.604610284840315870e+01	3.599091106025348097e+01	2.320713296510514738e+03	5.856861829324682276e+02	5.372498999199199154e+00	1.083419801011606154e+02	2.543939270676156639e+02
1.280000000000000000e+02	6.742180377612105076e+03	1.657116277942782290e+01	1.287810648170694350e+01	1.814340684800685949e+03	4.757606602190189733e+02	-6.805206586294998417e-01	6.649821909488298388e+01	1.653629592868451539e+02	6.887444355472719508e+03	2.670224805638057930e+01	1.860571990752013960e+01	1.943753675733676118e+03	5.052761634428428010e+02	7.014063373519168199e-01	7.697827621410814913e+01	1.869939796434225912e+02	7.032708333333333030e+03	3.683333333333333570e+01	2.433333333333333215e+01	2.073166666666666515e+03	5.347916666666666288e+02	2.083333333333333481e+00	8.745833333333332860e+01	2.086250000000000000e+02	7.177972311193946553e+03	4.696441861028608855e+01	3.006094675914652470e+01	2.202579657599656912e+03	5.643071698904905134e+02	3.465260329314750365e+00	9.793839045255850806e+01	2.302560203565774088e+02	7.323236289054560984e+03	5.709550388723884851e+01	3.578856018495972080e+01	2.331992648532646854e+03	5.938226731143142842e+02	4.847187325296166804e+00	1.084184475717836733e+02	2.518870407131548461e+02
1.290000000000000000e+02	6.731823374838884774e+03	1.639093755524273988e+01	1.275040532544019811e+01	1.821649245030759630e+03	4.792469540875665643e+02	-1.093120351538663382e+00	6.706620531117542328e+01	1.697838135648688649e+02	6.879661687419442387e+03	2.665380211095470031e+01	1.810436932938676335e+01	1.950678789182046557e+03	5.058943103771165966e+02	3.284398242306683091e-01	7.669976932225438304e+01	1.907877401157677468e+02	7.027500000000000000e+03	3.691666666666666430e+01	2.345833333333333215e+01	2.079708333333333485e+03	5.325416666666666288e+02	1.750000000000000000e+00	8.633333333333332860e+01	2.117916666666666572e+02	7.175338312580557613e+03	4.717953122237862829e+01	2.881229733727990094e+01	2.208737877484620185e+03	5.591890229562167178e+02	3.171560175769331913e+00	9.596689734441227415e+01	2.327955932175655676e+02	7.323176625161115226e+03	5.744239577809058517e+01	3.416626134122646619e+01	2.337767421635907340e+03	5.858363792457666932e+02	4.593120351538663826e+00	1.056004613554912339e+02	2.537995197684644495e+02
1.300000000000000000e+02	6.731780088199057900e+03	1.569075213630164001e+01	1.299102935513960411e+01	1.831425777223370005e+03	4.756190687267856561e+02	-9.674323930003876360e-01	6.685912709414844812e+01	1.651860285790032208e+02	6.877827544099529405e+03	2.586620940148415215e+01	1.841218134423646902e+01	1.961004555278351745e+03	5.024762010300595421e+02	3.704504701664728117e-01	7.580456354707422406e+01	1.875305142895016104e+02	7.023875000000000000e+03	3.604166666666666430e+01	2.383333333333333215e+01	2.090583333333333485e+03	5.293333333333333712e+02	1.708333333333333259e+00	8.475000000000000000e+01	2.098750000000000000e+02	7.169922455900470595e+03	4.621712393184917289e+01	2.925448532243019528e+01	2.220162111388315225e+03	5.561904656366072004e+02	3.046216196500193707e+00	9.369543645292577594e+01	2.322194857104983896e+02	7.315969911800942100e+03	5.639258119703168859e+01	3.467563731152706197e+01	2.349740889443296965e+03	5.830475979398810296e+02	4.384099059667054377e+00	1.026408729058515519e+02	2.545639714209967792e+02
1.310000000000000000e+02	6.730837450274751973e+03	1.712842497891727689e+01	1.122740283660068350e+01	1.835887160971755520e+03	4.677186089466794670e+02	-1.119545790037809185e+00	6.580188860460950195e+01	1.658990294191077908e+02	6.873897891804042956e+03	2.625171248945864022e+01	1.707203475163367656e+01	1.968401913819210904e+03	4.982968044733397051e+02	2.318937716477620370e-01	7.569261096897142238e+01	1.868453480428872240e+02	7.016958333333333030e+03	3.537500000000000000e+01	2.291666666666666785e+01	2.100916666666666515e+03	5.288750000000000000e+02	1.583333333333333259e+00	8.558333333333332860e+01	2.077916666666666572e+02	7.160018774862623104e+03	4.449828751054135978e+01	2.876129858169965914e+01	2.233431419514121899e+03	5.594531955266602381e+02	2.934772895018904482e+00	9.547405569769523481e+01	2.287379852904460904e+02	7.303079216391914088e+03	5.362157502108271956e+01	3.460593049673265398e+01	2.365946172361577737e+03	5.900313910533205899e+02	4.286212456704475926e+00	1.053647780620571552e+02	2.496843039142255236e+02
1.320000000000000000e+02	6.718049532026590896e+03	1.476221650340977121e+01	1.011650504157398345e+01	1.841930227072972002e+03	4.744183280434253334e+02	-9.277531955532276609e-01	6.638017469889399536e+01	1.626140492386805931e+02	6.865108099346628478e+03	2.442277491837155168e+01	1.645408585412032565e+01	1.975235946869819145e+03	5.005424973550459526e+02	3.277900688900527992e-01	7.585675401611366908e+01	1.857236912860069538e+02	7.012166666666666970e+03	3.408333333333333570e+01	2.279166666666666785e+01	2.108541666666666515e+03	5.266666666666666288e+02	1.583333333333333259e+00	8.533333333333332860e+01	2.088333333333333428e+02	7.159225233986705462e+03	4.374389174829511973e+01	2.912924747921301005e+01	2.241847386463513885e+03	5.527908359782873049e+02	2.838876597776613941e+00	9.480991265055298811e+01	2.319429753806597319e+02	7.306283801306743044e+03	5.340445016325689664e+01	3.546682829175935581e+01	2.375153106260361255e+03	5.789150052899079810e+02	4.094419862219893957e+00	1.042864919677726618e+02	2.550526174279860925e+02
1.330000000000000000e+02	6.700354456826626119e+03	1.380461902472318769e+01	1.100000000000000000e+01	1.839826538157452433e+03	4.789089567437558799e+02	-1.033882181415010759e+00	6.564213132828517416e+01	1.674900339008094647e+02	6.853302228413313060e+03	2.348564284569492600e+01	1.700000000000000000e+01	1.977538269078726216e+03	5.023294783718779399e+02	3.580589092924946204e-01	7.475856566414259419e+01	1.892241836170713896e+02	7.006250000000000000e+03	3.316666666666666430e+01	2.300000000000000000e+01	2.115250000000000000e+03	5.257500000000000000e+02	1.750000000000000000e+00	8.387500000000000000e+01	2.109583333333333428e+02	7.159197771586686940e+03	4.284769048763840260e+01	2.900000000000000000e+01	2.252961730921274011e+03	5.491705216281220601e+02	3.141941090707505602e+00	9.299143433585740581e+01	2.326924830495952961e+02	7.312145543173373881e+03	5.252871430861014090e+01	3.500000000000000000e+01	2.390673461842547567e+03	5.725910432562441201e+02	4.533882181415011203e+00	1.021078686717148258e+02	2.544266327658572209e+02
1.340000000000000000e+02	6.700961526949233303e+03	1.373519943119924847e+01	1.302472026327605015e+01	1.842418091591641996e+03	4.758072198537079203e+02	-1.020752582766182970e+00	6.224108543671385974e+01	1.666563015676875921e+02	6.851543263474616651e+03	2.368009971559962423e+01	1.774152679830469026e+01	1.983750712462487627e+03	4.991327765935206457e+02	3.229570419502418854e-01	7.251637605169025846e+01	1.882239841171771104e+02	7.002125000000000000e+03	3.362500000000000000e+01	2.245833333333333215e+01	2.125083333333333485e+03	5.224583333333333712e+02	1.666666666666666741e+00	8.279166666666667140e+01	2.097916666666666572e+02	7.152706736525383349e+03	4.356990028440037577e+01	2.717513986836197404e+01	2.266415954204179343e+03	5.457838900731460399e+02	3.010376291383091818e+00	9.306695728164308434e+01	2.313593492161562040e+02	7.303288473050766697e+03	5.351480056880075153e+01	3.189194640339061237e+01	2.407748575075024746e+03	5.691094468129588222e+02	4.354085916099516673e+00	1.033422478966194831e+02	2.529270317656457223e+02
1.350000000000000000e+02	6.684061213398464133e+03	1.474233605304664252e+01	9.811027970193656245e+00	1.855728487336789840e+03	4.788170854909814125e+02	-1.262590578329315205e+00	6.239628054603837626e+01	1.636936095127123849e+02	6.839155606699231612e+03	2.397533469318998911e+01	1.563468065176349420e+01	1.993572577001728177e+03	5.013668760788240206e+02	2.228713775020090271e-01	7.234397360635252028e+01	1.877218047563561925e+02	6.994250000000000000e+03	3.320833333333333570e+01	2.145833333333333215e+01	2.131416666666666515e+03	5.239166666666666288e+02	1.708333333333333259e+00	8.229166666666667140e+01	2.117500000000000000e+02	7.149344393300768388e+03	4.244133197347667874e+01	2.728198601490316832e+01	2.269260756331605080e+03	5.464664572545092369e+02	3.193795289164657270e+00	9.223935972698082253e+01	2.357781952436438075e+02	7.304438786601535867e+03	5.167433061362002888e+01	3.310563869647300805e+01	2.407104845996543190e+03	5.690162478423518451e+02	4.679257244995981502e+00	1.021870527872949594e+02	2.598063904872876151e+02
1.360000000000000000e+02	6.679839263477170789e+03	1.460214165512160278e+01	1.236817313667809515e+01	1.861011218175606700e+03	4.772627120327992429e+02	-1.309286984235936702e+00	6.110340657471643055e+01	1.694805073465135763e+02	6.835586298405251910e+03	2.355107082756079961e+01	1.739241990167238328e+01	1.999672275754470093e+03	4.987355226830663355e+02	7.452317454869827884e-02	7.123920328735820817e+01	1.909277536732568024e+02	6.991333333333333030e+03	3.250000000000000000e+01	2.241666666666666785e+01	2.138333333333333485e+03	5.202083333333333712e+02	1.458333333333333259e+00	8.137500000000000000e+01	2.123750000000000000e+02	7.147080368261414151e+03	4.144892917243920039e+01	2.744091343166095243e+01	2.276994390912197105e+03	5.416811439836004638e+02	2.842143492117968240e+00	9.151079671264179183e+01	2.338222463267431976e+02	7.302827403189495271e+03	5.039785834487840077e+01	3.246516019665524055e+01	2.415655448491060270e+03	5.631539546338674427e+02	4.225953650902603442e+00	1.016465934252835694e+02	2.552694926534864237e+02
1.370000000000000000e+02	6.665643384803554000e+03	1.387245952131939930e+01	9.772560663717527518e+00	1.866906012547474802e+03	4.761355654764414567e+02	-1.500000000000000000e+00	6.350382303223297242e+01	1.690640205915979664e+02	6.825134192401777000e+03	2.326956309399303180e+01	1.586544699852542983e+01	2.007536339607070659e+03	4.981927827382207283e+02	0.000000000000000000e+00	7.258524484944982191e+01	1.891153436291323260e+02	6.984625000000000000e+03	3.266666666666666430e+01	2.195833333333333215e+01	2.148166666666666515e+03	5.202500000000000000e+02	1.500000000000000000e+00	8.166666666666667140e+01	2.091666666666666572e+02	7.144115807598223000e+03	4.206377023934030035e+01	2.805121966814123624e+01	2.288796993726262372e+03	5.423072172617792148e+02	3.000000000000000000e+00	9.074808848388352089e+01	2.292179897042009884e+02	7.303606615196446000e+03	5.146087381201392930e+01	3.414410600294913678e+01	2.429427320785858228e+03	5.643644345235585433e+02	4.500000000000000000e+00	9.982951030110037038e+01	2.492693127417353480e+02
1.380000000000000000e+02	6.656950127843763767e+03	1.643519558885055432e+01	1.003408665304809411e+01	1.869112177903582506e+03	4.775229897848384439e+02	-1.415403750411774242e+00	6.172239857470269442e+01	1.694837367855661512e+02	6.817329230588547944e+03	2.467593112775860931e+01	1.593370999319071402e+01	2.011826922285124510e+03	4.989073282257525648e+02	-4.103520853922049128e-02	7.184036595401801151e+01	1.894502017261164042e+02	6.977708333333333030e+03	3.291666666666666430e+01	2.183333333333333215e+01	2.154541666666666515e+03	5.202916666666666288e+02	1.333333333333333259e+00	8.195833333333332860e+01	2.094166666666666572e+02	7.138087436078118117e+03	4.115740220557471929e+01	2.773295667347595028e+01	2.297256411048208520e+03	5.416760051075807496e+02	2.707701875205887010e+00	9.207630071264864569e+01	2.293831316072169102e+02	7.298466538822902294e+03	4.939813774448277428e+01	3.363258001361857197e+01	2.439971155429750524e+03	5.630603435484947568e+02	4.082070417078440983e+00	1.021942680919639628e+02	2.493495965477671632e+02
1.390000000000000000e+02	6.649286571963454662e+03	1.648389742614932274e+01	1.137286348195090824e+01	1.876999990930198919e+03	4.738345679181701371e+02	-1.081988897471611200e+00	6.052596486486566363e+01	1.690028736700026002e+02	6.810726619315060816e+03	2.476278204640799174e+01	1.624893174097545412e+01	2.020562495465099573e+03	4.963339506257517542e+02	2.090055512641944002e-01	7.103381576576616396e+01	1.883347701683346145e+02	6.972166666666666970e+03	3.304166666666666430e+01	2.112500000000000000e+01	2.164125000000000000e+03	5.188333333333333712e+02	1.500000000000000000e+00	8.154166666666667140e+01	2.076666666666666572e+02	7.133606714018273124e+03	4.132055128692533685e+01	2.600106825902454588e+01	2.307687504534900654e+03	5.413327160409149883e+02	2.790994448735805378e+00	9.204951756756717884e+01	2.269985631649986999e+02	7.295046761369879277e+03	4.959943590718400230e+01	3.087713651804909176e+01	2.451250009069800853e+03	5.638320987484966054e+02	4.081988897471610755e+00	1.025573684684676721e+02	2.463304596633307142e+02
1.400000000000000000e+02	6.645062765225246949e+03	1.531473499379967862e+01	1.108653232144799183e+01	1.887874730471557996e+03	4.772475528483444691e+02	-8.094010767585029242e-01	6.083681340274171845e+01	1.658389201754310989e+02	6.805843882612623929e+03	2.390736749689983753e+01	1.610576616072399503e+01	2.029583198569112255e+03	4.976446097575055774e+02	3.452994616207485379e-01	7.043924003470419848e+01	1.873569600877155494e+02	6.966625000000000000e+03	3.250000000000000000e+01	2.112500000000000000e+01	2.171291666666666515e+03	5.180416666666666288e+02	1.500000000000000000e+00	8.004166666666667140e+01	2.088750000000000000e+02	7.127406117387376071e+03	4.109263250310016247e+01	2.614423383927600497e+01	2.313000134764221002e+03	5.384387235758276802e+02	2.654700538379251462e+00	8.964409329862914433e+01	2.303930399122844506e+02	7.288187234774753051e+03	4.968526500620032493e+01	3.116346767855200994e+01	2.454708602861775034e+03	5.588357804849887316e+02	3.809401076758502924e+00	9.924651993059163146e+01	2.519110798245689011e+02
1.410000000000000000e+02	6.636266948149405835e+03	1.364697250786761984e+01	1.103075152577213913e+01	1.894518899111356859e+03	4.665054473877377745e+02	-6.708295523259852899e-01	6.162537707776678531e+01	1.663705287839922278e+02	6.799341807408036402e+03	2.288598625393380814e+01	1.576537576288606957e+01	2.036280282889011687e+03	4.910443903605356013e+02	4.770852238370073550e-01	7.083352187221673546e+01	1.880185977253294425e+02	6.962416666666666970e+03	3.212500000000000000e+01	2.050000000000000000e+01	2.178041666666666515e+03	5.155833333333333712e+02	1.625000000000000000e+00	8.004166666666667140e+01	2.096666666666666572e+02	7.125491525925297537e+03	4.136401374606619186e+01	2.523462423711393043e+01	2.319803050444321343e+03	5.401222763061311980e+02	2.772914776162992645e+00	8.924981146111660735e+01	2.313147356080038719e+02	7.288566385183928105e+03	5.060302749213238371e+01	2.996924847422786087e+01	2.461564434221976171e+03	5.646612192789289111e+02	3.920829552325985290e+00	9.845795625556655750e+01	2.529628045493410866e+02
1.420000000000000000e+02	6.629356562541513085e+03	1.380117474746226591e+01	9.950323629679749260e+00	1.897905358229497324e+03	4.629339986863921581e+02	-4.885710544106782738e-01	6.094884877074706253e+01	1.650646238364569456e+02	6.794615781270756088e+03	2.260892070706446688e+01	1.510016181483987552e+01	2.041452679114748662e+03	4.876961660098627362e+02	6.098811394613274928e-01	7.005775771870686697e+01	1.875948119182284586e+02	6.959875000000000000e+03	3.141666666666666785e+01	2.025000000000000000e+01	2.185000000000000000e+03	5.124583333333333712e+02	1.708333333333333259e+00	7.916666666666667140e+01	2.101250000000000000e+02	7.125134218729243912e+03	4.022441262626887237e+01	2.539983818516012448e+01	2.328547320885251338e+03	5.372205006568040062e+02	2.806785527205339026e+00	8.827557561462647584e+01	2.326551880817715414e+02	7.290393437458486915e+03	4.903215858587107334e+01	3.054967637032024896e+01	2.472094641770502676e+03	5.619826679802746412e+02	3.905237721077345014e+00	9.738448456258628028e+01	2.551853761635430544e+02
1.430000000000000000e+02	6.619650017065414431e+03	1.409710167754365173e+01	1.037129070824723165e+01	1.904028611245666525e+03	4.590953118079526689e+02	-5.162304040210379252e-01	6.114436295202273897e+01	1.671769903976077671e+02	6.786491675199374185e+03	2.329855083877182409e+01	1.493564535412361494e+01	2.048680972289500005e+03	4.856518225706429916e+02	6.377181313228144077e-01	6.992634814267803733e+01	1.879009951988038836e+02	6.953333333333333030e+03	3.250000000000000000e+01	1.950000000000000000e+01	2.193333333333333485e+03	5.122083333333333712e+02	1.791666666666666741e+00	7.870833333333332860e+01	2.086250000000000000e+02	7.120174991467291875e+03	4.170144916122817591e+01	2.406435464587638506e+01	2.337985694377166965e+03	5.387648440960236940e+02	2.945615202010519074e+00	8.749031852398861986e+01	2.293490048011961164e+02	7.287016649601251629e+03	5.090289832245635182e+01	2.862870929175277013e+01	2.482638055421000445e+03	5.653213548587141304e+02	4.099563737354371185e+00	9.627230371464392533e+01	2.500730096023922329e+02
1.440000000000000000e+02	6.610967212034675867e+03	1.404710436063631107e+01	1.061741869300118246e+01	1.900339119130511335e+03	4.705979303298860259e+02	-5.956611800622657604e-01	6.109483314123770725e+01	1.732499293785986936e+02	6.777171106017337479e+03	2.306521884698482339e+01	1.514204267983392427e+01	2.049169559565255440e+03	4.935489651649430130e+02	6.396694099688671198e-01	6.973491657061885007e+01	1.916874646892993610e+02	6.943375000000000000e+03	3.208333333333333570e+01	1.966666666666666785e+01	2.198000000000000000e+03	5.165000000000000000e+02	1.875000000000000000e+00	7.837500000000000000e+01	2.101250000000000000e+02	7.109578893982662521e+03	4.110144781968185157e+01	2.419129065349941143e+01	2.346830440434744560e+03	5.394510348350570439e+02	3.110330590031132658e+00	8.701508342938114993e+01	2.285625353107006390e+02	7.275782787965324133e+03	5.011956230603036033e+01	2.871591464033215146e+01	2.495660880869488665e+03	5.624020696701139741e+02	4.345661180062265316e+00	9.565516685876229985e+01	2.470000706214013064e+02
1.450000000000000000e+02	6.599115027866944729e+03	1.508277303284573634e+01	8.514308792910526336e+00	1.901487039157279924e+03	4.742049258628765074e+02	-9.150636281519524129e-01	6.108783989069222287e+01	1.750582782759592249e+02	6.767599180600139334e+03	2.360388651642286817e+01	1.448632106312192924e+01	2.053222686245306704e+03	4.954774629314382537e+02	4.383015192573571639e-01	6.927308661201277573e+01	1.927166391379796266e+02	6.936083333333333030e+03	3.212500000000000000e+01	2.045833333333333215e+01	2.204958333333333485e+03	5.167500000000000000e+02	1.791666666666666741e+00	7.745833333333332860e+01	2.103750000000000000e+02	7.104567486066526726e+03	4.064611348357713183e+01	2.643034560354473683e+01	2.356693980421360266e+03	5.380225370685617463e+02	3.145031814075976317e+00	8.564358005465388146e+01	2.280333608620203734e+02	7.273051638799721331e+03	4.916722696715426366e+01	3.240235787375613796e+01	2.508429627509387046e+03	5.592950741371234926e+02	4.498396961485285672e+00	9.382882677597443433e+01	2.456917217240407751e+02
1.460000000000000000e+02	6.597461846936026632e+03	1.534427972529115181e+01	8.509527699969526182e+00	1.904994426369328949e+03	4.806731956738117333e+02	-7.735454353059048049e-01	5.831420827442319421e+01	1.761898873678553059e+02	6.763605923468013316e+03	2.358880652931224375e+01	1.433809718331809790e+01	2.058247213184664361e+03	4.987532645035725523e+02	4.673939490137142272e-01	6.803210413721159000e+01	1.933241103505943101e+02	6.929750000000000000e+03	3.183333333333333215e+01	2.016666666666666785e+01	2.211500000000000000e+03	5.168333333333333712e+02	1.708333333333333259e+00	7.775000000000000000e+01	2.104583333333333428e+02	7.095894076531986684e+03	4.007786013735442054e+01	2.599523615001523780e+01	2.364752786815335639e+03	5.349134021630942470e+02	2.949272717652952291e+00	8.746789586278841000e+01	2.275925563160723755e+02	7.262038153063973368e+03	4.832238694137551249e+01	3.182380563336381130e+01	2.518005573630670824e+03	5.529934709928550092e+02	4.190212101972571546e+00	9.718579172557680579e+01	2.447267792988113797e+02
1.470000000000000000e+02	6.589317579143242256e+03	1.558862183321177142e+01	8.890675245212090516e+00	1.912954246384394992e+03	4.802940780128569145e+02	-1.033882181415010759e+00	5.893883612506113678e+01	1.752982163085492573e+02	6.756825456238287188e+03	2.379431091660588748e+01	1.442450428927271133e+01	2.065456289858864238e+03	4.982928723397618000e+02	3.580589092924946204e-01	6.811525139586390765e+01	1.928574414876079572e+02	6.924333333333333030e+03	3.200000000000000000e+01	1.995833333333333215e+01	2.217958333333333485e+03	5.162916666666666288e+02	1.750000000000000000e+00	7.729166666666667140e+01	2.104166666666666572e+02	7.091841210428378872e+03	4.020568908339411252e+01	2.549216237739395297e+01	2.370460376807802731e+03	5.342904609935715143e+02	3.141941090707505602e+00	8.646808193746943516e+01	2.279758918457253571e+02	7.259349087523423805e+03	4.841137816678822503e+01	3.102599142145457378e+01	2.522962420282271978e+03	5.522892553204762862e+02	4.533882181415011203e+00	9.564449720827221313e+01	2.455351170247840571e+02
1.480000000000000000e+02	6.576740482609400715e+03	1.247370240955955367e+01	1.061180558268441132e+01	1.922277524616358733e+03	4.716367769704003763e+02	-1.078700125935238008e+00	6.016264854588037281e+01	1.710095874370091735e+02	6.748349407971366418e+03	2.198685120477977506e+01	1.505590279134220566e+01	2.075242928974846109e+03	4.931933884852001597e+02	4.189832703657143664e-01	6.837299093960685070e+01	1.892964603851712582e+02	6.919958333333333030e+03	3.150000000000000000e+01	1.950000000000000000e+01	2.228208333333333485e+03	5.147500000000000000e+02	1.916666666666666741e+00	7.658333333333332860e+01	2.075833333333333428e+02	7.091567258695299643e+03	4.101314879522022494e+01	2.394409720865779434e+01	2.381173737691820861e+03	5.363066115147997834e+02	3.414350062967619337e+00	8.479367572705980649e+01	2.258702062814954274e+02	7.263176184057265345e+03	5.052629759044044988e+01	2.838819441731558868e+01	2.534139142050308237e+03	5.578632230295996806e+02	4.912033459268571711e+00	9.300401812078628438e+01	2.441570792296575121e+02
1.490000000000000000e+02	6.573730571085084193e+03	1.238593589552573704e+01	7.764776223759907836e+00	1.928937369551112624e+03	4.780376496939082926e+02	-6.626214472796219113e-01	5.891522994606729924e+01	1.725902000366659763e+02	6.743781952209208612e+03	2.079713461442953459e+01	1.434072144521328696e+01	2.081156184775556540e+03	4.966229915136208319e+02	7.311892763601890444e-01	6.737428163970031392e+01	1.910451000183329882e+02	6.913833333333333030e+03	2.920833333333333215e+01	2.091666666666666785e+01	2.233375000000000000e+03	5.152083333333333712e+02	2.125000000000000000e+00	7.583333333333332860e+01	2.095000000000000000e+02	7.083884714457457449e+03	3.761953205223713326e+01	2.749261188812004875e+01	2.385593815224443460e+03	5.337936751530459105e+02	3.518810723639810956e+00	8.429238502696634328e+01	2.279548999816670118e+02	7.253936095581581867e+03	4.603073077114092371e+01	3.406855710957342609e+01	2.537812630448887376e+03	5.523790169727584498e+02	4.912621447279621911e+00	9.275143672059935795e+01	2.464097999633340237e+02
1.500000000000000000e+02	6.567556282944501618e+03	1.255818339314863508e+01	8.447109379641739579e+00	1.940662397951744197e+03	4.777063200791018858e+02	-5.206018507087240010e-02	5.802560484854413403e+01	1.641244014559460140e+02	6.736486474805584294e+03	2.077909169657431931e+01	1.432772135648753675e+01	2.090331198975872212e+03	4.975406600395509145e+02	1.119803240797897059e+00	6.732530242427206701e+01	1.866038673946396784e+02	6.905416666666666970e+03	2.900000000000000000e+01	2.020833333333333215e+01	2.240000000000000000e+03	5.173750000000000000e+02	2.291666666666666519e+00	7.662500000000000000e+01	2.090833333333333428e+02	7.074346858527749646e+03	3.722090830342568069e+01	2.608894531017912755e+01	2.389668801024127788e+03	5.372093399604490287e+02	3.463530092535435756e+00	8.592469757572793299e+01	2.315627992720270072e+02	7.243277050388832322e+03	4.544181660685136137e+01	3.196955728702492650e+01	2.539337602048256031e+03	5.570436799208981711e+02	4.635393518404205437e+00	9.522439515145586597e+01	2.540422652107206716e+02
1.510000000000000000e+02	6.552781868963736088e+03	1.570839268767979391e+01	8.595778078831914470e+00	1.946613404887036722e+03	4.838558366506950392e+02	-7.217818087564538132e-01	5.735848365140753913e+01	1.631916121553058474e+02	6.724974267815201529e+03	2.302086301050656303e+01	1.417288903941595635e+01	2.096306702443518589e+03	5.010737516586808624e+02	7.016090956217730934e-01	6.763757515903711237e+01	1.858041394109862665e+02	6.897166666666666970e+03	3.033333333333333215e+01	1.975000000000000000e+01	2.246000000000000000e+03	5.182916666666666288e+02	2.125000000000000000e+00	7.791666666666667140e+01	2.084166666666666572e+02	7.069359065518132411e+03	3.764580365616009772e+01	2.532711096058404365e+01	2.395693297556481411e+03	5.355095816746523951e+02	3.548390904378226907e+00	8.819575817429623044e+01	2.310291939223470479e+02	7.241551464369597852e+03	4.495827397898686684e+01	3.090422192116808731e+01	2.545386595112963278e+03	5.527274966826381615e+02	4.971781808756453813e+00	9.847484968192580368e+01	2.536417211780274670e+02
1.520000000000000000e+02	6.541118551177423797e+03	1.390250200808662839e+01	8.068184899762755435e+00	1.948155285787264347e+03	4.748522408089073110e+02	-7.913011414625013007e-01	6.044367162988045550e+01	1.666177921008672911e+02	6.717455108922045838e+03	2.159708433737664990e+01	1.388825911654804379e+01	2.099598476226965431e+03	4.955302870711203695e+02	3.960160959354159793e-01	6.918016914827356345e+01	1.885380627171003312e+02	6.893791666666666970e+03	2.929166666666666785e+01	1.970833333333333215e+01	2.251041666666666515e+03	5.162083333333333712e+02	1.583333333333333259e+00	7.791666666666667140e+01	2.104583333333333428e+02	7.070128224411288102e+03	3.698624899595668580e+01	2.552840755011862228e+01	2.402484857106367599e+03	5.368863795955463729e+02	2.770650570731250539e+00	8.665316418505977936e+01	2.323786039495663545e+02	7.246464782155910143e+03	4.468083132524670731e+01	3.134848176690390886e+01	2.553928047546068683e+03	5.575644258577594883e+02	3.957967808129168041e+00	9.538966170345288731e+01	2.542988745657993945e+02
1.530000000000000000e+02	6.532589121359306773e+03	1.337549310527958468e+01	8.461420176579807162e+00	1.951264570359707704e+03	4.731888199958357859e+02	-9.733557730613653369e-01	5.786217323247589661e+01	1.684520036674128676e+02	6.711732060679653841e+03	2.041691321930645842e+01	1.408487675495656966e+01	2.104403118513187110e+03	4.936569099979179214e+02	3.883221134693173315e-01	6.730608661623794831e+01	1.901218351670397624e+02	6.890875000000000000e+03	2.745833333333333215e+01	1.970833333333333215e+01	2.257541666666666515e+03	5.141250000000000000e+02	1.750000000000000000e+00	7.675000000000000000e+01	2.117916666666666572e+02	7.070017939320346159e+03	3.449975344736020588e+01	2.533178991171009642e+01	2.410680214820145920e+03	5.345930900020821355e+02	3.111677886530682891e+00	8.619391338376205169e+01	2.334614981662935520e+02	7.249160878640693227e+03	4.154117356138708317e+01	3.095524649008685714e+01	2.563818762973625326e+03	5.550611800041641573e+02	4.473355773061365781e+00	9.563782676752410339e+01	2.551313296659204468e+02
1.540000000000000000e+02	6.519228624002043944e+03	1.355371408964779967e+01	9.857432889482245386e+00	1.954888729646921774e+03	4.688537215121108943e+02	-1.086559273986143381e+00	5.675625097686778986e+01	1.661770261256891104e+02	6.701385145334355002e+03	2.075602371149056680e+01	1.440788311140778788e+01	2.109944364823461001e+03	4.920101940893887331e+02	3.942203630069283093e-01	6.675312548843389493e+01	1.884635130628445552e+02	6.883541666666666970e+03	2.795833333333333215e+01	1.895833333333333215e+01	2.265000000000000000e+03	5.151666666666666288e+02	1.875000000000000000e+00	7.675000000000000000e+01	2.107500000000000000e+02	7.065698187998978938e+03	3.516064295517610105e+01	2.350878355525887642e+01	2.420055635176538999e+03	5.383231392439445244e+02	3.355779636993071691e+00	8.674687451156610507e+01	2.330364869371554448e+02	7.247854709331289996e+03	4.236295257701886641e+01	2.805923377718441714e+01	2.575111270353078453e+03	5.614796118212224201e+02	4.836559273986143381e+00	9.674374902313221014e+01	2.553229738743108896e+02
1.550000000000000000e+02	6.498260529463374041e+03	1.213222732525931846e+01	1.002948209630595144e+01	1.959242627522316525e+03	4.668560578626857591e+02	-1.821276915334300250e+00	5.787840578331486796e+01	1.671984391011174012e+02	6.687046931398353991e+03	2.035778032929632531e+01	1.455640771481964180e+01	2.115371313761158490e+03	4.916988622646761655e+02	4.769487566618324514e-02	6.654336955832410183e+01	1.892658862172253578e+02	6.875833333333333030e+03	2.858333333333333215e+01	1.908333333333333215e+01	2.271500000000000000e+03	5.165416666666666288e+02	1.916666666666666741e+00	7.520833333333332860e+01	2.113333333333333428e+02	7.064619735268312070e+03	3.680888633737033899e+01	2.361025895184702250e+01	2.427628686238841510e+03	5.413844710686570352e+02	3.785638457667150014e+00	8.387329710834255536e+01	2.334007804494413278e+02	7.253406137203292019e+03	4.503443934140734939e+01	2.813718457036071285e+01	2.583757372477683475e+03	5.662272754706475553e+02	5.654610248667633954e+00	9.253826088335179634e+01	2.554682275655492845e+02
1.560000000000000000e+02	6.493808049126850165e+03	1.056557383478344292e+01	9.993335997868795673e+00	1.957815505123344565e+03	4.761068035506477827e+02	-1.406894777919202699e+00	5.932624273932167114e+01	1.709867781485438627e+02	6.681404024563425082e+03	1.963695358405838931e+01	1.416333466560106302e+01	2.117011919228339138e+03	4.968867351086572057e+02	2.340526110403986504e-01	6.716312136966084267e+01	1.920975557409386170e+02	6.869000000000000000e+03	2.870833333333333215e+01	1.833333333333333215e+01	2.276208333333333485e+03	5.176666666666666288e+02	1.875000000000000000e+00	7.500000000000000000e+01	2.132083333333333428e+02	7.056595975436574918e+03	3.777971308260827499e+01	2.250333200106560128e+01	2.435404747438327831e+03	5.384465982246759950e+02	3.515947388959601128e+00	8.283687863033915733e+01	2.343191109257280687e+02	7.244191950873149835e+03	4.685109283188322138e+01	2.667333066879786685e+01	2.594601161543322632e+03	5.592265297826854749e+02	5.156894777919202255e+00	9.067375726067832886e+01	2.554298885181228229e+02
1.570000000000000000e+02	6.480783020988539647e+03	1.170683494263440849e+01	9.236694799005919165e+00	1.964192811314354913e+03	4.792113033953758645e+02	-1.528719262151000180e+00	5.947636864213960450e+01	1.732759518679175983e+02	6.671099843827602854e+03	2.068675080465053640e+01	1.328501406616962655e+01	2.123888072323844426e+03	4.990848183643546463e+02	1.106403689244999100e-01	6.688401765440313795e+01	1.931379759339587849e+02	6.861416666666666970e+03	2.966666666666666785e+01	1.733333333333333215e+01	2.283583333333333485e+03	5.189583333333333712e+02	1.750000000000000000e+00	7.429166666666667140e+01	2.130000000000000000e+02	7.051733489505731086e+03	3.864658252868279931e+01	2.138165260049703775e+01	2.443278594342822544e+03	5.388318483023120962e+02	3.389359631075500090e+00	8.169931567893020485e+01	2.328620240660412151e+02	7.242050312344794293e+03	4.762649839069892721e+01	2.542997186766074691e+01	2.602973855352312057e+03	5.587053632712908211e+02	5.028719262151000180e+00	8.910696469119373830e+01	2.527240481320824017e+02
1.580000000000000000e+02	6.476063767409738830e+03	1.147888775925527227e+01	7.151622056373611258e+00	1.970027456273091730e+03	4.759356251435484637e+02	-1.197051431861126947e+00	5.841862758669358868e+01	1.723660723975937401e+02	6.666552717038202900e+03	2.042694387962763614e+01	1.211747769485347170e+01	2.130076228136545978e+03	4.971761459051075462e+02	3.389742840694365267e-01	6.550098046001346574e+01	1.929330361987968558e+02	6.857041666666666970e+03	2.937500000000000000e+01	1.708333333333333215e+01	2.290125000000000000e+03	5.184166666666666288e+02	1.875000000000000000e+00	7.258333333333332860e+01	2.135000000000000000e+02	7.047530616295131040e+03	3.832305612037236386e+01	2.204918897181319437e+01	2.450173771863454022e+03	5.396571874282257113e+02	3.411025715930563251e+00	7.966568620665319145e+01	2.340669638012031442e+02	7.238019565923595110e+03	4.727111224074472773e+01	2.701504461029305304e+01	2.610222543726908498e+03	5.608977081897847938e+02	4.947051431861126503e+00	8.674803907997306851e+01	2.546339276024062599e+02
1.590000000000000000e+02	6.469864811273244413e+03	1.207883468588563147e+01	7.118293247597458517e+00	1.973191491231514647e+03	4.820657402001832565e+02	-1.093120351538663382e+00	5.835272629761074370e+01	1.753525122573453245e+02	6.661349072303288267e+03	2.095608400960948359e+01	1.203831329046539622e+01	2.134595745615757096e+03	4.995120367667582855e+02	3.284398242306683091e-01	6.550969648213870755e+01	1.941762561286726623e+02	6.852833333333333030e+03	2.983333333333333215e+01	1.695833333333333215e+01	2.296000000000000000e+03	5.169583333333333712e+02	1.750000000000000000e+00	7.266666666666667140e+01	2.130000000000000000e+02	7.044317594363377793e+03	3.871058265705718071e+01	2.187835337620126808e+01	2.457404254384242904e+03	5.344046298999084001e+02	3.171560175769331913e+00	7.982363685119463526e+01	2.318237438713273377e+02	7.235801855393421647e+03	4.758783198078103283e+01	2.679837341906920756e+01	2.618808508768485353e+03	5.518509264664835428e+02	4.593120351538663826e+00	8.698060703572259911e+01	2.506474877426546755e+02
1.600000000000000000e+02	6.461316681380360023e+03	1.130629623788200533e+01	7.107695154586735953e+00	1.976578089647812249e+03	4.784636450607033566e+02	-8.495637373543714066e-01	5.783543384090531703e+01	1.765885956178662752e+02	6.654825007356846072e+03	1.996564811894100444e+01	1.230384757729336798e+01	2.139059878157239382e+03	4.974193225303516783e+02	3.043847979894809264e-01	6.548021692045266207e+01	1.948151311422664662e+02	6.848333333333333030e+03	2.862500000000000000e+01	1.750000000000000000e+01	2.301541666666666515e+03	5.163750000000000000e+02	1.458333333333333259e+00	7.312500000000000000e+01	2.130416666666666572e+02	7.041841659309819988e+03	3.728435188105899556e+01	2.269615242270663202e+01	2.464023455176093648e+03	5.353306774696483217e+02	2.612281868677185592e+00	8.076978307954733793e+01	2.312682021910668482e+02	7.235349985286306037e+03	4.594370376211799112e+01	2.789230484541326405e+01	2.626505243685520782e+03	5.542863549392966434e+02	3.766230404021038147e+00	8.841456615909467587e+01	2.494947377154670392e+02
1.610000000000000000e+02	6.453401832869408281e+03	8.996731369728323102e+00	6.756512404701746632e+00	1.983638140060388196e+03	4.780278199932699295e+02	-5.000000000000000000e-01	5.701375955964186204e+01	1.734798144891242941e+02	6.649180083101370656e+03	1.789419901819749725e+01	1.208658953568420813e+01	2.146444070030194325e+03	4.963055766633016788e+02	5.000000000000000000e-01	6.559021311315426317e+01	1.924065739112288327e+02	6.844958333333333030e+03	2.679166666666666785e+01	1.741666666666666785e+01	2.309250000000000000e+03	5.145833333333333712e+02	1.500000000000000000e+00	7.416666666666667140e+01	2.113333333333333428e+02	7.040736583565295405e+03	3.568913431513583845e+01	2.274674379764912757e+01	2.472055929969805675e+03	5.328610900033651205e+02	2.500000000000000000e+00	8.274312022017907964e+01	2.302600927554378529e+02	7.236514833797257779e+03	4.458660196360501260e+01	2.807682092863159085e+01	2.634861859939611804e+03	5.511388466733967562e+02	3.500000000000000000e+00	9.131957377369147366e+01	2.491868521775423915e+02
1.620000000000000000e+02	6.451922976009597733e+03	8.379185952444785812e+00	5.023355151858066137e+00	1.990776411035893716e+03	4.822278803119163513e+02	-1.386932610332054505e-01	5.791739669288929093e+01	1.691325987185159647e+02	6.643711488004799321e+03	1.760625964288905720e+01	1.126167757592903307e+01	2.152804872184613487e+03	5.003639401559581756e+02	8.473200361500639044e-01	6.564619834644464902e+01	1.903787993592579824e+02	6.835500000000000000e+03	2.683333333333333215e+01	1.750000000000000000e+01	2.314833333333333485e+03	5.185000000000000000e+02	1.833333333333333259e+00	7.337500000000000000e+01	2.116250000000000000e+02	7.027288511995200679e+03	3.606040702377760709e+01	2.373832242407096516e+01	2.476861794482053483e+03	5.366360598440418244e+02	2.819346630516602836e+00	8.110380165355535098e+01	2.328712006407420176e+02	7.219077023990402267e+03	4.528748071422187849e+01	2.997664484814193386e+01	2.638890255630773026e+03	5.547721196880836487e+02	3.805359927699871747e+00	8.883260330711071617e+01	2.541174012814840353e+02
1.630000000000000000e+02	6.450298016816303061e+03	7.704055549687190307e+00	4.105699128973956391e+00	1.998025114137637729e+03	4.796959068522987764e+02	-5.383306623914474454e-01	5.892603291962640810e+01	1.665426964633007856e+02	6.640649008408151531e+03	1.703952777484359515e+01	1.040701623115364427e+01	2.159866723735485721e+03	4.991187867594827026e+02	5.016680021376096477e-01	6.633801645981320405e+01	1.884588482316503928e+02	6.831000000000000000e+03	2.637500000000000000e+01	1.670833333333333215e+01	2.321708333333333485e+03	5.185416666666666288e+02	1.541666666666666741e+00	7.375000000000000000e+01	2.103750000000000000e+02	7.021350991591848469e+03	3.571047222515640840e+01	2.300965043551302003e+01	2.483549942931181249e+03	5.379645465738504981e+02	2.581665331195723834e+00	8.116198354018679595e+01	2.322911517683496072e+02	7.211701983183696939e+03	4.504594445031280969e+01	2.931096753769270791e+01	2.645391552529029468e+03	5.573874264810344812e+02	3.621663995724780705e+00	8.857396708037359190e+01	2.542073035366992144e+02
1.640000000000000000e+02	6.453765004667076937e+03	8.256643791496582452e+00	5.421838154250872677e+00	2.001020259176380023e+03	4.711126301023020346e+02	-8.804761428476166607e-01	5.786809331356259634e+01	1.662055308192997813e+02	6.640653335666872408e+03	1.687832189574829300e+01	1.112758574379210330e+01	2.164114296254856527e+03	4.940979817178176745e+02	3.097619285761916696e-01	6.585071332344796247e+01	1.883527654096498907e+02	6.827541666666666970e+03	2.550000000000000000e+01	1.683333333333333215e+01	2.327208333333333485e+03	5.170833333333333712e+02	1.500000000000000000e+00	7.383333333333332860e+01	2.105000000000000000e+02	7.014429997666461531e+03	3.412167810425170700e+01	2.253908092287456100e+01	2.490302370411810443e+03	5.400686849488490680e+02	2.690238071423808108e+00	8.181595334321869473e+01	2.326472345903501093e+02	7.201318328666257003e+03	4.274335620850341400e+01	2.824482851241579340e+01	2.653396407490286947e+03	5.630540365643647647e+02	3.880476142847616661e+00	8.979857335310406086e+01	2.547944691807002187e+02
1.650000000000000000e+02	6.449570444269877953e+03	8.490198903769236694e+00	4.580145748262337335e+00	2.007679972597928099e+03	4.750774288938944210e+02	-2.320508075688771932e-01	5.567829716755339575e+01	1.652266612204416276e+02	6.635993555468272461e+03	1.699509945188462012e+01	1.043590620746450170e+01	2.170152486298964050e+03	4.959553811136138961e+02	6.339745962155614034e-01	6.481831525044336217e+01	1.880508306102207996e+02	6.822416666666666970e+03	2.550000000000000000e+01	1.629166666666666785e+01	2.332625000000000000e+03	5.168333333333333712e+02	1.500000000000000000e+00	7.395833333333332860e+01	2.108750000000000000e+02	7.008839777865061478e+03	3.400490054811537988e+01	2.214742712586883400e+01	2.495097513701035950e+03	5.377112855530527895e+02	2.366025403784438375e+00	8.309835141622329502e+01	2.336991693897792004e+02	7.195262889063455987e+03	4.250980109623075975e+01	2.800318758507099659e+01	2.657570027402071901e+03	5.585892377727723215e+02	3.232050807568877193e+00	9.223836949911326144e+01	2.565233387795584008e+02
1.660000000000000000e+02	6.446375916162973226e+03	9.543803559305271023e+00	5.685392318171077264e+00	2.007842096510134752e+03	4.685757316024290731e+02	-5.000000000000000000e-01	5.635505815053596734e+01	1.715554477379348555e+02	6.632083791414819643e+03	1.766773511298596944e+01	1.098852949241887345e+01	2.172671048255067490e+03	4.923295324678812221e+02	5.000000000000000000e-01	6.524002907526798367e+01	1.912360572023007421e+02	6.817791666666666970e+03	2.579166666666666785e+01	1.629166666666666785e+01	2.337500000000000000e+03	5.160833333333333712e+02	1.500000000000000000e+00	7.412500000000000000e+01	2.109166666666666572e+02	7.003499541918514296e+03	3.391559822034736271e+01	2.159480384091446226e+01	2.502328951744932510e+03	5.398371341987855203e+02	2.500000000000000000e+00	8.300997092473201633e+01	2.305972761310325723e+02	7.189207417170360713e+03	4.203952977402806823e+01	2.689794101516226021e+01	2.667157903489865021e+03	5.635909350642376694e+02	3.500000000000000000e+00	9.189494184946403266e+01	2.502778855953984589e+02
1.670000000000000000e+02	6.436774634629647153e+03	7.789003238492075099e+00	6.342682642997642617e+00	2.008588573146730369e+03	4.677736001293114327e+02	-1.779326740456996792e-01	5.531015256578037054e+01	1.717454979468452336e+02	6.624512317314823122e+03	1.691533495257937147e+01	1.140050798816548649e+01	2.174252619906698328e+03	4.919701333979890023e+02	5.568669963104835308e-01	6.450924294955684957e+01	1.929560823067559454e+02	6.812250000000000000e+03	2.604166666666666785e+01	1.645833333333333215e+01	2.339916666666666515e+03	5.161666666666666288e+02	1.291666666666666741e+00	7.370833333333332860e+01	2.141666666666666572e+02	6.999987682685176878e+03	3.516799838075396423e+01	2.151615867850117780e+01	2.505580713426634702e+03	5.403631999353442552e+02	2.026466337022849729e+00	8.290742371710980763e+01	2.353772510265773690e+02	7.187725365370352847e+03	4.429433009484125705e+01	2.657398402366901990e+01	2.671244760186602434e+03	5.645597332040218816e+02	2.761266007379033383e+00	9.210651410088628666e+01	2.565878353864881092e+02
1.680000000000000000e+02	6.436659640078081793e+03	7.572010206856759851e+00	6.516038833034107469e+00	2.013670297564486191e+03	4.640632634633494717e+02	-6.368645426554977451e-01	5.364482047897062955e+01	1.686005589466613230e+02	6.623204820039040897e+03	1.616100510342837993e+01	1.138301941651705462e+01	2.180543482115576353e+03	4.892191317316747359e+02	2.440677286722511274e-01	6.382241023948531478e+01	1.904669461399973329e+02	6.809750000000000000e+03	2.475000000000000000e+01	1.625000000000000000e+01	2.347416666666666515e+03	5.143750000000000000e+02	1.125000000000000000e+00	7.400000000000000000e+01	2.123333333333333428e+02	6.996295179960959103e+03	3.333899489657162007e+01	2.111698058348294538e+01	2.514289851217756677e+03	5.395308682683252073e+02	2.005932271327748762e+00	8.417758976051467812e+01	2.341997205266693527e+02	7.182840359921918207e+03	4.192798979314324015e+01	2.598396116696589075e+01	2.681163035768846839e+03	5.646867365366505283e+02	2.886864542655497523e+00	9.435517952102937045e+01	2.560661077200053342e+02
1.690000000000000000e+02	6.428561803722376681e+03	8.210386003024879642e+00	6.119168480353140538e+00	2.017772846991678534e+03	4.685829516249582980e+02	-6.395200834860013117e-01	5.308187796157807270e+01	1.682588313313051742e+02	6.617905901861187886e+03	1.666769300151243982e+01	1.080958424017656938e+01	2.185948923495839153e+03	4.901873091458124918e+02	2.010732915903327145e-01	6.352010564745570065e+01	1.897335823323192585e+02	6.807250000000000000e+03	2.512500000000000000e+01	1.550000000000000000e+01	2.354125000000000000e+03	5.117916666666666856e+02	1.041666666666666741e+00	7.395833333333332860e+01	2.112083333333333428e+02	6.996594098138812114e+03	3.358230699848756018e+01	2.019041575982343062e+01	2.522301076504160847e+03	5.333960241875208794e+02	1.882260041743000656e+00	8.439656101921096365e+01	2.326830843343474271e+02	7.185938196277623319e+03	4.203961399697512036e+01	2.488083151964686124e+01	2.690477153008321693e+03	5.550003817083750164e+02	2.722853416819334793e+00	9.483478870508858449e+01	2.541578353353615114e+02
1.700000000000000000e+02	6.427542719515499812e+03	7.506411442177295612e+00	6.174272642387361287e+00	2.025640980553908093e+03	4.609819890317910449e+02	-6.864916731037085107e-01	5.220091665420243032e+01	1.647256149087163521e+02	6.613875526424416421e+03	1.616987238775531210e+01	1.056630298786034672e+01	2.193049656943620903e+03	4.874701611825622081e+02	2.817541634481457447e-01	6.320462499376787946e+01	1.874253074543581761e+02	6.800208333333333030e+03	2.483333333333333215e+01	1.495833333333333393e+01	2.360458333333333485e+03	5.139583333333333712e+02	1.250000000000000000e+00	7.420833333333332860e+01	2.101250000000000000e+02	6.986541140242249639e+03	3.349679427891135219e+01	1.935036367880632113e+01	2.527867009723046067e+03	5.404465054841045912e+02	2.218245836551854033e+00	8.521204167289877773e+01	2.328246925456418239e+02	7.172873947151166249e+03	4.216025522448936869e+01	2.374239402427930656e+01	2.695275686112759104e+03	5.669346776348756975e+02	3.186491673103708511e+00	9.621575001246422687e+01	2.555243850912836479e+02
1.710000000000000000e+02	6.426082444819619013e+03	6.548787123310301439e+00	5.426947669932145502e+00	2.025594272665691278e+03	4.596107884919030653e+02	-6.864916731037085107e-01	5.384785102294026160e+01	1.651707242798726725e+02	6.611707889076476022e+03	1.483689356165515072e+01	1.002597383496607364e+01	2.195880469666178669e+03	4.863678942459515611e+02	2.817541634481457447e-01	6.427809217813678799e+01	1.874186954732696790e+02	6.797333333333333030e+03	2.312500000000000000e+01	1.462500000000000000e+01	2.366166666666666515e+03	5.131250000000000000e+02	1.250000000000000000e+00	7.470833333333332860e+01	2.096666666666666572e+02	6.982958777590190039e+03	3.141310643834484750e+01	1.922402616503392636e+01	2.536452863667154361e+03	5.398821057540484389e+02	2.218245836551854033e+00	8.513857448852986920e+01	2.319146378600636353e+02	7.168584221847047047e+03	3.970121287668969501e+01	2.382305233006785272e+01	2.706739060667641752e+03	5.666392115080968779e+02	3.186491673103708511e+00	9.556881564372639559e+01	2.541626090534606419e+02
1.720000000000000000e+02	6.420760520457777602e+03	6.458550348693961496e+00	7.348028212414225990e+00	2.027057112242277071e+03	4.637315110361003008e+02	-6.093134832984430371e-01	5.530699436306275629e+01	1.666300371318335181e+02	6.607109426895555771e+03	1.445844184101364682e+01	1.171568077287377818e+01	2.198466056121138536e+03	4.878449221847168360e+02	3.828432583507784814e-01	6.459099718153137815e+01	1.887733518992500876e+02	6.793458333333333030e+03	2.245833333333333215e+01	1.608333333333333215e+01	2.369875000000000000e+03	5.119583333333333144e+02	1.375000000000000000e+00	7.387500000000000000e+01	2.109166666666666572e+02	6.979807239771110289e+03	3.045822482565301925e+01	2.045098589379288612e+01	2.541283943878861464e+03	5.360717444819498496e+02	2.367156741649221630e+00	8.315900281846862185e+01	2.330599814340832268e+02	7.166156146208888458e+03	3.845811631797270280e+01	2.481863845425243653e+01	2.712692887757722929e+03	5.601851556305663280e+02	3.359313483298443259e+00	9.244300563693724371e+01	2.552032962014997963e+02
1.730000000000000000e+02	6.411263504091124560e+03	8.917708374026616980e+00	5.662879499083992130e+00	2.027080060219003826e+03	4.656471954216814879e+02	-8.540859160995164512e-01	5.602084548814104892e+01	1.696905295750922562e+02	6.600631752045562280e+03	1.558385418701330849e+01	1.070643974954199606e+01	2.200394196776168883e+03	4.880319310441740868e+02	4.896237086169084041e-01	6.494792274407052446e+01	1.909285981208794567e+02	6.790000000000000000e+03	2.225000000000000000e+01	1.575000000000000000e+01	2.373708333333333485e+03	5.104166666666666856e+02	1.833333333333333259e+00	7.387500000000000000e+01	2.121666666666666572e+02	6.979368247954437720e+03	2.891614581298669151e+01	2.079356025045800394e+01	2.547022469890498087e+03	5.328014022891592276e+02	3.177042958049757893e+00	8.280207725592947554e+01	2.334047352124538577e+02	7.168736495908875440e+03	3.558229162597338302e+01	2.583712050091600787e+01	2.720336606447663144e+03	5.551861379116518265e+02	4.520752582766182748e+00	9.172915451185895108e+01	2.546428037582410582e+02
1.740000000000000000e+02	6.414425836817893469e+03	8.508132500968082823e+00	6.723461174275453089e+00	2.031907683004313185e+03	4.587504884151409215e+02	-1.008913438213184577e+00	5.608471591824216773e+01	1.695807366770486624e+02	6.599817085075613250e+03	1.533739958381737623e+01	1.096589725380439262e+01	2.204870508168823562e+03	4.845210775409037751e+02	3.080432808934077116e-01	6.518819129245441957e+01	1.914778683385243312e+02	6.785208333333333030e+03	2.216666666666666785e+01	1.520833333333333393e+01	2.377833333333333485e+03	5.102916666666666856e+02	1.625000000000000000e+00	7.429166666666667140e+01	2.133750000000000000e+02	6.970599581591052811e+03	2.899593374951595948e+01	1.945076941286227523e+01	2.550796158497843408e+03	5.360622557924295961e+02	2.941956719106592288e+00	8.339514204087892324e+01	2.352721316614756688e+02	7.155990829848772592e+03	3.582520083236525466e+01	2.369320549239121476e+01	2.723758983662353785e+03	5.618328449181924498e+02	4.258913438213184577e+00	9.249861741509117508e+01	2.571692633229513376e+02
1.750000000000000000e+02	6.411939973728122823e+03	8.417735086639707376e+00	4.705631468344043000e+00	2.036327525649595827e+03	4.532851106675761343e+02	-9.677080791442829177e-01	5.519592896649041336e+01	1.725133058794150145e+02	6.599719986864060957e+03	1.491720087665318673e+01	9.686149067505354537e+00	2.209934596158131171e+03	4.786425553337880956e+02	9.947929376119191147e-02	6.468129781657853528e+01	1.930274862730408358e+02	6.787500000000000000e+03	2.141666666666666785e+01	1.466666666666666607e+01	2.383541666666666515e+03	5.040000000000000000e+02	1.166666666666666741e+00	7.416666666666667140e+01	2.135416666666666572e+02	6.975280013135939043e+03	2.791613245668014898e+01	1.964718426582797761e+01	2.557148737175201859e+03	5.293574446662119044e+02	2.233854039572141570e+00	8.365203551675480753e+01	2.340558470602924785e+02	7.163060026271877177e+03	3.441559824669362655e+01	2.462770186498929093e+01	2.730755807683737203e+03	5.547148893324238088e+02	3.301041412477616177e+00	9.313740436684292945e+01	2.545700274539182999e+02
1.760000000000000000e+02	6.402464656307756741e+03	6.167543883949443639e+00	6.969664170223055066e+00	2.040690886755818156e+03	4.540593173332459855e+02	-8.881380009896584493e-01	5.526260133067228963e+01	1.684660529758486689e+02	6.590544828153878370e+03	1.408377194197472093e+01	1.079733208511152753e+01	2.215012110044575820e+03	4.813004919999563072e+02	1.392643328385041457e-01	6.421463399866948407e+01	1.905038598212576630e+02	6.778625000000000000e+03	2.200000000000000000e+01	1.462500000000000000e+01	2.389333333333333485e+03	5.085416666666666856e+02	1.166666666666666741e+00	7.316666666666667140e+01	2.125416666666666572e+02	6.966705171846121630e+03	2.991622805802527907e+01	1.845266791488847247e+01	2.563654556622091150e+03	5.357828413333770641e+02	2.194069000494829336e+00	8.211869933466385874e+01	2.345794735120756513e+02	7.154785343692243259e+03	3.783245611605055814e+01	2.228033582977694493e+01	2.737975779910848814e+03	5.630240160000873857e+02	3.221471334322991709e+00	9.107073200266106028e+01	2.566172803574846739e+02
1.770000000000000000e+02	6.393326710574001481e+03	8.475271175059756246e+00	6.238341488586637951e+00	2.046137265122672943e+03	4.544552370342311747e+02	-1.026181279631986909e+00	5.484071129157387503e+01	1.655663135123290886e+02	6.584955021953666801e+03	1.513346892086321205e+01	1.041083741095998505e+01	2.219672799228003441e+03	4.802484518504489301e+02	9.107602685067317516e-02	6.354535564578694107e+01	1.899498234228312015e+02	6.776583333333333030e+03	2.179166666666666785e+01	1.458333333333333393e+01	2.393208333333333485e+03	5.060416666666666856e+02	1.208333333333333259e+00	7.225000000000000000e+01	2.143333333333333428e+02	6.968211644712999259e+03	2.844986441247012365e+01	1.875582925570668280e+01	2.566743867438663528e+03	5.318348814828844979e+02	2.325590639815993121e+00	8.095464435421305893e+01	2.387168432438354841e+02	7.159839956092664579e+03	3.510806215827358301e+01	2.292832517808002990e+01	2.740279401543994027e+03	5.576280962991022534e+02	3.442847946298653206e+00	8.965928870842611786e+01	2.631003531543375971e+02
1.780000000000000000e+02	6.379240557223688484e+03	8.458908059645025901e+00	5.725035612607877411e+00	2.046517577171958692e+03	4.613161878591477603e+02	-7.189514164974599719e-01	5.443793902251057659e+01	1.702090760605642288e+02	6.576474445278510757e+03	1.450028736315584688e+01	1.011251780630393782e+01	2.221633788585979346e+03	4.834705939295739086e+02	2.238576250846033844e-01	6.259396951125528830e+01	1.935837046969487858e+02	6.773708333333333030e+03	2.054166666666666785e+01	1.450000000000000000e+01	2.396750000000000000e+03	5.056250000000000000e+02	1.166666666666666741e+00	7.075000000000000000e+01	2.169583333333333428e+02	6.970942221388155303e+03	2.658304597017748705e+01	1.888748219369606218e+01	2.571866211414020654e+03	5.277794060704261483e+02	2.109475708248730097e+00	7.890603048874471881e+01	2.403329619697178998e+02	7.168176109442977577e+03	3.262442527368830980e+01	2.327496438739212437e+01	2.746982422828041308e+03	5.499338121408521829e+02	3.052284749830793231e+00	8.706206097748942341e+01	2.637075906061024853e+02
1.790000000000000000e+02	6.369890658979052205e+03	8.951241709057173424e+00	5.653233163422559215e+00	2.047629695689882965e+03	4.623136696945396693e+02	-1.522532014758066099e+00	5.320875209908972892e+01	1.716654859270538509e+02	6.569674496156192617e+03	1.476728752119525367e+01	9.889116581711279608e+00	2.225835681178274626e+03	4.839276681806031775e+02	-5.293267404569967916e-02	6.150020938287819661e+01	1.933535762968602683e+02	6.769458333333333030e+03	2.058333333333333215e+01	1.412500000000000000e+01	2.404041666666666515e+03	5.055416666666666856e+02	1.416666666666666741e+00	6.979166666666667140e+01	2.150416666666666572e+02	6.969242170510473443e+03	2.639937914547141062e+01	1.836088341828872217e+01	2.582247652155058404e+03	5.271556651527301938e+02	2.886266007379033383e+00	7.808312395045514620e+01	2.367297570364730461e+02	7.169026007687613856e+03	3.221542495760949265e+01	2.259676683657744078e+01	2.760453637643449838e+03	5.487696636387936451e+02	4.355865348091399802e+00	8.637458123424360679e+01	2.584178474062794635e+02
1.800000000000000000e+02	6.366385413511847219e+03	8.883512451438802415e+00	5.672621385553796358e+00	2.050009181893501591e+03	4.653942840623014945e+02	-1.061698586202240779e+00	5.436121031777667412e+01	1.705835852720263688e+02	6.564151040089256639e+03	1.479592289238606639e+01	9.461310692776898179e+00	2.229254590946750795e+03	4.871763086978173760e+02	1.566507068988796103e-01	6.213893849222166921e+01	1.929792926360131844e+02	6.761916666666666970e+03	2.070833333333333215e+01	1.325000000000000000e+01	2.408500000000000000e+03	5.089583333333333144e+02	1.375000000000000000e+00	6.991666666666667140e+01	2.153750000000000000e+02	6.959682293244077300e+03	2.662074377428059790e+01	1.703868930722310182e+01	2.587745409053249205e+03	5.307403579688492528e+02	2.593349293101120168e+00	7.769439484111167360e+01	2.377707073639868156e+02	7.157447919821486721e+03	3.253315421522786011e+01	2.082737861444620364e+01	2.766990818106498409e+03	5.525223826043651343e+02	3.811698586202240779e+00	8.547212301555667580e+01	2.601664147279736312e+02
1.810000000000000000e+02	6.369427469286573796e+03	6.606102928794671314e+00	5.393840104270683611e+00	2.054953113553860931e+03	4.654437428200276372e+02	-1.190212101972571768e+00	5.622767416308940369e+01	1.677219484576949640e+02	6.562922067976620383e+03	1.338638479773067047e+01	9.259420052135341805e+00	2.234476556776930465e+03	4.882635380766804474e+02	5.072728234704748651e-02	6.313467041487803755e+01	1.907984742288474820e+02	6.756416666666666970e+03	2.016666666666666785e+01	1.312500000000000000e+01	2.414000000000000000e+03	5.110833333333333144e+02	1.291666666666666741e+00	7.004166666666667140e+01	2.138750000000000000e+02	6.949911265356713557e+03	2.694694853560266523e+01	1.699057994786465997e+01	2.593523443223069535e+03	5.339031285899861814e+02	2.532606050986285773e+00	7.694866291845529815e+01	2.369515257711525180e+02	7.143405864046760144e+03	3.372723040453866616e+01	2.085615989572931639e+01	2.773046886446139069e+03	5.567229238466389916e+02	3.773545435305905471e+00	8.385565917024393912e+01	2.600280515423050360e+02
1.820000000000000000e+02	6.366243333390680164e+03	7.660380512201898640e+00	6.521516871076217470e+00	2.061484704630386659e+03	4.707614135490755984e+02	-9.978730417534025232e-01	5.662884361579478565e+01	1.659767480223610789e+02	6.559996666695339627e+03	1.339269025610094843e+01	1.048992510220477570e+01	2.239096518981860299e+03	4.903807067745378276e+02	2.189681245663210873e-02	6.306442180789738927e+01	1.906967073445138681e+02	6.753750000000000000e+03	1.912500000000000000e+01	1.445833333333333393e+01	2.416708333333333485e+03	5.100000000000000000e+02	1.041666666666666741e+00	6.950000000000000000e+01	2.154166666666666572e+02	6.947503333304660373e+03	2.485730974389905157e+01	1.842674156446189215e+01	2.594320147684806670e+03	5.296192932254622292e+02	2.061436520876701373e+00	7.593557819210261073e+01	2.401366259888194463e+02	7.141256666609319836e+03	3.058961948779810314e+01	2.239514979559044860e+01	2.771931962036280311e+03	5.492385864509243447e+02	3.081206375086735783e+00	8.237115638420522146e+01	2.648565853109722639e+02
1.830000000000000000e+02	6.360826692002407981e+03	8.381099375726060785e+00	5.282465965123597229e+00	2.064914968960177248e+03	4.647711641032205989e+02	-8.168633662885071978e-01	5.830906582530691651e+01	1.608895112202156668e+02	6.556559179334537475e+03	1.350304968786302950e+01	9.766232982561799503e+00	2.243874151146755139e+03	4.860939153849436138e+02	1.540683168557464011e-01	6.409203291265346536e+01	1.872364222767745048e+02	6.752291666666666970e+03	1.862500000000000000e+01	1.425000000000000000e+01	2.422833333333333485e+03	5.074166666666666856e+02	1.125000000000000000e+00	6.987500000000000000e+01	2.135833333333333428e+02	6.948024153998796464e+03	2.374695031213697050e+01	1.873376701743820050e+01	2.601792515519911831e+03	5.287394179483897005e+02	2.095931683144253377e+00	7.565796708734653464e+01	2.399302443898921808e+02	7.143756641330925959e+03	2.886890062427394099e+01	2.321753403487640099e+01	2.780751697706489722e+03	5.500621692301127723e+02	3.066863366288507198e+00	8.144093417469308349e+01	2.662771554464509904e+02
1.840000000000000000e+02	6.356324993042491769e+03	7.741424812767276009e+00	6.515167199966617417e+00	2.070909201588654469e+03	4.619238008535273821e+02	-6.155057190199408890e-01	5.846367079015675472e+01	1.565685208237219683e+02	6.553454163187911945e+03	1.341237907305030319e+01	1.017425026664997567e+01	2.249287934127660719e+03	4.833369004267636910e+02	2.964138071566961852e-01	6.439850206174504876e+01	1.845550937451943128e+02	6.750583333333333030e+03	1.908333333333333215e+01	1.383333333333333393e+01	2.427666666666666515e+03	5.047500000000000000e+02	1.208333333333333259e+00	7.033333333333332860e+01	2.125416666666666572e+02	6.947712503478754115e+03	2.475428759361636111e+01	1.749241640001669396e+01	2.606045399205672311e+03	5.261630995732363090e+02	2.120252859509970556e+00	7.626816460492160843e+01	2.405282395881390016e+02	7.144841673624174291e+03	3.042524185389938651e+01	2.115149946670005221e+01	2.784424131744678562e+03	5.475761991464726179e+02	3.032172385686607186e+00	8.220299587650990247e+01	2.685148125096113745e+02
1.850000000000000000e+02	6.360284243572587002e+03	6.536088836202186059e+00	4.045228570851582717e+00	2.078186790037955689e+03	4.525944276057856541e+02	-9.008742968572032161e-01	5.833933762469438733e+01	1.496261666775557728e+02	6.553704621786293501e+03	1.268471108476775910e+01	8.918447618759124396e+00	2.255322561685644359e+03	4.782555471362261414e+02	1.120628515713983919e-01	6.448216881234719722e+01	1.808755833387778864e+02	6.747125000000000000e+03	1.883333333333333215e+01	1.379166666666666607e+01	2.432458333333333485e+03	5.039166666666666856e+02	1.125000000000000000e+00	7.062500000000000000e+01	2.121250000000000000e+02	6.940545378213706499e+03	2.498195558189890519e+01	1.866488571457420775e+01	2.609594104981022610e+03	5.295777861971072298e+02	2.137937148428601830e+00	7.676783118765280278e+01	2.433744166612221136e+02	7.133965756427412998e+03	3.113057783046447824e+01	2.353810476248175121e+01	2.786729876628711281e+03	5.552389057275477171e+02	3.150874296857203216e+00	8.291066237530561978e+01	2.746238333224442272e+02
1.860000000000000000e+02	6.353873862498086055e+03	6.824564438778971009e+00	4.973375864010366243e+00	2.078312510286571978e+03	4.550301209791052770e+02	-6.368645426554977451e-01	5.713381709260725927e+01	1.531625235694422997e+02	6.547707764582376512e+03	1.316228221938948550e+01	9.153354598671850084e+00	2.257635421809952732e+03	4.799942271562192673e+02	2.440677286722511274e-01	6.362940854630362963e+01	1.828104284513878213e+02	6.741541666666666970e+03	1.950000000000000000e+01	1.333333333333333393e+01	2.436958333333333485e+03	5.049583333333333144e+02	1.125000000000000000e+00	7.012500000000000000e+01	2.124583333333333428e+02	6.935375568750957427e+03	2.583771778061051450e+01	1.751331206799481777e+01	2.616281244856714238e+03	5.299224395104473615e+02	2.005932271327748762e+00	7.662059145369637747e+01	2.421062382152788643e+02	7.129209470835247885e+03	3.217543556122102899e+01	2.169329080265629983e+01	2.795604156380094992e+03	5.548865456875613518e+02	2.886864542655497523e+00	8.311618290739274073e+01	2.717541430972243575e+02
1.870000000000000000e+02	6.347530057904887144e+03	7.461247442556144804e+00	4.565723019924648796e+00	2.076406470355491820e+03	4.555288541592548768e+02	-5.395820296198483579e-01	5.713717583832497127e+01	1.575258055905612764e+02	6.541202528952443572e+03	1.341812372127807151e+01	8.907861509962323510e+00	2.258724068511079167e+03	4.815144270796274100e+02	2.927089851900758211e-01	6.344358791916248919e+01	1.853045694619472954e+02	6.734875000000000000e+03	1.937500000000000000e+01	1.325000000000000000e+01	2.441041666666666515e+03	5.075000000000000000e+02	1.125000000000000000e+00	6.975000000000000000e+01	2.130833333333333428e+02	6.928547471047556428e+03	2.533187627872192849e+01	1.759213849003767649e+01	2.623359264822253863e+03	5.334855729203725332e+02	1.957291014809924068e+00	7.605641208083751792e+01	2.408620972047193902e+02	7.122219942095112856e+03	3.128875255744385697e+01	2.193427698007535298e+01	2.805676862977841211e+03	5.594711458407451801e+02	2.789582029619848136e+00	8.236282416167502163e+01	2.686408610761054092e+02
1.880000000000000000e+02	6.339180698709468743e+03	7.025288507541629812e+00	4.564712889877068136e+00	2.083233953281132926e+03	4.596278693459917690e+02	-7.478730417534029673e-01	5.664013498451967621e+01	1.566492870331952361e+02	6.534569516021400887e+03	1.328347758710414794e+01	8.928189778271867993e+00	2.265512809973899493e+03	4.839806013396625417e+02	2.718968124566318867e-01	6.271590082559317381e+01	1.838246435165976038e+02	6.729958333333333030e+03	1.954166666666666785e+01	1.329166666666666607e+01	2.447791666666666515e+03	5.083333333333333144e+02	1.291666666666666741e+00	6.879166666666667140e+01	2.110000000000000000e+02	6.925347150645265174e+03	2.579985574622918776e+01	1.765514355506146416e+01	2.630070523359433537e+03	5.326860653270040302e+02	2.311436520876701373e+00	7.486743250774017611e+01	2.381753564834023962e+02	7.120735967957197317e+03	3.205804482579170411e+01	2.201862044345626401e+01	2.812349380052200104e+03	5.570387973206748029e+02	3.331206375086736671e+00	8.094319834881366660e+01	2.653507129668047924e+02
1.890000000000000000e+02	6.336242615766082963e+03	6.701671265761161678e+00	3.608665329704532354e+00	2.087296403814712448e+03	4.547584919947612434e+02	-9.978730417534029673e-01	5.662555929671282229e+01	1.528135495194582631e+02	6.531621307883041482e+03	1.289250229954724603e+01	8.262665998185600102e+00	2.269898201907355997e+03	4.811292459973806217e+02	2.189681245663188669e-02	6.283361298168974685e+01	1.818651080930624744e+02	6.727000000000000000e+03	1.908333333333333215e+01	1.291666666666666607e+01	2.452500000000000000e+03	5.075000000000000000e+02	1.041666666666666741e+00	6.904166666666667140e+01	2.109166666666666572e+02	6.922378692116958518e+03	2.527416436711941827e+01	1.757066733514773205e+01	2.635101798092644003e+03	5.338707540026193783e+02	2.061436520876701373e+00	7.524972035164358886e+01	2.399682252402708400e+02	7.117757384233917037e+03	3.146499540090550084e+01	2.222466800362879980e+01	2.817703596185287552e+03	5.602415080052387566e+02	3.081206375086736671e+00	8.145777403662052052e+01	2.690197838138750512e+02
1.900000000000000000e+02	6.334073828923055771e+03	7.013305405694497452e+00	4.123490470261643281e+00	2.086628736087751804e+03	4.530850815011596637e+02	-1.070474663886680888e+00	5.639298654310063341e+01	1.548012589218756716e+02	6.528932747794861825e+03	1.288165270284724784e+01	8.436745235130821641e+00	2.271689368043876129e+03	4.801467074172464891e+02	6.429334723326185497e-03	6.275899327155031671e+01	1.826714627942711786e+02	6.723791666666666970e+03	1.875000000000000000e+01	1.275000000000000000e+01	2.456750000000000000e+03	5.072083333333333144e+02	1.083333333333333259e+00	6.912500000000000000e+01	2.105416666666666572e+02	6.918650585538472114e+03	2.461834729715275216e+01	1.706325476486917836e+01	2.641810631956123871e+03	5.342699592494201397e+02	2.160237331943340333e+00	7.549100672844969040e+01	2.384118705390621358e+02	7.113509504410278169e+03	3.048669459430550432e+01	2.137650952973835672e+01	2.826871263912248196e+03	5.613315851655070219e+02	3.237141330553347629e+00	8.185701345689936659e+01	2.662820744114576428e+02
1.910000000000000000e+02	6.328796279394664452e+03	8.010634791232984497e+00	3.780455542707112926e+00	2.086053125638324218e+03	4.527376207946990121e+02	-9.052377210773443483e-01	5.615675004559800954e+01	1.560859178619446084e+02	6.525356473030666166e+03	1.310948406228315832e+01	8.390227771353556463e+00	2.273464062819161882e+03	4.789313103973495345e+02	1.932144727946611962e-01	6.228670835613234402e+01	1.836262922643056186e+02	6.721916666666666970e+03	1.820833333333333215e+01	1.300000000000000000e+01	2.460875000000000000e+03	5.051250000000000000e+02	1.291666666666666741e+00	6.841666666666667140e+01	2.111666666666666572e+02	6.918476860302667774e+03	2.330718260438350597e+01	1.760977222864644176e+01	2.648285937180838118e+03	5.313186896026504655e+02	2.390118860538672507e+00	7.454662497720100589e+01	2.387070410690276958e+02	7.115037053938669487e+03	2.840603187543367980e+01	2.221954445729288707e+01	2.835696874361675782e+03	5.575123792053009311e+02	3.488571054410678052e+00	8.067658328773532617e+01	2.662474154713887060e+02
1.920000000000000000e+02	6.331283743581133422e+03	7.779206809618576912e+00	2.718277614670224551e+00	2.090199477424031556e+03	4.444972964985244630e+02	-7.047067138748328574e-01	5.609602049141126656e+01	1.574626461437399030e+02	6.524933538457233226e+03	1.307710340480928934e+01	7.254972140668445313e+00	2.278203905378682521e+03	4.745194815825955743e+02	2.518133097292502010e-01	6.279801024570563328e+01	1.836271564052032659e+02	6.718583333333333030e+03	1.837500000000000000e+01	1.179166666666666607e+01	2.466208333333333485e+03	5.045416666666666856e+02	1.208333333333333259e+00	6.950000000000000000e+01	2.097916666666666572e+02	6.912233128209432834e+03	2.367289659519071066e+01	1.632836119266488595e+01	2.654212761287984449e+03	5.345638517507378538e+02	2.164853356937416429e+00	7.620198975429437382e+01	2.359561769281300485e+02	7.105882923085532639e+03	2.897079319038142131e+01	2.086505571866310760e+01	2.842217189242635413e+03	5.645860368348089651e+02	3.121373380541499376e+00	8.290397950858873344e+01	2.621206871895934114e+02
1.930000000000000000e+02	6.323431707041144364e+03	6.627841276038614282e+00	3.620834401161868499e+00	2.093111026428994592e+03	4.453877754113159426e+02	-5.773051243338167549e-01	5.605461287137865867e+01	1.519220749884458996e+02	6.517465853520572637e+03	1.212642063801930803e+01	7.685417200580934249e+00	2.282180513214497296e+03	4.770480543723246569e+02	3.571807711664249929e-01	6.275647310235599718e+01	1.801693708275562926e+02	6.711500000000000000e+03	1.762500000000000000e+01	1.175000000000000000e+01	2.471250000000000000e+03	5.087083333333333144e+02	1.291666666666666741e+00	6.945833333333332860e+01	2.084166666666666572e+02	6.905534146479427363e+03	2.312357936198069197e+01	1.581458279941906575e+01	2.660319486785502704e+03	5.403686122943420287e+02	2.226152562166908488e+00	7.616019356431066001e+01	2.366639625057770218e+02	7.099568292958855636e+03	2.862215872396138394e+01	1.987916559883813150e+01	2.849388973571005408e+03	5.720288912553506862e+02	3.160638457667150014e+00	8.286205379528799142e+01	2.649112583448874148e+02
1.940000000000000000e+02	6.319095449662025203e+03	4.898460432996515124e+00	2.935078383915847411e+00	2.096780013759394024e+03	4.501091439353073724e+02	-2.752523165194675769e-02	5.497726267844973336e+01	1.539351041004552201e+02	6.513568558164345632e+03	1.088673021649825756e+01	7.550872525291256743e+00	2.285994173546363982e+03	4.794295719676536578e+02	7.362373841740266212e-01	6.175946467255820238e+01	1.814258853835609386e+02	6.708041666666666970e+03	1.687500000000000000e+01	1.216666666666666607e+01	2.475208333333333485e+03	5.087500000000000000e+02	1.500000000000000000e+00	6.854166666666667140e+01	2.089166666666666572e+02	6.902514775168988308e+03	2.286326978350174244e+01	1.678246080804207452e+01	2.664422493120302988e+03	5.380704280323462854e+02	2.263762615825973157e+00	7.532386866077513332e+01	2.364074479497723758e+02	7.096987883671308737e+03	2.885153956700348488e+01	2.139825494941748474e+01	2.853636652907272946e+03	5.673908560646926844e+02	3.027525231651946758e+00	8.210607065488360945e+01	2.638982292328780659e+02
1.950000000000000000e+02	6.313981270192347438e+03	4.240187532477605714e+00	3.642695745823449016e+00	2.097924878818517755e+03	4.513257622905366020e+02	-1.802398582179312037e-01	5.674814238240631425e+01	1.585866105903303662e+02	6.509636468429507659e+03	1.039092709957213678e+01	7.758847872911724508e+00	2.287608272742592362e+03	4.794753811452682726e+02	4.307134042243677685e-01	6.329073785786982143e+01	1.845433052951651689e+02	6.705291666666666970e+03	1.654166666666666785e+01	1.187500000000000000e+01	2.477291666666666515e+03	5.076250000000000000e+02	1.041666666666666741e+00	6.983333333333332860e+01	2.105000000000000000e+02	6.900946864903826281e+03	2.269240623376119714e+01	1.599115212708827549e+01	2.666975060590740668e+03	5.357746188547316706e+02	1.652619929108965824e+00	7.637592880879682866e+01	2.364566947048348311e+02	7.096602063140986502e+03	2.884314580085572999e+01	2.010730425417655098e+01	2.856658454514815276e+03	5.639242377094634548e+02	2.263573191551264685e+00	8.291852428426034294e+01	2.624133894096696622e+02
1.960000000000000000e+02	6.300765767300710650e+03	3.162281460834524438e+00	3.861159504599068981e+00	2.098747228446889039e+03	4.558844797878317650e+02	-5.112660073790330495e-01	5.636264032195601459e+01	1.609772840682284709e+02	6.501737050317022295e+03	9.497807397083928294e+00	7.847246418966201453e+00	2.289644447556777777e+03	4.815672398939158825e+02	2.235336629771501604e-01	6.282715349431133944e+01	1.862803087007808927e+02	6.702708333333333030e+03	1.583333333333333393e+01	1.183333333333333393e+01	2.480541666666666515e+03	5.072500000000000000e+02	9.583333333333333703e-01	6.929166666666667140e+01	2.115833333333333428e+02	6.903679616349643766e+03	2.216885926958273956e+01	1.581942024770046729e+01	2.671438885776555253e+03	5.329327601060841744e+02	1.693133003689516691e+00	7.575617983902199626e+01	2.368863579658857930e+02	7.104650899365955411e+03	2.850438520583214341e+01	1.980550716206759887e+01	2.862336104886443991e+03	5.586155202121682350e+02	2.427932674045699901e+00	8.222069301137733532e+01	2.621893825984382147e+02
1.970000000000000000e+02	6.292127669531951142e+03	2.610775340235461428e+00	2.417042049658927994e+00	2.101385058541658509e+03	4.579779883655862704e+02	-4.279326740456996792e-01	5.802217417785228548e+01	1.634127627906442228e+02	6.496334668099309056e+03	8.930387670117731602e+00	7.041854358162797034e+00	2.292796695937496224e+03	4.821973275161265065e+02	3.068669963104835308e-01	6.328192042225948200e+01	1.878730480619887828e+02	6.700541666666666970e+03	1.525000000000000000e+01	1.166666666666666607e+01	2.484208333333333485e+03	5.064166666666666856e+02	1.041666666666666741e+00	6.854166666666667140e+01	2.123333333333333428e+02	6.904748665234024884e+03	2.156961232988226840e+01	1.629147897517053423e+01	2.675619970729170745e+03	5.306360058172068648e+02	1.776466337022849951e+00	7.380141291107386792e+01	2.367936186046779028e+02	7.108955663801382798e+03	2.788922465976453680e+01	2.091629128367440416e+01	2.867031608125008461e+03	5.548553449677471008e+02	2.511266007379033383e+00	7.906115915548105022e+01	2.612539038760224912e+02
1.980000000000000000e+02	6.288303344938476585e+03	1.358256767645762864e+00	1.495628515713985252e+00	2.107529719259291596e+03	4.554102781859046445e+02	-6.406800721314334091e-01	5.751333175749253002e+01	1.607369401917582366e+02	6.493193339135904353e+03	8.387461717156213581e+00	6.560314257856992626e+00	2.298619026296312313e+03	4.804134724262856935e+02	2.213266306009499251e-01	6.236083254541292575e+01	1.860976367625457897e+02	6.698083333333333030e+03	1.541666666666666607e+01	1.162500000000000000e+01	2.489708333333333485e+03	5.054166666666666856e+02	1.083333333333333259e+00	6.720833333333332860e+01	2.114583333333333428e+02	6.902973327530761708e+03	2.244587161617711857e+01	1.668968574214300560e+01	2.680797640370354657e+03	5.304198609070476778e+02	1.945340036065716482e+00	7.205583412125372433e+01	2.368190299041208959e+02	7.107863321728189476e+03	2.947507656568756929e+01	2.175437148428601475e+01	2.871886947407375374e+03	5.554230551474287267e+02	2.807346738798099928e+00	7.690333490917413428e+01	2.621797264749084206e+02
1.990000000000000000e+02	6.284933160665854302e+03	2.310144695375271340e+00	1.360250110839794857e+00	2.115560969803487296e+03	4.537764075924351914e+02	-8.273051243338167549e-01	5.899865603051100749e+01	1.590003432191765000e+02	6.491154080332927151e+03	8.530072347687635670e+00	6.513458388753230466e+00	2.305530484901743421e+03	4.785548704628842529e+02	1.071807711664249929e-01	6.287432801525550730e+01	1.842918382762549072e+02	6.697375000000000000e+03	1.475000000000000000e+01	1.166666666666666607e+01	2.495500000000000000e+03	5.033333333333333144e+02	1.041666666666666741e+00	6.675000000000000000e+01	2.095833333333333428e+02	6.903595919667072849e+03	2.096992765231236433e+01	1.681987494458009991e+01	2.685469515098256579e+03	5.281117962037823190e+02	1.976152562166908488e+00	7.062567198474449981e+01	2.348748283904117784e+02	7.109816839334145698e+03	2.718985530462472866e+01	2.197308322249353552e+01	2.875439030196512704e+03	5.528902590742313805e+02	2.910638457667150014e+00	7.450134396948898541e+01	2.601663234474901856e+02
2.000000000000000000e+02	6.271451992442044684e+03	2.446611045473055412e+00	2.248069323886777937e+00	2.111154063384303299e+03	4.621149616612989348e+02	-1.427214948863463784e+00	5.587643397304458404e+01	1.627365943503186259e+02	6.481455162887688857e+03	8.077472189403195557e+00	6.519867995276722006e+00	2.305764531692151650e+03	4.845574808306494674e+02	1.555919223493473780e-02	6.102155031985562772e+01	1.858891305084926273e+02	6.691458333333333030e+03	1.370833333333333393e+01	1.079166666666666607e+01	2.500375000000000000e+03	5.070000000000000000e+02	1.458333333333333259e+00	6.616666666666667140e+01	2.090416666666666572e+02	6.901461503778977203e+03	1.933919447726347229e+01	1.506346533805660926e+01	2.694985468307848350e+03	5.294425191693505894e+02	2.901107474431731781e+00	7.131178301347770798e+01	2.321942028248406871e+02	7.111464674224621376e+03	2.497005562119361244e+01	1.933526400944655421e+01	2.889595936615696701e+03	5.518850383387010652e+02	4.343881615530130524e+00	7.645689936028875877e+01	2.553467389830146885e+02
2.010000000000000000e+02	6.263843268141392400e+03	1.730015974451085015e+00	3.044089556849392864e+00	2.115964093879188567e+03	4.688816969624917306e+02	-1.500905654456233140e+00	5.528938826416698760e+01	1.628526205762972268e+02	6.474109134070696200e+03	7.990007987225542507e+00	6.626211445091363395e+00	2.309523713606261026e+03	4.898783484812458937e+02	-6.295282722811657017e-02	6.062386079875015810e+01	1.863638102881486134e+02	6.684375000000000000e+03	1.425000000000000000e+01	1.020833333333333393e+01	2.503083333333333485e+03	5.108750000000000000e+02	1.375000000000000000e+00	6.595833333333332860e+01	2.098750000000000000e+02	6.894640865929303800e+03	2.050999201277445749e+01	1.379045522157530357e+01	2.696642953060405944e+03	5.318716515187541063e+02	2.812952827228116348e+00	7.129280586791649910e+01	2.333861897118513866e+02	7.104906731858607600e+03	2.676998402554891499e+01	1.737257710981727499e+01	2.890202572787478402e+03	5.528683030375082126e+02	4.250905654456232696e+00	7.662727840249966960e+01	2.568973794237027732e+02
2.020000000000000000e+02	6.263648142309346440e+03	3.168187449221489871e+00	1.709980771637063413e+00	2.115482483744959609e+03	4.652180590679943180e+02	-1.220045826847542036e+00	5.412314830053885828e+01	1.653030399291527033e+02	6.471969904488007160e+03	8.875760391277411898e+00	6.188323719151864744e+00	2.309428741872479804e+03	4.884215295339971590e+02	-6.835624675710438858e-02	5.974907415026942914e+01	1.891515199645763516e+02	6.680291666666666970e+03	1.458333333333333393e+01	1.066666666666666607e+01	2.503375000000000000e+03	5.116250000000000000e+02	1.083333333333333259e+00	6.537500000000000000e+01	2.130000000000000000e+02	6.888613428845326780e+03	2.029090627538925418e+01	1.514500961418146829e+01	2.697321258127520196e+03	5.348284704660028410e+02	2.235022913423771129e+00	7.100092584973057797e+01	2.368484800354236484e+02	7.096935191023987500e+03	2.599847921744517976e+01	1.962335256169626874e+01	2.891267516255040391e+03	5.580319409320056820e+02	3.386712493514208333e+00	7.662685169946114172e+01	2.606969600708472967e+02
2.030000000000000000e+02	6.264434743565070676e+03	9.556375114004040938e-01	1.814647228127549639e+00	2.115166642408525149e+03	4.562684008026041056e+02	-1.309223737013526012e+00	5.470469639706745113e+01	1.672394080473385429e+02	6.471613205115868368e+03	8.040318755700202047e+00	5.907323614063774819e+00	2.311979154537596060e+03	4.829883670679687384e+02	-2.171118685067630061e-01	5.995651486520038986e+01	1.893697040236692715e+02	6.678791666666666970e+03	1.512500000000000000e+01	1.000000000000000000e+01	2.508791666666666515e+03	5.097083333333333144e+02	8.750000000000000000e-01	6.520833333333332860e+01	2.115000000000000000e+02	6.885970128217465572e+03	2.220968124429979795e+01	1.409267638593622607e+01	2.705604178795736971e+03	5.364282995986978904e+02	1.967111868506763006e+00	7.046015180146626733e+01	2.336302959763307285e+02	7.093148589768263264e+03	2.929436248859959591e+01	1.818535277187245214e+01	2.902416690924807881e+03	5.631482658640625232e+02	3.059223737013526012e+00	7.571197026959920606e+01	2.557605919526614571e+02
2.040000000000000000e+02	6.261004938595931890e+03	7.699406404715958274e-02	7.385762508460338438e-01	2.117878973319500801e+03	4.538276996390754334e+02	-1.516230404021038591e+00	5.464074343238622333e+01	1.698634229696656064e+02	6.468148302631298975e+03	7.746830365356912829e+00	5.452621458756349959e+00	2.314501986659750401e+03	4.818721831528710595e+02	-3.622818686771859253e-01	5.973703838285977952e+01	1.911608781514994746e+02	6.675291666666666970e+03	1.541666666666666607e+01	1.016666666666666607e+01	2.511125000000000000e+03	5.099166666666666856e+02	7.916666666666666297e-01	6.483333333333332860e+01	2.124583333333333428e+02	6.882435030702034965e+03	2.308650296797641843e+01	1.488071187457698130e+01	2.707748013340249599e+03	5.379611501804623686e+02	1.945615202010519074e+00	6.992962828380687768e+01	2.337557885151672110e+02	7.089578394737402050e+03	3.075633926928617257e+01	1.959475708248729831e+01	2.904371026680499199e+03	5.660056336942579946e+02	3.099563737354371629e+00	7.502592323428042675e+01	2.550532436970010792e+02
2.050000000000000000e+02	6.261505016519734454e+03	3.122882690041587139e+00	1.712720513867911798e+00	2.118200875317074861e+03	4.571672769895512829e+02	-1.247782432384250129e+00	5.257545296802440049e+01	1.672496506338317204e+02	6.466815008259867682e+03	9.478108011687460532e+00	5.668860256933955455e+00	2.315371270991870460e+03	4.834794718281090127e+02	-2.697245495254583236e-01	5.874605981734553950e+01	1.908539919835825458e+02	6.672125000000000000e+03	1.583333333333333393e+01	9.625000000000000000e+00	2.512541666666666515e+03	5.097916666666666856e+02	7.083333333333333703e-01	6.491666666666667140e+01	2.144583333333333428e+02	6.877434991740132318e+03	2.218855865497920732e+01	1.358113974306604455e+01	2.709712062341462570e+03	5.361038615052243586e+02	1.686391216192125064e+00	7.108727351598780331e+01	2.380626746830841398e+02	7.082744983480265546e+03	2.854378397662507894e+01	1.753727948613208909e+01	2.906882458016258170e+03	5.624160563437820883e+02	2.664449099050916647e+00	7.725788036530893521e+01	2.616670160328349652e+02
2.060000000000000000e+02	6.262092027883812079e+03	2.993454013331103170e+00	2.542140166801677204e+00	2.120709922393977649e+03	4.573786256777025869e+02	-1.237141330553347629e+00	5.206155306587398002e+01	1.657680057117896979e+02	6.467608513941906494e+03	9.559227006665551585e+00	6.208570083400838158e+00	2.318459127863655794e+03	4.814393128388512650e+02	-1.602373319433404442e-01	5.836410986627032571e+01	1.896756695225615204e+02	6.673125000000000000e+03	1.612500000000000000e+01	9.875000000000000000e+00	2.516208333333333485e+03	5.055000000000000000e+02	9.166666666666666297e-01	6.466666666666667140e+01	2.135833333333333428e+02	6.878641486058093506e+03	2.269077299333444842e+01	1.354142991659916184e+01	2.713957538803011175e+03	5.295606871611487350e+02	1.993570665276673815e+00	7.096922346706301710e+01	2.374909971441051653e+02	7.084157972116187921e+03	2.925654598666889683e+01	1.720785983319832368e+01	2.911706744272689320e+03	5.536213743222974699e+02	3.070474663886680666e+00	7.727178026745936279e+01	2.613986609548770161e+02
2.070000000000000000e+02	6.259374968348020957e+03	3.745371322577245365e+00	2.308815902716101043e+00	2.121586485572484889e+03	4.548673359710683712e+02	-1.236067977499789805e+00	5.153062633650798574e+01	1.645198419390240758e+02	6.465062484174010933e+03	9.372685661288622683e+00	6.050241284691383115e+00	2.321647409452909415e+03	4.801836679855342140e+02	-1.180339887498949025e-01	5.809864650158732502e+01	1.880515876361787093e+02	6.670750000000000000e+03	1.500000000000000000e+01	9.791666666666666075e+00	2.521708333333333485e+03	5.055000000000000000e+02	1.000000000000000000e+00	6.466666666666667140e+01	2.115833333333333428e+02	6.876437515825989067e+03	2.062731433871137909e+01	1.353309204864194903e+01	2.721769257213757555e+03	5.308163320144658428e+02	2.118033988749894903e+00	7.123468683174601779e+01	2.351150790304879763e+02	7.082125031651979043e+03	2.625462867742275463e+01	1.727451743061723022e+01	2.921830181094182080e+03	5.561326640289315719e+02	3.236067977499789805e+00	7.780270699682534996e+01	2.586468247276426382e+02
2.080000000000000000e+02	6.255965858365838358e+03	4.224493844493110828e+00	5.981999370617838707e-01	2.121991144364589218e+03	4.538089553575255763e+02	-1.052284749830793231e+00	5.169195517420829589e+01	1.597481771144856566e+02	6.461816262516253119e+03	9.403913588913223265e+00	5.382433301864224973e+00	2.322891405515627866e+03	4.797378110120961310e+02	-1.094757082487299860e-01	5.795014425377080869e+01	1.864157552239094855e+02	6.667666666666666970e+03	1.458333333333333393e+01	1.016666666666666607e+01	2.523791666666666515e+03	5.056666666666666856e+02	8.333333333333333703e-01	6.420833333333332860e+01	2.130833333333333428e+02	6.873517070817080821e+03	1.976275307775344459e+01	1.495090003146910718e+01	2.724691927817705164e+03	5.315955223212372402e+02	1.776142374915396616e+00	7.046652241289584140e+01	2.397509114427572001e+02	7.079367474967495582e+03	2.494217282217355702e+01	1.973513339627155005e+01	2.925592188968743812e+03	5.575243779758078517e+02	2.718951416497460194e+00	7.672471149245836841e+01	2.664184895521810290e+02
2.090000000000000000e+02	6.253656173207353277e+03	3.510421757902811635e+00	1.410730706091152697e+00	2.127431150642837110e+03	4.566404339024466594e+02	-1.098422751068236058e+00	5.171501239952703344e+01	1.589368790337890687e+02	6.459598919937010578e+03	8.838544212284737966e+00	5.726198686378909386e+00	2.327840575321418783e+03	4.807368836178899869e+02	-1.742113755341180292e-01	5.821167286643018457e+01	1.853226061835612200e+02	6.665541666666666970e+03	1.416666666666666607e+01	1.004166666666666607e+01	2.528250000000000000e+03	5.048333333333333144e+02	7.500000000000000000e-01	6.470833333333332860e+01	2.117083333333333428e+02	6.871484413396323362e+03	1.949478912104859418e+01	1.435713464695442276e+01	2.728659424678581217e+03	5.289297830487766987e+02	1.674211375534118140e+00	7.120499380023647973e+01	2.380940604831054657e+02	7.077427160125980663e+03	2.482291157543052051e+01	1.867260262724217768e+01	2.929068849357162890e+03	5.530262327642199125e+02	2.598422751068236281e+00	7.770165426713961665e+01	2.644797876328776169e+02
2.100000000000000000e+02	6.254870768151770790e+03	2.624469709240603521e+00	1.927195270461149690e+00	2.127611993834045279e+03	4.535522876904216218e+02	-1.186491673103708511e+00	5.067544163596831908e+01	1.614088046653272954e+02	6.459893717409218880e+03	8.353901521286967835e+00	6.046930968563907882e+00	2.330243496917022640e+03	4.781094771785441822e+02	-2.182458365518542553e-01	5.700438748465082739e+01	1.863085689993303333e+02	6.664916666666666970e+03	1.408333333333333393e+01	1.016666666666666607e+01	2.532875000000000000e+03	5.026666666666666856e+02	7.500000000000000000e-01	6.333333333333333570e+01	2.112083333333333428e+02	6.869939615924115060e+03	1.981276514537970002e+01	1.428640236476942427e+01	2.735506503082977360e+03	5.272238561547892459e+02	1.718245836551854255e+00	6.966227918201585112e+01	2.361080976673363523e+02	7.074962565181563150e+03	2.554219695742606433e+01	1.840613806287218068e+01	2.938138006165954721e+03	5.517810456429117494e+02	2.686491673103708511e+00	7.599122503069835943e+01	2.610078620013393902e+02
2.110000000000000000e+02	6.249681845097242331e+03	3.041748366327180264e+00	1.292491789620139997e+00	2.127211299820372915e+03	4.489892484305013340e+02	-1.138693261033205228e+00	5.084874141217409971e+01	1.628020311945610104e+02	6.457049255881955105e+03	8.354207516496924057e+00	5.500412561476736961e+00	2.331459816576852973e+03	4.748279575485839814e+02	-1.526799638499359846e-01	5.707020403942038200e+01	1.872551822639471766e+02	6.664416666666666970e+03	1.366666666666666607e+01	9.708333333333333925e+00	2.535708333333333485e+03	5.006666666666666856e+02	8.333333333333333703e-01	6.329166666666666430e+01	2.117083333333333428e+02	6.871784077451378835e+03	1.897912581683640809e+01	1.391625410518993178e+01	2.739956850089813997e+03	5.265053757847493898e+02	1.819346630516602836e+00	6.951312929391295370e+01	2.361614844027195090e+02	7.079151488236091609e+03	2.429158496700615189e+01	1.812417487704652785e+01	2.944205366846294055e+03	5.523440849028320372e+02	2.805359927699872191e+00	7.573459192115923599e+01	2.606146354721057037e+02
2.120000000000000000e+02	6.247432473500942251e+03	2.717288196228770047e+00	2.094542155837401332e+00	2.128244885437874018e+03	4.454981363485184147e+02	-1.309223737013526012e+00	5.122676598001049797e+01	1.692775261512026930e+02	6.456028736750471580e+03	8.191977431447718061e+00	5.963937744585367184e+00	2.334289109385603751e+03	4.715824015075925217e+02	-2.171118685067630061e-01	5.696754965667191328e+01	1.897845964089346751e+02	6.664625000000000000e+03	1.366666666666666607e+01	9.833333333333333925e+00	2.540333333333333485e+03	4.976666666666666856e+02	8.750000000000000000e-01	6.270833333333333570e+01	2.102916666666666572e+02	6.873221263249528420e+03	1.914135590188561409e+01	1.370272892208130067e+01	2.746377557281063218e+03	5.237509318257408495e+02	1.967111868506763006e+00	6.844911700999475102e+01	2.307987369243986393e+02	7.081817526499057749e+03	2.461604513710456388e+01	1.757212451082926563e+01	2.952421781228792952e+03	5.498351969848149565e+02	3.059223737013526012e+00	7.418990068665617343e+01	2.513058071821306214e+02
2.130000000000000000e+02	6.239853281232822155e+03	3.677754504745415431e+00	2.420543684351900815e+00	2.135781761857208494e+03	4.452272817032895205e+02	-1.138693261033205228e+00	5.199659431882372473e+01	1.673297387141066679e+02	6.449530807283077593e+03	8.568043919039375567e+00	6.001938508842616926e+00	2.339765880928604474e+03	4.728011408516447887e+02	-1.526799638499358736e-01	5.747746382607852667e+01	1.885815360237199911e+02	6.659208333333333030e+03	1.345833333333333393e+01	9.583333333333333925e+00	2.543750000000000000e+03	5.003750000000000000e+02	8.333333333333333703e-01	6.295833333333333570e+01	2.098333333333333428e+02	6.868885859383588468e+03	1.834862274762729228e+01	1.316472815782405092e+01	2.747734119071395526e+03	5.279488591483552682e+02	1.819346630516602614e+00	6.843920284058813763e+01	2.310851306429466945e+02	7.078563385433843905e+03	2.323891216192125242e+01	1.674612298231476615e+01	2.951718238142791506e+03	5.555227182967104227e+02	2.805359927699871747e+00	7.392007234784294667e+01	2.523369279525600177e+02
2.140000000000000000e+02	6.234201440927482508e+03	3.114842431359383212e+00	1.124194334010159224e+00	2.137185621379931035e+03	4.441073960427835914e+02	-1.005942292142123273e+00	5.321308598414741198e+01	1.715051275342671602e+02	6.445725720463740799e+03	8.244921215679692494e+00	4.895430500338412649e+00	2.341363644023299003e+03	4.720953646880584529e+02	-1.279711460710616366e-01	5.796070965874037739e+01	1.915650637671335801e+02	6.657250000000000000e+03	1.337500000000000000e+01	8.666666666666666075e+00	2.545541666666666515e+03	5.000833333333333144e+02	7.500000000000000000e-01	6.270833333333333570e+01	2.116250000000000000e+02	6.868774279536259201e+03	1.850507878432030751e+01	1.243790283299491861e+01	2.749719689310034028e+03	5.280713019786081759e+02	1.627971146071061526e+00	6.745595700792630112e+01	2.316849362328664199e+02	7.080298559072517492e+03	2.363515756864061501e+01	1.620913899932317292e+01	2.953897711953401995e+03	5.560592706238830942e+02	2.505942292142123051e+00	7.220358068251925943e+01	2.517448724657328398e+02
2.150000000000000000e+02	6.229355423335508021e+03	1.859214250105482691e+00	2.885426258448893222e+00	2.139841910609242859e+03	4.437775043751366866e+02	-1.121373380541499820e+00	5.198017744129366235e+01	1.698165538213970081e+02	6.442886045001087041e+03	7.554607125052741345e+00	5.713546462557779648e+00	2.344879288637954687e+03	4.711179188542349721e+02	-1.648533569374165397e-01	5.724008872064683118e+01	1.899707769106985040e+02	6.656416666666666970e+03	1.325000000000000000e+01	8.541666666666666075e+00	2.549916666666666515e+03	4.984583333333333144e+02	7.916666666666666297e-01	6.250000000000000000e+01	2.101250000000000000e+02	6.869947288332246899e+03	1.894539287494725954e+01	1.136978687077555250e+01	2.754954044695378343e+03	5.257987478124316567e+02	1.748186690270749910e+00	6.775991127935316172e+01	2.302792230893014960e+02	7.083477909997825918e+03	2.464078574989451909e+01	1.419790707488443893e+01	2.959991422724090171e+03	5.531391622915299422e+02	2.704706713874832857e+00	7.301982255870633765e+01	2.504334461786029919e+02
2.160000000000000000e+02	6.231795667599983062e+03	1.661628656721529040e+00	2.826881452027713237e+00	2.146263875624379580e+03	4.430803524699919080e+02	-1.121373380541499820e+00	4.997772050414751277e+01	1.683784443639419237e+02	6.444418667133324561e+03	7.434980995027431483e+00	5.788440726013856619e+00	2.349861104478856760e+03	4.691443429016625828e+02	-1.648533569374165397e-01	5.590552691874042068e+01	1.890433888486376475e+02	6.657041666666666970e+03	1.320833333333333393e+01	8.750000000000000000e+00	2.553458333333333485e+03	4.952083333333333144e+02	7.916666666666666297e-01	6.183333333333333570e+01	2.097083333333333428e+02	6.869664666200009378e+03	1.898168567163923726e+01	1.171155927398614338e+01	2.757055562187810210e+03	5.212723237650039891e+02	1.748186690270749910e+00	6.776113974792625072e+01	2.303732778180290381e+02	7.082287665733350877e+03	2.475503800994513881e+01	1.467311854797228676e+01	2.960652791042287390e+03	5.473363141966747207e+02	2.704706713874832857e+00	7.368894616251915863e+01	2.510382223027247619e+02
2.170000000000000000e+02	6.233787295381981494e+03	2.328234351294939941e+00	2.700560389048582977e+00	2.145694757253148055e+03	4.383079978333216786e+02	-1.206596468046966741e+00	5.059128788536428800e+01	1.699076021471263971e+02	6.444185314357657262e+03	7.351617175647469971e+00	5.829446861190958451e+00	2.351201545293240997e+03	4.668206655833274681e+02	-2.074649006901501114e-01	5.604564394268214045e+01	1.898288010735631985e+02	6.654583333333333030e+03	1.237500000000000000e+01	8.958333333333333925e+00	2.556708333333333485e+03	4.953333333333333144e+02	7.916666666666666297e-01	6.150000000000000000e+01	2.097500000000000000e+02	6.864981352309008798e+03	1.739838282435253092e+01	1.208721980547570851e+01	2.762215121373425973e+03	5.238460010833391607e+02	1.790798234023483371e+00	6.695435605731785245e+01	2.296711989264368015e+02	7.075379371284684566e+03	2.242176564870506184e+01	1.521610627761808487e+01	2.967721909413518915e+03	5.523586688333449501e+02	2.789929801380300223e+00	7.240871211463571910e+01	2.495923978528736029e+02
2.180000000000000000e+02	6.230765699722637692e+03	3.305199697580885498e+00	2.484254336336197078e+00	2.146494896656121455e+03	4.436596810770320758e+02	-9.728534168193340159e-01	5.105342734018663720e+01	1.664742286323620135e+02	6.439237016527985361e+03	8.048433182123776675e+00	5.575460501501432020e+00	2.352226614994727242e+03	4.714965072051826951e+02	-1.322600417430003228e-01	5.640171367009332215e+01	1.887787809828476782e+02	6.647708333333333030e+03	1.279166666666666607e+01	8.666666666666666075e+00	2.557958333333333485e+03	4.993333333333333144e+02	7.083333333333333703e-01	6.175000000000000000e+01	2.110833333333333428e+02	6.856179650138680699e+03	1.753490015120955547e+01	1.175787283183190013e+01	2.763690051671939727e+03	5.271701594614838768e+02	1.548926708409667174e+00	6.709828632990668495e+01	2.333878856838190075e+02	7.064650966944028369e+03	2.227813363575244665e+01	1.484907899699713596e+01	2.969421770010545515e+03	5.550069855896344961e+02	2.389520083486000868e+00	7.244657265981335570e+01	2.556924380343046721e+02
2.190000000000000000e+02	6.236845034181250412e+03	4.123774598133906011e+00	1.371830365356911940e+00	2.150049062051581132e+03	4.385792865001292284e+02	-1.160638457667150014e+00	5.008437907254638333e+01	1.651600546761832504e+02	6.441005850423958691e+03	8.374387299066953005e+00	5.206748516011789008e+00	2.356691197692457536e+03	4.690396432500646142e+02	-2.261525621669082664e-01	5.547968953627319166e+01	1.869550273380916394e+02	6.645166666666666970e+03	1.262500000000000000e+01	9.041666666666666075e+00	2.563333333333333485e+03	4.995000000000000000e+02	7.083333333333333703e-01	6.087500000000000000e+01	2.087500000000000000e+02	6.849327482909375249e+03	1.687561270093304699e+01	1.287658481732154314e+01	2.769975468974209434e+03	5.299603567499353858e+02	1.642819228833575007e+00	6.627031046372681544e+01	2.305449726619083606e+02	7.053488299152083528e+03	2.112622540186609399e+01	1.671150296797642198e+01	2.976617604615085838e+03	5.604207134998707716e+02	2.577305124333816533e+00	7.166562092745361667e+01	2.523399453238167496e+02
2.200000000000000000e+02	6.229450848308328204e+03	4.622475133835301619e+00	2.921172817554617218e+00	2.150489266547760963e+03	4.395477225156087115e+02	-1.033006504530928460e+00	5.015257326981801356e+01	1.666254053196868483e+02	6.434433757487498042e+03	8.748737566917650810e+00	6.002253075443976016e+00	2.357973799940547451e+03	4.707946945911376702e+02	-1.831699189321308596e-01	5.557628663490901033e+01	1.880418693265100956e+02	6.639416666666666970e+03	1.287500000000000000e+01	9.083333333333333925e+00	2.565458333333333485e+03	5.020416666666666856e+02	6.666666666666666297e-01	6.100000000000000000e+01	2.094583333333333428e+02	6.844399575845835898e+03	1.700126243308234919e+01	1.216441359122269184e+01	2.772942866726119519e+03	5.332886387421956442e+02	1.516503252265464230e+00	6.642371336509098967e+01	2.308747973401565901e+02	7.049382485025005735e+03	2.112752486616469838e+01	1.524549384911205152e+01	2.980427400118906007e+03	5.645356108177246597e+02	2.366339837864261497e+00	7.184742673018197934e+01	2.522912613469798373e+02
2.210000000000000000e+02	6.220966428209910191e+03	3.506391067328440414e+00	2.494070123363639979e+00	2.154010682396710763e+03	4.368998205847879035e+02	-1.359313483298443037e+00	4.957475814610060638e+01	1.636159404292796467e+02	6.429483214104955550e+03	8.190695533664220207e+00	5.642868395015153027e+00	2.361547007865021897e+03	4.689290769590605805e+02	-3.671567416492215186e-01	5.524571240638363889e+01	1.861829702146398233e+02	6.638000000000000000e+03	1.287500000000000000e+01	8.791666666666666075e+00	2.569083333333333485e+03	5.009583333333333144e+02	6.250000000000000000e-01	6.091666666666666430e+01	2.087500000000000000e+02	6.846516785895044450e+03	1.755930446633578157e+01	1.194046493831817912e+01	2.776619658801645073e+03	5.329875897076060483e+02	1.617156741649221630e+00	6.658762092694969681e+01	2.313170297853601767e+02	7.055033571790089809e+03	2.224360893267155959e+01	1.508926320996969217e+01	2.984155984269956207e+03	5.650168460818787253e+02	2.609313483298443259e+00	7.225857518723272221e+01	2.538840595707203533e+02
2.220000000000000000e+02	6.218035806879819575e+03	3.792445516881427281e+00	2.733259049699216625e+00	2.150213708384040274e+03	4.352692170325121310e+02	-8.391988158984106105e-01	4.906904786701183241e+01	1.679700075671592288e+02	6.427726236773242817e+03	8.250389425107380603e+00	5.304129524849608757e+00	2.361127687525353394e+03	4.674262751829227227e+02	-2.376607461587199044e-02	5.478452393350591620e+01	1.885266704502462858e+02	6.637416666666666970e+03	1.270833333333333393e+01	7.875000000000000000e+00	2.572041666666666515e+03	4.995833333333333144e+02	7.916666666666666297e-01	6.050000000000000000e+01	2.090833333333333428e+02	6.847107096560091122e+03	1.716627724155928547e+01	1.044587047515039124e+01	2.782955645807979636e+03	5.317403914837439061e+02	1.607099407949205361e+00	6.621547606649407669e+01	2.296399962164203998e+02	7.056797526453514365e+03	2.162422114978524235e+01	1.301674095030078249e+01	2.993869624949292756e+03	5.638974496341545546e+02	2.422532149231743759e+00	7.193095213298816759e+01	2.501966590995074569e+02
2.230000000000000000e+02	6.224551275019370223e+03	3.767097984642715502e+00	2.342483246889811355e+00	2.149253494387397495e+03	4.256114132735782505e+02	-5.728756555322953581e-01	4.837214946493544687e+01	1.674096006182617771e+02	6.430171470843018142e+03	8.154382325654690788e+00	5.233741623444905677e+00	2.361522580527032005e+03	4.621598733034558109e+02	8.856217223385232096e-02	5.431107473246772344e+01	1.887256336424642313e+02	6.635791666666666970e+03	1.254166666666666607e+01	8.125000000000000000e+00	2.573791666666666515e+03	4.987083333333333144e+02	7.500000000000000000e-01	6.025000000000000000e+01	2.100416666666666572e+02	6.841411862490315798e+03	1.692895100767864136e+01	1.101625837655509343e+01	2.786060752806301025e+03	5.352567933632108179e+02	1.411437827766147679e+00	6.618892526753228367e+01	2.313576996908690830e+02	7.047032058313963717e+03	2.131623534869061842e+01	1.390751675311018865e+01	2.998329838945935535e+03	5.718052533930883783e+02	2.072875655532295358e+00	7.212785053506455313e+01	2.526737327150715373e+02
2.240000000000000000e+02	6.225501622063216928e+03	4.194492837932401130e+00	2.287214284260982389e+00	2.146153005982078867e+03	4.223396238033523105e+02	-7.335837681435940505e-01	4.921237635380164477e+01	1.713754251722815525e+02	6.431000811031608464e+03	8.180579752299532714e+00	5.310273808797157713e+00	2.360014002991039433e+03	4.590448119016761552e+02	2.904144926153628958e-02	5.479368817690082238e+01	1.917918792528074619e+02	6.636500000000000000e+03	1.216666666666666607e+01	8.333333333333333925e+00	2.573875000000000000e+03	4.957500000000000000e+02	7.916666666666666297e-01	6.037500000000000000e+01	2.122083333333333428e+02	6.841999188968391536e+03	1.615275358103379943e+01	1.135639285786951014e+01	2.787735997008960567e+03	5.324551880983237879e+02	1.554291884071796970e+00	6.595631182309918472e+01	2.326247874138592238e+02	7.047498377936783072e+03	2.013884049540093102e+01	1.437945238240568457e+01	3.001596994017921133e+03	5.691603761966476895e+02	2.316917101476927421e+00	7.153762364619835523e+01	2.530412414943851331e+02
2.250000000000000000e+02	6.217788277246161670e+03	3.255550433942060451e+00	1.755002001601601691e+00	2.151454204390470295e+03	4.216496252458422873e+02	-5.805524622579804062e-01	5.064784230655406816e+01	1.686576775825299706e+02	6.425748305289747805e+03	7.398608550304363263e+00	4.877501000800800846e+00	2.363268768861902117e+03	4.592206459562544865e+02	4.305710220434311175e-02	5.588642115327703408e+01	1.908705054579316425e+02	6.633708333333333030e+03	1.154166666666666607e+01	8.000000000000000000e+00	2.575083333333333485e+03	4.967916666666666856e+02	6.666666666666666297e-01	6.112500000000000000e+01	2.130833333333333428e+02	6.841668361376918256e+03	1.568472478302896889e+01	1.112249899919919827e+01	2.786897897804764852e+03	5.343626873770788279e+02	1.290276231128990148e+00	6.636357884672297303e+01	2.352961612087350431e+02	7.049628389420504391e+03	1.982778289939127347e+01	1.424499799839839831e+01	2.998712462276196675e+03	5.719337080874911408e+02	1.913885795591313776e+00	7.160215769344593184e+01	2.575089890841367151e+02
2.260000000000000000e+02	6.209914564149718899e+03	3.093861937127815764e+00	1.241000893378751080e+00	2.160506684401119855e+03	4.285961560014364977e+02	-8.210249621960595823e-01	5.005104171511177213e+01	1.668816371455405374e+02	6.420269782074859904e+03	7.213597635230574845e+00	4.474667113356042059e+00	2.369649175533892958e+03	4.631522446673848776e+02	-1.188458144313631060e-01	5.565052085755588962e+01	1.894408185727702687e+02	6.630625000000000000e+03	1.133333333333333393e+01	7.708333333333333037e+00	2.578791666666666515e+03	4.977083333333333144e+02	5.833333333333333703e-01	6.125000000000000000e+01	2.120000000000000000e+02	6.840980217925140096e+03	1.545306903143609389e+01	1.094199955331062313e+01	2.787934157799440072e+03	5.322644219992816943e+02	1.285512481098029847e+00	6.684947914244411038e+01	2.345591814272297313e+02	7.051335435850281101e+03	1.957280472953885209e+01	1.417566577328791411e+01	2.997076648932213175e+03	5.668205106652301311e+02	1.987691628862726212e+00	7.244895828488822076e+01	2.571183628544594626e+02
2.270000000000000000e+02	6.199715535439481755e+03	1.950365631063855076e+00	2.065135213999226060e+00	2.165078287191773143e+03	4.331997506848819626e+02	-8.819284433354270814e-01	5.063423427536750410e+01	1.668618906649832354e+02	6.414253601053073908e+03	6.746016148865260575e+00	4.740900940332946512e+00	2.374518310262553314e+03	4.651623753424409529e+02	-1.284642216677135407e-01	5.556711713768375205e+01	1.884517786658249463e+02	6.628791666666666970e+03	1.154166666666666607e+01	7.416666666666666963e+00	2.583958333333333485e+03	4.971250000000000000e+02	6.250000000000000000e-01	6.050000000000000000e+01	2.100416666666666572e+02	6.843329732280260032e+03	1.633731718446806980e+01	1.009243239300038653e+01	2.793398356404113656e+03	5.290876246575589903e+02	1.378464221667713652e+00	6.543288286231624795e+01	2.316315546675083681e+02	7.057867797893852185e+03	2.113296770226947530e+01	1.276819811933410875e+01	3.002838379474893827e+03	5.610502493151180943e+02	2.131928443335427303e+00	7.036576572463249590e+01	2.532214426683500790e+02
2.280000000000000000e+02	6.206471346380271825e+03	-1.991629970637305291e-01	2.370444653756401898e+00	2.164319890557058443e+03	4.317749590446758816e+02	-8.210249621960595823e-01	5.097703876416757396e+01	1.697755779853789591e+02	6.417027339856802428e+03	5.525418501468134735e+00	5.039388993544867468e+00	2.374576611945195964e+03	4.639916461890045980e+02	-1.188458144313631060e-01	5.582185271541712268e+01	1.904711223260227939e+02	6.627583333333333030e+03	1.125000000000000000e+01	7.708333333333333037e+00	2.584833333333333485e+03	4.962083333333333144e+02	5.833333333333333703e-01	6.066666666666666430e+01	2.111666666666666572e+02	6.838139326809863633e+03	1.697458149853186526e+01	1.037727767312179949e+01	2.795090054721471006e+03	5.284250204776620876e+02	1.285512481098029847e+00	6.551148061791620592e+01	2.318622110073105205e+02	7.048695320286394235e+03	2.269916299706373053e+01	1.304622201291026329e+01	3.005346776109608527e+03	5.606417076219908040e+02	1.987691628862726212e+00	7.035629456916575464e+01	2.525577553479543553e+02
2.290000000000000000e+02	6.198169632951715357e+03	2.897578103245308512e-01	1.972818410714820558e+00	2.167804759084049692e+03	4.334804557880265747e+02	-5.023124382057235771e-01	5.236673360134084021e+01	1.666197210121821399e+02	6.410772316475857224e+03	5.519878905162265426e+00	4.965575872024077242e+00	2.376819046208691816e+03	4.658860612273466586e+02	6.134378089713821147e-02	5.651670013400375581e+01	1.895598605060910700e+02	6.623375000000000000e+03	1.075000000000000000e+01	7.958333333333333037e+00	2.585833333333333485e+03	4.982916666666666856e+02	6.250000000000000000e-01	6.066666666666666430e+01	2.125000000000000000e+02	6.835977683524142776e+03	1.598012109483773457e+01	1.095109079464258883e+01	2.794847620457975154e+03	5.306972721059867126e+02	1.188656219102861789e+00	6.481663319932957279e+01	2.354401394939089300e+02	7.048580367048284643e+03	2.121024218967546915e+01	1.394384825595184552e+01	3.003861907582617278e+03	5.631028775453067965e+02	1.752312438205723577e+00	6.896659973199248839e+01	2.583802789878178601e+02
2.300000000000000000e+02	6.192245848788599687e+03	-2.659737142500731011e-01	1.903482842940177555e+00	2.168865749109816079e+03	4.337572536836453310e+02	-6.431062283522378520e-01	5.152419789536747885e+01	1.692208432858872413e+02	6.405956257727633783e+03	5.471179809541630412e+00	4.639241421470089222e+00	2.378870374554908267e+03	4.665452935084892943e+02	3.261355249054775918e-02	5.619959894768373942e+01	1.905895883096102921e+02	6.619666666666666970e+03	1.120833333333333393e+01	7.375000000000000000e+00	2.588875000000000000e+03	4.993333333333333144e+02	7.083333333333333703e-01	6.087500000000000000e+01	2.119583333333333428e+02	6.833377075605700156e+03	1.694548685712503655e+01	1.011075857852991078e+01	2.798879625445091733e+03	5.321213731581773345e+02	1.384053114176118982e+00	6.555040105231626058e+01	2.333270783570563935e+02	7.047087484544734252e+03	2.268264038091674095e+01	1.284651715705982156e+01	3.008884250890183921e+03	5.649094129830212978e+02	2.059772895018904482e+00	7.022580210463252115e+01	2.546958233807794443e+02
2.310000000000000000e+02	6.184741247696027131e+03	9.503504085766056875e-01	1.327853586452460100e+00	2.172433441116811991e+03	4.400441548790366255e+02	-8.391988158984108326e-01	5.056754163448145789e+01	1.665864936745762463e+02	6.398724790514680535e+03	5.954341870954969806e+00	4.101426793226229606e+00	2.383279220558405996e+03	4.723137441061849700e+02	-2.376607461587210146e-02	5.540877081724072895e+01	1.881474135039547946e+02	6.612708333333333030e+03	1.095833333333333393e+01	6.875000000000000000e+00	2.594125000000000000e+03	5.045833333333333144e+02	7.916666666666666297e-01	6.025000000000000000e+01	2.097083333333333428e+02	6.826691876151985525e+03	1.596232479571169804e+01	9.648573206773770394e+00	2.804970779441594004e+03	5.368529225604817157e+02	1.607099407949205361e+00	6.509122918275926395e+01	2.312692531627118910e+02	7.040675418970638930e+03	2.096631625809006039e+01	1.242214641354754079e+01	3.015816558883188009e+03	5.691225117876300601e+02	2.422532149231744203e+00	6.993245836551854211e+01	2.528301729920904393e+02
2.320000000000000000e+02	6.182055330107052214e+03	1.220449123255207269e+00	9.501230673821874362e-01	2.170711470489347448e+03	4.422723566269357320e+02	-6.200895288414519646e-01	5.188305366480038572e+01	1.690685624722233911e+02	6.396819331720193077e+03	6.089391228294270597e+00	3.912561533691093718e+00	2.383355735244673724e+03	4.731153449801345232e+02	8.578856891260733253e-02	5.554569349906685716e+01	1.898467812361116955e+02	6.611583333333333030e+03	1.095833333333333393e+01	6.875000000000000000e+00	2.596000000000000000e+03	5.039583333333333144e+02	7.916666666666666297e-01	5.920833333333333570e+01	2.106250000000000000e+02	6.826347334946472984e+03	1.582727543837239637e+01	9.837438466308906726e+00	2.808644264755326276e+03	5.348013216865321056e+02	1.497544764420725816e+00	6.287097316759981425e+01	2.314032187638883045e+02	7.041111336559613846e+03	2.069621754341146058e+01	1.279987693261781345e+01	3.021288529510652552e+03	5.656443100397308399e+02	2.203422862174785113e+00	6.653361300186628569e+01	2.521814375277766089e+02
2.330000000000000000e+02	6.171133380985278563e+03	-8.294357951211654978e-01	4.270914840947144242e-01	2.171651505783084758e+03	4.495874584495108479e+02	-6.415570127975553927e-01	5.150887027046299949e+01	1.634652903273754134e+02	6.388275023825973221e+03	4.960282102439417251e+00	3.755212408714023731e+00	2.384534086224875864e+03	4.787312292247553955e+02	-8.278506398777696340e-03	5.542110180189816759e+01	1.874826451636877209e+02	6.605416666666666970e+03	1.075000000000000000e+01	7.083333333333333037e+00	2.597416666666666515e+03	5.078750000000000000e+02	6.250000000000000000e-01	5.933333333333333570e+01	2.115000000000000000e+02	6.822558309507360718e+03	1.653971789756058186e+01	1.041145425795264146e+01	2.810299247108457166e+03	5.370187707752445476e+02	1.258278506398777807e+00	6.324556486476850381e+01	2.355173548363122791e+02	7.039699952348055376e+03	2.232943579512116372e+01	1.373957518257195076e+01	3.023181827550248272e+03	5.661625415504892089e+02	1.891557012797555393e+00	6.715779639620366481e+01	2.595347096726245582e+02
2.340000000000000000e+02	6.172830937045800965e+03	-9.705346673545420799e-01	1.238437808971382559e+00	2.175804600082453362e+03	4.482288936576063065e+02	-5.410352085392206023e-01	5.111753460119254555e+01	1.643598285585581493e+02	6.389457135189566543e+03	4.973065999656061997e+00	4.056718904485691723e+00	2.388193966707893651e+03	4.764477801621364961e+02	1.461490623970563840e-01	5.553793396726294418e+01	1.872215809459457603e+02	6.606083333333333030e+03	1.091666666666666607e+01	6.875000000000000000e+00	2.600583333333333485e+03	5.046666666666666856e+02	8.333333333333333703e-01	5.995833333333333570e+01	2.100833333333333428e+02	6.822709531477099517e+03	1.686026733367727104e+01	9.693281095514308277e+00	2.812972699958773319e+03	5.328855531711968752e+02	1.520517604269610246e+00	6.437873269940372722e+01	2.329450857207209253e+02	7.039335729620865095e+03	2.280386800068787423e+01	1.251156219102861655e+01	3.025362066584213608e+03	5.611044396757270079e+02	2.207701875205887454e+00	6.879913206547412585e+01	2.558068381081085363e+02
2.350000000000000000e+02	6.167597910343223703e+03	1.247500333244474291e+00	9.482792268980118067e-01	2.178636325875749208e+03	4.512699312373582075e+02	-1.005942292142123273e+00	5.023254628812271960e+01	1.648551628942937839e+02	6.385694788504944881e+03	5.936250166622237145e+00	4.015806280115672422e+00	2.389901496271207634e+03	4.780932989520124465e+02	-1.279711460710616366e-01	5.488710647739468840e+01	1.884900814471469062e+02	6.603791666666666970e+03	1.062500000000000000e+01	7.083333333333333037e+00	2.601166666666666515e+03	5.049166666666666856e+02	7.500000000000000000e-01	5.954166666666666430e+01	2.121250000000000000e+02	6.821888544828389058e+03	1.531374983337776285e+01	1.015086038655099365e+01	2.812431837062125396e+03	5.317400343813209247e+02	1.627971146071061526e+00	6.419622685593863309e+01	2.357599185528530938e+02	7.039985422990110237e+03	2.000249966675552571e+01	1.321838743976865516e+01	3.023697007457583823e+03	5.585634020959752206e+02	2.505942292142123051e+00	6.885078704521060899e+01	2.593948371057061877e+02
2.360000000000000000e+02	6.174810900345574737e+03	7.753319963712002050e-01	4.916718684997389843e-01	2.180850425330871531e+03	4.472635497467900905e+02	-9.909205237099328878e-01	5.007438144066941277e+01	1.614964406633388023e+02	6.390176283506120853e+03	5.429332664852267065e+00	3.829169267583202974e+00	2.392654379332102508e+03	4.744234415400617308e+02	-3.712692852163312907e-02	5.453719072033470638e+01	1.863732203316694154e+02	6.605541666666666970e+03	1.008333333333333393e+01	7.166666666666666963e+00	2.604458333333333485e+03	5.015833333333333144e+02	9.166666666666666297e-01	5.900000000000000000e+01	2.112500000000000000e+02	6.820907049827213086e+03	1.473733400181439990e+01	1.050416406575013184e+01	2.816262287334564462e+03	5.287432251266048979e+02	1.870460261854966388e+00	6.346280927966529362e+01	2.361267796683305846e+02	7.036272432987759203e+03	1.939133467029546765e+01	1.384166146483359583e+01	3.028066241335795439e+03	5.559031169198765383e+02	2.824253857043266258e+00	6.792561855933058723e+01	2.610035593366611693e+02
2.370000000000000000e+02	6.161891683190077856e+03	8.668913967258013997e-01	4.039019239813548268e-01	2.191837825264251478e+03	4.514844845922355034e+02	-1.160638457667150014e+00	5.034802821241422777e+01	1.574591770575356691e+02	6.381487508261705443e+03	5.579279031696233737e+00	3.535284295324010895e+00	2.399481412632125739e+03	4.777839089627843805e+02	-2.261525621669083774e-01	5.471568077287378173e+01	1.842087551954344917e+02	6.601083333333333030e+03	1.029166666666666607e+01	6.666666666666666963e+00	2.607125000000000000e+03	5.040833333333333144e+02	7.083333333333333703e-01	5.908333333333333570e+01	2.109583333333333428e+02	6.820679158404960617e+03	1.500405430163709752e+01	9.798049038009322587e+00	2.814768587367874261e+03	5.303827577038822483e+02	1.642819228833575007e+00	6.345098589379288967e+01	2.377079114712321939e+02	7.040274983476588204e+03	1.971644193660753075e+01	1.292943140935197910e+01	3.022412174735748522e+03	5.566821820744311253e+02	2.577305124333816977e+00	6.781863845425243653e+01	2.644574896091310166e+02
2.380000000000000000e+02	6.154741113879035765e+03	8.123438627803540868e-01	1.343270433652756779e-01	2.188000704289939222e+03	4.504668642047054163e+02	-1.504624876411447154e+00	4.971208784905402212e+01	1.630395531857927836e+02	6.377224723606183943e+03	5.677005264723510081e+00	3.296330188349304358e+00	2.398146185478302868e+03	4.769209321023527082e+02	-3.773124382057235771e-01	5.433521059119367891e+01	1.874781099262297062e+02	6.599708333333333030e+03	1.054166666666666607e+01	6.458333333333333037e+00	2.608291666666666515e+03	5.033750000000000000e+02	7.500000000000000000e-01	5.895833333333333570e+01	2.119166666666666572e+02	6.822191943060482117e+03	1.540632806860982207e+01	9.620336478317362605e+00	2.818437147855030162e+03	5.298290678976472918e+02	1.877312438205723577e+00	6.358145607547299250e+01	2.363552234071036082e+02	7.044675552787630295e+03	2.027098947055297629e+01	1.278233962330138951e+01	3.028582629043393808e+03	5.562831357952945837e+02	3.004624876411447154e+00	6.820457881761265639e+01	2.607937801475405308e+02
2.390000000000000000e+02	6.148670872840189986e+03	1.161205294454980219e+00	1.764904754349045035e+00	2.191412083982560944e+03	4.522904689748017972e+02	-1.247782432384250129e+00	4.832795838715278336e+01	1.589353002264712700e+02	6.372897936420094993e+03	5.851435980560823147e+00	4.090785710507855555e+00	2.400060208657946987e+03	4.780202344874008986e+02	-2.697245495254583236e-01	5.349731252690972383e+01	1.865093167799022922e+02	6.597125000000000000e+03	1.054166666666666607e+01	6.416666666666666963e+00	2.608708333333333485e+03	5.037500000000000000e+02	7.083333333333333703e-01	5.866666666666666430e+01	2.140833333333333428e+02	6.821352063579905007e+03	1.523189735277250989e+01	8.742547622825478371e+00	2.817356458008719983e+03	5.294797655125991014e+02	1.686391216192125064e+00	6.383602080642360477e+01	2.416573498867643934e+02	7.045579127159810014e+03	1.992212803887835193e+01	1.106842857898428889e+01	3.026004582684106026e+03	5.552095310251982028e+02	2.664449099050916647e+00	6.900537494618055234e+01	2.692313664401954156e+02
2.400000000000000000e+02	6.145634828036906583e+03	5.815897348676681844e-01	1.729212963191589125e+00	2.194378776651278713e+03	4.589318141429529305e+02	-1.186491673103708511e+00	4.923994775533680723e+01	1.571209129206650346e+02	6.367900747351786777e+03	5.311628200767167129e+00	4.072939814929128488e+00	2.404918554992306326e+03	4.837992404048098365e+02	-2.182458365518542553e-01	5.407830721100173577e+01	1.833521231269991745e+02	6.590166666666666970e+03	1.004166666666666607e+01	6.416666666666666963e+00	2.615458333333333485e+03	5.086666666666666856e+02	7.500000000000000000e-01	5.891666666666666430e+01	2.095833333333333428e+02	6.812432585981547163e+03	1.477170513256616502e+01	8.760393518404205437e+00	2.825998111674360644e+03	5.335340929285235916e+02	1.718245836551854255e+00	6.375502612233159283e+01	2.358145435396675111e+02	7.034698505296427356e+03	1.950174359846566574e+01	1.110412037014174480e+01	3.036537890015388257e+03	5.584015191903804407e+02	2.686491673103708511e+00	6.859338557799651426e+01	2.620457537460016511e+02
2.410000000000000000e+02	6.142867795825685789e+03	1.099019660843037371e+00	1.034726600814408037e+00	2.198832153075706628e+03	4.565232514704534310e+02	-1.218951416497460194e+00	4.965025286177338870e+01	1.545329935688753835e+02	6.364517231246176379e+03	5.632843163754851723e+00	3.788196633740537500e+00	2.408811909871186799e+03	4.834907924018933727e+02	-2.761423749153967266e-01	5.438762643088669790e+01	1.813081634511043490e+02	6.586166666666666970e+03	1.016666666666666607e+01	6.541666666666666963e+00	2.618791666666666515e+03	5.104583333333333144e+02	6.666666666666666297e-01	5.912500000000000000e+01	2.080833333333333428e+02	6.807816102087157560e+03	1.470049016957847954e+01	9.295136699592795537e+00	2.828771423462146231e+03	5.374258742647732561e+02	1.609475708248730097e+00	6.386237356911330210e+01	2.348585032155623367e+02	7.029465537507648150e+03	1.923431367249029478e+01	1.204860673251892678e+01	3.038751180257626402e+03	5.643934151962132546e+02	2.552284749830793231e+00	6.859974713822660419e+01	2.616336730977913021e+02
2.420000000000000000e+02	6.142863073902396536e+03	1.322498832444559014e+00	5.208704034388391690e-01	2.196186683962741427e+03	4.561626695325677474e+02	-9.887430609197569442e-01	4.847918697207906291e+01	1.554783993819756063e+02	6.364973203617864783e+03	5.932082749555612544e+00	3.447935201719419585e+00	2.407739175314703971e+03	4.817896680996171881e+02	-1.818715304598784721e-01	5.382292681937286716e+01	1.824891996909877889e+02	6.587083333333333030e+03	1.054166666666666607e+01	6.375000000000000000e+00	2.619291666666666515e+03	5.074166666666666856e+02	6.250000000000000000e-01	5.916666666666666430e+01	2.095000000000000000e+02	6.809193463048801277e+03	1.515125058377772049e+01	9.302064798280580860e+00	2.830844158018629059e+03	5.330436652337161831e+02	1.431871530459878361e+00	6.451040651396046144e+01	2.365108003090122111e+02	7.031303592764269524e+03	1.976083450088877314e+01	1.222912959656116172e+01	3.042396649370591604e+03	5.586706638007656238e+02	2.238743060919756722e+00	6.985414636125426568e+01	2.635216006180244221e+02
2.430000000000000000e+02	6.147635879610603297e+03	2.482294834202740219e+00	7.236727222713428276e-01	2.195097380344422618e+03	4.480106847364409646e+02	-1.157378651666526315e+00	4.796150912401892441e+01	1.607073824433059031e+02	6.366609606471968618e+03	6.678647417101370110e+00	3.549336361135671414e+00	2.407673690172211536e+03	4.772553423682204539e+02	-4.120226591665964722e-01	5.356408789534279435e+01	1.858120245549862943e+02	6.585583333333333030e+03	1.087500000000000000e+01	6.375000000000000000e+00	2.620250000000000000e+03	5.065000000000000000e+02	3.333333333333333148e-01	5.916666666666666430e+01	2.109166666666666572e+02	6.804557060194697442e+03	1.507135258289862989e+01	9.200663638864329030e+00	2.832826309827788464e+03	5.357446576317795461e+02	1.078689325833263046e+00	6.476924543799053424e+01	2.360213087783470201e+02	7.023530787056062763e+03	1.926770516579725978e+01	1.202632727772865806e+01	3.045402619655577382e+03	5.649893152635590923e+02	1.824045318333192833e+00	7.037182420931441129e+01	2.611259508900274113e+02
2.440000000000000000e+02	6.146784476005480428e+03	1.756879779820929244e+00	1.527582413289627183e+00	2.189095242536523074e+03	4.421090359384751878e+02	-1.132993161855452069e+00	4.816145960427859052e+01	1.701561740768469235e+02	6.366496404669406729e+03	6.045106556577131585e+00	4.242957873311480554e+00	2.406485121268261537e+03	4.729711846359042511e+02	-3.164965809277260345e-01	5.349739646880595956e+01	1.898072537050901190e+02	6.586208333333333030e+03	1.033333333333333393e+01	6.958333333333333037e+00	2.623875000000000000e+03	5.038333333333333144e+02	5.000000000000000000e-01	5.883333333333333570e+01	2.094583333333333428e+02	6.805920261997259331e+03	1.462156011008953627e+01	9.673708793355185520e+00	2.841264878731738463e+03	5.346954820307623777e+02	1.316496580927726034e+00	6.416927019786071185e+01	2.291094129615765667e+02	7.025632190661185632e+03	1.890978688684573683e+01	1.238908425337703889e+01	3.058654757463476926e+03	5.655576307281913842e+02	2.132993161855452069e+00	6.950520706238808089e+01	2.487604925898197621e+02
2.450000000000000000e+02	6.144596453695998207e+03	6.743356670828664079e-01	1.712569501420927232e+00	2.192857395171981352e+03	4.344062028619011357e+02	-1.172532149231744203e+00	4.841072875080625693e+01	1.645786664391726788e+02	6.367423226847999103e+03	5.483001166874766241e+00	4.272951417377130134e+00	2.410407864252657419e+03	4.660572680976172251e+02	-3.570994079492054163e-01	5.330953104206979987e+01	1.864351665529196680e+02	6.590250000000000000e+03	1.029166666666666607e+01	6.833333333333333037e+00	2.627958333333333485e+03	4.977083333333333144e+02	4.583333333333333148e-01	5.820833333333333570e+01	2.082916666666666572e+02	6.813076773152000897e+03	1.510033216645856591e+01	9.393715249289535052e+00	2.845508802414009551e+03	5.293593985690494037e+02	1.273766074615872101e+00	6.310713562459687154e+01	2.301481667804136464e+02	7.035903546304001793e+03	1.990899766625046396e+01	1.195409716524573795e+01	3.063059271494685618e+03	5.610104638047655499e+02	2.089198815898410722e+00	6.800593791586041448e+01	2.520046668941606356e+02
2.460000000000000000e+02	6.150182282046695036e+03	1.072922473060147652e+00	8.267981448000245592e-01	2.193816271234030864e+03	4.319475729788524632e+02	-1.059772895018904704e+00	4.926799719995651117e+01	1.639224828609981444e+02	6.369424474356680548e+03	5.744794569863406863e+00	3.684232405733345761e+00	2.412283135617015432e+03	4.647029531560928604e+02	-3.840531141761190370e-01	5.382149859997825558e+01	1.857112414304990864e+02	6.588666666666666970e+03	1.041666666666666607e+01	6.541666666666666963e+00	2.630750000000000000e+03	4.974583333333333144e+02	2.916666666666666852e-01	5.837500000000000000e+01	2.075000000000000000e+02	6.807908858976653391e+03	1.508853876346992529e+01	9.399100927599988609e+00	2.849216864382984568e+03	5.302137135105737116e+02	9.673864475094524629e-01	6.292850140002174442e+01	2.292887585695009136e+02	7.027151051286638904e+03	1.976041086027318272e+01	1.225653518853330937e+01	3.067683728765969136e+03	5.629690936878141656e+02	1.643106228352238185e+00	6.748200280004348883e+01	2.510775171390018556e+02
2.470000000000000000e+02	6.153915271134612340e+03	1.220638945384010299e+00	7.236727222713428276e-01	2.191474861657360634e+03	4.274103040758153043e+02	-8.299687361450256429e-01	4.854777491837155168e+01	1.655642807067483488e+02	6.371624302233973140e+03	5.485319472692005149e+00	3.549336361135671414e+00	2.411841597495346832e+03	4.612468187045743093e+02	-1.858177014058461363e-01	5.337805412585244369e+01	1.870738070200408458e+02	6.589333333333333030e+03	9.750000000000000000e+00	6.375000000000000000e+00	2.632208333333333485e+03	4.950833333333333144e+02	4.583333333333333148e-01	5.820833333333333570e+01	2.085833333333333428e+02	6.807042364432692921e+03	1.401468052730799485e+01	9.200663638864329030e+00	2.852575069171320138e+03	5.289198479620922626e+02	1.102484368072512710e+00	6.303861254081422771e+01	2.300928596466258398e+02	7.024751395532053721e+03	1.827936105461598970e+01	1.202632727772865806e+01	3.072941805009306336e+03	5.627563625908512677e+02	1.746635402811692162e+00	6.786889174829511262e+01	2.516023859599183368e+02
2.480000000000000000e+02	6.144359653123942735e+03	1.606308995727055766e+00	1.343270433652756779e-01	2.196445596645436126e+03	4.302061975985694744e+02	-7.909944487358055998e-01	4.915333164611341488e+01	1.615835757989007675e+02	6.364617326561970913e+03	5.303154497863527439e+00	3.296330188349304358e+00	2.415597798322718063e+03	4.641447654659514228e+02	-1.454972243679027999e-01	5.368083248972337884e+01	1.848542878994503837e+02	6.584875000000000000e+03	9.000000000000000000e+00	6.458333333333333037e+00	2.634750000000000000e+03	4.980833333333333144e+02	5.000000000000000000e-01	5.820833333333333570e+01	2.081250000000000000e+02	6.805132673438029087e+03	1.269684550213647256e+01	9.620336478317362605e+00	2.853902201677281937e+03	5.320219012007152060e+02	1.145497224367902689e+00	6.273583417694329256e+01	2.313957121005496163e+02	7.025390346876057265e+03	1.639369100427294512e+01	1.278233962330138951e+01	3.073054403354563874e+03	5.659604690680971544e+02	1.790994448735805600e+00	6.726333502055325653e+01	2.546664242010992325e+02
2.490000000000000000e+02	6.139074122077594438e+03	1.193669963104833975e+00	2.507184335201886327e-01	2.198404684636376260e+03	4.310380413548087972e+02	-6.933562467571046106e-01	4.828679199354294127e+01	1.621340746122384360e+02	6.360537061038797219e+03	4.867668314885749581e+00	3.271192550093427798e+00	2.417014842318188130e+03	4.650398540107377698e+02	-1.175114567118856201e-01	5.318506266343813849e+01	1.860462039727858894e+02	6.582000000000000000e+03	8.541666666666666075e+00	6.291666666666666963e+00	2.635625000000000000e+03	4.990416666666666856e+02	4.583333333333333148e-01	5.808333333333333570e+01	2.099583333333333428e+02	6.803462938961202781e+03	1.221566501844758257e+01	9.312140783239906128e+00	2.854235157681811870e+03	5.330434793225956582e+02	1.034178123378552305e+00	6.298160400322853292e+01	2.338704626938807962e+02	7.024925877922405562e+03	1.588966337022849729e+01	1.233261489981314440e+01	3.072845315363623740e+03	5.670452919785245740e+02	1.610022913423771129e+00	6.787987467312373724e+01	2.577825920544282781e+02
2.500000000000000000e+02	6.142890022407171273e+03	-4.196964689859452591e-01	1.596230266399303765e+00	2.198951137213393395e+03	4.235435290810418110e+02	-7.909944487358055998e-01	4.818891363526948624e+01	1.649846650968921438e+02	6.361570011203585636e+03	4.165151765507027370e+00	3.881448466532985364e+00	2.418496401940029955e+03	4.610634312071875911e+02	-1.454972243679027999e-01	5.317779015096807882e+01	1.872631658817794005e+02	6.580250000000000000e+03	8.750000000000000000e+00	6.166666666666666963e+00	2.638041666666666515e+03	4.985833333333333144e+02	5.000000000000000000e-01	5.816666666666666430e+01	2.095416666666666572e+02	6.798929988796414364e+03	1.333484823449297352e+01	8.451884866800348561e+00	2.857586931393303075e+03	5.361032354594790377e+02	1.145497224367902689e+00	6.315554318236524978e+01	2.318201674515539139e+02	7.017609977592828727e+03	1.791969646898594704e+01	1.073710306693402927e+01	3.077132196119939636e+03	5.736231375856248178e+02	1.790994448735805600e+00	6.814441969806384236e+01	2.540986682364411706e+02
2.510000000000000000e+02	6.149928466879722691e+03	1.355242513838490481e-01	1.357738135192324336e+00	2.195347792232033498e+03	4.243202172440479671e+02	-7.259424334001738366e-01	4.810574115147561969e+01	1.711346745499789677e+02	6.365464233439861346e+03	4.421928792358591487e+00	3.574702400929495649e+00	2.416757229449349779e+03	4.603267752886906692e+02	-1.546378833667536035e-01	5.313620390907114199e+01	1.912756706083227982e+02	6.581000000000000000e+03	8.708333333333333925e+00	5.791666666666666963e+00	2.638166666666666515e+03	4.963333333333333144e+02	4.166666666666666852e-01	5.816666666666666430e+01	2.114166666666666572e+02	6.796535766560138654e+03	1.299473787430807548e+01	8.008630932403837832e+00	2.859576103883983251e+03	5.323398913779759596e+02	9.879712167000869183e-01	6.319712942426218660e+01	2.315576627250105162e+02	7.012071533120277309e+03	1.728114241528281880e+01	1.022559519814100959e+01	3.080985541101299532e+03	5.683464494226186616e+02	1.559275766733507318e+00	6.822759218185771601e+01	2.516986587833543467e+02
2.520000000000000000e+02	6.136038903775232939e+03	2.666222976296701574e-01	4.119067039543349296e-01	2.197022308092443836e+03	4.372589331719609618e+02	-5.932458365518542553e-01	4.889767473295736977e+01	1.708652651523502755e+02	6.355811118554282984e+03	4.570811148814835079e+00	3.330953351977167465e+00	2.417823654046221691e+03	4.685461332526471665e+02	-1.091229182759271277e-01	5.319883736647868488e+01	1.919117992428418233e+02	6.575583333333333030e+03	8.875000000000000000e+00	6.250000000000000000e+00	2.638625000000000000e+03	4.998333333333333144e+02	3.750000000000000000e-01	5.750000000000000000e+01	2.129583333333333428e+02	6.795355548112383076e+03	1.317918885118516492e+01	9.169046648022831647e+00	2.859426345953778309e+03	5.311205334140195191e+02	8.591229182759271277e-01	6.180116263352131512e+01	2.340048674238248623e+02	7.015127762891433122e+03	1.748337770237032984e+01	1.208809329604566507e+01	3.080227691907556164e+03	5.624077334947056670e+02	1.343245836551854255e+00	6.610232526704263023e+01	2.550514015143164102e+02
2.530000000000000000e+02	6.129681161955090829e+03	-2.633350205532511978e-01	7.944561157925225103e-01	2.199024722915808070e+03	4.431501961642413221e+02	-6.094757082487300970e-01	4.940282469983358737e+01	1.725205450018429190e+02	6.351403080977544960e+03	4.264165823056707438e+00	3.438894724562927774e+00	2.419324861457904262e+03	4.718250980821206895e+02	-1.380711874576983633e-01	5.351391234991679369e+01	1.932186058342547881e+02	6.573125000000000000e+03	8.791666666666666075e+00	6.083333333333333037e+00	2.639625000000000000e+03	5.005000000000000000e+02	3.333333333333333148e-01	5.762500000000000000e+01	2.139166666666666572e+02	6.794846919022455040e+03	1.331916751027662471e+01	8.727771942103737857e+00	2.859925138542095738e+03	5.291749019178793105e+02	8.047378541243650485e-01	6.173608765008320631e+01	2.346147274990785263e+02	7.016568838044909171e+03	1.784666835388658512e+01	1.137221055087414356e+01	3.080225277084191930e+03	5.578498038357586211e+02	1.276142374915396616e+00	6.584717530016641263e+01	2.553127883314903954e+02
2.540000000000000000e+02	6.130847013263587542e+03	-1.860117879386020689e-01	1.096230266399303765e+00	2.200573427657987850e+03	4.452070846624948786e+02	-6.173926762196428886e-01	4.886010345758472795e+01	1.722306872582646520e+02	6.352173506631793316e+03	4.552827439364032003e+00	3.381448466532985364e+00	2.421890880495660440e+03	4.716243756645807821e+02	-1.628630047764880739e-01	5.326338506212569257e+01	1.922820102957989832e+02	6.573500000000000000e+03	9.291666666666666075e+00	5.666666666666666963e+00	2.643208333333333485e+03	4.980416666666666856e+02	2.916666666666666852e-01	5.766666666666666430e+01	2.123333333333333428e+02	6.794826493368206684e+03	1.403050589396930015e+01	7.951884866800348561e+00	2.864525786171006530e+03	5.244589576687526460e+02	7.461963381098214443e-01	6.206994827120763603e+01	2.323846563708677024e+02	7.016152986736412458e+03	1.876934512127193244e+01	1.023710306693402927e+01	3.085843239008679120e+03	5.508762486708385495e+02	1.200726009552976148e+00	6.647322987574860065e+01	2.524359794084020336e+02
2.550000000000000000e+02	6.124161006244906275e+03	-7.517435984656657411e-01	5.789817952532638756e-01	2.206140964469815572e+03	4.434874409949501910e+02	-6.160254037844385966e-01	4.922063894538401030e+01	1.682620422118299075e+02	6.349518003122453592e+03	3.978294867433834092e+00	3.372824230959965419e+00	2.425591315568241043e+03	4.693062204974751239e+02	-1.830127018922192983e-01	5.348531947269200515e+01	1.901726877725816394e+02	6.574875000000000000e+03	8.708333333333333925e+00	6.166666666666666963e+00	2.645041666666666515e+03	4.951250000000000000e+02	2.500000000000000000e-01	5.775000000000000000e+01	2.120833333333333428e+02	6.800231996877546408e+03	1.343837179923283287e+01	8.960509102373368506e+00	2.864492017765091987e+03	5.209437795025248761e+02	6.830127018922192983e-01	6.201468052730799485e+01	2.339939788940850462e+02	7.025588993755093725e+03	1.816841026513233359e+01	1.175435153808006916e+01	3.083942368863517459e+03	5.467625590050497522e+02	1.116025403784438597e+00	6.627936105461598970e+01	2.559046244548367781e+02
2.560000000000000000e+02	6.121768283078155036e+03	-9.623529507840942188e-01	5.789817952532629874e-01	2.208364740577719203e+03	4.435371166784415209e+02	-6.160254037844385966e-01	4.809565624703893150e+01	1.682789348277208319e+02	6.346717474872411003e+03	3.789656857941285928e+00	3.372824230959964975e+00	2.427974036955526117e+03	4.702477250058874461e+02	-1.830127018922192983e-01	5.277699479018613715e+01	1.898269674138604159e+02	6.571666666666666970e+03	8.541666666666666075e+00	6.166666666666666963e+00	2.647583333333333485e+03	4.969583333333333144e+02	2.500000000000000000e-01	5.745833333333333570e+01	2.113750000000000000e+02	6.796615858460922937e+03	1.329367647539204711e+01	8.960509102373368506e+00	2.867192629711140853e+03	5.236689416607791827e+02	6.830127018922192983e-01	6.213967187648053425e+01	2.329230325861395841e+02	7.021565050255178903e+03	1.804568628411742637e+01	1.175435153808007094e+01	3.086801926088947766e+03	5.503795499882251079e+02	1.116025403784438597e+00	6.682101041962773991e+01	2.544710651722791681e+02
2.570000000000000000e+02	6.114755636430946652e+03	2.161362254093877056e-01	5.272384288702012256e-01	2.212661441956490307e+03	4.455849359209084923e+02	-7.908329997330663108e-01	4.804836874749478426e+01	1.649195741642451765e+02	6.340606984882139841e+03	4.274734779371360816e+00	3.388619214435100613e+00	2.430893220978245154e+03	4.729383012937875606e+02	-2.704164998665331554e-01	5.277418437374738858e+01	1.883556204154559168e+02	6.566458333333333030e+03	8.333333333333333925e+00	6.250000000000000000e+00	2.649125000000000000e+03	5.002916666666666856e+02	2.500000000000000000e-01	5.750000000000000000e+01	2.117916666666666572e+02	6.792309681784526219e+03	1.239193188729530704e+01	9.111380785564898943e+00	2.867356779021754846e+03	5.276450320395457538e+02	7.704164998665331554e-01	6.222581562625261142e+01	2.352277129178773976e+02	7.018161030235719409e+03	1.645053044125727837e+01	1.197276157112979789e+01	3.085588558043509693e+03	5.549983974124248789e+02	1.290832999733066311e+00	6.695163125250522285e+01	2.586637591690881663e+02
2.580000000000000000e+02	6.110312664888765539e+03	2.669312210972325516e-01	7.985018631606557449e-01	2.216684724464465944e+03	4.502007440037414199e+02	-7.852373319433403331e-01	4.831121263619925088e+01	1.616686639514075239e+02	6.337343832444383224e+03	4.466798943881949313e+00	3.336750931580327872e+00	2.433696528898899942e+03	4.753087053352040812e+02	-2.467853326383368517e-01	5.294727298476629329e+01	1.868759986423704333e+02	6.564375000000000000e+03	8.666666666666666075e+00	5.875000000000000000e+00	2.650708333333333485e+03	5.004166666666666856e+02	2.916666666666666852e-01	5.758333333333333570e+01	2.120833333333333428e+02	6.791406167555616776e+03	1.286653438945138284e+01	8.413249068419672128e+00	2.867720137767767028e+03	5.255246279981292901e+02	8.301186659716701666e-01	6.221939368190037811e+01	2.372906680242962523e+02	7.018437335111234461e+03	1.706640211223609782e+01	1.095149813683934426e+01	3.084731942202201026e+03	5.506325893295919514e+02	1.368570665276673815e+00	6.685545403046741342e+01	2.624980027152591902e+02
2.590000000000000000e+02	6.110057875327160218e+03	2.727111143015790162e-01	1.210332446172950327e-01	2.220693579302036596e+03	4.522586938612098493e+02	-7.908329997330663108e-01	4.863792385057752199e+01	1.583866209013465891e+02	6.337341437663580109e+03	4.490522223817456471e+00	2.748016622308647516e+00	2.438034289651018298e+03	4.754210135972715534e+02	-2.704164998665331554e-01	5.323562859195543240e+01	1.838183104506732946e+02	6.564625000000000000e+03	8.708333333333333925e+00	5.375000000000000000e+00	2.655375000000000000e+03	4.985833333333333144e+02	2.500000000000000000e-01	5.783333333333333570e+01	2.092500000000000000e+02	6.791908562336419891e+03	1.292614444284921049e+01	8.001983377691352928e+00	2.872715710348981702e+03	5.217456530693950754e+02	7.704164998665331554e-01	6.243103807471123901e+01	2.346816895493267054e+02	7.019192124672839782e+03	1.714395555236508883e+01	1.062896675538270586e+01	3.090056420697963404e+03	5.449079728054567795e+02	1.290832999733066311e+00	6.702874281608914941e+01	2.601133790986534109e+02
2.600000000000000000e+02	6.112229535216008117e+03	-5.852091205864091705e-01	-2.272967011385631508e-01	2.218114328530313287e+03	4.485452525711169187e+02	-1.131928443335427081e+00	4.942449545762413976e+01	1.616221188826330035e+02	6.338635600941337543e+03	3.811562106373462377e+00	2.615518316097384943e+00	2.437744664265156644e+03	4.727517929522251166e+02	-3.784642216677135407e-01	5.369141439547873773e+01	1.851235594413165018e+02	6.565041666666666970e+03	8.208333333333333925e+00	5.458333333333333037e+00	2.657375000000000000e+03	4.969583333333333144e+02	3.750000000000000000e-01	5.795833333333333570e+01	2.086250000000000000e+02	6.791447732391996396e+03	1.260510456029320636e+01	8.301148350569281575e+00	2.877005335734843356e+03	5.211648737144415691e+02	1.128464221667713652e+00	6.222525227118793367e+01	2.321264405586834982e+02	7.017853798117325823e+03	1.700187578725307702e+01	1.114396336780522923e+01	3.096635671469686713e+03	5.453714140955497669e+02	1.881928443335427081e+00	6.649217120904253875e+01	2.556278811173669965e+02
2.610000000000000000e+02	6.107638668151565071e+03	2.466023633014557959e-02	-4.479070748844398153e-01	2.213606941164678119e+03	4.479870531355107346e+02	-7.722082634517997146e-01	4.916823913367215226e+01	1.657803833911751781e+02	6.335506834075782535e+03	3.908163451498406271e+00	2.380213129224446611e+00	2.435782637249005802e+03	4.727643599010887101e+02	-2.194374650592331721e-01	5.358411956683607968e+01	1.877860250289209318e+02	6.563375000000000000e+03	7.791666666666666963e+00	5.208333333333333037e+00	2.657958333333333485e+03	4.975416666666666856e+02	3.333333333333333148e-01	5.800000000000000000e+01	2.097916666666666572e+02	6.791243165924217465e+03	1.167516988183492721e+01	8.036453537442220352e+00	2.880134029417661168e+03	5.223189734322446611e+02	8.861041317258997463e-01	6.241588043316392032e+01	2.317973083044123825e+02	7.019111331848434929e+03	1.555867309700318835e+01	1.086457374155110500e+01	3.102309725501988851e+03	5.470962801978225798e+02	1.438874930118466233e+00	6.683176086632784063e+01	2.538029499421581363e+02
2.620000000000000000e+02	6.093643199311201897e+03	1.390641876928615517e-01	-2.070511302933173425e-01	2.212981767546534229e+03	4.543400270206707319e+02	-7.722082634517997146e-01	4.709618539638958623e+01	1.678932255328020346e+02	6.325279932988933979e+03	3.715365427179764257e+00	2.500641101520007847e+00	2.435303383773267342e+03	4.785241801770019947e+02	-2.194374650592331721e-01	5.263142603152812882e+01	1.898216127664010173e+02	6.556916666666666970e+03	7.291666666666666963e+00	5.208333333333333037e+00	2.657625000000000000e+03	5.027083333333333144e+02	3.333333333333333148e-01	5.816666666666666430e+01	2.117500000000000000e+02	6.788553400344399961e+03	1.086796790615357011e+01	7.916025565146657783e+00	2.879946616226732658e+03	5.268924864896646341e+02	8.861041317258997463e-01	6.370190730180519978e+01	2.336783872335989827e+02	7.020190134022132042e+03	1.444426914564047237e+01	1.062371779695998342e+01	3.102268232453465771e+03	5.510766396459958969e+02	1.438874930118466233e+00	6.923714793694374237e+01	2.556067744671979654e+02
2.630000000000000000e+02	6.092326980134213954e+03	-9.486830978802558434e-01	5.234016074837910537e-02	2.210832507734710816e+03	4.540550803126378128e+02	-7.852373319433403331e-01	4.833908216920703893e+01	1.724239556557793662e+02	6.324809323400440917e+03	3.546491784393205116e+00	2.692836747040856071e+00	2.435312087200688893e+03	4.770900401563189348e+02	-2.467853326383368517e-01	5.316954108460352302e+01	1.917744778278896831e+02	6.557291666666666970e+03	8.041666666666666075e+00	5.333333333333333037e+00	2.659791666666666515e+03	5.001250000000000000e+02	2.916666666666666852e-01	5.800000000000000000e+01	2.111250000000000000e+02	6.789774009932893023e+03	1.253684154894012792e+01	7.973829919625810447e+00	2.884271246132644137e+03	5.231599598436811220e+02	8.301186659716701666e-01	6.283045891539647698e+01	2.304755221721103169e+02	7.022256353199119985e+03	1.703201643121358799e+01	1.061432650591828697e+01	3.108750825598622214e+03	5.461949196873621304e+02	1.368570665276673815e+00	6.766091783079295396e+01	2.498260443442206338e+02
2.640000000000000000e+02	6.095994237944367342e+03	-7.444495660579386609e-01	-1.246100973577089377e+00	2.210832005683075749e+03	4.545598374359652780e+02	-9.302398582179316477e-01	4.805640491346706256e+01	1.733843494112584267e+02	6.327017952305516701e+03	3.398608550304364151e+00	1.981116179878121830e+00	2.435749336174871132e+03	4.763632520513159534e+02	-3.192865957756325090e-01	5.288236912340020268e+01	1.928796747056292133e+02	6.558041666666666970e+03	7.541666666666666963e+00	5.208333333333333037e+00	2.660666666666666515e+03	4.981666666666666856e+02	2.916666666666666852e-01	5.770833333333333570e+01	2.123750000000000000e+02	6.789065381027817239e+03	1.168472478302896889e+01	8.435550486788544688e+00	2.885583997158461898e+03	5.199700812820174178e+02	9.026199291089658239e-01	6.253429754326646872e+01	2.318703252943707867e+02	7.020089095388966598e+03	1.582778289939127347e+01	1.166276764024375545e+01	3.110501327650257281e+03	5.417734958973680932e+02	1.513573191551265129e+00	6.736026175319960885e+01	2.513656505887415733e+02
2.650000000000000000e+02	6.086618192788401757e+03	1.710229438369648136e-01	-6.101009266077870308e-01	2.211361111964708925e+03	4.587227036626873655e+02	-6.038995287340802598e-01	4.868713062239847744e+01	1.727002485956999465e+02	6.320746596394200424e+03	3.856344805251815888e+00	2.444949536696106485e+00	2.437347222649021205e+03	4.792571851646770256e+02	-1.977830977003734725e-01	5.309356531119923517e+01	1.919751242978499874e+02	6.554875000000000000e+03	7.541666666666666963e+00	5.500000000000000000e+00	2.663333333333333485e+03	4.997916666666666856e+02	2.083333333333333426e-01	5.750000000000000000e+01	2.112500000000000000e+02	6.789003403605799576e+03	1.122698852808151848e+01	8.555050463303892627e+00	2.889319444017645765e+03	5.203261481686563457e+02	6.144497643670401299e-01	6.190643468880076483e+01	2.305248757021500126e+02	7.023131807211598243e+03	1.491231038949636911e+01	1.161010092660778703e+01	3.115305554701958044e+03	5.408606296706460626e+02	1.020566195400747000e+00	6.631286937760152966e+01	2.497997514043000535e+02
2.660000000000000000e+02	6.090054520180490726e+03	3.506757065256289607e-01	-2.768121502942939571e-01	2.218323588471779658e+03	4.552066005381515197e+02	-5.786893258332631573e-01	4.894144695815722912e+01	1.661708572524340184e+02	6.321964760090245363e+03	4.050337853262814036e+00	2.319927258186186503e+00	2.442224294235889829e+03	4.772491336024090742e+02	-2.060113295832982361e-01	5.336655681241194316e+01	1.881270952928836664e+02	6.553875000000000000e+03	7.750000000000000000e+00	4.916666666666666963e+00	2.666125000000000000e+03	4.992916666666666856e+02	1.666666666666666574e-01	5.779166666666666430e+01	2.100833333333333428e+02	6.785785239909754637e+03	1.144966214673718596e+01	7.513406075147146979e+00	2.890025705764110171e+03	5.213341997309242970e+02	5.393446629166315232e-01	6.221677652092138544e+01	2.320395713737830192e+02	7.017695479819509274e+03	1.514932429347437193e+01	1.011014548362762788e+01	3.113926411528220342e+03	5.433767327951818515e+02	9.120226591665964166e-01	6.664188637517609948e+01	2.539958094142326672e+02
2.670000000000000000e+02	6.086805628404493291e+03	3.412743455323212771e-01	-8.827435341113343270e-02	2.223815015923845749e+03	4.559172555984941937e+02	-6.038995287340801488e-01	4.960230394611285476e+01	1.594067536155487801e+02	6.317840314202246191e+03	3.837303839432827157e+00	2.372529489961099802e+00	2.446053341295255905e+03	4.795002944659137256e+02	-1.977830977003734170e-01	5.373865197305642738e+01	1.844533768077743900e+02	6.548875000000000000e+03	7.333333333333333037e+00	4.833333333333333037e+00	2.668291666666666515e+03	5.030833333333333144e+02	2.083333333333333426e-01	5.787500000000000000e+01	2.095000000000000000e+02	6.779909685797753809e+03	1.082936282723383847e+01	7.294137176705566716e+00	2.890529992038077125e+03	5.266663722007529032e+02	6.144497643670401299e-01	6.201134802694357262e+01	2.345466231922256100e+02	7.010944371595506709e+03	1.432539232113434480e+01	9.754941020077799507e+00	3.112768317409487281e+03	5.502494110681724351e+02	1.020566195400746778e+00	6.614769605388714524e+01	2.595932463844512199e+02
2.680000000000000000e+02	6.086097695459844545e+03	5.591995223661410108e-01	4.198729810778063509e-01	2.225655398762422010e+03	4.572906231482413659e+02	-7.852373319433403331e-01	4.939759218418706155e+01	1.591293128104065886e+02	6.316403014396588333e+03	3.946266427849737024e+00	2.584936490538903175e+00	2.446911032714544035e+03	4.805828115741206830e+02	-2.467853326383368517e-01	5.340712942542685937e+01	1.852938230718699515e+02	6.546708333333333030e+03	7.333333333333333037e+00	4.750000000000000000e+00	2.668166666666666515e+03	5.038750000000000000e+02	2.916666666666666852e-01	5.741666666666666430e+01	2.114583333333333428e+02	6.777013652270077728e+03	1.072040023881692861e+01	6.915063509461097269e+00	2.889422300618788995e+03	5.271671884258793170e+02	8.301186659716701666e-01	6.142620390790646923e+01	2.376228435947967341e+02	7.007318971206821516e+03	1.410746714430052506e+01	9.080127018922194537e+00	3.110677934570911020e+03	5.504593768517586341e+02	1.368570665276673815e+00	6.543574114914626705e+01	2.637873538562600970e+02
2.690000000000000000e+02	6.087186949071257004e+03	3.416718815206065685e-01	-1.961524227066320236e-01	2.227130122657609718e+03	4.564046744265027655e+02	-1.066917101476927643e+00	4.832896934222073781e+01	1.613975368464535336e+02	6.317030974535628047e+03	3.670835940760303284e+00	2.401923788646683988e+00	2.447419227995471829e+03	4.793898372132513828e+02	-3.042918840717971363e-01	5.270615133777703676e+01	1.874487684232267668e+02	6.546875000000000000e+03	7.000000000000000000e+00	5.000000000000000000e+00	2.667708333333333485e+03	5.023750000000000000e+02	4.583333333333333148e-01	5.708333333333333570e+01	2.135000000000000000e+02	6.776719025464371953e+03	1.032916405923969627e+01	7.598076211353316012e+00	2.887997438671195141e+03	5.253601627867485604e+02	1.220958550738463710e+00	6.146051532888963465e+01	2.395512315767732332e+02	7.006563050928742996e+03	1.365832811847939254e+01	1.019615242270663202e+01	3.108286544009057252e+03	5.483453255734972345e+02	1.983583768143594162e+00	6.583769732444594069e+01	2.656024631535464664e+02
2.700000000000000000e+02	6.085444034252479469e+03	1.169192499176452849e+00	-3.006336035526766537e-01	2.224264208929414963e+03	4.529329777230872196e+02	-9.876916288627262119e-01	4.867863887791801858e+01	1.600566874328662834e+02	6.316347017126239734e+03	3.917929582921559906e+00	2.412183198223661673e+00	2.447277937798040966e+03	4.769039888615436098e+02	-2.855124810980297911e-01	5.288098610562568069e+01	1.861741770497664561e+02	6.547250000000000000e+03	6.666666666666666963e+00	5.125000000000000000e+00	2.670291666666666515e+03	5.008750000000000000e+02	4.166666666666666852e-01	5.708333333333333570e+01	2.122916666666666572e+02	6.778152982873760266e+03	9.415403750411773132e+00	7.837816801776337883e+00	2.893305395535292064e+03	5.248460111384563334e+02	1.118845814431363106e+00	6.128568056104099071e+01	2.384091562835668583e+02	7.009055965747520531e+03	1.216414083415688197e+01	1.055063360355267577e+01	3.116319124403918067e+03	5.488170222769127804e+02	1.821024962196059693e+00	6.548802778874865282e+01	2.645266459004670310e+02
2.710000000000000000e+02	6.085091810914497728e+03	7.262388697314730024e-01	-1.904157598234297311e-01	2.229289424580987088e+03	4.592896701887129893e+02	-6.173926762196431106e-01	4.820086793452587415e+01	1.581987240118833711e+02	6.316295905457249319e+03	3.654786101532403020e+00	2.154792120088285134e+00	2.452103045623826802e+03	4.792906684276898091e+02	-1.628630047764881850e-01	5.262126730059627278e+01	1.840368620059416855e+02	6.547500000000000000e+03	6.583333333333333037e+00	4.500000000000000000e+00	2.674916666666666515e+03	4.992916666666666856e+02	2.916666666666666852e-01	5.704166666666666430e+01	2.098750000000000000e+02	6.778704094542750681e+03	9.511880565134262611e+00	6.845207879911715310e+00	2.897730287709506229e+03	5.192926649056435053e+02	7.461963381098215553e-01	6.146206603273705582e+01	2.357131379940583145e+02	7.009908189085502272e+03	1.244042779693519307e+01	9.190415759823430619e+00	3.120543908752345942e+03	5.392936631446203819e+02	1.200726009552976370e+00	6.588246539880745445e+01	2.615512759881166289e+02
2.720000000000000000e+02	6.090769204886634725e+03	-9.634241981322979598e-01	2.566720085504385906e-01	2.238332127350461178e+03	4.463876031756751672e+02	-8.915570127975553927e-01	4.875053974177471616e+01	1.572679700041380784e+02	6.319384602443317817e+03	2.789121234267184501e+00	2.336669337608552777e+00	2.458228563675230816e+03	4.720063015878375836e+02	-2.582785063987776963e-01	5.277110320422069378e+01	1.826964850020690392e+02	6.548000000000000000e+03	6.541666666666666963e+00	4.416666666666666963e+00	2.678125000000000000e+03	4.976250000000000000e+02	3.750000000000000000e-01	5.679166666666666430e+01	2.081250000000000000e+02	6.776615397556682183e+03	1.029421209906614898e+01	6.496663995724780705e+00	2.898021436324769184e+03	5.232436984121624164e+02	1.008278506398777807e+00	6.081223012911263481e+01	2.335535149979309608e+02	7.005230795113365275e+03	1.404675753146563189e+01	8.576661324782895335e+00	3.117917872649538822e+03	5.488623968243248328e+02	1.641557012797555393e+00	6.483279359155861243e+01	2.589820299958619216e+02
2.730000000000000000e+02	6.086454784998890318e+03	-5.758976795280483785e-01	6.174523513082164072e-02	2.239567654471421974e+03	4.458031828472861662e+02	-6.173926762196431106e-01	4.851896118342283160e+01	1.550707615746784427e+02	6.316414892499445159e+03	2.982884493569309292e+00	2.218372617565410820e+00	2.460033827235711215e+03	4.718807580903097687e+02	-1.628630047764881850e-01	5.263448059171141580e+01	1.811395474540058785e+02	6.546375000000000000e+03	6.541666666666666963e+00	4.375000000000000000e+00	2.680500000000000000e+03	4.979583333333333144e+02	2.916666666666666852e-01	5.675000000000000000e+01	2.072083333333333428e+02	6.776335107500554841e+03	1.010044883976402375e+01	6.531627382434589180e+00	2.900966172764288785e+03	5.240359085763568601e+02	7.461963381098215553e-01	6.086551940828858420e+01	2.332771192126608071e+02	7.006295215001109682e+03	1.365923101286138319e+01	8.688254764869178359e+00	3.121432345528578026e+03	5.501134838193804626e+02	1.200726009552976370e+00	6.498103881657716840e+01	2.593459050919882429e+02
2.740000000000000000e+02	6.079908207872304956e+03	-6.601374805426267756e-01	-9.871508169221128171e-01	2.233305494279780760e+03	4.513336257318941307e+02	-6.160254037844385966e-01	4.800202289209600082e+01	1.624951609396096330e+02	6.312245770602818993e+03	2.794931259728686612e+00	1.610591258205610110e+00	2.456819413806557350e+03	4.750834795326136941e+02	-1.830127018922192983e-01	5.229267811271466826e+01	1.857267471364714879e+02	6.544583333333333030e+03	6.250000000000000000e+00	4.208333333333333037e+00	2.680333333333333485e+03	4.988333333333333144e+02	2.500000000000000000e-01	5.658333333333333570e+01	2.089583333333333428e+02	6.776920896063847067e+03	9.705068740271313388e+00	6.806075408461055964e+00	2.903847252860109620e+03	5.225831871340528778e+02	6.830127018922192983e-01	6.087398855395200314e+01	2.321899195301951977e+02	7.009258458794361104e+03	1.316013748054262678e+01	9.403817483588778003e+00	3.127361172386886210e+03	5.463330409347724981e+02	1.116025403784438597e+00	6.516464377457066348e+01	2.554215057270570526e+02
2.750000000000000000e+02	6.073717588789039837e+03	-1.023769168568493093e+00	-1.105473855560752838e+00	2.236362739328229054e+03	4.578608909570298238e+02	-7.908329997330663108e-01	4.863773574625653850e+01	1.590261832129038737e+02	6.308983794394520373e+03	2.488115415715753453e+00	1.468096405552957062e+00	2.459952202997447785e+03	4.780137788118482263e+02	-2.704164998665331554e-01	5.248553453979494066e+01	1.832214249397852655e+02	6.544250000000000000e+03	6.000000000000000000e+00	4.041666666666666963e+00	2.683541666666666515e+03	4.981666666666666856e+02	2.500000000000000000e-01	5.633333333333333570e+01	2.074166666666666572e+02	6.779516205605479627e+03	9.511884584284246102e+00	6.615236927780376419e+00	2.907131130335885246e+03	5.183195545214850881e+02	7.704164998665331554e-01	6.018113212687173075e+01	2.316119083935480489e+02	7.014782411210960163e+03	1.302376916856849220e+01	9.188807188894086764e+00	3.130720594005103976e+03	5.384724423763035475e+02	1.290832999733066311e+00	6.402893092041013290e+01	2.558071501204294407e+02
2.760000000000000000e+02	6.079926460695923197e+03	-1.274517430617231994e+00	-1.836379749571781517e-02	2.236267588128595889e+03	4.506488993842551736e+02	-7.852373319433405552e-01	4.819888867913014963e+01	1.599988095389937826e+02	6.312359063681295083e+03	2.466907951358050521e+00	1.782484767918807833e+00	2.460925460730964460e+03	4.736161163587942156e+02	-2.467853326383369628e-01	5.224527767289841051e+01	1.833327381028302057e+02	6.544791666666666970e+03	6.208333333333333037e+00	3.583333333333333481e+00	2.685583333333333485e+03	4.965833333333333144e+02	2.916666666666666852e-01	5.629166666666666430e+01	2.066666666666666572e+02	6.777224269652038856e+03	9.949758715308615109e+00	5.384181898747859130e+00	2.910241205935702510e+03	5.195505503078724132e+02	8.301186659716703886e-01	6.033805566043491808e+01	2.300005952305031087e+02	7.009656872637410743e+03	1.369118409728389807e+01	7.185030464162384334e+00	3.134899078538071080e+03	5.425177672824114552e+02	1.368570665276674037e+00	6.438444465420317897e+01	2.533345237943395318e+02
2.770000000000000000e+02	6.085593089680196499e+03	-1.757460777406092411e+00	-8.042005182964784282e-02	2.233569966101184946e+03	4.463026459176811045e+02	-6.173926762196431106e-01	4.879936981192769707e+01	1.624946647133484703e+02	6.316921544840098250e+03	2.142102944630287276e+00	1.855623307418509338e+00	2.459139149717259443e+03	4.691096562921738951e+02	-1.628630047764881850e-01	5.262885157263051639e+01	1.855181656900075495e+02	6.548250000000000000e+03	6.041666666666666963e+00	3.791666666666666519e+00	2.684708333333333485e+03	4.919166666666666856e+02	2.916666666666666852e-01	5.645833333333333570e+01	2.085416666666666572e+02	6.779578455159901750e+03	9.941230388703047538e+00	5.727710025914824143e+00	2.910277516949407527e+03	5.147236770411594762e+02	7.461963381098215553e-01	6.028781509403615502e+01	2.315651676433257649e+02	7.010906910319803501e+03	1.384079411073942723e+01	7.663753385162980436e+00	3.135846700565482024e+03	5.375306874156523236e+02	1.200726009552976370e+00	6.411729685473896723e+01	2.545886686199848441e+02
2.780000000000000000e+02	6.079138002862277972e+03	-1.276909669233846856e+00	-1.421716840493068013e-01	2.235485208402688841e+03	4.460502586915501411e+02	-5.932458365518542553e-01	4.964914703891411563e+01	1.592218777414019826e+02	6.312256501431139441e+03	2.278211832049743091e+00	1.783080824642013340e+00	2.460930104201344420e+03	4.699417960124417277e+02	-1.091229182759271277e-01	5.282457351945706137e+01	1.838609388707009771e+02	6.545375000000000000e+03	5.833333333333333037e+00	3.708333333333333481e+00	2.686375000000000000e+03	4.938333333333333144e+02	3.750000000000000000e-01	5.600000000000000000e+01	2.085000000000000000e+02	6.778493498568860559e+03	9.388454834616922540e+00	5.633585842024653623e+00	2.911819895798655580e+03	5.177248706542249010e+02	8.591229182759271277e-01	5.917542648054293863e+01	2.331390611292990229e+02	7.011611997137722028e+03	1.294357633590051293e+01	7.558838350715973320e+00	3.137264791597311159e+03	5.416164079751165445e+02	1.343245836551854255e+00	6.235085296108588437e+01	2.577781222585980458e+02
2.790000000000000000e+02	6.074215619434697146e+03	-1.207329244387538303e+00	-4.846242371139304339e-01	2.233737627809182868e+03	4.439658837755927152e+02	-7.523124382057235771e-01	4.921165158468898682e+01	1.634990636802624806e+02	6.309691143050682513e+03	2.250502044472897367e+00	1.882687881443034783e+00	2.460889647237924692e+03	4.683371085544629864e+02	-1.886562191028617885e-01	5.248082579234449696e+01	1.857495318401312545e+02	6.545166666666666970e+03	5.708333333333333037e+00	4.250000000000000000e+00	2.688041666666666515e+03	4.927083333333333144e+02	3.750000000000000000e-01	5.575000000000000000e+01	2.080000000000000000e+02	6.780642190282651427e+03	9.166164622193768707e+00	6.617312118556965217e+00	2.915193686095408339e+03	5.170795581122035856e+02	9.386562191028617885e-01	5.901917420765550304e+01	2.302504681598687455e+02	7.016117713898636794e+03	1.262399591105420527e+01	8.984624237113930434e+00	3.142345705524150162e+03	5.414507828910739136e+02	1.502312438205723577e+00	6.228834841531101318e+01	2.525009363197375194e+02
2.800000000000000000e+02	6.074291046131231269e+03	-1.645803140033200052e+00	-6.316014394468840720e-01	2.236564883298226505e+03	4.421089820238880179e+02	-9.138857955913137765e-01	4.886797398187628261e+01	1.614606105650973404e+02	6.308603856398948665e+03	1.947931763316733456e+00	1.934199280276557964e+00	2.463157441649113480e+03	4.679086576786106662e+02	-2.902762311289902031e-01	5.226732032427147345e+01	1.845219719492153558e+02	6.542916666666666970e+03	5.541666666666666963e+00	4.500000000000000000e+00	2.689750000000000000e+03	4.937083333333333144e+02	3.333333333333333148e-01	5.566666666666666430e+01	2.075833333333333428e+02	6.777229476934385275e+03	9.135401570016600914e+00	7.065800719723442036e+00	2.916342558350886520e+03	5.195080089880559626e+02	9.569428977956568882e-01	5.906601300906185514e+01	2.306446947174513298e+02	7.011542287202102671e+03	1.272913647336653398e+01	9.631601439446884072e+00	3.142935116701773495e+03	5.453076846427786677e+02	1.580552462257980295e+00	6.246535935145704599e+01	2.537060561015693452e+02
2.810000000000000000e+02	6.076454209423916836e+03	-1.361935452678148195e+00	-6.657447474995334957e-01	2.238325757638870982e+03	4.487354353962464302e+02	-8.915570127975553927e-01	4.918782217350892694e+01	1.612425145518878367e+02	6.307997938045292358e+03	2.089865606994259384e+00	1.687960959583566733e+00	2.465662878819435718e+03	4.724302176981232151e+02	-2.582785063987776963e-01	5.221891108675446702e+01	1.836837572759439183e+02	6.539541666666666970e+03	5.541666666666666963e+00	4.041666666666666963e+00	2.693000000000000000e+03	4.961250000000000000e+02	3.750000000000000000e-01	5.525000000000000000e+01	2.061250000000000000e+02	6.771085395288041582e+03	8.993467726339074986e+00	6.395372373749767192e+00	2.920337121180564282e+03	5.198197823018767849e+02	1.008278506398777807e+00	5.828108891324553298e+01	2.285662427240560817e+02	7.002629123909417103e+03	1.244526878601148212e+01	8.749078080832866533e+00	3.147674242361129018e+03	5.435145646037535698e+02	1.641557012797555393e+00	6.131217782649107306e+01	2.510074854481121633e+02
2.820000000000000000e+02	6.072493255632212822e+03	-1.462153795949417301e+00	-7.914944874180580570e-01	2.243013981236935706e+03	4.494893894002538559e+02	-9.138857955913137765e-01	4.926808462699855085e+01	1.570108950657702565e+02	6.305392461149440351e+03	2.060589768691957868e+00	1.729252756290970972e+00	2.469131990618468080e+03	4.728488613667935851e+02	-2.902762311289902031e-01	5.207154231349927187e+01	1.811096141995517996e+02	6.538291666666666970e+03	5.583333333333333037e+00	4.250000000000000000e+00	2.695250000000000000e+03	4.962083333333333144e+02	3.333333333333333148e-01	5.487500000000000000e+01	2.052083333333333428e+02	6.771190872183893589e+03	9.106076897974707762e+00	6.770747243709029028e+00	2.921368009381531920e+03	5.195678052998730436e+02	9.569428977956568882e-01	5.767845768650072813e+01	2.293070524671148860e+02	7.004090077701121118e+03	1.262882046261608338e+01	9.291494487418058057e+00	3.147486018763064294e+03	5.429272772664128297e+02	1.580552462257980295e+00	6.048191537300144915e+01	2.534057716008964292e+02
2.830000000000000000e+02	6.076379652236650145e+03	-9.305388219301944375e-01	-1.430538821930195326e+00	2.239567843118191831e+03	4.459980620529354951e+02	-8.915570127975553927e-01	4.902784237761036223e+01	1.583718346174049714e+02	6.307002326118325072e+03	1.951397255701569300e+00	1.451397255701568856e+00	2.467846421559095688e+03	4.710823643598010904e+02	-2.582785063987776963e-01	5.201392118880517756e+01	1.819567506420358143e+02	6.537625000000000000e+03	4.833333333333333037e+00	4.333333333333333037e+00	2.696125000000000000e+03	4.961666666666666856e+02	3.750000000000000000e-01	5.500000000000000000e+01	2.055416666666666572e+02	6.768247673881674928e+03	7.715269410965096775e+00	7.215269410965097663e+00	2.924403578440904312e+03	5.212509689735322809e+02	1.008278506398777807e+00	5.798607881119482244e+01	2.291265826912975001e+02	6.998870347763349855e+03	1.059720548859685962e+01	1.009720548859686140e+01	3.152682156881808169e+03	5.463352712803978193e+02	1.641557012797555393e+00	6.097215762238963777e+01	2.527114987159283430e+02
2.840000000000000000e+02	6.083260339312229007e+03	-2.025364814148968406e+00	-6.777270152337071529e-01	2.239325595412050461e+03	4.365227894953866894e+02	-7.908329997330663108e-01	4.858384775622780438e+01	1.558699336147450651e+02	6.310151002989447989e+03	1.591484259592182315e+00	1.640303159049813164e+00	2.467954464372691746e+03	4.658655614143600019e+02	-2.704164998665331554e-01	5.195859054478057004e+01	1.811433001407058612e+02	6.537041666666666970e+03	5.208333333333333037e+00	3.958333333333333481e+00	2.696583333333333485e+03	4.952083333333333144e+02	2.500000000000000000e-01	5.533333333333333570e+01	2.064166666666666572e+02	6.763932330343885951e+03	8.825182407074484203e+00	6.276363507616853354e+00	2.925212202293975224e+03	5.245511052523065700e+02	7.704164998665331554e-01	5.870807612188610136e+01	2.316900331926274532e+02	6.990822994021104932e+03	1.244203148081563448e+01	8.594393681900374560e+00	3.153841071254616509e+03	5.538938771712798825e+02	1.290832999733066311e+00	6.208281891043886702e+01	2.569633997185882208e+02
2.850000000000000000e+02	6.084763448009310196e+03	-2.268738231367709801e+00	-4.958313473144517758e-01	2.240285669863807016e+03	4.341415321110773107e+02	-6.038995287340801488e-01	4.816101060016291768e+01	1.567740602217217258e+02	6.310423390671321613e+03	1.511464217649478581e+00	1.689584326342774112e+00	2.468997001598570478e+03	4.645915993888719981e+02	-1.977830977003734170e-01	5.153883863341479099e+01	1.818245301108608487e+02	6.536083333333333030e+03	5.291666666666666963e+00	3.875000000000000000e+00	2.697708333333333485e+03	4.950416666666666856e+02	2.083333333333333426e-01	5.491666666666666430e+01	2.068750000000000000e+02	6.761743275995344447e+03	9.071869115683854901e+00	6.060415673657225888e+00	2.926419665068096492e+03	5.254917339444613162e+02	6.144497643670401299e-01	5.829449469991853761e+01	2.319254698891391513e+02	6.987403218657355865e+03	1.285207156470104373e+01	8.245831347314451776e+00	3.155130996802859954e+03	5.559418012222560037e+02	1.020566195400746778e+00	6.167232273317041091e+01	2.569759397782783026e+02
2.860000000000000000e+02	6.082504461429386538e+03	-2.025364814148969295e+00	-8.304589153964796466e-01	2.229465813214461832e+03	4.347933402818179616e+02	-5.364378277661476790e-01	4.806049341478049541e+01	1.640436992334983870e+02	6.308689730714693724e+03	1.591484259592181871e+00	1.584770542301760177e+00	2.463482906607231143e+03	4.648758368075756380e+02	-2.057189138830738395e-01	5.146774670739024771e+01	1.862510162834158791e+02	6.534875000000000000e+03	5.208333333333333037e+00	4.000000000000000000e+00	2.697500000000000000e+03	4.949583333333333144e+02	1.250000000000000000e-01	5.487500000000000000e+01	2.084583333333333428e+02	6.761060269285306276e+03	8.825182407074484203e+00	6.415229457698240267e+00	2.931517093392768857e+03	5.250408298590909908e+02	4.557189138830738395e-01	5.828225329260975229e+01	2.306656503832508065e+02	6.987245538570613462e+03	1.244203148081563626e+01	8.830458915396480535e+00	3.165534186785538168e+03	5.551233263848486104e+02	7.864378277661476790e-01	6.168950658521950459e+01	2.528729674331682986e+02
2.870000000000000000e+02	6.077721500953223767e+03	-2.134647661005968367e+00	-1.088274353411132989e+00	2.231615289034505622e+03	4.367357089120455385e+02	-5.364378277661476790e-01	4.880917909602170113e+01	1.676012188624631847e+02	6.305319083809945369e+03	1.286842836163682335e+00	1.372529489961100246e+00	2.465057644517252811e+03	4.664720211226893980e+02	-2.057189138830738395e-01	5.217542288134418271e+01	1.878839427645649209e+02	6.532916666666666970e+03	4.708333333333333037e+00	3.833333333333333481e+00	2.698500000000000000e+03	4.962083333333333144e+02	1.250000000000000000e-01	5.554166666666666430e+01	2.081666666666666572e+02	6.760514249523388571e+03	8.129823830502983739e+00	6.294137176705566716e+00	2.931942355482747189e+03	5.259446455439772308e+02	4.557189138830738395e-01	5.890791045198914588e+01	2.284493905687683935e+02	6.988111832380110172e+03	1.155131432767263533e+01	8.754941020077799507e+00	3.165384710965494378e+03	5.556809577546210903e+02	7.864378277661476790e-01	6.227415423731162747e+01	2.487321144708701297e+02
2.880000000000000000e+02	6.074964434646100017e+03	-2.490303517861296001e+00	-1.488845013918031590e+00	2.237038065927129082e+03	4.363110950778560095e+02	-4.694374650592331721e-01	4.887339763340349208e+01	1.607236914961828802e+02	6.303169717323049554e+03	1.088181574402685481e+00	1.193077493040984205e+00	2.468352366296897799e+03	4.665097142055946620e+02	-1.930520658629499287e-01	5.212419881670174249e+01	1.844868457480914401e+02	6.531375000000000000e+03	4.666666666666666963e+00	3.875000000000000000e+00	2.699666666666666515e+03	4.967083333333333144e+02	8.333333333333332871e-02	5.537500000000000000e+01	2.082500000000000000e+02	6.759580282676950446e+03	8.245151758930648001e+00	6.556922506959015351e+00	2.930980967036435231e+03	5.269069524610719100e+02	3.597187325296165583e-01	5.862580118329825751e+01	2.320131542519085599e+02	6.987785565353899983e+03	1.182363685119462993e+01	9.238845013918030702e+00	3.162295267406203948e+03	5.571055715888105624e+02	6.361041317258998573e-01	6.187660236659650792e+01	2.557763085038171198e+02
2.890000000000000000e+02	6.077877287128871103e+03	-2.490721388565153127e+00	-8.482452667694428960e-01	2.237852367262902590e+03	4.387175933349963088e+02	-5.364378277661476790e-01	4.904448262492422117e+01	1.623556533183752322e+02	6.304271976897768582e+03	1.108805972384089955e+00	1.367544033281945293e+00	2.471280350298117810e+03	4.675879633341647832e+02	-2.057189138830738395e-01	5.212640797912877844e+01	1.834486599925209589e+02	6.530666666666666970e+03	4.708333333333333037e+00	3.583333333333333481e+00	2.704708333333333485e+03	4.964583333333333144e+02	1.250000000000000000e-01	5.520833333333333570e+01	2.045416666666666572e+02	6.757061356435565358e+03	8.307860694282576119e+00	5.799122633384721226e+00	2.938136316368549160e+03	5.253287033325018456e+02	4.557189138830738395e-01	5.829025868753789297e+01	2.256346733408123555e+02	6.983456046204462837e+03	1.190738805523182009e+01	8.014911933436110303e+00	3.171564299403764380e+03	5.541990733316703199e+02	7.864378277661476790e-01	6.137218404174245023e+01	2.467276800149580822e+02
2.900000000000000000e+02	6.070348421615515690e+03	-2.065883728314988232e+00	-7.001555308748037554e-01	2.235665364585139287e+03	4.463102943152840112e+02	-4.694374650592332832e-01	4.851682298594154474e+01	1.679928862891271137e+02	6.299695044141090875e+03	1.237891469175839365e+00	1.420755567895931382e+00	2.470332682292569643e+03	4.718426471576419772e+02	-1.930520658629499842e-01	5.173757815963743667e+01	1.867256098112302141e+02	6.529041666666666970e+03	4.541666666666666963e+00	3.541666666666666519e+00	2.705000000000000000e+03	4.973750000000000000e+02	8.333333333333332871e-02	5.495833333333333570e+01	2.054583333333333428e+02	6.758388289192243064e+03	7.845441864157495004e+00	5.662577765437401212e+00	2.939667317707430357e+03	5.229073528423580228e+02	3.597187325296166138e-01	5.817908850702923473e+01	2.241910568554364716e+02	6.987734911717818250e+03	1.114921706164832216e+01	7.783488864208136349e+00	3.174334635414860713e+03	5.484397056847160457e+02	6.361041317258999683e-01	6.139984368072512666e+01	2.429237803775395719e+02
2.910000000000000000e+02	6.070820033084925853e+03	-1.876602366596509697e+00	-1.394803917920792280e+00	2.232385263998132359e+03	4.458321839217130105e+02	-4.694374650592332832e-01	4.785887367105306112e+01	1.745121462777027546e+02	6.300951683209129442e+03	1.374198816701745152e+00	1.240098041039603860e+00	2.468171798665733149e+03	4.699994252941898480e+02	-1.930520658629499842e-01	5.120027016885985915e+01	1.910894064721847201e+02	6.531083333333333030e+03	4.625000000000000000e+00	3.875000000000000000e+00	2.703958333333333485e+03	4.941666666666666856e+02	8.333333333333332871e-02	5.454166666666666430e+01	2.076666666666666572e+02	6.761214983457536619e+03	7.875801183298254848e+00	6.509901958960396584e+00	2.939744868000933820e+03	5.183339080391434663e+02	3.597187325296166138e-01	5.788306316447346944e+01	2.242439268611485943e+02	6.991346633581740207e+03	1.112660236659650970e+01	9.144803917920793168e+00	3.175531402668534611e+03	5.425011494116203039e+02	6.361041317258999683e-01	6.122445966228026748e+01	2.408211870556305598e+02
2.920000000000000000e+02	6.064113044343570436e+03	-2.056149996867964624e+00	-1.129383941865303775e+00	2.235249697799035857e+03	4.446142387713320545e+02	-4.694374650592332832e-01	4.765198417325574809e+01	1.733538818607407848e+02	6.297327355505118248e+03	1.513591668232684206e+00	1.247808029067348112e+00	2.469354015566184444e+03	4.690987860523326844e+02	-1.930520658629499842e-01	5.105515875329454190e+01	1.912602742637037068e+02	6.530541666666666970e+03	5.083333333333333037e+00	3.625000000000000000e+00	2.703458333333333485e+03	4.935833333333333144e+02	8.333333333333332871e-02	5.445833333333333570e+01	2.091666666666666572e+02	6.763755977828215691e+03	8.653074998433982756e+00	6.002191970932651444e+00	2.937562651100482526e+03	5.180678806143339443e+02	3.597187325296166138e-01	5.786150791337212951e+01	2.270730590696296076e+02	6.996970288989763503e+03	1.222281666353462981e+01	8.379383941865302887e+00	3.171666968867631113e+03	5.425524278953346311e+02	6.361041317258999683e-01	6.126468249341092331e+01	2.449794514725925296e+02
2.930000000000000000e+02	6.065299413611727687e+03	-2.230553457535786599e+00	-1.224937185533099715e+00	2.239880718549732592e+03	4.475053784262522640e+02	-3.579859602760599446e-01	4.801925930159214317e+01	1.726041726088614894e+02	6.296795540139197328e+03	1.447223271232106701e+00	1.262531407233450143e+00	2.472127859274866296e+03	4.711485225464595032e+02	-1.581596468046966575e-01	5.125962965079607159e+01	1.908645863044307305e+02	6.528291666666666970e+03	5.125000000000000000e+00	3.750000000000000000e+00	2.704375000000000000e+03	4.947916666666666856e+02	4.166666666666666435e-02	5.450000000000000000e+01	2.091250000000000000e+02	6.759787793194136611e+03	8.802776728767893744e+00	6.237468592766550302e+00	2.936622140725133704e+03	5.184348107868738680e+02	2.414929801380299723e-01	5.774037034920392841e+01	2.273854136955692695e+02	6.991283919721606253e+03	1.248055345753578749e+01	8.724937185533100603e+00	3.168869281450267408e+03	5.420779549070811072e+02	4.413192936093933150e-01	6.098074069840785683e+01	2.456458273911385106e+02
2.940000000000000000e+02	6.066547479954599112e+03	-2.443085358375173932e+00	-1.094198378255923032e+00	2.238940317933541337e+03	4.462027733988917362e+02	-3.579859602760599446e-01	4.846225075805461557e+01	1.723855533944692979e+02	6.296502906643965616e+03	1.424290654145746515e+00	1.265400810872038484e+00	2.471553492300103699e+03	4.708722200327791825e+02	-1.581596468046966575e-01	5.123112537902731134e+01	1.916302766972346490e+02	6.526458333333333030e+03	5.291666666666666963e+00	3.625000000000000000e+00	2.704166666666666515e+03	4.955416666666666856e+02	4.166666666666666435e-02	5.400000000000000000e+01	2.108750000000000000e+02	6.756413760022700444e+03	9.159042679187587410e+00	5.984599189127961516e+00	2.936779841033229332e+03	5.202111133005541888e+02	2.414929801380299723e-01	5.676887462097268866e+01	2.301197233027653510e+02	6.986369186712066949e+03	1.302641869170850697e+01	8.344198378255923032e+00	3.169393015399791693e+03	5.448805599344416351e+02	4.413192936093933150e-01	5.953774924194538443e+01	2.493644466055307021e+02
2.950000000000000000e+02	6.065220669346656905e+03	-2.541170617344567617e+00	-1.196152422706632024e+00	2.236056058711010337e+03	4.458421768012024131e+02	0.000000000000000000e+00	4.835710343754551843e+01	1.762629185984761477e+02	6.295777001339994968e+03	9.585813579943827101e-01	1.401923788646683988e+00	2.471069696022171684e+03	4.703794217339345778e+02	0.000000000000000000e+00	5.105355171877275922e+01	1.933606259659047453e+02	6.526333333333333030e+03	4.458333333333333037e+00	4.000000000000000000e+00	2.706083333333333485e+03	4.949166666666666856e+02	0.000000000000000000e+00	5.375000000000000000e+01	2.104583333333333428e+02	6.756889665326671093e+03	7.958085308672282920e+00	6.598076211353316012e+00	2.941096970644495286e+03	5.194539115993987934e+02	0.000000000000000000e+00	5.644644828122724078e+01	2.275560407007619403e+02	6.987445997320009155e+03	1.145783728401123369e+01	9.196152422706632024e+00	3.176110607955656633e+03	5.439911565321309581e+02	0.000000000000000000e+00	5.914289656245448157e+01	2.446537480681905379e+02
2.960000000000000000e+02	6.062274292382287967e+03	-2.047822088025920806e+00	-1.416025603090639962e+00	2.245700121549105006e+03	4.460472772668960602e+02	-3.579859602760601112e-01	4.897697174420522259e+01	1.690006059890404515e+02	6.292678812857810044e+03	1.267755622653706116e+00	1.291987198454680019e+00	2.476516727441219246e+03	4.714194719667813729e+02	-1.581596468046967408e-01	5.130098587210260774e+01	1.897711363278535543e+02	6.523083333333333030e+03	4.583333333333333037e+00	4.000000000000000000e+00	2.707333333333333485e+03	4.967916666666666856e+02	4.166666666666666435e-02	5.362500000000000000e+01	2.105416666666666572e+02	6.753487853808856016e+03	7.898911044012960403e+00	6.708012801545319981e+00	2.938149939225447724e+03	5.221638613665520552e+02	2.414929801380300556e-01	5.594901412789739226e+01	2.313121970054797600e+02	6.983892374284378093e+03	1.121448875469258688e+01	9.416025603090639962e+00	3.168966545117561964e+03	5.475360560664373679e+02	4.413192936093934815e-01	5.827302825579477741e+01	2.520827273442928629e+02
2.970000000000000000e+02	6.058950584036709188e+03	-1.588035922330413463e+00	-1.653534052444376901e+00	2.249072881827133187e+03	4.469401268801706237e+02	-5.364378277661476790e-01	4.824564130216249680e+01	1.679966676152346849e+02	6.290100292018354594e+03	1.643482038834793268e+00	1.152399640444478290e+00	2.478765607580233336e+03	4.720950634400853119e+02	-2.057189138830738395e-01	5.093532065108124840e+01	1.892275004742839997e+02	6.521250000000000000e+03	4.875000000000000000e+00	3.958333333333333481e+00	2.708458333333333485e+03	4.972500000000000000e+02	1.250000000000000000e-01	5.362500000000000000e+01	2.104583333333333428e+02	6.752399707981645406e+03	8.106517961165206287e+00	6.764267026222189116e+00	2.938151059086433634e+03	5.224049365599147450e+02	4.557189138830738395e-01	5.631467934891875160e+01	2.316891661923826859e+02	6.983549415963290812e+03	1.133803592233041257e+01	9.570200719111044307e+00	3.167843784839533782e+03	5.475598731198293763e+02	7.864378277661476790e-01	5.900435869783750320e+01	2.529199990514320007e+02
2.980000000000000000e+02	6.057300770192648997e+03	-7.834534635318020079e-01	-1.357184482014853977e+00	2.245116912272464560e+03	4.473434504492490191e+02	-5.364378277661476790e-01	4.832785358645246276e+01	1.692939865074017973e+02	6.288483718429658438e+03	1.962439934900765515e+00	1.196407758992573012e+00	2.478454289469565538e+03	4.726092252246245380e+02	-2.057189138830738395e-01	5.110142679322623138e+01	1.887511599203675701e+02	6.519666666666666970e+03	4.708333333333333037e+00	3.750000000000000000e+00	2.711791666666666515e+03	4.978750000000000000e+02	1.250000000000000000e-01	5.387500000000000000e+01	2.082083333333333428e+02	6.750849614903675501e+03	7.454226731765900560e+00	6.303592241007427432e+00	2.945129043863767492e+03	5.231407747753754620e+02	4.557189138830738395e-01	5.664857320677376862e+01	2.276655067462991155e+02	6.982032563140684942e+03	1.020012013019846719e+01	8.857184482014854865e+00	3.178466421060868470e+03	5.484065495507509240e+02	7.864378277661476790e-01	5.942214641354753724e+01	2.471226801592648883e+02
2.990000000000000000e+02	6.054999201666904810e+03	-1.602481898385061498e+00	-1.285048738913124655e+00	2.245226293962517502e+03	4.469404818432599313e+02	-5.364378277661476790e-01	4.814412771133396518e+01	1.715745184845048925e+02	6.287145434166785890e+03	1.552925717474135769e+00	1.336642297210104413e+00	2.478467313647925494e+03	4.720119075882965944e+02	-2.057189138830738395e-01	5.113456385566698259e+01	1.902872592422524463e+02	6.519291666666666970e+03	4.708333333333333037e+00	3.958333333333333481e+00	2.711708333333333485e+03	4.970833333333333144e+02	1.250000000000000000e-01	5.412500000000000000e+01	2.090000000000000000e+02	6.751437899166548050e+03	7.863740949192530749e+00	6.580024369456562994e+00	2.944949353018741476e+03	5.221547590783700343e+02	4.557189138830738395e-01	5.711543614433301741e+01	2.277127407577475537e+02	6.983584131666429130e+03	1.101914856505172757e+01	9.201715405579792062e+00	3.178190372704149468e+03	5.472261848234066974e+02	7.864378277661476790e-01	6.010587228866603482e+01	2.464254815154951075e+02
3.000000000000000000e+02	6.048774762846143858e+03	-2.036644763247988266e+00	-1.032460808042075850e+00	2.246408784202531024e+03	4.471777823373938645e+02	-3.579859602760601112e-01	4.774228835576223418e+01	1.683413535657614943e+02	6.282741548089738899e+03	1.419177618376005867e+00	1.275436262645628815e+00	2.479600225434598997e+03	4.729847245020302466e+02	-1.581596468046967408e-01	5.112114417788112064e+01	1.885248434495474044e+02	6.516708333333333030e+03	4.875000000000000000e+00	3.583333333333333481e+00	2.712791666666666515e+03	4.987916666666666856e+02	4.166666666666666435e-02	5.450000000000000000e+01	2.087083333333333428e+02	6.750675118576927161e+03	8.330822381623994133e+00	5.891230404021038147e+00	2.945983107898734033e+03	5.245986088313030677e+02	2.414929801380300556e-01	5.787885582211887936e+01	2.288918232171192813e+02	6.984641903820522202e+03	1.178664476324798827e+01	8.199127474708742369e+00	3.179174549130802006e+03	5.504055509959395067e+02	4.413192936093934815e-01	6.125771164423776582e+01	2.490753131009051913e+02
3.010000000000000000e+02	6.051088072898720384e+03	-2.734442304218114295e+00	-7.443500024641811486e-01	2.242554132164807470e+03	4.437492690105352153e+02	-4.694374650592332832e-01	4.778739107749196791e+01	1.715884731832048544e+02	6.282314869782693677e+03	1.195278847890942853e+00	1.481991665434576166e+00	2.477922899415736993e+03	4.722496345052675792e+02	-1.930520658629499842e-01	5.093536220541265180e+01	1.905025699249357558e+02	6.513541666666666970e+03	5.125000000000000000e+00	3.708333333333333481e+00	2.713291666666666515e+03	5.007500000000000000e+02	8.333333333333332871e-02	5.408333333333333570e+01	2.094166666666666572e+02	6.744768463550640263e+03	9.054721152109056703e+00	5.934675001232090352e+00	2.948660433917596038e+03	5.292503654947323639e+02	3.597187325296166138e-01	5.723130446125401960e+01	2.283307634083975586e+02	6.975995260434613556e+03	1.298444230421811341e+01	8.161016669130848555e+00	3.184029201168525560e+03	5.577507309894648415e+02	6.361041317258999683e-01	6.037927558917470350e+01	2.472448601501284600e+02
3.020000000000000000e+02	6.055981765498720051e+03	-2.530240678124839881e+00	-1.188839724439788359e+00	2.241428592560221205e+03	4.364115194958303618e+02	-7.529711460710616366e-01	4.672628216624360675e+01	1.740215717221745422e+02	6.284490882749360026e+03	1.151546327604246578e+00	1.322246804446772561e+00	2.477839296280110375e+03	4.684557597479151809e+02	-3.139855730355308183e-01	5.030064108312180338e+01	1.918024525277539283e+02	6.513000000000000000e+03	4.833333333333333037e+00	3.833333333333333481e+00	2.714250000000000000e+03	5.005000000000000000e+02	1.250000000000000000e-01	5.387500000000000000e+01	2.095833333333333428e+02	6.741509117250639974e+03	8.515120339062420385e+00	6.344419862219893957e+00	2.950660703719889625e+03	5.325442402520848191e+02	5.639855730355307628e-01	5.744935891687819662e+01	2.273642141389127573e+02	6.970018234501279949e+03	1.219690734479150507e+01	8.855506391106455766e+00	3.187071407439778795e+03	5.645884805041696382e+02	1.002971146071061526e+00	6.102371783375639325e+01	2.451450949444921434e+02
3.030000000000000000e+02	6.061113059194402922e+03	-3.307619860983550986e+00	-9.228352781985909026e-01	2.241900125373422725e+03	4.338938405233613480e+02	-4.694374650592332832e-01	4.733986251945736967e+01	1.726590638722747144e+02	6.287202362930534946e+03	8.045234028415579886e-01	1.330249027567371289e+00	2.478554229353378105e+03	4.665094202616806456e+02	-1.930520658629499842e-01	5.079493125972868484e+01	1.911003652694706716e+02	6.513291666666666970e+03	4.916666666666666963e+00	3.583333333333333481e+00	2.715208333333333485e+03	4.991250000000000000e+02	8.333333333333332871e-02	5.425000000000000000e+01	2.095416666666666572e+02	6.739380970402798994e+03	9.028809930491775049e+00	5.836417639099295229e+00	2.951862437313288865e+03	5.317405797383192976e+02	3.597187325296166138e-01	5.770506874027131516e+01	2.279829680638626428e+02	6.965470274138931018e+03	1.314095319431688580e+01	8.089501944865258309e+00	3.188516541293244245e+03	5.643561594766387088e+02	6.361041317258999683e-01	6.116013748054263033e+01	2.464242694610586000e+02
3.040000000000000000e+02	6.058855070579400490e+03	-2.412260573539734665e+00	-1.299053858758462354e+00	2.244578095172642406e+03	4.362995082906772950e+02	-4.694374650592332832e-01	4.706739112970533512e+01	1.746535972831357242e+02	6.286573368623034185e+03	1.231369713230132668e+00	1.287973070620768823e+00	2.480809880919654461e+03	4.666289208120052763e+02	-1.930520658629499842e-01	5.063786223151933541e+01	1.916601319749011907e+02	6.514291666666666970e+03	4.875000000000000000e+00	3.875000000000000000e+00	2.717041666666666515e+03	4.969583333333333144e+02	8.333333333333332871e-02	5.420833333333333570e+01	2.086666666666666572e+02	6.742009964710299755e+03	8.518630286769866444e+00	6.462026929379231177e+00	2.953273452413678569e+03	5.272877458546613525e+02	3.597187325296166138e-01	5.777880443514733599e+01	2.256732013584321237e+02	6.969728262753933450e+03	1.216226057353973466e+01	9.049053858758462354e+00	3.189505238160690624e+03	5.576171583759893338e+02	6.361041317258999683e-01	6.134927553696133629e+01	2.426797360501975902e+02
3.050000000000000000e+02	6.059907054777828307e+03	-3.143588286604596327e+00	-1.580728530573158430e+00	2.244536823951918450e+03	4.350507234768763283e+02	-7.881883952584496367e-01	4.718389894461805767e+01	1.733364857253518210e+02	6.286182694055580214e+03	1.157372523364368355e+00	1.084635734713420785e+00	2.480789245309292255e+03	4.661503617384381641e+02	-2.899275309625581887e-01	5.052944947230903239e+01	1.916474095293425819e+02	6.512458333333333030e+03	5.458333333333333037e+00	3.750000000000000000e+00	2.717041666666666515e+03	4.972500000000000000e+02	2.083333333333333426e-01	5.387500000000000000e+01	2.099583333333333428e+02	6.738733972611085846e+03	9.759294143302298608e+00	6.415364265286578771e+00	2.953294088024040775e+03	5.283496382615618359e+02	7.065941976292248183e-01	5.722055052769096761e+01	2.282692571373241037e+02	6.965009611888837753e+03	1.406025495327126151e+01	9.080728530573157542e+00	3.189546509381414580e+03	5.594492765231236717e+02	1.204855061925116377e+00	6.056610105538194233e+01	2.465801809413148646e+02
3.060000000000000000e+02	6.059928314577517995e+03	-2.867913653688423103e+00	-1.903534052444377789e+00	2.243457413221251045e+03	4.309398052282433582e+02	-7.908329997330663108e-01	4.677390519697763693e+01	1.686962471438732223e+02	6.287672490622092482e+03	1.295209839822454967e+00	9.023996404444778463e-01	2.480728706610625522e+03	4.622407359474549935e+02	-2.704164998665331554e-01	5.019945259848881847e+01	1.893481235719366111e+02	6.515416666666666970e+03	5.458333333333333037e+00	3.708333333333333481e+00	2.718000000000000000e+03	4.935416666666666856e+02	2.500000000000000000e-01	5.362500000000000000e+01	2.100000000000000000e+02	6.743160842711241457e+03	9.621456826844211108e+00	6.514267026222189116e+00	2.955271293389374478e+03	5.248425973858783209e+02	7.704164998665331554e-01	5.705054740151118153e+01	2.306518764280633889e+02	6.970905018755815945e+03	1.378458032035509007e+01	9.320200719111044307e+00	3.192542586778748955e+03	5.561435281050900130e+02	1.290832999733066311e+00	6.047609480302236307e+01	2.513037528561267777e+02
3.070000000000000000e+02	6.056807806614167930e+03	-3.243120220179073421e+00	-1.322209849031922513e+00	2.243631956661475670e+03	4.323666552610105782e+02	-9.302398582179318698e-01	4.644385000313203449e+01	1.680438204662023622e+02	6.287237236640417905e+03	1.045106556577129808e+00	1.172228408817372003e+00	2.481461811664071320e+03	4.612874942971719179e+02	-3.192865957756326201e-01	5.001359166823268509e+01	1.890010768997678383e+02	6.517666666666666970e+03	5.333333333333333037e+00	3.666666666666666519e+00	2.719291666666666515e+03	4.902083333333333144e+02	2.916666666666666852e-01	5.358333333333333570e+01	2.099583333333333428e+02	6.748096096692916035e+03	9.621560110089536266e+00	6.161104924515960590e+00	2.957121521669261710e+03	5.191291723694946540e+02	9.026199291089660459e-01	5.715307499843398631e+01	2.309155897668988473e+02	6.978525526719166010e+03	1.390978688684574038e+01	8.655543182365255106e+00	3.194951376671857361e+03	5.480500114056560506e+02	1.513573191551265351e+00	6.072281666353463692e+01	2.518728462004643234e+02
3.080000000000000000e+02	6.057833795960836142e+03	-2.094598884597587585e+00	-1.660593627966493457e+00	2.243086764611150556e+03	4.327690050068010237e+02	-9.402380714238083304e-01	4.706045591987017218e+01	1.715104852895651106e+02	6.287687731313751101e+03	1.452700557701206208e+00	9.822031860167532713e-01	2.481522548972242021e+03	4.611970025034005403e+02	-3.451190357119041652e-01	5.040522795993508964e+01	1.908802426447825553e+02	6.517541666666666970e+03	5.000000000000000000e+00	3.625000000000000000e+00	2.719958333333333485e+03	4.896250000000000000e+02	2.500000000000000000e-01	5.375000000000000000e+01	2.102500000000000000e+02	6.747395602019582839e+03	8.547299442298793792e+00	6.267796813983246729e+00	2.958394117694424949e+03	5.180529974965994597e+02	8.451190357119041652e-01	5.709477204006491036e+01	2.296197573552174447e+02	6.977249537372497798e+03	1.209459888459758758e+01	8.910593627966493457e+00	3.196829902055516413e+03	5.464809949931989195e+02	1.440238071423808330e+00	6.043954408012982782e+01	2.489895147104348894e+02
3.090000000000000000e+02	6.054505601564282188e+03	-1.916019637533578290e+00	-1.368746088859544408e+00	2.241002937345825558e+03	4.297880837869008133e+02	-1.177932674045699901e+00	4.742117281755461988e+01	1.730468866022023633e+02	6.285481967448807154e+03	1.437823514566544336e+00	1.128126955570227796e+00	2.480376468672912779e+03	4.598315418934504351e+02	-4.431330036895166358e-01	5.050225307544397424e+01	1.923359433011011674e+02	6.516458333333333030e+03	4.791666666666666963e+00	3.625000000000000000e+00	2.719750000000000000e+03	4.898750000000000000e+02	2.916666666666666852e-01	5.358333333333333570e+01	2.116250000000000000e+02	6.747434699217858906e+03	8.145509818766790033e+00	6.121873044429772648e+00	2.959123531327087221e+03	5.199184581065495649e+02	1.026466337022849951e+00	5.666441359122269716e+01	2.309140566988988326e+02	6.978411065102383873e+03	1.149935297086691222e+01	8.618746088859545296e+00	3.198497062654174442e+03	5.499619162130991299e+02	1.761266007379033383e+00	5.974549384911205152e+01	2.502031133977976367e+02
3.100000000000000000e+02	6.056820871433493267e+03	-1.675137739478884669e+00	-1.574199715628082696e+00	2.244125941002330819e+03	4.311963966456751223e+02	-1.072875655532295358e+00	4.731305514335345919e+01	1.723183431274148631e+02	6.285681269050080118e+03	1.349931130260557666e+00	9.420668088526253925e-01	2.482125470501165182e+03	4.611606983228375611e+02	-4.114378277661476790e-01	5.063569423834339744e+01	1.922425048970407602e+02	6.514541666666666970e+03	4.375000000000000000e+00	3.458333333333333481e+00	2.720125000000000000e+03	4.911250000000000000e+02	2.500000000000000000e-01	5.395833333333333570e+01	2.121666666666666572e+02	6.743402064283253821e+03	7.400068869739442334e+00	5.974599857814041570e+00	2.958124529498834818e+03	5.210893016771624389e+02	9.114378277661476790e-01	5.728097242832327396e+01	2.320908284362925542e+02	6.972262461899840673e+03	1.042513773947888467e+01	8.490866382294749215e+00	3.196124058997669181e+03	5.510536033543248777e+02	1.572875655532295358e+00	6.060361152331321222e+01	2.520149902059184512e+02
3.110000000000000000e+02	6.054060418938027397e+03	-1.927671211040578036e+00	-1.486541611246769090e+00	2.240760424917178170e+03	4.338477769686558645e+02	-7.761423749153965046e-01	4.713386005420871072e+01	1.767699637681343461e+02	6.283842709469013244e+03	1.348664394479710982e+00	1.090062527709948714e+00	2.480776045791922570e+03	4.623613884843279607e+02	-3.047378541243649375e-01	5.046276336043768396e+01	1.946141485507338302e+02	6.513625000000000000e+03	4.625000000000000000e+00	3.666666666666666519e+00	2.720791666666666515e+03	4.908750000000000000e+02	1.666666666666666574e-01	5.379166666666666430e+01	2.124583333333333428e+02	6.743407290530986756e+03	7.901335605520289462e+00	6.243270805623383879e+00	2.960807287541410460e+03	5.193886115156720962e+02	6.380711874576981968e-01	5.712056997289564464e+01	2.303025181159328554e+02	6.973189581061972603e+03	1.117767121104057892e+01	8.819874944580101683e+00	3.200822908416154860e+03	5.479022230313440787e+02	1.109475708248729875e+00	6.044947327912461787e+01	2.481467028985323395e+02
3.120000000000000000e+02	6.045018625108572451e+03	-1.791530499635093143e+00	-1.646879434073468929e+00	2.248797235317346804e+03	4.370957232057991746e+02	-7.881883952584496367e-01	4.634220360379632808e+01	1.706528366889539257e+02	6.276113479220953195e+03	1.395901416849119947e+00	7.390602829632655357e-01	2.485815284325340144e+03	4.666936949362329301e+02	-2.899275309625581887e-01	5.025443513523149619e+01	1.911180850111436200e+02	6.507208333333333030e+03	4.583333333333333037e+00	3.125000000000000000e+00	2.722833333333333485e+03	4.962916666666666856e+02	2.083333333333333426e-01	5.416666666666666430e+01	2.115833333333333428e+02	6.738303187445712865e+03	7.770765249817546128e+00	5.510939717036734464e+00	2.959851382341326826e+03	5.258896383971004980e+02	7.065941976292248183e-01	5.807889819810183241e+01	2.320485816555230656e+02	6.969398041558093610e+03	1.095819716630175833e+01	7.896879434073468929e+00	3.196869431349320166e+03	5.554876101275342535e+02	1.204855061925116377e+00	6.199112972953700051e+01	2.525138299777127600e+02
3.130000000000000000e+02	6.030253313405912195e+03	-2.182521726616396762e+00	-1.321440523984700022e+00	2.254911651944109508e+03	4.519025800790018934e+02	-7.881883952584496367e-01	4.731912047194195026e+01	1.669978070737886071e+02	6.267084990036290037e+03	1.325405803358468138e+00	9.017797380076499891e-01	2.490330825972054754e+03	4.750762900395009183e+02	-2.899275309625581887e-01	5.074289356930430728e+01	1.883739035368942893e+02	6.503916666666666970e+03	4.833333333333333037e+00	3.125000000000000000e+00	2.725750000000000000e+03	4.982500000000000000e+02	2.083333333333333426e-01	5.416666666666666430e+01	2.097500000000000000e+02	6.740748343297043903e+03	8.341260863308198381e+00	5.348220261992350011e+00	2.961169174027945246e+03	5.214237099604990817e+02	7.065941976292248183e-01	5.759043976402902132e+01	2.311260964631057107e+02	6.977580019927421745e+03	1.184918839328306284e+01	7.571440523984700022e+00	3.196588348055890492e+03	5.445974199209981634e+02	1.204855061925116377e+00	6.101421286139137834e+01	2.525021929262113929e+02
3.140000000000000000e+02	6.026655180190662577e+03	-2.548218080230881810e+00	-1.655543182365254662e+00	2.260067892852147907e+03	4.477638082248653291e+02	-5.786893258332631573e-01	4.693881423011124099e+01	1.664646726798835346e+02	6.263765090095331288e+03	1.163390959884559095e+00	8.388950754840394097e-01	2.492679779759407211e+03	4.740694041124326645e+02	-2.060113295832982361e-01	5.032357378172228835e+01	1.889198363399417531e+02	6.500875000000000000e+03	4.875000000000000000e+00	3.333333333333333481e+00	2.725291666666666515e+03	5.003750000000000000e+02	1.666666666666666574e-01	5.370833333333333570e+01	2.113750000000000000e+02	6.737984909904668712e+03	8.586609040115440905e+00	5.827771591182627553e+00	2.957903553573925819e+03	5.266805958875673923e+02	5.393446629166315232e-01	5.709309288494438306e+01	2.338301636600582469e+02	6.975094819809337423e+03	1.229821808023088181e+01	8.322209849031921181e+00	3.190515440481185124e+03	5.529861917751346709e+02	9.120226591665964166e-01	6.047785243655543042e+01	2.562853273201164939e+02
3.150000000000000000e+02	6.023368300099725275e+03	-2.920369456326952218e+00	-1.479476940522794326e+00	2.262121903365126855e+03	4.505211456203999774e+02	-5.786893258332631573e-01	4.679260305536639919e+01	1.661187186451638240e+02	6.261246650049863092e+03	8.314819385031904098e-01	9.685948630719360963e-01	2.494790118349230397e+03	4.758855728101999603e+02	-2.060113295832982361e-01	5.050046819434987100e+01	1.879551926559152264e+02	6.499125000000000000e+03	4.583333333333333037e+00	3.416666666666666519e+00	2.727458333333333485e+03	5.012500000000000000e+02	1.666666666666666574e-01	5.420833333333333570e+01	2.097916666666666572e+02	6.737003349950136908e+03	8.335184728163476109e+00	5.864738470261396941e+00	2.960126548317436573e+03	5.266144271898000397e+02	5.393446629166315232e-01	5.791619847231680041e+01	2.316281406774180880e+02	6.974881699900274725e+03	1.208703612299361829e+01	8.312810273856127807e+00	3.192794763301540115e+03	5.519788543796000795e+02	9.120226591665964166e-01	6.162406361130027221e+01	2.534646146881694904e+02
3.160000000000000000e+02	6.032591144267322306e+03	-3.067662258053453606e+00	-2.288689716570601274e+00	2.261610159236588970e+03	4.431260729712554962e+02	-6.160254037844385966e-01	4.727851477913546319e+01	1.656595827395517517e+02	6.265358072133661153e+03	6.120022043066066786e-01	6.264884750480326225e-01	2.494409246284961228e+03	4.722505364856277765e+02	-1.830127018922192983e-01	5.068092405623440300e+01	1.883922913697758759e+02	6.498125000000000000e+03	4.291666666666666963e+00	3.541666666666666519e+00	2.727208333333333485e+03	5.013750000000000000e+02	2.500000000000000000e-01	5.408333333333333570e+01	2.111250000000000000e+02	6.730891927866338847e+03	7.971331129026727247e+00	6.456844858285300859e+00	2.960007420381705742e+03	5.304994635143722235e+02	6.830127018922192983e-01	5.748574261043226841e+01	2.338577086302241241e+02	6.963658855732677694e+03	1.165099559138678842e+01	9.372023049903933867e+00	3.192806507430078000e+03	5.596239270287444469e+02	1.116025403784438597e+00	6.088815188753120822e+01	2.565904172604482483e+02
3.170000000000000000e+02	6.026617052036945097e+03	-4.563249195349460940e+00	-1.310475442154688697e+00	2.262255935708890320e+03	4.391129601235369364e+02	-7.881883952584496367e-01	4.713775658489508658e+01	1.625723938829586928e+02	6.261600192685139518e+03	-7.329126434139698887e-02	8.864289455893223924e-01	2.496023801187778190e+03	4.705148133951018394e+02	-2.899275309625581887e-01	5.067304495911421469e+01	1.861820302748126892e+02	6.496583333333333030e+03	4.416666666666666963e+00	3.083333333333333481e+00	2.729791666666666515e+03	5.019166666666666856e+02	2.083333333333333426e-01	5.420833333333333570e+01	2.097916666666666572e+02	6.731566473981526542e+03	8.906624597674731802e+00	5.280237721077345014e+00	2.963559532145554840e+03	5.333185199382315886e+02	7.065941976292248183e-01	5.774362170755245671e+01	2.334013030585206252e+02	6.966549614629720963e+03	1.339658252868279575e+01	7.477142108821356103e+00	3.197327397624442710e+03	5.647203732097964348e+02	1.204855061925116377e+00	6.127891008177158483e+01	2.570109394503746216e+02
3.180000000000000000e+02	6.027917881699061581e+03	-3.435741149146273266e+00	-1.845222949206065888e+00	2.261887632715629024e+03	4.370430791116514229e+02	-7.881883952584496367e-01	4.714434539959895432e+01	1.677156338315951132e+02	6.262250607516197306e+03	5.737960920935298859e-01	4.940551920636337968e-01	2.496339649691147770e+03	4.690007062224923970e+02	-2.899275309625581887e-01	5.057217269979948071e+01	1.888786502491308852e+02	6.496583333333333030e+03	4.583333333333333037e+00	2.833333333333333481e+00	2.730791666666666515e+03	5.009583333333333144e+02	2.083333333333333426e-01	5.400000000000000000e+01	2.100416666666666572e+02	6.730916059150468755e+03	8.592870574573137077e+00	5.172611474603033166e+00	2.965243683642185260e+03	5.329159604441742886e+02	7.065941976292248183e-01	5.742782730020051929e+01	2.312046830842024292e+02	6.965248784967604479e+03	1.260240781581293845e+01	7.511889615872732406e+00	3.199695700617704006e+03	5.648735875550152059e+02	1.204855061925116377e+00	6.085565460040104568e+01	2.523676995017382012e+02
3.190000000000000000e+02	6.029227799431934727e+03	-3.014463219115896209e+00	-1.220220791768538149e+00	2.258816136944810751e+03	4.384405688584952827e+02	-9.302398582179318698e-01	4.645924913954804936e+01	1.736102603622182414e+02	6.263426399715967818e+03	6.802683904420518957e-01	8.273896041157309256e-01	2.494658068472405375e+03	4.687411177625809842e+02	-3.192865957756326201e-01	5.025045790310736038e+01	1.924301301811091207e+02	6.497625000000000000e+03	4.375000000000000000e+00	2.875000000000000000e+00	2.730500000000000000e+03	4.990416666666666856e+02	2.916666666666666852e-01	5.404166666666666430e+01	2.112500000000000000e+02	6.731823600284032182e+03	8.069731609557948104e+00	4.922610395884269074e+00	2.966341931527594625e+03	5.293422155707523871e+02	9.026199291089660459e-01	5.783287543022596822e+01	2.300698698188908793e+02	6.966022200568065273e+03	1.176446321911589621e+01	6.970220791768538149e+00	3.202183863055189249e+03	5.596427644748380317e+02	1.513573191551265351e+00	6.162408419378527924e+01	2.488897396377817586e+02
3.200000000000000000e+02	6.033708878435205406e+03	-3.395149795590449493e+00	-1.227788559539847224e+00	2.256794183735712522e+03	4.342837075925774002e+02	-9.302398582179318698e-01	4.689487518901970020e+01	1.748529722404833819e+02	6.266208605884269673e+03	5.732584355381087349e-01	7.402723868967431287e-01	2.492855425201189519e+03	4.656418537962887285e+02	-3.192865957756326201e-01	5.040577092784317870e+01	1.943848194535750054e+02	6.498708333333333030e+03	4.541666666666666963e+00	2.708333333333333481e+00	2.728916666666666515e+03	4.970000000000000000e+02	2.916666666666666852e-01	5.391666666666666430e+01	2.139166666666666572e+02	6.731208060782396387e+03	8.510074897795224302e+00	4.676394279769923834e+00	2.964977908132143511e+03	5.283581462037112715e+02	9.026199291089660459e-01	5.742756240549014990e+01	2.334485138797583090e+02	6.963707788231460654e+03	1.247848312892378431e+01	6.644455226206513743e+00	3.201039149597620508e+03	5.597162924074225430e+02	1.513573191551265351e+00	6.093845814431362840e+01	2.529803610928499324e+02
3.210000000000000000e+02	6.027283444024602431e+03	-2.888151887531200668e+00	-1.100762840545522092e+00	2.261406514650924237e+03	4.394139624760104539e+02	-7.852373319433403331e-01	4.619464869557124587e+01	1.698176853449232340e+02	6.262704222012301216e+03	5.142573895677329254e-01	9.704519130605722133e-01	2.496849090658795376e+03	4.681444812380052554e+02	-2.467853326383368517e-01	4.997232434778562293e+01	1.907630093391282742e+02	6.498125000000000000e+03	3.916666666666666519e+00	3.041666666666666519e+00	2.732291666666666515e+03	4.968750000000000000e+02	2.916666666666666852e-01	5.375000000000000000e+01	2.117083333333333428e+02	6.733545777987698784e+03	7.319075943765600556e+00	5.112881420272760380e+00	2.967734242674537654e+03	5.256055187619947446e+02	8.301186659716701666e-01	5.752767565221437707e+01	2.326536573275384114e+02	6.968966555975397569e+03	1.072148522086453326e+01	7.184096173878854685e+00	3.203176818682408793e+03	5.543360375239894893e+02	1.368570665276673815e+00	6.130535130442875413e+01	2.535989813217434516e+02
3.220000000000000000e+02	6.024610874301644799e+03	-2.876602366596509697e+00	-1.219755891848532503e+00	2.259475124045985922e+03	4.376975164555811944e+02	-9.138857955913137765e-01	4.612418533313325497e+01	1.713404600363635950e+02	6.261451270484155430e+03	3.741988167017451516e-01	9.109553874090670078e-01	2.495862562022993188e+03	4.669112582277905972e+02	-2.902762311289902031e-01	4.985375933323329178e+01	1.920452300181817975e+02	6.498291666666666970e+03	3.625000000000000000e+00	3.041666666666666519e+00	2.732250000000000000e+03	4.961250000000000000e+02	3.333333333333333148e-01	5.358333333333333570e+01	2.127500000000000000e+02	6.735132062849178510e+03	6.875801183298254848e+00	5.172377945924266029e+00	2.968637437977006812e+03	5.253387417722094597e+02	9.569428977956568882e-01	5.731290733343337962e+01	2.334547699818182025e+02	6.971972459031689141e+03	1.012660236659650970e+01	7.303089225181865984e+00	3.205024875954014078e+03	5.545524835444188056e+02	1.580552462257980295e+00	6.104248133353341643e+01	2.541595399636364050e+02
3.230000000000000000e+02	6.019802936698520170e+03	-3.668022551906720885e+00	-1.054058411375427884e+00	2.259950515208983234e+03	4.425598095608090148e+02	-9.302398582179318698e-01	4.684127434553232661e+01	1.679201461085657172e+02	6.260151468349260540e+03	-1.465112759533604425e-01	9.104707943122860581e-01	2.498391924271158132e+03	4.680090714470711646e+02	-3.192865957756326201e-01	5.033730383943283471e+01	1.883767397209495300e+02	6.500500000000000000e+03	3.375000000000000000e+00	2.875000000000000000e+00	2.736833333333333485e+03	4.934583333333333144e+02	2.916666666666666852e-01	5.383333333333333570e+01	2.088333333333333428e+02	6.740848531650739460e+03	6.896511275953359998e+00	4.839529205687713720e+00	2.975274742395508838e+03	5.189075952195954642e+02	9.026199291089660459e-01	5.732936282723383670e+01	2.292899269457171556e+02	6.981197063301479830e+03	1.041802255190672000e+01	6.804058411375427440e+00	3.213716151457683736e+03	5.443568571058576708e+02	1.513573191551265351e+00	6.082539232113434480e+01	2.497465205581009684e+02
3.240000000000000000e+02	6.025830093335027414e+03	-3.632026018123713396e+00	-1.531624597674731358e+00	2.257043710716677197e+03	4.347481415166289480e+02	-7.852373319433405552e-01	4.625796307636904459e+01	1.707345872275996612e+02	6.263206713334179767e+03	-2.326796757285234385e-01	7.133543678293010615e-01	2.496771855358338598e+03	4.637074040916477884e+02	-2.467853326383369628e-01	4.996231487151785444e+01	1.904506269471331734e+02	6.500583333333333030e+03	3.166666666666666519e+00	2.958333333333333481e+00	2.736500000000000000e+03	4.926666666666666856e+02	2.916666666666666852e-01	5.366666666666666430e+01	2.101666666666666572e+02	6.737959953332486293e+03	6.566013009061856920e+00	5.203312298837365901e+00	2.976228144641661402e+03	5.216259292416855260e+02	8.301186659716703886e-01	5.737101846181547415e+01	2.298827063862001410e+02	6.975336573331638647e+03	9.965359351457045989e+00	7.448291264341397877e+00	3.215956289283322803e+03	5.505851918167044232e+02	1.368570665276674037e+00	6.107537025696428401e+01	2.495987461057336532e+02
3.250000000000000000e+02	6.016683727565713525e+03	-3.087120094752739963e+00	-1.940941976292249738e+00	2.261754022402426926e+03	4.413034184379442308e+02	-7.852373319433405552e-01	4.569404477453127100e+01	1.667515620213686418e+02	6.256425197116190247e+03	1.231066192902967593e-01	5.503623451872083905e-01	2.500002011201213463e+03	4.686308758856387726e+02	-2.467853326383369628e-01	4.955535572059896765e+01	1.881466143440176495e+02	6.496166666666666970e+03	3.333333333333333481e+00	3.041666666666666519e+00	2.738250000000000000e+03	4.959583333333333144e+02	2.916666666666666852e-01	5.341666666666666430e+01	2.095416666666666572e+02	6.735908136217143692e+03	6.543560047376370647e+00	5.532970988146124647e+00	2.976497988798786537e+03	5.232857907810277993e+02	8.301186659716703886e-01	5.727797761273436095e+01	2.309367189893156649e+02	6.975649605767620415e+03	9.753786761419407370e+00	8.024275309625583219e+00	3.214745977597573074e+03	5.506132482287223411e+02	1.368570665276674037e+00	6.113928855880205759e+01	2.523317713119646726e+02
3.260000000000000000e+02	6.010895453281073969e+03	-2.418363941464930722e+00	-2.539080922874564106e+00	2.260657381624858317e+03	4.478802529793800886e+02	-1.016941090707505380e+00	4.576111935377967654e+01	1.718604082584959656e+02	6.252718559973870470e+03	3.949846959342013797e-01	3.137928718960512064e-01	2.499245357479096128e+03	4.723359598230233587e+02	-3.209705453537526898e-01	4.950555967688983827e+01	1.913468707959146400e+02	6.494541666666666970e+03	3.208333333333333481e+00	3.166666666666666519e+00	2.737833333333333485e+03	4.967916666666666856e+02	3.750000000000000000e-01	5.325000000000000000e+01	2.108333333333333428e+02	6.736364773359463470e+03	6.021681970732466027e+00	6.019540461437282275e+00	2.976421309187570841e+03	5.212473735103100125e+02	1.070970545353752801e+00	5.699444032311016173e+01	2.303197958707520456e+02	6.978187880052259970e+03	8.835030608131598129e+00	8.872414256207896699e+00	3.215009285041808653e+03	5.457030803539532826e+02	1.766941090707505380e+00	6.073888064622032346e+01	2.498062584081707200e+02
3.270000000000000000e+02	6.005091094902913028e+03	-2.733003292241385829e+00	-2.660687889281537988e+00	2.256728972068147868e+03	4.461798830334964236e+02	-9.138857955913137765e-01	4.550000000000000000e+01	1.745117711757975769e+02	6.248733047451456514e+03	6.334983538793070856e-01	2.382272202589774679e-02	2.497051986034074162e+03	4.719232748500815546e+02	-2.902762311289902031e-01	4.950000000000000000e+01	1.932767189212321171e+02	6.492375000000000000e+03	4.000000000000000000e+00	2.708333333333333481e+00	2.737375000000000000e+03	4.976666666666666856e+02	3.333333333333333148e-01	5.350000000000000000e+01	2.120416666666666572e+02	6.736016952548543486e+03	7.366501646120692470e+00	5.392843944640769216e+00	2.977698013965925838e+03	5.234100584832517598e+02	9.569428977956568882e-01	5.750000000000000000e+01	2.308066144121011973e+02	6.979658905097086972e+03	1.073300329224138494e+01	8.077354555948204506e+00	3.218021027931852132e+03	5.491534502998370044e+02	1.580552462257980295e+00	6.150000000000000000e+01	2.495715621575357375e+02
3.280000000000000000e+02	6.004892324569355878e+03	-2.588035922330413463e+00	-2.653534052444376901e+00	2.260605913337848961e+03	4.453832509829572359e+02	-7.852373319433403331e-01	4.560187477084551944e+01	1.737465134022416748e+02	6.248300328951344454e+03	6.434820388347932685e-01	1.523996404444782904e-01	2.498719623335591223e+03	4.715249588248119608e+02	-2.467853326383368517e-01	4.934260405208942757e+01	1.936649233677875088e+02	6.491708333333333030e+03	3.875000000000000000e+00	2.958333333333333481e+00	2.736833333333333485e+03	4.976666666666666856e+02	2.916666666666666852e-01	5.308333333333333570e+01	2.135833333333333428e+02	6.735116337715321606e+03	7.106517961165206287e+00	5.764267026222189116e+00	2.974947043331075747e+03	5.238083745085214105e+02	8.301186659716701666e-01	5.682406261457724383e+01	2.335017432988791768e+02	6.978524342097310182e+03	1.033803592233041257e+01	8.570200719111044307e+00	3.213060753328818009e+03	5.499500823503761922e+02	1.368570665276673815e+00	6.056479189582115197e+01	2.534201532644250108e+02
3.290000000000000000e+02	6.007129070692470123e+03	-2.791535638117264018e+00	-2.179628283806885225e+00	2.262857292819384838e+03	4.493336257318940739e+02	-7.908329997330663108e-01	4.545924913954804936e+01	1.733339594176550236e+02	6.249481202012902031e+03	5.208988476080347318e-01	3.685191914298906468e-01	2.500303646409692647e+03	4.730834795326136941e+02	-2.704164998665331554e-01	4.925045790310736038e+01	1.934378130421608262e+02	6.491833333333333030e+03	3.833333333333333481e+00	2.916666666666666519e+00	2.737750000000000000e+03	4.968333333333333144e+02	2.500000000000000000e-01	5.304166666666666430e+01	2.135416666666666572e+02	6.734185464653764029e+03	7.145767819058631787e+00	5.464814141903442390e+00	2.975196353590307353e+03	5.205831871340528778e+02	7.704164998665331554e-01	5.683287543022596822e+01	2.336455202911724882e+02	6.976537595974195938e+03	1.045820230478393142e+01	8.012961617140218706e+00	3.212642707180615162e+03	5.443330409347724981e+02	1.290832999733066311e+00	6.062408419378527924e+01	2.537493739156782908e+02
3.300000000000000000e+02	6.000366653995572051e+03	-2.191982828368346237e+00	-1.896879434073468929e+00	2.262471448506325487e+03	4.527717856964004000e+02	-9.433562467571042776e-01	4.517262138555379636e+01	1.706723414156997478e+02	6.245620826997786025e+03	8.831752524824936224e-01	4.890602829632655357e-01	2.501006557586496001e+03	4.747608928482001716e+02	-3.675114567118854536e-01	4.896131069277689818e+01	1.918570040411831883e+02	6.490875000000000000e+03	3.958333333333333481e+00	2.875000000000000000e+00	2.739541666666666515e+03	4.967500000000000000e+02	2.083333333333333426e-01	5.275000000000000000e+01	2.130416666666666572e+02	6.736129173002213975e+03	7.033491414184172896e+00	5.260939717036734464e+00	2.978076775746837029e+03	5.187391071517997716e+02	7.841781233785521943e-01	5.653868930722310182e+01	2.342263292921501261e+02	6.981383346004427949e+03	1.010864949503501364e+01	7.646879434073468929e+00	3.216611884827007543e+03	5.407282143035996569e+02	1.360022913423770907e+00	6.032737861444620364e+01	2.554109919176335666e+02
3.310000000000000000e+02	6.005298829126913915e+03	-2.207754601718773468e+00	-2.196152422706632024e+00	2.265223375820103684e+03	4.480271729494295414e+02	-4.694374650592332832e-01	4.545178191976911819e+01	1.680834133078151922e+02	6.248232747896790897e+03	7.919560324739465251e-01	4.019237886466839882e-01	2.503549187910051842e+03	4.718677531413813995e+02	-1.930520658629499842e-01	4.916339095988455909e+01	1.897917066539075961e+02	6.491166666666666970e+03	3.791666666666666519e+00	3.000000000000000000e+00	2.741875000000000000e+03	4.957083333333333144e+02	8.333333333333332871e-02	5.287500000000000000e+01	2.115000000000000000e+02	6.734100585436543042e+03	6.791377300859386068e+00	5.598076211353316012e+00	2.980200812089948158e+03	5.195489135252852293e+02	3.597187325296166138e-01	5.658660904011544091e+01	2.332082933460924039e+02	6.977034504206420024e+03	9.791087935052106062e+00	8.196152422706632024e+00	3.218526624179896316e+03	5.433894937172370874e+02	6.361041317258999683e-01	6.029821808023088181e+01	2.549165866921848078e+02
3.320000000000000000e+02	6.003334245363663285e+03	-2.671084439188472714e+00	-1.778023394231479148e+00	2.269025809767025294e+03	4.513360814830314212e+02	-4.694374650592332832e-01	4.510593470415045658e+01	1.665084346324542253e+02	6.245562956015165582e+03	7.686244470724301614e-01	3.818216362175936851e-01	2.505054571550179389e+03	4.747097074081823393e+02	-1.930520658629499842e-01	4.909463401874189259e+01	1.898167173162271126e+02	6.487791666666666970e+03	4.208333333333333037e+00	2.541666666666666519e+00	2.741083333333333485e+03	4.980833333333333144e+02	8.333333333333332871e-02	5.308333333333333570e+01	2.131250000000000000e+02	6.730020377318168357e+03	7.648042219594236357e+00	4.701511697115739352e+00	2.977112095116487581e+03	5.214569592584842894e+02	3.597187325296166138e-01	5.707203264792477881e+01	2.364332826837728874e+02	6.972249087969670654e+03	1.108775110585513879e+01	6.861356727564812630e+00	3.213140856899641676e+03	5.448305851836352076e+02	6.361041317258999683e-01	6.106073196251621482e+01	2.597415653675457747e+02
3.330000000000000000e+02	6.005955826602626985e+03	-2.664941386077809504e+00	-1.877814458971607259e+00	2.270190238189793490e+03	4.502888850851351208e+02	-5.786893258332631573e-01	4.481464722812754786e+01	1.657589614369966284e+02	6.248186246634646523e+03	6.050293069610952479e-01	4.360927705141963706e-01	2.506407619094896745e+03	4.726027758759008748e+02	-2.060113295832982361e-01	4.890732361406377748e+01	1.890044807184983142e+02	6.490416666666666970e+03	3.875000000000000000e+00	2.750000000000000000e+00	2.742625000000000000e+03	4.949166666666666856e+02	1.666666666666666574e-01	5.300000000000000000e+01	2.122500000000000000e+02	6.732647086698687417e+03	7.144970693038905196e+00	5.063907229485803185e+00	2.978842380905103255e+03	5.172305574574324964e+02	5.393446629166315232e-01	5.709267638593622252e+01	2.354955192815016858e+02	6.974877506730706955e+03	1.041494138607781039e+01	7.377814458971607259e+00	3.215059761810206510e+03	5.395444482481982504e+02	9.120226591665964166e-01	6.118535277187245214e+01	2.587410385630033716e+02
3.340000000000000000e+02	6.011680996610641159e+03	-2.649164367119418717e+00	-1.301748593714406432e+00	2.270567037579710814e+03	4.397665189748636294e+02	-7.881883952584497477e-01	4.565311359048732953e+01	1.640862338151840731e+02	6.250590498305320580e+03	4.462511497736239008e-01	7.241257031427967839e-01	2.506658518789855407e+03	4.675082594874318147e+02	-2.899275309625581887e-01	4.924322346191033262e+01	1.886264502409253794e+02	6.489500000000000000e+03	3.541666666666666519e+00	2.750000000000000000e+00	2.742750000000000000e+03	4.952500000000000000e+02	2.083333333333333426e-01	5.283333333333333570e+01	2.131666666666666572e+02	6.728409501694679420e+03	6.637082183559709136e+00	4.775874296857203660e+00	2.978841481210144593e+03	5.229917405125681853e+02	7.065941976292249294e-01	5.642344320475633879e+01	2.377068830924079350e+02	6.967319003389358841e+03	9.732497700452752198e+00	6.801748593714406432e+00	3.214932962420289186e+03	5.507334810251363706e+02	1.204855061925116377e+00	6.001355307617934187e+01	2.622470995181492412e+02
3.350000000000000000e+02	6.005032295082140081e+03	-2.208171832199032902e+00	-5.239110440129604029e-01	2.265597610897942104e+03	4.441987855987533180e+02	-7.881883952584497477e-01	4.552485437948777047e+01	1.715717608535722150e+02	6.246557814207736556e+03	4.792474172338168081e-01	1.133877811326853058e+00	2.504319638782304082e+03	4.702035594660433162e+02	-2.899275309625581887e-01	4.922076052307721739e+01	1.925775470934527789e+02	6.488083333333333030e+03	3.166666666666666519e+00	2.791666666666666519e+00	2.743041666666666515e+03	4.962083333333333144e+02	2.083333333333333426e-01	5.291666666666666430e+01	2.135833333333333428e+02	6.729608852458929505e+03	5.854085916099515785e+00	4.449455522006480201e+00	2.981763694551028948e+03	5.222131072006233126e+02	7.065941976292249294e-01	5.661257281025611121e+01	2.345891195732139067e+02	6.971134371584525979e+03	8.541505165532365496e+00	6.107244377346293440e+00	3.220485722435390926e+03	5.482178810679133676e+02	1.204855061925116377e+00	6.030847895384555812e+01	2.555949058130944707e+02
3.360000000000000000e+02	6.003149874417876163e+03	-2.327354555948204951e+00	-1.142171684049306801e+00	2.261020797922315523e+03	4.467871896942687044e+02	-7.761423749153966156e-01	4.620885418701330849e+01	1.757576538582523256e+02	6.245908270542271566e+03	3.571560553592307841e-01	7.830808246420133401e-01	2.503093732294491019e+03	4.708310948471343522e+02	-3.047378541243649375e-01	4.954192709350665780e+01	1.941288269291261486e+02	6.488666666666666970e+03	3.041666666666666519e+00	2.708333333333333481e+00	2.745166666666666515e+03	4.948750000000000000e+02	1.666666666666666574e-01	5.287500000000000000e+01	2.125000000000000000e+02	6.731425062791062373e+03	5.726177277974102253e+00	4.633585842024653623e+00	2.987239601038842011e+03	5.189189051528657046e+02	6.380711874576983078e-01	5.620807290649334220e+01	2.308711730708738514e+02	6.974183458915457777e+03	8.410687889281538432e+00	6.558838350715973320e+00	3.229312535411017507e+03	5.429628103057312956e+02	1.109475708248729875e+00	5.954114581298669151e+01	2.492423461417476744e+02
3.370000000000000000e+02	6.008413798382856839e+03	-2.066228051190221571e+00	-1.610268586524354006e+00	2.261721598264879049e+03	4.355062534442298556e+02	-7.881883952584497477e-01	4.610917468236410599e+01	1.712192434791042217e+02	6.249769399191428420e+03	4.668859744048892146e-01	5.073657067378229968e-01	2.503714965799106267e+03	4.635447933887816134e+02	-2.899275309625581887e-01	4.959625400784872085e+01	1.919429550728854394e+02	6.491125000000000000e+03	3.000000000000000000e+00	2.625000000000000000e+00	2.745708333333333485e+03	4.915833333333333144e+02	2.083333333333333426e-01	5.308333333333333570e+01	2.126666666666666572e+02	6.732480600808571580e+03	5.533114025595111229e+00	4.742634293262177003e+00	2.987701700867560703e+03	5.196218732778850153e+02	7.065941976292249294e-01	5.657041265881795056e+01	2.333903782604478749e+02	6.973836201617143161e+03	8.066228051190222459e+00	6.860268586524354006e+00	3.229695068401787921e+03	5.476604132224367731e+02	1.204855061925116377e+00	6.005749198430256541e+01	2.541140898542290927e+02
3.380000000000000000e+02	6.007262362735897113e+03	-1.396968652757639262e+00	-7.551365807764738314e-01	2.266216183925767837e+03	4.389476520184520041e+02	-7.761423749153966156e-01	4.612709597268570860e+01	1.699568255459881811e+02	6.249818681367948557e+03	8.015156736211803690e-01	8.515983762784298250e-01	2.507316425296217403e+03	4.642654926758926308e+02	-3.047378541243649375e-01	4.964688131967618290e+01	1.903950794396607762e+02	6.492375000000000000e+03	3.000000000000000000e+00	2.458333333333333481e+00	2.748416666666666515e+03	4.895833333333333144e+02	1.666666666666666574e-01	5.316666666666666430e+01	2.108333333333333428e+02	6.734931318632051443e+03	5.198484326378819631e+00	4.065068290388237138e+00	2.989516908037115627e+03	5.149011739907739411e+02	6.380711874576983078e-01	5.668645201365714570e+01	2.312715872270059094e+02	6.977487637264102887e+03	7.396968652757639262e+00	5.671803247443140350e+00	3.230617149407565194e+03	5.402190146482146247e+02	1.109475708248729875e+00	6.020623736064761999e+01	2.517098411206785045e+02
3.390000000000000000e+02	6.011630928603969551e+03	-1.553089225181864652e+00	-7.412158869160698771e-01	2.268003476147323454e+03	4.323420676741147304e+02	-1.177932674045699901e+00	4.702837121224051486e+01	1.671431222294451402e+02	6.251169630968651290e+03	5.776220540757344146e-01	8.377253898752983208e-01	2.508355904740328697e+03	4.616085338370573368e+02	-4.431330036895166358e-01	5.003501893945358603e+01	1.891965611147225559e+02	6.490708333333333030e+03	2.708333333333333481e+00	2.416666666666666519e+00	2.748708333333333485e+03	4.908750000000000000e+02	2.916666666666666852e-01	5.304166666666666430e+01	2.112500000000000000e+02	6.730247035698014770e+03	4.839044612590932104e+00	3.995607943458034939e+00	2.989060761926338273e+03	5.201414661629426064e+02	1.026466337022849951e+00	5.604831439387974257e+01	2.333034388852774441e+02	6.969785738062696510e+03	6.969755891848532059e+00	5.574549220249402914e+00	3.229413190519343516e+03	5.494079323258853265e+02	1.761266007379033383e+00	5.905496212109281373e+01	2.553568777705548598e+02
3.400000000000000000e+02	6.007385717472368924e+03	-1.415780041490243502e+00	-1.154610248667633510e+00	2.269249445720630320e+03	4.262574279791071490e+02	-1.338913650100260977e+00	4.699242945271389971e+01	1.684847548489649967e+02	6.249880358736184462e+03	5.421099792548782492e-01	7.143615423328499858e-01	2.509645556193648190e+03	4.573995473228869173e+02	-4.819568250501304885e-01	4.974621472635694630e+01	1.897840440911491839e+02	6.492375000000000000e+03	2.500000000000000000e+00	2.583333333333333481e+00	2.750041666666666515e+03	4.885416666666666856e+02	3.750000000000000000e-01	5.250000000000000000e+01	2.110833333333333428e+02	6.734869641263815538e+03	4.457890020745121973e+00	4.452305124333816977e+00	2.990437777139684840e+03	5.196837860104465108e+02	1.231956825050130488e+00	5.525378527364305370e+01	2.323826225755175017e+02	6.977364282527631076e+03	6.415780041490243946e+00	6.321276915334300028e+00	3.230833887612702711e+03	5.508259053542262791e+02	2.088913650100260977e+00	5.800757054728610029e+01	2.536819118177016890e+02
3.410000000000000000e+02	6.014441748511006153e+03	-2.076383667499137164e+00	-1.059026084010437074e+00	2.268207646123177256e+03	4.145117669323709606e+02	-1.389520083486000646e+00	4.698959348603953856e+01	1.691579610473759772e+02	6.253929207588836107e+03	2.326414995837646771e-01	7.204869579947814628e-01	2.508207989728255598e+03	4.506933834661854803e+02	-5.489267084096669524e-01	4.966146340968643358e+01	1.914956471903546458e+02	6.493416666666666970e+03	2.541666666666666519e+00	2.500000000000000000e+00	2.748208333333333485e+03	4.868750000000000000e+02	2.916666666666666852e-01	5.233333333333333570e+01	2.138333333333333428e+02	6.732904125744497833e+03	4.850691833749568360e+00	4.279513042005218537e+00	2.988208676938411372e+03	5.230566165338145765e+02	1.132260041743000434e+00	5.500520325698023782e+01	2.361710194763120398e+02	6.972391584822327786e+03	7.159717000832470646e+00	6.059026084010437074e+00	3.228209020543489714e+03	5.592382330676290394e+02	1.972853416819334127e+00	5.767707318062713284e+01	2.585087056192907085e+02
3.420000000000000000e+02	6.010235601471355039e+03	-1.568592285180355983e+00	-9.664983122038885988e-01	2.276869494812662651e+03	4.186579108225503774e+02	-1.072875655532295358e+00	4.708016762874846961e+01	1.615590651533179596e+02	6.251721967402343580e+03	6.948705240764887492e-01	6.834175105647224413e-01	2.513705580739664583e+03	4.525164554112751603e+02	-4.114378277661476790e-01	4.968591714770757051e+01	1.868003659099923084e+02	6.493208333333333030e+03	2.958333333333333481e+00	2.333333333333333481e+00	2.750541666666666515e+03	4.863750000000000000e+02	2.500000000000000000e-01	5.229166666666666430e+01	2.120416666666666572e+02	6.734694699264322480e+03	5.221796142590178214e+00	3.983249156101944521e+00	2.987377752593668447e+03	5.202335445887248397e+02	9.114378277661476790e-01	5.489741618562575809e+01	2.372829674233410060e+02	6.976181065195311021e+03	7.485258951847022502e+00	5.633164978870555117e+00	3.224213838520670379e+03	5.540920891774496795e+02	1.572875655532295358e+00	5.750316570458485899e+01	2.625242681800153264e+02
3.430000000000000000e+02	6.009948890412659239e+03	-1.630205430136593581e+00	-7.080398915498080648e-01	2.277180487434893621e+03	4.168194501836550216e+02	-1.072875655532295358e+00	4.703377081724072895e+01	1.613785779131341371e+02	6.252453611872996589e+03	7.057306182650364690e-01	7.709800542250959676e-01	2.514340243717446810e+03	4.504305584251608252e+02	-4.114378277661476790e-01	4.945438540862036803e+01	1.867309556232337400e+02	6.494958333333333030e+03	3.041666666666666519e+00	2.250000000000000000e+00	2.751500000000000000e+03	4.840416666666666856e+02	2.500000000000000000e-01	5.187500000000000000e+01	2.120833333333333428e+02	6.737463054793669471e+03	5.377602715068296568e+00	3.729019945774903810e+00	2.988659756282553190e+03	5.176527749081725460e+02	9.114378277661476790e-01	5.429561459137963197e+01	2.374357110434329456e+02	6.979967776254006822e+03	7.713538763469927062e+00	5.208039891549807621e+00	3.225819512565106379e+03	5.512638831496783496e+02	1.572875655532295358e+00	5.671622918275927105e+01	2.627880887535325769e+02
3.440000000000000000e+02	6.013455586068574121e+03	-1.457638840656881651e+00	-1.226108935769035124e+00	2.276944803580343432e+03	4.188068725429023971e+02	-7.761423749153966156e-01	4.714473947663564957e+01	1.613700558809319432e+02	6.253436126367621000e+03	1.042013913004892434e+00	5.119455321154824379e-01	2.513951568456838231e+03	4.517992696047845698e+02	-3.047378541243649375e-01	4.942653640498448908e+01	1.872683612737993144e+02	6.493416666666666970e+03	3.541666666666666519e+00	2.250000000000000000e+00	2.750958333333333485e+03	4.847916666666666856e+02	1.666666666666666574e-01	5.170833333333333570e+01	2.131666666666666572e+02	6.733397206965712940e+03	6.041319420328440160e+00	3.988054467884517784e+00	2.987965098209828739e+03	5.177840637285488583e+02	6.380711874576983078e-01	5.399013026168218232e+01	2.390649720595340000e+02	6.973377747264759819e+03	8.540972173990214245e+00	5.726108935769035568e+00	3.224971863086323538e+03	5.507764607904309742e+02	1.109475708248729875e+00	5.627192719003102184e+01	2.649632774524013712e+02
3.450000000000000000e+02	6.008805231037737030e+03	-1.788689582439502157e+00	-1.128855822118882024e+00	2.276665756722725291e+03	4.264451014438099037e+02	-7.881883952584497477e-01	4.747807280996897816e+01	1.618378025023777411e+02	6.250735948852202455e+03	6.889885421135821808e-01	5.605720889405589880e-01	2.513249545028029388e+03	4.558058840552383231e+02	-2.899275309625581887e-01	4.975986973831781768e+01	1.882522345845221992e+02	6.492666666666666970e+03	3.166666666666666519e+00	2.250000000000000000e+00	2.749833333333333485e+03	4.851666666666666856e+02	2.083333333333333426e-01	5.204166666666666430e+01	2.146666666666666572e+02	6.734597384481131485e+03	5.644344791219751301e+00	3.939427911059441012e+00	2.986417121638637582e+03	5.145274492780951050e+02	7.065941976292249294e-01	5.432346359501551092e+01	2.410810987488111152e+02	6.976528102295596909e+03	8.122022915772834750e+00	5.628855822118882024e+00	3.223000909943941679e+03	5.438882318895234675e+02	1.204855061925116377e+00	5.660526052336435043e+01	2.674955308309555448e+02
3.460000000000000000e+02	6.013522545895472831e+03	-2.169832371251524616e+00	-1.105711995830021444e+00	2.268988589294755911e+03	4.259706904260942792e+02	-5.786893258332631573e-01	4.748811038412726759e+01	1.709197192721191527e+02	6.252323772947736870e+03	4.359171477075709511e-01	5.096440020849892782e-01	2.508890127980711441e+03	4.560686785463805109e+02	-2.060113295832982361e-01	4.982738852539696239e+01	1.936681929693929192e+02	6.491125000000000000e+03	3.041666666666666519e+00	2.125000000000000000e+00	2.748791666666666515e+03	4.861666666666666856e+02	1.666666666666666574e-01	5.216666666666666430e+01	2.164166666666666572e+02	6.729926227052263130e+03	5.647416185625761642e+00	3.740355997915010722e+00	2.988693205352621590e+03	5.162646547869528604e+02	5.393446629166315232e-01	5.450594480793636620e+01	2.391651403639403952e+02	6.968727454104527169e+03	8.253165704584857210e+00	5.355711995830021444e+00	3.228594744038577119e+03	5.463626429072390920e+02	9.120226591665964166e-01	5.684522294920606100e+01	2.619136140612141617e+02
3.470000000000000000e+02	6.011511672048682158e+03	-1.586774126938600649e+00	-1.029737509655562544e+00	2.266304931598212079e+03	4.247096637181736583e+02	-5.786893258332631573e-01	4.734262074289958377e+01	1.739909648389654819e+02	6.250089169357675019e+03	8.107796031973664164e-01	4.226312451722187280e-01	2.508298299132439297e+03	4.563548318590868007e+02	-2.060113295832982361e-01	4.981714370478312048e+01	1.947454824194827552e+02	6.488666666666666970e+03	3.208333333333333481e+00	1.875000000000000000e+00	2.750291666666666515e+03	4.880000000000000000e+02	1.666666666666666574e-01	5.229166666666666430e+01	2.155000000000000000e+02	6.727244163975658921e+03	5.605887063469300102e+00	3.327368754827781494e+00	2.992285034200893733e+03	5.196451681409131425e+02	5.393446629166315232e-01	5.476618962855020811e+01	2.362545175805172448e+02	6.965821661284651782e+03	8.003440793605268055e+00	4.779737509655562988e+00	3.234278401735120951e+03	5.512903362818263986e+02	9.120226591665964166e-01	5.724071259043374482e+01	2.570090351610344896e+02
3.480000000000000000e+02	6.015509272349805542e+03	-1.608767017438201385e+00	-1.401683994916471221e+00	2.266765292090052299e+03	4.187171330823356357e+02	-7.908329997330663108e-01	4.674346481146669419e+01	1.713452832329774935e+02	6.252921302841568831e+03	6.331164912808993073e-01	3.616580025417643895e-01	2.509403479378359407e+03	4.522543998745011322e+02	-2.704164998665331554e-01	4.960089907240001139e+01	1.927351416164887610e+02	6.490333333333333030e+03	2.875000000000000000e+00	2.125000000000000000e+00	2.752041666666666515e+03	4.857916666666666856e+02	2.500000000000000000e-01	5.245833333333333570e+01	2.141250000000000000e+02	6.727745363825097229e+03	5.116883508719100249e+00	3.888341997458235610e+00	2.994679853954973623e+03	5.193289334588322390e+02	7.704164998665331554e-01	5.531576759426666001e+01	2.355148583835112390e+02	6.965157394316860518e+03	7.358767017438201385e+00	5.651683994916471221e+00	3.237318041243280732e+03	5.528662002509977356e+02	1.290832999733066311e+00	5.817320185519997722e+01	2.569047167670224781e+02
3.490000000000000000e+02	6.005300837166538258e+03	-1.605260523364355318e+00	-1.305864808373150332e+00	2.264086715588691277e+03	4.228096096794610048e+02	-7.852373319433403331e-01	4.675324167482568782e+01	1.727064749997879858e+02	6.246296251916603069e+03	6.765364049844890815e-01	4.095675958134248340e-01	2.506876691127678896e+03	4.555089715063971880e+02	-2.467853326383368517e-01	4.956412083741284391e+01	1.948949041665606501e+02	6.487291666666666970e+03	2.958333333333333481e+00	2.125000000000000000e+00	2.749666666666666515e+03	4.882083333333333144e+02	2.916666666666666852e-01	5.237500000000000000e+01	2.170833333333333428e+02	6.728287081416730871e+03	5.240130261682177881e+00	3.840432404186575166e+00	2.992456642205654134e+03	5.209076951602694407e+02	8.301186659716701666e-01	5.518587916258715609e+01	2.392717625001060355e+02	6.969282496166795681e+03	7.521927190031021837e+00	5.555864808373150332e+00	3.235246617744641753e+03	5.536070569872056240e+02	1.368570665276673815e+00	5.799675832517431218e+01	2.614601916668786998e+02
3.500000000000000000e+02	6.008662395979762550e+03	-2.217033023269205927e+00	-1.415650255319865991e+00	2.262200319485290038e+03	4.233012623653069681e+02	-7.722082634517999367e-01	4.698086847081260231e+01	1.750728865758293864e+02	6.247289531323214760e+03	5.789834883653970365e-01	2.921748723400670045e-01	2.506516826409311761e+03	4.560464645159868269e+02	-2.194374650592332832e-01	4.959460090207296901e+01	1.958072766212480076e+02	6.485916666666666970e+03	3.375000000000000000e+00	2.000000000000000000e+00	2.750833333333333485e+03	4.887916666666666856e+02	3.333333333333333148e-01	5.220833333333333570e+01	2.165416666666666572e+02	6.724543802010119180e+03	6.171016511634602963e+00	3.707825127659932996e+00	2.995149840257355208e+03	5.215368688173465443e+02	8.861041317258999683e-01	5.482206576459370240e+01	2.372760567120853068e+02	6.963170937353571389e+03	8.967033023269205927e+00	5.415650255319865991e+00	3.239466347181376932e+03	5.542820709680263462e+02	1.438874930118466455e+00	5.743579819585406909e+01	2.580104467575039280e+02
3.510000000000000000e+02	6.010367157720644173e+03	-1.996758325174310400e+00	-1.293560047376370425e+00	2.271071335803334478e+03	4.184089996198970312e+02	-7.908329997330663108e-01	4.714281551798514869e+01	1.661541965980991904e+02	6.248516912193656026e+03	8.141208374128448000e-01	3.115533096451481576e-01	2.511973167901667239e+03	4.528294998099485156e+02	-2.704164998665331554e-01	4.969640775899257079e+01	1.906604316323829096e+02	6.486666666666666970e+03	3.625000000000000000e+00	1.916666666666666741e+00	2.752875000000000000e+03	4.872500000000000000e+02	2.500000000000000000e-01	5.225000000000000000e+01	2.151666666666666572e+02	6.724816421139677914e+03	6.435879162587155200e+00	3.521780023688185324e+00	2.993776832098332761e+03	5.216705001900514844e+02	7.704164998665331554e-01	5.480359224100742921e+01	2.396729017009504048e+02	6.962966175612689767e+03	9.246758325174310400e+00	5.126893380709703685e+00	3.234678664196665522e+03	5.560910003801029688e+02	1.290832999733066311e+00	5.735718448201485131e+01	2.641791367352341240e+02
3.520000000000000000e+02	6.009840629328224168e+03	-2.429909525782209645e+00	-1.030554348875146520e+00	2.274414430714057744e+03	4.165633547542935275e+02	-7.852373319433403331e-01	4.673951493162835646e+01	1.609275850882763450e+02	6.248566147997445114e+03	5.558785704422284368e-01	5.680561588957599994e-01	2.514144715357028872e+03	4.512191773771467638e+02	-2.467853326383368517e-01	4.951559079914751038e+01	1.877971258774715011e+02	6.487291666666666970e+03	3.541666666666666519e+00	2.166666666666666519e+00	2.753875000000000000e+03	4.858750000000000000e+02	2.916666666666666852e-01	5.229166666666666430e+01	2.146666666666666572e+02	6.726017185335888826e+03	6.527454762891104600e+00	3.765277174437573038e+00	2.993605284642971128e+03	5.205308226228532931e+02	8.301186659716701666e-01	5.506774253418581822e+01	2.415362074558618133e+02	6.964742704005109772e+03	9.513242859115543126e+00	5.363887682208480001e+00	3.233335569285942256e+03	5.551866452457064725e+02	1.368570665276673815e+00	5.784381840170497213e+01	2.684057482450569978e+02
3.530000000000000000e+02	6.008015612917886756e+03	-2.411902816681904316e+00	-7.894135912226918350e-01	2.274994295260773470e+03	4.182135996299707585e+02	-9.138857955913137765e-01	4.660798087732152339e+01	1.641959911860840009e+02	6.245445306458943378e+03	5.023819249923811014e-01	7.511265377219873418e-01	2.515642980963719765e+03	4.538984664816520080e+02	-2.902762311289902031e-01	4.936649043866076170e+01	1.886396622597086719e+02	6.482875000000000000e+03	3.416666666666666519e+00	2.291666666666666519e+00	2.756291666666666515e+03	4.895833333333333144e+02	3.333333333333333148e-01	5.212500000000000000e+01	2.130833333333333428e+02	6.720304693541056622e+03	6.330951408340951936e+00	3.832206795611345918e+00	2.996940352369613265e+03	5.252682001850146207e+02	9.569428977956568882e-01	5.488350956133923830e+01	2.375270044069580138e+02	6.957734387082113244e+03	9.245236150015237797e+00	5.372746924556024872e+00	3.237589038072559561e+03	5.609530670366958702e+02	1.580552462257980295e+00	5.764201912267847661e+01	2.619706754805827131e+02
3.540000000000000000e+02	6.009917610732231879e+03	-2.425137739478884669e+00	-1.248681170399939422e+00	2.278129513489455348e+03	4.129026846254552652e+02	-8.915570127975553927e-01	4.785905067222663689e+01	1.613586336856079697e+02	6.247604638699449424e+03	5.999311302605576657e-01	3.964927481333635484e-01	2.518918923411394644e+03	4.496596756460609754e+02	-2.582785063987776963e-01	5.001285866944665059e+01	1.858668168428039849e+02	6.485291666666666970e+03	3.625000000000000000e+00	2.041666666666666519e+00	2.759708333333333485e+03	4.864166666666666856e+02	3.750000000000000000e-01	5.216666666666666430e+01	2.103750000000000000e+02	6.722978694633884515e+03	6.650068869739442334e+00	3.686840585199969489e+00	3.000497743255272326e+03	5.231736576872724527e+02	1.008278506398777807e+00	5.432047466388667800e+01	2.348831831571960151e+02	6.960665722601102061e+03	9.675137739478884669e+00	5.332014503733272903e+00	3.241287153177211621e+03	5.599306487078781629e+02	1.641557012797555393e+00	5.647428266110669171e+01	2.593913663143920303e+02
3.550000000000000000e+02	6.008593259628541091e+03	-2.448117993929017189e+00	-1.376756582004448948e+00	2.277379439734002062e+03	4.218055795019201923e+02	-7.908329997330663108e-01	4.728211280313416154e+01	1.663269428391050155e+02	6.246629963147604030e+03	6.509410030354914056e-01	3.532883756644422668e-01	2.518356386533667774e+03	4.540277897509600962e+02	-2.704164998665331554e-01	4.982855640156707722e+01	1.888093047528858506e+02	6.484666666666666970e+03	3.750000000000000000e+00	2.083333333333333481e+00	2.759333333333333485e+03	4.862500000000000000e+02	2.500000000000000000e-01	5.237500000000000000e+01	2.112916666666666572e+02	6.722703370185729909e+03	6.849058996964508594e+00	3.813378291002224696e+00	3.000310280132999196e+03	5.184722102490399038e+02	7.704164998665331554e-01	5.492144359843292278e+01	2.337740285804474638e+02	6.960740073704792849e+03	9.948117993929017189e+00	5.543423248671116355e+00	3.241287226932664908e+03	5.506944204980798077e+02	1.290832999733066311e+00	5.746788719686583846e+01	2.562563904942282988e+02
3.560000000000000000e+02	6.002597343537562665e+03	-2.314567920705998372e+00	-1.718284185866735037e+00	2.278636763232031626e+03	4.259415388283472907e+02	-7.722082634517999367e-01	4.788864327243518915e+01	1.629642168455608555e+02	6.241507005102114817e+03	5.718827063136675548e-01	2.033579070666324817e-01	2.518464214949349298e+03	4.579916027475069882e+02	-2.194374650592332832e-01	5.004848830288426598e+01	1.880446084227804135e+02	6.480416666666666970e+03	3.458333333333333481e+00	2.125000000000000000e+00	2.758291666666666515e+03	4.900416666666666856e+02	3.333333333333333148e-01	5.220833333333333570e+01	2.131250000000000000e+02	6.719326328231219122e+03	6.344783960352999408e+00	4.046642092933367962e+00	2.998119118383983732e+03	5.220917305858263262e+02	8.861041317258999683e-01	5.436817836378240543e+01	2.382053915772195865e+02	6.958235989795771275e+03	9.231234587372664890e+00	5.968284185866735037e+00	3.237946570101301404e+03	5.541417945049861373e+02	1.438874930118466455e+00	5.652802339423148226e+01	2.632857831544391729e+02
3.570000000000000000e+02	6.010130487755661306e+03	-2.650539330318684161e+00	-1.896192513483172082e+00	2.280785931875530878e+03	4.180924825584943960e+02	-7.722082634517999367e-01	4.783642081225598730e+01	1.618818173826269913e+02	6.244315243877830653e+03	2.788970015073246600e-01	2.185704099250806998e-01	2.520476299271098924e+03	4.547129079459138552e+02	-2.194374650592332832e-01	5.008487707279466150e+01	1.868367420246468100e+02	6.478500000000000000e+03	3.208333333333333481e+00	2.333333333333333481e+00	2.760166666666666515e+03	4.913333333333333144e+02	3.333333333333333148e-01	5.233333333333333570e+01	2.117916666666666572e+02	6.712684756122169347e+03	6.137769665159342303e+00	4.448096256741585819e+00	2.999857034062234106e+03	5.279537587207528304e+02	8.861041317258999683e-01	5.458178959387200990e+01	2.367465913086865044e+02	6.946869512244338694e+03	9.067205996985350680e+00	6.562859180149839489e+00	3.239547401457802152e+03	5.645741841081721759e+02	1.438874930118466455e+00	5.683024585441068410e+01	2.617015159507063231e+02
3.580000000000000000e+02	6.007415477935068338e+03	-2.295268253204708842e+00	-1.448630273731927876e+00	2.279951481498185785e+03	4.191217794016735638e+02	-7.523124382057235771e-01	4.755287057573781340e+01	1.613514525694096164e+02	6.242186905634201139e+03	4.773658733976455792e-01	3.381848631340360622e-01	2.520663240749092893e+03	4.556442230341701247e+02	-1.886562191028617885e-01	5.006810195453557100e+01	1.862590596180381510e+02	6.476958333333333030e+03	3.250000000000000000e+00	2.125000000000000000e+00	2.761375000000000000e+03	4.921666666666666856e+02	3.750000000000000000e-01	5.258333333333333570e+01	2.111666666666666572e+02	6.711729761032464921e+03	6.022634126602354421e+00	3.911815136865963716e+00	3.002086759250907107e+03	5.286891102991633034e+02	9.386562191028617885e-01	5.509856471213110041e+01	2.360742737152951634e+02	6.946501188731597722e+03	8.795268253204708842e+00	5.698630273731927431e+00	3.242798518501814215e+03	5.652115539316598642e+02	1.502312438205723577e+00	5.761379609092885801e+01	2.609818807639236979e+02
3.590000000000000000e+02	5.996032459812574416e+03	-2.855872288666038372e+00	-1.126893380709703685e+00	2.278580367435978587e+03	4.271736552665529416e+02	-8.915570127975553927e-01	4.754236115934311613e+01	1.633242638778857270e+02	6.235703729906287663e+03	1.345638556669808139e-01	4.782199763118148983e-01	2.519748517051322779e+03	4.602118276332764708e+02	-2.582785063987776963e-01	5.004201391300489377e+01	1.878287986056095349e+02	6.475375000000000000e+03	3.125000000000000000e+00	2.083333333333333481e+00	2.760916666666666515e+03	4.932500000000000000e+02	3.750000000000000000e-01	5.254166666666666430e+01	2.123333333333333428e+02	6.715046270093712337e+03	6.115436144333019186e+00	3.688446690354852286e+00	3.002084816282010252e+03	5.262881723667235292e+02	1.008278506398777807e+00	5.504131942032843483e+01	2.368378680610571507e+02	6.954717540187425584e+03	9.105872288666038372e+00	5.293560047376370647e+00	3.243252965897354443e+03	5.593263447334470584e+02	1.641557012797555393e+00	5.754097217399021247e+01	2.613424027887809871e+02
3.600000000000000000e+02	5.987879700868269538e+03	-2.512961617140218262e+00	-1.028719262151000180e+00	2.276242243311240145e+03	4.291399819500786634e+02	-1.157378651666526315e+00	4.701191693447567843e+01	1.651487913645307231e+02	6.230981517100801284e+03	3.518585809655760954e-02	6.106403689244999100e-01	2.519537788322286815e+03	4.616116576417059605e+02	-4.120226591665964722e-01	4.992262513390450351e+01	1.880743956822653615e+02	6.474083333333333030e+03	2.583333333333333481e+00	2.250000000000000000e+00	2.762833333333333485e+03	4.940833333333333144e+02	3.333333333333333148e-01	5.283333333333333570e+01	2.110000000000000000e+02	6.717185149565864776e+03	5.131480808570109353e+00	3.889359631075500090e+00	3.006128878344380155e+03	5.265550090249606683e+02	1.078689325833263046e+00	5.574404153276216789e+01	2.339256043177346385e+02	6.960286965798396523e+03	7.679628283806884781e+00	5.528719262151000180e+00	3.249424423355426825e+03	5.590266847165879653e+02	1.824045318333192833e+00	5.865474973219099297e+01	2.568512086354692769e+02
3.610000000000000000e+02	5.985827705827472528e+03	-2.657379257100414005e+00	-1.302904038211904592e+00	2.279127724449841935e+03	4.284982179721686748e+02	-1.401452019105952074e+00	4.689125750582492458e+01	1.633023090318843913e+02	6.228622186247069294e+03	-1.828562952168737432e-01	5.152146475607144449e-01	2.520001362224920740e+03	4.623532756527509946e+02	-4.923926762196427220e-01	4.990396208624579089e+01	1.884219878492755242e+02	6.471416666666666970e+03	2.291666666666666519e+00	2.333333333333333481e+00	2.760875000000000000e+03	4.962083333333333144e+02	4.166666666666666852e-01	5.291666666666666430e+01	2.135416666666666572e+02	6.714211147086264646e+03	4.766189628550206336e+00	4.151452019105952296e+00	3.001748637775079260e+03	5.300633910139156342e+02	1.325726009552976148e+00	5.592937124708753771e+01	2.386613454840577901e+02	6.957005627505861412e+03	7.240712590433746598e+00	5.969570704878571554e+00	3.242622275550158065e+03	5.639184486944978971e+02	2.234785352439285333e+00	5.894207582750840402e+01	2.637810243014489515e+02
3.620000000000000000e+02	5.975000225225276154e+03	-2.341367474540065441e+00	-1.487572810256113875e+00	2.274915299961853634e+03	4.342536702255915202e+02	-1.366339837864261719e+00	4.714494275973325443e+01	1.688043853451622454e+02	6.221666779279305047e+03	3.764959606330053887e-02	3.603802615386098029e-01	2.517540983314259847e+03	4.664185017794624173e+02	-5.165032522654642300e-01	4.994747137986662722e+01	1.920063593392478083e+02	6.468333333333333030e+03	2.416666666666666519e+00	2.208333333333333481e+00	2.760166666666666515e+03	4.985833333333333144e+02	3.333333333333333148e-01	5.275000000000000000e+01	2.152083333333333428e+02	6.714999887387361014e+03	4.795683737270032054e+00	4.056286405128057382e+00	3.002792350019073183e+03	5.307481648872042115e+02	1.183169918932130749e+00	5.555252862013337278e+01	2.384103073274188773e+02	6.961666441441389907e+03	7.174700807873398034e+00	5.904239476922780838e+00	3.245418033371479396e+03	5.629129964410751654e+02	2.033006504530928460e+00	5.835505724026674557e+01	2.616122813215044403e+02
3.630000000000000000e+02	5.974474209026620883e+03	-2.471086411086778067e+00	-1.102771942103738523e+00	2.271745197499867118e+03	4.381778131855867855e+02	-1.408312395177699905e+00	4.716850934747621693e+01	1.714546913012048890e+02	6.221862104513310442e+03	1.186234611232777070e-01	2.194473622814641089e-01	2.517205932083266816e+03	4.676514065927933643e+02	-5.791561975888499525e-01	5.023008800707144417e+01	1.923106789839357873e+02	6.469250000000000000e+03	2.708333333333333481e+00	1.541666666666666741e+00	2.762666666666666515e+03	4.971250000000000000e+02	2.500000000000000000e-01	5.329166666666666430e+01	2.131666666666666572e+02	6.716637895486689558e+03	5.298043205543389256e+00	2.863885971051869372e+00	3.008127401250066214e+03	5.265985934072066357e+02	1.079156197588849952e+00	5.635324532626188443e+01	2.340226543493975271e+02	6.964025790973379117e+03	7.887753077753444586e+00	4.186105275437071782e+00	3.253588135833465913e+03	5.560721868144132713e+02	1.908312395177699905e+00	5.941482398585711167e+01	2.548786420321284254e+02
3.640000000000000000e+02	5.986296631436463940e+03	-2.390512252319231035e+00	-1.479098583150879831e+00	2.274752188499670865e+03	4.295223406288086494e+02	-1.080552462257980961e+00	4.793157142101571111e+01	1.694135221245198863e+02	6.229064982384898940e+03	7.557720717371774199e-02	1.146173750912267142e-01	2.519084427583168690e+03	4.618445036477376675e+02	-4.569428977956572213e-01	5.025745237717452341e+01	1.914984277289266288e+02	6.471833333333333030e+03	2.541666666666666519e+00	1.708333333333333259e+00	2.763416666666666515e+03	4.941666666666666856e+02	1.666666666666666574e-01	5.258333333333333570e+01	2.135833333333333428e+02	6.714601684281767120e+03	5.007756126159614851e+00	3.302049291575439582e+00	3.007748905750164340e+03	5.264888296855956469e+02	7.902762311289904806e-01	5.490921428949214800e+01	2.356682389377400568e+02	6.957370035230202120e+03	7.473845585652563628e+00	4.895765249817546128e+00	3.252081144833662165e+03	5.588109927045247787e+02	1.413885795591314443e+00	5.723509524565096029e+01	2.577531445421467993e+02
3.650000000000000000e+02	5.983364209812030822e+03	-1.861832550997811975e+00	-1.698630273731927876e+00	2.273263672945708549e+03	4.300196011926752817e+02	-1.080552462257980961e+00	4.782053172986489642e+01	1.719378539395399343e+02	6.227890438239349351e+03	2.774170578344272720e-01	8.818486313403606225e-02	2.519590169806187532e+03	4.616348005963376409e+02	-4.569428977956572213e-01	4.999359919826578391e+01	1.918647603031032816e+02	6.472416666666666970e+03	2.416666666666666519e+00	1.875000000000000000e+00	2.765916666666666515e+03	4.932500000000000000e+02	1.666666666666666574e-01	5.216666666666666430e+01	2.117916666666666572e+02	6.716942895093984589e+03	4.555916275498905321e+00	3.661815136865963716e+00	3.012243163527145498e+03	5.248651994036623591e+02	7.902762311289904806e-01	5.433973413506754468e+01	2.317185730302300328e+02	6.961469123521303118e+03	6.695165884331144568e+00	5.448630273731927431e+00	3.258569660387624481e+03	5.564803988073247183e+02	1.413885795591314443e+00	5.651280160346843218e+01	2.516454793937933800e+02


==> data/tracing.tsv <==
t	nssSn	nssEn	nssIn	nssRn	nssSy	nssEy	nssIy	nssRy	nssCs	nssCe	nssCi	nssCr	nsSn	nsEn	nsIn	nsRn	nsSy	nsEy	nsIy	nsRy	nsCs	nsCe	nsCi	nsCr	Sn	En	In	Rn	Sy	Ey	Iy	Ry	Cs	Ce	Ci	Cr	sSn	sEn	sIn	sRn	sSy	sEy	sIy	sRy	sCs	sCe	sCi	sCr	ssSn	ssEn	ssIn	ssRn	ssSy	ssEy	ssIy	ssRy	ssCs	ssCe	ssCi	ssCr
0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	9.309501961055746506e+03	1.003512271818433987e+01	4.760628475071045784e+01	-3.579859602760600557e-01	5.301460686574439478e+02	-4.010739305015960099e-01	-9.154037504117737978e-01	0.000000000000000000e+00	-1.240179057682902597e+00	9.811104112591202409e+00	-8.300687402713133878e-01	-7.881883952584497477e-01	9.331855147194541132e+03	1.295506135909216994e+01	4.888647570868856462e+01	-1.581596468046967130e-01	5.527397009953886027e+02	1.070296368082535254e+00	4.589647914607797308e-01	0.000000000000000000e+00	1.715771378252153312e-01	1.284305205629560120e+01	8.974656298643433061e-01	-2.899275309625581887e-01	9.354208333333333940e+03	1.587500000000000000e+01	5.016666666666666430e+01	4.166666666666666435e-02	5.753333333333333712e+02	2.541666666666666519e+00	1.833333333333333259e+00	0.000000000000000000e+00	1.583333333333333259e+00	1.587500000000000000e+01	2.625000000000000000e+00	2.083333333333333426e-01	9.376561519472126747e+03	1.879493864090783006e+01	5.144685762464476397e+01	2.414929801380300278e-01	5.979269656712781398e+02	4.013036965250798005e+00	3.207701875205886566e+00	0.000000000000000000e+00	2.995089528841451187e+00	1.890694794370439880e+01	4.352534370135656694e+00	7.065941976292249294e-01	9.398914705610921374e+03	2.171487728181566013e+01	5.272704858262287075e+01	4.413192936093934260e-01	6.205205980092227946e+02	5.484407263834929047e+00	4.582070417078440094e+00	0.000000000000000000e+00	4.406845724349569338e+00	2.193889588740879759e+01	6.080068740271313388e+00	1.204855061925116377e+00
2.000000000000000000e+00	8.849115875406285340e+03	1.326042481742804746e+01	4.241161847836207954e+01	-9.835837681435942725e-01	9.473179780930501011e+02	1.002786404500042039e+01	2.098800708910342649e+00	-9.402380714238083304e-01	-1.372124726326706456e+00	9.287214284260983277e+00	-8.957678190586326750e-01	-8.635242913114344887e-01	8.876849604369810550e+03	1.658854574204735854e+01	4.516414257251437192e+01	-2.209585507384638214e-01	9.757006557131917361e+02	1.226393202250021019e+01	5.153567021121838287e+00	-3.451190357119041652e-01	-1.652290298300198579e-01	1.231027380879715949e+01	7.604494238040169218e-01	-2.234288123223839295e-01	8.904583333333333940e+03	1.991666666666666785e+01	4.791666666666666430e+01	5.416666666666666297e-01	1.004083333333333371e+03	1.450000000000000000e+01	8.208333333333333925e+00	2.500000000000000000e-01	1.041666666666666741e+00	1.533333333333333393e+01	2.416666666666666519e+00	4.166666666666666852e-01	8.932317062296857330e+03	2.324478759128597716e+01	5.066919076081895668e+01	1.304291884071797192e+00	1.032466010953475006e+03	1.673606797749978981e+01	1.126309964554483045e+01	8.451190357119041652e-01	2.248562363163353339e+00	1.835639285786950836e+01	4.072883909529315893e+00	1.056762145655717244e+00	8.960050791260382539e+03	2.657290851590529002e+01	5.342171485497124905e+01	2.066917101476927421e+00	1.060848688573616528e+03	1.897213595499957961e+01	1.431786595775632520e+01	1.440238071423808330e+00	3.455458059660039716e+00	2.137945238240568457e+01	5.729101152391965712e+00	1.696857624644767970e+00
3.000000000000000000e+00	8.484530422185251155e+03	1.370244318010199258e+01	3.999063904829308314e+01	-1.081206375086736227e+00	1.222275997604207078e+03	1.501081112694809150e+01	1.173183539507838269e+01	-1.041132390801494001e+00	-1.236067977499789805e+00	7.937626393523746771e-01	-9.798355284065018989e-01	-7.909944487358055998e-01	8.531161044425958607e+03	1.783038825671766148e+01	4.309948619081320942e+01	-6.143652087670148365e-02	1.267679665468770281e+03	1.838040556347404575e+01	1.469925103087252438e+01	-2.288995287340803708e-01	-1.180339887498949025e-01	4.313547986342854301e+00	1.559155691300824209e-01	-1.454972243679027999e-01	8.577791666666666060e+03	2.195833333333333215e+01	4.620833333333333570e+01	9.583333333333333703e-01	1.313083333333333258e+03	2.175000000000000000e+01	1.766666666666666785e+01	5.833333333333333703e-01	1.000000000000000000e+00	7.833333333333333037e+00	1.291666666666666741e+00	5.000000000000000000e-01	8.624422288907373513e+03	2.608627840994900282e+01	4.931718047585346199e+01	1.978103187543368335e+00	1.358487001197896234e+03	2.511959443652595425e+01	2.063408230246081132e+01	1.395566195400747223e+00	2.118033988749894903e+00	1.135311868032381177e+01	2.427417764203251060e+00	1.145497224367902689e+00	8.671052911148080966e+03	3.021422348656466994e+01	5.242602761837358827e+01	2.997873041753403189e+00	1.403890669062459438e+03	2.848918887305190850e+01	2.360149793825495124e+01	2.207799057468160964e+00	3.236067977499789805e+00	1.487290402731429140e+01	3.563168861739835158e+00	1.790994448735805600e+00
4.000000000000000000e+00	8.224150207015576598e+03	1.562658832708547862e+01	3.906739112970533512e+01	-1.022532014758066099e+00	1.437929511067417934e+03	1.659796448324519957e+01	1.925537914426599428e+01	-4.456779509428074881e-01	-1.041132390801494001e+00	2.259820942317097181e+00	-7.228534168193344600e-01	-9.350722631907165683e-01	8.278158436841120420e+03	2.027162749687607146e+01	4.263786223151933541e+01	4.470673259543003208e-01	1.489964755533708967e+03	2.134064890828926764e+01	2.183602290546632929e+01	9.229943578619295153e-01	-2.288995287340803708e-01	3.671577137825215331e+00	1.177399582569994552e-01	-1.758694649286915990e-01	8.332166666666666060e+03	2.491666666666666785e+01	4.620833333333333570e+01	1.916666666666666741e+00	1.542000000000000000e+03	2.608333333333333215e+01	2.441666666666666785e+01	2.291666666666666519e+00	5.833333333333333703e-01	5.083333333333333037e+00	9.583333333333333703e-01	5.833333333333333703e-01	8.386174896492211701e+03	2.956170583645726424e+01	4.977880443514733599e+01	3.386266007379033383e+00	1.594035244466291033e+03	3.082601775837739666e+01	2.699731042786700641e+01	3.660338975471403522e+00	1.395566195400747223e+00	6.495089528841450743e+00	1.798926708409667174e+00	1.342536131595358340e+00	8.440183126317755523e+03	3.420674500624785708e+01	5.334927553696133629e+01	4.855865348091399802e+00	1.646070488932582066e+03	3.556870218342146472e+01	2.957795418906734142e+01	5.029011284276140969e+00	2.207799057468160964e+00	7.906845724349569338e+00	2.639520083486001312e+00	2.101738929857383198e+00
5.000000000000000000e+00	7.991280552243973034e+03	1.702230997216393860e+01	3.876102421500767292e+01	7.587841130839305670e-01	1.594545393272550882e+03	1.867862422143692669e+01	2.458384775622780438e+01	6.442880041699785565e-01	-7.909944487358055998e-01	1.492371594544783520e-01	-8.915570127975553927e-01	-1.371373380541499376e+00	8.060598609455320002e+03	2.238615498608196930e+01	4.273467877417050431e+01	2.337725389875298543e+00	1.660814363302941956e+03	2.404764544405179549e+01	2.795859054478056649e+01	2.259644002084989278e+00	-1.454972243679027999e-01	2.220451913060572657e+00	-2.582785063987776963e-01	-4.148533569374164287e-01	8.129916666666666970e+03	2.775000000000000000e+01	4.670833333333333570e+01	3.916666666666666519e+00	1.727083333333333258e+03	2.941666666666666785e+01	3.133333333333333215e+01	3.875000000000000000e+00	5.000000000000000000e-01	4.291666666666666963e+00	3.750000000000000000e-01	5.416666666666666297e-01	8.199234723878013028e+03	3.311384501391803070e+01	5.068198789249616709e+01	5.495607943458034939e+00	1.793352303363724559e+03	3.478568788928154021e+01	3.470807612188609426e+01	5.490355997915010278e+00	1.145497224367902689e+00	6.362881420272761268e+00	1.008278506398777807e+00	1.498186690270749688e+00	8.268552781089359996e+03	3.847769002783606140e+01	5.465564245165899848e+01	7.074549220249402026e+00	1.859621273394115633e+03	4.015470911189640901e+01	3.808281891043885992e+01	7.105711995830021444e+00	1.790994448735805600e+00	8.434096173878856462e+00	1.641557012797555393e+00	2.454706713874832857e+00
6.000000000000000000e+00	7.808081244310948932e+03	1.798140044861751363e+01	3.972920197750256932e+01	1.980502356329598257e+00	1.706792730038255968e+03	2.187229813501070907e+01	3.194523989354075511e+01	2.218375402325269086e+00	-9.350722631907167903e-01	-2.007750890142085964e-01	-6.100229134237712403e-01	-6.160254037844385966e-01	7.891811455488807951e+03	2.346986689097542467e+01	4.280210098875128466e+01	4.011084511498133054e+00	1.786792198352461355e+03	2.685281573417201884e+01	3.509761994677037933e+01	4.463354367829301061e+00	-1.758694649286917100e-01	1.232945788826228961e+00	-3.417812337855230531e-02	-1.830127018922192983e-01	7.975541666666666970e+03	2.895833333333333215e+01	4.587500000000000000e+01	6.041666666666666963e+00	1.866791666666666742e+03	3.183333333333333215e+01	3.825000000000000000e+01	6.708333333333333037e+00	5.833333333333333703e-01	2.666666666666666519e+00	5.416666666666666297e-01	2.500000000000000000e-01	8.059271877844525989e+03	3.444679977569123963e+01	4.894789901124871534e+01	8.072248821835200872e+00	1.946791134980872130e+03	3.681385093249464546e+01	4.140238005322962067e+01	8.953312298837364125e+00	1.342536131595358562e+00	4.100387544507103854e+00	1.117511456711885565e+00	6.830127018922192983e-01	8.143002089022385007e+03	3.993526621804915067e+01	5.202079802249743068e+01	1.010283097700373567e+01	2.026790603295077517e+03	4.179436853165595522e+01	4.455476010645924845e+01	1.119829126434139610e+01	2.101738929857383642e+00	5.534108422347541634e+00	1.693356246757104611e+00	1.116025403784438597e+00
7.000000000000000000e+00	7.675561041043433761e+03	2.182099611026948338e+01	3.824711270645660477e+01	4.229211760673028841e+00	1.814941484340489751e+03	2.362232055112042417e+01	3.280083700293626947e+01	3.252860118714697713e+00	-1.488571054410677164e+00	-4.572915038553673206e-01	-4.694374650592332832e-01	-8.915570127975553927e-01	7.761759687188383396e+03	2.632716472180140599e+01	4.245688968656163809e+01	6.635439213669847902e+00	1.896449908836911391e+03	2.864449360889354423e+01	3.852541850146813829e+01	6.438930059357348412e+00	-3.901188605386719521e-01	1.208854248072316340e+00	-1.930520658629499842e-01	-2.582785063987776963e-01	7.847958333333333030e+03	3.083333333333333215e+01	4.666666666666666430e+01	9.041666666666666075e+00	1.977958333333333258e+03	3.366666666666666430e+01	4.425000000000000000e+01	9.625000000000000000e+00	7.083333333333333703e-01	2.875000000000000000e+00	8.333333333333332871e-02	3.750000000000000000e-01	7.934156979478282665e+03	3.533950194486525476e+01	5.087644364677169051e+01	1.144789411966348425e+01	2.059466757829754897e+03	3.868883972443978791e+01	4.997458149853186171e+01	1.281106994064265159e+01	1.806785527205338582e+00	4.541145751927683882e+00	3.597187325296166138e-01	1.008278506398777807e+00	8.020355625623232299e+03	3.984567055639718092e+01	5.508622062687672383e+01	1.385412157266030420e+01	2.140975182326176764e+03	4.371101278221290443e+01	5.569916299706373053e+01	1.599713988128530318e+01	2.905237721077344126e+00	6.207291503855367765e+00	6.361041317258999683e-01	1.641557012797555393e+00
8.000000000000000000e+00	7.548748607247743166e+03	2.049662001418232649e+01	3.933640074234166661e+01	6.958487656437932323e+00	1.915541687583669272e+03	2.375495440986290419e+01	4.038367027500275697e+01	5.630513105798021556e+00	-8.635242913114342667e-01	-6.268933807097032407e-01	-7.523124382057235771e-01	-7.523124382057235771e-01	7.638499303623871128e+03	2.601914334042449894e+01	4.343903370450416901e+01	9.770910494885633568e+00	1.998541677125167780e+03	2.971081053826478424e+01	4.558766847083471419e+01	8.856923219565677741e+00	-2.234288123223838185e-01	9.782199763118151203e-01	-1.886562191028617885e-01	-1.886562191028617885e-01	7.728250000000000000e+03	3.154166666666666785e+01	4.754166666666666430e+01	1.258333333333333393e+01	2.081541666666666515e+03	3.566666666666666430e+01	5.079166666666666430e+01	1.208333333333333393e+01	4.166666666666666852e-01	2.583333333333333481e+00	3.750000000000000000e-01	3.750000000000000000e-01	7.818000696376128872e+03	3.706418999290883676e+01	5.164429962882915959e+01	1.539575617178103428e+01	2.164541656208165023e+03	4.162252279506854080e+01	5.599566486249861441e+01	1.530974344710099011e+01	1.056762145655717244e+00	4.188446690354851398e+00	9.386562191028617885e-01	9.386562191028617885e-01	7.907751392752256834e+03	4.258671331915100922e+01	5.574693259099166198e+01	1.820817901022873642e+01	2.247541645749663985e+03	4.757837892347042441e+01	6.119966305833057163e+01	1.853615356086864807e+01	1.696857624644767748e+00	5.793560047376370647e+00	1.502312438205723577e+00	1.502312438205723577e+00
9.000000000000000000e+00	7.461289558788470458e+03	2.410419213532738780e+01	3.917816776135984469e+01	8.472273472909190417e+00	2.006253379616789744e+03	2.439082140217546169e+01	4.382095018861775060e+01	8.653331141924002878e+00	-6.173926762196431106e-01	-5.822647816029880019e-01	-7.852373319433403331e-01	-7.523124382057235771e-01	7.546123946060901289e+03	2.836459606766369390e+01	4.400575054734658664e+01	1.223613673645459521e+01	2.084335023141728016e+03	3.077874403442106299e+01	5.009797509430887885e+01	1.213916557096200144e+01	-1.628630047764881850e-01	1.042200942531839258e+00	-2.467853326383368517e-01	-1.886562191028617885e-01	7.630958333333333030e+03	3.262500000000000000e+01	4.883333333333333570e+01	1.600000000000000000e+01	2.162416666666666515e+03	3.716666666666666430e+01	5.637500000000000000e+01	1.562500000000000000e+01	2.916666666666666852e-01	2.666666666666666519e+00	2.916666666666666852e-01	3.750000000000000000e-01	7.715792720605764771e+03	3.688540393233630965e+01	5.366091611932008476e+01	1.976386326354540302e+01	2.240498310191605015e+03	4.355458929891226205e+01	6.265202490569112115e+01	1.911083442903799678e+01	7.461963381098215553e-01	4.291132390801493557e+00	8.301186659716701666e-01	9.386562191028617885e-01	7.800627107878195602e+03	4.114580786467261220e+01	5.848849890530682671e+01	2.352772652709080958e+01	2.318579953716543514e+03	4.994251193115786691e+01	6.892904981138224230e+01	2.259666885807599712e+01	1.200726009552976370e+00	5.915598114936321039e+00	1.368570665276673815e+00	1.502312438205723577e+00
1.000000000000000000e+01	7.357376799979800126e+03	2.493836157347221416e+01	3.991930531389888870e+01	1.229379279376699330e+01	2.049518022274282885e+03	2.631738573048718877e+01	5.053728156923165926e+01	1.315081160671693894e+01	-9.835837681435944946e-01	-6.511491975882015559e-01	-7.722082634517997146e-01	-7.529711460710616366e-01	7.454792566656566123e+03	2.909418078673610708e+01	4.468881932361610865e+01	1.637606306355016272e+01	2.137488177803807957e+03	3.184619286524359438e+01	5.608114078461582608e+01	1.665873913669180340e+01	-2.209585507384639325e-01	7.994254012058992220e-01	-2.194374650592331721e-01	-3.139855730355308183e-01	7.552208333333333030e+03	3.325000000000000000e+01	4.945833333333333570e+01	2.045833333333333215e+01	2.225458333333333485e+03	3.737500000000000000e+01	6.162500000000000000e+01	2.016666666666666785e+01	5.416666666666666297e-01	2.250000000000000000e+00	3.333333333333333148e-01	1.250000000000000000e-01	7.649624100010099937e+03	3.740581921326389647e+01	5.422784734305056276e+01	2.454060360311650157e+01	2.313428488862859012e+03	4.290380713475640562e+01	6.716885921538417392e+01	2.367459419664153231e+01	1.304291884071797192e+00	3.700574598794101000e+00	8.861041317258997463e-01	5.639855730355307628e-01	7.747039866686865935e+03	4.156163842652778584e+01	5.899736135276778271e+01	2.862287387289967100e+01	2.401398644392384085e+03	4.843261426951281123e+01	7.271271843076834784e+01	2.718252172661639676e+01	2.066917101476927865e+00	5.151149197588202000e+00	1.438874930118466233e+00	1.002971146071061526e+00
1.100000000000000000e+01	7.264957326188206935e+03	2.589525042535627364e+01	3.954539738145033567e+01	1.647622076825453519e+01	2.091065795754392184e+03	2.688104996137774805e+01	5.521017387744840477e+01	1.521541967964490993e+01	-7.908329997330663108e-01	-2.707259421636902808e-01	-6.038995287340802598e-01	-5.364378277661476790e-01	7.371832829760770437e+03	3.017679187934480467e+01	4.431436535739183569e+01	2.115477705079393189e+01	2.186970397877195865e+03	3.269052498068887758e+01	6.110508693872419883e+01	1.937854317315579067e+01	-2.704164998665331554e-01	7.396370289181548596e-01	-1.977830977003734725e-01	-2.057189138830738395e-01	7.478708333333333030e+03	3.445833333333333570e+01	4.908333333333333570e+01	2.583333333333333215e+01	2.282875000000000000e+03	3.850000000000000000e+01	6.700000000000000000e+01	2.354166666666666785e+01	2.500000000000000000e-01	1.750000000000000000e+00	2.083333333333333426e-01	1.250000000000000000e-01	7.585583836905895623e+03	3.873987478732186673e+01	5.385230130927483572e+01	3.051188961587273241e+01	2.378779602122804135e+03	4.430947501931112242e+01	7.289491306127580117e+01	2.770479016017754503e+01	7.704164998665331554e-01	2.760362971081844918e+00	6.144497643670401299e-01	4.557189138830738395e-01	7.692459340478459126e+03	4.302141624131039777e+01	5.862126928521633573e+01	3.519044589841212911e+01	2.474684204245607816e+03	5.011895003862225195e+01	7.878982612255160234e+01	3.186791365368842577e+01	1.290832999733066311e+00	3.770725942163690281e+00	1.020566195400747000e+00	7.864378277661476790e-01
1.200000000000000000e+01	7.187615303174286055e+03	2.444455256204755145e+01	3.792185505999906781e+01	2.132167319269289507e+01	2.105618636162626899e+03	2.727670945109352729e+01	6.056007288938370436e+01	1.771998964803838206e+01	-6.547005383792514621e-01	4.477152501692072128e-01	-7.908329997330663108e-01	-6.160254037844385966e-01	7.307036818253809543e+03	3.024310961435710965e+01	4.302342752999953035e+01	2.653583659634644931e+01	2.212288484747979965e+03	3.305502139221343327e+01	6.623836977802518788e+01	2.281832815735252495e+01	-7.735026918962573106e-02	1.390524291751270347e+00	-2.704164998665331554e-01	-1.830127018922192983e-01	7.426458333333333030e+03	3.604166666666666430e+01	4.812500000000000000e+01	3.175000000000000000e+01	2.318958333333333485e+03	3.883333333333333570e+01	7.191666666666667140e+01	2.791666666666666785e+01	5.000000000000000000e-01	2.333333333333333481e+00	2.500000000000000000e-01	2.500000000000000000e-01	7.545879848412856518e+03	4.184022371897621895e+01	5.322657247000046965e+01	3.696416340365355069e+01	2.425628181918687005e+03	4.461164527445323813e+01	7.759496355530815492e+01	3.301500517598081075e+01	1.077350269189625731e+00	3.276142374915396616e+00	7.704164998665331554e-01	6.830127018922192983e-01	7.665301363492380005e+03	4.763878077128578070e+01	5.832814494000093219e+01	4.217832680730710138e+01	2.532298030504040071e+03	5.038995721557314766e+01	8.327326044394963844e+01	3.811334368529495009e+01	1.654700538379251462e+00	4.218951416497459306e+00	1.290832999733066311e+00	1.116025403784438597e+00
1.300000000000000000e+01	7.156871795998251400e+03	2.239783732864430377e+01	3.724059567726653341e+01	2.735169274162472419e+01	2.119395151889228146e+03	2.656431397839539343e+01	6.280284867867315768e+01	2.316713379350593272e+01	-9.350722631907165683e-01	-3.515867021530820757e-01	-6.160254037844385966e-01	-4.694374650592332832e-01	7.277706731332458730e+03	2.894891866432215011e+01	4.241196450529993456e+01	3.257167970414569425e+01	2.226239242611281043e+03	3.284465698919769494e+01	6.935975767266991454e+01	2.781273356341963421e+01	-1.758694649286915990e-01	6.992066489234589621e-01	-1.830127018922192983e-01	-1.930520658629499842e-01	7.398541666666666970e+03	3.550000000000000000e+01	4.758333333333333570e+01	3.779166666666666430e+01	2.333083333333333485e+03	3.912500000000000000e+01	7.591666666666667140e+01	3.245833333333333570e+01	5.833333333333333703e-01	1.750000000000000000e+00	2.500000000000000000e-01	8.333333333333332871e-02	7.519376602000875209e+03	4.205108133567784989e+01	5.275470216136673685e+01	4.301165362918763435e+01	2.439927424055385927e+03	4.540534301080230506e+01	8.247357566066342827e+01	3.710393310324703720e+01	1.342536131595358340e+00	2.800793351076540816e+00	6.830127018922192983e-01	3.597187325296166138e-01	7.640211537335082539e+03	4.860216267135569979e+01	5.792607098940013799e+01	4.823164059170860440e+01	2.546771514777438824e+03	5.168568602160461012e+01	8.903048465466018513e+01	4.174953287316073869e+01	2.101738929857383198e+00	3.851586702153082076e+00	1.116025403784438597e+00	6.361041317258999683e-01
1.400000000000000000e+01	7.128507225310798276e+03	2.230565088618379832e+01	3.906274606680622696e+01	3.590031194816283744e+01	2.139993214865439313e+03	2.468663328496522524e+01	6.853851860318428635e+01	2.565494931534088607e+01	-9.876916288627262119e-01	-1.395767819058632009e+00	-6.160254037844385966e-01	-7.908329997330663108e-01	7.247024445988732623e+03	2.888199210975856701e+01	4.303137303340311348e+01	4.057515597408141872e+01	2.245413274099386399e+03	3.157248330914928047e+01	7.501925930159214317e+01	3.080664132433711089e+01	-2.855124810980297911e-01	2.604494238040173659e-01	-1.830127018922192983e-01	-2.704164998665331554e-01	7.365541666666666970e+03	3.545833333333333570e+01	4.700000000000000000e+01	4.525000000000000000e+01	2.350833333333333485e+03	3.845833333333333570e+01	8.150000000000000000e+01	3.595833333333333570e+01	4.166666666666666852e-01	1.916666666666666741e+00	2.500000000000000000e-01	2.500000000000000000e-01	7.484058887344601317e+03	4.203467455690810084e+01	5.096862696659688652e+01	4.992484402591858128e+01	2.456253392567280571e+03	4.534418335751738738e+01	8.798074069840785683e+01	4.111002534232956407e+01	1.118845814431363106e+00	3.572883909529315893e+00	6.830127018922192983e-01	7.704164998665331554e-01	7.602576108022535664e+03	4.861101578048287308e+01	5.493725393319377304e+01	5.459968805183716256e+01	2.561673451801227657e+03	5.223003338170144616e+01	9.446148139681571365e+01	4.626171735132578533e+01	1.821024962196059693e+00	5.229101152391965712e+00	1.116025403784438597e+00	1.290832999733066311e+00
1.500000000000000000e+01	7.096030133946992464e+03	2.318286565462802074e+01	3.776108783807874403e+01	4.028441928069074862e+01	2.150259809015733936e+03	2.423507425762072742e+01	7.162611028670691837e+01	2.969000260765937327e+01	-1.066917101476927199e+00	-3.456611800622657604e-01	-6.094757082487300970e-01	-7.852373319433403331e-01	7.218119233640162747e+03	2.971643282731400859e+01	4.265137725237270416e+01	4.597554297367870646e+01	2.255213237841200225e+03	3.130503712881036193e+01	7.827138847668679489e+01	3.528250130382968308e+01	-3.042918840717969142e-01	8.896694099688671198e-01	-1.380711874576984188e-01	-2.467853326383368517e-01	7.340208333333333030e+03	3.625000000000000000e+01	4.754166666666666430e+01	5.166666666666666430e+01	2.360166666666666515e+03	3.837500000000000000e+01	8.491666666666667140e+01	4.087500000000000000e+01	4.583333333333333148e-01	2.125000000000000000e+00	3.333333333333333148e-01	2.916666666666666852e-01	7.462297433026503313e+03	4.278356717268599141e+01	5.243195608096062443e+01	5.735779035965462214e+01	2.465120095492132805e+03	4.544496287118963807e+01	9.156194485664654792e+01	4.646749869617031692e+01	1.220958550738463488e+00	3.360330590031132658e+00	8.047378541243650485e-01	8.301186659716701666e-01	7.584386532719673596e+03	4.931713434537198282e+01	5.732224549525458457e+01	6.304891405264257997e+01	2.570073524317599095e+03	5.251492574237927613e+01	9.820722304662642443e+01	5.205999739234062673e+01	1.983583768143593717e+00	4.595661180062265316e+00	1.276142374915396838e+00	1.368570665276673815e+00
1.600000000000000000e+01	7.048921652922505018e+03	2.178825576884216275e+01	3.557142386970683390e+01	4.667688052497179996e+01	2.152010815467058819e+03	2.491690476384842867e+01	7.448927558928889425e+01	3.103575995623106110e+01	-7.852373319433403331e-01	-7.662304040210379252e-01	-7.881883952584496367e-01	-6.160254037844385966e-01	7.179835826461252509e+03	2.891496121775441352e+01	4.122321193485341695e+01	5.296344026248590353e+01	2.263088741066862895e+03	3.220845238192421789e+01	8.145297112797777572e+01	3.801787997811553055e+01	-2.467853326383368517e-01	3.877181313228144077e-01	-2.899275309625581887e-01	-1.830127018922192983e-01	7.310750000000000000e+03	3.604166666666666430e+01	4.687500000000000000e+01	5.925000000000000000e+01	2.374166666666666515e+03	3.950000000000000000e+01	8.841666666666667140e+01	4.500000000000000000e+01	2.916666666666666852e-01	1.541666666666666741e+00	2.083333333333333426e-01	2.500000000000000000e-01	7.441664173538747491e+03	4.316837211557891862e+01	5.252678806514658305e+01	6.553655973751409647e+01	2.485244592266470136e+03	4.679154761807578211e+01	9.538036220535556708e+01	5.198212002188446945e+01	8.301186659716701666e-01	2.695615202010519074e+00	7.065941976292248183e-01	6.830127018922192983e-01	7.572578347077494982e+03	5.029507756449116584e+01	5.817857613029316610e+01	7.182311947502819294e+01	2.596322517866274211e+03	5.408309523615157133e+01	1.023440577440444486e+02	5.896424004376893890e+01	1.368570665276673815e+00	3.849563737354371185e+00	1.204855061925116377e+00	1.116025403784438597e+00
1.700000000000000000e+01	7.018764803106235377e+03	2.369760141782067819e+01	3.660456106993309788e+01	5.479442635118201821e+01	2.133156964409467037e+03	2.235214635845081688e+01	7.605470087998637041e+01	3.242361256210249110e+01	-6.160254037844385966e-01	-6.903559372884913170e-01	-7.529711460710616366e-01	-9.138857955913137765e-01	7.158236568219784203e+03	2.980713404224367125e+01	4.128144720163322035e+01	6.108471317559101266e+01	2.253182648871400488e+03	3.132190651255874059e+01	8.327735043999318520e+01	4.073263961438457414e+01	-1.830127018922192983e-01	4.881553646890877118e-01	-3.139855730355308183e-01	-2.902762311289902031e-01	7.297708333333333030e+03	3.591666666666666430e+01	4.595833333333333570e+01	6.737500000000000000e+01	2.373208333333333485e+03	4.029166666666666430e+01	9.050000000000000000e+01	4.904166666666666430e+01	2.500000000000000000e-01	1.666666666666666741e+00	1.250000000000000000e-01	3.333333333333333148e-01	7.437180098446881857e+03	4.202619929108965380e+01	5.063521946503345106e+01	7.366528682440899445e+01	2.493234017795266482e+03	4.926142682077458801e+01	9.772264956000681480e+01	5.735069371894875445e+01	6.830127018922192983e-01	2.845177968644245770e+00	5.639855730355307628e-01	9.569428977956568882e-01	7.576651863560430684e+03	4.813573191551265040e+01	5.531210559673357352e+01	7.995557364881797469e+01	2.613259702257199933e+03	5.823118697488251172e+01	1.049452991200136296e+02	6.565972077123083750e+01	1.116025403784438597e+00	4.023689270621824576e+00	1.002971146071061526e+00	1.580552462257980295e+00
1.800000000000000000e+01	6.988521815488245011e+03	2.446686695750484475e+01	3.476172005654101582e+01	6.279646511977442458e+01	2.109586848691758405e+03	2.457655199178038075e+01	7.673561170668745035e+01	3.669437568772194425e+01	-7.909944487358055998e-01	-1.465146933766079407e-01	-4.694374650592331721e-01	-1.072875655532295358e+00	7.137115074410789020e+03	2.975426681208575275e+01	4.027669336160384006e+01	6.939823255988721940e+01	2.240460091012545945e+03	3.174660932922352430e+01	8.590947252001038237e+01	4.440968784386097212e+01	-1.454972243679027999e-01	9.684093199783627703e-01	-1.930520658629499287e-01	-4.114378277661476790e-01	7.285708333333333030e+03	3.504166666666666430e+01	4.579166666666666430e+01	7.600000000000000000e+01	2.371333333333333485e+03	3.891666666666666430e+01	9.508333333333332860e+01	5.212500000000000000e+01	5.000000000000000000e-01	2.083333333333333481e+00	8.333333333333332871e-02	2.500000000000000000e-01	7.434301592255877040e+03	4.032906652124757585e+01	5.130663997172948854e+01	8.260176744011278060e+01	2.502206575654121025e+03	4.608672400410980430e+01	1.042571941466562748e+02	5.984031215613902788e+01	1.145497224367902689e+00	3.198257346688304192e+00	3.597187325296165583e-01	9.114378277661476790e-01	7.582894851178421050e+03	4.561646637582848030e+01	5.682161327679231277e+01	8.920353488022557542e+01	2.633079817974908565e+03	5.325678134155295140e+01	1.134310549599792068e+02	6.755562431227805575e+01	1.790994448735805600e+00	4.313181360043275347e+00	6.361041317258998573e-01	1.572875655532295358e+00
1.900000000000000000e+01	6.974152021121695725e+03	2.516780948947620544e+01	3.509180566950852409e+01	6.863992155571187936e+01	2.105878065781633723e+03	2.407773014643793630e+01	7.995614293267917105e+01	4.198967761918419939e+01	-8.635242913114342667e-01	-1.370144526381433137e+00	-6.160254037844385966e-01	-7.908329997330663108e-01	7.123992677227513923e+03	3.010473807807143487e+01	4.021256950142092990e+01	7.611162744452259687e+01	2.237397366224150119e+03	3.120553173988563600e+01	8.926973813300625693e+01	4.918233880959209614e+01	-2.234288123223838185e-01	1.482610701426168021e-01	-1.830127018922192983e-01	-2.704164998665331554e-01	7.273833333333333030e+03	3.504166666666666430e+01	4.533333333333333570e+01	8.358333333333332860e+01	2.368916666666666515e+03	3.833333333333333570e+01	9.858333333333332860e+01	5.637500000000000000e+01	4.166666666666666852e-01	1.666666666666666741e+00	2.500000000000000000e-01	2.500000000000000000e-01	7.423673989439152137e+03	3.997859525526189373e+01	5.045409716524574151e+01	9.105503922214406032e+01	2.500435967109182911e+03	4.546113492678103540e+01	1.078969285336604003e+02	6.356766119040790386e+01	1.056762145655717244e+00	3.185072263190716679e+00	6.830127018922192983e-01	7.704164998665331554e-01	7.573514645544970335e+03	4.491552384385712315e+01	5.557486099715814731e+01	9.852674511095477783e+01	2.631955267551699308e+03	5.258893652022873511e+01	1.172105237339874861e+02	7.076032238081580772e+01	1.696857624644767748e+00	4.703477859714766396e+00	1.116025403784438597e+00	1.290832999733066311e+00
2.000000000000000000e+01	6.989163878946623299e+03	2.702593726531885920e+01	3.520365753343097737e+01	7.523585216777068752e+01	2.120527375859278891e+03	2.316418533855181039e+01	7.996500755444543529e+01	4.533683465687198577e+01	-5.693466305166026142e-01	-1.197051431861126947e+00	-6.038995287340802598e-01	-7.722082634517997146e-01	7.128665272806645589e+03	3.163796863265942960e+01	4.031016210004882083e+01	8.343042608388535086e+01	2.239555354596306188e+03	3.068625933594257305e+01	9.062833711055606045e+01	5.289758399510266429e+01	-7.633998192496793678e-02	3.389742840694365267e-01	-1.977830977003734725e-01	-2.194374650592331721e-01	7.268166666666666970e+03	3.625000000000000000e+01	4.541666666666666430e+01	9.162500000000000000e+01	2.358583333333333485e+03	3.820833333333333570e+01	1.012916666666666714e+02	6.045833333333333570e+01	4.166666666666666852e-01	1.875000000000000000e+00	2.083333333333333426e-01	3.333333333333333148e-01	7.407668060526688350e+03	4.086203136734057040e+01	5.052317123328450776e+01	9.981957391611464914e+01	2.477611312070360782e+03	4.573040733072409836e+01	1.119549962227772824e+02	6.801908267156400711e+01	9.096733152583013071e-01	3.411025715930563251e+00	6.144497643670401299e-01	8.861041317258997463e-01	7.547169454386710640e+03	4.547406273468114080e+01	5.562967579990235123e+01	1.080141478322293125e+02	2.596639290807388079e+03	5.325248132811486101e+01	1.226183257788879075e+02	7.557983200979468563e+01	1.402679963849935874e+00	4.947051431861126503e+00	1.020566195400747000e+00	1.438874930118466233e+00
2.100000000000000000e+01	6.972736063009877398e+03	2.383746897675276699e+01	3.470388131493236727e+01	8.200948093608420209e+01	2.120293234694276180e+03	2.301085099980815940e+01	8.216518165606872515e+01	4.756290205132103210e+01	-6.173926762196431106e-01	-5.236892706218252425e-01	-5.932458365518542553e-01	-3.579859602760601112e-01	7.113097198171604759e+03	2.929373448837638350e+01	4.016444065746618719e+01	9.102557380137542964e+01	2.240146617347138090e+03	3.056792549990407792e+01	9.239509082803436968e+01	5.646895102566051605e+01	-1.628630047764881850e-01	6.548220313557540084e-01	-1.091229182759271277e-01	-1.581596468046967408e-01	7.253458333333333030e+03	3.475000000000000000e+01	4.562500000000000000e+01	1.000416666666666714e+02	2.360000000000000000e+03	3.812500000000000000e+01	1.026250000000000000e+02	6.537500000000000000e+01	2.916666666666666852e-01	1.833333333333333259e+00	3.750000000000000000e-01	4.166666666666666435e-02	7.393819468495061301e+03	4.020626551162362006e+01	5.108555934253381281e+01	1.090577595319579132e+02	2.479853382652861910e+03	4.568207450009592208e+01	1.128549091719656303e+02	7.428104897433948395e+01	7.461963381098215553e-01	3.011844635310912288e+00	8.591229182759271277e-01	2.414929801380300556e-01	7.534180603656788662e+03	4.566253102324723301e+01	5.654611868506763273e+01	1.180738523972491407e+02	2.599706765305723820e+03	5.323914900019184415e+01	1.230848183439312749e+02	8.318709794867896790e+01	1.200726009552976370e+00	4.190355937288491539e+00	1.343245836551854255e+00	4.413192936093934815e-01
2.200000000000000000e+01	6.967025372010701176e+03	2.289904081702810146e+01	3.589691249742836732e+01	9.169597726969945484e+01	2.121384896043186927e+03	2.344927037170205608e+01	8.248413297846917658e+01	5.201751154755559980e+01	-9.887430609197569442e-01	-1.226108935769035124e+00	-5.786893258332631573e-01	-7.722082634517997146e-01	7.106283519338683618e+03	2.753285374184738288e+01	4.082345624871418011e+01	1.004104886348497274e+02	2.238046614688260433e+03	3.068296851918436019e+01	9.299206648923458829e+01	6.165458910711113560e+01	-1.818715304598784721e-01	5.119455321154824379e-01	-2.060113295832982361e-01	-2.194374650592331721e-01	7.245541666666666970e+03	3.216666666666666430e+01	4.575000000000000000e+01	1.091250000000000000e+02	2.354708333333333485e+03	3.791666666666666430e+01	1.035000000000000000e+02	7.129166666666667140e+01	6.250000000000000000e-01	2.250000000000000000e+00	1.666666666666666574e-01	3.333333333333333148e-01	7.384799813994650322e+03	3.680047959148594572e+01	5.067654375128581989e+01	1.178395113651502726e+02	2.471370051978406536e+03	4.515036481414896485e+01	1.140079335107654117e+02	8.092874422622220720e+01	1.431871530459878361e+00	3.988054467884517784e+00	5.393446629166315232e-01	8.861041317258997463e-01	7.524057961322632764e+03	4.143429251630522714e+01	5.560308750257163268e+01	1.265540227303005452e+02	2.588031770623480043e+03	5.238406296163127251e+01	1.245158670215308234e+02	9.056582178577774300e+01	2.238743060919756722e+00	5.726108935769035568e+00	9.120226591665964166e-01	1.438874930118466233e+00
2.300000000000000000e+01	6.969344067962768349e+03	2.179576720926396760e+01	3.343250520793024805e+01	9.860070198619699511e+01	2.111277299300130835e+03	2.479829407782823125e+01	8.217424362865543230e+01	5.630997250995676495e+01	-6.933562467571046106e-01	-8.724989991991991545e-01	-5.786893258332631573e-01	-6.173926762196431106e-01	7.107297033981384629e+03	2.698121693796531417e+01	3.879958593729845973e+01	1.085920176597651619e+02	2.226076149650065418e+03	3.114914703891411563e+01	9.408712181432771615e+01	6.588415292164503967e+01	-1.175114567118856201e-01	6.887505004004004228e-01	-2.060113295832982361e-01	-1.628630047764881850e-01	7.245250000000000000e+03	3.216666666666666430e+01	4.416666666666666430e+01	1.185833333333333286e+02	2.340875000000000000e+03	3.750000000000000000e+01	1.060000000000000000e+02	7.545833333333332860e+01	4.583333333333333148e-01	2.250000000000000000e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.383202966018615371e+03	3.735211639536801442e+01	4.953374739603486887e+01	1.285746490069014953e+02	2.455673850349934582e+03	4.385085296108588437e+01	1.179128781856722838e+02	8.503251374502161752e+01	1.034178123378552305e+00	3.811249499599599577e+00	5.393446629166315232e-01	7.461963381098215553e-01	7.521155932037231651e+03	4.253756612406935744e+01	5.490082812540308055e+01	1.385659646804696763e+02	2.570472700699869165e+03	5.020170592217176875e+01	1.298257563713445677e+02	9.460669415670989224e+01	1.610022913423771129e+00	5.372498999199199154e+00	9.120226591665964166e-01	1.200726009552976370e+00
2.400000000000000000e+01	6.981376015531251142e+03	2.051598144570407811e+01	3.161388921576318722e+01	1.081724521259397420e+02	2.114108014226235355e+03	2.238568136176417767e+01	8.247371891318169901e+01	5.874828061831467352e+01	-7.852373319433405552e-01	-3.777498602369331326e-01	-7.852373319433403331e-01	-7.881883952584496367e-01	7.111729674432292086e+03	2.586215738951870691e+01	3.751527794121492576e+01	1.181487260629698710e+02	2.222429007113117677e+03	2.904700734754875668e+01	9.536185945659084950e+01	6.960330697582399750e+01	-2.467853326383369628e-01	7.277917365482000633e-01	-2.467853326383368517e-01	-2.899275309625581887e-01	7.242083333333333030e+03	3.120833333333333215e+01	4.341666666666666430e+01	1.281250000000000000e+02	2.330750000000000000e+03	3.570833333333333570e+01	1.082500000000000000e+02	8.045833333333332860e+01	2.916666666666666852e-01	1.833333333333333259e+00	2.916666666666666852e-01	2.083333333333333426e-01	7.372436992234373974e+03	3.655450927714795739e+01	4.931805539211840284e+01	1.381012739370301290e+02	2.439070992886882323e+03	4.236965931911791472e+01	1.211381405434091505e+02	9.131335969084265969e+01	8.301186659716703886e-01	2.938874930118466455e+00	8.301186659716701666e-01	7.065941976292248183e-01	7.502790651135414919e+03	4.190068522096258619e+01	5.521944411757014137e+01	1.480775478740602580e+02	2.547391985773764645e+03	4.903098530490249374e+01	1.340262810868183010e+02	1.021683860483519766e+02	1.368570665276674037e+00	4.044416526903599873e+00	1.368570665276673815e+00	1.204855061925116377e+00
2.500000000000000000e+01	6.966088654557571317e+03	2.226529024666540835e+01	3.134475888834452206e+01	1.162232746969562385e+02	2.071982285040647639e+03	2.344346119877508983e+01	8.586450749582405706e+01	6.626078586108727109e+01	-7.908329997330663108e-01	-8.701445263814329145e-01	-7.529711460710616366e-01	-6.038995287340801488e-01	7.107440160612119143e+03	2.694514512333270417e+01	3.696404611083892888e+01	1.274033040151447977e+02	2.191157809186990562e+03	2.972173059938754491e+01	9.695308708124535713e+01	7.515122626387696414e+01	-2.704164998665331554e-01	6.482610701426168021e-01	-3.139855730355308183e-01	-1.977830977003734170e-01	7.248791666666666970e+03	3.162500000000000000e+01	4.258333333333333570e+01	1.385833333333333428e+02	2.310333333333333485e+03	3.600000000000000000e+01	1.080416666666666714e+02	8.404166666666667140e+01	2.500000000000000000e-01	2.166666666666666519e+00	1.250000000000000000e-01	2.083333333333333426e-01	7.390143172721214796e+03	3.630485487666729227e+01	4.820262055582774252e+01	1.497633626515219021e+02	2.429508857479676408e+03	4.227826940061245153e+01	1.191302462520879857e+02	9.293210706945637867e+01	7.704164998665331554e-01	3.685072263190716235e+00	5.639855730355307628e-01	6.144497643670401299e-01	7.531494678775762623e+03	4.098470975333459165e+01	5.382190777832214934e+01	1.609433919697104329e+02	2.548684381626019331e+03	4.855653880122491017e+01	1.302188258375092857e+02	1.018225474722460717e+02	1.290832999733066311e+00	5.203477859714766396e+00	1.002971146071061526e+00	1.020566195400746778e+00
2.600000000000000000e+01	6.978943978270830485e+03	2.337129070824722987e+01	2.933796385636894755e+01	1.242097362911663794e+02	2.050290797999244205e+03	2.371113006888397123e+01	8.921018527664368492e+01	6.476289684684311965e+01	-7.881883952584497477e-01	-1.262590578329315205e+00	-3.579859602760600557e-01	-9.876916288627259899e-01	7.119117822468749182e+03	2.793564535412361494e+01	3.533564859485114340e+01	1.365840348122498540e+02	2.168207898999622103e+03	2.991806503444198739e+01	9.858425930498850676e+01	7.623561509008823123e+01	-2.899275309625581887e-01	2.228713775020090271e-01	-1.581596468046967130e-01	-2.855124810980296801e-01	7.259291666666666970e+03	3.250000000000000000e+01	4.133333333333333570e+01	1.489583333333333428e+02	2.286125000000000000e+03	3.612500000000000000e+01	1.079583333333333286e+02	8.770833333333332860e+01	2.083333333333333426e-01	1.708333333333333259e+00	4.166666666666666435e-02	4.166666666666666852e-01	7.399465510864584758e+03	3.706435464587638506e+01	4.733101807181552800e+01	1.613326318544168316e+02	2.404042101000377897e+03	4.233193496555801261e+01	1.173324073616781504e+02	9.918105157657842597e+01	7.065941976292249294e-01	3.193795289164657270e+00	2.414929801380300278e-01	1.118845814431363106e+00	7.539639355062503455e+03	4.162870929175277013e+01	5.332870281029772741e+01	1.737069303755003205e+02	2.521959202000755795e+03	4.853886993111602521e+01	1.267064813900229723e+02	1.106537698198235375e+02	1.204855061925116377e+00	4.679257244995981502e+00	4.413192936093934260e-01	1.821024962196059471e+00
2.700000000000000000e+01	6.953173440872839819e+03	1.954003139507175746e+01	2.993131500524508226e+01	1.337558311854937756e+02	2.010563980923890313e+03	2.294061359612419082e+01	8.789246319720513156e+01	7.076487490242078593e+01	-6.094757082487300970e-01	-1.081988897471611200e+00	-5.364378277661476790e-01	-1.041035208539220269e+00	7.107774220436420364e+03	2.564501569753587873e+01	3.609065750262254113e+01	1.459612489260802022e+02	2.140177823795278528e+03	2.938697346472876148e+01	9.713373159860256578e+01	8.211160411787705016e+01	-1.380711874576983633e-01	2.090055512641944002e-01	-2.057189138830738395e-01	-3.538509376029434494e-01	7.262375000000000000e+03	3.175000000000000000e+01	4.225000000000000000e+01	1.581666666666666572e+02	2.269791666666666515e+03	3.583333333333333570e+01	1.063750000000000000e+02	9.345833333333332860e+01	3.333333333333333148e-01	1.500000000000000000e+00	1.250000000000000000e-01	3.333333333333333148e-01	7.416975779563579636e+03	3.785498430246411772e+01	4.840934249737745887e+01	1.703720844072531122e+02	2.399405509538054503e+03	4.227969320193790992e+01	1.156162684013974342e+02	1.048050625487896070e+02	8.047378541243650485e-01	2.790994448735805378e+00	4.557189138830738395e-01	1.020517604269610024e+00	7.571576559127160181e+03	4.395996860492824254e+01	5.456868499475491774e+01	1.825775021478395388e+02	2.529019352409442945e+03	4.872605307054247703e+01	1.248575368027948684e+02	1.161517917642458713e+02	1.276142374915396616e+00	4.081988897471610755e+00	7.864378277661476790e-01	1.707701875205886788e+00
2.800000000000000000e+01	6.940932310536542900e+03	2.035137318641462656e+01	2.941470932653523107e+01	1.451963518216490456e+02	1.973408229688683150e+03	2.130085160797698762e+01	8.494859159585919883e+01	7.230557195330493414e+01	-8.700895288414517426e-01	-1.055050463303893515e+00	-7.908329997330663108e-01	-7.909944487358055998e-01	7.105174488601604935e+03	2.621735325987398113e+01	3.562402132993427983e+01	1.576606759108245228e+02	2.111433281511008317e+03	2.815042580398849381e+01	9.559929579792959942e+01	8.406945264331913847e+01	-1.642114310873925564e-01	4.724747683480532423e-01	-2.704164998665331554e-01	-1.454972243679027999e-01	7.269416666666666970e+03	3.208333333333333570e+01	4.183333333333333570e+01	1.701250000000000000e+02	2.249458333333333485e+03	3.500000000000000000e+01	1.062500000000000000e+02	9.583333333333332860e+01	5.416666666666666297e-01	2.000000000000000000e+00	2.500000000000000000e-01	5.000000000000000000e-01	7.433658844731729005e+03	3.794931340679269027e+01	4.804264533673239157e+01	1.825893240891754772e+02	2.387483385155658652e+03	4.184957419601150264e+01	1.169007042020704006e+02	1.075972140233475187e+02	1.247544764420725816e+00	3.527525231651946758e+00	7.704164998665331554e-01	1.145497224367902689e+00	7.597901022796791040e+03	4.381529348025204484e+01	5.425195734013144033e+01	1.950536481783509544e+02	2.525508436977983820e+03	4.869914839202301238e+01	1.275514084041408012e+02	1.193610947133617231e+02	1.953422862174785113e+00	5.055050463303893515e+00	1.290832999733066311e+00	1.790994448735805600e+00
2.900000000000000000e+01	6.938178885733765128e+03	1.950690078070806521e+01	3.125419915688855355e+01	1.550956513271986523e+02	1.965618954964138084e+03	2.286558800602929864e+01	8.691248226370612429e+01	7.230839829258241025e+01	-8.915570127975553927e-01	-3.937152492895359401e-01	-5.786893258332631573e-01	-7.908329997330663108e-01	7.102422776200215594e+03	2.585761705702070046e+01	3.673126624511094462e+01	1.682353256635993262e+02	2.102038644148735784e+03	2.872446066968131717e+01	9.645624113185306214e+01	8.540419914629120512e+01	-2.582785063987776963e-01	8.864757086885652893e-01	-2.060113295832982361e-01	-2.704164998665331554e-01	7.266666666666666970e+03	3.220833333333333570e+01	4.220833333333333570e+01	1.813750000000000000e+02	2.238458333333333485e+03	3.458333333333333570e+01	1.060000000000000000e+02	9.850000000000000000e+01	3.750000000000000000e-01	2.166666666666666519e+00	1.666666666666666574e-01	2.500000000000000000e-01	7.430910557133118346e+03	3.855904960964596739e+01	4.768540042155572678e+01	1.945146743364006738e+02	2.374878022517931186e+03	4.044220599698535068e+01	1.155437588681469379e+02	1.115958008537087949e+02	1.008278506398777807e+00	3.446857624644767526e+00	5.393446629166315232e-01	7.704164998665331554e-01	7.595154447599568812e+03	4.490976588595860619e+01	5.316246750977811786e+01	2.076543486728013477e+02	2.511297711702528886e+03	4.630107866063737276e+01	1.250875177362938757e+02	1.246916017074175898e+02	1.641557012797555393e+00	4.727048582622868977e+00	9.120226591665964166e-01	1.290832999733066311e+00
3.000000000000000000e+01	6.930630216182721597e+03	2.112012532687626987e+01	2.903834589008702238e+01	1.658298008184003152e+02	1.955733469184975093e+03	2.210877705008175553e+01	8.914005626467850618e+01	7.454391984334074550e+01	-5.932458365518542553e-01	-5.819888974716111996e-01	-7.881883952584497477e-01	-9.138857955913137765e-01	7.097377608091360344e+03	2.601839599677147064e+01	3.479000627837684334e+01	1.789774004092001576e+02	2.092345901259154289e+03	2.872105519170754562e+01	9.723669479900591739e+01	8.860529325500370135e+01	-1.091229182759271277e-01	7.090055512641944002e-01	-2.899275309625581887e-01	-2.902762311289902031e-01	7.264125000000000000e+03	3.091666666666666785e+01	4.054166666666666430e+01	1.921250000000000000e+02	2.228958333333333485e+03	3.533333333333333570e+01	1.053333333333333286e+02	1.026666666666666714e+02	3.750000000000000000e-01	2.000000000000000000e+00	2.083333333333333426e-01	3.333333333333333148e-01	7.430872391908639656e+03	3.581493733656186862e+01	4.629332705495648526e+01	2.052725995907998424e+02	2.365570765407512681e+03	4.194561147495912934e+01	1.134299718676607398e+02	1.167280400783296415e+02	8.591229182759271277e-01	3.290994448735805378e+00	7.065941976292249294e-01	9.569428977956568882e-01	7.597619783817278403e+03	4.071320800645706584e+01	5.204498744324630621e+01	2.184201991815996848e+02	2.502183197481691877e+03	4.855788961658491587e+01	1.215266104019881510e+02	1.307894134899925973e+02	1.343245836551854255e+00	4.581988897471610755e+00	1.204855061925116377e+00	1.580552462257980295e+00
3.100000000000000000e+01	6.968166841736745482e+03	2.072090157669936872e+01	3.187582512295346859e+01	1.739839592458636446e+02	1.961905221285288917e+03	2.221980699154612182e+01	8.830312379586820271e+01	7.719511566222493570e+01	-7.259424334001738366e-01	-5.787001259352382299e-01	-5.364378277661476790e-01	-7.852373319433403331e-01	7.119395920868372741e+03	2.638128412168301651e+01	3.608374589481006467e+01	1.874086462895984937e+02	2.085077610642644231e+03	2.860990349577306091e+01	9.708906189793410135e+01	9.213922449777913926e+01	-1.546378833667536035e-01	9.189832703657141444e-01	-2.057189138830738395e-01	-2.467853326383368517e-01	7.270625000000000000e+03	3.204166666666666430e+01	4.029166666666666430e+01	2.008333333333333428e+02	2.208250000000000000e+03	3.500000000000000000e+01	1.058750000000000000e+02	1.070833333333333286e+02	4.166666666666666852e-01	2.416666666666666519e+00	1.250000000000000000e-01	2.916666666666666852e-01	7.421854079131627259e+03	3.770204921165031209e+01	4.449958743852326393e+01	2.142580203770681919e+02	2.331422389357355769e+03	4.139009650422693909e+01	1.146609381020658986e+02	1.220274421688875179e+02	9.879712167000869183e-01	3.914350062967618893e+00	4.557189138830738395e-01	8.301186659716701666e-01	7.573083158263254518e+03	4.336243175663395988e+01	4.870750821037985645e+01	2.276827074208030410e+02	2.454594778714711083e+03	4.778019300845387818e+01	1.234468762041317973e+02	1.369715510044417215e+02	1.559275766733507318e+00	5.412033459268570823e+00	7.864378277661476790e-01	1.368570665276673815e+00
3.200000000000000000e+01	6.959527724433585718e+03	2.032998832458273597e+01	2.735063580217165935e+01	1.799736456910030995e+02	1.932960189105113614e+03	2.131431397839539343e+01	9.268763888957477093e+01	8.412733655064428717e+01	-3.579859602760600557e-01	-6.544025677651472694e-01	-4.694374650592331721e-01	-4.694374650592331721e-01	7.118638862216793314e+03	2.603999416229136799e+01	3.346698456775249753e+01	1.950493228455015355e+02	2.061125927885890178e+03	2.759465698919769494e+01	9.971881944478738546e+01	9.750116827532214359e+01	-1.581596468046967130e-01	6.519653827840929949e-01	-1.930520658629499287e-01	-1.930520658629499287e-01	7.277750000000000000e+03	3.175000000000000000e+01	3.958333333333333570e+01	2.101250000000000000e+02	2.189291666666666515e+03	3.387500000000000000e+01	1.067500000000000000e+02	1.108750000000000000e+02	4.166666666666666435e-02	1.958333333333333259e+00	8.333333333333332871e-02	8.333333333333332871e-02	7.436861137783206686e+03	3.746000583770863557e+01	4.569968209891417388e+01	2.252006771544984645e+02	2.317457405447442852e+03	4.015534301080230506e+01	1.137811805552126145e+02	1.242488317246778564e+02	2.414929801380300278e-01	3.264701283882573524e+00	3.597187325296165583e-01	3.597187325296165583e-01	7.595972275566414282e+03	4.317001167541726403e+01	5.181603086449501205e+01	2.402763543089969005e+02	2.445623144228219644e+03	4.643568602160461012e+01	1.208123611104252291e+02	1.376226634493557128e+02	4.413192936093934260e-01	4.571069234431814010e+00	6.361041317258998573e-01	6.361041317258998573e-01
3.300000000000000000e+01	6.958668219743780355e+03	2.019435361377633598e+01	2.556355633403046568e+01	1.902591158817598966e+02	1.901363730497440883e+03	2.113970208356187186e+01	9.280144892607732743e+01	8.238541849607780421e+01	-7.466354028116924946e-01	-1.348474267801332616e+00	-5.364378277661476790e-01	-9.876916288627262119e-01	7.123271609871890178e+03	2.603467680688816799e+01	3.224011150034856854e+01	2.062545579408799483e+02	2.034161031915387184e+03	2.706985104178093593e+01	9.994239112970532801e+01	9.721354258137223781e+01	-1.024843680725129325e-01	3.465961994326669515e-01	-2.057189138830738395e-01	-2.855124810980297911e-01	7.287875000000000000e+03	3.187500000000000000e+01	3.891666666666666430e+01	2.222500000000000000e+02	2.166958333333333485e+03	3.300000000000000000e+01	1.070833333333333286e+02	1.120416666666666714e+02	5.416666666666666297e-01	2.041666666666666519e+00	1.250000000000000000e-01	4.166666666666666852e-01	7.452478390128109822e+03	3.771532319311183556e+01	4.559322183298476006e+01	2.382454420591200517e+02	2.299755634751280013e+03	3.893014895821906407e+01	1.142242755369613292e+02	1.268697907519611050e+02	1.185817701405846192e+00	3.736737133900666308e+00	4.557189138830738395e-01	1.118845814431363106e+00	7.617081780256219645e+03	4.355564638622366402e+01	5.226977699930286292e+01	2.542408841182401034e+02	2.432552936169226086e+03	4.486029791643812814e+01	1.213652177405893298e+02	1.416979148372555528e+02	1.829968736145025865e+00	5.431807601134665653e+00	7.864378277661476790e-01	1.821024962196059693e+00
3.400000000000000000e+01	6.946310262288117883e+03	1.985275264114831373e+01	2.323330810862493578e+01	2.020454372575186426e+02	1.868313489967617897e+03	1.763408951621895682e+01	9.240304436159370027e+01	8.288220384230157833e+01	-9.350722631907165683e-01	-1.208039891549808065e+00	-6.038995287340801488e-01	-1.232050807568877193e+00	7.120050964477391972e+03	2.530137632057415686e+01	3.080415405431246967e+01	2.178143852954259785e+02	2.008719244983808949e+03	2.546287809144281056e+01	9.963902218079684303e+01	9.854526858781746057e+01	-1.758694649286915990e-01	2.709800542250959676e-01	-1.977830977003734170e-01	-3.660254037844385966e-01	7.293791666666666970e+03	3.075000000000000000e+01	3.837500000000000000e+01	2.335833333333333428e+02	2.149125000000000000e+03	3.329166666666666430e+01	1.068750000000000000e+02	1.142083333333333286e+02	5.833333333333333703e-01	1.750000000000000000e+00	2.083333333333333426e-01	5.000000000000000000e-01	7.467532368855941968e+03	3.619862367942584314e+01	4.594584594568753033e+01	2.493522813712407071e+02	2.289530755016191051e+03	4.112045524189051804e+01	1.141109778192031570e+02	1.298713980788492108e+02	1.342536131595358340e+00	3.229019945774903810e+00	6.144497643670401299e-01	1.366025403784438597e+00	7.641273071045216057e+03	4.164724735885168627e+01	5.351669189137506066e+01	2.651212294091480430e+02	2.429936510032382103e+03	4.894924381711437178e+01	1.213469556384062997e+02	1.455344628243650789e+02	2.101738929857383198e+00	4.708039891549807621e+00	1.020566195400746778e+00	2.232050807568877193e+00
3.500000000000000000e+01	6.935653577099244103e+03	1.935186616292571316e+01	2.564585223837007533e+01	2.088001163539108234e+02	1.834222711203772860e+03	1.920691993305527490e+01	8.877104850276769810e+01	8.985770097732674344e+01	-7.722082634517997146e-01	-1.262247033634782190e+00	-4.694374650592332832e-01	-8.635242913114342667e-01	7.118160121882955536e+03	2.534259974812952265e+01	3.138542611918503766e+01	2.261083915102887545e+02	1.982257188935219801e+03	2.627012663319430530e+01	9.734385758471718475e+01	1.038871838219967003e+02	-2.194374650592331721e-01	2.647098165159422756e-01	-1.930520658629499842e-01	-2.234288123223838185e-01	7.300666666666666970e+03	3.133333333333333215e+01	3.712500000000000000e+01	2.434166666666666572e+02	2.130291666666666515e+03	3.333333333333333570e+01	1.059166666666666714e+02	1.179166666666666714e+02	3.333333333333333148e-01	1.791666666666666741e+00	8.333333333333332871e-02	4.166666666666666852e-01	7.483173211450378403e+03	3.732406691853714165e+01	4.286457388081496589e+01	2.607249418230445599e+02	2.278326144398113229e+03	4.039654003347236255e+01	1.144894757486161581e+02	1.319461495113366425e+02	8.861041317258997463e-01	3.318623516817391206e+00	3.597187325296166138e-01	1.056762145655717244e+00	7.665679756234089837e+03	4.331480050374095470e+01	4.860414776162992467e+01	2.780332169794224910e+02	2.426360622129560397e+03	4.745974673361139651e+01	1.230622848305656447e+02	1.459756323560065994e+02	1.438874930118466233e+00	4.845580366968115449e+00	6.361041317258999683e-01	1.696857624644767748e+00
3.600000000000000000e+01	6.955499075971552884e+03	1.863132985485124848e+01	2.485403575777012364e+01	2.158330795505052038e+02	1.822016783914243661e+03	2.020441896152465233e+01	8.878900323849208576e+01	8.856261536394316636e+01	-1.401452019105952296e+00	-8.540859160995164512e-01	-6.038995287340801488e-01	-6.160254037844385966e-01	7.133520371319109472e+03	2.473233159409229032e+01	3.065618454555173145e+01	2.346457064419192875e+02	1.964758391957121830e+03	2.641470948076232617e+01	9.791533495257937147e+01	1.045521410153049118e+02	-4.923926762196428331e-01	4.896237086169084041e-01	-1.977830977003734170e-01	-1.830127018922192983e-01	7.311541666666666970e+03	3.083333333333333215e+01	3.645833333333333570e+01	2.534583333333333428e+02	2.107500000000000000e+03	3.262500000000000000e+01	1.070416666666666714e+02	1.205416666666666714e+02	4.166666666666666852e-01	1.833333333333333259e+00	2.083333333333333426e-01	2.500000000000000000e-01	7.489562962014224468e+03	3.693433507257437043e+01	4.226048212111493996e+01	2.722709602247473981e+02	2.250241608042878397e+03	3.883529051923767383e+01	1.161679983807539713e+02	1.365311923180284168e+02	1.325726009552976148e+00	3.177042958049757893e+00	6.144497643670401299e-01	6.830127018922192983e-01	7.667584257361781056e+03	4.303533681181541226e+01	4.806263090889655132e+01	2.910835871161614818e+02	2.392983216085756339e+03	4.504558103847534767e+01	1.252943300948412571e+02	1.525207179693901764e+02	2.234785352439285777e+00	4.520752582766182748e+00	1.020566195400746778e+00	1.116025403784438597e+00
3.700000000000000000e+01	6.953841566176429296e+03	1.913937636836646661e+01	2.500742590700819434e+01	2.271713345298368267e+02	1.783397654924222252e+03	1.825763890586880223e+01	8.274571119006131426e+01	8.978416967582492703e+01	-9.138857955913137765e-01	-5.898141419034430566e-01	0.000000000000000000e+00	-6.038995287340801488e-01	7.140254116421548133e+03	2.517385485084989938e+01	3.044121295350409895e+01	2.462315005982517562e+02	1.932136327462111240e+03	2.535798611960106896e+01	9.408118892836399993e+01	1.059962515045791207e+02	-2.902762311289902031e-01	6.842595957149451014e-01	0.000000000000000000e+00	-1.977830977003734170e-01	7.326666666666666970e+03	3.120833333333333215e+01	3.587500000000000000e+01	2.652916666666666856e+02	2.080875000000000000e+03	3.245833333333333570e+01	1.054166666666666714e+02	1.222083333333333286e+02	3.333333333333333148e-01	1.958333333333333259e+00	0.000000000000000000e+00	2.083333333333333426e-01	7.513079216911785807e+03	3.724281181581676492e+01	4.130878704649590105e+01	2.843518327350815866e+02	2.229613672537888760e+03	3.955868054706560599e+01	1.167521444049693429e+02	1.384204151620875223e+02	9.569428977956568882e-01	3.232407070951721195e+00	0.000000000000000000e+00	6.144497643670401299e-01	7.699491767156904643e+03	4.327729029830020124e+01	4.674257409299180210e+01	3.034119988034965445e+02	2.378352345075777521e+03	4.665902776079786918e+01	1.280876221432720286e+02	1.546324969908417302e+02	1.580552462257980295e+00	4.506480808570109353e+00	0.000000000000000000e+00	1.020566195400746778e+00
3.800000000000000000e+01	6.985562490783342582e+03	2.084666509082586927e+01	2.481185028866061870e+01	2.384896186680397818e+02	1.783023981657531749e+03	2.078713865362908209e+01	8.257636521231884785e+01	8.909572498106376770e+01	-8.299687361450256429e-01	-9.717818087564538132e-01	-4.694374650592332832e-01	-5.932458365518542553e-01	7.162156245391671291e+03	2.569416587874626856e+01	2.998925847766363972e+01	2.576823093340199193e+02	1.920366157495432617e+03	2.606023599348120712e+01	9.428818260615942393e+01	1.063603624905318839e+02	-1.858177014058461363e-01	4.516090956217730934e-01	-1.930520658629499842e-01	-1.091229182759271277e-01	7.338750000000000000e+03	3.054166666666666785e+01	3.516666666666666430e+01	2.768750000000000000e+02	2.057708333333333485e+03	3.133333333333333215e+01	1.060000000000000000e+02	1.236250000000000000e+02	4.583333333333333148e-01	1.875000000000000000e+00	8.333333333333332871e-02	3.750000000000000000e-01	7.515343754608328709e+03	3.538916745458706714e+01	4.034407485566968887e+01	2.960676906659800807e+02	2.195050509171234353e+03	3.660643067318545718e+01	1.177118173938405761e+02	1.408896375094681161e+02	1.102484368072512710e+00	3.298390904378226907e+00	3.597187325296166138e-01	8.591229182759271277e-01	7.691937509216657418e+03	4.023666824250746288e+01	4.552148304467270634e+01	3.152603813319602182e+02	2.332392685009135221e+03	4.187952801303758577e+01	1.294236347876811521e+02	1.581542750189362323e+02	1.746635402811692162e+00	4.721781808756453813e+00	6.361041317258999683e-01	1.343245836551854255e+00
3.900000000000000000e+01	6.974394658746776258e+03	2.031176445630505967e+01	2.518059135172038765e+01	2.460988558279764788e+02	1.762747267973571752e+03	2.107566948592540612e+01	7.930294531324713603e+01	9.209084445720631606e+01	-7.523124382057235771e-01	-2.477824323842505727e-01	-5.786893258332631573e-01	-7.908329997330663108e-01	7.156843162706721159e+03	2.488504889481919591e+01	3.056946234252686168e+01	2.666744279139882110e+02	1.904456967320119247e+03	2.628783474296270128e+01	9.192230598995689661e+01	1.089620888952698152e+02	-1.886562191028617885e-01	7.302754504745413433e-01	-2.060113295832982361e-01	-2.704164998665331554e-01	7.339291666666666970e+03	2.945833333333333215e+01	3.595833333333333570e+01	2.872500000000000000e+02	2.046166666666666742e+03	3.150000000000000000e+01	1.045416666666666714e+02	1.258333333333333286e+02	3.750000000000000000e-01	1.708333333333333259e+00	1.666666666666666574e-01	2.500000000000000000e-01	7.521740170626612780e+03	3.403161777184746484e+01	4.134720432413980973e+01	3.078255720860117890e+02	2.187876366013214465e+03	3.671216525703729872e+01	1.171610273433764462e+02	1.427045777713968278e+02	9.386562191028617885e-01	2.686391216192125064e+00	5.393446629166315232e-01	7.704164998665331554e-01	7.704188674586557681e+03	3.860490221036160108e+01	4.673607531494628375e+01	3.284011441720235212e+02	2.329586065359761960e+03	4.192433051407459743e+01	1.297803880200862068e+02	1.595758222094603411e+02	1.502312438205723577e+00	3.664449099050917091e+00	9.120226591665964166e-01	1.290832999733066311e+00
4.000000000000000000e+01	6.959657857445073205e+03	2.113774049927713961e+01	2.278825542266792326e+01	2.545079861783825663e+02	1.720084479283428436e+03	1.859087990058070972e+01	8.015478527035099887e+01	9.127842899211725580e+01	-6.173926762196431106e-01	-1.366501646120692914e+00	-3.579859602760599446e-01	-6.160254037844385966e-01	7.155162262055870087e+03	2.563137024963857158e+01	2.876912771133396163e+01	2.764623264225245975e+02	1.871583906308380847e+03	2.485793995029035486e+01	9.228572596850882803e+01	1.093475478293919707e+02	-1.628630047764881850e-01	3.167491769396535428e-01	-1.581596468046966575e-01	-1.830127018922192983e-01	7.350666666666666970e+03	3.012500000000000000e+01	3.475000000000000000e+01	2.984166666666666856e+02	2.023083333333333258e+03	3.112500000000000000e+01	1.044166666666666714e+02	1.274166666666666714e+02	2.916666666666666852e-01	2.000000000000000000e+00	4.166666666666666435e-02	2.500000000000000000e-01	7.546171071277463852e+03	3.461862975036142842e+01	4.073087228866603482e+01	3.203710069108087737e+02	2.174582760358285668e+03	3.739206004970964159e+01	1.165476073648245148e+02	1.454857855039413721e+02	7.461963381098215553e-01	3.683250823060346235e+00	2.414929801380299723e-01	6.830127018922192983e-01	7.741675475888260735e+03	3.911225950072285684e+01	4.671174457733207674e+01	3.423253471549508049e+02	2.326082187383238306e+03	4.365912009941929028e+01	1.286785480629823439e+02	1.635549043412160870e+02	1.200726009552976370e+00	5.366501646120692470e+00	4.413192936093933150e-01	1.116025403784438597e+00
4.100000000000000000e+01	6.963074420950185413e+03	1.920209409481223872e+01	1.971834936472821198e+01	2.615831240491862104e+02	1.688639407075836061e+03	1.769885552279454544e+01	8.105967957186376793e+01	9.549933746203473106e+01	-6.094757082487298749e-01	1.293920565419650615e-01	-5.364378277661476790e-01	-8.915570127975553927e-01	7.163474710475093161e+03	2.414271371407278721e+01	2.669250801569743814e+01	2.843957286912597624e+02	1.843965536871251288e+03	2.466192776139727272e+01	9.271733978593188397e+01	1.131871687310173655e+02	-1.380711874576983078e-01	9.188626949376491604e-01	-2.057189138830738395e-01	-2.582785063987776963e-01	7.363875000000000000e+03	2.908333333333333215e+01	3.366666666666666430e+01	3.072083333333333144e+02	1.999291666666666742e+03	3.162500000000000000e+01	1.043750000000000000e+02	1.308750000000000000e+02	3.333333333333333148e-01	1.708333333333333259e+00	1.250000000000000000e-01	3.750000000000000000e-01	7.564275289524906839e+03	3.402395295259388064e+01	4.064082531763588690e+01	3.300209379754068664e+02	2.154617796462081969e+03	3.858807223860272728e+01	1.160326602140681160e+02	1.485628312689826487e+02	8.047378541243649375e-01	2.497803971729017469e+00	4.557189138830738395e-01	1.008278506398777807e+00	7.764675579049814587e+03	3.896457257185442558e+01	4.761498396860511662e+01	3.528335426174804184e+02	2.309943926257497424e+03	4.555114447720545456e+01	1.276903204281362321e+02	1.662506625379652689e+02	1.276142374915396616e+00	3.287274610124701457e+00	7.864378277661476790e-01	1.641557012797555393e+00
4.200000000000000000e+01	6.981190425526428953e+03	1.632882965111883777e+01	2.334629698883627924e+01	2.708010744783896939e+02	1.669883631198398916e+03	1.773021320394502709e+01	8.178192038970875899e+01	9.896113363902404103e+01	-7.259424334001738366e-01	-5.207525827661831919e-01	-7.881883952584496367e-01	-5.364378277661476790e-01	7.180324379429880537e+03	2.249774815889275459e+01	2.829814849441813962e+01	2.959422039058615042e+02	1.821191815599199344e+03	2.446927326863917784e+01	9.282846019485437239e+01	1.144597334861786919e+02	-1.546378833667536035e-01	8.229570419502416634e-01	-2.899275309625581887e-01	-2.057189138830738395e-01	7.379458333333333030e+03	2.866666666666666785e+01	3.325000000000000000e+01	3.210833333333333144e+02	1.972500000000000000e+03	3.120833333333333215e+01	1.038750000000000000e+02	1.299583333333333428e+02	4.166666666666666852e-01	2.166666666666666519e+00	2.083333333333333426e-01	1.250000000000000000e-01	7.578592287236785523e+03	3.483558517444058111e+01	3.820185150558185683e+01	3.462244627608051246e+02	2.123808184400800656e+03	3.794739339802748646e+01	1.149215398051456276e+02	1.454569331804879937e+02	9.879712167000869183e-01	3.510376291383091374e+00	7.065941976292248183e-01	4.557189138830738395e-01	7.777726241140237107e+03	4.100450368221449793e+01	4.315370301116372076e+01	3.713655921882769348e+02	2.275116368801601311e+03	4.468645346272163721e+01	1.259680796102912410e+02	1.609555330276426446e+02	1.559275766733507318e+00	4.854085916099515785e+00	1.204855061925116377e+00	7.864378277661476790e-01
4.300000000000000000e+01	6.963424103325668511e+03	1.542745355233266658e+01	2.275517148758420660e+01	2.815251820592500280e+02	1.646406298084297759e+03	1.654865406296087826e+01	8.108564826528278502e+01	9.767491850302843659e+01	-7.523124382057235771e-01	-1.781360144262866152e+00	-5.364378277661476790e-01	-7.852373319433405552e-01	7.170962051662834710e+03	2.077622677616633240e+01	2.846091907712543545e+01	3.067000910296250140e+02	1.804932315708815622e+03	2.356599369814710698e+01	9.252199079930805681e+01	1.145041259181808897e+02	-1.886562191028617885e-01	-5.734673879809970565e-02	-2.057189138830738395e-01	-2.467853326383369628e-01	7.378500000000000000e+03	2.612500000000000000e+01	3.416666666666666430e+01	3.318750000000000000e+02	1.963458333333333258e+03	3.058333333333333215e+01	1.039583333333333286e+02	1.313333333333333428e+02	3.750000000000000000e-01	1.666666666666666741e+00	1.250000000000000000e-01	2.916666666666666852e-01	7.586037948337165290e+03	3.147377322383366760e+01	3.987241425620789670e+01	3.570499089703749860e+02	2.121984350957850893e+03	3.760067296851956087e+01	1.153946758673586004e+02	1.481625407484857817e+02	9.386562191028617885e-01	3.390680072131432965e+00	4.557189138830738395e-01	8.301186659716703886e-01	7.793575896674331489e+03	3.682254644766733520e+01	4.557816184574912199e+01	3.822248179407499720e+02	2.280510368582368756e+03	4.461801260370578603e+01	1.268310184013838722e+02	1.649917481636382490e+02	1.502312438205723577e+00	5.114693477596199855e+00	7.864378277661476790e-01	1.368570665276674037e+00
4.400000000000000000e+01	6.975494844972162355e+03	1.392875272052971170e+01	2.180958216635141156e+01	2.929583513086026869e+02	1.649850182729427161e+03	1.868496649377962271e+01	7.921718731510851796e+01	9.587431074959172861e+01	-7.852373319433405552e-01	-6.772149488634644499e-01	-5.364378277661476790e-01	-6.173926762196428886e-01	7.177143255819414662e+03	2.096437636026485762e+01	2.742562441650903793e+01	3.171041756543013435e+02	1.800820924698047065e+03	2.446748324688981313e+01	9.058776032422092328e+01	1.153954887081291929e+02	-2.467853326383369628e-01	7.655591922349345158e-01	-2.057189138830738395e-01	-1.628630047764880739e-01	7.378791666666666970e+03	2.800000000000000000e+01	3.304166666666666430e+01	3.412500000000000000e+02	1.951791666666666742e+03	3.025000000000000000e+01	1.019583333333333286e+02	1.349166666666666572e+02	2.916666666666666852e-01	2.208333333333333481e+00	1.250000000000000000e-01	2.916666666666666852e-01	7.580440077513919277e+03	3.503562363973514238e+01	3.865770891682429067e+01	3.653958243456986565e+02	2.102762408635286647e+03	3.603251675311018687e+01	1.133289063424457339e+02	1.544378446252041215e+02	8.301186659716703886e-01	3.651107474431732669e+00	4.557189138830738395e-01	7.461963381098214443e-01	7.782088488361171585e+03	4.207124727947028475e+01	4.427375116698191704e+01	3.895416486913973131e+02	2.253733150603906324e+03	4.181503350622037374e+01	1.246994793515581392e+02	1.739590225837415858e+02	1.368570665276674037e+00	5.093881615530131413e+00	7.864378277661476790e-01	1.200726009552976148e+00
4.500000000000000000e+01	6.983836170067814237e+03	1.539091490869653711e+01	2.279174588114815947e+01	2.980714275743798680e+02	1.631633414695870897e+03	1.611188908257366847e+01	7.851652893854151216e+01	1.010577307330860037e+02	-6.173926762196428886e-01	-1.210048604244883030e+00	0.000000000000000000e+00	-7.908329997330663108e-01	7.186563918367241058e+03	2.084129078768160070e+01	2.827087294057407973e+01	3.247232137871899340e+02	1.781212540681268820e+03	2.286844454128683424e+01	8.998743113593741327e+01	1.192371986998763305e+02	-1.628630047764880739e-01	5.616423645442252255e-01	0.000000000000000000e+00	-2.704164998665331554e-01	7.389291666666666970e+03	2.629166666666666785e+01	3.375000000000000000e+01	3.513750000000000000e+02	1.930791666666666742e+03	2.962500000000000000e+01	1.014583333333333286e+02	1.374166666666666572e+02	2.916666666666666852e-01	2.333333333333333481e+00	0.000000000000000000e+00	2.500000000000000000e-01	7.592019414966092882e+03	3.174204254565173500e+01	3.922912705942592027e+01	3.780267862128100660e+02	2.080370792652064665e+03	3.638155545871316576e+01	1.129292355307292439e+02	1.555961346334569839e+02	7.461963381098214443e-01	4.105024302122441959e+00	0.000000000000000000e+00	7.704164998665331554e-01	7.794747163265519703e+03	3.719241842463679859e+01	4.470825411885184053e+01	4.046785724256201320e+02	2.229949918637462815e+03	4.313811091742633153e+01	1.244001377281251450e+02	1.737756026002473106e+02	1.200726009552976148e+00	5.876715270911549993e+00	0.000000000000000000e+00	1.290832999733066311e+00
4.600000000000000000e+01	6.997836696408283387e+03	1.604374190576125159e+01	2.222411302477363648e+01	3.065437531067050259e+02	1.631384822856136452e+03	1.597589757637980235e+01	7.645482157335979423e+01	1.014512914350922301e+02	-5.786893258332631573e-01	-1.035532575614561912e+00	-5.364378277661476790e-01	-6.160254037844385966e-01	7.194647514870808664e+03	2.127187095288062579e+01	2.752872317905348609e+01	3.348343765533525129e+02	1.774234078094734969e+03	2.311294878818990028e+01	8.918574412001322571e+01	1.191423123842127865e+02	-2.060113295832982361e-01	3.780670455260524143e-01	-2.057189138830738395e-01	-1.830127018922192983e-01	7.391458333333333030e+03	2.650000000000000000e+01	3.283333333333333570e+01	3.631250000000000000e+02	1.917083333333333258e+03	3.025000000000000000e+01	1.019166666666666714e+02	1.368333333333333428e+02	1.666666666666666574e-01	1.791666666666666741e+00	1.250000000000000000e-01	2.500000000000000000e-01	7.588269151795857397e+03	3.172812904711937421e+01	3.813794348761318531e+01	3.914156234466474871e+02	2.059932588571931774e+03	3.738705121181009616e+01	1.146475892133201171e+02	1.545243542824538849e+02	5.393446629166315232e-01	3.205266287807281067e+00	4.557189138830738395e-01	6.830127018922192983e-01	7.785079970258382673e+03	3.695625809423874841e+01	4.344255364189303492e+01	4.197062468932949741e+02	2.202781843810530063e+03	4.452410242362019943e+01	1.273785117599735486e+02	1.722153752315744555e+02	9.120226591665964166e-01	4.618865908947895171e+00	7.864378277661476790e-01	1.116025403784438597e+00
4.700000000000000000e+01	6.985614274257590296e+03	1.659214127318404053e+01	2.036273449307735106e+01	3.180408070834207592e+02	1.604242627226940840e+03	1.682575981049451741e+01	7.700072088737509546e+01	1.007283423351642853e+02	-7.852373319433405552e-01	-4.733557730613653369e-01	-4.694374650592331721e-01	-6.094757082487300970e-01	7.189848803795462118e+03	2.156690396992535597e+01	2.645220057987200590e+01	3.458120702083770652e+02	1.754183813613470420e+03	2.324621323858059441e+01	8.904202711035421203e+01	1.195516711675821426e+02	-2.467853326383369628e-01	8.883221134693173315e-01	-1.930520658629499287e-01	-1.380711874576983633e-01	7.394083333333333030e+03	2.654166666666666785e+01	3.254166666666666430e+01	3.735833333333333144e+02	1.904125000000000000e+03	2.966666666666666785e+01	1.010833333333333286e+02	1.383750000000000000e+02	2.916666666666666852e-01	2.250000000000000000e+00	8.333333333333332871e-02	3.333333333333333148e-01	7.598317862871203943e+03	3.151642936340797974e+01	3.863113275346132269e+01	4.013545964582895635e+02	2.054066186386529807e+03	3.608712009475274129e+01	1.131246395563124452e+02	1.571983288324178432e+02	8.301186659716703886e-01	3.611677886530682891e+00	3.597187325296165583e-01	8.047378541243650485e-01	7.802552392409075765e+03	3.649119206014929517e+01	4.472059884025597398e+01	4.291258595832458695e+02	2.204007372773059160e+03	4.250757352283881829e+01	1.251659457792915617e+02	1.760216576648357147e+02	1.368570665276674037e+00	4.973355773061365781e+00	6.361041317258998573e-01	1.276142374915396616e+00
4.800000000000000000e+01	6.977502532456736844e+03	1.561685071351609544e+01	2.317490689061467535e+01	3.229589096385331004e+02	1.591428721125871562e+03	1.476603476932720582e+01	7.388422076683016826e+01	1.047427377288459525e+02	-6.094757082487300970e-01	-7.894135912226922791e-01	-7.881883952584496367e-01	-7.881883952584497477e-01	7.184022099561701907e+03	2.137092535675804683e+01	2.764995344530733945e+01	3.530836214859331790e+02	1.744089360562935781e+03	2.179968405133026721e+01	8.710877705008174132e+01	1.229130355310896476e+02	-1.380711874576983633e-01	7.511265377219871198e-01	-2.899275309625581887e-01	-2.899275309625581887e-01	7.390541666666666970e+03	2.712500000000000000e+01	3.212500000000000000e+01	3.832083333333333144e+02	1.896750000000000000e+03	2.883333333333333215e+01	1.003333333333333286e+02	1.410833333333333428e+02	3.333333333333333148e-01	2.291666666666666519e+00	2.083333333333333426e-01	2.083333333333333426e-01	7.597061233771632033e+03	3.287907464324194962e+01	3.660004655469266055e+01	4.133330451807334498e+02	2.049410639437064219e+03	3.586698261533639709e+01	1.135578896165849159e+02	1.592536311355770522e+02	8.047378541243650485e-01	3.832206795611345918e+00	7.065941976292248183e-01	7.065941976292249294e-01	7.803580800876597095e+03	3.863314928648390634e+01	4.107509310938532110e+01	4.434577570281335284e+02	2.202071278874128438e+03	4.290063189733945848e+01	1.267824458998364889e+02	1.774239289378207332e+02	1.276142374915396616e+00	5.372746924556025760e+00	1.204855061925116377e+00	1.204855061925116377e+00
4.900000000000000000e+01	6.975703919842319010e+03	1.622918832296172553e+01	2.074075363941650707e+01	3.327102713486576704e+02	1.554709298041688726e+03	1.752116433513300819e+01	7.713194551644886587e+01	1.061237168940907054e+02	-8.210249621960598043e-01	-7.238299196258097812e-01	-9.433562467571042776e-01	-6.094757082487300970e-01	7.188810293254493445e+03	2.123959416148086277e+01	2.614121015304158746e+01	3.631676356743288352e+02	1.714875482354177620e+03	2.309391550089983980e+01	8.837847275822443294e+01	1.247285251137120241e+02	-1.188458144313632170e-01	5.964183735204284798e-01	-3.675114567118854536e-01	-1.380711874576983633e-01	7.401916666666666970e+03	2.625000000000000000e+01	3.154166666666666785e+01	3.936250000000000000e+02	1.875041666666666742e+03	2.866666666666666785e+01	9.962500000000000000e+01	1.433333333333333428e+02	5.833333333333333703e-01	1.916666666666666741e+00	2.083333333333333426e-01	3.333333333333333148e-01	7.615023040078840495e+03	3.126040583851913723e+01	3.694212318029174469e+01	4.240823643256711648e+02	2.035207850979155864e+03	3.423941783243349590e+01	1.108715272417755671e+02	1.619381415529546473e+02	1.285512481098030069e+00	3.236914959812905224e+00	7.841781233785521943e-01	8.047378541243650485e-01	7.828129413491014930e+03	3.627081167703827447e+01	4.234257969391683218e+01	4.545397286513423296e+02	2.195374035291644759e+03	3.981216899820032751e+01	1.221180544835511341e+02	1.805429497725759802e+02	1.987691628862726656e+00	4.557163252959143485e+00	1.360022913423770907e+00	1.276142374915396616e+00
5.000000000000000000e+01	6.978881438126677494e+03	1.487400798336969920e+01	2.112374505581774642e+01	3.384537918763189168e+02	1.529758807771933334e+03	1.665151823309609114e+01	7.635686460033085154e+01	1.055554477379348413e+02	-1.041035208539220269e+00	-1.207175702574429854e+00	-7.529711460710616366e-01	-7.259424334001736145e-01	7.194878219063339202e+03	2.012450399168485049e+01	2.631187252790887499e+01	3.713310626048261156e+02	1.692816903885966667e+03	2.247159244988137772e+01	8.765759896683208297e+01	1.252360572023007421e+02	-3.538509376029434494e-01	2.922454820461184433e-01	-3.139855730355308183e-01	-1.546378833667534924e-01	7.410875000000000000e+03	2.537500000000000000e+01	3.150000000000000000e+01	4.042083333333333144e+02	1.855875000000000000e+03	2.829166666666666785e+01	9.895833333333332860e+01	1.449166666666666572e+02	3.333333333333333148e-01	1.791666666666666741e+00	1.250000000000000000e-01	4.166666666666666852e-01	7.626871780936660798e+03	3.062549600831514951e+01	3.668812747209112501e+01	4.370856040618405132e+02	2.018933096114033333e+03	3.411174088345195798e+01	1.102590676998345742e+02	1.645972761310325723e+02	1.020517604269610024e+00	3.291087851287215038e+00	5.639855730355307628e-01	9.879712167000869183e-01	7.842868561873322506e+03	3.587599201663029902e+01	4.187625494418225003e+01	4.699628747903477120e+02	2.181991192228066666e+03	3.993181510023724456e+01	1.215598020663358056e+02	1.842778855953984589e+02	1.707701875205886788e+00	4.790509035907763113e+00	1.002971146071061526e+00	1.559275766733507096e+00
5.100000000000000000e+01	6.996890554590582724e+03	1.464067524521209052e+01	2.301471862576143224e+01	3.454199385237702700e+02	1.533279475588410605e+03	1.582763928920502039e+01	7.528139687318963524e+01	1.042854070565468163e+02	-8.299687361450256429e-01	-1.056589670693288685e+00	-5.364378277661476790e-01	-5.786893258332631573e-01	7.204070277295290907e+03	2.017450428927271133e+01	2.725735931288071612e+01	3.789808025952185062e+02	1.689077237794205303e+03	2.162215297793584412e+01	8.728653176992816043e+01	1.258510368616067296e+02	-1.858177014058461363e-01	5.758718313200223982e-01	-2.057189138830738395e-01	-2.060113295832982361e-01	7.411250000000000000e+03	2.570833333333333215e+01	3.150000000000000000e+01	4.125416666666666856e+02	1.844875000000000000e+03	2.741666666666666785e+01	9.929166666666667140e+01	1.474166666666666572e+02	4.583333333333333148e-01	2.208333333333333481e+00	1.250000000000000000e-01	1.666666666666666574e-01	7.618429722704709093e+03	3.124216237739395297e+01	3.574264068711928388e+01	4.461025307381148650e+02	2.000672762205794697e+03	3.321118035539748803e+01	1.112968015634051824e+02	1.689822964717265847e+02	1.102484368072512710e+00	3.840794835346644565e+00	4.557189138830738395e-01	5.393446629166315232e-01	7.825609445409417276e+03	3.677599142145457733e+01	3.998528137423856776e+01	4.796633948095631013e+02	2.156470524411589395e+03	3.900569404412831886e+01	1.233019364601437076e+02	1.905479262767864839e+02	1.746635402811692162e+00	5.473256337359956092e+00	7.864378277661476790e-01	9.120226591665964166e-01
5.200000000000000000e+01	7.013661028642201018e+03	1.684214808821979048e+01	2.010657690775453688e+01	3.560916022765347861e+02	1.522344262675555910e+03	1.521143981504027920e+01	7.562101097685756201e+01	1.007719300766863171e+02	-6.160254037844385966e-01	-5.898141419034426125e-01	-3.579859602760600001e-01	-7.852373319433405552e-01	7.215663847654433994e+03	2.102524071077656131e+01	2.555328845387726844e+01	3.895249678049340787e+02	1.675630464671111213e+03	2.093905324085347530e+01	8.737300548842878811e+01	1.246151317050098299e+02	-1.830127018922192983e-01	6.842595957149453234e-01	-1.581596468046966852e-01	-2.467853326383369628e-01	7.417666666666666970e+03	2.520833333333333215e+01	3.100000000000000000e+01	4.229583333333333144e+02	1.828916666666666742e+03	2.666666666666666785e+01	9.912500000000000000e+01	1.484583333333333428e+02	2.500000000000000000e-01	1.958333333333333259e+00	4.166666666666666435e-02	2.916666666666666852e-01	7.619669485678899946e+03	2.939142595589010298e+01	3.644671154612272801e+01	4.563916988617325501e+02	1.982202868662222272e+03	3.239428009247986040e+01	1.108769945115712119e+02	1.723015349616568415e+02	6.830127018922192983e-01	3.232407070951721195e+00	2.414929801380300001e-01	8.301186659716703886e-01	7.821672304691132922e+03	3.357451857844687026e+01	4.189342309224546312e+01	4.898250643901318426e+02	2.135489070657777575e+03	3.812189351829305650e+01	1.226289890231424380e+02	1.961447365899803685e+02	1.116025403784438597e+00	4.506480808570109353e+00	4.413192936093933705e-01	1.368570665276674037e+00
5.300000000000000000e+01	7.014112166155576233e+03	1.647809542860953513e+01	1.980295400071245382e+01	3.610784399205696786e+02	1.498608271739521797e+03	1.442463717783127031e+01	7.750351435383171861e+01	1.004604860992993025e+02	-6.160254037844385966e-01	-9.528461230651092961e-01	-1.177932674045699901e+00	-1.325741858350553803e+00	7.218889416411121601e+03	2.123904771430476757e+01	2.506814366702289476e+01	3.976225532936181821e+02	1.655324969203094270e+03	2.035815192224896819e+01	8.787675717691585930e+01	1.248552430496496584e+02	-1.830127018922192983e-01	6.277436051341120926e-01	-4.431330036895166358e-01	-4.128709291752769017e-01	7.423666666666666970e+03	2.600000000000000000e+01	3.033333333333333215e+01	4.341666666666666856e+02	1.812041666666666742e+03	2.629166666666666785e+01	9.825000000000000000e+01	1.492500000000000000e+02	2.500000000000000000e-01	2.208333333333333481e+00	2.916666666666666852e-01	5.000000000000000000e-01	7.628443916922212338e+03	3.076095228569523243e+01	3.559852299964376954e+01	4.707107800397151891e+02	1.968758364130239215e+03	3.222518141108436396e+01	1.086232428230841407e+02	1.736447569503503416e+02	6.830127018922192983e-01	3.788923061532554648e+00	1.026466337022849951e+00	1.412870929175277013e+00	7.833221167177757707e+03	3.552190457139046487e+01	4.086371266595421048e+01	5.072548934127636926e+02	2.125475061593811461e+03	3.815869615550206362e+01	1.189964856461682814e+02	1.980395139007006833e+02	1.116025403784438597e+00	5.369512789731776259e+00	1.761266007379033383e+00	2.325741858350554025e+00
5.400000000000000000e+01	7.019158641912903477e+03	1.850887027046299949e+01	2.038267854175456861e+01	3.702328010215550762e+02	1.486047710583043227e+03	1.543182164423081559e+01	7.736023255944971311e+01	1.007895675017312271e+02	-9.534228621747846688e-01	-1.515307926833473484e+00	-7.908329997330663108e-01	-6.173926762196431106e-01	7.224850154289784768e+03	2.242110180189816404e+01	2.512883927087728608e+01	4.072830671774441953e+02	1.640586355291521613e+03	2.061174415544873995e+01	8.768011627972485655e+01	1.253947837508656136e+02	-2.475447644207256492e-01	3.881793699165965172e-01	-2.704164998665331554e-01	-1.628630047764881850e-01	7.430541666666666970e+03	2.633333333333333215e+01	2.987500000000000000e+01	4.443333333333333144e+02	1.795125000000000000e+03	2.579166666666666785e+01	9.800000000000000000e+01	1.500000000000000000e+02	4.583333333333333148e-01	2.291666666666666519e+00	2.500000000000000000e-01	2.916666666666666852e-01	7.636233179043549171e+03	3.024556486476850026e+01	3.462116072912271392e+01	4.813835994892224335e+02	1.949663644708478387e+03	3.097158917788459576e+01	1.083198837202751434e+02	1.746052162491343722e+02	1.164211431087392334e+00	4.195153963416736076e+00	7.704164998665331554e-01	7.461963381098215553e-01	7.841924691420430463e+03	3.415779639620366481e+01	3.936732145824542783e+01	5.184338656451114957e+02	2.104202289416956773e+03	3.615151168910252011e+01	1.186397674405502869e+02	1.992104324982687729e+02	1.870089528841451187e+00	6.098641260166806077e+00	1.290832999733066311e+00	1.200726009552976370e+00
5.500000000000000000e+01	7.023869272626777274e+03	1.757002813233925664e+01	1.837559953589923012e+01	3.831929060158418565e+02	1.475291238391786237e+03	1.814340227315631182e+01	7.664532809369769950e+01	9.909895646960094950e+01	-6.094757082487298749e-01	-7.054580596600399378e-01	0.000000000000000000e+00	-6.173926762196431106e-01	7.228101302980055152e+03	2.161834739950296225e+01	2.416696643461628113e+01	4.191797863412542711e+02	1.629333119195893232e+03	2.238420113657815591e+01	8.673933071351551405e+01	1.245703115681338033e+02	-1.380711874576982523e-01	5.014376368366466608e-01	0.000000000000000000e+00	-1.628630047764881850e-01	7.432333333333333030e+03	2.566666666666666785e+01	2.995833333333333215e+01	4.551666666666666856e+02	1.783375000000000000e+03	2.662500000000000000e+01	9.683333333333332860e+01	1.500416666666666572e+02	3.333333333333333148e-01	1.708333333333333259e+00	0.000000000000000000e+00	2.916666666666666852e-01	7.636565363686610908e+03	2.971498593383037345e+01	3.574970023205038672e+01	4.911535469920791002e+02	1.937416880804106768e+03	3.086579886342184409e+01	1.069273359531511431e+02	1.755130217651995110e+02	8.047378541243648264e-01	2.915229029830019858e+00	0.000000000000000000e+00	7.461963381098215553e-01	7.840797394039888786e+03	3.376330520099408261e+01	4.154106713076743063e+01	5.271404273174915716e+02	2.091458761608213536e+03	3.510659772684368818e+01	1.170213385729689577e+02	2.009843768637323649e+02	1.276142374915396394e+00	4.122124726326706678e+00	0.000000000000000000e+00	1.200726009552976370e+00
5.600000000000000000e+01	7.013038430090587099e+03	1.781875250200200256e+01	1.847333105220211991e+01	3.876051203310225901e+02	1.449552552566435679e+03	1.674058704677744558e+01	7.280934670959497623e+01	1.064815610928229290e+02	-8.635242913114344887e-01	-9.068457243495695597e-01	-7.761423749153965046e-01	-6.038995287340801488e-01	7.222102548378627034e+03	2.172187625100099950e+01	2.425749885943439210e+01	4.259483934988446663e+02	1.611942942949884582e+03	2.130779352338872457e+01	8.461300668813082382e+01	1.293657805464114574e+02	-2.234288123223839295e-01	5.049104711585485905e-01	-3.047378541243649375e-01	-1.977830977003734170e-01	7.431166666666666970e+03	2.562500000000000000e+01	3.004166666666666785e+01	4.642916666666666856e+02	1.774333333333333258e+03	2.587500000000000000e+01	9.641666666666667140e+01	1.522500000000000000e+02	4.166666666666666852e-01	1.916666666666666741e+00	1.666666666666666574e-01	2.083333333333333426e-01	7.640230784954706905e+03	2.952812374899900050e+01	3.582583447389894360e+01	5.026349398344887049e+02	1.936723723716781933e+03	3.044220647661127543e+01	1.082203266452025190e+02	1.751342194535885426e+02	1.056762145655717244e+00	3.328422862174784669e+00	6.380711874576981968e-01	6.144497643670401299e-01	7.849294903242746841e+03	3.343124749799800099e+01	4.161000228113121580e+01	5.409782130023107811e+02	2.099114114100230836e+03	3.500941295322255087e+01	1.200239866237383666e+02	1.980184389071770852e+02	1.696857624644767970e+00	4.740179057682903263e+00	1.109475708248729875e+00	1.020566195400746778e+00
5.700000000000000000e+01	7.009539278827384805e+03	1.602980950869809007e+01	1.749495850849142187e+01	3.917934584589616520e+02	1.438602368200300589e+03	1.809076898713861681e+01	7.164584207948655603e+01	1.065764885972068043e+02	-5.786893258332631573e-01	-1.039413591222692279e+00	-5.786893258332631573e-01	-6.094757082487298749e-01	7.218207139413692857e+03	2.068157142101571111e+01	2.403914592091237523e+01	4.327300625628141688e+02	1.603613684100150294e+03	2.164955116023597270e+01	8.405208770640994942e+01	1.299132442986033880e+02	-2.060113295832982361e-01	5.011265377219871198e-01	-2.060113295832982361e-01	-1.380711874576983078e-01	7.426875000000000000e+03	2.533333333333333215e+01	3.058333333333333215e+01	4.736666666666666856e+02	1.768625000000000000e+03	2.520833333333333215e+01	9.645833333333332860e+01	1.532500000000000000e+02	1.666666666666666574e-01	2.041666666666666519e+00	1.666666666666666574e-01	3.333333333333333148e-01	7.635542860586307143e+03	2.998509524565095319e+01	3.712752074575428907e+01	5.146032707705192024e+02	1.933636315899849706e+03	2.876711550643069160e+01	1.088645789602567078e+02	1.765867557013966120e+02	5.393446629166315232e-01	3.582206795611345918e+00	5.393446629166315232e-01	8.047378541243649375e-01	7.844210721172615195e+03	3.463685715796857778e+01	4.367170815817524243e+01	5.555398748743717761e+02	2.098647631799699411e+03	3.232589767952804749e+01	1.212708245871801012e+02	1.999235114027931957e+02	9.120226591665964166e-01	5.122746924556025760e+00	9.120226591665964166e-01	1.276142374915396616e+00
5.800000000000000000e+01	6.980357681429512922e+03	1.605252472970692423e+01	1.704444927116608000e+01	3.984885780413737848e+02	1.397477514813135940e+03	1.602593726531885920e+01	6.943994967413647146e+01	1.046817398197485147e+02	-5.592757667335072069e-01	-9.457068336386695862e-01	-4.694374650592332832e-01	-7.908329997330663108e-01	7.204887174048089946e+03	2.004709569818679427e+01	2.343889130224970785e+01	4.405567890206868924e+02	1.577134590739901341e+03	2.063796863265942960e+01	8.294914150373490713e+01	1.301325365765409288e+02	1.202878329991308171e-02	7.354799165139984662e-01	-1.930520658629499842e-01	-2.704164998665331554e-01	7.429416666666666970e+03	2.404166666666666785e+01	2.983333333333333215e+01	4.826250000000000000e+02	1.756791666666666742e+03	2.525000000000000000e+01	9.645833333333332860e+01	1.555833333333333428e+02	5.833333333333333703e-01	2.416666666666666519e+00	8.333333333333332871e-02	2.500000000000000000e-01	7.653946159285243994e+03	2.803623763514654144e+01	3.622777536441695645e+01	5.246932109793131076e+02	1.936448742593432144e+03	2.986203136734057040e+01	1.099675251629317501e+02	1.810341300901257569e+02	1.154637883366753659e+00	4.097853416819334349e+00	3.597187325296166138e-01	7.704164998665331554e-01	7.878475651903821017e+03	3.203080860362641147e+01	4.262221739550058430e+01	5.667614219586262152e+02	2.116105818520197317e+03	3.447406273468114080e+01	1.234767169925301857e+02	2.064849268469181709e+02	1.725942433400173837e+00	5.779040166972002623e+00	6.361041317258999683e-01	1.290832999733066311e+00
5.900000000000000000e+01	6.968032265128494146e+03	1.631611366262966101e+01	1.709541697647286895e+01	4.058281498840223094e+02	1.367247222232510239e+03	1.486874386440098128e+01	7.198985073228780607e+01	1.068119415748490724e+02	-6.968576246447678590e-01	-3.804761428476166607e-01	-3.579859602760601112e-01	-7.909944487358055998e-01	7.201078632564246618e+03	2.042889016464816621e+01	2.283937515490309877e+01	4.497057416086778403e+02	1.554748611116255006e+03	2.035103859886715583e+01	8.345325869947723163e+01	1.314893041207578506e+02	-5.676214565571724435e-02	8.097619285761916696e-01	-1.581596468046967408e-01	-1.454972243679027999e-01	7.434125000000000000e+03	2.454166666666666785e+01	2.858333333333333215e+01	4.935833333333333144e+02	1.742250000000000000e+03	2.583333333333333215e+01	9.491666666666667140e+01	1.561666666666666572e+02	5.833333333333333703e-01	2.000000000000000000e+00	4.166666666666666435e-02	5.000000000000000000e-01	7.667171367435753382e+03	2.865444316868516950e+01	3.432729151176356197e+01	5.374609250579887885e+02	1.929751388883744994e+03	3.131562806779950847e+01	1.063800746338561112e+02	1.808440292125754638e+02	1.223428812322383985e+00	3.190238071423808108e+00	2.414929801380300556e-01	1.145497224367902689e+00	7.900217734871505854e+03	3.276721967070367469e+01	4.007124969019379535e+01	5.813385167826443194e+02	2.117252777767489988e+03	3.679792280226568124e+01	1.178434826010455367e+02	2.055213917584842420e+02	1.863524291311434489e+00	4.380476142847616217e+00	4.413192936093934815e-01	1.790994448735805600e+00
6.000000000000000000e+01	6.972752505951139028e+03	1.689837705225911790e+01	1.613756045552828766e+01	4.112902046902040070e+02	1.352430911338322630e+03	1.355433116228953061e+01	7.385490710466532960e+01	1.133099541977523756e+02	-8.819284433354270814e-01	-9.155981149363214833e-01	-3.579859602760600557e-01	-6.038995287340801488e-01	7.206397086308903454e+03	2.001168852612956073e+01	2.252711356109747953e+01	4.564159356784353463e+02	1.540027955669161202e+03	1.906883224781143227e+01	8.455245355233266480e+01	1.361133104322095164e+02	-1.284642216677135407e-01	7.088676091985059990e-01	-1.581596468046967130e-01	-1.977830977003734170e-01	7.440041666666666970e+03	2.312500000000000000e+01	2.891666666666666785e+01	5.015416666666666856e+02	1.727625000000000000e+03	2.458333333333333215e+01	9.525000000000000000e+01	1.589166666666666572e+02	6.250000000000000000e-01	2.333333333333333481e+00	4.166666666666666435e-02	2.083333333333333426e-01	7.673686247024430486e+03	2.623831147387043927e+01	3.530621977223585617e+01	5.466673976548979681e+02	1.915222044330838798e+03	3.009783441885523203e+01	1.059475464476673352e+02	1.817200229011237980e+02	1.378464221667713652e+00	3.957799057468160964e+00	2.414929801380300278e-01	6.144497643670401299e-01	7.907330827382194911e+03	2.935162294774088210e+01	4.169577287780504804e+01	5.917931286431294211e+02	2.102819088661677597e+03	3.561233550437713546e+01	1.166450928953346704e+02	2.045233791355809387e+02	2.131928443335427303e+00	5.582264781602988890e+00	4.413192936093934260e-01	1.020566195400746778e+00
6.100000000000000000e+01	6.980038654263599710e+03	1.439509778963839537e+01	1.589157837808226859e+01	4.175182899008652839e+02	1.352517688748592718e+03	1.461146748977498255e+01	7.665050104979722789e+01	1.168659600446378874e+02	-5.786893258332631573e-01	-2.901128427614008132e-02	0.000000000000000000e+00	-6.160254037844385966e-01	7.209415160465133340e+03	1.896838222815253161e+01	2.198745585570780037e+01	4.635508116170993276e+02	1.535779677707629617e+03	1.961823374488749039e+01	8.597108385823194965e+01	1.389538133556522723e+02	-2.060113295832982361e-01	1.339661024528596700e+00	0.000000000000000000e+00	-1.830127018922192983e-01	7.438791666666666970e+03	2.354166666666666785e+01	2.808333333333333215e+01	5.095833333333333144e+02	1.719041666666666742e+03	2.462500000000000000e+01	9.529166666666667140e+01	1.610416666666666572e+02	1.666666666666666574e-01	2.708333333333333481e+00	0.000000000000000000e+00	2.500000000000000000e-01	7.668168172868200600e+03	2.811495110518080409e+01	3.417921081095886393e+01	5.556158550495673580e+02	1.902303655625703868e+03	2.963176625511250961e+01	1.046122494751013932e+02	1.831295199776810421e+02	5.393446629166315232e-01	4.077005642138070485e+00	0.000000000000000000e+00	6.830127018922192983e-01	7.897544679069734229e+03	3.268823554369494389e+01	4.027508828858439927e+01	6.016483767658013448e+02	2.085565644584740767e+03	3.463853251022501922e+01	1.139328322835361149e+02	2.052173732886954269e+02	9.120226591665964166e-01	5.445677950942807044e+00	0.000000000000000000e+00	1.116025403784438597e+00
6.200000000000000000e+01	6.982441310274202806e+03	1.444542666159718713e+01	1.545860745910659872e+01	4.270701085022490133e+02	1.342552329327439793e+03	1.409977668288121855e+01	7.715030181759794914e+01	1.163748593702063658e+02	-1.365505719019940445e+00	-9.986811703999385337e-01	0.000000000000000000e+00	-1.072875655532295358e+00	7.211199821803767918e+03	1.861854666413192660e+01	2.179180372955330114e+01	4.742017209177911923e+02	1.525276164663720010e+03	2.000822167477394231e+01	8.572098424213230317e+01	1.379790963517698401e+02	-4.535861928433035373e-01	6.464927481333639925e-01	0.000000000000000000e+00	-4.114378277661476790e-01	7.439958333333333030e+03	2.279166666666666785e+01	2.812500000000000000e+01	5.213333333333333712e+02	1.708000000000000000e+03	2.591666666666666785e+01	9.429166666666667140e+01	1.595833333333333428e+02	4.583333333333333148e-01	2.291666666666666519e+00	0.000000000000000000e+00	2.500000000000000000e-01	7.668716844862898142e+03	2.696478666920140910e+01	3.445819627044669886e+01	5.684649457488754933e+02	1.890723835336279990e+03	3.182511165855939339e+01	1.028623490912010396e+02	1.811875703148968455e+02	1.370252859509970111e+00	3.936840585199969045e+00	0.000000000000000000e+00	9.114378277661476790e-01	7.897475356392463254e+03	3.113790667173614679e+01	4.079139254089339772e+01	6.155965581644177291e+02	2.073447670672559980e+03	3.773355665045211538e+01	1.114330315157353937e+02	2.027918072964603198e+02	2.282172385686607186e+00	5.582014503733271127e+00	0.000000000000000000e+00	1.572875655532295358e+00
6.300000000000000000e+01	7.007499094375024470e+03	1.442719527046115147e+01	1.622381139461327848e+01	4.330963573025189248e+02	1.340485794953963932e+03	1.513423427536750587e+01	7.882388592193208865e+01	1.212865285347142645e+02	-5.932458365518542553e-01	-6.611049245159608123e-01	-4.694374650592332832e-01	-9.876916288627262119e-01	7.227957880520845720e+03	1.854693096856390966e+01	2.171607236397330354e+01	4.812148453179261196e+02	1.515597064143648595e+03	2.006711713768375205e+01	8.691194296096604432e+01	1.414765976006904680e+02	-1.091229182759271277e-01	5.861142044086862235e-01	-1.930520658629499842e-01	-2.855124810980297911e-01	7.448416666666666970e+03	2.266666666666666785e+01	2.720833333333333215e+01	5.293333333333333712e+02	1.690708333333333258e+03	2.500000000000000000e+01	9.500000000000000000e+01	1.616666666666666572e+02	3.750000000000000000e-01	1.833333333333333259e+00	8.333333333333332871e-02	4.166666666666666852e-01	7.668875452812488220e+03	2.678640236476942604e+01	3.270059430269336076e+01	5.774518213487406229e+02	1.865819602523017920e+03	2.993288286231624795e+01	1.030880570390339557e+02	1.818567357326428464e+02	8.591229182759271277e-01	3.080552462257980295e+00	3.597187325296166138e-01	1.118845814431363106e+00	7.889334238958309470e+03	3.090613806287218424e+01	3.819285527205338582e+01	6.255703093641478745e+02	2.040930871712702583e+03	3.486576572463249590e+01	1.111761140780679114e+02	2.020468047986190641e+02	1.343245836551854255e+00	4.327771591182627553e+00	6.361041317258999683e-01	1.821024962196059693e+00
6.400000000000000000e+01	7.009562754517886788e+03	1.569848501321104273e+01	1.642949477458037677e+01	4.390170837569415880e+02	1.321279922568043276e+03	1.411851299852837727e+01	7.608822446105844506e+01	1.220983686726181077e+02	-7.908329997330663108e-01	-1.043423248671115910e+00	-3.579859602760601667e-01	-7.523124382057235771e-01	7.231677210592276424e+03	1.918257583993885618e+01	2.183974738729018839e+01	4.883002085451374796e+02	1.498639961284021638e+03	1.920508983259752256e+01	8.496077889719587972e+01	1.433408510029757394e+02	-2.704164998665331554e-01	6.866217089977753041e-01	-1.581596468046967685e-01	-1.886562191028617885e-01	7.453791666666666970e+03	2.266666666666666785e+01	2.725000000000000000e+01	5.375833333333333712e+02	1.676000000000000000e+03	2.429166666666666785e+01	9.383333333333332860e+01	1.645833333333333428e+02	2.500000000000000000e-01	2.416666666666666519e+00	4.166666666666666435e-02	3.750000000000000000e-01	7.675906122741057516e+03	2.615075749339447952e+01	3.266025261270981161e+01	5.868664581215292628e+02	1.853360038715978362e+03	2.937824350073581314e+01	1.027058877694707775e+02	1.858258156636909462e+02	7.704164998665331554e-01	4.146711624335557289e+00	2.414929801380300833e-01	9.386562191028617885e-01	7.898020578815447152e+03	2.963484832012229475e+01	3.807050522541962323e+01	6.361495829097251544e+02	2.030720077431956724e+03	3.446482033480495488e+01	1.115784422056082121e+02	2.070682979940485779e+02	1.290832999733066311e+00	5.876756582004448504e+00	4.413192936093935370e-01	1.502312438205723577e+00
6.500000000000000000e+01	7.020215529499550030e+03	1.541714560968948611e+01	1.790661442200347864e+01	4.434098474732747377e+02	1.307805473759666256e+03	1.398334719912218738e+01	7.607374588744389143e+01	1.244638380162363660e+02	-7.881883952584497477e-01	-8.166247903553998100e-01	0.000000000000000000e+00	-6.038995287340801488e-01	7.239816098083108045e+03	1.904190613817807787e+01	2.274497387766840362e+01	4.943299237366373973e+02	1.484090236879833128e+03	1.899167359956109280e+01	8.526603961038860291e+01	1.453569190081181830e+02	-2.899275309625581887e-01	8.416876048223000950e-01	0.000000000000000000e+00	-1.977830977003734170e-01	7.459416666666666970e+03	2.266666666666666785e+01	2.758333333333333215e+01	5.452500000000000000e+02	1.660375000000000000e+03	2.400000000000000000e+01	9.445833333333332860e+01	1.662500000000000000e+02	2.083333333333333426e-01	2.500000000000000000e+00	0.000000000000000000e+00	2.083333333333333426e-01	7.679017235250225895e+03	2.629142719515525783e+01	3.242169278899825713e+01	5.961700762633626027e+02	1.836659763120166872e+03	2.900832640043890720e+01	1.036506270562780543e+02	1.871430809918818170e+02	7.065941976292249294e-01	4.158312395177699905e+00	0.000000000000000000e+00	6.144497643670401299e-01	7.898617803833783910e+03	2.991618772364385137e+01	3.726005224466318566e+01	6.470901525267252055e+02	2.012944526240333744e+03	3.401665280087781440e+01	1.128429207792227658e+02	2.080361619837636340e+02	1.204855061925116377e+00	5.816624790355399810e+00	0.000000000000000000e+00	1.020566195400746778e+00
6.600000000000000000e+01	7.032461477883268344e+03	1.458377194197472093e+01	1.728947895327129203e+01	4.509633437913524290e+02	1.316370341901876600e+03	1.396480710460953745e+01	7.571849529404946111e+01	1.256499225717159618e+02	-8.915570127975553927e-01	-1.540719574653794943e+00	-4.694374650592332832e-01	-7.259424334001736145e-01	7.244605738941634627e+03	1.854188597098736224e+01	2.185307280996897816e+01	5.030233385623429285e+02	1.485581004284271785e+03	1.885740355230476695e+01	8.498424764702473055e+01	1.460541279525246523e+02	-2.582785063987776963e-01	2.921402126731025284e-01	-1.930520658629499842e-01	-1.546378833667534924e-01	7.456750000000000000e+03	2.250000000000000000e+01	2.641666666666666785e+01	5.550833333333333712e+02	1.654791666666666742e+03	2.375000000000000000e+01	9.425000000000000000e+01	1.664583333333333428e+02	3.750000000000000000e-01	2.125000000000000000e+00	8.333333333333332871e-02	4.166666666666666852e-01	7.668894261058365373e+03	2.645811402901263776e+01	3.098026052336435754e+01	6.071433281043238139e+02	1.824002329049061700e+03	2.864259644769523305e+01	1.035157523529752694e+02	1.868625387141420333e+02	1.008278506398777807e+00	3.957859787326897472e+00	3.597187325296166138e-01	9.879712167000869183e-01	7.881038522116731656e+03	3.041622805802527907e+01	3.554385438006204367e+01	6.592033228753143703e+02	1.993212991431456885e+03	3.353519289539046611e+01	1.127815047059505389e+02	2.072667440949507238e+02	1.641557012797555393e+00	5.790719574653794943e+00	6.361041317258999683e-01	1.559275766733507096e+00
6.700000000000000000e+01	7.051463421325061063e+03	1.450000000000000000e+01	1.698945155023865539e+01	4.609546579104937791e+02	1.302398927942152795e+03	1.353969497935779387e+01	7.425656381325666189e+01	1.250187585430365687e+02	-7.259424334001738366e-01	-6.708295523259852899e-01	-4.694374650592331721e-01	-7.908329997330663108e-01	7.259690043995864471e+03	1.800000000000000000e+01	2.172389244178599199e+01	5.129148289552468896e+02	1.469053630637743026e+03	1.860318082301223086e+01	8.410744857329498814e+01	1.454677126048516129e+02	-1.546378833667536035e-01	4.770852238370073550e-01	-1.930520658629499287e-01	-2.704164998665331554e-01	7.467916666666666970e+03	2.150000000000000000e+01	2.645833333333333215e+01	5.648750000000000000e+02	1.635708333333333258e+03	2.366666666666666785e+01	9.395833333333332860e+01	1.659166666666666572e+02	4.166666666666666852e-01	1.625000000000000000e+00	8.333333333333332871e-02	2.500000000000000000e-01	7.676143289337469469e+03	2.500000000000000000e+01	3.119277422488067231e+01	6.168351710447531104e+02	1.802363036028923489e+03	2.873015251032110484e+01	1.038092180933716691e+02	1.863656207284817015e+02	9.879712167000869183e-01	2.772914776162992645e+00	3.597187325296165583e-01	7.704164998665331554e-01	7.884369912008272877e+03	2.850000000000000000e+01	3.592721511642800891e+01	6.687953420895062209e+02	1.969017738724513720e+03	3.379363835397553828e+01	1.136601028534099953e+02	2.068145747902967457e+02	1.559275766733507318e+00	3.920829552325985290e+00	6.361041317258998573e-01	1.290832999733066311e+00
6.800000000000000000e+01	7.061831107674496707e+03	1.261811604741550141e+01	1.726568632750970522e+01	4.653830303968094313e+02	1.305436114588356759e+03	1.274206648923459007e+01	7.466489263041312086e+01	1.256143065007033783e+02	-6.547005383792514621e-01	-4.740589969645085944e-01	-5.786893258332631573e-01	-7.852373319433405552e-01	7.265228053837247899e+03	1.760072469037441678e+01	2.179950983042151691e+01	5.194831818650714013e+02	1.465759723960844894e+03	1.799603324461729414e+01	8.322827964853989613e+01	1.466821532503516892e+02	-7.735026918962573106e-02	1.075470501517745703e+00	-2.060113295832982361e-01	-2.467853326383369628e-01	7.468625000000000000e+03	2.258333333333333215e+01	2.633333333333333215e+01	5.735833333333333712e+02	1.626083333333333258e+03	2.325000000000000000e+01	9.179166666666667140e+01	1.677500000000000000e+02	5.000000000000000000e-01	2.625000000000000000e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.672021946162752101e+03	2.756594197629224752e+01	3.086715683624514739e+01	6.276834848015953412e+02	1.786406942705821621e+03	2.850396675538270586e+01	1.003550536847934467e+02	1.888178467496483108e+02	1.077350269189625731e+00	4.174529498482254297e+00	5.393446629166315232e-01	8.301186659716703886e-01	7.875418892325503293e+03	3.254855061925115933e+01	3.540098033915695908e+01	6.817836362698573112e+02	1.946730552078309756e+03	3.375793351076541171e+01	1.089184407029202220e+02	2.098856934992966217e+02	1.654700538379251462e+00	5.724058996964508594e+00	9.120226591665964166e-01	1.368570665276674037e+00
6.900000000000000000e+01	7.089455000462610769e+03	1.448917470235141280e+01	1.685637790083739773e+01	4.764024557196687510e+02	1.306196102212419191e+03	1.157142386970683745e+01	7.185228612779197022e+01	1.254511815839356927e+02	-4.694374650592332832e-01	-2.360679774997898051e-01	-7.761423749153965046e-01	-6.173926762196428886e-01	7.283102500231305385e+03	1.814042068450903855e+01	2.161568895041870064e+01	5.301595611931677468e+02	1.458077217772876338e+03	1.722321193485341695e+01	8.148864306389597800e+01	1.463297574586345320e+02	-1.930520658629499842e-01	8.819660112501050975e-01	-3.047378541243649375e-01	-1.628630047764880739e-01	7.476750000000000000e+03	2.179166666666666785e+01	2.637500000000000000e+01	5.839166666666666288e+02	1.609958333333333258e+03	2.287500000000000000e+01	9.112500000000000000e+01	1.672083333333333428e+02	8.333333333333332871e-02	2.000000000000000000e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.670397499768694615e+03	2.544291264882429715e+01	3.113431104958129936e+01	6.376737721401655108e+02	1.761839448893790177e+03	2.852678806514658305e+01	1.007613569361040220e+02	1.880869092080321536e+02	3.597187325296166138e-01	3.118033988749894903e+00	6.380711874576981968e-01	7.461963381098214443e-01	7.864044999537389231e+03	2.909415863098192290e+01	3.589362209916259872e+01	6.914308776136645065e+02	1.913720564454247324e+03	3.417857613029316610e+01	1.103977138722080298e+02	2.089654850827309929e+02	6.361041317258999683e-01	4.236067977499789805e+00	1.109475708248729875e+00	1.200726009552976148e+00
7.000000000000000000e+01	7.107353402641749199e+03	1.299587267780704636e+01	1.643129781657853528e+01	4.819407461169557791e+02	1.311737401698106169e+03	1.386643713335929107e+01	6.928121048309304797e+01	1.276815319433512883e+02	-6.160254037844385966e-01	-1.923328008516304699e+00	-5.364378277661476790e-01	-6.038995287340801488e-01	7.292405867987540660e+03	1.751876967223685710e+01	2.117398224162260334e+01	5.375953730584778896e+02	1.456160367515719827e+03	1.832905190001297768e+01	7.957810524154652398e+01	1.478824326383423227e+02	-1.830127018922192983e-01	1.633359957418476505e-01	-2.057189138830738395e-01	-1.977830977003734170e-01	7.477458333333333030e+03	2.204166666666666785e+01	2.591666666666666785e+01	5.932500000000000000e+02	1.600583333333333258e+03	2.279166666666666785e+01	8.987500000000000000e+01	1.680833333333333428e+02	2.500000000000000000e-01	2.250000000000000000e+00	1.250000000000000000e-01	2.083333333333333426e-01	7.662510798679125401e+03	2.656456366109647860e+01	3.065935109171073236e+01	6.489046269415221104e+02	1.745006299150946688e+03	2.725428143332035802e+01	1.001718947584534760e+02	1.882842340283243630e+02	6.830127018922192983e-01	4.336664004258151905e+00	4.557189138830738395e-01	6.144497643670401299e-01	7.847563264024916862e+03	3.108746065552628934e+01	3.540203551675480043e+01	7.045592538830442209e+02	1.889429264968560346e+03	3.171689619997404463e+01	1.104687895169069520e+02	2.084851347233154115e+02	1.116025403784438597e+00	6.423328008516304699e+00	7.864378277661476790e-01	1.020566195400746778e+00
7.100000000000000000e+01	7.131248452384374104e+03	1.080476291750222373e+01	1.719877743534092218e+01	4.975037317782182527e+02	1.318117508599544863e+03	1.380464028516734132e+01	6.988234094822958298e+01	1.223655312909801722e+02	-7.722082634517997146e-01	-1.316624790355399810e+00	-4.694374650592331721e-01	-7.908329997330663108e-01	7.306249226192187052e+03	1.640238145875111186e+01	2.151605538433712539e+01	5.501893658891091263e+02	1.452996254299772318e+03	1.865232014258366888e+01	7.939950380744812719e+01	1.450577656454900932e+02	-2.194374650592331721e-01	3.416876048223000950e-01	-1.930520658629499287e-01	-2.704164998665331554e-01	7.481250000000000000e+03	2.200000000000000000e+01	2.583333333333333215e+01	6.028750000000000000e+02	1.587875000000000000e+03	2.350000000000000000e+01	8.891666666666667140e+01	1.677500000000000000e+02	3.333333333333333148e-01	2.000000000000000000e+00	8.333333333333332871e-02	2.500000000000000000e-01	7.656250773807812948e+03	2.759761854124888814e+01	3.015061128232953891e+01	6.555606341108908737e+02	1.722753745700227682e+03	2.834767985741633112e+01	9.843382952588521562e+01	1.904422343545099068e+02	8.861041317258997463e-01	3.658312395177699905e+00	3.597187325296165583e-01	7.704164998665331554e-01	7.831251547615625896e+03	3.319523708249777627e+01	3.446788923132574212e+01	7.082462682217817473e+02	1.857632491400455137e+03	3.319535971483266223e+01	1.079509923851037598e+02	2.131344687090198136e+02	1.438874930118466233e+00	5.316624790355399810e+00	6.361041317258998573e-01	1.290832999733066311e+00
7.200000000000000000e+01	7.149738687975809626e+03	1.401759943193522062e+01	1.560672361104357542e+01	5.024692804750995947e+02	1.323336555983367361e+03	1.288665631470504636e+01	7.103320363213813948e+01	1.254160130769210610e+02	-9.138857955913137765e-01	-5.305543488751465198e-01	-4.694374650592332832e-01	-6.933562467571046106e-01	7.315494343987905268e+03	1.827963304930094424e+01	2.074086180552178860e+01	5.573388069042165398e+02	1.451147444658350196e+03	1.798499482401918925e+01	7.959993514940239834e+01	1.466663398717938662e+02	-2.902762311289902031e-01	1.068056158895759999e+00	-1.930520658629499842e-01	-1.175114567118856201e-01	7.481250000000000000e+03	2.254166666666666785e+01	2.587500000000000000e+01	6.122083333333333712e+02	1.578958333333333258e+03	2.308333333333333215e+01	8.816666666666667140e+01	1.679166666666666572e+02	3.333333333333333148e-01	2.666666666666666519e+00	8.333333333333332871e-02	4.583333333333333148e-01	7.647005656012094732e+03	2.680370028403239147e+01	3.100913819447821140e+01	6.670778597624502027e+02	1.706769222008316319e+03	2.818167184264747505e+01	9.673339818393094447e+01	1.891669934615394482e+02	9.569428977956568882e-01	4.265277174437573038e+00	3.597187325296166138e-01	1.034178123378552305e+00	7.812761312024190374e+03	3.106573390139811508e+01	3.614327638895642281e+01	7.219473861915671478e+02	1.834580110683299154e+03	3.328001035196162150e+01	1.053001297011952033e+02	2.104173202564122676e+02	1.580552462257980295e+00	5.863887682208480001e+00	6.361041317258999683e-01	1.610022913423771129e+00
7.300000000000000000e+01	7.131764099061637353e+03	1.315194915452170932e+01	1.322420651518652157e+01	5.107556819649305453e+02	1.286226667755192921e+03	1.183974548739219124e+01	7.370026182960270944e+01	1.267272846846189651e+02	-6.038995287340801488e-01	-6.457513110645907162e-01	-4.694374650592332832e-01	-9.876916288627259899e-01	7.308215382864152161e+03	1.728430791059418681e+01	1.915376992425992597e+01	5.657528409824652726e+02	1.427217500544262975e+03	1.725320607702942866e+01	8.139179758146802612e+01	1.474261423423094755e+02	-1.977830977003734170e-01	6.771243444677046419e-01	-1.930520658629499842e-01	-2.855124810980296801e-01	7.484666666666666970e+03	2.141666666666666785e+01	2.508333333333333215e+01	6.207500000000000000e+02	1.568208333333333258e+03	2.266666666666666785e+01	8.908333333333332860e+01	1.681250000000000000e+02	2.083333333333333426e-01	2.000000000000000000e+00	8.333333333333332871e-02	4.166666666666666852e-01	7.661117950469181778e+03	2.554902542273914889e+01	3.101289674240673833e+01	6.757471590175347274e+02	1.709199166122403540e+03	2.808012725630390705e+01	9.677486908519863107e+01	1.888238576576905245e+02	6.144497643670401299e-01	3.322875655532295358e+00	3.597187325296166138e-01	1.118845814431363106e+00	7.837569234271696587e+03	2.968138417881162638e+01	3.694246015148014095e+01	7.307443180350694547e+02	1.850189998911473594e+03	3.349358784594114269e+01	1.044664048370639478e+02	2.095227153153810491e+02	1.020566195400746778e+00	4.645751311064590716e+00	6.361041317258999683e-01	1.821024962196059471e+00
7.400000000000000000e+01	7.089995196745690919e+03	1.406511196357696392e+01	1.240152408519464267e+01	5.204822628032023886e+02	1.245389914374241016e+03	1.089540320964719378e+01	7.329437468081367513e+01	1.235871584426009804e+02	-7.722082634517999367e-01	-7.261089357690351243e-01	-4.694374650592332832e-01	-6.547005383792514621e-01	7.286893431706178490e+03	1.776172264845514803e+01	1.882576204259732222e+01	5.749077980682678799e+02	1.402882457187120508e+03	1.669770160482359600e+01	8.114718734040683046e+01	1.459394125546338046e+02	-2.194374650592332832e-01	1.011945532115482438e+00	-1.930520658629499842e-01	-7.735026918962573106e-02	7.483791666666666970e+03	2.145833333333333215e+01	2.525000000000000000e+01	6.293333333333333712e+02	1.560375000000000000e+03	2.250000000000000000e+01	8.900000000000000000e+01	1.682916666666666572e+02	3.333333333333333148e-01	2.750000000000000000e+00	8.333333333333332871e-02	5.000000000000000000e-01	7.680689901627155450e+03	2.515494401821151627e+01	3.167423795740267778e+01	6.837588685983988626e+02	1.717867542812879492e+03	2.830229839517640400e+01	9.685281265959316954e+01	1.906439207786995098e+02	8.861041317258999683e-01	4.488054467884517784e+00	3.597187325296166138e-01	1.077350269189625731e+00	7.877588136587643021e+03	2.885155470308970038e+01	3.809847591480535556e+01	7.381844038634643539e+02	1.875360085625758984e+03	3.410459679035280800e+01	1.047056253191863249e+02	2.129961748907323340e+02	1.438874930118466455e+00	6.226108935769035568e+00	6.361041317258999683e-01	1.654700538379251462e+00
7.500000000000000000e+01	7.083506752929891263e+03	1.128045554270711293e+01	1.474372679613269632e+01	5.283637207819331252e+02	1.230872549512252135e+03	1.290184920532428237e+01	7.162231675190751901e+01	1.182774290958202101e+02	-7.259424334001738366e-01	-8.365592739861433813e-01	-7.881883952584496367e-01	-6.173926762196431106e-01	7.285899209798279117e+03	1.589022777135355646e+01	1.993436339806634905e+01	5.834318603909665626e+02	1.389394608089459325e+03	1.768009126932880548e+01	8.051949170928709520e+01	1.430345478812434408e+02	-1.546378833667536035e-01	6.442203630069283093e-01	-2.899275309625581887e-01	-1.628630047764881850e-01	7.488291666666666970e+03	2.050000000000000000e+01	2.512500000000000000e+01	6.385000000000000000e+02	1.547916666666666742e+03	2.245833333333333215e+01	8.941666666666667140e+01	1.677916666666666572e+02	4.166666666666666852e-01	2.125000000000000000e+00	2.083333333333333426e-01	2.916666666666666852e-01	7.690684123535054823e+03	2.510977222864644176e+01	3.031563660193365095e+01	6.935681396090334374e+02	1.706438725243874160e+03	2.723657539733785882e+01	9.831384162404624760e+01	1.925487854520898736e+02	9.879712167000869183e-01	3.605779636993071691e+00	7.065941976292248183e-01	7.461963381098215553e-01	7.893076580403442676e+03	2.971954445729288707e+01	3.550627320386730190e+01	7.486362792180668748e+02	1.864960783821081350e+03	3.201481746134238193e+01	1.072110165814258238e+02	2.173059042375131185e+02	1.559275766733507318e+00	5.086559273986143381e+00	1.204855061925116377e+00	1.200726009552976370e+00
7.600000000000000000e+01	7.086245986775528763e+03	1.080077449060006067e+01	1.476568632750970167e+01	5.312998863009654542e+02	1.233010594165563816e+03	1.170328695561440746e+01	7.110461765738973838e+01	1.197322895271917531e+02	-7.523124382057235771e-01	1.742581416494461966e-01	0.000000000000000000e+00	-5.786893258332631573e-01	7.286539660054430897e+03	1.575455391196669552e+01	1.929950983042151691e+01	5.891707764838159846e+02	1.387213630416115166e+03	1.643497681114053677e+01	8.096897549536153349e+01	1.439494780969291980e+02	-1.886562191028617885e-01	1.087129070824722987e+00	0.000000000000000000e+00	-2.060113295832982361e-01	7.486833333333333030e+03	2.070833333333333215e+01	2.383333333333333215e+01	6.470416666666666288e+02	1.541416666666666742e+03	2.116666666666666785e+01	9.083333333333332860e+01	1.681666666666666572e+02	3.750000000000000000e-01	2.000000000000000000e+00	0.000000000000000000e+00	1.666666666666666574e-01	7.687127006612235164e+03	2.566211275469996878e+01	2.836715683624514739e+01	7.049125568495172729e+02	1.695619702917218319e+03	2.589835652219279893e+01	1.006976911713051237e+02	1.923838552364041163e+02	9.386562191028617885e-01	2.912870929175277013e+00	0.000000000000000000e+00	5.393446629166315232e-01	7.887420679891137297e+03	3.061589217606660185e+01	3.290098033915695908e+01	7.627834470323678033e+02	1.849822739167769669e+03	3.063004637771892646e+01	1.105620490092769188e+02	2.166010438061415471e+02	1.502312438205723577e+00	3.825741858350554025e+00	0.000000000000000000e+00	9.120226591665964166e-01
7.700000000000000000e+01	7.092101063488233194e+03	1.126842259808120161e+01	1.469139198810916014e+01	5.396171443445202840e+02	1.213717621702142196e+03	1.124583420102738707e+01	6.999915240960936558e+01	1.215257003551227228e+02	-5.364378277661476790e-01	-1.856601696658844336e+00	-3.579859602760601667e-01	-7.852373319433405552e-01	7.294592198410783567e+03	1.590504463237393473e+01	1.917902932738791577e+01	5.983502388389267708e+02	1.368525477517737727e+03	1.624791710051369265e+01	7.972874287147135419e+01	1.445545168442280328e+02	-2.057189138830738395e-01	2.383658183372445727e-01	-1.581596468046967685e-01	-2.467853326383369628e-01	7.497083333333333030e+03	2.054166666666666785e+01	2.366666666666666785e+01	6.570833333333333712e+02	1.523333333333333258e+03	2.125000000000000000e+01	8.945833333333332860e+01	1.675833333333333428e+02	1.250000000000000000e-01	2.333333333333333481e+00	4.166666666666666435e-02	2.916666666666666852e-01	7.699574468255882493e+03	2.517828870095939919e+01	2.815430400594541993e+01	7.158164278277399717e+02	1.678141189148928788e+03	2.625208289948630735e+01	9.918792379519530300e+01	1.906121498224386528e+02	4.557189138830738395e-01	4.428300848329422834e+00	2.414929801380300833e-01	8.301186659716703886e-01	7.902065603178432866e+03	2.981491073525213409e+01	3.264194134522417556e+01	7.745495223221464585e+02	1.832949044964524319e+03	3.125416579897261471e+01	1.089175142570572916e+02	2.136409663115439628e+02	7.864378277661476790e-01	6.523268363325511743e+00	4.413192936093935370e-01	1.368570665276674037e+00
7.800000000000000000e+01	7.096602175384749899e+03	1.208377194197472093e+01	1.461555170885080912e+01	5.458950494030759728e+02	1.207096483613057671e+03	1.252129330323221446e+01	7.024363659907938029e+01	1.183247453554775177e+02	-9.138857955913137765e-01	-5.820704170784405385e-01	-4.694374650592332832e-01	-6.160254037844385966e-01	7.297946921025708434e+03	1.604188597098736224e+01	1.934944252109207241e+01	6.055516913682046152e+02	1.360402408473195464e+03	1.653147998494944204e+01	7.972598496620635444e+01	1.431415393444054303e+02	-2.902762311289902031e-01	7.922981247941129901e-01	-1.930520658629499842e-01	-1.830127018922192983e-01	7.499291666666666970e+03	2.000000000000000000e+01	2.408333333333333215e+01	6.652083333333333712e+02	1.513708333333333258e+03	2.054166666666666785e+01	8.920833333333332860e+01	1.679583333333333428e+02	3.333333333333333148e-01	2.166666666666666519e+00	8.333333333333332871e-02	2.500000000000000000e-01	7.700636412307625505e+03	2.395811402901263776e+01	2.881722414557459189e+01	7.248649752984621273e+02	1.667014258193471051e+03	2.455185334838389366e+01	9.869068170046030275e+01	1.927751273222612554e+02	9.569428977956568882e-01	3.541035208539220047e+00	3.597187325296166138e-01	6.830127018922192983e-01	7.901981157948584041e+03	2.791622805802527907e+01	3.355111495781585518e+01	7.845216172635907697e+02	1.820320183053608844e+03	2.856204003010112302e+01	1.081730300675872769e+02	2.175919213111891679e+02	1.580552462257980295e+00	4.915403750411773132e+00	6.361041317258999683e-01	1.116025403784438597e+00
7.900000000000000000e+01	7.106191142379820121e+03	1.023065487872806401e+01	1.620878624526205058e+01	5.576939463069634257e+02	1.200397908032259693e+03	1.371989011071948283e+01	6.963921449605862790e+01	1.142617937650273063e+02	-1.059772895018904704e+00	-6.195127897317762589e-01	-5.364378277661476790e-01	-7.761423749153966156e-01	7.304741404523243546e+03	1.496949410603069808e+01	2.004189312263102352e+01	6.165553064868149704e+02	1.351073954016129846e+03	1.735994505535974142e+01	7.867377391469597114e+01	1.407558968825136390e+02	-3.840531141761190370e-01	9.610769384674451299e-01	-2.057189138830738395e-01	-3.047378541243649375e-01	7.503291666666666970e+03	1.970833333333333215e+01	2.387500000000000000e+01	6.754166666666666288e+02	1.501750000000000000e+03	2.100000000000000000e+01	8.770833333333332860e+01	1.672500000000000000e+02	2.916666666666666852e-01	2.541666666666666519e+00	1.250000000000000000e-01	1.666666666666666574e-01	7.701841928810090394e+03	2.444717256063596622e+01	2.770810687736897648e+01	7.342780268465182871e+02	1.652426045983870154e+03	2.464005494464025858e+01	9.674289275197068605e+01	1.937441031174863610e+02	9.673864475094524629e-01	4.122256394865887685e+00	4.557189138830738395e-01	6.380711874576983078e-01	7.900392190953513818e+03	2.918601178793860029e+01	3.154121375473794942e+01	7.931393870263698318e+02	1.803102091967740307e+03	2.828010988928051717e+01	1.057774521706080293e+02	2.202382062349726937e+02	1.643106228352238185e+00	5.702846123065109296e+00	7.864378277661476790e-01	1.109475708248729875e+00
8.000000000000000000e+01	7.118432439301808699e+03	9.872967681153815178e+00	1.377814328169498381e+01	5.702961983867778599e+02	1.190963966860332903e+03	1.478389372238191690e+01	7.158274723986887977e+01	1.132341926701813293e+02	-5.786893258332631573e-01	-5.239110440129608470e-01	-5.364378277661476790e-01	-6.933562467571046106e-01	7.313612052984238289e+03	1.499898384057690848e+01	1.865990497418082583e+01	6.273772658600555587e+02	1.339502816763499823e+03	1.791278019452429149e+01	7.972887361993444699e+01	1.396795963350906788e+02	-2.060113295832982361e-01	1.133877811326852836e+00	-2.057189138830738395e-01	-1.175114567118856201e-01	7.508791666666666970e+03	2.012500000000000000e+01	2.354166666666666785e+01	6.844583333333333712e+02	1.488041666666666742e+03	2.104166666666666785e+01	8.787500000000000000e+01	1.661250000000000000e+02	1.666666666666666574e-01	2.791666666666666519e+00	1.250000000000000000e-01	4.583333333333333148e-01	7.703971280349095650e+03	2.525101615942309152e+01	2.842342835915250987e+01	7.415394008066111837e+02	1.636580516569833662e+03	2.417055313880904421e+01	9.602112638006555301e+01	1.925704036649093212e+02	5.393446629166315232e-01	4.449455522006480201e+00	4.557189138830738395e-01	1.034178123378552305e+00	7.899150894031525240e+03	3.037703231884618305e+01	3.330519005163834834e+01	7.986204682798888825e+02	1.785119366473000582e+03	2.729943961095141702e+01	1.041672527601311202e+02	2.190158073298186707e+02	9.120226591665964166e-01	6.107244377346294328e+00	7.864378277661476790e-01	1.610022913423771129e+00
8.100000000000000000e+01	7.122352121203366551e+03	9.622967681153815178e+00	1.432646009965235478e+01	5.729196963535341638e+02	1.180967808015863739e+03	1.327557984916235512e+01	7.063781350674435089e+01	1.135330033602919428e+02	-6.094757082487300970e-01	-1.035532575614562356e+00	-4.694374650592331721e-01	-5.786893258332631573e-01	7.318363560601683275e+03	1.474898384057690848e+01	1.855906338315951132e+01	6.332306815101003394e+02	1.327921404007931869e+03	1.713778992458117756e+01	7.906890675337217544e+01	1.397873350134792929e+02	-1.380711874576983633e-01	3.780670455260521923e-01	-1.930520658629499287e-01	-2.060113295832982361e-01	7.514375000000000000e+03	1.987500000000000000e+01	2.279166666666666785e+01	6.935416666666666288e+02	1.474875000000000000e+03	2.100000000000000000e+01	8.750000000000000000e+01	1.660416666666666572e+02	3.333333333333333148e-01	1.791666666666666741e+00	8.333333333333332871e-02	1.666666666666666574e-01	7.710386439398316725e+03	2.500101615942309152e+01	2.702426995017382438e+01	7.538526518232329181e+02	1.621828595992068131e+03	2.486221007541882244e+01	9.593109324662782456e+01	1.922959983198540215e+02	8.047378541243650485e-01	3.205266287807281067e+00	3.597187325296165583e-01	5.393446629166315232e-01	7.906397878796633449e+03	3.012703231884618305e+01	3.125687323368098092e+01	8.141636369797990938e+02	1.768782191984136261e+03	2.872442015083764488e+01	1.043621864932556491e+02	2.185503299730413573e+02	1.276142374915396616e+00	4.618865908947896060e+00	6.361041317258998573e-01	9.120226591665964166e-01
8.200000000000000000e+01	7.115946408044178497e+03	1.235396689760123579e+01	1.180351968337802049e+01	5.803780131229156041e+02	1.151532323835946954e+03	1.048013078775479379e+01	7.385775217903727707e+01	1.149543296897529387e+02	-6.038995287340801488e-01	-1.289728157824049593e+00	-3.579859602760600557e-01	-7.852373319433403331e-01	7.319619037355422734e+03	1.615615011546728397e+01	1.711009317502234239e+01	6.408765065614577452e+02	1.305349495251306735e+03	1.509423206054406208e+01	8.090804275618530994e+01	1.405396648448764836e+02	-1.977830977003734170e-01	5.009692544213084631e-01	-1.581596468046967130e-01	-2.467853326383368517e-01	7.523291666666666970e+03	1.995833333333333215e+01	2.241666666666666785e+01	7.013750000000000000e+02	1.459166666666666742e+03	1.970833333333333215e+01	8.795833333333332860e+01	1.661250000000000000e+02	2.083333333333333426e-01	2.291666666666666519e+00	4.166666666666666435e-02	2.916666666666666852e-01	7.726964295977911206e+03	2.376051655119938033e+01	2.772324015831099331e+01	7.618734934385422548e+02	1.612983838082026750e+03	2.432243460612260222e+01	9.500862391048134725e+01	1.917103351551235164e+02	6.144497643670401299e-01	4.082364078912024574e+00	2.414929801380300278e-01	8.301186659716701666e-01	7.930636925289155442e+03	2.756269976906542851e+01	3.302981364995531521e+01	8.223719868770843959e+02	1.766801009497386531e+03	2.893653587891186874e+01	1.020589144876293801e+02	2.172956703102470613e+02	1.020566195400746778e+00	5.873061491157383074e+00	4.413192936093934260e-01	1.368570665276673815e+00
8.300000000000000000e+01	7.105300827910014050e+03	1.284103967263829560e+01	1.227383658012151812e+01	5.826229228534959930e+02	1.118754847808261047e+03	7.984938730857937372e+00	7.044840548207280051e+01	1.199751944153884438e+02	-6.038995287340801488e-01	-4.753832577254528680e-01	-7.881883952584496367e-01	-5.932458365518542553e-01	7.319108747288340965e+03	1.627468650298581565e+01	1.751191829006075906e+01	6.459364614267479965e+02	1.280356590570797152e+03	1.386746936542896869e+01	7.849503607436973596e+01	1.435500972076942219e+02	-1.977830977003734170e-01	9.289750378039403067e-01	-2.899275309625581887e-01	-1.091229182759271277e-01	7.532916666666666970e+03	1.970833333333333215e+01	2.275000000000000000e+01	7.092500000000000000e+02	1.441958333333333258e+03	1.975000000000000000e+01	8.654166666666667140e+01	1.671250000000000000e+02	2.083333333333333426e-01	2.333333333333333481e+00	2.083333333333333426e-01	3.750000000000000000e-01	7.746724586044992975e+03	2.314198016368084865e+01	2.798808170993924094e+01	7.725635385732520035e+02	1.603560076095869363e+03	2.563253063457103309e+01	9.458829725896360685e+01	1.906999027923057781e+02	6.144497643670401299e-01	3.737691628862726656e+00	7.065941976292248183e-01	8.591229182759271277e-01	7.960532505423319890e+03	2.657562699402836870e+01	3.322616341987848188e+01	8.358770771465040070e+02	1.765161818858405468e+03	3.151506126914206263e+01	1.026349278512605423e+02	2.142748055846115562e+02	1.020566195400746778e+00	5.142049924392120275e+00	1.204855061925116377e+00	1.343245836551854255e+00
8.400000000000000000e+01	7.094300125454701629e+03	9.525573282762179517e+00	1.188110825170488560e+01	5.904997030718345741e+02	1.103077353037944249e+03	7.142165025879961604e+00	6.953821905819437177e+01	1.188601658130648104e+02	-6.160254037844385966e-01	-1.279040166972002623e+00	-3.579859602760601667e-01	-6.038995287340801488e-01	7.313087562727350814e+03	1.449195330804775494e+01	1.671138745918577584e+01	6.533540182025839158e+02	1.269351176518972125e+03	1.302941584627331473e+01	7.847744286243052159e+01	1.439092495731990766e+02	-1.830127018922192983e-01	4.021465831806654290e-01	-1.581596468046967685e-01	-1.977830977003734170e-01	7.531875000000000000e+03	1.945833333333333215e+01	2.154166666666666785e+01	7.162083333333333712e+02	1.435625000000000000e+03	1.891666666666666785e+01	8.741666666666667140e+01	1.689583333333333428e+02	2.500000000000000000e-01	2.083333333333333481e+00	4.166666666666666435e-02	2.083333333333333426e-01	7.750662437272649186e+03	2.442471335861890935e+01	2.637194587414755986e+01	7.790626484640828266e+02	1.601898823481027875e+03	2.480391748706001920e+01	9.635589047090282122e+01	1.940074170934676090e+02	6.830127018922192983e-01	3.764520083486001312e+00	2.414929801380300833e-01	6.144497643670401299e-01	7.969449874545298371e+03	2.939109338390448301e+01	3.120222508162844832e+01	8.419169635948321684e+02	1.768172646962055751e+03	3.069116830745337410e+01	1.052951142751389710e+02	2.190565008536018752e+02	1.116025403784438597e+00	5.445706833638669586e+00	4.413192936093935370e-01	1.020566195400746778e+00
8.500000000000000000e+01	7.102325480167245587e+03	9.622320551120425947e+00	1.091393604048376709e+01	5.981724006798124265e+02	1.093157971845783777e+03	8.130209530651402616e+00	7.036657341498224127e+01	1.162048852779079198e+02	-5.786893258332631573e-01	-1.011884584284246547e+00	-5.364378277661476790e-01	-7.722082634517999367e-01	7.320746073416956278e+03	1.464449360889354779e+01	1.647780135357521658e+01	6.603153670065728420e+02	1.256641485922891889e+03	1.379427143199236738e+01	7.855828670749112064e+01	1.432691093056206171e+02	-2.060113295832982361e-01	7.440577078578767267e-01	-2.057189138830738395e-01	-2.194374650592332832e-01	7.539166666666666970e+03	1.966666666666666785e+01	2.204166666666666785e+01	7.224583333333333712e+02	1.420125000000000000e+03	1.945833333333333215e+01	8.675000000000000000e+01	1.703333333333333428e+02	1.666666666666666574e-01	2.500000000000000000e+00	1.250000000000000000e-01	3.333333333333333148e-01	7.757587259916377661e+03	2.468883972443978791e+01	2.760553197975811912e+01	7.846012996600939005e+02	1.583608514077108111e+03	2.512239523467429692e+01	9.494171329250887936e+01	1.973975573610460685e+02	5.393446629166315232e-01	4.255942292142123051e+00	4.557189138830738395e-01	8.861041317258999683e-01	7.976007853166088353e+03	2.971101278221291153e+01	3.316939729284956684e+01	8.467442659868543160e+02	1.747092028154216223e+03	3.078645713601526168e+01	1.031334265850177587e+02	2.244617813887587658e+02	9.120226591665964166e-01	6.011884584284246102e+00	7.864378277661476790e-01	1.438874930118466455e+00
8.600000000000000000e+01	7.099131248680738281e+03	1.088208634631157423e+01	1.197211941130921353e+01	6.066131709342942031e+02	1.072772280149711150e+03	8.525885706174335610e+00	6.929050085071254728e+01	1.126611113794695029e+02	-6.038995287340802598e-01	-1.109126351029604773e+00	-5.364378277661476790e-01	-5.786893258332631573e-01	7.322023957673703080e+03	1.504520983982245319e+01	1.713189303898793980e+01	6.685149188004804728e+02	1.240240306741522090e+03	1.370044285308716780e+01	7.785358375868960934e+01	1.414138890230680659e+02	-1.977830977003734725e-01	4.454368244851976133e-01	-2.057189138830738395e-01	-2.060113295832982361e-01	7.544916666666666970e+03	1.920833333333333215e+01	2.229166666666666785e+01	7.304166666666666288e+02	1.407708333333333258e+03	1.887500000000000000e+01	8.641666666666667140e+01	1.701666666666666572e+02	2.083333333333333426e-01	2.000000000000000000e+00	1.250000000000000000e-01	1.666666666666666574e-01	7.767809375659630859e+03	2.337145682684420933e+01	2.745144029434539590e+01	7.923184145328527848e+02	1.575176359925144425e+03	2.404955714691283220e+01	9.497974957464373347e+01	1.989194443102652485e+02	6.144497643670401299e-01	3.554563175514802609e+00	4.557189138830738395e-01	5.393446629166315232e-01	7.990702084652595659e+03	2.753458032035509007e+01	3.261121392202412039e+01	8.542201623990390544e+02	1.742644386516955365e+03	2.922411429382566439e+01	1.035428324826207955e+02	2.276722219538638114e+02	1.020566195400747000e+00	5.109126351029605217e+00	7.864378277661476790e-01	9.120226591665964166e-01
8.700000000000000000e+01	7.105382595386280627e+03	9.517997199956507615e+00	1.348013078775479201e+01	6.146797387014059950e+02	1.079326906120158810e+03	8.886656314705046356e+00	6.771816705890603316e+01	1.118745336962281272e+02	-1.089198815898410722e+00	-7.583214624640413071e-01	-5.786893258332631573e-01	-8.915570127975553927e-01	7.323212131026473799e+03	1.407149859997825381e+01	1.809423206054406208e+01	6.769648693507029975e+02	1.242142619726746034e+03	1.398499482401918925e+01	7.623408352945301658e+01	1.407289335147807492e+02	-2.737660746158721015e-01	7.041726021013126058e-01	-2.060113295832982361e-01	-2.582785063987776963e-01	7.541041666666666970e+03	1.862500000000000000e+01	2.270833333333333215e+01	7.392500000000000000e+02	1.404958333333333258e+03	1.908333333333333215e+01	8.475000000000000000e+01	1.695833333333333428e+02	5.416666666666666297e-01	2.166666666666666519e+00	1.666666666666666574e-01	3.750000000000000000e-01	7.758871202306860141e+03	2.317850140002174442e+01	2.732243460612260222e+01	8.015351306492970025e+02	1.567774046939920481e+03	2.418167184264747505e+01	9.326591647054698342e+01	1.984377331518859364e+02	1.357099407949205361e+00	3.629160731232020431e+00	5.393446629166315232e-01	1.008278506398777807e+00	7.976700737947053312e+03	2.773200280004349239e+01	3.193653587891187229e+01	8.638202612985940050e+02	1.730589760546507705e+03	2.928001035196161794e+01	1.017818329410939668e+02	2.272921329704385585e+02	2.172532149231744203e+00	5.091654795797374788e+00	9.120226591665964166e-01	1.641557012797555393e+00
8.800000000000000000e+01	7.104160573676043896e+03	1.096301645981320405e+01	1.128238526990727664e+01	6.216410458881789509e+02	1.083772046842441114e+03	9.886406735991405625e+00	6.642737318552266856e+01	1.117382296819365024e+02	-7.722082634517999367e-01	-4.277531955532274388e-01	0.000000000000000000e+00	-9.138857955913137765e-01	7.319288620171355433e+03	1.466900822990660203e+01	1.684952596828697224e+01	6.841746896107561042e+02	1.244094356754553928e+03	1.429737003466236800e+01	7.550535325942800569e+01	1.410566148409682512e+02	-2.194374650592332832e-01	8.277900688900530213e-01	0.000000000000000000e+00	-2.902762311289902031e-01	7.534416666666666970e+03	1.837500000000000000e+01	2.241666666666666785e+01	7.467083333333333712e+02	1.404416666666666742e+03	1.870833333333333215e+01	8.458333333333332860e+01	1.703750000000000000e+02	3.333333333333333148e-01	2.083333333333333481e+00	0.000000000000000000e+00	3.333333333333333148e-01	7.749544713161978507e+03	2.208099177009339797e+01	2.798380736504636346e+01	8.092419770559106382e+02	1.564738976578779557e+03	2.311929663200429630e+01	9.366131340723865151e+01	1.996933851590317488e+02	8.861041317258999683e-01	3.338876597776613941e+00	0.000000000000000000e+00	9.569428977956568882e-01	7.964672759657290044e+03	2.578698354018679595e+01	3.355094806342606262e+01	8.717756207784877915e+02	1.725061286490892371e+03	2.753025993067525690e+01	1.027392934811439886e+02	2.290117703180634976e+02	1.438874930118466455e+00	4.594419862219893957e+00	0.000000000000000000e+00	1.580552462257980295e+00
8.900000000000000000e+01	7.084073755676186920e+03	1.068426609860188492e+01	1.304356080175593569e+01	6.264704741052889858e+02	1.060964252292633546e+03	9.525688872788384387e+00	6.733393386029769090e+01	1.111569023031952810e+02	-7.852373319433403331e-01	-4.154037504117735757e-01	-7.159719205521201113e-01	-6.160254037844385966e-01	7.306807711171426490e+03	1.494629971596760853e+01	1.762594706754463303e+01	6.896727370526444929e+02	1.231377959479650144e+03	1.365867776972752523e+01	7.672946693014884545e+01	1.408076178182643048e+02	-2.467853326383368517e-01	9.589647914607799528e-01	-3.163192936093934260e-01	-1.830127018922192983e-01	7.529541666666666970e+03	1.920833333333333215e+01	2.220833333333333215e+01	7.528750000000000000e+02	1.401791666666666742e+03	1.779166666666666785e+01	8.612500000000000000e+01	1.704583333333333428e+02	2.916666666666666852e-01	2.333333333333333481e+00	8.333333333333332871e-02	2.500000000000000000e-01	7.752275622161907449e+03	2.347036695069905576e+01	2.679071959912203127e+01	8.160772629473555071e+02	1.572205373853683341e+03	2.192465556360581047e+01	9.552053306985115455e+01	2.001090488484023808e+02	8.301186659716701666e-01	3.707701875205887010e+00	4.829859602760600557e-01	6.830127018922192983e-01	7.975009577657147020e+03	2.773240056806477938e+01	3.137310586491072684e+01	8.792795258947110142e+02	1.742619081040699939e+03	2.605764446054494954e+01	1.049160661397023091e+02	2.297597643634713904e+02	1.368570665276673815e+00	5.082070417078440983e+00	8.826385872187868520e-01	1.116025403784438597e+00
9.000000000000000000e+01	7.089768395226530629e+03	9.989292266032384404e+00	1.355179703189218721e+01	6.305790549514492795e+02	1.071362072038001770e+03	7.913842213546999460e+00	6.908177369658538680e+01	1.116088726743931829e+02	-1.101738929857382754e+00	-6.626961605671715105e-01	-4.694374650592332832e-01	-6.160254037844385966e-01	7.306550864279931375e+03	1.436964613301619309e+01	1.800506518261276057e+01	6.958103608090580110e+02	1.235972702685667628e+03	1.283192110677349973e+01	7.687422018162602910e+01	1.415127696705299343e+02	-3.425361315953580621e-01	1.085318586383080985e+00	-1.930520658629499842e-01	-1.830127018922192983e-01	7.523333333333333030e+03	1.875000000000000000e+01	2.245833333333333215e+01	7.610416666666666288e+02	1.400583333333333258e+03	1.775000000000000000e+01	8.466666666666667140e+01	1.714166666666666572e+02	4.166666666666666852e-01	2.833333333333333481e+00	8.333333333333332871e-02	2.500000000000000000e-01	7.740115802386734686e+03	2.313035386698380691e+01	2.691160148405390373e+01	8.262729725242752465e+02	1.565193963980998888e+03	2.266807889322650027e+01	9.245911315170731370e+01	2.013205636628033801e+02	1.175869464928691377e+00	4.581348080283586199e+00	3.597187325296166138e-01	6.830127018922192983e-01	7.956898271440135431e+03	2.751070773396761382e+01	3.136486963477447887e+01	8.915042783818839780e+02	1.729804594628664745e+03	2.758615778645300054e+01	1.002515596367479560e+02	2.312244606589401315e+02	1.935072263190716235e+00	6.329362827233838473e+00	6.361041317258999683e-01	1.116025403784438597e+00
9.100000000000000000e+01	7.081224982684982024e+03	9.835356225429334742e+00	1.332927815929161319e+01	6.392270820126730086e+02	1.072977848012057393e+03	5.558139091002717080e+00	6.913830490661135286e+01	1.110298874176010884e+02	-7.466354028116924946e-01	2.264545646940954171e-01	-5.364378277661476790e-01	-6.173926762196428886e-01	7.297799991342491012e+03	1.412601144604800041e+01	1.803963907964580571e+01	7.041343743396697619e+02	1.237468090672695325e+03	1.190406954550135765e+01	7.673581911997234783e+01	1.409524437088005584e+02	-1.024843680725129325e-01	1.467393949013714449e+00	-2.057189138830738395e-01	-1.628630047764880739e-01	7.514375000000000000e+03	1.841666666666666785e+01	2.275000000000000000e+01	7.690416666666666288e+02	1.401958333333333258e+03	1.825000000000000000e+01	8.433333333333332860e+01	1.708750000000000000e+02	5.416666666666666297e-01	2.708333333333333481e+00	1.250000000000000000e-01	2.916666666666666852e-01	7.730950008657508988e+03	2.270732188728533529e+01	2.746036092035419429e+01	8.339489589936634957e+02	1.566448575993971190e+03	2.459593045449864235e+01	9.193084754669430936e+01	2.007975562911994416e+02	1.185817701405846192e+00	3.949272717652952736e+00	4.557189138830738395e-01	7.461963381098214443e-01	7.947525017315017976e+03	2.699797710790399918e+01	3.217072184070838858e+01	8.988562513206602489e+02	1.730938818654609122e+03	3.094186090899728470e+01	9.952836176005530433e+01	2.307201125823989116e+02	1.829968736145025865e+00	5.190212101972571546e+00	7.864378277661476790e-01	1.200726009552976148e+00
9.200000000000000000e+01	7.100602989727546628e+03	1.119214709591507884e+01	1.282087988307950610e+01	6.449802005625410857e+02	1.061758035313942628e+03	7.399187022095516042e+00	6.820032262836097914e+01	1.164973299196859955e+02	-6.094757082487300970e-01	-1.080068740271313388e+00	-7.761423749153965046e-01	-5.592757667335072069e-01	7.312926494863772859e+03	1.495024021462420549e+01	1.738960660820642090e+01	7.105734336146038004e+02	1.222774850990304685e+03	1.286626017771442321e+01	7.578766131418049667e+01	1.444569982931763263e+02	-1.380711874576984188e-01	6.474656298643433061e-01	-3.047378541243649375e-01	1.202878329991308171e-02	7.525250000000000000e+03	1.870833333333333215e+01	2.195833333333333215e+01	7.761666666666666288e+02	1.383791666666666742e+03	1.833333333333333215e+01	8.337500000000000000e+01	1.724166666666666572e+02	3.333333333333333148e-01	2.375000000000000000e+00	1.666666666666666574e-01	5.833333333333333703e-01	7.737573505136227141e+03	2.246642645204245881e+01	2.652706005846024340e+01	8.417598997187294572e+02	1.544808482343028800e+03	2.380040648895224109e+01	9.096233868581950333e+01	2.003763350401569880e+02	8.047378541243650485e-01	4.102534370135656694e+00	6.380711874576981968e-01	1.154637883366753659e+00	7.949897010272453372e+03	2.622451957075158546e+01	3.109578678358715820e+01	9.073531327707921719e+02	1.705825298019390857e+03	2.926747964457114648e+01	9.854967737163902086e+01	2.283360034136473189e+02	1.276142374915396838e+00	5.830068740271313388e+00	1.109475708248729875e+00	1.725942433400173837e+00
9.300000000000000000e+01	7.114284035641707305e+03	1.133219327825890410e+01	1.291296387700638348e+01	6.527201663555907771e+02	1.064306004065485695e+03	8.340402788809438306e+00	6.677254249913366380e+01	1.169678412438403114e+02	-6.933562467571046106e-01	-6.097533010267226494e-01	-5.786893258332631573e-01	-9.402380714238083304e-01	7.320350351154186683e+03	1.552026330579611724e+01	1.666481527183652389e+01	7.187767498444620742e+02	1.219569668699409476e+03	1.306603472773805308e+01	7.546960458290017471e+01	1.444005872885868200e+02	-1.175114567118856201e-01	1.236790016153305416e+00	-2.060113295832982361e-01	-3.451190357119041652e-01	7.526416666666666970e+03	1.970833333333333215e+01	2.041666666666666785e+01	7.848333333333333712e+02	1.374833333333333258e+03	1.779166666666666785e+01	8.416666666666667140e+01	1.718333333333333428e+02	4.583333333333333148e-01	3.083333333333333481e+00	1.666666666666666574e-01	2.500000000000000000e-01	7.732482982179147257e+03	2.389640336087054706e+01	2.416851806149681181e+01	8.508899168222046683e+02	1.530096997967257039e+03	2.251729860559528262e+01	9.286372875043316810e+01	1.992660793780798656e+02	1.034178123378552305e+00	4.929876650513361547e+00	5.393446629166315232e-01	8.451190357119041652e-01	7.938549297691626634e+03	2.808447338840775842e+01	2.792036945632695222e+01	9.169465003110759653e+02	1.685360662601180820e+03	2.724293054452389740e+01	1.015607908341996790e+02	2.266988254228263600e+02	1.610022913423771129e+00	6.776419967693389168e+00	9.120226591665964166e-01	1.440238071423808330e+00
9.400000000000000000e+01	7.139410310528199261e+03	1.072485852632444647e+01	1.290636884878479052e+01	6.616092951997329692e+02	1.058177593523647602e+03	8.584447935149709608e+00	6.737614473184505925e+01	1.139520957850417346e+02	-7.523124382057235771e-01	-1.415598114936321261e+00	-3.579859602760600557e-01	-7.159719205521201113e-01	7.340100988597432661e+03	1.452909592982888931e+01	1.678651775772572918e+01	7.274713142665331134e+02	1.206255463428490430e+03	1.364639063424151999e+01	7.495890569925586533e+01	1.426218812258541959e+02	-1.886562191028617885e-01	2.088676091985059990e-01	-1.581596468046967130e-01	-3.163192936093934260e-01	7.540791666666666970e+03	1.833333333333333215e+01	2.066666666666666785e+01	7.933333333333333712e+02	1.354333333333333258e+03	1.870833333333333215e+01	8.254166666666667140e+01	1.712916666666666572e+02	3.750000000000000000e-01	1.833333333333333259e+00	4.166666666666666435e-02	8.333333333333332871e-02	7.741482344735901279e+03	2.213757073683777321e+01	2.454681557560760652e+01	8.591953524001336291e+02	1.502411203238176086e+03	2.377027603242514431e+01	9.012442763407747748e+01	1.999614521074791185e+02	9.386562191028617885e-01	3.457799057468160520e+00	2.414929801380300278e-01	4.829859602760600557e-01	7.942173022805134678e+03	2.594180814034221783e+01	2.842696448454854519e+01	9.250573714669337733e+02	1.650489073143018913e+03	2.883221873151695291e+01	9.770718860148828355e+01	2.286312375482915797e+02	1.502312438205723577e+00	5.082264781602988002e+00	4.413192936093934260e-01	8.826385872187868520e-01
9.500000000000000000e+01	7.130743457196634154e+03	9.125778850214761206e+00	1.091567465429608674e+01	6.690234102922913735e+02	1.035146932396607099e+03	8.787465143777689391e+00	6.667288940091980010e+01	1.097810911265257232e+02	-5.364378277661476790e-01	-5.916547957973739003e-01	-6.160254037844385966e-01	-5.592757667335072069e-01	7.338975895264983592e+03	1.358372275844071453e+01	1.572867066048137730e+01	7.357617051461456867e+02	1.188469299531636807e+03	1.364373257188884381e+01	7.427394470045989294e+01	1.396613788965962044e+02	-2.057189138830738395e-01	8.708392687679797906e-01	-1.830127018922192983e-01	1.202878329991308171e-02	7.547208333333333030e+03	1.804166666666666785e+01	2.054166666666666785e+01	8.025000000000000000e+02	1.341791666666666742e+03	1.850000000000000000e+01	8.187500000000000000e+01	1.695416666666666572e+02	1.250000000000000000e-01	2.333333333333333481e+00	2.500000000000000000e-01	5.833333333333333703e-01	7.755440771401682468e+03	2.249961057489262117e+01	2.535466267285195840e+01	8.692382948538543133e+02	1.495114033801696678e+03	2.335626742811115619e+01	8.947605529954010706e+01	1.994219544367371100e+02	4.557189138830738395e-01	3.795827397898687394e+00	6.830127018922192983e-01	1.154637883366753659e+00	7.963673209470031907e+03	2.695755448311857450e+01	3.016765867903724896e+01	9.359765897077086265e+02	1.648436400936726386e+03	2.821253485622231238e+01	9.707711059908019990e+01	2.293022422068075912e+02	7.864378277661476790e-01	5.258321462464040863e+00	1.116025403784438597e+00	1.725942433400173837e+00
9.600000000000000000e+01	7.108753933804036933e+03	8.241232116269392449e+00	1.032292174796868878e+01	6.788489559501783788e+02	1.003748655233591762e+03	8.955417176904767018e+00	6.592544102773582892e+01	1.129199862765472631e+02	-3.579859602760601112e-01	-1.358296130767019605e+00	-3.579859602760600557e-01	-1.066917101476927421e+00	7.329418633568685436e+03	1.299561605813469711e+01	1.566146087398434439e+01	7.442994779750891894e+02	1.167707660950129366e+03	1.312354192178571743e+01	7.383772051386790736e+01	1.418141598049403171e+02	-1.581596468046967408e-01	5.083519346164901975e-01	-1.581596468046967130e-01	-3.042918840717970252e-01	7.550083333333333030e+03	1.775000000000000000e+01	2.100000000000000000e+01	8.097500000000000000e+02	1.331666666666666742e+03	1.729166666666666785e+01	8.175000000000000000e+01	1.707083333333333428e+02	4.166666666666666435e-02	2.375000000000000000e+00	4.166666666666666435e-02	4.583333333333333148e-01	7.770748033097980624e+03	2.250438394186530289e+01	2.633853912601565384e+01	8.752005220249108106e+02	1.495625672383204119e+03	2.145979141154762004e+01	8.966227948613209264e+01	1.996025068617263685e+02	2.414929801380300556e-01	4.241648065383509802e+00	2.414929801380300278e-01	1.220958550738463710e+00	7.991412732862629127e+03	2.725876788373060577e+01	3.167707825203131122e+01	9.406510440498216212e+02	1.659584678099741723e+03	2.562791615642856868e+01	9.757455897226417108e+01	2.284966803901194226e+02	4.413192936093934815e-01	6.108296130767019605e+00	4.413192936093934260e-01	1.983583768143593939e+00
9.700000000000000000e+01	7.099733164280063647e+03	7.384773082258542232e+00	1.191707120694417732e+01	6.870369468580897774e+02	1.000568781543610385e+03	6.844091621865318942e+00	6.546051498372210631e+01	1.060588102490478946e+02	-8.299687361450258649e-01	-7.790112842761403034e-01	-5.364378277661476790e-01	-9.138857955913137765e-01	7.323199915473365763e+03	1.240071987446260593e+01	1.620853560347208955e+01	7.516851400957115175e+02	1.164617724105138677e+03	1.200537914426599428e+01	7.341775749186105315e+01	1.389669051245239473e+02	-1.858177014058462473e-01	5.896610245285964780e-01	-2.057189138830738395e-01	-2.902762311289902031e-01	7.546666666666666970e+03	1.741666666666666785e+01	2.050000000000000000e+01	8.163333333333333712e+02	1.328666666666666742e+03	1.716666666666666785e+01	8.137500000000000000e+01	1.718750000000000000e+02	4.583333333333333148e-01	1.958333333333333259e+00	1.250000000000000000e-01	3.333333333333333148e-01	7.770133417859968176e+03	2.243261345887072977e+01	2.479146439652791045e+01	8.809815265709552250e+02	1.492715609228194808e+03	2.232795418906734142e+01	8.933224250813894685e+01	2.047830948754760527e+02	1.102484368072512932e+00	3.327005642138070041e+00	4.557189138830738395e-01	9.569428977956568882e-01	7.993600169053270292e+03	2.744856025107479525e+01	2.908292879305582090e+01	9.456297198085769651e+02	1.656764551789723100e+03	2.748924171146801854e+01	9.728948501627789369e+01	2.376911897509521054e+02	1.746635402811692384e+00	4.695677950942807044e+00	7.864378277661476790e-01	1.580552462257980295e+00
9.800000000000000000e+01	7.099505944850755441e+03	8.117299908250512175e+00	1.189168256998903495e+01	6.934938009629712496e+02	1.002314148554925964e+03	6.615935239367152221e+00	6.504020839712983104e+01	1.099022536709326516e+02	-6.547005383792514621e-01	-1.289965632086153224e+00	-5.786893258332631573e-01	-8.915570127975553927e-01	7.320648805758711205e+03	1.307948328745859001e+01	1.625834128499451836e+01	7.575594004814856817e+02	1.164032074277462925e+03	1.193296761968357700e+01	7.337427086523157982e+01	1.415552935021329972e+02	-7.735026918962573106e-02	7.508505172902566471e-01	-2.060113295832982361e-01	-2.582785063987776963e-01	7.541791666666666970e+03	1.804166666666666785e+01	2.062500000000000000e+01	8.216250000000000000e+02	1.325750000000000000e+03	1.725000000000000000e+01	8.170833333333332860e+01	1.732083333333333428e+02	5.000000000000000000e-01	2.791666666666666519e+00	1.666666666666666574e-01	3.750000000000000000e-01	7.762934527574622734e+03	2.300385004587474569e+01	2.499165871500548164e+01	8.856905995185143183e+02	1.487467925722537075e+03	2.256703238031642300e+01	9.004239580143507737e+01	2.048613731645336884e+02	1.077350269189625731e+00	4.832482816043076390e+00	5.393446629166315232e-01	1.008278506398777807e+00	7.984077388482578499e+03	2.796603342508282353e+01	2.935831743001096328e+01	9.497561990370287504e+02	1.649185851445074150e+03	2.788406476063284600e+01	9.837645826953682615e+01	2.365144129957340340e+02	1.654700538379251462e+00	6.873298965419486706e+00	9.120226591665964166e-01	1.641557012797555393e+00
9.900000000000000000e+01	7.113569799335592506e+03	8.168510505000931232e+00	1.294132935023976749e+01	6.996952594666382765e+02	1.001237396691272806e+03	7.452248056380575747e+00	6.286543040298703033e+01	1.055027096655055772e+02	-7.852373319433403331e-01	-7.551365807764738314e-01	-5.364378277661476790e-01	-8.915570127975553927e-01	7.328951566334462768e+03	1.287592191916713169e+01	1.659566467511988463e+01	7.643684630666524527e+02	1.158827031678969888e+03	1.251779069485695395e+01	7.212021520149352227e+01	1.394596881660861243e+02	-2.467853326383368517e-01	8.515983762784298250e-01	-2.057189138830738395e-01	-2.582785063987776963e-01	7.544333333333333030e+03	1.758333333333333215e+01	2.025000000000000000e+01	8.290416666666666288e+02	1.316416666666666742e+03	1.758333333333333215e+01	8.137500000000000000e+01	1.734166666666666572e+02	2.916666666666666852e-01	2.458333333333333481e+00	1.250000000000000000e-01	3.750000000000000000e-01	7.759715100332203292e+03	2.229074474749953083e+01	2.390433532488011537e+01	8.937148702666808049e+02	1.474006301654363597e+03	2.264887597180970857e+01	9.062978479850647773e+01	2.073736451672471901e+02	8.301186659716701666e-01	4.065068290388237138e+00	4.557189138830738395e-01	1.008278506398777807e+00	7.975096867331073554e+03	2.699815616166573307e+01	2.755867064976023073e+01	9.583880738666949810e+02	1.631595936642060678e+03	2.771441861028608855e+01	9.988456959701296967e+01	2.413306236678277514e+02	1.368570665276673815e+00	5.671803247443140350e+00	7.864378277661476790e-01	1.641557012797555393e+00
1.000000000000000000e+02	7.122961412367395496e+03	7.626707793710570726e+00	1.312593638869973312e+01	7.064733884701404349e+02	1.008702111045460242e+03	8.136641239053508556e+00	6.114971264586841215e+01	1.110510913167439782e+02	-7.722082634518001587e-01	-5.643447713732143711e-01	-4.694374650592332832e-01	-6.038995287340802598e-01	7.331584872850364263e+03	1.270918723018861840e+01	1.683380152768319959e+01	7.701533609017368462e+02	1.160976055522730121e+03	1.294332061952675517e+01	7.057485632293420963e+01	1.438380456583719820e+02	-2.194374650592333942e-01	1.259494280980059555e+00	-1.930520658629499842e-01	-1.977830977003734725e-01	7.540208333333333030e+03	1.779166666666666785e+01	2.054166666666666785e+01	8.338333333333333712e+02	1.313250000000000000e+03	1.775000000000000000e+01	8.000000000000000000e+01	1.766250000000000000e+02	3.333333333333333148e-01	3.083333333333333481e+00	8.333333333333332871e-02	2.083333333333333426e-01	7.748831793816301797e+03	2.287414610314471730e+01	2.424953180565013611e+01	8.975133057649298962e+02	1.465523944477269879e+03	2.255667938047324483e+01	8.942514367706579037e+01	2.094119543416280180e+02	8.861041317258999683e-01	4.907172385686607186e+00	3.597187325296166138e-01	6.144497643670401299e-01	7.957455254299270564e+03	2.795662553962276320e+01	2.795739694463360081e+01	9.611932781965263075e+02	1.617797888954539758e+03	2.736335876094648967e+01	9.885028735413158074e+01	2.421989086832560361e+02	1.438874930118466677e+00	6.731011438039881334e+00	6.361041317258999683e-01	1.020566195400747000e+00
1.010000000000000000e+02	7.156795765625391141e+03	1.039188317724914512e+01	1.284507165645976556e+01	7.051900272983325522e+02	1.013584336272957671e+03	8.951325857456325252e+00	6.317856824548031369e+01	1.161655387140252031e+02	-7.909944487358055998e-01	-7.232563373599556478e-01	0.000000000000000000e+00	-1.016941090707505380e+00	7.354168716146028601e+03	1.432094158862457256e+01	1.598503582822988278e+01	7.718658469824996473e+02	1.154229668136478722e+03	1.335066292872816263e+01	7.152678412274015329e+01	1.481036026903459231e+02	-1.454972243679027999e-01	9.092051646533554354e-01	0.000000000000000000e+00	-3.209705453537526898e-01	7.551541666666666970e+03	1.825000000000000000e+01	1.912500000000000000e+01	8.385416666666666288e+02	1.294875000000000000e+03	1.775000000000000000e+01	7.987500000000000000e+01	1.800416666666666572e+02	5.000000000000000000e-01	2.541666666666666519e+00	0.000000000000000000e+00	3.750000000000000000e-01	7.748914617187305339e+03	2.217905841137542922e+01	2.226496417177011722e+01	9.052174863508336102e+02	1.435520331863521278e+03	2.214933707127183737e+01	8.822321587725984671e+01	2.119797306429873913e+02	1.145497224367902689e+00	4.174128168679978046e+00	0.000000000000000000e+00	1.070970545353752801e+00	7.946287567707942799e+03	2.610811682275085488e+01	2.540492834354023444e+01	9.718933060350007054e+02	1.576165663727042329e+03	2.654867414254367475e+01	9.657143175451969341e+01	2.439177946193080970e+02	1.790994448735805600e+00	5.806589670693288241e+00	0.000000000000000000e+00	1.766941090707505380e+00
1.020000000000000000e+02	7.185379833810575292e+03	1.186134652023429048e+01	1.228802182969607237e+01	7.091159866651106540e+02	1.014654322118915161e+03	9.882093038748955394e+00	6.264493032507550652e+01	1.169252555829861819e+02	-7.722082634518001587e-01	-5.820704170784405385e-01	-6.038995287340801488e-01	-8.299687361450256429e-01	7.372231583571954616e+03	1.513900659345047828e+01	1.562317758151470315e+01	7.776413266658886414e+02	1.147806327726124209e+03	1.385771318604114377e+01	7.117663182920441045e+01	1.479001277914931052e+02	-2.194374650592333942e-01	7.922981247941129901e-01	-1.977830977003734170e-01	-1.858177014058461363e-01	7.559083333333333030e+03	1.841666666666666785e+01	1.895833333333333215e+01	8.461666666666666288e+02	1.280958333333333258e+03	1.783333333333333215e+01	7.970833333333332860e+01	1.788750000000000000e+02	3.333333333333333148e-01	2.166666666666666519e+00	2.083333333333333426e-01	4.583333333333333148e-01	7.745935083094711445e+03	2.169432673988285742e+01	2.229348908515196115e+01	9.146920066674446161e+02	1.414110338940542306e+03	2.180895348062551875e+01	8.824003483746224674e+01	2.098498722085068948e+02	8.861041317258999683e-01	3.541035208539220047e+00	6.144497643670401299e-01	1.102484368072512710e+00	7.932786832856090768e+03	2.497198681309904345e+01	2.562864483697059370e+01	9.832173466682226035e+02	1.547262344547751354e+03	2.578457362791770890e+01	9.677173634159115068e+01	2.408247444170138181e+02	1.438874930118466677e+00	4.915403750411773132e+00	1.020566195400746778e+00	1.746635402811692162e+00
1.030000000000000000e+02	7.197355675086085284e+03	1.208865176617518244e+01	1.151393849222166921e+01	7.133786189243979834e+02	1.014274428206267658e+03	1.078437243187049788e+01	6.454172602101313316e+01	1.166624219500970412e+02	-7.908329997330663108e-01	-6.331649788705555615e-01	-5.364378277661476790e-01	-7.881883952584497477e-01	7.380427837543042187e+03	1.510682588308759122e+01	1.540280257944416853e+01	7.834184761288656773e+02	1.142283047436467086e+03	1.405885288260191501e+01	7.185419634383990228e+01	1.477478776417151778e+02	-2.704164998665331554e-01	1.016750843898055479e+00	-2.057189138830738395e-01	-2.899275309625581887e-01	7.563500000000000000e+03	1.812500000000000000e+01	1.929166666666666785e+01	8.534583333333333712e+02	1.270291666666666742e+03	1.733333333333333215e+01	7.916666666666667140e+01	1.788333333333333428e+02	2.500000000000000000e-01	2.666666666666666519e+00	1.250000000000000000e-01	2.083333333333333426e-01	7.746572162456957813e+03	2.114317411691240878e+01	2.318053075388916895e+01	9.234981905378010651e+02	1.398300285896866399e+03	2.060781378406474929e+01	8.647913698949344052e+01	2.099187890249515078e+02	7.704164998665331554e-01	4.316582489435277559e+00	4.557189138830738395e-01	7.065941976292249294e-01	7.929644324913914716e+03	2.416134823382481756e+01	2.706939484111166649e+01	9.935380477422687591e+02	1.526308905127065827e+03	2.388229423479616642e+01	9.379160731232020964e+01	2.410042447165696444e+02	1.290832999733066311e+00	5.966498312203889043e+00	7.864378277661476790e-01	1.204855061925116377e+00
1.040000000000000000e+02	7.186911198542187776e+03	1.029376263935237290e+01	1.182093180270678801e+01	7.183823140194854204e+02	1.013463577382349968e+03	9.664735990553444012e+00	6.505978354758876492e+01	1.163063847483848008e+02	-7.523124382057235771e-01	-1.192199352301584803e+00	-7.761423749153965046e-01	-8.635242913114342667e-01	7.372330599271093888e+03	1.381354798634285252e+01	1.574379923468672793e+01	7.888786570097427102e+02	1.141252622024508355e+03	1.393653466194338719e+01	7.205072510712771816e+01	1.479448590408590576e+02	-1.886562191028617885e-01	6.330669905158743394e-01	-3.047378541243649375e-01	-2.234288123223838185e-01	7.557750000000000000e+03	1.733333333333333215e+01	1.966666666666666785e+01	8.593750000000000000e+02	1.269041666666666742e+03	1.820833333333333215e+01	7.904166666666667140e+01	1.795833333333333428e+02	3.750000000000000000e-01	2.458333333333333481e+00	1.666666666666666574e-01	4.166666666666666852e-01	7.743169400728906112e+03	2.085311868032381000e+01	2.358953409864660600e+01	9.298713429902572898e+02	1.396830711308825130e+03	2.248013200472327711e+01	8.603260822620562465e+01	2.112218076258076280e+02	9.386562191028617885e-01	4.283599676150792845e+00	6.380711874576981968e-01	1.056762145655717244e+00	7.928588801457812224e+03	2.437290402731429140e+01	2.751240153062654770e+01	1.000367685980514580e+03	1.524619755950983517e+03	2.675193067611321851e+01	9.302354978574457789e+01	2.428602819182818848e+02	1.502312438205723577e+00	6.108866018968251765e+00	1.109475708248729875e+00	1.696857624644767748e+00
1.050000000000000000e+02	7.189577837173313128e+03	1.129284049202623308e+01	1.025627052433793196e+01	7.270436967863308837e+02	1.011343456100291974e+03	9.328969342220734262e+00	6.646788270106496554e+01	1.132689191449681942e+02	-9.302398582179316477e-01	-1.281360144262867262e+00	-7.881883952584497477e-01	-5.364378277661476790e-01	7.372393085253323079e+03	1.425058691267978261e+01	1.496146859550229991e+01	7.971676817264988131e+02	1.138255061383479415e+03	1.370615133777703321e+01	7.269227468386581847e+01	1.458636262391507614e+02	-3.192865957756325090e-01	4.426532612018996282e-01	-2.899275309625581887e-01	-2.057189138830738395e-01	7.555208333333333030e+03	1.720833333333333215e+01	1.966666666666666785e+01	8.672916666666666288e+02	1.265166666666666742e+03	1.808333333333333215e+01	7.891666666666667140e+01	1.784583333333333428e+02	2.916666666666666852e-01	2.166666666666666519e+00	2.083333333333333426e-01	1.250000000000000000e-01	7.738023581413342981e+03	2.016607975398688168e+01	2.437186473783103580e+01	9.374156516068344445e+02	1.392078271949854070e+03	2.246051532888963109e+01	8.514105864946752433e+01	2.110530404275159242e+02	9.026199291089658239e-01	3.890680072131433409e+00	7.065941976292249294e-01	4.557189138830738395e-01	7.920838829493352932e+03	2.312382617464043122e+01	2.907706280899540374e+01	1.007539636547002374e+03	1.518989877233041625e+03	2.683769732444593004e+01	9.136545063226837726e+01	2.436477475216984772e+02	1.513573191551265129e+00	5.614693477596199855e+00	1.204855061925116377e+00	7.864378277661476790e-01
1.060000000000000000e+02	7.197612884433284307e+03	1.009381944478738369e+01	9.091805669508520538e+00	7.314618640403145946e+02	9.999759959553637145e+02	1.012591580621471898e+01	6.556928129708590802e+01	1.123236153796618737e+02	-6.933562467571046106e-01	-9.246710383926659560e-01	-6.038995287340801488e-01	-6.160254037844385966e-01	7.377452275549975639e+03	1.360940972239369273e+01	1.421256950142092634e+01	8.032517653534905548e+02	1.128342164644348486e+03	1.391712456977402468e+01	7.236797398187628971e+01	1.449743076898309369e+02	-1.175114567118856201e-01	9.751644808036670220e-01	-1.977830977003734170e-01	-1.830127018922192983e-01	7.557291666666666970e+03	1.712500000000000000e+01	1.933333333333333215e+01	8.750416666666666288e+02	1.256708333333333258e+03	1.770833333333333215e+01	7.916666666666667140e+01	1.776250000000000000e+02	4.583333333333333148e-01	2.875000000000000000e+00	2.083333333333333426e-01	2.500000000000000000e-01	7.737131057783358301e+03	2.064059027760630727e+01	2.445409716524573795e+01	9.468315679798427027e+02	1.385074502022318029e+03	2.149954209689263962e+01	8.596535935145705309e+01	2.102756923101690631e+02	1.034178123378552305e+00	4.774835519196333422e+00	6.144497643670401299e-01	6.830127018922192983e-01	7.916970448900049632e+03	2.415618055521261454e+01	2.957486099715814376e+01	1.018621469293018663e+03	1.513440670711302801e+03	2.529075086045194354e+01	9.276405203624743478e+01	2.429263846203381263e+02	1.610022913423771129e+00	6.674671038392665956e+00	1.020566195400746778e+00	1.116025403784438597e+00
1.070000000000000000e+02	7.170960287025979596e+03	9.509047057805403824e+00	8.739834278619529329e+00	7.411207409124838250e+02	9.663977148979840877e+02	9.763331326180836101e+00	6.619613095576291073e+01	1.084546357435988710e+02	-9.302398582179316477e-01	-7.217818087564538132e-01	-4.694374650592331721e-01	-5.786893258332631573e-01	7.363792643512990253e+03	1.281702352890270191e+01	1.403658380597643074e+01	8.124562037895751700e+02	1.109011357448991930e+03	1.356916566309041805e+01	7.274389881121479107e+01	1.421439845384660998e+02	-3.192865957756325090e-01	7.016090956217730934e-01	-1.930520658629499287e-01	-2.060113295832982361e-01	7.556625000000000000e+03	1.612500000000000000e+01	1.933333333333333215e+01	8.837916666666666288e+02	1.251625000000000000e+03	1.737500000000000000e+01	7.929166666666667140e+01	1.758333333333333428e+02	2.916666666666666852e-01	2.125000000000000000e+00	8.333333333333332871e-02	1.666666666666666574e-01	7.749457356487009747e+03	1.943297647109729809e+01	2.463008286069023356e+01	9.551271295437580875e+02	1.394238642551008070e+03	2.118083433690958373e+01	8.583943452211855174e+01	2.095226821282005858e+02	9.026199291089658239e-01	3.548390904378226907e+00	3.597187325296165583e-01	5.393446629166315232e-01	7.942289712974020404e+03	2.274095294219459618e+01	2.992683238804713497e+01	1.026462592420849433e+03	1.536852285102015912e+03	2.498666867381916390e+01	9.238720237757043208e+01	2.432120309230678004e+02	1.513573191551265129e+00	4.971781808756453813e+00	6.361041317258998573e-01	9.120226591665964166e-01
1.080000000000000000e+02	7.147698806918975606e+03	8.684408682084288955e+00	9.157108318350832832e+00	7.457642999770938559e+02	9.311581880026728868e+02	7.936793425197556928e+00	6.824057566599826430e+01	1.067439348652382876e+02	-7.852373319433405552e-01	-6.879893350328596391e-01	-5.364378277661476790e-01	-6.160254037844385966e-01	7.353224403459487803e+03	1.230053767437547663e+01	1.424522082584208249e+01	8.180279833218802423e+02	1.086933260668003186e+03	1.269756337926544454e+01	7.395362116633246785e+01	1.413094674326191580e+02	-2.467853326383369628e-01	8.643386658169034398e-01	-2.057189138830738395e-01	-1.830127018922192983e-01	7.558750000000000000e+03	1.591666666666666607e+01	1.933333333333333215e+01	8.902916666666666288e+02	1.242708333333333258e+03	1.745833333333333215e+01	7.966666666666667140e+01	1.758750000000000000e+02	2.916666666666666852e-01	2.416666666666666519e+00	1.250000000000000000e-01	2.500000000000000000e-01	7.764275596540512197e+03	1.953279565895785552e+01	2.442144584082458181e+01	9.625553500114530152e+02	1.398483405998663329e+03	2.221910328740121798e+01	8.537971216700087496e+01	2.104405325673808420e+02	8.301186659716703886e-01	3.968994667516429597e+00	4.557189138830738395e-01	6.830127018922192983e-01	7.969801193081024394e+03	2.314892465124904319e+01	2.950955834831583147e+01	1.034819033356239288e+03	1.554258478663993628e+03	2.697987324146910737e+01	9.109275766733507851e+01	2.450060651347617124e+02	1.368570665276674037e+00	5.521322668366192232e+00	7.864378277661476790e-01	1.116025403784438597e+00
1.090000000000000000e+02	7.137610526824113549e+03	9.415428027445361892e+00	9.753145214033596133e+00	7.529311843079640312e+02	9.189903972168658584e+02	7.470288539289384744e+00	6.967862422143693379e+01	1.077339557785235087e+02	-4.694374650592332832e-01	-4.128768293059850158e-01	-6.038995287340801488e-01	-7.908329997330663108e-01	7.348492763412056775e+03	1.327021401372268095e+01	1.416823927368346503e+01	8.247989254873153868e+02	1.077141031941766414e+03	1.186014426964469237e+01	7.504764544405179549e+01	1.420128112225950758e+02	-1.930520658629499842e-01	1.418561585347007492e+00	-1.977830977003734170e-01	-2.704164998665331554e-01	7.559375000000000000e+03	1.712500000000000000e+01	1.858333333333333215e+01	8.966666666666666288e+02	1.235291666666666742e+03	1.625000000000000000e+01	8.041666666666667140e+01	1.762916666666666572e+02	8.333333333333332871e-02	3.250000000000000000e+00	2.083333333333333426e-01	2.500000000000000000e-01	7.770257236587943225e+03	2.097978598627731728e+01	2.299842739298319927e+01	9.685344078460178707e+02	1.393442301391567071e+03	2.063985573035530763e+01	8.578568788928154731e+01	2.105705221107382386e+02	3.597187325296166138e-01	5.081438414652992286e+00	6.144497643670401299e-01	7.704164998665331554e-01	7.981139473175886451e+03	2.483457197255463811e+01	2.741352145263306994e+01	1.040402149025369226e+03	1.551592936116467627e+03	2.502971146071061526e+01	9.115470911189640901e+01	2.448493775548097915e+02	6.361041317258999683e-01	6.912876829305984572e+00	1.020566195400746778e+00	1.290832999733066311e+00
1.100000000000000000e+02	7.127031604560684173e+03	9.563431628266529927e+00	8.676252894863230480e+00	7.554313222408826505e+02	8.993294193118288149e+02	7.753231507905811171e+00	7.018879366049102941e+01	1.047537977801864741e+02	-7.722082634517997146e-01	2.821819124354618680e-02	-1.041035208539220269e+00	-6.094757082487300970e-01	7.344390802280342541e+03	1.340671581413326408e+01	1.360895978076494828e+01	8.294656611204413821e+02	1.062893876322581036e+03	1.164744908728623862e+01	7.496939683024551471e+01	1.409810655567599156e+02	-2.194374650592331721e-01	1.451609095621773093e+00	-3.538509376029434494e-01	-1.380711874576983633e-01	7.561750000000000000e+03	1.725000000000000000e+01	1.854166666666666785e+01	9.035000000000000000e+02	1.226458333333333258e+03	1.554166666666666607e+01	7.975000000000000000e+01	1.772083333333333428e+02	3.333333333333333148e-01	2.875000000000000000e+00	3.333333333333333148e-01	3.333333333333333148e-01	7.779109197719657459e+03	2.109328418586673592e+01	2.347437355256838742e+01	9.775343388795586179e+02	1.390022790344085479e+03	1.943588424604709530e+01	8.453060316975448529e+01	2.134356011099067700e+02	8.861041317258997463e-01	4.298390904378226907e+00	1.020517604269610024e+00	8.047378541243650485e-01	7.996468395439315827e+03	2.493656837173347185e+01	2.840708043847010345e+01	1.051568677759117236e+03	1.553587247354837700e+03	2.333010182542751920e+01	8.931120633950897059e+01	2.496628688864802257e+02	1.438874930118466233e+00	5.721781808756453813e+00	1.707701875205886788e+00	1.276142374915396616e+00
1.110000000000000000e+02	7.120806202703081908e+03	7.899707336850681827e+00	9.265686327509703446e+00	7.612770327013796532e+02	8.927729031096880590e+02	6.435499660116184018e+00	6.940401080542439161e+01	1.043466664609838404e+02	-7.881883952584497477e-01	-1.147285046993891999e+00	0.000000000000000000e+00	-7.523124382057235771e-01	7.341757268018207469e+03	1.240818700175867484e+01	1.379950983042151691e+01	8.348051830173565122e+02	1.055969784888177401e+03	1.115524983005809290e+01	7.472283873604553150e+01	1.414858332304919202e+02	-2.899275309625581887e-01	5.721908098363872597e-01	0.000000000000000000e+00	-1.886562191028617885e-01	7.562708333333333030e+03	1.691666666666666785e+01	1.833333333333333215e+01	9.083333333333333712e+02	1.219166666666666742e+03	1.587500000000000000e+01	8.004166666666667140e+01	1.786250000000000000e+02	2.083333333333333426e-01	2.291666666666666519e+00	0.000000000000000000e+00	3.750000000000000000e-01	7.783659398648458591e+03	2.142514633157465909e+01	2.286715683624514739e+01	9.818614836493102302e+02	1.382363548445156084e+03	2.059475016994190710e+01	8.536049459728781130e+01	2.157641667695080798e+02	7.065941976292249294e-01	4.011142523496945778e+00	0.000000000000000000e+00	9.386562191028617885e-01	8.004610463963584152e+03	2.593362599648265387e+01	2.740098033915695908e+01	1.055389633965287203e+03	1.545560430223645426e+03	2.531450033988381421e+01	9.067932252790895120e+01	2.529033335390161596e+02	1.204855061925116377e+00	5.730618380327225481e+00	0.000000000000000000e+00	1.502312438205723577e+00
1.120000000000000000e+02	7.112903348211567391e+03	7.721768886677585542e+00	1.005208985190075843e+01	7.670721066816146276e+02	8.882512886349436485e+02	6.660921247635393172e+00	6.717129718970228680e+01	1.084784978195805536e+02	-6.094757082487300970e-01	-8.293628272338384733e-01	-6.038995287340802598e-01	-5.364378277661476790e-01	7.336430840772450210e+03	1.240255111000545796e+01	1.421354492595038010e+01	8.401818866741406282e+02	1.051604810984138567e+03	1.149712729048436266e+01	7.316898192818447910e+01	1.446559155764569482e+02	-1.380711874576983633e-01	9.186519197164140227e-01	-1.977830977003734725e-01	-2.057189138830738395e-01	7.559958333333333030e+03	1.708333333333333215e+01	1.837500000000000000e+01	9.132916666666666288e+02	1.214958333333333258e+03	1.633333333333333215e+01	7.916666666666667140e+01	1.808333333333333428e+02	3.333333333333333148e-01	2.666666666666666519e+00	2.083333333333333426e-01	1.250000000000000000e-01	7.783485825894215850e+03	2.176411555666120634e+01	2.253645507404961990e+01	9.864014466591926293e+02	1.378311855682527948e+03	2.116953937618229986e+01	8.516435140514886371e+01	2.170107510902097374e+02	8.047378541243650485e-01	4.414681413616919237e+00	6.144497643670401299e-01	4.557189138830738395e-01	8.007013318455098670e+03	2.644489777998907698e+01	2.669791014809923979e+01	1.059511226651718516e+03	1.541665378031722867e+03	2.600574541903127113e+01	9.116203614363105601e+01	2.531881688470861320e+02	1.276142374915396616e+00	6.162696160567171511e+00	1.020566195400747000e+00	7.864378277661476790e-01
1.130000000000000000e+02	7.114355202084239863e+03	8.033114037661702511e+00	9.969509444323794156e+00	7.742260134914627088e+02	8.875814706386048556e+02	7.839745962155612702e+00	6.620419694556659351e+01	1.112807952376207226e+02	-8.915570127975553927e-01	-9.312035153866338177e-02	-6.038995287340801488e-01	-9.142135623730951455e-01	7.338302601042119932e+03	1.270405701883085214e+01	1.400558805549523100e+01	8.476963400790647256e+02	1.046728235319302485e+03	1.216987298107780546e+01	7.208126513944995395e+01	1.460570642854770256e+02	-2.582785063987776963e-01	1.328439824230668309e+00	-1.977830977003734170e-01	-2.071067811865475727e-01	7.562250000000000000e+03	1.737500000000000000e+01	1.804166666666666785e+01	9.211666666666666288e+02	1.205875000000000000e+03	1.650000000000000000e+01	7.795833333333332860e+01	1.808333333333333428e+02	3.750000000000000000e-01	2.750000000000000000e+00	2.083333333333333426e-01	5.000000000000000000e-01	7.786197398957880068e+03	2.204594298116914786e+01	2.207774527783810470e+01	9.946369932542685319e+02	1.365021764680697515e+03	2.083012701892219454e+01	8.383540152721670324e+01	2.156096023811896600e+02	1.008278506398777807e+00	4.171560175769331913e+00	6.144497643670401299e-01	1.207106781186547462e+00	8.010144797915760137e+03	2.671688596233829571e+01	2.611382388900954155e+01	1.068107319841870549e+03	1.524168529361395031e+03	2.516025403784438907e+01	8.971246972110006368e+01	2.503858714290459488e+02	1.641557012797555393e+00	5.593120351538663826e+00	1.020566195400746778e+00	1.914213562373095145e+00
1.140000000000000000e+02	7.122834452128918201e+03	7.312704250547360729e+00	1.081769604125500450e+01	7.821165671379773130e+02	8.926293561683196458e+02	7.013167019494861876e+00	6.536916266102223005e+01	1.111857020784111256e+02	-1.027525231651946758e+00	-1.242746761082999196e+00	-7.852373319433405552e-01	-6.173926762196431106e-01	7.342021392731126070e+03	1.209385212527368125e+01	1.467968135396083618e+01	8.552041169023219709e+02	1.046564678084159823e+03	1.175658350974743094e+01	7.191374799717777933e+01	1.454053510392055557e+02	-2.637626158259733788e-01	6.702932861251671426e-01	-2.467853326383369628e-01	-1.628630047764881850e-01	7.561208333333333030e+03	1.687500000000000000e+01	1.854166666666666785e+01	9.282916666666666288e+02	1.200500000000000000e+03	1.650000000000000000e+01	7.845833333333332860e+01	1.796250000000000000e+02	5.000000000000000000e-01	2.583333333333333481e+00	2.916666666666666852e-01	2.916666666666666852e-01	7.780395273935539990e+03	2.165614787472631875e+01	2.240365197937249775e+01	1.001379216431011287e+03	1.354435321915840177e+03	2.124341649025257084e+01	8.500291866948887787e+01	2.138446489607944443e+02	1.263762615825973379e+00	4.496373380541499820e+00	8.301186659716703886e-01	7.461963381098215553e-01	7.999582214537747859e+03	2.643729574945263749e+01	2.626563729207833120e+01	1.074466766195355831e+03	1.508370643831680354e+03	2.598683298050513812e+01	9.154750400564442714e+01	2.480642979215888886e+02	2.027525231651946758e+00	6.409413427749665715e+00	1.368570665276674037e+00	1.200726009552976370e+00
1.150000000000000000e+02	7.133885068608256915e+03	7.962302487540735996e+00	1.079214016680167632e+01	7.894401900845471118e+02	9.012850291578025690e+02	6.008190551316097583e+00	6.516769551245562297e+01	1.112857073875136820e+02	-9.433562467571042776e-01	9.315427565043066238e-02	-7.852373319433403331e-01	-9.433562467571044996e-01	7.345796700970794518e+03	1.233531791043703407e+01	1.445857008340083816e+01	8.617617617089402984e+02	1.049330014578901228e+03	1.135826194232471487e+01	7.191718108956114008e+01	1.459553536937568481e+02	-3.675114567118854536e-01	1.504910471158548591e+00	-2.467853326383368517e-01	-3.675114567118855646e-01	7.557708333333333030e+03	1.670833333333333215e+01	1.812500000000000000e+01	9.340833333333333712e+02	1.197375000000000000e+03	1.670833333333333215e+01	7.866666666666667140e+01	1.806250000000000000e+02	2.083333333333333426e-01	2.916666666666666519e+00	2.916666666666666852e-01	2.083333333333333426e-01	7.769619965695871542e+03	2.108134875622963023e+01	2.179142991659916007e+01	1.006404904957726444e+03	1.345419985421098772e+03	2.205840472434194766e+01	8.541615224377220272e+01	2.152946463062431519e+02	7.841781233785521943e-01	4.328422862174784669e+00	8.301186659716701666e-01	7.841781233785523053e-01	7.981531598058409145e+03	2.545436417912592830e+01	2.545785983319832368e+01	1.078726476582119631e+03	1.493464970842197545e+03	2.740847611535056672e+01	9.216563782087771983e+01	2.499642926124863038e+02	1.360022913423770907e+00	5.740179057682902375e+00	1.368570665276673815e+00	1.360022913423771129e+00
1.160000000000000000e+02	7.151838584630533660e+03	7.132145774977145081e+00	1.135239316456377523e+01	7.907039058100773445e+02	9.055615158163979004e+02	5.509088939746522584e+00	6.490575821804866052e+01	1.158173014270254697e+02	-8.915570127975553927e-01	-1.446539829266033639e+00	-4.694374650592332832e-01	-6.173926762196428886e-01	7.356565125648599860e+03	1.150357288748857343e+01	1.471786324894855369e+01	8.658936195717053579e+02	1.046572424574865636e+03	1.104621113653992737e+01	7.191121244235766596e+01	1.482003173801793992e+02	-2.582785063987776963e-01	4.642300853669831806e-01	-1.930520658629499842e-01	-1.628630047764880739e-01	7.561291666666666970e+03	1.587500000000000000e+01	1.808333333333333215e+01	9.410833333333333712e+02	1.187583333333333258e+03	1.658333333333333215e+01	7.891666666666667140e+01	1.805833333333333428e+02	3.750000000000000000e-01	2.375000000000000000e+00	8.333333333333332871e-02	2.916666666666666852e-01	7.766018207684734080e+03	2.024642711251142657e+01	2.144880341771811061e+01	1.016273047094961385e+03	1.328594242091800879e+03	2.212045553012673693e+01	8.592212089097567684e+01	2.129663492864872865e+02	1.008278506398777807e+00	4.285769914633016597e+00	3.597187325296166138e-01	7.461963381098214443e-01	7.970744748702800280e+03	2.461785422502285314e+01	2.481427350210288907e+01	1.091462760856589512e+03	1.469605150850268728e+03	2.765757772692014171e+01	9.292757511528468228e+01	2.453493652396412017e+02	1.641557012797555393e+00	6.196539829266033195e+00	6.361041317258999683e-01	1.200726009552976148e+00
1.170000000000000000e+02	7.165840492581636681e+03	6.533389074849297984e+00	1.088806454732185358e+01	7.966807435914467987e+02	9.141206084584190421e+02	5.643007163239147417e+00	6.506429719213880958e+01	1.192695888920135019e+02	-9.433562467571042776e-01	2.598209423170976251e-01	-4.694374650592331721e-01	-9.433562467571042776e-01	7.362566079624151826e+03	1.151669453742464810e+01	1.433986560699426072e+01	8.715695384623900281e+02	1.048435304229209578e+03	1.113400358161957371e+01	7.188631526273607619e+01	1.505722944460067367e+02	-3.675114567118854536e-01	1.671577137825215553e+00	-1.930520658629499287e-01	-3.675114567118854536e-01	7.559291666666666970e+03	1.650000000000000000e+01	1.779166666666666785e+01	9.464583333333333712e+02	1.182750000000000000e+03	1.662500000000000000e+01	7.870833333333332860e+01	1.818750000000000000e+02	2.083333333333333426e-01	3.083333333333333481e+00	8.333333333333332871e-02	2.083333333333333426e-01	7.756017253709182114e+03	2.148330546257535190e+01	2.124346772633907676e+01	1.021347128204276714e+03	1.317064695770790422e+03	2.211599641838042629e+01	8.553035140393058100e+01	2.131777055539932633e+02	7.841781233785521943e-01	4.495089528841451632e+00	3.597187325296165583e-01	7.841781233785521943e-01	7.952742840751697258e+03	2.646661092515070379e+01	2.469526878601148212e+01	1.096235923075219944e+03	1.451379391541580844e+03	2.760699283676085258e+01	9.235236947452784761e+01	2.444804111079864981e+02	1.360022913423770907e+00	5.906845724349569338e+00	6.361041317258998573e-01	1.360022913423770907e+00
1.180000000000000000e+02	7.145067055222012641e+03	5.864588578383335360e+00	1.174228835576223595e+01	7.992168873934137991e+02	9.002321561605164106e+02	5.868512998528379043e+00	6.278917533794900407e+01	1.192270085450991246e+02	-6.160254037844385966e-01	-5.716325295914304050e-02	-5.786893258332631573e-01	-6.038995287340802598e-01	7.348991860944339351e+03	1.103646095585833464e+01	1.512114417788111709e+01	8.759834436967068996e+02	1.041386911413591633e+03	1.095508983259752256e+01	7.097792100230783774e+01	1.505510042725495623e+02	-1.830127018922192983e-01	1.263085040187095220e+00	-2.060113295832982361e-01	-1.977830977003734725e-01	7.552916666666666970e+03	1.620833333333333215e+01	1.850000000000000000e+01	9.527500000000000000e+02	1.182541666666666742e+03	1.604166666666666785e+01	7.916666666666667140e+01	1.818750000000000000e+02	2.500000000000000000e-01	2.583333333333333481e+00	1.666666666666666574e-01	2.083333333333333426e-01	7.756841472388994589e+03	2.138020571080832966e+01	2.187885582211888291e+01	1.029516556303293100e+03	1.323696421919741852e+03	2.112824350073581314e+01	8.735541233102550507e+01	2.131989957274504377e+02	6.830127018922192983e-01	3.903581626479571742e+00	5.393446629166315232e-01	6.144497643670401299e-01	7.960766278111321299e+03	2.655207808828333071e+01	2.525771164423776582e+01	1.106283112606586201e+03	1.464851177172817188e+03	2.621482033480495488e+01	9.554415799538433873e+01	2.445229914549008754e+02	1.116025403784438597e+00	5.223829919625810447e+00	9.120226591665964166e-01	1.020566195400747000e+00
1.190000000000000000e+02	7.155111100571078168e+03	8.002022892095999040e+00	1.117460767886565876e+01	8.029835973164338156e+02	8.944233354192240313e+02	4.085680984052464382e+00	6.345838744597871539e+01	1.207015707579934087e+02	-8.299687361450256429e-01	2.209887157238594746e-01	-5.364378277661476790e-01	-6.038995287340801488e-01	7.356430550285539539e+03	1.229267811271466471e+01	1.467063717276616330e+01	8.811792986582169078e+02	1.032920001042945387e+03	1.000117382535956523e+01	7.147919372298935059e+01	1.509966187123300472e+02	-1.858177014058461363e-01	1.589661024528596478e+00	-2.057189138830738395e-01	-1.977830977003734170e-01	7.557750000000000000e+03	1.658333333333333215e+01	1.816666666666666785e+01	9.593750000000000000e+02	1.171416666666666742e+03	1.591666666666666607e+01	7.950000000000000000e+01	1.812916666666666572e+02	4.583333333333333148e-01	2.958333333333333481e+00	1.250000000000000000e-01	2.083333333333333426e-01	7.759069449714460461e+03	2.087398855395199959e+01	2.166269616056717240e+01	1.037570701341782978e+03	1.309913332290388098e+03	2.183215950797376692e+01	8.752080627701064941e+01	2.115867146210032672e+02	1.102484368072512710e+00	4.327005642138070485e+00	4.557189138830738395e-01	6.144497643670401299e-01	7.960388899428921832e+03	2.516464377457066348e+01	2.515872565446767695e+01	1.115766402683566184e+03	1.448409997914109454e+03	2.774765234928086954e+01	9.554161255402128461e+01	2.418817625753399057e+02	1.746635402811692162e+00	5.695677950942807044e+00	7.864378277661476790e-01	1.020566195400746778e+00
1.200000000000000000e+02	7.162439111279250028e+03	9.199688480322432582e+00	8.593073856075076122e+00	8.093032837855926118e+02	8.838544636687242928e+02	4.945468777621371714e+00	6.094879358612626419e+01	1.188856915295834824e+02	-5.364378277661476790e-01	-7.790112842761407475e-01	-6.038995287340801488e-01	-7.523124382057235771e-01	7.360761222306291529e+03	1.276651090682788237e+01	1.304653692803753806e+01	8.885058085594629347e+02	1.024510565167695631e+03	1.007690105547735371e+01	6.964106345972979284e+01	1.497761790981250840e+02	-2.057189138830738395e-01	5.896610245285962559e-01	-1.977830977003734170e-01	-1.886562191028617885e-01	7.559083333333333030e+03	1.633333333333333215e+01	1.750000000000000000e+01	9.677083333333333712e+02	1.165166666666666742e+03	1.520833333333333393e+01	7.833333333333332860e+01	1.806666666666666572e+02	1.250000000000000000e-01	1.958333333333333259e+00	2.083333333333333426e-01	3.750000000000000000e-01	7.757405444360374531e+03	1.990015575983878193e+01	2.195346307196246016e+01	1.046910858107203694e+03	1.305822768165637854e+03	2.033976561118931414e+01	8.702560320693686435e+01	2.115571542352082304e+02	4.557189138830738395e-01	3.327005642138070485e+00	6.144497643670401299e-01	9.386562191028617885e-01	7.955727555387416032e+03	2.346697818634423172e+01	2.640692614392492388e+01	1.126113382881074131e+03	1.446478869664609192e+03	2.547119788904529614e+01	9.571787308054038590e+01	2.424476418037498320e+02	7.864378277661476790e-01	4.695677950942807044e+00	1.020566195400746778e+00	1.502312438205723577e+00
1.210000000000000000e+02	7.177348841231000733e+03	7.810590883542342766e+00	1.007008771982193807e+01	8.149806008617972566e+02	8.846413267098015467e+02	5.289152625767899352e+00	6.160922471291966929e+01	1.228797532133023651e+02	-9.302398582179318698e-01	2.992249109857909595e-01	-6.173926762196431106e-01	-6.160254037844385966e-01	7.370486920615499912e+03	1.230112877510450531e+01	1.374337719324430296e+01	8.943444670975652571e+02	1.019258163354900717e+03	1.012374297955061664e+01	6.986711235645984175e+01	1.521898766066511826e+02	-3.192865957756326201e-01	1.732945788826228739e+00	-1.628630047764881850e-01	-1.830127018922192983e-01	7.563625000000000000e+03	1.679166666666666785e+01	1.741666666666666785e+01	9.737083333333333712e+02	1.153875000000000000e+03	1.495833333333333393e+01	7.812500000000000000e+01	1.815000000000000000e+02	2.916666666666666852e-01	3.166666666666666519e+00	2.916666666666666852e-01	2.500000000000000000e-01	7.756763079384500088e+03	2.128220455822883039e+01	2.108995614008903274e+01	1.053072199569101485e+03	1.288491836645099283e+03	1.979292368711605121e+01	8.638288764354015825e+01	2.108101233933488174e+02	9.026199291089660459e-01	4.600387544507103854e+00	7.461963381098215553e-01	6.830127018922192983e-01	7.949901158768999267e+03	2.577274244979099294e+01	2.476324561351139764e+01	1.132436065804869486e+03	1.423108673290198567e+03	2.462751404089876672e+01	9.464077528708033071e+01	2.401202467866976349e+02	1.513573191551265351e+00	6.034108422347541634e+00	1.200726009552976370e+00	1.116025403784438597e+00
1.220000000000000000e+02	7.163562548197733122e+03	7.117418693001182461e+00	8.878421096750427566e+00	8.217116921789170192e+02	8.752332297319592271e+02	6.091002333749532482e+00	6.170877897250392152e+01	1.250330087233108998e+02	-5.364378277661476790e-01	-8.779749261639504532e-01	-6.038995287340801488e-01	-6.094757082487298749e-01	7.363927107432199591e+03	1.164204267983392427e+01	1.306421054837521467e+01	9.014391794227917671e+02	1.011137448199312985e+03	1.089966783354143232e+01	6.950022281958530357e+01	1.530581710283221071e+02	-2.057189138830738395e-01	8.735125369180247734e-01	-1.977830977003734170e-01	-1.380711874576983078e-01	7.564291666666666970e+03	1.616666666666666785e+01	1.725000000000000000e+01	9.811666666666666288e+02	1.147041666666666742e+03	1.570833333333333393e+01	7.729166666666667140e+01	1.810833333333333428e+02	1.250000000000000000e-01	2.625000000000000000e+00	2.083333333333333426e-01	3.333333333333333148e-01	7.764656225901134349e+03	2.069129065349941143e+01	2.143578945162478533e+01	1.060894153910541490e+03	1.282945885134020500e+03	2.051699883312523554e+01	8.508311051374803924e+01	2.091084956383445785e+02	4.557189138830738395e-01	4.376487463081975449e+00	6.144497643670401299e-01	8.047378541243649375e-01	7.965020785135600818e+03	2.521591464033215146e+01	2.562157890324957066e+01	1.140621641154416238e+03	1.418850103601374258e+03	2.532566433291713537e+01	9.287455436082942128e+01	2.371336579433557858e+02	7.864378277661476790e-01	6.127974926163950897e+00	1.020566195400746778e+00	1.276142374915396616e+00
1.230000000000000000e+02	7.137345653503247377e+03	7.283407738465960790e+00	8.861159504599068981e+00	8.301202654777716816e+02	8.652008676445021820e+02	5.643705430834245362e+00	6.151536163952408742e+01	1.254998211733789333e+02	-7.523124382057235771e-01	-1.977788559539848334e+00	-1.366339837864261497e+00	-5.364378277661476790e-01	7.347589493418289749e+03	1.101670386923298040e+01	1.284724641896620057e+01	9.077684660722190984e+02	1.007287933822251034e+03	1.048851938208379053e+01	6.911184748642870090e+01	1.546249105866894524e+02	-1.886562191028617885e-01	-9.727613103257537475e-03	-5.165032522654640079e-01	-2.057189138830738395e-01	7.557833333333333030e+03	1.475000000000000000e+01	1.683333333333333215e+01	9.854166666666666288e+02	1.149375000000000000e+03	1.533333333333333393e+01	7.670833333333332860e+01	1.837500000000000000e+02	3.750000000000000000e-01	1.958333333333333259e+00	3.333333333333333148e-01	1.250000000000000000e-01	7.768077173248376312e+03	1.848329613076701960e+01	2.081942024770046373e+01	1.063064867261114159e+03	1.291462066177748966e+03	2.017814728458287732e+01	8.430481918023795629e+01	2.128750894133105476e+02	9.386562191028617885e-01	3.926394279769923834e+00	1.183169918932130749e+00	4.557189138830738395e-01	7.978321013163418684e+03	2.221659226153403921e+01	2.480550716206759532e+01	1.140713067855561576e+03	1.433549132355497932e+03	2.502296123583242249e+01	9.190130502714256977e+01	2.420001788266210667e+02	1.502312438205723577e+00	5.894455226206514631e+00	2.033006504530928016e+00	7.864378277661476790e-01
1.240000000000000000e+02	7.144237088001652410e+03	9.072328788959421075e+00	8.943850003132034487e+00	8.350943546543287539e+02	8.485287420440873802e+02	5.584770221734681073e+00	6.126606665993526235e+01	1.209984769546362173e+02	-5.786893258332631573e-01	-1.096250852481285065e+00	-5.364378277661476790e-01	-6.038995287340801488e-01	7.353993544000826660e+03	1.234866439447971054e+01	1.251359166823268332e+01	9.133805106604976345e+02	9.927643710220436333e+02	1.041738511086733965e+01	6.852886666330095977e+01	1.529159051439847872e+02	-2.060113295832982361e-01	8.893745737593574674e-01	-2.057189138830738395e-01	-1.977830977003734170e-01	7.563750000000000000e+03	1.562500000000000000e+01	1.608333333333333215e+01	9.916666666666666288e+02	1.137000000000000000e+03	1.525000000000000000e+01	7.579166666666667140e+01	1.848333333333333428e+02	1.666666666666666574e-01	2.875000000000000000e+00	1.250000000000000000e-01	2.083333333333333426e-01	7.773506455999173340e+03	1.890133560552028769e+01	1.965307499843398276e+01	1.069952822672835509e+03	1.281235628977956367e+03	2.008261488913266035e+01	8.305446667003238304e+01	2.167507615226818984e+02	5.393446629166315232e-01	4.860625426240642533e+00	4.557189138830738395e-01	6.144497643670401299e-01	7.983262911998347590e+03	2.217767121104057892e+01	2.322281666353462981e+01	1.148238978679004504e+03	1.425471257955912733e+03	2.491522977826532070e+01	9.031726667339808046e+01	2.486681897120304825e+02	9.120226591665964166e-01	6.846250852481285065e+00	7.864378277661476790e-01	1.020566195400746778e+00
1.250000000000000000e+02	7.155043964849427539e+03	8.303051464397334769e+00	9.720301097012285396e+00	8.376176293558241923e+02	8.401582296458107066e+02	4.384006063004321163e+00	6.388247357558154960e+01	1.187175643115195385e+02	-7.722082634517997146e-01	-1.510739305015960099e-01	-7.881883952584496367e-01	-7.852373319433403331e-01	7.363730315758047254e+03	1.169319239886533524e+01	1.323515054850614270e+01	9.190588146779120962e+02	9.814749481562387246e+02	9.442003031502160582e+00	6.992040345445744265e+01	1.503587821557597692e+02	-2.194374650592331721e-01	1.320296368082535254e+00	-2.899275309625581887e-01	-2.467853326383368517e-01	7.572416666666666970e+03	1.508333333333333393e+01	1.675000000000000000e+01	1.000500000000000000e+03	1.122791666666666742e+03	1.450000000000000000e+01	7.595833333333332860e+01	1.820000000000000000e+02	3.333333333333333148e-01	2.791666666666666519e+00	2.083333333333333426e-01	2.916666666666666852e-01	7.781103017575286685e+03	1.847347426780133262e+01	2.026484945149385553e+01	1.081941185322087904e+03	1.264108385177094760e+03	1.955799696849783942e+01	8.199626321220921454e+01	2.136412178442402308e+02	8.861041317258997463e-01	4.263036965250798005e+00	7.065941976292248183e-01	8.301186659716701666e-01	7.989789368483906401e+03	2.186361520226933308e+01	2.377969890298771460e+01	1.163382370644175808e+03	1.405425103687522778e+03	2.461599393699567884e+01	8.803419309108511470e+01	2.452824356884804615e+02	1.438874930118466233e+00	5.734407263834929047e+00	1.204855061925116377e+00	1.368570665276673815e+00
1.260000000000000000e+02	7.158562020130776546e+03	7.905401115402412415e+00	9.726282166243610305e+00	8.433068011585253316e+02	8.364331024049370171e+02	3.168187449221489871e+00	6.251540807884076401e+01	1.170742381215737709e+02	-6.160254037844385966e-01	-4.068947779192026992e-01	-3.579859602760601112e-01	-6.173926762196431106e-01	7.366364343398721758e+03	1.145270055770120621e+01	1.330064108312180515e+01	9.256950672459292946e+02	9.759665512024685086e+02	8.875760391277411898e+00	6.873687070608704630e+01	1.489537857274535497e+02	-1.830127018922192983e-01	1.234052611040398650e+00	-1.581596468046967408e-01	-1.628630047764881850e-01	7.574166666666666970e+03	1.500000000000000000e+01	1.687500000000000000e+01	1.008083333333333371e+03	1.115500000000000000e+03	1.458333333333333393e+01	7.495833333333332860e+01	1.808333333333333428e+02	2.500000000000000000e-01	2.875000000000000000e+00	4.166666666666666435e-02	2.916666666666666852e-01	7.781968989934612182e+03	1.854729944229879379e+01	2.044935891687819662e+01	1.090471599420737448e+03	1.255033448797531491e+03	2.029090627538925418e+01	8.117979596057961089e+01	2.127128809392131359e+02	6.830127018922192983e-01	4.515947388959601128e+00	2.414929801380300556e-01	7.461963381098215553e-01	7.989771313202557394e+03	2.209459888459758758e+01	2.402371783375638969e+01	1.172859865508141411e+03	1.394566897595062983e+03	2.599847921744517976e+01	8.740125858782589319e+01	2.445924285450929005e+02	1.116025403784438597e+00	6.156894777919202255e+00	4.413192936093934815e-01	1.200726009552976370e+00
1.270000000000000000e+02	7.176669179410275319e+03	7.401984173255746313e+00	9.650811606716938940e+00	8.482195701374744203e+02	8.408634356950933579e+02	4.275573282762183069e+00	6.345862268867378475e+01	1.137210479533242022e+02	-6.160254037844385966e-01	-1.515120339062420829e+00	-7.881883952584496367e-01	-6.173926762196431106e-01	7.378417923038470690e+03	1.080515875329454012e+01	1.315873913669180340e+01	9.313389517354038389e+02	9.726400511808800502e+02	9.241953308047758497e+00	6.945847801100356378e+01	1.470688573099954226e+02	-1.830127018922192983e-01	3.257731638021228449e-01	-2.899275309625581887e-01	-1.628630047764881850e-01	7.580166666666666970e+03	1.420833333333333393e+01	1.666666666666666785e+01	1.014458333333333371e+03	1.104416666666666742e+03	1.420833333333333393e+01	7.545833333333332860e+01	1.804166666666666572e+02	2.500000000000000000e-01	2.166666666666666519e+00	2.083333333333333426e-01	2.916666666666666852e-01	7.781915410294863250e+03	1.761150791337212951e+01	2.017459419664153231e+01	1.097577714931262790e+03	1.236193282152453548e+03	1.917471335861890935e+01	8.145818865566309341e+01	2.137644760233378918e+02	6.830127018922192983e-01	4.007560169531210192e+00	7.065941976292248183e-01	7.461963381098215553e-01	7.983664153923058620e+03	2.101468249341092331e+01	2.368252172661639676e+01	1.180697096529192322e+03	1.367969897638240127e+03	2.414109338390448301e+01	8.745804397799287244e+01	2.471122853800090979e+02	1.116025403784438597e+00	5.848453672395754310e+00	1.204855061925116377e+00	1.200726009552976370e+00
1.280000000000000000e+02	7.183604535927658617e+03	7.677938229126871406e+00	8.362383384584921586e+00	8.590057137488574881e+02	8.486344817731055628e+02	4.249706577620472103e+00	6.137307227241871033e+01	1.096360776338167113e+02	-5.364378277661476790e-01	-6.511491975882015559e-01	-7.761423749153965046e-01	-7.761423749153966156e-01	7.381364767963829763e+03	1.075563578123010267e+01	1.249369169229246168e+01	9.408153568744287440e+02	9.746505742198861526e+02	8.687353288810236052e+00	6.835320280287602657e+01	1.441513721502416843e+02	-2.057189138830738395e-01	7.994254012058992220e-01	-3.047378541243649375e-01	-3.047378541243649375e-01	7.579125000000000000e+03	1.383333333333333393e+01	1.662500000000000000e+01	1.022625000000000000e+03	1.100666666666666742e+03	1.312500000000000000e+01	7.533333333333332860e+01	1.786666666666666572e+02	1.250000000000000000e-01	2.250000000000000000e+00	1.666666666666666574e-01	1.666666666666666574e-01	7.776885232036170237e+03	1.691103088543656696e+01	2.075630830770753832e+01	1.104434643125571256e+03	1.226682759113447446e+03	1.756264671118976395e+01	8.231346386379063063e+01	2.131819611830916301e+02	4.557189138830738395e-01	3.700574598794101000e+00	6.380711874576981968e-01	6.380711874576983078e-01	7.974645464072341383e+03	1.998872843753979822e+01	2.488761661541507664e+01	1.186244286251142512e+03	1.352698851560227922e+03	2.200029342237952790e+01	8.929359439424794687e+01	2.476972556995166030e+02	7.864378277661476790e-01	5.151149197588202000e+00	1.109475708248729875e+00	1.109475708248729875e+00
1.290000000000000000e+02	7.187916219088694561e+03	6.879773408334034279e+00	8.302717479666387845e+00	8.639721112245081258e+02	8.403401676411749577e+02	3.275393232859581616e+00	6.197335209137821721e+01	1.122904979774735779e+02	-4.694374650592331721e-01	-3.133826627217879413e-01	-5.364378277661476790e-01	-6.038995287340801488e-01	7.384770609544347280e+03	1.060655337083368366e+01	1.210969207316652607e+01	9.456527222789206917e+02	9.663367504872541076e+02	7.866863283096457771e+00	6.867417604568910861e+01	1.464577489887367960e+02	-1.930520658629499287e-01	1.530808668639106029e+00	-2.057189138830738395e-01	-1.977830977003734170e-01	7.581625000000000000e+03	1.433333333333333393e+01	1.591666666666666607e+01	1.027333333333333258e+03	1.092333333333333258e+03	1.245833333333333393e+01	7.537500000000000000e+01	1.806250000000000000e+02	8.333333333333332871e-02	3.375000000000000000e+00	1.250000000000000000e-01	2.083333333333333426e-01	7.778479390455652720e+03	1.806011329583298419e+01	1.972364126016680430e+01	1.109013944387745823e+03	1.218329916179412521e+03	1.704980338357021097e+01	8.207582395431089139e+01	2.147922510112632040e+02	3.597187325296165583e-01	5.219191331360893749e+00	4.557189138830738395e-01	6.144497643670401299e-01	7.975333780911305439e+03	2.178689325833263268e+01	2.353061585366694430e+01	1.190694555442158389e+03	1.344326499025491557e+03	2.164127343380708623e+01	8.877664790862178279e+01	2.489595020225264079e+02	6.361041317258998573e-01	7.063382662721787497e+00	7.864378277661476790e-01	1.020566195400746778e+00
1.300000000000000000e+02	7.180963943256372659e+03	5.692380139016448126e+00	7.141362629886572222e+00	8.735099094298432192e+02	8.227483545699294609e+02	3.334795434149995685e+00	6.267658790576727057e+01	1.096364764133679017e+02	-6.173926762196428886e-01	-1.127974926163950453e+00	-7.908329997330663108e-01	-7.908329997330663108e-01	7.382815304961519359e+03	9.804523402841557100e+00	1.119568131494328611e+01	9.543174547149216096e+02	9.535825106182981017e+02	8.084064383741665694e+00	6.919246061955030314e+01	1.438599048733506152e+02	-1.628630047764880739e-01	6.235125369180247734e-01	-2.704164998665331554e-01	-2.704164998665331554e-01	7.584666666666666970e+03	1.391666666666666607e+01	1.525000000000000000e+01	1.035125000000000000e+03	1.084416666666666742e+03	1.283333333333333393e+01	7.570833333333332860e+01	1.780833333333333428e+02	2.916666666666666852e-01	2.375000000000000000e+00	2.500000000000000000e-01	2.500000000000000000e-01	7.786518028371814580e+03	1.802880993049177505e+01	1.930431868505671389e+01	1.115932545285078504e+03	1.215250822715035383e+03	1.758260228292500216e+01	8.222420604711635406e+01	2.123067617933160705e+02	7.461963381098214443e-01	4.126487463081975449e+00	7.704164998665331554e-01	7.704164998665331554e-01	7.988369390076961281e+03	2.214095319431688580e+01	2.335863737011342778e+01	1.196740090570156781e+03	1.346084978763404024e+03	2.233187123251667217e+01	8.874007876089939373e+01	2.465301902532987697e+02	1.200726009552976148e+00	5.877974926163950897e+00	1.290832999733066311e+00	1.290832999733066311e+00
1.310000000000000000e+02	7.169015020133033431e+03	5.688597974978176097e+00	6.264449638005249454e+00	8.781273612353907083e+02	7.983814737448976757e+02	4.069874451308825414e+00	6.153597429245596828e+01	1.090698998193430640e+02	-7.523124382057235771e-01	-3.181699662224790615e-01	-5.364378277661476790e-01	-6.173926762196431106e-01	7.377903343399850201e+03	9.740132320822421974e+00	1.073639148566929080e+01	9.591886806176953542e+02	9.378990702057822091e+02	8.555770558987745744e+00	6.824715381289465199e+01	1.438057832430048677e+02	-1.886562191028617885e-01	1.195081683555427210e+00	-2.057189138830738395e-01	-1.628630047764881850e-01	7.586791666666666970e+03	1.379166666666666607e+01	1.520833333333333393e+01	1.040250000000000000e+03	1.077416666666666742e+03	1.304166666666666607e+01	7.495833333333332860e+01	1.785416666666666572e+02	3.750000000000000000e-01	2.708333333333333481e+00	1.250000000000000000e-01	2.916666666666666852e-01	7.795679989933483739e+03	1.784320101251091018e+01	1.968027518099737705e+01	1.121311319382304646e+03	1.216934263127551276e+03	1.752756277434558640e+01	8.166951285377200520e+01	2.132775500903284467e+02	9.386562191028617885e-01	4.221584983111239531e+00	4.557189138830738395e-01	7.461963381098215553e-01	8.004568313200300508e+03	2.189473535835515605e+01	2.415221702866141840e+01	1.202372638764609292e+03	1.356451859588435809e+03	2.201345888202450851e+01	8.838069237421069602e+01	2.480134335139902646e+02	1.502312438205723577e+00	5.734836632889146024e+00	7.864378277661476790e-01	1.200726009552976370e+00
1.320000000000000000e+02	7.176436464704869650e+03	4.702443180101992581e+00	6.453463273348978291e+00	8.803783834930767398e+02	7.762424909337721601e+02	5.275579849162355117e+00	6.212396868898755287e+01	1.094991909432776254e+02	-6.173926762196428886e-01	-9.818410474198655535e-01	-7.529711460710616366e-01	-7.259424334001738366e-01	7.385947399019101795e+03	8.830388256717663253e+00	1.064339830334115611e+01	9.635016917465384267e+02	9.202254121335527088e+02	9.137789924581177559e+00	6.843698434449377999e+01	1.438329288049721413e+02	-1.628630047764880739e-01	9.257461429567339639e-01	-3.139855730355308183e-01	-1.546378833667536035e-01	7.595458333333333030e+03	1.295833333333333393e+01	1.483333333333333393e+01	1.046625000000000000e+03	1.064208333333333258e+03	1.300000000000000000e+01	7.475000000000000000e+01	1.781666666666666572e+02	2.916666666666666852e-01	2.833333333333333481e+00	1.250000000000000000e-01	4.166666666666666852e-01	7.804969267647564266e+03	1.708627840994900282e+01	1.902326836332551352e+01	1.129748308253461573e+03	1.208191254533113806e+03	1.686221007541882244e+01	8.106301565550622001e+01	2.125004045283611731e+02	7.461963381098214443e-01	4.740920523709933221e+00	5.639855730355307628e-01	9.879712167000869183e-01	8.014480201961796411e+03	2.121422348656467705e+01	2.321320339331769134e+01	1.212871616506923147e+03	1.352174175732894355e+03	2.072442015083764488e+01	8.737603131101244003e+01	2.468341423900556890e+02	1.200726009552976148e+00	6.648507714086532516e+00	1.002971146071061526e+00	1.559275766733507318e+00
1.330000000000000000e+02	7.158772824737386145e+03	5.305762855290901747e+00	6.622619371470030103e+00	8.897934757036687188e+02	7.609034240639164182e+02	5.407012765588485870e+00	6.175533059019591064e+01	1.076983184773831681e+02	-7.881883952584497477e-01	1.516336711085397582e-02	-5.364378277661476790e-01	-9.302398582179316477e-01	7.375469745702026557e+03	9.027881427645450430e+00	1.099880968573501505e+01	9.706467378518343594e+02	9.114100453652915803e+02	9.141006382794243379e+00	6.802349862843129813e+01	1.434116592386915841e+02	-2.899275309625581887e-01	1.528415016888760247e+00	-2.057189138830738395e-01	-3.192865957756325090e-01	7.592166666666666970e+03	1.275000000000000000e+01	1.537500000000000000e+01	1.051500000000000000e+03	1.061916666666666742e+03	1.287500000000000000e+01	7.429166666666667140e+01	1.791250000000000000e+02	2.083333333333333426e-01	3.041666666666666519e+00	1.250000000000000000e-01	2.916666666666666852e-01	7.808863587631307382e+03	1.647211857235454957e+01	1.975119031426498495e+01	1.132353262148165641e+03	1.212423287968041905e+03	1.660899361720575840e+01	8.055983470490204468e+01	2.148383407613084159e+02	7.065941976292249294e-01	4.554918316444572568e+00	4.557189138830738395e-01	9.026199291089658239e-01	8.025560508595947795e+03	2.019423714470909914e+01	2.412738062852996990e+01	1.213206524296331281e+03	1.362929909269417067e+03	2.034298723441151324e+01	8.682800274313743216e+01	2.505516815226168319e+02	1.204855061925116377e+00	6.068169966222479061e+00	7.864378277661476790e-01	1.513573191551265129e+00
1.340000000000000000e+02	7.165476758047808289e+03	4.193465914023214225e+00	5.222377406549133738e+00	8.976649659952485081e+02	7.478061028872928091e+02	6.029772927699045937e+00	6.079598645506156629e+01	1.103123171350577394e+02	-6.038995287340801488e-01	-5.798140871715684597e-01	-5.364378277661476790e-01	-7.852373319433403331e-01	7.382030045690570660e+03	8.284232957011607112e+00	1.019452203660789991e+01	9.793324829976241972e+02	8.990905514436464046e+02	9.244053130516189043e+00	6.762715989419744744e+01	1.429478252341955340e+02	-1.977830977003734170e-01	1.022592956414215770e+00	-2.057189138830738395e-01	-2.467853326383368517e-01	7.598583333333333030e+03	1.237500000000000000e+01	1.516666666666666607e+01	1.061000000000000000e+03	1.050375000000000000e+03	1.245833333333333393e+01	7.445833333333332860e+01	1.755833333333333428e+02	2.083333333333333426e-01	2.625000000000000000e+00	1.250000000000000000e-01	2.916666666666666852e-01	7.815136620976095401e+03	1.646576704298839289e+01	2.013881129672543224e+01	1.142667517002375689e+03	1.201659448556353709e+03	1.567261353615047881e+01	8.128950677246920975e+01	2.082188414324711516e+02	6.144497643670401299e-01	4.227407043585784230e+00	4.557189138830738395e-01	8.301186659716701666e-01	8.031689908618857771e+03	2.055653408597678578e+01	2.511095592678420019e+01	1.224335034004751606e+03	1.352943897112707191e+03	1.888689373896762191e+01	8.812068021160509090e+01	2.408543495316089320e+02	1.020566195400746778e+00	5.829814087171568460e+00	7.864378277661476790e-01	1.368570665276673815e+00
1.350000000000000000e+02	7.152669480428153292e+03	4.257605975720695213e+00	5.634417415834105825e+00	9.072845250440109339e+02	7.172766214640469116e+02	4.189946509190256130e+00	6.140547248363405686e+01	1.014688541515380820e+02	-7.523124382057235771e-01	-1.480906366663861107e-01	-5.786893258332631573e-01	-5.786893258332631573e-01	7.377876406880743161e+03	8.649636321193680644e+00	9.733875374583719875e+00	9.879339291886720957e+02	8.792633107320234558e+02	8.136639921261794584e+00	6.834856957515036413e+01	1.371510937424357053e+02	-1.886562191028617885e-01	1.342621348333473685e+00	-2.060113295832982361e-01	-2.060113295832982361e-01	7.603083333333333030e+03	1.304166666666666607e+01	1.383333333333333393e+01	1.068583333333333258e+03	1.041250000000000000e+03	1.208333333333333393e+01	7.529166666666667140e+01	1.728333333333333428e+02	3.750000000000000000e-01	2.833333333333333481e+00	1.666666666666666574e-01	1.666666666666666574e-01	7.828290259785922899e+03	1.743369701213965328e+01	1.793279129208294620e+01	1.149232737477994306e+03	1.203236689267976544e+03	1.603002674540487149e+01	8.223476375818297868e+01	2.085155729242309803e+02	9.386562191028617885e-01	4.324045318333193499e+00	5.393446629166315232e-01	5.393446629166315232e-01	8.053497186238512768e+03	2.182572735761263516e+01	2.203224925083256380e+01	1.229882141622655581e+03	1.365223378535953088e+03	1.997672015747641083e+01	8.917786084969928595e+01	2.441978125151285894e+02	1.502312438205723577e+00	5.814757303333053073e+00	9.120226591665964166e-01	9.120226591665964166e-01
1.360000000000000000e+02	7.172867396818172892e+03	5.338698079369638805e+00	7.314421807897392824e+00	9.059236965904082126e+02	7.163010318924550575e+02	3.359046805683115977e+00	5.999422381056687215e+01	1.019138689611865658e+02	-7.529711460710616366e-01	1.607649447342467397e-01	-9.138857955913137765e-01	-7.722082634517997146e-01	7.392475365075752961e+03	9.544349039684819402e+00	1.053221090394869641e+01	9.906910149618706782e+02	8.716921826128941575e+02	7.471190069508224951e+00	6.743461190528343252e+01	1.366652678139266186e+02	-3.139855730355308183e-01	1.559549139033790111e+00	-2.902762311289902031e-01	-2.194374650592331721e-01	7.612083333333333030e+03	1.375000000000000000e+01	1.375000000000000000e+01	1.075458333333333258e+03	1.027083333333333258e+03	1.158333333333333393e+01	7.487500000000000000e+01	1.714166666666666572e+02	1.250000000000000000e-01	2.958333333333333481e+00	3.333333333333333148e-01	3.333333333333333148e-01	7.831691301590913099e+03	1.795565096031518237e+01	1.696778909605130536e+01	1.160225651704795837e+03	1.182474484053772358e+03	1.569547659715844290e+01	8.231538809471656748e+01	2.061680655194066958e+02	5.639855730355307628e-01	4.357117527632876630e+00	9.569428977956568882e-01	8.861041317258997463e-01	8.051299269848493168e+03	2.216130192063036120e+01	2.018557819210260718e+01	1.244992970076258416e+03	1.337865634774211458e+03	1.980761986098355010e+01	8.975577618943313496e+01	2.409194643721467628e+02	1.002971146071061526e+00	5.755901721932420223e+00	1.580552462257980295e+00	1.438874930118466233e+00
1.370000000000000000e+02	7.186576399694617976e+03	6.744050147672099094e+00	8.027842377610362234e+00	9.141534841601085191e+02	7.134092115807180789e+02	3.151229790585571067e+00	5.971774734210612223e+01	1.022693076609115366e+02	-7.722082634518001587e-01	-6.485077140865320722e-01	-5.364378277661476790e-01	-1.080552462257981627e+00	7.401913199847308533e+03	1.024702507383604910e+01	1.101392118880518112e+01	9.977850754133876308e+02	8.652462724570257251e+02	7.513114895292785533e+00	6.640054033771973252e+01	1.369054871637891040e+02	-2.194374650592333942e-01	1.259079476290067223e+00	-2.057189138830738395e-01	-4.569428977956575544e-01	7.617250000000000000e+03	1.375000000000000000e+01	1.400000000000000000e+01	1.081416666666666742e+03	1.017083333333333371e+03	1.187500000000000000e+01	7.308333333333332860e+01	1.715416666666666572e+02	3.333333333333333148e-01	3.166666666666666519e+00	1.250000000000000000e-01	1.666666666666666574e-01	7.832586800152691467e+03	1.725297492616395090e+01	1.698607881119481888e+01	1.165048257919945854e+03	1.168920394209641017e+03	1.623688510470721269e+01	7.976612632894692467e+01	2.061778461695442104e+02	8.861041317258999683e-01	5.074253857043265370e+00	4.557189138830738395e-01	7.902762311289908137e-01	8.047923600305382024e+03	2.075594985232790179e+01	1.997215762238963777e+01	1.248679849173224966e+03	1.320757455085948550e+03	2.059877020941442893e+01	8.644891932456053496e+01	2.408140256724217920e+02	1.438874930118466677e+00	6.981841047419864665e+00	7.864378277661476790e-01	1.413885795591315109e+00
1.380000000000000000e+02	7.209606703484059835e+03	5.584766444333434166e+00	6.720301097012286284e+00	9.249987639952030349e+02	7.198281059977421137e+02	4.062746066806227851e+00	5.889511443328969165e+01	1.037538135353350128e+02	-5.786893258332631573e-01	-7.813601442628672622e-01	-7.881883952584497477e-01	-7.908329997330663108e-01	7.417011685075363857e+03	9.521549888833384045e+00	1.023515054850614270e+01	1.007520215330934889e+03	8.622265529988710568e+02	8.031373033403113482e+00	6.598922388331151012e+01	1.361894067676674922e+02	-2.060113295832982361e-01	9.426532612018996282e-01	-2.899275309625581887e-01	-2.704164998665331554e-01	7.624416666666666970e+03	1.345833333333333393e+01	1.375000000000000000e+01	1.090041666666666742e+03	1.004625000000000000e+03	1.200000000000000000e+01	7.308333333333332860e+01	1.686250000000000000e+02	1.666666666666666574e-01	2.666666666666666519e+00	2.083333333333333426e-01	2.500000000000000000e-01	7.831821648257970082e+03	1.739511677783328381e+01	1.726484945149385553e+01	1.172563118002398596e+03	1.147023447001128943e+03	1.596862696659688652e+01	8.017744278335514707e+01	2.010605932323325078e+02	5.393446629166315232e-01	4.390680072131432965e+00	7.065941976292249294e-01	7.704164998665331554e-01	8.039226629849274104e+03	2.133190022233323191e+01	2.077969890298771460e+01	1.255084569338130450e+03	1.289421894002257886e+03	1.993725393319377304e+01	8.727155223337696555e+01	2.334961864646649872e+02	9.120226591665964166e-01	6.114693477596199855e+00	1.204855061925116377e+00	1.290832999733066311e+00
1.390000000000000000e+02	7.219291158640590766e+03	4.681647377315364622e+00	7.871914285553109458e+00	9.266897908388672249e+02	7.233852929660479276e+02	3.396502812571187135e+00	5.964416482656395857e+01	1.018134925484901032e+02	-7.908329997330663108e-01	-1.023268363325511299e+00	-5.364378277661476790e-01	-7.908329997330663108e-01	7.423478912653628868e+03	8.965823688657682311e+00	1.124845714277655517e+01	1.011615728752766927e+03	8.600051464830239638e+02	7.448251406285593568e+00	6.634291574661531854e+01	1.342817462742450516e+02	-2.704164998665331554e-01	1.071699151670577610e+00	-2.057189138830738395e-01	-2.704164998665331554e-01	7.627666666666666970e+03	1.325000000000000000e+01	1.462500000000000000e+01	1.096541666666666742e+03	9.966250000000000000e+02	1.150000000000000000e+01	7.304166666666667140e+01	1.667500000000000000e+02	2.500000000000000000e-01	3.166666666666666519e+00	1.250000000000000000e-01	2.500000000000000000e-01	7.831854420679705072e+03	1.753417631134231769e+01	1.800154285722344483e+01	1.181467604580566558e+03	1.133244853516976036e+03	1.555174859371440732e+01	7.974041758671802427e+01	1.992182537257549484e+02	7.704164998665331554e-01	5.261634181662754983e+00	4.557189138830738395e-01	7.704164998665331554e-01	8.036042174692743174e+03	2.181835262268463538e+01	2.137808571444688965e+01	1.266393542494466374e+03	1.269864707033952072e+03	1.960349718742881464e+01	8.643916850676939134e+01	2.316865074515098968e+02	1.290832999733066311e+00	7.356601696658843892e+00	7.864378277661476790e-01	1.290832999733066311e+00
1.400000000000000000e+02	7.228133444605648037e+03	5.447160064613220776e+00	8.059179096021704680e+00	9.307306145831202002e+02	7.426491169705114999e+02	2.760073609559720254e+00	5.986279762242957503e+01	1.018315247664574770e+02	-1.059772895018904704e+00	-1.196539829266033639e+00	-6.160254037844385966e-01	-8.915570127975553927e-01	7.424879222302824019e+03	9.140246698973276906e+00	1.142542288134418627e+01	1.017136140624893528e+03	8.703662251519224355e+02	7.109203471446527089e+00	6.641056547788144826e+01	1.332699290498954099e+02	-3.840531141761190370e-01	7.142300853669831806e-01	-1.830127018922192983e-01	-2.582785063987776963e-01	7.621625000000000000e+03	1.283333333333333393e+01	1.479166666666666607e+01	1.103541666666666742e+03	9.980833333333333712e+02	1.145833333333333393e+01	7.295833333333332860e+01	1.647083333333333428e+02	2.916666666666666852e-01	2.625000000000000000e+00	2.500000000000000000e-01	3.750000000000000000e-01	7.818370777697175981e+03	1.652641996769338917e+01	1.815791045198914588e+01	1.189947192708440070e+03	1.125800441514744307e+03	1.580746319522014076e+01	7.950610118878520893e+01	1.961467376167712757e+02	9.673864475094524629e-01	4.535769914633016597e+00	6.830127018922192983e-01	1.008278506398777807e+00	8.015116555394351963e+03	2.021950660205344619e+01	2.152415423731162747e+01	1.276352718750213171e+03	1.253517549696155129e+03	2.015659305710694582e+01	8.605386904423708927e+01	2.275851419002092086e+02	1.643106228352238185e+00	6.446539829266033195e+00	1.116025403784438597e+00	1.641557012797555393e+00
1.410000000000000000e+02	7.235612915180948221e+03	5.812990551547682294e+00	7.421022943836963925e+00	9.393314670663247625e+02	7.486823324826119688e+02	1.410728750806258702e+00	5.791765876531086832e+01	1.010815995767813718e+02	-6.173926762196431106e-01	1.478219713410715563e-01	-7.761423749153965046e-01	-6.094757082487300970e-01	7.427223124257140626e+03	9.573161942440508554e+00	1.110634480525181544e+01	1.024915733533162438e+03	8.724661662413059275e+02	6.309531042069796314e+00	6.491716271598876631e+01	1.321241331217240145e+02	-1.628630047764881850e-01	1.511410985670535778e+00	-3.047378541243649375e-01	-1.380711874576983633e-01	7.618833333333333030e+03	1.333333333333333393e+01	1.479166666666666607e+01	1.110500000000000000e+03	9.962500000000000000e+02	1.120833333333333393e+01	7.191666666666667140e+01	1.631666666666666572e+02	2.916666666666666852e-01	2.875000000000000000e+00	1.666666666666666574e-01	3.333333333333333148e-01	7.810443542409525435e+03	1.709350472422616107e+01	1.847698852808151671e+01	1.196084266466837562e+03	1.120033833758694072e+03	1.610713562459687154e+01	7.891617061734457650e+01	1.942092002116092999e+02	7.461963381098215553e-01	4.238589014329464000e+00	6.380711874576981968e-01	8.047378541243650485e-01	8.002053751485717839e+03	2.085367611511898644e+01	2.216231038949636911e+01	1.281668532933675124e+03	1.243817667517388145e+03	2.100593791586040737e+01	8.591567456802248159e+01	2.252517337565519426e+02	1.200726009552976370e+00	5.602178028658928000e+00	1.109475708248729875e+00	1.276142374915396616e+00
1.420000000000000000e+02	7.224391919072829296e+03	6.835271579931774255e+00	7.194044774531270114e+00	9.424704232563206006e+02	7.398888229084275281e+02	2.179496676168554359e+00	5.820478632912755756e+01	1.033768716122634999e+02	-1.401452019105952074e+00	-2.132266836619312045e-02	-5.786893258332631573e-01	-6.173926762196428886e-01	7.418633459536415103e+03	1.041763578996588713e+01	1.105535572059896765e+01	1.027047711628160187e+03	8.685277447875471353e+02	6.506415004750944142e+00	6.493572649789712159e+01	1.351467691394650785e+02	-4.923926762196427220e-01	1.531005332483570180e+00	-2.060113295832982361e-01	-1.628630047764880739e-01	7.612875000000000000e+03	1.400000000000000000e+01	1.491666666666666607e+01	1.111625000000000000e+03	9.971666666666666288e+02	1.083333333333333393e+01	7.166666666666667140e+01	1.669166666666666572e+02	4.166666666666666852e-01	3.083333333333333481e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.807116540463584897e+03	1.758236421003411465e+01	1.877797761273436450e+01	1.196202288371839813e+03	1.125805588545786122e+03	1.516025166191572282e+01	7.839760683543622122e+01	1.986865641938682359e+02	1.325726009552976148e+00	4.635661334183097004e+00	5.393446629166315232e-01	7.461963381098214443e-01	8.001358080927170704e+03	2.116472842006822574e+01	2.263928855880206115e+01	1.280779576743679399e+03	1.254444510424905729e+03	1.948716999049811349e+01	8.512854700420578524e+01	2.304564617210698145e+02	2.234785352439285333e+00	6.187989335032860083e+00	9.120226591665964166e-01	1.200726009552976148e+00
1.430000000000000000e+02	7.217940180627125301e+03	5.399677535206055978e+00	8.392589625746449400e+00	9.432887165260560778e+02	7.299520820913248826e+02	2.151949154521705765e+00	5.949914968937530091e+01	1.045519025762553156e+02	-7.908329997330663108e-01	-8.670890690351176211e-01	-5.786893258332631573e-01	-6.173926762196428886e-01	7.414865923646895681e+03	9.491505434269694064e+00	1.157129481287322470e+01	1.029061024929694668e+03	8.618718743789958125e+02	6.284307910594185920e+00	6.562457484468764335e+01	1.368176179547943434e+02	-2.704164998665331554e-01	9.414554654824411895e-01	-2.060113295832982361e-01	-1.628630047764880739e-01	7.611791666666666970e+03	1.358333333333333393e+01	1.475000000000000000e+01	1.114833333333333258e+03	9.937916666666666288e+02	1.041666666666666607e+01	7.175000000000000000e+01	1.690833333333333428e+02	2.500000000000000000e-01	2.750000000000000000e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.808717409686438259e+03	1.767516123239697379e+01	1.792870518712677352e+01	1.200605641736971847e+03	1.125711458954337559e+03	1.454902542273914534e+01	7.787542515531235665e+01	2.013490487118723422e+02	7.704164998665331554e-01	4.558544534517558589e+00	5.393446629166315232e-01	7.461963381098214443e-01	8.005643152706208639e+03	2.176698913146061187e+01	2.110741037425355060e+01	1.286377950140610437e+03	1.257631251242008375e+03	1.868138417881162638e+01	8.400085031062469909e+01	2.336147640904113700e+02	1.290832999733066311e+00	6.367089069035117177e+00	9.120226591665964166e-01	1.200726009552976148e+00
1.440000000000000000e+02	7.207737042418248166e+03	4.924683194759641225e+00	7.193140714445954487e+00	9.509143691552592372e+02	7.162977369344523595e+02	1.854601772015397998e+00	6.022708353555943717e+01	1.043739758427215065e+02	-9.138857955913135545e-01	-2.075258276618319186e-02	0.000000000000000000e+00	-7.722082634518001587e-01	7.409118521209124083e+03	9.254008264046486687e+00	1.059657035722297636e+01	1.034603017910962990e+03	8.536488684672261797e+02	6.093967552674365962e+00	6.559270843444637933e+01	1.378536545880274389e+02	-2.902762311289900921e-01	1.322957041950241663e+00	0.000000000000000000e+00	-2.194374650592333942e-01	7.610500000000000000e+03	1.358333333333333393e+01	1.400000000000000000e+01	1.118291666666666742e+03	9.910000000000000000e+02	1.033333333333333393e+01	7.095833333333332860e+01	1.713333333333333428e+02	3.333333333333333148e-01	2.666666666666666519e+00	0.000000000000000000e+00	3.333333333333333148e-01	7.811881478790875917e+03	1.791265840262018116e+01	1.740342964277702364e+01	1.201980315422370495e+03	1.128351131532773707e+03	1.457269911399230189e+01	7.632395823222027786e+01	2.048130120786392467e+02	9.569428977956566662e-01	4.010376291383090930e+00	0.000000000000000000e+00	8.861041317258999683e-01	8.013262957581751834e+03	2.224198347190702663e+01	2.080685928555404729e+01	1.285668964178074248e+03	1.265702263065547641e+03	1.881206489465127163e+01	8.168958313110722713e+01	2.382926908239451791e+02	1.580552462257980073e+00	5.354085916099515785e+00	0.000000000000000000e+00	1.438874930118466677e+00
1.450000000000000000e+02	7.215262778217855157e+03	5.074267079888763021e+00	6.628757756550882618e+00	9.570834166666875262e+02	7.177829227146571611e+02	1.389566420855700812e+00	5.862751859384534470e+01	1.010324135159043664e+02	-5.786893258332631573e-01	-8.046073016252122123e-01	-6.038995287340802598e-01	-8.299687361450256429e-01	7.413214722442261518e+03	9.432966873277713660e+00	1.043937887827544131e+01	1.040416708333343649e+03	8.515581280239953230e+02	5.944783210427850406e+00	6.431375929692266880e+01	1.361203734246188617e+02	-2.060113295832982361e-01	1.076863015854060635e+00	-1.977830977003734725e-01	-1.858177014058461363e-01	7.611166666666666970e+03	1.379166666666666607e+01	1.425000000000000000e+01	1.123750000000000000e+03	9.853333333333333712e+02	1.050000000000000000e+01	7.000000000000000000e+01	1.712083333333333428e+02	1.666666666666666574e-01	2.958333333333333481e+00	2.083333333333333426e-01	4.583333333333333148e-01	7.809118610891072422e+03	1.815036646005561849e+01	1.806062112172455869e+01	1.207083291666656351e+03	1.119108538642671419e+03	1.505521678957214959e+01	7.568624070307733120e+01	2.062962932420478239e+02	5.393446629166315232e-01	4.839803650812606328e+00	6.144497643670401299e-01	1.102484368072512710e+00	8.007070555115478783e+03	2.250906625344456913e+01	2.187124224344911738e+01	1.290416583333312474e+03	1.252883743952009581e+03	1.961043357914429919e+01	8.137248140615464820e+01	2.413842531507623335e+02	9.120226591665964166e-01	6.721273968291878731e+00	1.020566195400747000e+00	1.746635402811692162e+00
1.460000000000000000e+02	7.217438254989639063e+03	3.334795434149995685e+00	7.272147563444571361e+00	9.568379901399616756e+02	7.054468875680652218e+02	2.413399320783934598e+00	5.978158028966150539e+01	1.033576579342436759e+02	-5.364378277661476790e-01	-4.671675362871878789e-01	-6.160254037844385966e-01	-7.881883952584497477e-01	7.416489960828153016e+03	8.084064383741665694e+00	1.065690711505561872e+01	1.042210661736647580e+03	8.410151104506992397e+02	6.665032993725300337e+00	6.511995681149741699e+01	1.376996623004551736e+02	-2.057189138830738395e-01	1.058082898523072801e+00	-1.830127018922192983e-01	-2.899275309625581887e-01	7.615541666666666970e+03	1.283333333333333393e+01	1.404166666666666607e+01	1.127583333333333258e+03	9.765833333333333712e+02	1.091666666666666607e+01	7.045833333333332860e+01	1.720416666666666572e+02	1.250000000000000000e-01	2.583333333333333481e+00	2.500000000000000000e-01	2.083333333333333426e-01	7.814593372505180923e+03	1.758260228292500216e+01	1.742642621827771165e+01	1.212956004930018935e+03	1.112151556215967503e+03	1.516830033960803092e+01	7.579670985516924020e+01	2.063836710328781407e+02	4.557189138830738395e-01	4.108583768143594384e+00	6.830127018922192983e-01	7.065941976292249294e-01	8.013645078343694877e+03	2.233187123251667217e+01	2.081118576988875901e+01	1.298328676526704839e+03	1.247719779098601521e+03	1.941993401254939755e+01	8.113508637700515180e+01	2.407256753990896527e+02	7.864378277661476790e-01	5.633834202953854842e+00	1.116025403784438597e+00	1.204855061925116377e+00
1.470000000000000000e+02	7.226576256382896645e+03	5.400724463038663714e+00	6.952459918572723829e+00	9.633354909936529111e+02	6.926752974842090680e+02	2.298474318908954928e+00	6.003815763832506747e+01	1.038088521760852245e+02	-7.852373319433405552e-01	-4.571757025744305203e-01	-4.694374650592332832e-01	-7.852373319433405552e-01	7.423017294858114838e+03	8.971195564852664006e+00	1.020539662595302843e+01	1.048021912163492971e+03	8.304626487421045340e+02	6.440903826121144427e+00	6.585241215249587299e+01	1.375710927547092979e+02	-2.467853326383369628e-01	1.042245482046117999e+00	-1.930520658629499842e-01	-2.467853326383369628e-01	7.619458333333333030e+03	1.254166666666666607e+01	1.345833333333333393e+01	1.132708333333333258e+03	9.682500000000000000e+02	1.058333333333333393e+01	7.166666666666667140e+01	1.713333333333333428e+02	2.916666666666666852e-01	2.541666666666666519e+00	8.333333333333332871e-02	2.916666666666666852e-01	7.815899371808551223e+03	1.611213776848066814e+01	1.671127004071363942e+01	1.217394754503173544e+03	1.106037351257895352e+03	1.472576284054552431e+01	7.748092118083746982e+01	2.050955739119573877e+02	8.301186659716703886e-01	4.041087851287215038e+00	3.597187325296166138e-01	8.301186659716703886e-01	8.012340410283769415e+03	1.968260887029466844e+01	1.996420674809394313e+01	1.302081175673013604e+03	1.243824702515790932e+03	1.886819234775771292e+01	8.329517569500828245e+01	2.388578144905814611e+02	1.368570665276674037e+00	5.540509035907764002e+00	6.361041317258999683e-01	1.368570665276674037e+00
1.480000000000000000e+02	7.233864985525227894e+03	2.653993886343478437e+00	5.670703467098216599e+00	9.635326937790485999e+02	6.885425096719898193e+02	2.665526611592239803e+00	5.891450234700656097e+01	1.035931891776612161e+02	-7.259424334001738366e-01	-3.082859844663401461e-01	-6.173926762196431106e-01	0.000000000000000000e+00	7.427640826095947887e+03	7.451996943171739218e+00	9.647851733549108744e+00	1.049828846889524357e+03	8.249795881693281672e+02	6.853596639129452939e+00	6.533225117350328048e+01	1.379840945888306010e+02	-1.546378833667536035e-01	1.158357007766829927e+00	-1.628630047764881850e-01	0.000000000000000000e+00	7.621416666666666970e+03	1.225000000000000000e+01	1.362500000000000000e+01	1.136125000000000000e+03	9.614166666666666288e+02	1.104166666666666607e+01	7.175000000000000000e+01	1.723750000000000000e+02	4.166666666666666852e-01	2.625000000000000000e+00	2.916666666666666852e-01	0.000000000000000000e+00	7.815192507237386053e+03	1.704800305682826078e+01	1.760214826645089303e+01	1.222421153110475643e+03	1.097853745164004977e+03	1.522973669420387921e+01	7.816774882649671952e+01	2.067659054111693990e+02	9.879712167000869183e-01	4.091642992233170517e+00	7.461963381098215553e-01	0.000000000000000000e+00	8.008968347808106046e+03	2.184600611365652156e+01	2.157929653290178251e+01	1.308717306220951514e+03	1.234290823661343438e+03	1.941780672174109412e+01	8.458549765299343903e+01	2.411568108223387981e+02	1.559275766733507318e+00	5.558285984466340146e+00	1.200726009552976370e+00	0.000000000000000000e+00
1.490000000000000000e+02	7.215114244609604611e+03	3.738341488586636174e+00	4.046086873558792263e+00	9.688500290023225716e+02	6.718393845100296176e+02	2.112093328263853209e+00	5.923426732113465221e+01	9.896936636026450174e+01	-6.173926762196431106e-01	-9.957460835068059346e-01	-9.138857955913137765e-01	-6.094757082487300970e-01	7.416848788971468821e+03	7.910837410959985050e+00	8.856376770112728281e+00	1.055050014501161286e+03	8.156488589216814944e+02	6.285213330798593567e+00	6.572130032723399040e+01	1.356305165134655795e+02	-1.628630047764881850e-01	1.043793624913263773e+00	-2.902762311289902031e-01	-1.380711874576984188e-01	7.618583333333333030e+03	1.208333333333333393e+01	1.366666666666666607e+01	1.141250000000000000e+03	9.594583333333333712e+02	1.045833333333333393e+01	7.220833333333332860e+01	1.722916666666666572e+02	2.916666666666666852e-01	3.083333333333333481e+00	3.333333333333333148e-01	3.333333333333333148e-01	7.820317877695197240e+03	1.625582925570668280e+01	1.847695656322060387e+01	1.227449985498838714e+03	1.103267807744985248e+03	1.463145333586807340e+01	7.869536633943266679e+01	2.089528168198677349e+02	7.461963381098215553e-01	5.122873041753402745e+00	9.569428977956568882e-01	8.047378541243650485e-01	8.022052422057061449e+03	2.042832517808002990e+01	2.328724645977453989e+01	1.313649970997677428e+03	1.247077282156637011e+03	1.880457333840281464e+01	8.518239934553200499e+01	2.456139669730688126e+02	1.200726009552976370e+00	7.162412750173473341e+00	1.580552462257980295e+00	1.276142374915396838e+00
1.500000000000000000e+02	7.192046054371145146e+03	4.405583618610865670e+00	3.881412365047461677e+00	9.728939827563882545e+02	6.495156019660607853e+02	1.178989580372265422e+00	5.874075141566266467e+01	9.678995497395965231e+01	-6.160254037844385966e-01	4.068796484613366182e-01	-7.761423749153966156e-01	-6.160254037844385966e-01	7.404918860518905603e+03	8.598625142638766761e+00	8.753206182523729950e+00	1.058676158044860813e+03	8.023203009830303927e+02	5.860328123519465748e+00	6.526620904116467159e+01	1.353324774869798262e+02	-1.830127018922192983e-01	1.828439824230668309e+00	-3.047378541243649375e-01	-1.830127018922192983e-01	7.617791666666666970e+03	1.279166666666666607e+01	1.362500000000000000e+01	1.144458333333333258e+03	9.551250000000000000e+02	1.054166666666666607e+01	7.179166666666667140e+01	1.738750000000000000e+02	2.500000000000000000e-01	3.250000000000000000e+00	1.666666666666666574e-01	2.500000000000000000e-01	7.830664472814428336e+03	1.698470819069456539e+01	1.849679381747627005e+01	1.230240508621805702e+03	1.107929699016969607e+03	1.522300520981386640e+01	7.831712429216867122e+01	2.124175225130201738e+02	6.830127018922192983e-01	4.671560175769331913e+00	6.380711874576983078e-01	6.830127018922192983e-01	8.043537278962188793e+03	2.117774971472246648e+01	2.336858763495254010e+01	1.316022683910278374e+03	1.260734398033939215e+03	1.990434375296106850e+01	8.484258191767067103e+01	2.509600450260403477e+02	1.116025403784438597e+00	6.093120351538663826e+00	1.109475708248729875e+00	1.116025403784438597e+00
1.510000000000000000e+02	7.178062636913970891e+03	3.395274881472051476e+00	4.895250425356271862e+00	9.827059101537198558e+02	6.233565495377978323e+02	6.244047792576310485e-01	5.829829407782823125e+01	9.601005930947980005e+01	-7.722082634517999367e-01	-3.113270440188680155e-01	-5.786893258332631573e-01	-1.059772895018904704e+00	7.400760485123651961e+03	7.864304107402692701e+00	9.176791879344802894e+00	1.067248788410193356e+03	7.840532747688989730e+02	5.728869056295482487e+00	6.464914703891412273e+01	1.341925296547399000e+02	-2.194374650592332832e-01	1.261003144657232733e+00	-2.060113295832982361e-01	-3.840531141761190370e-01	7.623458333333333030e+03	1.233333333333333393e+01	1.345833333333333393e+01	1.151791666666666742e+03	9.447500000000000000e+02	1.083333333333333393e+01	7.100000000000000000e+01	1.723750000000000000e+02	3.333333333333333148e-01	2.833333333333333481e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.846156181543014100e+03	1.680236255926397604e+01	1.773987478732186673e+01	1.236334544923140129e+03	1.105446725231101027e+03	1.593779761037118448e+01	7.735085296108587727e+01	2.105574703452601000e+02	8.861041317258999683e-01	4.405663522009434452e+00	5.393446629166315232e-01	9.673864475094524629e-01	8.068854029752695169e+03	2.127139178519461638e+01	2.202141624131039777e+01	1.320877423179613743e+03	1.266143450462202054e+03	2.104226188740903680e+01	8.370170592217176875e+01	2.487399406905202000e+02	1.438874930118466455e+00	5.977993710685534978e+00	9.120226591665964166e-01	1.643106228352238185e+00
1.520000000000000000e+02	7.173133477011517243e+03	4.599688938250391601e+00	4.940510999795929337e+00	9.857407565146073694e+02	6.213724315918195771e+02	3.914144675898807435e-01	5.747621068802491351e+01	9.795493799282500902e+01	-7.523124382057235771e-01	-7.348999702398746336e-01	-5.786893258332631573e-01	-7.852373319433403331e-01	7.398004238505758622e+03	8.841511135791861875e+00	9.011922166564630743e+00	1.072703711590637113e+03	7.807278824625764173e+02	5.279040567128273409e+00	6.448810534401245320e+01	1.337483023297458260e+02	-1.886562191028617885e-01	1.215883348213395942e+00	-2.060113295832982361e-01	-2.467853326383368517e-01	7.622875000000000000e+03	1.308333333333333393e+01	1.308333333333333393e+01	1.159666666666666742e+03	9.400833333333333712e+02	1.016666666666666607e+01	7.150000000000000000e+01	1.695416666666666572e+02	3.750000000000000000e-01	3.166666666666666519e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.847745761494241378e+03	1.732515553087480598e+01	1.715474450010203711e+01	1.246629621742696372e+03	1.099438784204090325e+03	1.505429276620505874e+01	7.851189465598754680e+01	2.053350310035874884e+02	9.386562191028617885e-01	5.117449985119937317e+00	5.393446629166315232e-01	8.301186659716701666e-01	8.072616522988482757e+03	2.156697772841627625e+01	2.122615566687073851e+01	1.333592576818726002e+03	1.258794235074847165e+03	1.994191886574345318e+01	8.552378931197509360e+01	2.411283953405082912e+02	1.502312438205723577e+00	7.068233303573207671e+00	9.120226591665964166e-01	1.368570665276673815e+00
1.530000000000000000e+02	7.171208838303276934e+03	3.807757718706859862e+00	4.839159896340705203e+00	9.885979206809139441e+02	6.143393376972271653e+02	1.341078239333945987e-01	5.653272399149888372e+01	9.757036608547980450e+01	-3.579859602760601667e-01	-6.229668747579801824e-01	-4.694374650592332832e-01	-7.259424334001736145e-01	7.398979419151638467e+03	8.362212192686762080e+00	8.711246614837019564e+00	1.077528127007123658e+03	7.731488355152802114e+02	5.087887245300030337e+00	6.391219532908277756e+01	1.327851830427399022e+02	-1.581596468046967685e-01	1.084349895954343168e+00	-1.930520658629499842e-01	-1.546378833667534924e-01	7.626750000000000000e+03	1.291666666666666607e+01	1.258333333333333393e+01	1.166458333333333258e+03	9.319583333333333712e+02	1.004166666666666607e+01	7.129166666666667140e+01	1.680000000000000000e+02	4.166666666666666435e-02	2.791666666666666519e+00	8.333333333333332871e-02	4.166666666666666852e-01	7.854520580848361533e+03	1.747112114064657007e+01	1.645542005182964829e+01	1.255388539659542857e+03	1.090767831151386417e+03	1.499544608803330092e+01	7.867113800425056525e+01	2.032148169572600978e+02	2.414929801380300833e-01	4.498983437378989869e+00	3.597187325296166138e-01	9.879712167000869183e-01	8.082291161696723066e+03	2.202557561462647229e+01	2.032750677032596087e+01	1.344318745985752685e+03	1.249577328969439577e+03	1.994922550939993755e+01	8.605060934183445909e+01	2.384296339145201955e+02	4.413192936093935370e-01	6.206300208091313664e+00	6.361041317258999683e-01	1.559275766733507096e+00
1.540000000000000000e+02	7.179229769419754120e+03	4.683286707491120637e+00	4.864933421421527626e+00	9.978185776161155900e+02	6.143518734875676728e+02	-1.368599666425946992e-01	5.617037082773067880e+01	9.984156779304272789e+01	-6.038995287340801488e-01	-5.183637974957178152e-01	-6.094757082487298749e-01	-7.908329997330663108e-01	7.404073218043210545e+03	8.779143353745560319e+00	8.661633377377430776e+00	1.086388455474724424e+03	7.698842700771172076e+02	4.806570016678702650e+00	6.366851874719867510e+01	1.321499505631880425e+02	-1.977830977003734170e-01	1.282484767918807833e+00	-1.380711874576983078e-01	-2.704164998665331554e-01	7.628916666666666970e+03	1.287500000000000000e+01	1.245833333333333393e+01	1.174958333333333258e+03	9.254166666666666288e+02	9.750000000000000000e+00	7.116666666666667140e+01	1.644583333333333428e+02	2.083333333333333426e-01	3.083333333333333481e+00	3.333333333333333148e-01	2.500000000000000000e-01	7.853760115290123395e+03	1.697085664625443968e+01	1.625503328928923708e+01	1.263528211191942091e+03	1.080949063256216050e+03	1.469342998332129824e+01	7.866481458613466771e+01	1.967667161034786432e+02	6.144497643670401299e-01	4.884181898747859130e+00	8.047378541243649375e-01	7.704164998665331554e-01	8.078603563913579819e+03	2.106671329250887936e+01	2.005173324524513845e+01	1.352098089050550925e+03	1.236481459845765585e+03	1.963685996664259648e+01	8.616296250560266401e+01	2.290750988736239719e+02	1.020566195400746778e+00	6.685030464162384334e+00	1.276142374915396616e+00	1.290832999733066311e+00
1.550000000000000000e+02	7.177589676598576261e+03	3.915526611592238027e+00	4.702984571826935856e+00	1.003074175144761625e+03	5.963296268108854292e+02	-1.622619262024560527e-01	5.619995452812027281e+01	9.937012657562330276e+01	-5.786893258332631573e-01	-1.509249752822894308e+00	-4.694374650592331721e-01	-8.635242913114342667e-01	7.406190671632622070e+03	8.103596639129452939e+00	8.518158952580135335e+00	1.091557920905714127e+03	7.559356467387759722e+02	4.960535703565438936e+00	6.345414393072680070e+01	1.317892299544783157e+02	-2.060113295832982361e-01	7.453751235885528459e-01	-1.930520658629499287e-01	-2.234288123223838185e-01	7.634791666666666970e+03	1.229166666666666607e+01	1.233333333333333393e+01	1.180041666666666742e+03	9.155416666666666288e+02	1.008333333333333393e+01	7.070833333333332860e+01	1.642083333333333428e+02	1.666666666666666574e-01	3.000000000000000000e+00	8.333333333333332871e-02	4.166666666666666852e-01	7.863392661700711869e+03	1.647973669420387921e+01	1.614850771408653429e+01	1.268525412427619358e+03	1.075147686594557172e+03	1.520613096310122891e+01	7.796252273593985649e+01	1.966274367121883699e+02	5.393446629166315232e-01	5.254624876411447154e+00	3.597187325296165583e-01	1.056762145655717244e+00	8.091993656734757678e+03	2.066780672174109412e+01	1.996368209483973288e+01	1.357009158188571746e+03	1.234753706522447828e+03	2.032892859286912568e+01	8.521671213854638438e+01	2.290465400910433686e+02	9.120226591665964166e-01	7.509249752822894308e+00	6.361041317258998573e-01	1.696857624644767748e+00
1.560000000000000000e+02	7.192792477809111915e+03	3.804005920507947280e+00	4.052524729706922457e+00	1.012401021443564787e+03	5.935195041058791503e+02	6.099662600002808688e-01	5.643800478137342225e+01	9.744509226767054599e+01	-6.160254037844385966e-01	-1.224136697109868610e+00	-7.529711460710616366e-01	-9.138857955913137765e-01	7.419667072237889442e+03	7.881169626920640603e+00	8.047095698186794266e+00	1.100596344055115878e+03	7.469055853862728327e+02	5.117483130000140434e+00	6.353150239068671112e+01	1.287850461338352659e+02	-1.830127018922192983e-01	8.670983181117324357e-01	-3.139855730355308183e-01	-2.902762311289902031e-01	7.646541666666666970e+03	1.195833333333333393e+01	1.204166666666666607e+01	1.188791666666666742e+03	9.002916666666666288e+02	9.625000000000000000e+00	7.062500000000000000e+01	1.601250000000000000e+02	2.500000000000000000e-01	2.958333333333333481e+00	1.250000000000000000e-01	3.333333333333333148e-01	7.873416261095444497e+03	1.603549703974602636e+01	1.603623763514653788e+01	1.276986989278217607e+03	1.053677747947060425e+03	1.413251686999985957e+01	7.771849760931328888e+01	1.914649538661647341e+02	6.830127018922192983e-01	5.049568348554934971e+00	5.639855730355307628e-01	9.569428977956568882e-01	8.100290855524222025e+03	2.011266074615872057e+01	2.003080860362641147e+01	1.365182311889768698e+03	1.207063829227454107e+03	1.864003373999971913e+01	8.481199521862657775e+01	2.228049077323294682e+02	1.116025403784438597e+00	7.140803363776536017e+00	1.002971146071061526e+00	1.580552462257980295e+00
1.570000000000000000e+02	7.196731947090507674e+03	3.955771365940051965e+00	3.362815429639287146e+00	1.019068841819340719e+03	5.843044639053180163e+02	1.423120134180619445e+00	5.666260223039341071e+01	9.155345327519171406e+01	-6.173926762196428886e-01	-4.695707048785711102e-01	-7.722082634517997146e-01	-7.761423749153967266e-01	7.424365973545253837e+03	7.852885682970025982e+00	7.889741048152976610e+00	1.107096920909670416e+03	7.374647319526590081e+02	5.524060067090309722e+00	6.349796778186337320e+01	1.248392266375958570e+02	-1.628630047764880739e-01	1.348547980894047704e+00	-2.194374650592331721e-01	-3.047378541243650485e-01	7.652000000000000000e+03	1.175000000000000000e+01	1.241666666666666607e+01	1.195125000000000000e+03	8.906250000000000000e+02	9.625000000000000000e+00	7.033333333333332860e+01	1.581250000000000000e+02	2.916666666666666852e-01	3.166666666666666519e+00	3.333333333333333148e-01	1.666666666666666574e-01	7.879634026454746163e+03	1.564711431702997402e+01	1.694359228518035465e+01	1.283153079090329584e+03	1.043785268047340878e+03	1.372593993290968939e+01	7.716869888480329109e+01	1.914107733624041430e+02	7.461963381098214443e-01	4.984785352439285333e+00	8.861041317258997463e-01	6.380711874576983078e-01	8.107268052909492326e+03	1.954422863405994804e+01	2.147051790369404500e+01	1.371181158180659395e+03	1.196945536094681984e+03	1.782687986581937878e+01	8.400406443627323938e+01	2.246965467248082859e+02	1.200726009552976148e+00	6.802904038211904592e+00	1.438874930118466233e+00	1.109475708248730097e+00
1.580000000000000000e+02	7.188350446208200992e+03	4.265821861929764758e+00	3.444047951954839704e+00	1.026380134523449669e+03	5.817523567974722027e+02	8.223338923855987304e-01	5.608562085893159121e+01	8.707179280019967393e+01	-7.908329997330663108e-01	-1.288558221188820241e-01	-7.529711460710616366e-01	-6.038995287340802598e-01	7.418841889770767011e+03	7.882910930964882823e+00	7.701190642644086815e+00	1.113023400595058092e+03	7.357095117320694726e+02	5.244500279526132402e+00	6.310531042946579561e+01	1.225775630667665155e+02	-2.704164998665331554e-01	1.560572088940558988e+00	-3.139855730355308183e-01	-1.977830977003734725e-01	7.649333333333333030e+03	1.150000000000000000e+01	1.195833333333333393e+01	1.199666666666666742e+03	8.896666666666666288e+02	9.666666666666666075e+00	7.012500000000000000e+01	1.580833333333333428e+02	2.500000000000000000e-01	3.250000000000000000e+00	1.250000000000000000e-01	2.083333333333333426e-01	7.879824776895899049e+03	1.511708906903511718e+01	1.621547602402258192e+01	1.286309932738275393e+03	1.043623821601263899e+03	1.408883305380719975e+01	7.714468957053419729e+01	1.935891035999001701e+02	7.704164998665331554e-01	4.939427911059441456e+00	5.639855730355307628e-01	6.144497643670401299e-01	8.110316220458465068e+03	1.873417813807023435e+01	2.047261871471182815e+01	1.372953198809883816e+03	1.197580976535861055e+03	1.851099944094773520e+01	8.416437914106840879e+01	2.290948738664670259e+02	1.290832999733066311e+00	6.628855822118882024e+00	1.002971146071061526e+00	1.020566195400747000e+00
1.590000000000000000e+02	7.183914953329364835e+03	4.714204791231555447e+00	3.156066734709197519e+00	1.027837794830830035e+03	5.678627647009822113e+02	3.590124021228522366e-01	5.679442635118201821e+01	9.143129160657035470e+01	-6.160254037844385966e-01	-5.166252070402967966e-01	-7.908329997330663108e-01	-1.016941090707505380e+00	7.418999143331348932e+03	7.669602395615777723e+00	7.744700034021265722e+00	1.115002230748748389e+03	7.247647156838244200e+02	4.679506201061426118e+00	6.308471317559101266e+01	1.260906458032851845e+02	-1.830127018922192983e-01	1.158354063146518342e+00	-2.704164998665331554e-01	-3.209705453537526898e-01	7.654083333333333030e+03	1.062500000000000000e+01	1.233333333333333393e+01	1.202166666666666742e+03	8.816666666666666288e+02	9.000000000000000000e+00	6.937500000000000000e+01	1.607500000000000000e+02	2.500000000000000000e-01	2.833333333333333481e+00	2.500000000000000000e-01	3.750000000000000000e-01	7.889167523335317128e+03	1.358039760438422228e+01	1.692196663264540035e+01	1.289331102584585096e+03	1.038568617649508724e+03	1.332049379893857477e+01	7.566528682440899445e+01	1.954093541967148155e+02	6.830127018922192983e-01	4.508312603520148620e+00	7.704164998665331554e-01	1.070970545353752801e+00	8.124251713337301226e+03	1.653579520876844455e+01	2.151059993195747211e+01	1.376495538502503450e+03	1.195470568632350933e+03	1.764098759787714954e+01	8.195557364881797469e+01	2.300687083934296311e+02	1.116025403784438597e+00	6.183291873706963315e+00	1.290832999733066311e+00	1.766941090707505380e+00
1.600000000000000000e+02	7.161471388686053615e+03	2.500545393906392633e+00	3.209142432956504365e+00	1.031009502399130952e+03	5.455346839526205258e+02	1.076250940389902766e+00	5.845865885913386961e+01	8.854673505529257227e+01	-7.852373319433403331e-01	-4.198043177408519178e-01	-5.786893258332631573e-01	-5.364378277661476790e-01	7.407881527676360747e+03	6.479439363619863279e+00	7.500404549811585220e+00	1.118567251199565362e+03	7.115590086429770054e+02	5.183958803528284420e+00	6.379182942956693836e+01	1.249400341943129575e+02	-2.467853326383368517e-01	1.102597841129574041e+00	-2.060113295832982361e-01	-2.057189138830738395e-01	7.654291666666666970e+03	1.045833333333333393e+01	1.179166666666666607e+01	1.206125000000000000e+03	8.775833333333333712e+02	9.291666666666666075e+00	6.912500000000000000e+01	1.613333333333333428e+02	2.916666666666666852e-01	2.625000000000000000e+00	1.666666666666666574e-01	1.250000000000000000e-01	7.900701805656973193e+03	1.443722730304680368e+01	1.608292878352174782e+01	1.293682748800434638e+03	1.043607658023689737e+03	1.339937452980504773e+01	7.445817057043306875e+01	1.977266324723537423e+02	8.301186659716701666e-01	4.147402158870425737e+00	5.393446629166315232e-01	4.557189138830738395e-01	8.147111944647280325e+03	1.841612127276027522e+01	2.037419090037682778e+01	1.381240497600869048e+03	1.209631982714046217e+03	1.750708239294343116e+01	7.979134114086612328e+01	2.341199316113741133e+02	1.368570665276673815e+00	5.669804317740851474e+00	9.120226591665964166e-01	7.864378277661476790e-01
1.610000000000000000e+02	7.155588304792620875e+03	2.928320323209554488e+00	2.172223766290032998e+00	1.038481715590368367e+03	5.232997835143630709e+02	5.459633412557582943e-01	5.814820725408409885e+01	8.650023918906613574e+01	-4.694374650592332832e-01	7.311253790273082309e-01	-7.761423749153965046e-01	-7.881883952584496367e-01	7.408419152396310892e+03	6.984993494938110281e+00	7.169445216478349536e+00	1.125365857795184183e+03	6.948373917571815355e+02	4.585481670627879147e+00	6.367827029370871372e+01	1.227917862611997464e+02	-1.930520658629499842e-01	2.115562689513653893e+00	-3.047378541243649375e-01	-2.899275309625581887e-01	7.661250000000000000e+03	1.104166666666666607e+01	1.216666666666666607e+01	1.212250000000000000e+03	8.663750000000000000e+02	8.625000000000000000e+00	6.920833333333332860e+01	1.590833333333333428e+02	8.333333333333332871e-02	3.500000000000000000e+00	1.666666666666666574e-01	2.083333333333333426e-01	7.914080847603689108e+03	1.509833983839522276e+01	1.716388811685498439e+01	1.299134142204815817e+03	1.037912608242818578e+03	1.266451832937212174e+01	7.473839637295793636e+01	1.953748804054669392e+02	3.597187325296166138e-01	4.884437310486346107e+00	6.380711874576981968e-01	7.065941976292248183e-01	8.166911695207379125e+03	1.915501301012377766e+01	2.216110956704329737e+01	1.386018284409631633e+03	1.209450216485636929e+03	1.670403665874424348e+01	8.026845941258255834e+01	2.316664274776005641e+02	6.361041317258999683e-01	6.268874620972692213e+00	1.109475708248729875e+00	1.204855061925116377e+00
1.620000000000000000e+02	7.139955366180130113e+03	2.302089851900758433e+00	3.417063501062207465e+00	1.044961625508496127e+03	5.086855280882664943e+02	1.397565188364170652e+00	5.657545296802440760e+01	8.344862243530643298e+01	-5.786893258332631573e-01	-1.338342029538543976e-01	-5.364378277661476790e-01	-6.173926762196428886e-01	7.400915183090065511e+03	6.463544925950379216e+00	7.791865083864436770e+00	1.130522479420914806e+03	6.851552640441332187e+02	5.469615927515418363e+00	6.274605981734553950e+01	1.213076445509865380e+02	-2.060113295832982361e-01	1.391416231856406061e+00	-2.057189138830738395e-01	-1.628630047764880739e-01	7.661875000000000000e+03	1.062500000000000000e+01	1.216666666666666607e+01	1.216083333333333258e+03	8.616250000000000000e+02	9.541666666666666075e+00	6.891666666666667140e+01	1.591666666666666572e+02	1.666666666666666574e-01	2.916666666666666519e+00	1.250000000000000000e-01	2.916666666666666852e-01	7.922834816909934489e+03	1.478645507404961990e+01	1.654146824946889538e+01	1.301644187245751709e+03	1.038094735955866781e+03	1.361371740581791379e+01	7.508727351598780331e+01	1.970256887823467764e+02	5.393446629166315232e-01	4.441917101476926533e+00	4.557189138830738395e-01	7.461963381098214443e-01	8.183794633819869887e+03	1.894791014809923979e+01	2.091626983227112646e+01	1.387205041158170388e+03	1.214564471911733563e+03	1.768576814496915972e+01	8.125788036530893521e+01	2.348847108980268672e+02	9.120226591665964166e-01	5.967167536287186991e+00	7.864378277661476790e-01	1.200726009552976148e+00
1.630000000000000000e+02	7.133470891932063751e+03	2.647829428588392098e+00	2.583702072116309978e+00	1.047345054670033505e+03	4.967700834014682414e+02	1.365356750388543539e+00	5.625374350790808364e+01	8.362050215871542491e+01	-5.364378277661476790e-01	-1.148507714086532516e+00	-6.038995287340801488e-01	-9.138857955913135545e-01	7.397818779299365815e+03	6.615581380960863456e+00	7.291851036058154989e+00	1.134026694001683381e+03	6.771975417007340639e+02	5.328511708527605251e+00	6.239770508728737752e+01	1.213519177460243839e+02	-2.057189138830738395e-01	7.590794762900670012e-01	-1.977830977003734170e-01	-2.902762311289900921e-01	7.662166666666666970e+03	1.058333333333333393e+01	1.200000000000000000e+01	1.220708333333333258e+03	8.576250000000000000e+02	9.291666666666666075e+00	6.854166666666667140e+01	1.590833333333333428e+02	1.250000000000000000e-01	2.666666666666666519e+00	2.083333333333333426e-01	3.333333333333333148e-01	7.926514554033968125e+03	1.455108528570580440e+01	1.670814896394184501e+01	1.307389972664983134e+03	1.038052458299265936e+03	1.325482162480572690e+01	7.468562824604596528e+01	1.968147489206423018e+02	4.557189138830738395e-01	4.574253857043266258e+00	6.144497643670401299e-01	9.569428977956566662e-01	8.190862441401270189e+03	1.851883723807827664e+01	2.141629792788369002e+01	1.394071611996633010e+03	1.218479916598531872e+03	1.721797658294478950e+01	8.082958982542525916e+01	2.345461645079512607e+02	7.864378277661476790e-01	6.481841047419865554e+00	1.020566195400746778e+00	1.580552462257980073e+00
1.640000000000000000e+02	7.117531487380376348e+03	3.538763239345550815e+00	3.125778850214759430e+00	1.053604858404794641e+03	4.781207972537906699e+02	1.843819444787383688e+00	5.418800478137342225e+01	7.893404930135797315e+01	-6.173926762196428886e-01	-7.100486042448825863e-01	-5.364378277661476790e-01	-6.160254037844385966e-01	7.390078243690188174e+03	6.977714953006108445e+00	7.583722758440712752e+00	1.139094095869063949e+03	6.656645652935619637e+02	5.359409722393691844e+00	6.128150239068671112e+01	1.194045246506789795e+02	-1.628630047764880739e-01	1.061642364544225448e+00	-2.057189138830738395e-01	-1.830127018922192983e-01	7.662625000000000000e+03	1.041666666666666607e+01	1.204166666666666607e+01	1.224583333333333258e+03	8.532083333333333712e+02	8.875000000000000000e+00	6.837500000000000000e+01	1.598750000000000000e+02	2.916666666666666852e-01	2.833333333333333481e+00	1.250000000000000000e-01	2.500000000000000000e-01	7.935171756309811826e+03	1.385561838032722370e+01	1.649961057489262117e+01	1.310072570797602566e+03	1.040752101373104779e+03	1.239059027760630727e+01	7.546849760931328888e+01	2.003454753493210205e+02	7.461963381098214443e-01	4.605024302122441071e+00	4.557189138830738395e-01	6.830127018922192983e-01	8.207718512619623652e+03	1.729457009398777956e+01	2.095755448311857094e+01	1.395561808261871874e+03	1.228295869412876073e+03	1.590618055521261631e+01	8.256199521862657775e+01	2.408159506986420411e+02	1.200726009552976148e+00	6.376715270911549993e+00	7.864378277661476790e-01	1.116025403784438597e+00
1.650000000000000000e+02	7.104125713535084287e+03	4.047436343521952473e+00	3.104192135327386026e+00	1.056103897647856456e+03	4.697175173484471316e+02	1.290861000676827075e+00	5.532147358006061921e+01	8.384837665873487822e+01	-6.038995287340801488e-01	2.185110940050507544e-01	-6.038995287340801488e-01	-7.852373319433405552e-01	7.381500356767542144e+03	7.732051505094309718e+00	7.364596067663693013e+00	1.142822782157261599e+03	6.610670920075568802e+02	5.062097167005080500e+00	6.161907012336364176e+01	1.216116883293674391e+02	-1.977830977003734170e-01	1.921755547002525377e+00	-1.977830977003734170e-01	-2.467853326383369628e-01	7.658875000000000000e+03	1.141666666666666607e+01	1.162500000000000000e+01	1.229541666666666742e+03	8.524166666666666288e+02	8.833333333333333925e+00	6.791666666666667140e+01	1.593750000000000000e+02	2.083333333333333426e-01	3.625000000000000000e+00	2.083333333333333426e-01	2.916666666666666852e-01	7.936249643232457856e+03	1.510128182823902243e+01	1.588540393233630610e+01	1.316260551176071885e+03	1.043766241325776264e+03	1.260456949966158646e+01	7.421426320996970105e+01	1.971383116706325609e+02	6.144497643670401299e-01	5.328244452997474845e+00	6.144497643670401299e-01	8.301186659716703886e-01	8.213624286464915713e+03	1.878589698981138056e+01	2.014580786467261220e+01	1.402979435685477029e+03	1.235115815984886012e+03	1.637580566598984078e+01	8.051185975327271649e+01	2.349016233412651218e+02	1.020566195400746778e+00	7.031488905994949690e+00	1.020566195400746778e+00	1.368570665276674037e+00
1.660000000000000000e+02	7.098839506149490262e+03	2.546778208495211970e+00	2.974396793063133870e+00	1.063262820992989646e+03	4.635550285625953961e+02	1.555730854359528514e+00	5.399926902459620237e+01	7.864831068784272361e+01	-6.160254037844385966e-01	-3.712701725682241438e-01	-7.761423749153966156e-01	-7.908329997330663108e-01	7.379315586408078161e+03	6.960889104247605985e+00	7.320531729864899972e+00	1.148839743829828194e+03	6.553608476146309840e+02	5.132032093846431664e+00	6.112463451229810119e+01	1.186366553439213618e+02	-1.830127018922192983e-01	1.606031580382554669e+00	-3.047378541243649375e-01	-2.704164998665331554e-01	7.659791666666666970e+03	1.137500000000000000e+01	1.166666666666666607e+01	1.234416666666666742e+03	8.471666666666666288e+02	8.708333333333333925e+00	6.825000000000000000e+01	1.586250000000000000e+02	2.500000000000000000e-01	3.583333333333333481e+00	1.666666666666666574e-01	2.500000000000000000e-01	7.940267746925255778e+03	1.578911089575239401e+01	1.601280160346843218e+01	1.319993589503505291e+03	1.038972485718702274e+03	1.228463457282023619e+01	7.537536548770189881e+01	1.986133446560786524e+02	6.830127018922192983e-01	5.560635086284111850e+00	6.380711874576983078e-01	7.704164998665331554e-01	8.220743827183843678e+03	2.020322179150478803e+01	2.035893654027020006e+01	1.405570512340343839e+03	1.230778304770737805e+03	1.586093581230714022e+01	8.250073097540379763e+01	2.386016893121572764e+02	1.116025403784438597e+00	7.537936839234891551e+00	1.109475708248729875e+00	1.290832999733066311e+00
1.670000000000000000e+02	7.093377373229242039e+03	2.312319067292836650e+00	3.465419679644908157e+00	1.066616155127042475e+03	4.525999811874553984e+02	1.131807652242287077e+00	5.326683250517214674e+01	7.384915345889585581e+01	-7.852373319433405552e-01	-3.723104278670037459e-01	-6.038995287340801488e-01	-7.259424334001738366e-01	7.377397019947954504e+03	6.510326200313085288e+00	7.628543173155787116e+00	1.152787244230187753e+03	6.473208239270610420e+02	5.274237159454476576e+00	5.996674958591940907e+01	1.164245767294479208e+02	-2.467853326383369628e-01	9.180114527331648677e-01	-1.977830977003734170e-01	-1.546378833667536035e-01	7.661416666666666970e+03	1.070833333333333393e+01	1.179166666666666607e+01	1.238958333333333258e+03	8.420416666666666288e+02	9.416666666666666075e+00	6.666666666666667140e+01	1.590000000000000000e+02	2.916666666666666852e-01	2.208333333333333481e+00	2.083333333333333426e-01	4.166666666666666852e-01	7.945436313385379435e+03	1.490634046635358345e+01	1.595479016017754503e+01	1.325129422436478762e+03	1.036762509406272329e+03	1.355909617387885646e+01	7.336658374741392663e+01	2.015754232705520792e+02	8.301186659716703886e-01	3.498655213933502317e+00	6.144497643670401299e-01	9.879712167000869183e-01	8.229455960104090991e+03	1.910434759937383120e+01	2.011791365368842577e+01	1.411300511539624040e+03	1.231483352145877916e+03	1.770152568109104507e+01	8.006650082816119607e+01	2.441508465411041584e+02	1.368570665276674037e+00	4.788977094533670709e+00	1.020566195400746778e+00	1.559275766733507318e+00
1.680000000000000000e+02	7.094527909493952393e+03	2.693376137081925137e+00	3.084722340950969866e+00	1.071572541691922652e+03	4.587269506157952037e+02	1.736754386488603252e+00	5.291498083074521475e+01	7.376247138017770055e+01	-7.159719205521202223e-01	-3.497170067015322736e-01	-4.694374650592332832e-01	-9.433562467571042776e-01	7.377180621413642257e+03	6.846688068540962568e+00	7.146527837142151895e+00	1.158890437512627841e+03	6.490509753078976019e+02	5.410043859910969033e+00	6.012415708203927522e+01	1.148604023567555146e+02	-3.163192936093934815e-01	1.429308163315900604e+00	-1.930520658629499842e-01	-3.675114567118854536e-01	7.659833333333333030e+03	1.100000000000000000e+01	1.120833333333333393e+01	1.246208333333333258e+03	8.393750000000000000e+02	9.083333333333333925e+00	6.733333333333332860e+01	1.559583333333333428e+02	8.333333333333332871e-02	3.208333333333333481e+00	8.333333333333332871e-02	2.083333333333333426e-01	7.942486045253023804e+03	1.515331193145903654e+01	1.527013882952451596e+01	1.333526229154038674e+03	1.029699024692102284e+03	1.275662280675569882e+01	7.454250958462738197e+01	1.970562643099111710e+02	4.829859602760601112e-01	4.987358503350765915e+00	3.597187325296166138e-01	7.841781233785521943e-01	8.225138757172713667e+03	1.930662386291807309e+01	1.933194432571569621e+01	1.420844124974743863e+03	1.220023049384204796e+03	1.642991228017806549e+01	8.175168583592144955e+01	2.381541952864889709e+02	8.826385872187869630e-01	6.766383673368199680e+00	6.361041317258999683e-01	1.360022913423770907e+00
1.690000000000000000e+02	7.111587981201193543e+03	2.090402788809434753e+00	3.437959969898882306e+00	1.076844229183626339e+03	4.697838629201525009e+02	1.581977448093279115e+00	5.100546629930339293e+01	7.404073980972806623e+01	-6.094757082487300970e-01	8.373038394328276013e-01	-5.364378277661476790e-01	-7.523124382057235771e-01	7.386877323933929802e+03	6.816034727738050414e+00	7.448146651616108116e+00	1.163401281258479912e+03	6.512669314600761936e+02	5.103488724046640002e+00	5.902356648298503217e+01	1.152495365715307116e+02	-1.380711874576983633e-01	2.585318586383080319e+00	-2.057189138830738395e-01	-1.886562191028617885e-01	7.662166666666666970e+03	1.154166666666666607e+01	1.145833333333333393e+01	1.249958333333333258e+03	8.327500000000000000e+02	8.625000000000000000e+00	6.704166666666667140e+01	1.564583333333333428e+02	3.333333333333333148e-01	4.333333333333333037e+00	1.250000000000000000e-01	3.750000000000000000e-01	7.937456009399404138e+03	1.626729860559528262e+01	1.546852001505055973e+01	1.336515385408186603e+03	1.014233068539923806e+03	1.214651127595336000e+01	7.505976685034831064e+01	1.976671300951359740e+02	8.047378541243650485e-01	6.081348080283586199e+00	4.557189138830738395e-01	9.386562191028617885e-01	8.212745352132140397e+03	2.099293054452389740e+01	1.947870669676778732e+01	1.423072437483040176e+03	1.195716137079847613e+03	1.566802255190672000e+01	8.307786703402994988e+01	2.388759268569386336e+02	1.276142374915396616e+00	7.829362827233838473e+00	7.864378277661476790e-01	1.502312438205723577e+00
1.700000000000000000e+02	7.130877681267756998e+03	2.967750749167437974e+00	4.207490415372610926e+00	1.077961478472211184e+03	4.808059624710591038e+02	9.811627619217233587e-01	5.248441224135559935e+01	7.334852983518148051e+01	-5.786893258332631573e-01	-1.306209105101585610e+00	-6.094757082487298749e-01	-7.908329997330663108e-01	7.398293007300545469e+03	7.067208707917052024e+00	7.812078541019638500e+00	1.167522405902772107e+03	6.530071479021962659e+02	4.948914714294194717e+00	5.995053945401113538e+01	1.132159315842574188e+02	-2.060113295832982361e-01	1.055228780782540454e+00	-1.380711874576982523e-01	-2.704164998665331554e-01	7.665708333333333030e+03	1.116666666666666607e+01	1.141666666666666607e+01	1.257083333333333258e+03	8.252083333333333712e+02	8.916666666666666075e+00	6.741666666666667140e+01	1.530833333333333428e+02	1.666666666666666574e-01	3.416666666666666519e+00	3.333333333333333148e-01	2.500000000000000000e-01	7.933123659366120592e+03	1.526612462541628013e+01	1.502125479231369454e+01	1.346644260763894408e+03	9.974095187644704765e+02	1.288441861903913832e+01	7.488279387932220743e+01	1.929507350824092669e+02	5.393446629166315232e-01	5.778104552550792583e+00	8.047378541243648264e-01	7.704164998665331554e-01	8.200538985398909062e+03	1.936558258416589240e+01	1.862584291796072122e+01	1.436205188194455332e+03	1.169610704195607696e+03	1.685217057141160879e+01	8.234892109197774346e+01	2.328181368314852193e+02	9.120226591665964166e-01	8.139542438434919092e+00	1.276142374915396394e+00	1.290832999733066311e+00
1.710000000000000000e+02	7.135142699468116007e+03	4.959313793346797006e+00	3.807250444594949990e+00	1.078919263691017704e+03	4.775862567899845317e+02	6.259921259881888744e-01	5.307108010154666999e+01	7.112357307175722099e+01	-7.908329997330663108e-01	-5.092497528228943082e-01	-1.193375672974064550e+00	-7.908329997330663108e-01	7.400467183067391488e+03	8.500490230006731096e+00	7.591125222297474551e+00	1.169834631845508738e+03	6.492097950616589515e+02	4.562996062994094437e+00	6.026470671743999930e+01	1.121867865358786105e+02	-2.704164998665331554e-01	1.745375123588552846e+00	-4.716878364870322748e-01	-2.704164998665331554e-01	7.665791666666666970e+03	1.204166666666666607e+01	1.137500000000000000e+01	1.260750000000000000e+03	8.208333333333333712e+02	8.500000000000000000e+00	6.745833333333332860e+01	1.532500000000000000e+02	2.500000000000000000e-01	4.000000000000000000e+00	2.500000000000000000e-01	2.500000000000000000e-01	7.931116150265942451e+03	1.558284310332660105e+01	1.515887477770252545e+01	1.351665368154491262e+03	9.924568716050077910e+02	1.243700393700590467e+01	7.465195994922665079e+01	1.943132134641213895e+02	7.704164998665331554e-01	6.254624876411447154e+00	9.716878364870322748e-01	7.704164998665331554e-01	8.196440633865218842e+03	1.912401953998653426e+01	1.894274955540505090e+01	1.442580736308982296e+03	1.164080409876682097e+03	1.637400787401180935e+01	8.184558656511998720e+01	2.353764269282427790e+02	1.290832999733066311e+00	8.509249752822894308e+00	1.693375672974064550e+00	1.290832999733066311e+00
1.720000000000000000e+02	7.133090737047392395e+03	2.994553107813404225e+00	4.150811606716936275e+00	1.074240100406326292e+03	4.786010778810017428e+02	1.350675706525628961e+00	5.282945788826229716e+01	7.887319287462543116e+01	-9.876916288627259899e-01	-4.457068336386695862e-01	-6.038995287340801488e-01	-7.259424334001738366e-01	7.398357868523696197e+03	7.059776553906702112e+00	7.658739136691801619e+00	1.168724216869829888e+03	6.491547056071675570e+02	5.050337853262814036e+00	5.999806227746448428e+01	1.170615964373127156e+02	-2.855124810980296801e-01	1.235479916513998466e+00	-1.977830977003734170e-01	-1.546378833667536035e-01	7.663625000000000000e+03	1.112500000000000000e+01	1.116666666666666607e+01	1.263208333333333258e+03	8.197083333333333712e+02	8.750000000000000000e+00	6.716666666666667140e+01	1.552500000000000000e+02	4.166666666666666852e-01	2.916666666666666519e+00	2.083333333333333426e-01	4.166666666666666852e-01	7.928892131476303803e+03	1.519022344609329878e+01	1.467459419664153053e+01	1.357692449796836627e+03	9.902619610594991855e+02	1.244966214673718596e+01	7.433527105586885853e+01	1.934384035626872844e+02	1.118845814431363106e+00	4.597853416819334349e+00	6.144497643670401299e-01	9.879712167000869183e-01	8.194159262952607605e+03	1.925544689218659755e+01	1.818252172661639676e+01	1.452176566260340223e+03	1.160815588785665113e+03	1.614932429347437193e+01	8.150387544507104565e+01	2.316268071253745688e+02	1.821024962196059471e+00	6.279040166972002623e+00	1.020566195400746778e+00	1.559275766733507318e+00
1.730000000000000000e+02	7.134346266511927752e+03	4.060493414780494525e+00	3.397592184187061548e+00	1.077020148193104205e+03	4.826704507968610756e+02	1.252391085286700623e+00	5.296269167509564824e+01	8.011397003703429220e+01	-9.302398582179318698e-01	-2.638568866708541627e-01	-9.302398582179318698e-01	-6.038995287340801488e-01	7.398152299922629936e+03	7.467746707390247707e+00	7.407129425426863811e+00	1.171885074096551989e+03	6.501268920650971950e+02	5.063695542643349867e+00	6.023134583754782767e+01	1.175778183518504818e+02	-3.192865957756326201e-01	1.243071556664572919e+00	-3.192865957756326201e-01	-1.977830977003734170e-01	7.661958333333333030e+03	1.087500000000000000e+01	1.141666666666666607e+01	1.266750000000000000e+03	8.175833333333333712e+02	8.875000000000000000e+00	6.750000000000000000e+01	1.550416666666666572e+02	2.916666666666666852e-01	2.750000000000000000e+00	2.916666666666666852e-01	2.083333333333333426e-01	7.925764366744036124e+03	1.428225329260975229e+01	1.542620390790646923e+01	1.361614925903448011e+03	9.850397746015695475e+02	1.268630445735665013e+01	7.476865416245217943e+01	1.925055149814828326e+02	9.026199291089660459e-01	4.256928443335427303e+00	9.026199291089660459e-01	6.144497643670401299e-01	8.189570400154738309e+03	1.768950658521950459e+01	1.943574114914627060e+01	1.456479851806895795e+03	1.152496215869805610e+03	1.649760891471330027e+01	8.203730832490434466e+01	2.299693632962990364e+02	1.513573191551265351e+00	5.763856886670854607e+00	1.513573191551265351e+00	1.020566195400746778e+00
1.740000000000000000e+02	7.130739691361214682e+03	2.736754386488605029e+00	3.917096231345238877e+00	1.081729933872055881e+03	4.797495139325642413e+02	2.139064187692860664e+00	5.161496825732199767e+01	8.267923406970368205e+01	-1.027525231651946758e+00	-5.820145037332715710e-01	-6.038995287340801488e-01	-7.852373319433405552e-01	7.396161512347273856e+03	6.410043859910969033e+00	7.958548115672619438e+00	1.175781633602694455e+03	6.467289236329488631e+02	5.715365427179763813e+00	5.957831746199433098e+01	1.193187837015185124e+02	-2.637626158259733788e-01	1.063159414800030955e+00	-1.977830977003734170e-01	-2.467853326383369628e-01	7.661583333333333030e+03	1.008333333333333393e+01	1.200000000000000000e+01	1.269833333333333258e+03	8.137083333333333712e+02	9.291666666666666075e+00	6.754166666666667140e+01	1.559583333333333428e+02	5.000000000000000000e-01	2.708333333333333481e+00	2.083333333333333426e-01	2.916666666666666852e-01	7.927005154319392204e+03	1.375662280675569882e+01	1.604145188432737967e+01	1.363885033063972060e+03	9.806877430337178794e+02	1.286796790615356834e+01	7.550501587133901182e+01	1.925978829651481874e+02	1.263762615825973379e+00	4.353507251866636452e+00	6.144497643670401299e-01	8.301186659716703886e-01	8.192426975305450469e+03	1.742991228017806193e+01	2.008290376865475935e+01	1.457936732794610634e+03	1.147667152734102501e+03	1.644426914564047237e+01	8.346836507601135224e+01	2.292374325969630036e+02	2.027525231651946758e+00	5.998681170399938978e+00	1.020566195400746778e+00	1.368570665276674037e+00
1.750000000000000000e+02	7.116966571324316646e+03	4.731835395078380024e+00	3.668859952944158564e+00	1.086175097176861073e+03	4.663223317473698444e+02	2.309623646228141425e+00	5.168027778014180740e+01	7.747345083634793639e+01	-6.160254037844385966e-01	-1.045694996615864625e-01	-1.157378651666526315e+00	-8.299687361450258649e-01	7.387191618995491808e+03	7.699251030872522605e+00	7.626096643138746245e+00	1.179254215255097051e+03	6.399111658736849222e+02	5.592311823114070712e+00	5.984013889007090370e+01	1.175492254181739611e+02	-1.830127018922192983e-01	1.781048583502540028e+00	-4.120226591665964722e-01	-1.858177014058462473e-01	7.657416666666666970e+03	1.066666666666666607e+01	1.158333333333333393e+01	1.272333333333333258e+03	8.135000000000000000e+02	8.875000000000000000e+00	6.800000000000000000e+01	1.576250000000000000e+02	2.500000000000000000e-01	3.666666666666666519e+00	3.333333333333333148e-01	4.583333333333333148e-01	7.927641714337842131e+03	1.363408230246080954e+01	1.554057002352792161e+01	1.365412451411569464e+03	9.870888341263150778e+02	1.215768817688593018e+01	7.615986110992909630e+01	1.977007745818260389e+02	6.830127018922192983e-01	5.552284749830793231e+00	1.078689325833263046e+00	1.102484368072512932e+00	8.197866762009016384e+03	1.660149793825495124e+01	1.949780671372251106e+01	1.458491569489805443e+03	1.160677668252630156e+03	1.544037635377185858e+01	8.431972221985819260e+01	2.377765491636520778e+02	1.116025403784438597e+00	7.437902832994919500e+00	1.824045318333192833e+00	1.746635402811692384e+00
1.760000000000000000e+02	7.121217907435592679e+03	4.143204736406356226e+00	5.015711876776158817e+00	1.088898985270551066e+03	4.751424963562820381e+02	1.644438642024498520e+00	5.204172106188556768e+01	7.696147561216614008e+01	-7.852373319433405552e-01	-1.163331998932265243e+00	-1.016941090707505380e+00	-7.852373319433403331e-01	7.386733953717795885e+03	7.404935701536510706e+00	8.216189271721411558e+00	1.182845325968608904e+03	6.447170815114743618e+02	5.301385987678916223e+00	6.002086053094278384e+01	1.172932378060830700e+02	-2.467853326383369628e-01	9.183340005338673784e-01	-3.209705453537526898e-01	-2.467853326383368517e-01	7.652250000000000000e+03	1.066666666666666607e+01	1.141666666666666607e+01	1.276791666666666742e+03	8.142916666666666288e+02	8.958333333333333925e+00	6.800000000000000000e+01	1.576250000000000000e+02	2.916666666666666852e-01	3.000000000000000000e+00	3.750000000000000000e-01	2.916666666666666852e-01	7.917766046282204115e+03	1.392839763179682144e+01	1.461714406161192059e+01	1.370738007364724581e+03	9.838662518218588957e+02	1.261528067898775163e+01	7.597913946905721616e+01	1.979567621939169157e+02	8.301186659716703886e-01	5.081665999466132178e+00	1.070970545353752801e+00	8.301186659716701666e-01	8.183282092564407321e+03	1.719012859692697504e+01	1.781762145655717333e+01	1.464684348062782419e+03	1.153440836977051276e+03	1.627222802464216755e+01	8.395827893811443232e+01	2.382885243878338599e+02	1.368570665276674037e+00	7.163331998932265243e+00	1.766941090707505380e+00	1.368570665276673815e+00
1.770000000000000000e+02	7.136155526565691616e+03	4.438069424807730812e+00	3.541779280101882144e+00	1.091010334494639665e+03	4.800681166639408843e+02	1.629939071675231332e+00	5.225913815170177656e+01	7.951831021965429613e+01	-4.694374650592331721e-01	-8.655927398614338131e-02	-7.852373319433403331e-01	-9.876916288627262119e-01	7.395598596616179748e+03	7.677368045737198443e+00	7.395889640050940628e+00	1.185755167247319832e+03	6.439090583319704137e+02	5.231636202504282629e+00	6.004623574251755258e+01	1.186966551098271481e+02	-1.930520658629499287e-01	1.394220363006928309e+00	-2.467853326383368517e-01	-2.855124810980297911e-01	7.655041666666666970e+03	1.091666666666666607e+01	1.125000000000000000e+01	1.280500000000000000e+03	8.077500000000000000e+02	8.833333333333333925e+00	6.783333333333332860e+01	1.578750000000000000e+02	8.333333333333332871e-02	2.875000000000000000e+00	2.916666666666666852e-01	4.166666666666666852e-01	7.914484736717154192e+03	1.415596528759613371e+01	1.510411035994905937e+01	1.375244832752680168e+03	9.715909416680295863e+02	1.243503046416238433e+01	7.562043092414910461e+01	1.970533448901728661e+02	3.597187325296165583e-01	4.355779636993071691e+00	8.301186659716701666e-01	1.118845814431363106e+00	8.173927806767642323e+03	1.739526390852559956e+01	1.895822071989811874e+01	1.469989665505360335e+03	1.135431883336059173e+03	1.603672759499143652e+01	8.340752851496488063e+01	2.362316897803457039e+02	6.361041317258998573e-01	5.836559273986143381e+00	1.368570665276673815e+00	1.821024962196059693e+00
1.780000000000000000e+02	7.128640928096390780e+03	4.070155328901043923e+00	3.213862415896501901e+00	1.092521633408599655e+03	4.759570887740864009e+02	6.762446893453395447e-01	5.144705464275315165e+01	7.985355592917517242e+01	-6.038995287340801488e-01	-2.547657925300250703e-01	-7.529711460710616366e-01	-5.786893258332631573e-01	7.389820464048195390e+03	7.597577664450522406e+00	7.294431207948250950e+00	1.189219150037633199e+03	6.419577110537098861e+02	4.525622344672669328e+00	5.972352732137657938e+01	1.180517779645875862e+02	-1.977830977003734170e-01	1.476783770401654206e+00	-3.139855730355308183e-01	-2.060113295832982361e-01	7.651000000000000000e+03	1.112500000000000000e+01	1.137500000000000000e+01	1.285916666666666742e+03	8.079583333333333712e+02	8.375000000000000000e+00	6.800000000000000000e+01	1.562500000000000000e+02	2.083333333333333426e-01	3.208333333333333481e+00	1.250000000000000000e-01	1.666666666666666574e-01	7.912179535951804610e+03	1.465242233554947759e+01	1.545556879205174994e+01	1.382614183295700286e+03	9.739589556129568564e+02	1.222437765532733067e+01	7.627647267862342062e+01	1.944482220354124138e+02	6.144497643670401299e-01	4.939882896265013201e+00	5.639855730355307628e-01	5.393446629166315232e-01	8.173359071903609220e+03	1.817984467109895519e+01	1.953613758410349988e+01	1.479311699924733830e+03	1.139959577892580455e+03	1.607375531065466134e+01	8.455294535724684124e+01	2.326464440708248276e+02	1.020566195400746778e+00	6.671432459196692477e+00	1.002971146071061526e+00	9.120226591665964166e-01
1.790000000000000000e+02	7.134527847183151607e+03	5.081835687899578957e+00	3.603185227307064586e+00	1.096533890405523152e+03	4.724290804356008948e+02	2.822021129186520483e-01	5.250860125885461116e+01	7.058124488181378808e+01	-9.534228621747851129e-01	-3.729833462074170214e-01	-7.761423749153966156e-01	-5.364378277661476790e-01	7.393701423591575804e+03	8.270084510616456441e+00	7.030759280320198812e+00	1.194266945202761690e+03	6.370687068844671330e+02	4.641101056459326024e+00	6.002513396276064128e+01	1.127697891075735583e+02	-2.475447644207258713e-01	1.563508326896291489e+00	-3.047378541243649375e-01	-2.057189138830738395e-01	7.652875000000000000e+03	1.145833333333333393e+01	1.045833333333333393e+01	1.292000000000000000e+03	8.017083333333333712e+02	9.000000000000000000e+00	6.754166666666667140e+01	1.549583333333333428e+02	4.583333333333333148e-01	3.500000000000000000e+00	1.666666666666666574e-01	1.250000000000000000e-01	7.912048576408424196e+03	1.464658215605021141e+01	1.388590738634646904e+01	1.389733054797238310e+03	9.663479597821996094e+02	1.335889894354067309e+01	7.505819937057269442e+01	1.971468775590931273e+02	1.164211431087392556e+00	5.436491673103708067e+00	6.380711874576983078e-01	4.557189138830738395e-01	8.171222152816848393e+03	1.783483097876708712e+01	1.731348143935960238e+01	1.487466109594476848e+03	1.130987586231065961e+03	1.771779788708134618e+01	8.257473207447873165e+01	2.393354217848528833e+02	1.870089528841451632e+00	7.372983346207417021e+00	1.109475708248729875e+00	7.864378277661476790e-01
1.800000000000000000e+02	7.150706422841591120e+03	5.262268182104207881e+00	4.377976950096065245e+00	1.099607787173336874e+03	4.730765810877544482e+02	9.663841858627026937e-01	5.273700719588462960e+01	7.177592649679330350e+01	-7.908329997330663108e-01	-7.100486042448830304e-01	-7.908329997330663108e-01	-7.852373319433403331e-01	7.403332378087461620e+03	8.089467424385436090e+00	7.293155141714699141e+00	1.198658060253334952e+03	6.342257905438772241e+02	4.899858759598018310e+00	6.005600359794231480e+01	1.127004632483966589e+02	-2.704164998665331554e-01	1.061642364544225225e+00	-2.704164998665331554e-01	-2.467853326383368517e-01	7.655958333333333030e+03	1.091666666666666607e+01	1.020833333333333393e+01	1.297708333333333258e+03	7.953750000000000000e+02	8.833333333333333925e+00	6.737500000000000000e+01	1.536250000000000000e+02	2.500000000000000000e-01	2.833333333333333481e+00	2.500000000000000000e-01	2.916666666666666852e-01	7.908584288579204440e+03	1.374386590894789606e+01	1.312351152495196871e+01	1.396758606413331563e+03	9.565242094561227759e+02	1.276680790706864954e+01	7.469399640205767810e+01	1.945495367516033411e+02	7.704164998665331554e-01	4.605024302122441959e+00	7.704164998665331554e-01	8.301186659716701666e-01	8.161210243825074940e+03	1.657106515122912427e+01	1.603868971657060172e+01	1.495808879493329641e+03	1.117673418912245552e+03	1.670028248080396338e+01	8.201299280411537040e+01	2.354740735032066823e+02	1.290832999733066311e+00	6.376715270911549993e+00	1.290832999733066311e+00	1.368570665276673815e+00
1.810000000000000000e+02	7.172960649737517997e+03	4.459474992972424445e+00	4.186308551300862213e+00	1.104957950591877079e+03	4.851354770266689798e+02	9.066784037654107564e-01	5.313178994355805429e+01	7.207068002889243985e+01	-7.881883952584496367e-01	-1.510739305015960099e-01	-4.694374650592332832e-01	-7.908329997330663108e-01	7.416542824868758544e+03	7.500570829819545260e+00	7.009820942317098513e+00	1.204749808629271911e+03	6.365885718466678327e+02	4.515839201882705822e+00	6.054506163844568789e+01	1.114520066811128913e+02	-2.899275309625581887e-01	1.320296368082535254e+00	-1.930520658629499842e-01	-2.704164998665331554e-01	7.660125000000000000e+03	1.054166666666666607e+01	9.833333333333333925e+00	1.304541666666666742e+03	7.880416666666666288e+02	8.125000000000000000e+00	6.795833333333332860e+01	1.508333333333333428e+02	2.083333333333333426e-01	2.791666666666666519e+00	8.333333333333332871e-02	2.500000000000000000e-01	7.903707175131241456e+03	1.358276250351378778e+01	1.265684572434956934e+01	1.404333524704061574e+03	9.394947614866654249e+02	1.173416079811729418e+01	7.537160502822096930e+01	1.902146599855537943e+02	7.065941976292248183e-01	4.263036965250798005e+00	3.597187325296166138e-01	7.704164998665331554e-01	8.147289350262482003e+03	1.662385834036090770e+01	1.548035811536580653e+01	1.504125382741456406e+03	1.090947856306664335e+03	1.534332159623458836e+01	8.278487672310859580e+01	2.295959866377742458e+02	1.204855061925116377e+00	5.734407263834929047e+00	6.361041317258999683e-01	1.290832999733066311e+00
1.820000000000000000e+02	7.181068311776633891e+03	4.002935000263275533e+00	3.486446923820660793e+00	1.106937227815532196e+03	4.802451779679925039e+02	-9.032705952169228780e-01	5.532575981049452452e+01	7.662856463534461682e+01	-9.138857955913137765e-01	-1.091263510296047734e-01	-5.786893258332631573e-01	-8.635242913114342667e-01	7.424096655888316491e+03	6.959800833464971248e+00	7.076556795243662989e+00	1.208593613907765985e+03	6.288517556506628807e+02	3.402531369058205080e+00	6.174621323858059441e+01	1.126684489843389798e+02	-2.902762311289902031e-01	1.445436824485197613e+00	-2.060113295832982361e-01	-2.234288123223838185e-01	7.667125000000000000e+03	9.916666666666666075e+00	1.066666666666666607e+01	1.310250000000000000e+03	7.774583333333333712e+02	7.708333333333333037e+00	6.816666666666667140e+01	1.487083333333333428e+02	3.333333333333333148e-01	3.000000000000000000e+00	1.666666666666666574e-01	4.166666666666666852e-01	7.910153344111683509e+03	1.287353249986836090e+01	1.425677653808966916e+01	1.411906386092234015e+03	9.260649110160038617e+02	1.201413529760846188e+01	7.458712009475274840e+01	1.847482176823277200e+02	9.569428977956568882e-01	4.554563175514802609e+00	5.393446629166315232e-01	1.056762145655717244e+00	8.153181688223366109e+03	1.583039833307005750e+01	1.784688640951267047e+01	1.513562772184467804e+03	1.074671488698674239e+03	1.631993726188358806e+01	8.100757352283882540e+01	2.207881020313220688e+02	1.580552462257980295e+00	6.109126351029605217e+00	9.120226591665964166e-01	1.696857624644767748e+00
1.830000000000000000e+02	7.194196552421598426e+03	4.376243919661941817e+00	3.519446542464213401e+00	1.106080785749104734e+03	4.766762291301523078e+02	-7.401904179666853878e-01	5.256453592412700004e+01	7.906689433228646635e+01	-6.160254037844385966e-01	-1.037936839234891551e+00	-7.523124382057235771e-01	-7.523124382057235771e-01	7.432785776210799668e+03	7.167288626497637871e+00	7.197223271232106256e+00	1.209665392874552481e+03	6.232339478984094967e+02	3.504904791016657306e+00	5.986560129539683572e+01	1.144501138328099046e+02	-1.830127018922192983e-01	9.393649137158874840e-01	-1.886562191028617885e-01	-1.886562191028617885e-01	7.671375000000000000e+03	9.958333333333333925e+00	1.087500000000000000e+01	1.313250000000000000e+03	7.697916666666666288e+02	7.750000000000000000e+00	6.716666666666667140e+01	1.498333333333333428e+02	2.500000000000000000e-01	2.916666666666666519e+00	3.750000000000000000e-01	3.750000000000000000e-01	7.909964223789200332e+03	1.274937804016903087e+01	1.455277672876789374e+01	1.416834607125447519e+03	9.163493854349237608e+02	1.199509520898334358e+01	7.446773203793651419e+01	1.852165528338567810e+02	6.830127018922192983e-01	4.893968419617445775e+00	9.386562191028617885e-01	9.386562191028617885e-01	8.148553447578401574e+03	1.554042274700472603e+01	1.823055345753578749e+01	1.520419214250895266e+03	1.062907104203181007e+03	1.624019041796668716e+01	8.176879740920634276e+01	2.205997723343802193e+02	1.116025403784438597e+00	6.871270172568224588e+00	1.502312438205723577e+00	1.502312438205723577e+00
1.840000000000000000e+02	7.204199584261636119e+03	4.616762452898226954e+00	4.232331594092292093e+00	1.109140817415814354e+03	4.704261045990043044e+02	-2.808086036264114682e-01	5.294149026149898418e+01	7.746562827558965125e+01	-7.852373319433403331e-01	-1.832918737069633153e-01	-9.138857955913137765e-01	-7.909944487358055998e-01	7.439891458797484120e+03	7.516714559782446514e+00	7.282832463712813009e+00	1.212091242041240548e+03	6.162963856328354950e+02	3.713762364853460785e+00	5.992907846408282779e+01	1.146494808044614899e+02	-2.467853326383368517e-01	1.491687396479851602e+00	-2.902762311289902031e-01	-1.454972243679027999e-01	7.675583333333333030e+03	1.041666666666666607e+01	1.033333333333333393e+01	1.315041666666666742e+03	7.621666666666666288e+02	7.708333333333333037e+00	6.691666666666667140e+01	1.518333333333333428e+02	2.916666666666666852e-01	3.166666666666666519e+00	3.333333333333333148e-01	5.000000000000000000e-01	7.911275207869181941e+03	1.331661877355088563e+01	1.338383420295385484e+01	1.417992091292092937e+03	9.080369477004977625e+02	1.170290430181320573e+01	7.390425486925050791e+01	1.890171858622051957e+02	8.301186659716701666e-01	4.841645936853481658e+00	9.569428977956568882e-01	1.145497224367902689e+00	8.146967082405029942e+03	1.621657088043510697e+01	1.643433507257437753e+01	1.520942515917519131e+03	1.053907228734329010e+03	1.569747527029307754e+01	8.089184307183435862e+01	2.262010383910770202e+02	1.368570665276673815e+00	6.516625207040296353e+00	1.580552462257980295e+00	1.790994448735805600e+00
1.850000000000000000e+02	7.210785099623217320e+03	4.182378543442825780e+00	4.292840492026233967e+00	1.111081681891643484e+03	4.725049911408758589e+02	1.109174682364107767e+00	5.430721214183819257e+01	7.691848685202572256e+01	-7.523124382057235771e-01	-1.474136697109866834e+00	-7.761423749153966156e-01	-7.159719205521203333e-01	7.443892549811608660e+03	7.382855938388079409e+00	7.250586912679784390e+00	1.214895007612488371e+03	6.148566622371046151e+02	4.596254007848720846e+00	6.036193940425243198e+01	1.143550767593461899e+02	-1.886562191028617885e-01	6.170983181117333238e-01	-3.047378541243649375e-01	-3.163192936093935370e-01	7.677000000000000000e+03	1.058333333333333393e+01	1.020833333333333393e+01	1.318708333333333258e+03	7.572083333333333712e+02	8.083333333333333925e+00	6.641666666666667140e+01	1.517916666666666572e+02	3.750000000000000000e-01	2.708333333333333481e+00	1.666666666666666574e-01	8.333333333333332871e-02	7.910107450188391340e+03	1.378381072827858844e+01	1.316607975398688346e+01	1.422521659054178144e+03	8.995600044295621274e+02	1.157041265881794700e+01	7.247139392908090372e+01	1.892282565739871245e+02	9.386562191028617885e-01	4.799568348554933195e+00	6.380711874576983078e-01	4.829859602760601667e-01	8.143214900376782680e+03	1.698428812322384118e+01	1.612382617464043477e+01	1.526334984775023031e+03	1.041911675525790997e+03	1.505749198430256008e+01	7.852612119149515024e+01	2.266648464813075918e+02	1.502312438205723577e+00	6.890803363776534241e+00	1.109475708248729875e+00	8.826385872187870740e-01
1.860000000000000000e+02	7.212440815364583614e+03	4.768765412627334221e+00	3.263082114081820251e+00	1.118994931124963841e+03	4.671154729024389667e+02	1.806944607881594500e+00	5.471889728024095234e+01	7.675205134727546863e+01	-5.364378277661476790e-01	-5.588383507159737640e-01	-7.852373319433405552e-01	-7.909944487358055998e-01	7.443928741015624837e+03	7.655216039646999704e+00	6.610707723707577088e+00	1.221747465562481921e+03	6.110785697845527693e+02	4.757638970607463769e+00	6.079694864012047617e+01	1.133551923403043986e+02	-2.057189138830738395e-01	1.366414157975346377e+00	-2.467853326383369628e-01	-1.454972243679027999e-01	7.675416666666666970e+03	1.054166666666666607e+01	9.958333333333333925e+00	1.324500000000000000e+03	7.550416666666666288e+02	7.708333333333333037e+00	6.687500000000000000e+01	1.499583333333333428e+02	1.250000000000000000e-01	3.291666666666666519e+00	2.916666666666666852e-01	5.000000000000000000e-01	7.906904592317709103e+03	1.342811729368633245e+01	1.330595894295909076e+01	1.427252534437518079e+03	8.990047635487804882e+02	1.065902769605920142e+01	7.295305135987952383e+01	1.865614743263622870e+02	4.557189138830738395e-01	5.216919175357986660e+00	8.301186659716703886e-01	1.145497224367902689e+00	8.138392517968750326e+03	1.631456792070599704e+01	1.665358455258484582e+01	1.530005068875036159e+03	1.042967860430894234e+03	1.360972205878507069e+01	7.903110271975904766e+01	2.231646153193912028e+02	7.864378277661476790e-01	7.142171684049307245e+00	1.368570665276674037e+00	1.790994448735805600e+00
1.870000000000000000e+02	7.217476917753392627e+03	4.732331594092292093e+00	3.494070123363640867e+00	1.121913363079648889e+03	4.637979052044420314e+02	2.059572203064806928e+00	5.447351428176892085e+01	7.911655655191846392e+01	-6.160254037844385966e-01	8.518105831662308169e-01	-7.722082634517999367e-01	-7.852373319433403331e-01	7.447092625543363283e+03	7.782832463712813009e+00	6.642868395015153027e+00	1.225310848206491073e+03	6.068364526022210157e+02	4.988119434865737389e+00	6.044509047421779258e+01	1.144332782759592249e+02	-1.830127018922192983e-01	2.280071958249782149e+00	-2.194374650592332832e-01	-2.467853326383368517e-01	7.676708333333333030e+03	1.083333333333333393e+01	9.791666666666666075e+00	1.328708333333333258e+03	7.498750000000000000e+02	7.916666666666666963e+00	6.641666666666667140e+01	1.497500000000000000e+02	2.500000000000000000e-01	3.708333333333333481e+00	3.333333333333333148e-01	2.916666666666666852e-01	7.906324041123302777e+03	1.388383420295385484e+01	1.294046493831817912e+01	1.432105818460175442e+03	8.929135473977789843e+02	1.084521389846759654e+01	7.238824285911555023e+01	1.850667217240407751e+02	6.830127018922192983e-01	5.136594708416884814e+00	8.861041317258999683e-01	8.301186659716701666e-01	8.135939748913273434e+03	1.693433507257437753e+01	1.608926320996969039e+01	1.535503303587017626e+03	1.035952094795557969e+03	1.377376113026852700e+01	7.835981905156442906e+01	2.203834434480815503e+02	1.116025403784438597e+00	6.564856083500435702e+00	1.438874930118466455e+00	1.368570665276673815e+00
1.880000000000000000e+02	7.220005060383688033e+03	4.885426258448893222e+00	2.720301097012286284e+00	1.125355965018567304e+03	4.520985351384009618e+02	1.969284934658458219e+00	5.510993414700284632e+01	8.123839219317957827e+01	-5.786893258332631573e-01	-4.486302737319278755e-01	-6.160254037844385966e-01	-3.579859602760600557e-01	7.450981696858510986e+03	7.713546462557779648e+00	6.235150548506142698e+00	1.229677982509283538e+03	5.968201009025337953e+02	4.859642467329228666e+00	6.084663374016808746e+01	1.145566960965897891e+02	-2.060113295832982361e-01	1.338184863134036062e+00	-1.830127018922192983e-01	-1.581596468046967130e-01	7.681958333333333030e+03	1.054166666666666607e+01	9.750000000000000000e+00	1.334000000000000000e+03	7.415416666666666288e+02	7.750000000000000000e+00	6.658333333333332860e+01	1.478750000000000000e+02	1.666666666666666574e-01	3.125000000000000000e+00	2.500000000000000000e-01	4.166666666666666435e-02	7.912934969808155074e+03	1.336978687077555250e+01	1.326484945149385730e+01	1.438322017490716462e+03	8.862632324307994622e+02	1.064035753267077133e+01	7.232003292649856974e+01	1.811933039034101967e+02	5.393446629166315232e-01	4.911815136865963716e+00	6.830127018922192983e-01	2.414929801380300278e-01	8.143911606282978028e+03	1.619790707488444070e+01	1.677969890298771460e+01	1.542644034981432696e+03	1.030984798194932409e+03	1.353071506534154267e+01	7.805673251966381088e+01	2.145116078068204217e+02	9.120226591665964166e-01	6.698630273731927431e+00	1.116025403784438597e+00	4.413192936093934260e-01
1.890000000000000000e+02	7.226866933367755337e+03	5.315075066450747343e+00	2.952177911974080082e+00	1.124089230411486824e+03	4.371114607044951299e+02	1.475505932730435177e+00	5.464972452104223066e+01	8.127826500841280222e+01	-7.722082634518001587e-01	2.251387816048611157e-02	-5.786893258332631573e-01	-7.159719205521203333e-01	7.457370966683877668e+03	8.053370866558706709e+00	6.267755622653707448e+00	1.230440448539076669e+03	5.845765636855808225e+02	4.529419633031883663e+00	6.069986226052111533e+01	1.149307991708730725e+02	-2.194374650592333942e-01	1.636256939080243056e+00	-2.060113295832982361e-01	-3.163192936093935370e-01	7.687875000000000000e+03	1.079166666666666607e+01	9.583333333333333925e+00	1.336791666666666742e+03	7.320416666666666288e+02	7.583333333333333037e+00	6.675000000000000000e+01	1.485833333333333428e+02	3.333333333333333148e-01	3.250000000000000000e+00	1.666666666666666574e-01	8.333333333333332871e-02	7.918379033316122332e+03	1.352996246677462544e+01	1.289891104401296040e+01	1.443142884794256815e+03	8.795067696477524350e+02	1.063724703363478241e+01	7.280013773947888467e+01	1.822358674957936273e+02	8.861041317258999683e-01	4.863743060919756722e+00	5.393446629166315232e-01	4.829859602760601667e-01	8.148883066632244663e+03	1.626825826688258303e+01	1.621448875469258866e+01	1.549494102921846661e+03	1.026971872628838128e+03	1.369116073393623090e+01	7.885027547895776934e+01	2.158884016582538834e+02	1.438874930118466677e+00	6.477486121839513444e+00	9.120226591665964166e-01	8.826385872187870740e-01
1.900000000000000000e+02	7.222988548483016530e+03	3.946364909903620877e+00	2.349183894572376197e+00	1.130440550550737044e+03	4.360466135965874628e+02	1.978901521286967835e+00	5.451389693575653439e+01	7.709973487497718736e+01	-6.160254037844385966e-01	-1.344393681900374116e+00	-7.852373319433403331e-01	-6.160254037844385966e-01	7.453848440908174780e+03	7.285682454951810882e+00	5.987091947286188542e+00	1.234907775275368522e+03	5.837941401316270458e+02	4.843617427310149992e+00	6.050694846787826719e+01	1.135082007708219294e+02	-1.830127018922192983e-01	9.736364923831462015e-01	-2.467853326383368517e-01	-1.830127018922192983e-01	7.684708333333333030e+03	1.062500000000000000e+01	9.625000000000000000e+00	1.339375000000000000e+03	7.315416666666666288e+02	7.708333333333333037e+00	6.650000000000000000e+01	1.499166666666666572e+02	2.500000000000000000e-01	3.291666666666666519e+00	2.916666666666666852e-01	2.500000000000000000e-01	7.915568225758491280e+03	1.396431754504818912e+01	1.326290805271381146e+01	1.443842224724631478e+03	8.792891932017062118e+02	1.057304923935651608e+01	7.249305153212173991e+01	1.863251325625113850e+02	6.830127018922192983e-01	5.609696840950187280e+00	8.301186659716701666e-01	6.830127018922192983e-01	8.146428118183649531e+03	1.730363509009637824e+01	1.690081610542762292e+01	1.548309449449262956e+03	1.027036719736745908e+03	1.343776514537969824e+01	7.848610306424346561e+01	2.227335984583561412e+02	1.116025403784438597e+00	7.927727015233706709e+00	1.368570665276673815e+00	1.116025403784438597e+00
1.910000000000000000e+02	7.221010866346841794e+03	3.626054936844099963e+00	3.772996897798514659e+00	1.131043008118360376e+03	4.376166739325158233e+02	7.281284325948114144e-01	5.513369030599146470e+01	7.750402310012874807e+01	-6.160254037844385966e-01	-1.045694996615869066e-01	-5.786893258332631573e-01	-1.016941090707505380e+00	7.452234599840086958e+03	6.917194135088717388e+00	7.032331782232590811e+00	1.237167337392513446e+03	5.833708369662579116e+02	3.968230882964072226e+00	6.077517848632906805e+01	1.137520115500643669e+02	-1.830127018922192983e-01	1.781048583502539806e+00	-2.060113295832982361e-01	-3.209705453537526898e-01	7.683458333333333030e+03	1.020833333333333393e+01	1.029166666666666607e+01	1.343291666666666742e+03	7.291250000000000000e+02	7.208333333333333037e+00	6.641666666666667140e+01	1.500000000000000000e+02	2.500000000000000000e-01	3.666666666666666519e+00	1.666666666666666574e-01	3.750000000000000000e-01	7.914682066826579103e+03	1.349947253157795046e+01	1.355100155110074134e+01	1.449415995940820039e+03	8.748791630337420884e+02	1.044843578370259429e+01	7.205815484700427476e+01	1.862479884499356331e+02	6.830127018922192983e-01	5.552284749830793231e+00	5.393446629166315232e-01	1.070970545353752801e+00	8.145905800319824266e+03	1.679061172982256878e+01	1.681033643553481838e+01	1.555540325214973109e+03	1.020633326067484177e+03	1.368853823407185466e+01	7.769964302734187811e+01	2.224959768998712661e+02	1.116025403784438597e+00	7.437902832994920388e+00	9.120226591665964166e-01	1.766941090707505380e+00
1.920000000000000000e+02	7.221237117688407125e+03	3.971730599387545801e+00	4.104736091474397774e+00	1.132357865819279823e+03	4.535640609831858114e+02	5.717967697244912273e-01	5.594142556654802689e+01	8.055373300562642669e+01	-1.072875655532295358e+00	-3.288981981018341827e-01	-5.786893258332631573e-01	-7.908329997330663108e-01	7.449097725510870077e+03	7.110865299693772457e+00	7.344034712403866294e+00	1.239158099576306540e+03	5.926570304915928773e+02	4.035898384862245614e+00	6.105404611660734560e+01	1.156935331694798776e+02	-4.114378277661476790e-01	1.627217567615749649e+00	-2.060113295832982361e-01	-2.704164998665331554e-01	7.676958333333333030e+03	1.025000000000000000e+01	1.058333333333333393e+01	1.345958333333333258e+03	7.317500000000000000e+02	7.500000000000000000e+00	6.616666666666667140e+01	1.508333333333333428e+02	2.500000000000000000e-01	3.583333333333333481e+00	1.666666666666666574e-01	2.500000000000000000e-01	7.904818941155795983e+03	1.338913470030622754e+01	1.382263195426280156e+01	1.452758567090359975e+03	8.708429695084071227e+02	1.096410161513775350e+01	7.127928721672599011e+01	1.859731334971868080e+02	9.114378277661476790e-01	5.539449099050917091e+00	5.393446629166315232e-01	7.704164998665331554e-01	8.132679548978258936e+03	1.652826940061245509e+01	1.706193057519227096e+01	1.559558800847386692e+03	1.009935939016814245e+03	1.442820323027550877e+01	7.639190776678532302e+01	2.211129336610402447e+02	1.572875655532295358e+00	7.495564864768501145e+00	9.120226591665964166e-01	1.290832999733066311e+00
1.930000000000000000e+02	7.211779754268092802e+03	4.549879869801530141e+00	3.629465710183389149e+00	1.130620330579831261e+03	4.556144185412994716e+02	3.534955951673772745e-01	5.608472231868623226e+01	8.513149185128598617e+01	-7.761423749153966156e-01	-7.182841858667350365e-01	-7.852373319433405552e-01	-1.041035208539220047e+00	7.442598210467379431e+03	7.295773268234098552e+00	7.127232855091694574e+00	1.238351831956582373e+03	5.937238759373163930e+02	4.072581130917022563e+00	6.108402782600978043e+01	1.196282459256430002e+02	-3.047378541243649375e-01	1.203357907066632482e+00	-2.467853326383369628e-01	-3.538509376029433384e-01	7.673416666666666970e+03	1.004166666666666607e+01	1.062500000000000000e+01	1.346083333333333258e+03	7.318333333333333712e+02	7.791666666666666963e+00	6.608333333333332860e+01	1.541250000000000000e+02	1.666666666666666574e-01	3.125000000000000000e+00	2.916666666666666852e-01	3.333333333333333148e-01	7.904235122865954509e+03	1.278756006509923360e+01	1.412276714490830543e+01	1.453814834710084142e+03	8.699427907293503495e+02	1.151075220241631136e+01	7.108263884065686966e+01	1.886217540743569998e+02	6.380711874576983078e-01	5.046642092933367962e+00	8.301186659716703886e-01	1.020517604269610024e+00	8.135053579065241138e+03	1.553345346353180290e+01	1.762053428981661085e+01	1.561546336086835254e+03	1.008052248125367214e+03	1.522983773816595665e+01	7.608194434798042494e+01	2.231185081487139996e+02	1.109475708248729875e+00	6.968284185866735037e+00	1.368570665276674037e+00	1.707701875205886566e+00
1.940000000000000000e+02	7.204596045878736732e+03	4.820090474217789911e+00	3.464169001868535602e+00	1.133474286143547715e+03	4.562893784402727420e+02	5.238501545145499705e-01	5.447826507582956879e+01	8.113589228495729344e+01	-6.160254037844385966e-01	7.540580335846858162e-02	-5.364378277661476790e-01	-9.835837681435944946e-01	7.436756356272701851e+03	7.805878570442228437e+00	7.107084500934267801e+00	1.241237143071773971e+03	5.941863558868030850e+02	4.011925077257274985e+00	6.013496587124812010e+01	1.181512794758119753e+02	-1.830127018922192983e-01	1.829369568345901031e+00	-2.057189138830738395e-01	-2.209585507384639325e-01	7.668916666666666970e+03	1.079166666666666607e+01	1.075000000000000000e+01	1.349000000000000000e+03	7.320833333333333712e+02	7.500000000000000000e+00	6.579166666666667140e+01	1.551666666666666572e+02	2.500000000000000000e-01	3.583333333333333481e+00	1.250000000000000000e-01	5.416666666666666297e-01	7.901076977060632089e+03	1.377745476289110371e+01	1.439291549906573309e+01	1.456762856928226029e+03	8.699803107798636574e+02	1.098807492274272590e+01	7.144836746208522982e+01	1.921820538575213391e+02	6.830127018922192983e-01	5.337297098320766153e+00	4.557189138830738395e-01	1.304291884071797192e+00	8.133237287454597208e+03	1.676324285911554313e+01	1.803583099813146617e+01	1.564525713856452285e+03	1.007877288226394057e+03	1.447614984548545003e+01	7.710506825750377402e+01	2.291974410483760209e+02	1.116025403784438597e+00	7.091260863308198381e+00	7.864378277661476790e-01	2.066917101476927865e+00
1.950000000000000000e+02	7.200667301033330659e+03	3.522147563444569585e+00	4.266822985941539415e+00	1.133775850070110891e+03	4.559824884782368031e+02	2.355010634640155587e-01	5.372431884489620302e+01	7.810125862973920619e+01	-7.881883952584496367e-01	-1.312810273856126475e+00	-3.579859602760602222e-01	-7.908329997330663108e-01	7.433291983849998360e+03	6.906907115055617830e+00	7.487578159637436670e+00	1.243325425035055559e+03	5.939912442391183731e+02	3.951083865065341261e+00	5.961215942244810151e+01	1.165714626482029246e+02	-2.899275309625581887e-01	1.135261529738603503e+00	-1.581596468046967963e-01	-2.704164998665331554e-01	7.665916666666666970e+03	1.029166666666666607e+01	1.070833333333333393e+01	1.352875000000000000e+03	7.320000000000000000e+02	7.666666666666666963e+00	6.550000000000000000e+01	1.550416666666666572e+02	2.083333333333333426e-01	3.583333333333333481e+00	4.166666666666666435e-02	2.500000000000000000e-01	7.898541349483335580e+03	1.367642621827771521e+01	1.392908850702923118e+01	1.462424574964944441e+03	8.700087557608816269e+02	1.138224946826799311e+01	7.138784057755189849e+01	1.935118706851303898e+02	7.065941976292248183e-01	6.031405136928063015e+00	2.414929801380301111e-01	7.704164998665331554e-01	8.131166032300003280e+03	1.706118576988876256e+01	1.714984368072512666e+01	1.571974149929889109e+03	1.008017511521763254e+03	1.509783226986931837e+01	7.727568115510379698e+01	2.319820747035940940e+02	1.204855061925116377e+00	8.479476940522793882e+00	4.413192936093935925e-01	1.290832999733066311e+00
1.960000000000000000e+02	7.199902722863655981e+03	3.568001015086363026e+00	3.428932188134524495e+00	1.132276990344469141e+03	4.565995277329163855e+02	1.023490218004396546e+00	5.336372057883368569e+01	7.919732785059994740e+01	-5.364378277661476790e-01	-1.082482904638630394e+00	-5.364378277661476790e-01	-8.915570127975553927e-01	7.430868028098494506e+03	6.742333840876514550e+00	6.964466094067262247e+00	1.244659328505568055e+03	5.946747638664581928e+02	4.657578442335530866e+00	5.936936028941684640e+01	1.167444972586333023e+02	-2.057189138830738395e-01	9.587585476806848028e-01	-2.057189138830738395e-01	-2.582785063987776963e-01	7.661833333333333030e+03	9.916666666666666075e+00	1.050000000000000000e+01	1.357041666666666742e+03	7.327500000000000000e+02	8.291666666666666075e+00	6.537500000000000000e+01	1.542916666666666572e+02	1.250000000000000000e-01	3.000000000000000000e+00	1.250000000000000000e-01	3.750000000000000000e-01	7.892798638568171555e+03	1.309099949245681671e+01	1.403553390593273775e+01	1.469424004827765430e+03	8.708252361335418072e+02	1.192575489099780128e+01	7.138063971058315360e+01	1.918388360746999979e+02	4.557189138830738395e-01	5.041241452319315641e+00	4.557189138830738395e-01	1.008278506398777807e+00	8.123763943803010079e+03	1.626533231824696912e+01	1.757106781186547551e+01	1.581806342988864344e+03	1.008900472267083614e+03	1.555984311532893472e+01	7.738627942116630720e+01	2.293860054827333670e+02	7.864378277661476790e-01	7.082482904638630394e+00	7.864378277661476790e-01	1.641557012797555393e+00
1.970000000000000000e+02	7.206976040571840713e+03	5.376602827595518441e+00	3.728128432594812303e+00	1.129683422468812296e+03	4.548108983433410799e+02	7.154263720822893191e-01	5.441697531287586997e+01	8.121675828290744903e+01	-6.173926762196431106e-01	3.400625277099487143e-01	-6.160254037844385966e-01	-8.915570127975553927e-01	7.432696353619253387e+03	7.813301413797759665e+00	6.968230882964073558e+00	1.244404211234406148e+03	5.934887825050038828e+02	4.691046519374477697e+00	6.004182098977126714e+01	1.183583791414537245e+02	-1.628630047764881850e-01	1.628364597188307616e+00	-1.830127018922192983e-01	-2.582785063987776963e-01	7.658416666666666970e+03	1.025000000000000000e+01	1.020833333333333393e+01	1.359125000000000000e+03	7.321666666666666288e+02	8.666666666666666075e+00	6.566666666666667140e+01	1.555000000000000000e+02	2.916666666666666852e-01	2.916666666666666519e+00	2.500000000000000000e-01	3.750000000000000000e-01	7.884136979714080553e+03	1.268669858620224034e+01	1.344843578370259429e+01	1.473845788765593852e+03	8.708445508283293748e+02	1.264228681395885445e+01	7.129151234356207567e+01	1.926416208585462755e+02	7.461963381098215553e-01	4.204968736145024977e+00	6.830127018922192983e-01	1.008278506398777807e+00	8.109857292761493227e+03	1.512339717240448067e+01	1.668853823407185644e+01	1.588566577531187704e+03	1.009522434989992234e+03	1.661790696125104461e+01	7.691635802045746573e+01	2.297832417170925510e+02	1.200726009552976370e+00	5.493270805623383879e+00	1.116025403784438597e+00	1.641557012797555393e+00
1.980000000000000000e+02	7.214799761573129217e+03	3.246569458176901790e+00	3.530631293294693940e+00	1.130227690036326976e+03	4.628814482596999937e+02	9.365319138767169704e-02	5.482738254990682236e+01	8.660566291235855374e+01	-6.038995287340801488e-01	-5.379368392348906625e-01	-7.908329997330663108e-01	-7.908329997330663108e-01	7.434629047453231578e+03	6.789951395755117858e+00	6.994482313314014377e+00	1.246551345018163602e+03	5.975657241298499684e+02	4.296826595693835849e+00	6.037202460828675044e+01	1.209069981228459483e+02	-1.977830977003734170e-01	1.439364913715887928e+00	-2.704164998665331554e-01	-2.704164998665331554e-01	7.654458333333333030e+03	1.033333333333333393e+01	1.045833333333333393e+01	1.362875000000000000e+03	7.322500000000000000e+02	8.500000000000000000e+00	6.591666666666667140e+01	1.552083333333333428e+02	2.083333333333333426e-01	3.416666666666666519e+00	2.500000000000000000e-01	2.500000000000000000e-01	7.874287619213434482e+03	1.387671527091154999e+01	1.392218435335265347e+01	1.479198654981836398e+03	8.669342758701500316e+02	1.270317340430616326e+01	7.146130872504659237e+01	1.895096685438207373e+02	6.144497643670401299e-01	5.393968419617444887e+00	7.704164998665331554e-01	7.704164998665331554e-01	8.094116905093536843e+03	1.742009720848976428e+01	1.738603537337197480e+01	1.595522309963673024e+03	1.001618551740300063e+03	1.690634680861232653e+01	7.700595078342651334e+01	2.238110037543081319e+02	1.020566195400746778e+00	7.371270172568223700e+00	1.290832999733066311e+00	1.290832999733066311e+00
1.990000000000000000e+02	7.204783215618519534e+03	3.114311065584417726e+00	3.707490415372610926e+00	1.139211238578026041e+03	4.522875430170553273e+02	5.810854498887962905e-02	5.594853880577039007e+01	8.455716992356117601e+01	-1.101738929857382976e+00	-7.310114380398817779e-01	-4.694374650592331721e-01	-6.038995287340801488e-01	7.426599941142593707e+03	6.202988866125542344e+00	7.312078541019638500e+00	1.254543119289013021e+03	5.936437715085276068e+02	4.383220939161106777e+00	6.122426940288519859e+01	1.179244182951139237e+02	-3.425361315953581731e-01	1.092827614313392370e+00	-1.930520658629499287e-01	-1.977830977003734170e-01	7.648416666666666970e+03	9.291666666666666075e+00	1.091666666666666607e+01	1.369875000000000000e+03	7.350000000000000000e+02	8.708333333333333925e+00	6.650000000000000000e+01	1.512916666666666572e+02	4.166666666666666852e-01	2.916666666666666519e+00	8.333333333333332871e-02	2.083333333333333426e-01	7.870233392190740233e+03	1.238034446720778980e+01	1.452125479231369454e+01	1.485206880710986979e+03	8.763562284914723932e+02	1.303344572750556196e+01	7.177573059711480141e+01	1.846589150382193907e+02	1.175869464928691599e+00	4.740505719019941111e+00	3.597187325296165583e-01	6.144497643670401299e-01	8.092050117714814405e+03	1.546902226774891531e+01	1.812584291796072122e+01	1.600538761421973959e+03	1.017712456982944673e+03	1.735855812167778822e+01	7.705146119422960282e+01	2.180261634097721526e+02	1.935072263190716457e+00	6.564344771373214371e+00	6.361041317258998573e-01	1.020566195400746778e+00
2.000000000000000000e+02	7.205062603873447188e+03	2.635621722338523654e+00	4.423983282965709307e+00	1.138998299402963085e+03	4.565733354806173452e+02	5.089672156320714791e-01	5.509489671805322075e+01	8.989678630530625014e+01	-6.173926762196431106e-01	-1.154239476922781282e+00	-6.173926762196431106e-01	-7.908329997330663108e-01	7.423385468603390109e+03	5.942810861169261827e+00	7.566158308149521616e+00	1.254103316368148171e+03	5.975783344069753866e+02	4.233650274482702258e+00	6.098494835902661038e+01	1.228025598193197965e+02	-1.628630047764881850e-01	6.937135948719426182e-01	-1.628630047764881850e-01	-2.704164998665331554e-01	7.641708333333333030e+03	9.250000000000000000e+00	1.070833333333333393e+01	1.369208333333333258e+03	7.385833333333333712e+02	7.958333333333333037e+00	6.687500000000000000e+01	1.557083333333333428e+02	2.916666666666666852e-01	2.541666666666666519e+00	2.916666666666666852e-01	2.500000000000000000e-01	7.860031198063275951e+03	1.255718913883073817e+01	1.385050835851714623e+01	1.484313350298518344e+03	8.795883322596913558e+02	1.168301639218396382e+01	7.276505164097339673e+01	1.886141068473468749e+02	7.461963381098215553e-01	4.389619738461390419e+00	7.461963381098215553e-01	7.704164998665331554e-01	8.078354062793218873e+03	1.586437827766147635e+01	1.699268338370095677e+01	1.599418367263703431e+03	1.020593331186049454e+03	1.540769945103459548e+01	7.865510328194677925e+01	2.215198803613604355e+02	1.200726009552976370e+00	6.237572810256114764e+00	1.200726009552976370e+00	1.290832999733066311e+00
2.010000000000000000e+02	7.195008949538179877e+03	2.637182289690178649e+00	3.791796067500630585e+00	1.144475362059978806e+03	4.537205705753102052e+02	4.924281514849200292e-01	5.517153685041230915e+01	8.705511948503426822e+01	-7.852373319433405552e-01	-9.742826611066939257e-01	-9.302398582179316477e-01	-8.210249621960595823e-01	7.414796141435755999e+03	6.339424478178422362e+00	7.145898033750315292e+00	1.258071014363322774e+03	5.976102852876550742e+02	4.162880742409126533e+00	6.060660175853949028e+01	1.224442264091838126e+02	-2.467853326383369628e-01	1.179525336113319778e+00	-3.192865957756325090e-01	-1.188458144313631060e-01	7.634583333333333030e+03	1.004166666666666607e+01	1.050000000000000000e+01	1.371666666666666742e+03	7.415000000000000000e+02	7.833333333333333037e+00	6.604166666666667140e+01	1.578333333333333428e+02	2.916666666666666852e-01	3.333333333333333481e+00	2.916666666666666852e-01	5.833333333333333703e-01	7.854370525230910062e+03	1.374390885515490979e+01	1.385410196624968471e+01	1.485262318970010710e+03	8.853897147123449258e+02	1.150378592425753865e+01	7.147673157479385964e+01	1.932224402574828730e+02	8.301186659716703886e-01	5.487141330553347629e+00	9.026199291089658239e-01	1.285512481098029847e+00	8.074157717128486183e+03	1.744615104364315528e+01	1.720820393249936942e+01	1.598857971273354678e+03	1.029279429424689852e+03	1.517423851518174516e+01	7.691179648292103366e+01	2.286115471816324316e+02	1.368570665276674037e+00	7.640949327773361333e+00	1.513573191551265129e+00	1.987691628862726212e+00
2.020000000000000000e+02	7.184969687860719205e+03	2.535396801440068515e+00	3.440156884671063509e+00	1.146817028253357648e+03	4.524637657075956554e+02	-2.674031463955373056e-02	5.606994322906793826e+01	8.182407598120336445e+01	-1.027525231651946758e+00	-3.645651857753495761e-01	-4.694374650592331721e-01	-7.523124382057235771e-01	7.406672343930359602e+03	6.413531734053367295e+00	7.074245109002198717e+00	1.262241847460012195e+03	5.982735495204644849e+02	3.924129842680223135e+00	6.109747161453397268e+01	1.183495379906016751e+02	-2.637626158259733788e-01	1.130217407112325212e+00	-1.930520658629499287e-01	-1.886562191028617885e-01	7.628375000000000000e+03	1.029166666666666607e+01	1.070833333333333393e+01	1.377666666666666742e+03	7.440833333333333712e+02	7.875000000000000000e+00	6.612500000000000000e+01	1.548750000000000000e+02	5.000000000000000000e-01	2.625000000000000000e+00	8.333333333333332871e-02	3.750000000000000000e-01	7.850077656069640398e+03	1.416980159927996397e+01	1.434242155766446913e+01	1.493091485873321290e+03	8.898931171462022576e+02	1.182587015731977687e+01	7.115252838546602732e+01	1.914004620093983249e+02	1.263762615825973379e+00	4.119782592887674788e+00	3.597187325296165583e-01	9.386562191028617885e-01	8.071780312139280795e+03	1.804793653189326363e+01	1.797650978199560257e+01	1.608516305079975837e+03	1.035702900959071030e+03	1.577674031463955373e+01	7.618005677093205463e+01	2.279259240187966498e+02	2.027525231651946758e+00	5.614565185775349576e+00	6.361041317258998573e-01	1.502312438205723577e+00
2.030000000000000000e+02	7.179600708399257201e+03	1.826073237803569782e+00	4.306151744048154484e+00	1.150126114326267952e+03	4.554834280962483035e+02	6.772785509684302596e-01	5.499659431882371052e+01	8.587640047007879218e+01	-1.193375672974064550e+00	-3.656019059700721385e-01	-3.579859602760601112e-01	-7.852373319433405552e-01	7.402717020866295570e+03	6.371369952235117928e+00	7.298909205357410279e+00	1.265417223829800605e+03	5.991167140481240949e+02	4.151139275484215574e+00	6.047746382607851956e+01	1.208965335683727176e+02	-4.716878364870322748e-01	1.525532380348297190e+00	-1.581596468046967408e-01	-2.467853326383369628e-01	7.625833333333333030e+03	1.091666666666666607e+01	1.029166666666666607e+01	1.380708333333333258e+03	7.427500000000000000e+02	7.625000000000000000e+00	6.595833333333332860e+01	1.559166666666666572e+02	2.500000000000000000e-01	3.416666666666666519e+00	4.166666666666666435e-02	2.916666666666666852e-01	7.848949645800370490e+03	1.546196338109821511e+01	1.328442412797592098e+01	1.495999442836865910e+03	8.863832859518759051e+02	1.109886072451578443e+01	7.143920284058813763e+01	1.909367997649605968e+02	9.716878364870322748e-01	5.307800952985036069e+00	2.414929801380300556e-01	8.301186659716703886e-01	8.072065958267408860e+03	2.000726009552976237e+01	1.627718158928517767e+01	1.611290552340398563e+03	1.030016571903751810e+03	1.457272144903156885e+01	7.692007234784294667e+01	2.259569328632545080e+02	1.693375672974064550e+00	7.198935239303405176e+00	4.413192936093934815e-01	1.368570665276674037e+00
2.040000000000000000e+02	7.171230824449728971e+03	1.546778208495211970e+00	3.705074563049922887e+00	1.155801560819647875e+03	4.579130161086073372e+02	2.000728482761623184e+00	5.318211957637186060e+01	8.598262457910527701e+01	-6.160254037844385966e-01	-7.310114380398817779e-01	-9.433562467571042776e-01	-5.786893258332631573e-01	7.395407078891531455e+03	5.960889104247605985e+00	6.769203948191628406e+00	1.270379947076490680e+03	6.018940080543036402e+02	4.979530908047477666e+00	5.913272645485259460e+01	1.211579789562193099e+02	-1.830127018922192983e-01	1.092827614313392370e+00	-3.675114567118854536e-01	-2.060113295832982361e-01	7.619583333333333030e+03	1.037500000000000000e+01	9.833333333333333925e+00	1.384958333333333258e+03	7.458750000000000000e+02	7.958333333333333037e+00	6.508333333333332860e+01	1.563333333333333428e+02	2.500000000000000000e-01	2.916666666666666519e+00	2.083333333333333426e-01	1.666666666666666574e-01	7.843759587775134605e+03	1.478911089575239401e+01	1.289746271847504033e+01	1.499536719590175835e+03	8.898559919456963598e+02	1.093713575861918841e+01	7.103394021181406970e+01	1.915086877104473615e+02	6.830127018922192983e-01	4.740505719019941111e+00	7.841781233785521943e-01	5.393446629166315232e-01	8.067935842216937090e+03	1.920322179150478803e+01	1.596159210361674496e+01	1.614115105847018640e+03	1.033836983891392720e+03	1.391593818390504289e+01	7.698454709029479659e+01	2.266840420875614086e+02	1.116025403784438597e+00	6.564344771373214371e+00	1.360022913423770907e+00	9.120226591665964166e-01
2.050000000000000000e+02	7.185392835241342254e+03	1.052089851900758433e+00	3.228370759257740197e+00	1.157163157294989560e+03	4.599642017637530103e+02	1.973191661454162471e+00	5.418579344613149829e+01	8.243653656294878829e+01	-7.881883952584496367e-01	-6.622776601683795228e-01	-4.694374650592332832e-01	-4.694374650592331721e-01	7.405404750954005067e+03	5.213544925950379216e+00	6.364185379628869654e+00	1.273914911980828265e+03	5.987112675485432192e+02	5.007429164060414273e+00	5.971789672306574914e+01	1.183641016148077227e+02	-2.899275309625581887e-01	9.188611699158102386e-01	-1.930520658629499842e-01	-1.930520658629499287e-01	7.625416666666666970e+03	9.375000000000000000e+00	9.500000000000000000e+00	1.390666666666666742e+03	7.374583333333333712e+02	8.041666666666666075e+00	6.525000000000000000e+01	1.542916666666666572e+02	2.083333333333333426e-01	2.500000000000000000e+00	8.333333333333332871e-02	8.333333333333332871e-02	7.845428582379328873e+03	1.353645507404961990e+01	1.263581462037113035e+01	1.507418421352505220e+03	8.762053991181235233e+02	1.107590416927291699e+01	7.078210327693425086e+01	1.902192317185255774e+02	7.065941976292248183e-01	4.081138830084189983e+00	3.597187325296166138e-01	3.597187325296165583e-01	8.065440498091991685e+03	1.769791014809923979e+01	1.577162924074226069e+01	1.624170176038343925e+03	1.014952464902913789e+03	1.411014167187916968e+01	7.631420655386850171e+01	2.261467967703845261e+02	1.204855061925116377e+00	5.662277660168379967e+00	6.361041317258999683e-01	6.361041317258998573e-01
2.060000000000000000e+02	7.193884672300613602e+03	1.043792793766993299e+00	3.821529889468494368e+00	1.156450014611761617e+03	4.527960259950714885e+02	1.780977732251084689e+00	5.354548183567901987e+01	8.426505866984747684e+01	-7.523124382057235771e-01	-1.234899970239875966e+00	-5.364378277661476790e-01	-7.908329997330663108e-01	7.412504836150306801e+03	5.126063063550163612e+00	6.619098278067580665e+00	1.276454173972547324e+03	5.906896796642024583e+02	4.869655532792208419e+00	5.946024091783951349e+01	1.180700293349237313e+02	-1.886562191028617885e-01	7.158833482133952764e-01	-2.057189138830738395e-01	-2.704164998665331554e-01	7.631125000000000000e+03	9.208333333333333925e+00	9.416666666666666075e+00	1.396458333333333258e+03	7.285833333333333712e+02	7.958333333333333037e+00	6.537500000000000000e+01	1.518750000000000000e+02	3.750000000000000000e-01	2.666666666666666519e+00	1.250000000000000000e-01	2.500000000000000000e-01	7.849745163849693199e+03	1.329060360311650513e+01	1.221423505526575148e+01	1.516462492694119192e+03	8.664769870024642842e+02	1.104701113387445766e+01	7.128975908216048651e+01	1.856799706650762687e+02	9.386562191028617885e-01	4.617449985119938205e+00	4.557189138830738395e-01	7.704164998665331554e-01	8.068365327699386398e+03	1.737287387289967455e+01	1.501180344386483867e+01	1.636466652054904898e+03	1.004370640671595311e+03	1.413568893441558139e+01	7.720451816432097303e+01	2.194849413301525374e+02	1.502312438205723577e+00	6.568233303573208559e+00	7.864378277661476790e-01	1.290832999733066311e+00
2.070000000000000000e+02	7.202041682763505378e+03	2.690779502664732092e+00	5.227984737708357699e-01	1.162861654414752365e+03	4.531392900537109654e+02	1.974818843341370922e+00	5.430035697265812189e+01	8.357846321231902209e+01	-6.038995287340801488e-01	2.782181912435461868e-01	-7.761423749153966156e-01	-5.364378277661476790e-01	7.417750008048418749e+03	6.428723084665699083e+00	4.553065903552084848e+00	1.282514160540709554e+03	5.877779783601888539e+02	4.945742755004019386e+00	5.994184515299572524e+01	1.166433982728261753e+02	-1.977830977003734170e-01	1.701609095621773093e+00	-3.047378541243649375e-01	-2.057189138830738395e-01	7.633458333333333030e+03	1.016666666666666607e+01	8.583333333333333925e+00	1.402166666666666742e+03	7.224166666666666288e+02	7.916666666666666963e+00	6.558333333333332860e+01	1.497083333333333428e+02	2.083333333333333426e-01	3.125000000000000000e+00	1.666666666666666574e-01	1.250000000000000000e-01	7.849166658618247311e+03	1.390461024866763395e+01	1.261360076311458300e+01	1.521819172792623931e+03	8.570553549731444036e+02	1.088759057832931454e+01	7.122482151367093195e+01	1.827732683938405103e+02	6.144497643670401299e-01	4.548390904378226907e+00	6.380711874576983078e-01	4.557189138830738395e-01	8.064874983903160683e+03	1.764255383066860006e+01	1.664386819289583030e+01	1.641471678918581119e+03	9.916940432796222922e+02	1.385851448999196300e+01	7.686630969400853530e+01	2.158382034543476493e+02	1.020566195400746778e+00	5.971781808756453813e+00	1.109475708248729875e+00	7.864378277661476790e-01
2.080000000000000000e+02	7.208394249142183980e+03	1.327382849252066066e+00	1.822328788959421964e+00	1.168218721408761894e+03	4.389413982310756523e+02	2.215900151215761227e+00	5.244273381444057236e+01	7.973395517215192285e+01	-5.364378277661476790e-01	-1.231443219916251053e+00	-6.160254037844385966e-01	-6.038995287340801488e-01	7.424217957904425020e+03	5.997024757959366070e+00	5.098664394479710538e+00	1.288713527371047576e+03	5.754706991155378546e+02	5.024616742274547576e+00	5.909636690722028618e+01	1.129294775860759614e+02	-2.057189138830738395e-01	1.009278390041874474e+00	-1.830127018922192983e-01	-1.977830977003734170e-01	7.640041666666666970e+03	1.066666666666666607e+01	8.375000000000000000e+00	1.409208333333333258e+03	7.120000000000000000e+02	7.833333333333333037e+00	6.575000000000000000e+01	1.461250000000000000e+02	1.250000000000000000e-01	3.250000000000000000e+00	2.500000000000000000e-01	2.083333333333333426e-01	7.855865375428908919e+03	1.533630857537396608e+01	1.165133560552028946e+01	1.529703139295618939e+03	8.485293008844621454e+02	1.064204992439211850e+01	7.240363309277971382e+01	1.793205224139240386e+02	4.557189138830738395e-01	5.490721609958125526e+00	6.830127018922192983e-01	6.144497643670401299e-01	8.071689084191149959e+03	2.000595048408126786e+01	1.492767121104057892e+01	1.650197945257904621e+03	9.850586017689242908e+02	1.345076651545090485e+01	7.905726618555942764e+01	2.125160448278480771e+02	7.864378277661476790e-01	7.731443219916251053e+00	1.116025403784438597e+00	1.020566195400746778e+00
2.090000000000000000e+02	7.216467286947591674e+03	1.836310047602301765e+00	1.705429906012217778e+00	1.171490903724776217e+03	4.311090948303946675e+02	2.488437808971382559e+00	5.213252346932190306e+01	7.751952925996552324e+01	-9.138857955913137765e-01	-3.284271247461902909e-01	-5.364378277661476790e-01	-6.173926762196428886e-01	7.430191976807129322e+03	6.063988357134483920e+00	5.144381619672776296e+00	1.292641285195721593e+03	5.679920474151973622e+02	5.306718904485691723e+00	5.864959506799428368e+01	1.113847646299827545e+02	-2.902762311289902031e-01	1.085786437626904855e+00	-2.057189138830738395e-01	-1.628630047764880739e-01	7.643916666666666970e+03	1.029166666666666607e+01	8.583333333333333925e+00	1.413791666666666742e+03	7.048750000000000000e+02	8.125000000000000000e+00	6.516666666666667140e+01	1.452500000000000000e+02	3.333333333333333148e-01	2.500000000000000000e+00	1.250000000000000000e-01	2.916666666666666852e-01	7.857641356526204618e+03	1.451934497619884823e+01	1.202228504699389156e+01	1.534942048137611891e+03	8.417579525848026378e+02	1.094328109551430828e+01	7.168373826533905913e+01	1.791152353700172455e+02	9.569428977956568882e-01	3.914213562373094923e+00	4.557189138830738395e-01	7.461963381098214443e-01	8.071366046385742266e+03	1.874702328573103216e+01	1.546123676065445096e+01	1.656092429608557268e+03	9.786409051696052757e+02	1.376156219102861655e+01	7.820080986401143264e+01	2.129804707400344910e+02	1.580552462257980295e+00	5.328427124746189847e+00	7.864378277661476790e-01	1.200726009552976148e+00
2.100000000000000000e+02	7.222171506182861776e+03	2.625980460013463080e+00	1.058191859657781286e+00	1.169720522052430624e+03	4.199015355616149350e+02	1.340371825656863081e+00	5.324506875785320403e+01	7.450511359687311597e+01	-7.908329997330663108e-01	-1.105711995830021444e+00	-6.160254037844385966e-01	-7.852373319433403331e-01	7.434273253091430888e+03	6.167156896673398947e+00	4.862429263162223236e+00	1.294526927692881827e+03	5.599716011141407535e+02	4.545185912828431540e+00	5.914336771225993772e+01	1.087942234651032294e+02	-2.704164998665331554e-01	5.096440020849892782e-01	-1.830127018922192983e-01	-2.467853326383368517e-01	7.646375000000000000e+03	9.708333333333333925e+00	8.666666666666666075e+00	1.419333333333333258e+03	7.000416666666666288e+02	7.750000000000000000e+00	6.504166666666667140e+01	1.430833333333333428e+02	2.500000000000000000e-01	2.125000000000000000e+00	2.500000000000000000e-01	2.916666666666666852e-01	7.858476746908569112e+03	1.324950976999326890e+01	1.247090407017110891e+01	1.544139738973784688e+03	8.401117322191925041e+02	1.095481408717156846e+01	7.093996562107339798e+01	1.773724432015634420e+02	7.704164998665331554e-01	3.740355997915010722e+00	6.830127018922192983e-01	8.301186659716701666e-01	8.070578493817138224e+03	1.679068620665320566e+01	1.627514147367554997e+01	1.668946144614235891e+03	9.801817977717182657e+02	1.415962817434313692e+01	7.683826457548013877e+01	2.116615530697935696e+02	1.290832999733066311e+00	5.355711995830021444e+00	1.116025403784438597e+00	1.368570665276673815e+00
2.110000000000000000e+02	7.237585359813650939e+03	1.732289524457415908e+00	1.441395983444893503e+00	1.181238074561481199e+03	4.057225008427937496e+02	5.949179331291647443e-01	5.344745554694591760e+01	7.163097361626071802e+01	-7.908329997330663108e-01	-5.122470336347824116e-01	-7.722082634517999367e-01	-8.915570127975553927e-01	7.445980179906825470e+03	5.657811428895374917e+00	5.033197991722446751e+00	1.302473203947407228e+03	5.476529170880635320e+02	3.776625633231248891e+00	5.903622777347295880e+01	1.070863201414636876e+02	-2.704164998665331554e-01	1.014709816515942054e+00	-2.194374650592332832e-01	-2.582785063987776963e-01	7.654375000000000000e+03	9.583333333333333925e+00	8.625000000000000000e+00	1.423708333333333258e+03	6.895833333333333712e+02	6.958333333333333037e+00	6.462500000000000000e+01	1.425416666666666572e+02	2.500000000000000000e-01	2.541666666666666519e+00	3.333333333333333148e-01	3.750000000000000000e-01	7.862769820093174530e+03	1.350885523777129293e+01	1.221680200827755414e+01	1.544943462719259287e+03	8.315137495786032105e+02	1.014004103343541630e+01	7.021377222652704120e+01	1.779970131918696268e+02	7.704164998665331554e-01	4.068623516817391206e+00	8.861041317258999683e-01	1.008278506398777807e+00	8.071164640186349061e+03	1.743437714220925017e+01	1.580860401655510650e+01	1.666178592105185317e+03	9.734441658238729360e+02	1.332174873353750044e+01	7.580254445305408240e+01	2.134523597170725964e+02	1.290832999733066311e+00	5.595580366968115449e+00	1.438874930118466455e+00	1.641557012797555393e+00
2.120000000000000000e+02	7.242780526130574799e+03	2.310493414780494525e+00	1.792670755612463473e+00	1.185983012754993069e+03	4.007260735282715132e+02	-3.729040273142905093e-01	5.373057233041535596e+01	7.227607574365296728e+01	-6.038995287340801488e-01	-2.862124567044759260e-01	-6.160254037844385966e-01	-7.908329997330663108e-01	7.450202763065287400e+03	5.717746707390247707e+00	5.250502044472899144e+00	1.307887339710830020e+03	5.421338700974690710e+02	3.146881319676188227e+00	5.936528616520767798e+01	1.059088712051598122e+02	-1.977830977003734170e-01	1.065227104981095296e+00	-1.830127018922192983e-01	-2.704164998665331554e-01	7.657625000000000000e+03	9.125000000000000000e+00	8.708333333333333925e+00	1.429791666666666742e+03	6.835416666666666288e+02	6.666666666666666963e+00	6.500000000000000000e+01	1.395416666666666572e+02	2.083333333333333426e-01	2.416666666666666519e+00	2.500000000000000000e-01	2.500000000000000000e-01	7.865047236934712600e+03	1.253225329260975229e+01	1.216616462219376871e+01	1.551695993622503465e+03	8.249494632358641866e+02	1.018645201365714570e+01	7.063471383479232202e+01	1.731744621281735022e+02	6.144497643670401299e-01	3.768106228352237963e+00	6.830127018922192983e-01	7.704164998665331554e-01	8.072469473869425201e+03	1.593950658521950459e+01	1.562399591105420527e+01	1.673600320578340416e+03	9.663572598050617444e+02	1.370623736064762355e+01	7.626942766958464404e+01	2.068072575896803471e+02	1.020566195400746778e+00	5.119545790037808963e+00	1.116025403784438597e+00	1.290832999733066311e+00
2.130000000000000000e+02	7.238412099130882780e+03	1.974635185851032482e+00	1.063431628266529927e+00	1.190775207068716782e+03	3.901678655144098116e+02	-1.113085878999906519e+00	5.484576691387339764e+01	7.111529381861232935e+01	-6.933562467571046106e-01	-1.580127018922193649e+00	-6.038995287340801488e-01	-6.038995287340801488e-01	7.449747716232108360e+03	5.591484259592183648e+00	4.906715814133264963e+00	1.312262603534358277e+03	5.338964327572049342e+02	2.672623727166713259e+00	5.948538345693669527e+01	1.050576469093061576e+02	-1.175114567118856201e-01	5.849364905389031755e-01	-1.977830977003734170e-01	-1.977830977003734170e-01	7.661083333333333030e+03	9.208333333333333925e+00	8.750000000000000000e+00	1.433750000000000000e+03	6.776250000000000000e+02	6.458333333333333037e+00	6.412500000000000000e+01	1.390000000000000000e+02	4.583333333333333148e-01	2.750000000000000000e+00	2.083333333333333426e-01	2.083333333333333426e-01	7.872418950434557701e+03	1.282518240707448420e+01	1.259328418586673592e+01	1.555237396465641723e+03	8.213535672427950658e+02	1.024404293949995193e+01	6.876461654306329763e+01	1.729423530906938424e+02	1.034178123378552305e+00	4.915063509461097269e+00	6.144497643670401299e-01	6.144497643670401299e-01	8.083754567535783281e+03	1.644203148081563626e+01	1.643656837173347185e+01	1.676724792931283218e+03	9.650821344855901316e+02	1.402975254566657171e+01	7.340423308612660946e+01	2.068847061813876849e+02	1.610022913423771129e+00	7.080127018922193649e+00	1.020566195400746778e+00	1.020566195400746778e+00
2.140000000000000000e+02	7.241939802702514498e+03	2.117705765203832691e+00	1.284964783426442381e+00	1.194516052322133874e+03	3.849043796710395782e+02	-1.374007874011811126e+00	5.331041686889277997e+01	7.049426811780752189e+01	-4.694374650592332832e-01	-4.154037504117735757e-01	-5.786893258332631573e-01	-5.786893258332631573e-01	7.453844901351257249e+03	5.392186215935248939e+00	4.913315725046554228e+00	1.317049692827733452e+03	5.277230231688531603e+02	2.562996062994094437e+00	5.867604176777972214e+01	1.034346340589037538e+02	-1.930520658629499842e-01	9.589647914607799528e-01	-2.060113295832982361e-01	-2.060113295832982361e-01	7.665750000000000000e+03	8.666666666666666075e+00	8.541666666666666075e+00	1.439583333333333258e+03	6.705416666666666288e+02	6.500000000000000000e+00	6.404166666666667140e+01	1.363750000000000000e+02	8.333333333333332871e-02	2.333333333333333481e+00	1.666666666666666574e-01	1.666666666666666574e-01	7.877655098648742751e+03	1.194114711739808321e+01	1.217001760828677703e+01	1.562116973838933063e+03	8.133603101644800972e+02	1.043700393700590467e+01	6.940729156555362067e+01	1.693153659410962462e+02	3.597187325296166138e-01	3.707701875205887010e+00	5.393446629166315232e-01	5.393446629166315232e-01	8.089560197297485502e+03	1.521562756812949857e+01	1.579836854990688977e+01	1.684650614344532642e+03	9.561789536622936794e+02	1.437400787401181113e+01	7.477291646444056994e+01	2.022557318821924923e+02	6.361041317258999683e-01	5.082070417078440983e+00	9.120226591665964166e-01	9.120226591665964166e-01
2.150000000000000000e+02	7.239283401492329176e+03	2.904415846273312063e+00	1.044422880920304664e+00	1.193120704504170590e+03	3.797591017345045543e+02	-1.275141473675550863e+00	5.358472231868623936e+01	6.725392302540008416e+01	-7.881883952584496367e-01	-7.790401669720017352e-01	-5.364378277661476790e-01	-5.364378277661476790e-01	7.452225034079498073e+03	5.848041256469988625e+00	4.980544773793485369e+00	1.318414518918751810e+03	5.238170508672523056e+02	2.529095929828891087e+00	5.858402782600978753e+01	1.014394615127000350e+02	-2.899275309625581887e-01	9.021465831806658731e-01	-2.057189138830738395e-01	-2.057189138830738395e-01	7.665166666666666970e+03	8.791666666666666075e+00	8.916666666666666075e+00	1.443708333333333258e+03	6.678750000000000000e+02	6.333333333333333037e+00	6.358333333333333570e+01	1.356250000000000000e+02	2.083333333333333426e-01	2.583333333333333481e+00	1.250000000000000000e-01	1.250000000000000000e-01	7.878108299253835867e+03	1.173529207686334352e+01	1.285278855953984589e+01	1.569002147747914705e+03	8.119329491327476944e+02	1.013757073683777499e+01	6.858263884065688387e+01	1.698105384872999650e+02	7.065941976292248183e-01	4.264520083486001312e+00	4.557189138830738395e-01	4.557189138830738395e-01	8.091049931841004764e+03	1.467891748706001920e+01	1.678891045241302749e+01	1.694295962162495925e+03	9.559908982654953888e+02	1.394180814034221783e+01	7.358194434798042494e+01	2.039960769745999301e+02	1.204855061925116377e+00	5.945706833638668698e+00	7.864378277661476790e-01	7.864378277661476790e-01
2.160000000000000000e+02	7.230174760510805754e+03	1.724858526324449137e+00	1.560858590242858668e+00	1.196596107205615226e+03	3.571974752828035093e+02	9.723768871009763615e-02	5.225563875116147017e+01	6.599922481039399713e+01	-1.282172385686608074e+00	-1.686739926187011296e+00	-6.173926762196428886e-01	-6.160254037844385966e-01	7.447941546922069392e+03	5.529095929828891087e+00	5.197095961788096297e+00	1.320985553602807613e+03	5.105362376414017263e+02	3.215285511021715337e+00	5.756531937558073508e+01	1.018329457385303272e+02	-3.702528595099706665e-01	7.399633702398276114e-01	-1.628630047764880739e-01	-1.830127018922192983e-01	7.665708333333333030e+03	9.333333333333333925e+00	8.833333333333333925e+00	1.445375000000000000e+03	6.638750000000000000e+02	6.333333333333333037e+00	6.287500000000000000e+01	1.376666666666666572e+02	5.416666666666666297e-01	3.166666666666666519e+00	2.916666666666666852e-01	2.500000000000000000e-01	7.883475119744596668e+03	1.313757073683777676e+01	1.246957070487857067e+01	1.569764446397192387e+03	8.172137623585982737e+02	9.451381155644950738e+00	6.818468062441925781e+01	1.735003875948029872e+02	1.453586192843304037e+00	5.593369963093505426e+00	7.461963381098214443e-01	6.830127018922192983e-01	8.101241906155860306e+03	1.694180814034221783e+01	1.610580807642380918e+01	1.694153892794384774e+03	9.705525247171965475e+02	1.256942897795656933e+01	7.349436124883852983e+01	2.093341085229393173e+02	2.365505719019941111e+00	8.020073259520344777e+00	1.200726009552976148e+00	1.116025403784438597e+00
2.170000000000000000e+02	7.220978977200813461e+03	1.716740413340318128e+00	1.895236169798959480e-01	1.198408218221265315e+03	3.564198578272969371e+02	-3.267967689146376031e-01	5.334040278880943475e+01	6.135361018096614316e+01	-9.138857955913137765e-01	-2.080128015453199808e-01	-5.786893258332631573e-01	-7.908329997330663108e-01	7.440322821933740670e+03	5.483370206670159064e+00	4.532261808489947974e+00	1.322683275777299286e+03	5.116057622469817829e+02	3.190768282209347717e+00	5.806603472773804953e+01	1.001559717571497430e+02	-2.902762311289902031e-01	1.145993599227340010e+00	-2.060113295832982361e-01	-2.704164998665331554e-01	7.659666666666666970e+03	9.250000000000000000e+00	8.875000000000000000e+00	1.446958333333333258e+03	6.667916666666666288e+02	6.708333333333333037e+00	6.279166666666666430e+01	1.389583333333333428e+02	3.333333333333333148e-01	2.500000000000000000e+00	1.666666666666666574e-01	2.500000000000000000e-01	7.879010511399593270e+03	1.301662979332984094e+01	1.321773819151005114e+01	1.571233390889367229e+03	8.219775710863514178e+02	1.022589838445731836e+01	6.751729860559528618e+01	1.777606949095169284e+02	9.569428977956568882e-01	3.854006400772659990e+00	5.393446629166315232e-01	7.704164998665331554e-01	8.098354356132520479e+03	1.678325958665968187e+01	1.756047638302010228e+01	1.695508448445401200e+03	9.771634755060363204e+02	1.374346343558130457e+01	7.224293054452390095e+01	2.165630564857005425e+02	1.580552462257980295e+00	5.208012801545319981e+00	9.120226591665964166e-01	1.290832999733066311e+00
2.180000000000000000e+02	7.214157032183163210e+03	2.377345911962263969e+00	1.402167730130682521e+00	1.201926712693365289e+03	3.470478861224440266e+02	-9.903035178612951128e-01	5.266968997261913188e+01	6.302334114507993945e+01	-1.041035208539220269e+00	-1.046928583298172288e+00	-4.694374650592331721e-01	-7.259424334001738366e-01	7.436703516091581150e+03	5.522006289314465022e+00	5.117750531732008668e+00	1.326567523013349273e+03	5.058781097278887273e+02	2.588181574402685925e+00	5.798067831964289809e+01	1.004491705725399697e+02	-3.538509376029434494e-01	8.515357083509138558e-01	-1.930520658629499287e-01	-1.546378833667536035e-01	7.659250000000000000e+03	8.666666666666666075e+00	8.833333333333333925e+00	1.451208333333333258e+03	6.647083333333333712e+02	6.166666666666666963e+00	6.329166666666666430e+01	1.378750000000000000e+02	3.333333333333333148e-01	2.750000000000000000e+00	8.333333333333332871e-02	4.166666666666666852e-01	7.881796483908418850e+03	1.181132704401886713e+01	1.254891613493465918e+01	1.575849143653317242e+03	8.235385569387780151e+02	9.745151758930648001e+00	6.860265501369042340e+01	1.753008294274600303e+02	1.020517604269610024e+00	4.648464291649085922e+00	3.597187325296165583e-01	9.879712167000869183e-01	8.104342967816836790e+03	1.495598742137106818e+01	1.626449893653598622e+01	1.700489953973301226e+03	9.823687805442227727e+02	1.332363685119462815e+01	7.391364336071418961e+01	2.127266588549200605e+02	1.707701875205886788e+00	6.546928583298171844e+00	6.361041317258998573e-01	1.559275766733507318e+00
2.190000000000000000e+02	7.218751368355839986e+03	1.472273472909190417e+00	2.934028885698190869e+00	1.203790388743595258e+03	3.520093525140297857e+02	-1.830992139845075251e+00	5.196210087453530235e+01	6.635101654475820965e+01	-6.038995287340801488e-01	-6.832918737069637594e-01	-5.364378277661476790e-01	-6.038995287340802598e-01	7.438563184177920448e+03	5.236136736454595209e+00	5.654514442849094991e+00	1.328436861038464258e+03	5.073796762570149212e+02	1.876170596744128893e+00	5.760605043726765473e+01	1.029671749390457762e+02	-1.977830977003734170e-01	9.916873964798513796e-01	-2.057189138830738395e-01	-1.977830977003734725e-01	7.658375000000000000e+03	9.000000000000000000e+00	8.375000000000000000e+00	1.453083333333333258e+03	6.627500000000000000e+02	5.583333333333333037e+00	6.325000000000000000e+01	1.395833333333333428e+02	2.083333333333333426e-01	2.666666666666666519e+00	1.250000000000000000e-01	2.083333333333333426e-01	7.878186815822079552e+03	1.276386326354540479e+01	1.109548555715090501e+01	1.577729805628202257e+03	8.181203237429850788e+02	9.290496069922536293e+00	6.889394956273234527e+01	1.761994917276209094e+02	6.144497643670401299e-01	4.341645936853481658e+00	4.557189138830738395e-01	6.144497643670401299e-01	8.097998631644160014e+03	1.652772652709080958e+01	1.381597111430181002e+01	1.702376277923071257e+03	9.734906474859701575e+02	1.299765880651174044e+01	7.453789912546469054e+01	2.128156501219084760e+02	1.020566195400746778e+00	6.016625207040297241e+00	7.864378277661476790e-01	1.020566195400747000e+00
2.200000000000000000e+02	7.226913899653940462e+03	5.318258479298219044e-01	2.149083076505690748e+00	1.205779168364010275e+03	3.573237674500146568e+02	-1.105124810980298022e+00	5.107545296802439339e+01	6.396223173183608424e+01	-7.761423749153965046e-01	-1.046928583298172288e+00	-5.786893258332631573e-01	-7.761423749153965046e-01	7.442123616493637201e+03	4.724246257298243989e+00	5.387041538252844930e+00	1.331077084182005137e+03	5.088702170583406428e+02	2.405770927843184470e+00	5.724605981734553239e+01	1.014811158659180421e+02	-3.047378541243649375e-01	8.515357083509138558e-01	-2.060113295832982361e-01	-3.047378541243649375e-01	7.657333333333333030e+03	8.916666666666666075e+00	8.625000000000000000e+00	1.456375000000000000e+03	6.604166666666666288e+02	5.916666666666666963e+00	6.341666666666666430e+01	1.390000000000000000e+02	1.666666666666666574e-01	2.750000000000000000e+00	1.666666666666666574e-01	1.666666666666666574e-01	7.872543050173028860e+03	1.310908707603508816e+01	1.186295846174715507e+01	1.581672915817994863e+03	8.119631162749926716e+02	9.427562405490149899e+00	6.958727351598780331e+01	1.765188841340819579e+02	6.380711874576981968e-01	4.648464291649085922e+00	5.393446629166315232e-01	6.380711874576981968e-01	8.087752767012725599e+03	1.730150748540351202e+01	1.510091692349431014e+01	1.706970831635989725e+03	9.635095658833186008e+02	1.293845814431363195e+01	7.575788036530893521e+01	2.140377682681639158e+02	1.109475708248729875e+00	6.546928583298171844e+00	9.120226591665964166e-01	1.109475708248729875e+00
2.210000000000000000e+02	7.208955035027563099e+03	1.143840104270683611e+00	1.125915806214720760e+00	1.206800069010555262e+03	3.489774663455441441e+02	-1.375805665989839888e+00	5.081532845756739647e+01	6.706197722681169182e+01	-6.038995287340801488e-01	-1.036402364769425599e+00	-5.364378277661476790e-01	-7.523124382057235771e-01	7.431081684180448065e+03	5.009420052135341805e+00	4.917124569774027343e+00	1.332837534505277517e+03	5.051345665061053865e+02	2.395430500338413538e+00	5.699099756211703038e+01	1.033851552800725244e+02	-1.977830977003734170e-01	1.023465484281953941e+00	-2.057189138830738395e-01	-1.886562191028617885e-01	7.653208333333333030e+03	8.875000000000000000e+00	8.708333333333333925e+00	1.458875000000000000e+03	6.612916666666666288e+02	6.166666666666666963e+00	6.316666666666666430e+01	1.397083333333333428e+02	2.083333333333333426e-01	3.083333333333333481e+00	1.250000000000000000e-01	3.750000000000000000e-01	7.875334982486217996e+03	1.274057994786465819e+01	1.249954209689263962e+01	1.584912465494722483e+03	8.174487668272279279e+02	9.937902832994920388e+00	6.934233577121629821e+01	1.760315113865941612e+02	6.144497643670401299e-01	5.143201182384713022e+00	4.557189138830738395e-01	9.386562191028617885e-01	8.097461631639102961e+03	1.660615989572931639e+01	1.629075086045194709e+01	1.710949930989444738e+03	9.736058669877891134e+02	1.370913899932317292e+01	7.551800487576593923e+01	2.123546894398550080e+02	1.020566195400746778e+00	7.203069031436092118e+00	7.864378277661476790e-01	1.502312438205723577e+00
2.220000000000000000e+02	7.191863682891938879e+03	6.487117738795742383e-01	8.027174796663860690e-01	1.213488545077976369e+03	3.543677312045222152e+02	-5.367275949914356303e-01	5.059905733879011791e+01	6.461424069001081705e+01	-5.364378277661476790e-01	-8.588989435406739759e-01	-7.529711460710616366e-01	-5.786893258332631573e-01	7.419827674779302470e+03	4.907689220273120156e+00	4.609692073166526072e+00	1.337619272538988071e+03	5.086630322689277932e+02	3.064969535837615666e+00	5.669536200272838755e+01	1.025362870116720728e+02	-2.057189138830738395e-01	1.320550528229663012e+00	-3.139855730355308183e-01	-2.060113295832982361e-01	7.647791666666666970e+03	9.166666666666666075e+00	8.416666666666666075e+00	1.461750000000000000e+03	6.629583333333333712e+02	6.666666666666666963e+00	6.279166666666666430e+01	1.404583333333333428e+02	1.250000000000000000e-01	3.500000000000000000e+00	1.250000000000000000e-01	1.666666666666666574e-01	7.875755658554031470e+03	1.342564411306021199e+01	1.222364126016680608e+01	1.585880727461011929e+03	8.172536343977390061e+02	1.026836379749571826e+01	6.888797133060494104e+01	1.783803796549946128e+02	4.557189138830738395e-01	5.679449471770336544e+00	5.639855730355307628e-01	5.393446629166315232e-01	8.103719650441395061e+03	1.768462155945375969e+01	1.603061585366694430e+01	1.710011454922023631e+03	9.715489354621445273e+02	1.387006092832476867e+01	7.498427599454321069e+01	2.163024259766558544e+02	7.864378277661476790e-01	7.858898943540673976e+00	1.002971146071061526e+00	9.120226591665964166e-01
2.230000000000000000e+02	7.178976014246717568e+03	8.129905515476822941e-01	6.726213855537963582e-01	1.218790225371113593e+03	3.501353147823652421e+02	-6.719329532263049742e-01	5.013284872044032170e+01	6.783508325959907381e+01	-7.722082634517997146e-01	-7.240589969645085944e-01	-5.786893258332631573e-01	-7.761423749153966156e-01	7.413550507123359239e+03	4.573161942440508554e+00	4.461310692776898179e+00	1.341353446018890281e+03	5.053593240578493351e+02	2.955700190053514032e+00	5.654559102688682515e+01	1.045425416297995298e+02	-2.194374650592331721e-01	8.254705015177457028e-01	-2.060113295832982361e-01	-3.047378541243649375e-01	7.648125000000000000e+03	8.333333333333333925e+00	8.250000000000000000e+00	1.463916666666666742e+03	6.605833333333333712e+02	6.583333333333333037e+00	6.295833333333333570e+01	1.412500000000000000e+02	3.333333333333333148e-01	2.375000000000000000e+00	1.666666666666666574e-01	1.666666666666666574e-01	7.882699492876640761e+03	1.209350472422615930e+01	1.203868930722310182e+01	1.586479887314443204e+03	8.158073426088174074e+02	1.021096647661315160e+01	6.937107563977984626e+01	1.779574583702004702e+02	8.861041317258997463e-01	3.924529498482254297e+00	5.393446629166315232e-01	6.380711874576983078e-01	8.117273985753282432e+03	1.585367611511898644e+01	1.582737861444620364e+01	1.709043107962219892e+03	9.710313518843015572e+02	1.383859961989297105e+01	7.578381794622634970e+01	2.146649167404009404e+02	1.438874930118466233e+00	5.474058996964508594e+00	9.120226591665964166e-01	1.109475708248729875e+00
2.240000000000000000e+02	7.169630353051537895e+03	-9.092232223585217099e-01	6.707034670982165991e-01	1.222609345313245512e+03	3.349221505986727720e+02	-5.135530761793392074e-01	5.030194867323079677e+01	6.757494112734063663e+01	-4.694374650592332832e-01	-1.285938897200182396e+00	-7.852373319433403331e-01	-9.302398582179318698e-01	7.410356843192435917e+03	3.753721722154072182e+00	4.647851733549108744e+00	1.344825505989956127e+03	4.947944086326697288e+02	3.076556795243663878e+00	5.654680766994873409e+01	1.041416372303369826e+02	-1.930520658629499842e-01	6.070305513999088021e-01	-2.467853326383368517e-01	-3.192865957756326201e-01	7.651083333333333030e+03	8.416666666666666075e+00	8.625000000000000000e+00	1.467041666666666742e+03	6.546666666666666288e+02	6.666666666666666963e+00	6.279166666666666430e+01	1.407083333333333428e+02	8.333333333333332871e-02	2.500000000000000000e+00	2.916666666666666852e-01	2.916666666666666852e-01	7.891809823474230143e+03	1.307961161117925997e+01	1.260214826645089126e+01	1.589257827343377357e+03	8.145389247006635287e+02	1.025677653808967094e+01	6.903652566338459451e+01	1.772750294363297030e+02	3.597187325296166138e-01	4.392969448600091198e+00	8.301186659716701666e-01	9.026199291089660459e-01	8.132536313615128165e+03	1.774255655569185564e+01	1.657929653290178251e+01	1.711473988020087972e+03	9.744111827346605423e+02	1.384688640951267402e+01	7.528138466010253183e+01	2.138417255393260348e+02	6.361041317258999683e-01	6.285938897200182396e+00	1.368570665276673815e+00	1.513573191551265351e+00
2.250000000000000000e+02	7.171506010854859596e+03	-2.467684920941879412e-01	9.298048439716843916e-01	1.222697958773164373e+03	3.279919721780128725e+02	-1.081439149307589886e+00	5.103764434763886726e+01	6.571067682746732430e+01	-5.364378277661476790e-01	-9.779937106855345341e-01	-4.694374650592332832e-01	-5.786893258332631573e-01	7.414482172094096313e+03	3.647449087286239511e+00	4.527402421985842196e+00	1.347036479386582187e+03	4.871626527556730935e+02	2.584280425346205057e+00	5.708132217381943008e+01	1.027511717470669907e+02	-2.057189138830738395e-01	5.943364779905659923e-01	-1.930520658629499842e-01	-2.060113295832982361e-01	7.657458333333333030e+03	7.541666666666666963e+00	8.125000000000000000e+00	1.471375000000000000e+03	6.463333333333333712e+02	6.250000000000000000e+00	6.312500000000000000e+01	1.397916666666666572e+02	1.250000000000000000e-01	2.166666666666666519e+00	8.333333333333332871e-02	1.666666666666666574e-01	7.900434494572569747e+03	1.143588424604709530e+01	1.172259757801415780e+01	1.595713520613417813e+03	8.055040139109936490e+02	9.915719574653795831e+00	6.916867782618056992e+01	1.768321615862663236e+02	4.557189138830738395e-01	3.738996855342767045e+00	3.597187325296166138e-01	5.393446629166315232e-01	8.143410655811806464e+03	1.533010182542752275e+01	1.532019515602831561e+01	1.720052041226835627e+03	9.646746944886538131e+02	1.358143914930758989e+01	7.521235565236113985e+01	2.138726565058659901e+02	7.864378277661476790e-01	5.311327044018867127e+00	6.361041317258999683e-01	9.120226591665964166e-01
2.260000000000000000e+02	7.166895277165473090e+03	1.237192105806692588e+00	3.958628423632637450e-01	1.228676189050277799e+03	3.157362333945879413e+02	-9.061805552126163121e-01	5.109541697647286895e+01	6.604176125620925575e+01	-7.761423749153966156e-01	-6.322837088045738518e-01	-6.038995287340801488e-01	-4.694374650592331721e-01	7.414864305249402605e+03	4.493596052903345850e+00	4.072931421181632317e+00	1.351921427858472271e+03	4.770347833639606279e+02	2.609409722393691844e+00	5.683937515490310233e+01	1.027500472947712922e+02	-3.047378541243649375e-01	1.038024812264379815e+00	-1.977830977003734170e-01	-1.930520658629499287e-01	7.662833333333333030e+03	7.750000000000000000e+00	7.750000000000000000e+00	1.475166666666666742e+03	6.383333333333333712e+02	6.125000000000000000e+00	6.258333333333333570e+01	1.394583333333333428e+02	1.666666666666666574e-01	2.708333333333333481e+00	2.083333333333333426e-01	8.333333333333332871e-02	7.910802361417263455e+03	1.100640394709665415e+01	1.142706857881836768e+01	1.598411905474861214e+03	7.996318833027061146e+02	9.640590277606307268e+00	6.832729151176356197e+01	1.761666193718953934e+02	6.380711874576983078e-01	4.378641854402287592e+00	6.144497643670401299e-01	3.597187325296165583e-01	8.158771389501192971e+03	1.426280789419330830e+01	1.510413715763673537e+01	1.721657144283055686e+03	9.609304332720787443e+02	1.315618055521261631e+01	7.407124969019379535e+01	2.128749054104574157e+02	1.109475708248729875e+00	6.048950375471241259e+00	1.020566195400746778e+00	6.361041317258998573e-01
2.270000000000000000e+02	7.176358684121452825e+03	1.519259301592139622e+00	-6.419092132400585626e-01	1.228912276886679365e+03	3.041452686518265978e+02	-1.371242243449117382e+00	5.071777866631128973e+01	6.234967053500709255e+01	-5.786893258332631573e-01	-3.082859844663401461e-01	-7.159719205521203333e-01	-5.786893258332631573e-01	7.424262675394059443e+03	4.759629650796069811e+00	3.366545393379970719e+00	1.353393638443339569e+03	4.653643009925799561e+02	2.439378878275441309e+00	5.627555599982231627e+01	1.011331686008368820e+02	-2.060113295832982361e-01	1.158357007766829927e+00	-3.163192936093935370e-01	-2.060113295832982361e-01	7.672166666666666970e+03	8.000000000000000000e+00	7.375000000000000000e+00	1.477875000000000000e+03	6.265833333333333712e+02	6.250000000000000000e+00	6.183333333333333570e+01	1.399166666666666572e+02	1.666666666666666574e-01	2.625000000000000000e+00	8.333333333333332871e-02	1.666666666666666574e-01	7.920070657939274497e+03	1.124037034920393019e+01	1.138345460662002928e+01	1.602356361556660431e+03	7.878023656740867864e+02	1.006062112172455869e+01	6.739111066684435514e+01	1.787001647324964324e+02	5.393446629166315232e-01	4.091642992233170517e+00	4.829859602760601667e-01	5.393446629166315232e-01	8.167974649211881115e+03	1.448074069840786038e+01	1.539190921324005856e+01	1.726837723113320635e+03	9.490213980148400879e+02	1.387124224344911738e+01	7.294888800035538168e+01	2.174836627983262360e+02	9.120226591665964166e-01	5.558285984466340146e+00	8.826385872187870740e-01	9.120226591665964166e-01
2.280000000000000000e+02	7.172242451847138000e+03	1.530631293294693052e+00	-2.407213885651531271e-01	1.232738722922061470e+03	2.823692981041401140e+02	-1.792509584627389962e+00	5.029675410451823581e+01	5.711684730394649989e+01	-3.579859602760601667e-01	-7.232563373599556478e-01	-7.881883952584495256e-01	-7.852373319433405552e-01	7.424329559256902030e+03	4.994482313314013489e+00	3.358805972384089955e+00	1.357556861461030621e+03	4.509763157187367142e+02	1.812078541019638500e+00	5.652337705225912146e+01	9.757925698530658565e+01	-1.581596468046967685e-01	9.092051646533554354e-01	-2.899275309625580777e-01	-2.467853326383369628e-01	7.676416666666666970e+03	8.458333333333333925e+00	6.958333333333333037e+00	1.482375000000000000e+03	6.195833333333333712e+02	5.416666666666666963e+00	6.275000000000000000e+01	1.380416666666666572e+02	4.166666666666666435e-02	2.541666666666666519e+00	2.083333333333333426e-01	2.916666666666666852e-01	7.928503774076431910e+03	1.192218435335265525e+01	1.055786069428257612e+01	1.607193138538969379e+03	7.881903509479300283e+02	9.021254792313694537e+00	6.897662294774087854e+01	1.785040763480267287e+02	2.414929801380300833e-01	4.174128168679978046e+00	7.065941976292248183e-01	8.301186659716703886e-01	8.180590881486195940e+03	1.538603537337197480e+01	1.415738805523182009e+01	1.732011277077938530e+03	9.567973685625265716e+02	1.262584291796072478e+01	7.520324589548175709e+01	2.189664860293868287e+02	4.413192936093935370e-01	5.806589670693288241e+00	1.204855061925116155e+00	1.368570665276674037e+00
2.290000000000000000e+02	7.181478682140780620e+03	5.421401668016772035e-01	-1.425538306686027212e-01	1.237656180497464902e+03	2.644487716632752949e+02	-1.476094803022360402e+00	4.956878986097761697e+01	5.523101312027066001e+01	-7.852373319433403331e-01	-9.695707048785715543e-01	-8.635242913114344887e-01	-5.786893258332633794e-01	7.433864341070389855e+03	4.208570083400838158e+00	3.595389751332365158e+00	1.362161423582065936e+03	4.358077191649709903e+02	1.949452598488819799e+00	5.634689493048880848e+01	9.571967322680200141e+01	-2.467853326383368517e-01	8.485479808940474822e-01	-2.234288123223839295e-01	-2.060113295832983471e-01	7.686250000000000000e+03	7.875000000000000000e+00	7.333333333333333037e+00	1.486666666666666742e+03	6.071666666666666288e+02	5.375000000000000000e+00	6.312500000000000000e+01	1.362083333333333428e+02	2.916666666666666852e-01	2.666666666666666519e+00	4.166666666666666852e-01	1.666666666666666574e-01	7.938635658929610145e+03	1.154142991659916184e+01	1.107127691533430180e+01	1.611171909751267549e+03	7.785256141683622673e+02	8.800547401511179757e+00	6.990310506951119862e+01	1.766969934398646842e+02	8.301186659716701666e-01	4.484785352439285333e+00	1.056762145655717244e+00	5.393446629166316342e-01	8.191021317859219380e+03	1.520785983319832368e+01	1.480922049733526791e+01	1.735677152835868583e+03	9.498845616700580194e+02	1.222609480302235951e+01	7.668121013902238303e+01	2.171856535463960256e+02	1.368570665276673815e+00	6.302904038211904592e+00	1.696857624644767970e+00	9.120226591665966387e-01
2.300000000000000000e+02	7.183039930701050253e+03	8.240257230155965118e-01	8.507829383516778421e-01	1.245416515573217566e+03	2.531307841677444799e+02	-1.825392321134343909e+00	4.900129405826616846e+01	5.287303583013681418e+01	-6.038995287340800378e-01	1.883014137977592206e-01	-5.786893258332631573e-01	-4.694374650592331721e-01	7.436811632017192096e+03	4.370346194841131293e+00	4.154558135842504996e+00	1.368937424453275298e+03	4.266903920838722115e+02	1.670637172766161527e+00	5.570898036246641993e+01	9.331151791506840709e+01	-1.977830977003733615e-01	1.406650706898879610e+00	-2.060113295832982361e-01	-1.930520658629499287e-01	7.690583333333333030e+03	7.916666666666666963e+00	7.458333333333333037e+00	1.492458333333333258e+03	6.002500000000000000e+02	5.166666666666666963e+00	6.241666666666666430e+01	1.337500000000000000e+02	2.083333333333333426e-01	2.625000000000000000e+00	1.666666666666666574e-01	8.333333333333332871e-02	7.944355034649473964e+03	1.146298713849220263e+01	1.076210853082416108e+01	1.615979242213391217e+03	7.738096079161277885e+02	8.662696160567172399e+00	6.912435297086690866e+01	1.741884820849315929e+02	6.144497643670400189e-01	3.843349293101120168e+00	5.393446629166315232e-01	3.597187325296165583e-01	8.198126735965615808e+03	1.500930761031773741e+01	1.406588372831498823e+01	1.739500151093448949e+03	9.473692158322555770e+02	1.215872565446767695e+01	7.583203927506716013e+01	2.146269641698631858e+02	1.020566195400746778e+00	5.061698586202240335e+00	9.120226591665964166e-01	6.361041317258998573e-01
2.310000000000000000e+02	7.193199118373980127e+03	1.113106261032378086e+00	2.074904153726109257e-01	1.250794176549733947e+03	2.510998150297899656e+02	-1.764567417609147704e+00	4.912098682956099083e+01	5.058337606838730949e+01	-7.908329997330663108e-01	-6.041042908580172011e-01	-7.722082634517997146e-01	-7.529711460710616366e-01	7.442974559186990518e+03	4.327386463849522968e+00	3.812078541019638944e+00	1.373917921608200459e+03	4.234249075148949828e+02	1.576049624528759630e+00	5.593549341478049541e+01	9.120835470086032615e+01	-2.704164998665331554e-01	1.135447854570991399e+00	-2.194374650592331721e-01	-3.139855730355308183e-01	7.692750000000000000e+03	7.541666666666666963e+00	7.416666666666666963e+00	1.497041666666666742e+03	5.957500000000000000e+02	4.916666666666666963e+00	6.275000000000000000e+01	1.318333333333333428e+02	2.500000000000000000e-01	2.875000000000000000e+00	3.333333333333333148e-01	1.250000000000000000e-01	7.942525440813009482e+03	1.075594686948381096e+01	1.102125479231369454e+01	1.620165411725133026e+03	7.680750924851049604e+02	8.257283708804575184e+00	6.956450658521950459e+01	1.724583119658063595e+02	7.704164998665331554e-01	4.614552145429009045e+00	8.861041317258997463e-01	5.639855730355307628e-01	8.192300881626018963e+03	1.397022707230095584e+01	1.462584291796072300e+01	1.743289156783599537e+03	9.404001849702100344e+02	1.159790075094248252e+01	7.637901317043900917e+01	2.130832905982793761e+02	1.290832999733066311e+00	6.354104290858017201e+00	1.438874930118466233e+00	1.002971146071061526e+00
2.320000000000000000e+02	7.194716026799063911e+03	2.047708488236434476e+00	1.260040889457956226e-01	1.253754141516536720e+03	2.505791545207987951e+02	-2.028633092779713820e+00	4.915772278093181313e+01	4.698086570812142782e+01	-6.160254037844385966e-01	1.273819249923811014e-01	-5.786893258332631573e-01	-5.364378277661476790e-01	7.443899680066198016e+03	4.919687577451551164e+00	3.583835377806231293e+00	1.377835404091601731e+03	4.217479105937327404e+02	1.298183453610143090e+00	5.595386139046590301e+01	8.842793285406071391e+01	-1.830127018922192983e-01	1.584524295829523810e+00	-2.060113295832982361e-01	-2.057189138830738395e-01	7.693083333333333030e+03	7.791666666666666963e+00	7.041666666666666963e+00	1.501916666666666742e+03	5.929166666666666288e+02	4.625000000000000000e+00	6.275000000000000000e+01	1.298750000000000000e+02	2.500000000000000000e-01	3.041666666666666519e+00	1.666666666666666574e-01	1.250000000000000000e-01	7.942266986600468044e+03	1.066364575588178276e+01	1.049949795552710263e+01	1.625997929241731754e+03	7.640854227396005172e+02	7.951816546389856910e+00	6.954613860953409699e+01	1.713220671459392861e+02	6.830127018922192983e-01	4.498809037503809449e+00	5.393446629166315232e-01	4.557189138830738395e-01	8.191450639867602149e+03	1.353562484509689945e+01	1.395732924438753741e+01	1.750079191816796765e+03	9.352541788125345192e+02	1.127863309277971382e+01	7.634227721906819397e+01	2.127691342918785722e+02	1.116025403784438597e+00	5.955951408340951936e+00	9.120226591665964166e-01	7.864378277661476790e-01
2.330000000000000000e+02	7.194969100438774149e+03	2.032966976730794073e+00	7.922149360122237027e-01	1.262023485457323886e+03	2.538692207806105330e+02	-2.601554703089699494e+00	4.989082140217546879e+01	4.388823770442414229e+01	-9.302398582179316477e-01	-5.798596027605995573e-01	-7.852373319433405552e-01	-5.786893258332632684e-01	7.444609550219387529e+03	4.828983488365397037e+00	3.958607468006111851e+00	1.384803409395328572e+03	4.214971103903052381e+02	1.095055981788483734e+00	5.627874403442106654e+01	8.536078551887874255e+01	-3.192865957756325090e-01	1.418403531953033481e+00	-2.467853326383369628e-01	-2.060113295832982916e-01	7.694250000000000000e+03	7.625000000000000000e+00	7.125000000000000000e+00	1.507583333333333258e+03	5.891250000000000000e+02	4.791666666666666963e+00	6.266666666666666430e+01	1.268333333333333286e+02	2.916666666666666852e-01	3.416666666666666519e+00	2.916666666666666852e-01	1.666666666666666574e-01	7.943890449780612471e+03	1.042101651163460296e+01	1.029139253199388904e+01	1.630363257271337943e+03	7.567528896096947619e+02	8.488277351544850191e+00	6.905458929891226205e+01	1.683058811477879146e+02	9.026199291089658239e-01	5.414929801380299779e+00	8.301186659716703886e-01	5.393446629166316342e-01	8.193530899561224942e+03	1.321703302326920593e+01	1.345778506398777630e+01	1.753143181209342629e+03	9.243807792193895239e+02	1.218488803642303253e+01	7.544251193115786691e+01	2.097784289622425149e+02	1.513573191551265129e+00	7.413192936093932595e+00	1.368570665276674037e+00	9.120226591665965277e-01
2.340000000000000000e+02	7.205618212366874104e+03	9.123945663040471388e-01	-1.756657732879158829e-01	1.265198226140215411e+03	2.499551677300107713e+02	-1.856795263593642886e+00	5.027169409968867342e+01	4.340255634735200374e+01	-7.852373319433405552e-01	-1.519696007084728073e+00	-9.534228621747851129e-01	-5.786893258332631573e-01	7.452954939516770537e+03	4.164530616485357051e+00	3.058000446689375540e+00	1.388703279736774221e+03	4.155817505316720712e+02	1.404935701536512038e+00	5.644834704984433671e+01	8.434711150700934468e+01	-2.467853326383369628e-01	8.651519964576359634e-01	-2.475447644207258713e-01	-2.060113295832982361e-01	7.700291666666666970e+03	7.416666666666666963e+00	6.291666666666666963e+00	1.512208333333333258e+03	5.812083333333333712e+02	4.666666666666666963e+00	6.262500000000000000e+01	1.252916666666666714e+02	2.916666666666666852e-01	3.250000000000000000e+00	4.583333333333333148e-01	1.666666666666666574e-01	7.947628393816563403e+03	1.066880271684797776e+01	9.525332886643958830e+00	1.635713386929892295e+03	7.468349161349947281e+02	7.928397631796821443e+00	6.880165295015567040e+01	1.662362218263239981e+02	8.301186659716703886e-01	5.634848003542364481e+00	1.164211431087392556e+00	5.393446629166315232e-01	8.194965120966458926e+03	1.392093876702928767e+01	1.275899910662124981e+01	1.759218440526451104e+03	9.124614989366559712e+02	1.119012859692697681e+01	7.497830590031132658e+01	2.071807769859813391e+02	1.368570665276674037e+00	8.019696007084728961e+00	1.870089528841451632e+00	9.120226591665964166e-01
2.350000000000000000e+02	7.222048982040040755e+03	1.787214284260980612e+00	4.884378089713825588e-01	1.266424538702796781e+03	2.423470728250727575e+02	-1.366916434500855537e+00	5.004689402486810224e+01	4.517789395418378717e+01	-7.881883952584496367e-01	-3.484742678013326156e-01	-6.933562467571046106e-01	-6.160254037844385966e-01	7.467024491020020832e+03	4.810273808797156825e+00	3.306718904485691279e+00	1.391524769351398390e+03	4.047152030792030928e+02	1.691541782749572231e+00	5.610678034576738327e+01	8.429728031042523639e+01	-2.899275309625581887e-01	1.346596199432666952e+00	-1.175114567118856201e-01	-1.830127018922192983e-01	7.712000000000000000e+03	7.833333333333333037e+00	6.125000000000000000e+00	1.516625000000000000e+03	5.670833333333333712e+02	4.750000000000000000e+00	6.216666666666666430e+01	1.234166666666666714e+02	2.083333333333333426e-01	3.041666666666666519e+00	4.583333333333333148e-01	2.500000000000000000e-01	7.956975508979979168e+03	1.085639285786950836e+01	8.943281095514308277e+00	1.641725230648601610e+03	7.294514635874636497e+02	7.808458217250427325e+00	6.822655298756595244e+01	1.625360530229081064e+02	7.065941976292248183e-01	4.736737133900666308e+00	1.034178123378552305e+00	6.830127018922192983e-01	8.201951017959958335e+03	1.387945238240568457e+01	1.176156219102861655e+01	1.766825461297203219e+03	8.918195938415940418e+02	1.086691643450085465e+01	7.428643930846521926e+01	2.016554393791495556e+02	1.204855061925116377e+00	6.431807601134665653e+00	1.610022913423771129e+00	1.116025403784438597e+00
2.360000000000000000e+02	7.247735240156562213e+03	1.175933081462857466e+00	6.152861652076779819e-01	1.270365369584031214e+03	2.527863062917543289e+02	-8.022983951764031119e-01	5.059577807883191269e+01	4.898787978946630517e+01	-7.722082634517999367e-01	-4.571757025744305203e-01	-5.932458365518542553e-01	-7.529711460710616366e-01	7.484721786744948076e+03	4.171299874064762214e+00	3.432643082603838991e+00	1.395432684792015607e+03	4.040389864792105072e+02	2.098850802411798444e+00	5.617288903941595635e+01	8.566060656139981688e+01	-2.194374650592332832e-01	1.042245482046117999e+00	-1.091229182759271277e-01	-3.139855730355308183e-01	7.721708333333333030e+03	7.166666666666666963e+00	6.250000000000000000e+00	1.520500000000000000e+03	5.552916666666666288e+02	5.000000000000000000e+00	6.175000000000000000e+01	1.223333333333333286e+02	3.333333333333333148e-01	2.541666666666666519e+00	3.750000000000000000e-01	1.250000000000000000e-01	7.958694879921717984e+03	1.016203345926857082e+01	9.067356917396161009e+00	1.645567315207984393e+03	7.065443468541227503e+02	7.901149197588202000e+00	6.732711096058403655e+01	1.590060601052668403e+02	8.861041317258999683e-01	4.041087851287215038e+00	8.591229182759271277e-01	5.639855730355307628e-01	8.195681426510103847e+03	1.315740025187047735e+01	1.188471383479232202e+01	1.770634630415968786e+03	8.577970270415789855e+02	1.080229839517640400e+01	7.290422192116808731e+01	1.956787868772003662e+02	1.438874930118466455e+00	5.540509035907764002e+00	1.343245836551854255e+00	1.002971146071061526e+00
2.370000000000000000e+02	7.246259947289167940e+03	1.640534722917684540e+00	6.687344883763826076e-01	1.270655850122070206e+03	2.488390424112969299e+02	-4.521109605840427648e-01	5.005111199964461832e+01	4.491894447765035636e+01	-6.173926762196428886e-01	-1.289728157824049593e+00	-7.852373319433405552e-01	-6.038995287340801488e-01	7.485234140311250485e+03	4.570267361458842714e+00	3.396867244188191304e+00	1.396494591727701845e+03	3.996695212056484934e+02	2.336444519707978618e+00	5.560888933315564486e+01	8.398030557215851388e+01	-1.628630047764880739e-01	5.009692544213084631e-01	-2.467853326383369628e-01	-1.977830977003734170e-01	7.724208333333333030e+03	7.500000000000000000e+00	6.125000000000000000e+00	1.522333333333333258e+03	5.505000000000000000e+02	5.125000000000000000e+00	6.116666666666666430e+01	1.230416666666666714e+02	2.916666666666666852e-01	2.291666666666666519e+00	2.916666666666666852e-01	2.083333333333333426e-01	7.963182526355415575e+03	1.042973263854115729e+01	8.853132755811808252e+00	1.648172074938964670e+03	7.013304787943515066e+02	7.913555480292021826e+00	6.672444400017768373e+01	1.621030277611748147e+02	7.461963381098214443e-01	4.082364078912024574e+00	8.301186659716703886e-01	6.144497643670401299e-01	8.202156719377497211e+03	1.335946527708231457e+01	1.158126551162361650e+01	1.774010816544596310e+03	8.521609575887030132e+02	1.070211096058404365e+01	7.228222133368871027e+01	2.011643888556830007e+02	1.200726009552976148e+00	5.873061491157383074e+00	1.368570665276674037e+00	1.020566195400746778e+00
2.380000000000000000e+02	7.248481036769740967e+03	1.401759841689009356e+00	-7.512919767245129776e-02	1.273666279584460881e+03	2.489784409792130759e+02	-9.593823989942551478e-01	4.932381340790867341e+01	4.570412650145142663e+01	-7.881883952584496367e-01	-9.774861218395138884e-01	-5.786893258332631573e-01	-8.915570127975553927e-01	7.488053018384870484e+03	4.055046587511171197e+00	3.149935401163774351e+00	1.399249806458897183e+03	3.971558871562732520e+02	1.936975467169538945e+00	5.516190670395433671e+01	8.449789658405904902e+01	-2.899275309625581887e-01	6.362569390802430558e-01	-2.060113295832982361e-01	-2.582785063987776963e-01	7.727625000000000000e+03	6.708333333333333037e+00	6.375000000000000000e+00	1.524833333333333258e+03	5.453333333333333712e+02	4.833333333333333037e+00	6.100000000000000000e+01	1.232916666666666714e+02	2.083333333333333426e-01	2.250000000000000000e+00	1.666666666666666574e-01	3.750000000000000000e-01	7.967196981615129516e+03	9.361620079155494878e+00	9.600064598836226537e+00	1.650416860207769332e+03	6.935107795103934905e+02	7.729691199497127130e+00	6.683809329604567040e+01	1.620854367492742938e+02	7.065941976292248183e-01	3.863743060919756722e+00	5.393446629166315232e-01	1.008278506398777807e+00	8.206768963230259033e+03	1.201490682497765761e+01	1.282512919767245130e+01	1.776000387082205634e+03	8.416882256874537234e+02	1.062604906566092211e+01	7.267618659209132659e+01	2.008792068318819020e+02	1.204855061925116377e+00	5.477486121839513444e+00	9.120226591665964166e-01	1.641557012797555393e+00
2.390000000000000000e+02	7.252519913481032745e+03	2.983422751523994165e-01	-9.609807601864517324e-02	1.277550484651120996e+03	2.495885684840397971e+02	3.693946510183954146e-01	4.942262056685879656e+01	4.544600718151832552e+01	-4.694374650592332832e-01	-1.783201056118051131e+00	-5.786893258332631573e-01	-6.173926762196428886e-01	7.491155790073849857e+03	3.482504470909533190e+00	3.035284295324010895e+00	1.402962742325560612e+03	3.955026175753532129e+02	2.538863992175864226e+00	5.525297695009606969e+01	8.361883692409250557e+01	-1.930520658629499842e-01	3.167328052743076938e-01	-2.060113295832982361e-01	-1.628630047764880739e-01	7.729791666666666970e+03	6.666666666666666963e+00	6.166666666666666963e+00	1.528375000000000000e+03	5.414166666666666288e+02	4.708333333333333037e+00	6.108333333333333570e+01	1.217916666666666714e+02	8.333333333333332871e-02	2.416666666666666519e+00	1.666666666666666574e-01	2.916666666666666852e-01	7.968427543259484082e+03	9.850828862423799848e+00	9.298049038009322587e+00	1.653787257674439388e+03	6.873307157579799878e+02	6.877802674490801849e+00	6.691368971657060172e+01	1.599644964092408372e+02	3.597187325296166138e-01	4.516600528059025343e+00	5.393446629166315232e-01	7.461963381098214443e-01	8.207063419852300285e+03	1.303499105818093540e+01	1.242943140935197910e+01	1.779199515348879004e+03	8.332447648492934604e+02	9.047272015648271548e+00	7.274404609980787484e+01	1.981373261518150173e+02	6.361041317258999683e-01	6.616534389451384612e+00	9.120226591665964166e-01	1.200726009552976148e+00
2.400000000000000000e+02	7.246752811253141772e+03	-1.069394841111666494e+00	1.432047364063588901e-01	1.279234667023495831e+03	2.442707808545660555e+02	-1.137960909288562306e-01	4.945865885913386961e+01	4.503525667735041793e+01	-9.138857955913137765e-01	-2.371638691553223932e+00	-5.786893258332631573e-01	-6.038995287340801488e-01	7.488834738959904826e+03	2.819469246110833272e+00	3.404935701536512926e+00	1.405034000178414544e+03	3.910728904272830277e+02	2.401435287868905366e+00	5.479182942956693836e+01	8.349679500534188037e+01	-2.902762311289902031e-01	2.100139875567212933e-01	-2.060113295832982361e-01	-1.977830977003734170e-01	7.730916666666666970e+03	6.708333333333333037e+00	6.666666666666666963e+00	1.530833333333333258e+03	5.378750000000000000e+02	4.916666666666666963e+00	6.012500000000000000e+01	1.219583333333333286e+02	3.333333333333333148e-01	2.791666666666666519e+00	1.666666666666666574e-01	2.083333333333333426e-01	7.972998594373429114e+03	1.059719742055583325e+01	9.928397631796821443e+00	1.656632666488251971e+03	6.846771095727169723e+02	7.431898045464429003e+00	6.545817057043306875e+01	1.604198716613247768e+02	9.569428977956568882e-01	5.373319345776611300e+00	5.393446629166315232e-01	6.144497643670401299e-01	8.215080522080192168e+03	1.448606150777833257e+01	1.319012859692697504e+01	1.782431999643170684e+03	8.314792191454339445e+02	9.947129424262190156e+00	7.079134114086612328e+01	1.988814099893162393e+02	1.580552462257980295e+00	7.954972024886556525e+00	9.120226591665964166e-01	1.020566195400746778e+00
2.410000000000000000e+02	7.249640685958092945e+03	-1.776712110405780365e-01	2.346676817530291004e-01	1.279337883731794136e+03	2.422433961217219576e+02	-6.297121670008705152e-01	4.979494801525058278e+01	4.541874200239453785e+01	-5.786893258332631573e-01	-1.043423248671115910e+00	-6.038995287340801488e-01	-7.761423749153967266e-01	7.490945342979046472e+03	3.098664394479710982e+00	3.409000507543181069e+00	1.406481441865897068e+03	3.884133647275276644e+02	2.226810583166231261e+00	5.508497400762529139e+01	8.327187100119726892e+01	-2.060113295832982361e-01	6.866217089977753041e-01	-1.977830977003734170e-01	-3.047378541243650485e-01	7.732250000000000000e+03	6.375000000000000000e+00	6.583333333333333037e+00	1.533625000000000000e+03	5.345833333333333712e+02	5.083333333333333037e+00	6.037500000000000000e+01	1.211250000000000000e+02	1.666666666666666574e-01	2.416666666666666519e+00	2.083333333333333426e-01	1.666666666666666574e-01	7.973554657020953528e+03	9.651335605520289462e+00	9.757666159123484562e+00	1.660768558134102932e+03	6.807533019391390781e+02	7.939856083500434814e+00	6.566502599237470861e+01	1.589781289988027311e+02	5.393446629166315232e-01	4.146711624335557289e+00	6.144497643670401299e-01	6.380711874576983078e-01	8.214859314041907055e+03	1.292767121104057892e+01	1.293199898491363697e+01	1.787912116268205864e+03	8.269232705449447849e+02	1.079637883366753570e+01	7.095505198474941722e+01	1.968312579976054622e+02	9.120226591665964166e-01	5.876756582004448504e+00	1.020566195400746778e+00	1.109475708248730097e+00
2.420000000000000000e+02	7.252603590640521361e+03	-2.535367917814257410e-01	9.226454440517946054e-01	1.284105741294031304e+03	2.403816333517185626e+02	-1.429909525782210089e+00	4.959559039760610233e+01	4.253587312371944051e+01	-5.786893258332630463e-01	-1.175234734023465233e+00	-7.761423749153965046e-01	-5.364378277661476790e-01	7.493530961986927650e+03	3.060731604109287129e+00	3.607156055359230784e+00	1.409865370647015652e+03	3.854408166758593097e+02	1.555878570442228437e+00	5.515196186546971546e+01	8.201793656185972736e+01	-2.060113295832981806e-01	5.998826329882673836e-01	-3.047378541243649375e-01	-2.057189138830738395e-01	7.734458333333333030e+03	6.375000000000000000e+00	6.291666666666666963e+00	1.535625000000000000e+03	5.305000000000000000e+02	4.541666666666666963e+00	6.070833333333333570e+01	1.215000000000000000e+02	1.666666666666666574e-01	2.375000000000000000e+00	1.666666666666666574e-01	1.250000000000000000e-01	7.975385704679738410e+03	9.689268395890712426e+00	8.976177277974102253e+00	1.661384629352984348e+03	6.755591833241406903e+02	7.527454762891105489e+00	6.626470480119695594e+01	1.609820634381402726e+02	5.393446629166315232e-01	4.150117367011732838e+00	6.380711874576981968e-01	4.557189138830738395e-01	8.216313076026144699e+03	1.300353679178142485e+01	1.166068788928154021e+01	1.787144258705968696e+03	8.206183666482813805e+02	1.051324285911554313e+01	7.182107626906056908e+01	2.004641268762805453e+02	9.120226591665963056e-01	5.925234734023465677e+00	1.109475708248729875e+00	7.864378277661476790e-01
2.430000000000000000e+02	7.263733618954058329e+03	5.622348546203017605e-01	2.854551015099460187e-03	1.287233234291677945e+03	2.358467900095615732e+02	-1.657516753110188645e+00	4.976796361139491864e+01	4.507138406765871252e+01	-9.433562467571042776e-01	-9.388161553013096849e-02	-4.694374650592331721e-01	-5.364378277661476790e-01	7.501033476143696134e+03	3.426950760643484362e+00	3.043093942174216249e+00	1.412741617145838973e+03	3.803400616714474722e+02	1.233741623444905677e+00	5.517564847236413073e+01	8.328569203382934916e+01	-3.675114567118854536e-01	1.348892525568267775e+00	-1.930520658629499287e-01	-2.057189138830738395e-01	7.738333333333333030e+03	6.291666666666666963e+00	6.083333333333333037e+00	1.538250000000000000e+03	5.248333333333333712e+02	4.125000000000000000e+00	6.058333333333333570e+01	1.215000000000000000e+02	2.083333333333333426e-01	2.791666666666666519e+00	8.333333333333332871e-02	1.250000000000000000e-01	7.975633190522969926e+03	9.156382572689850008e+00	9.123572724492449382e+00	1.663758382854161027e+03	6.693266049952192134e+02	7.016258376555094323e+00	6.599101819430254068e+01	1.597143079661706508e+02	7.841781233785521943e-01	4.234440807765064818e+00	3.597187325296165583e-01	4.557189138830738395e-01	8.212933047712607731e+03	1.202109847871303216e+01	1.216381211565156661e+01	1.789266765708322055e+03	8.138198766571051692e+02	9.907516753110188645e+00	7.139870305527175276e+01	1.979286159323413017e+02	1.360022913423770907e+00	5.677214948863463562e+00	6.361041317258998573e-01	7.864378277661476790e-01
2.440000000000000000e+02	7.275218326605221591e+03	-2.525207457542890666e-01	1.536060709190927298e-01	1.288591239299032850e+03	2.421580542903036530e+02	-1.306671842647476378e+00	4.971647446094598877e+01	4.732880864126498466e+01	-6.160254037844385966e-01	-2.080398915498080648e-01	-7.523124382057235771e-01	-5.364378277661476790e-01	7.506317496635943826e+03	3.019572960456188948e+00	3.180969702126212884e+00	1.415295619649516539e+03	3.830165271451518265e+02	1.242497412009595070e+00	5.504573723047299438e+01	8.368523765396582803e+01	-1.830127018922192983e-01	1.270980054225095968e+00	-1.886562191028617885e-01	-2.057189138830738395e-01	7.737416666666666970e+03	6.291666666666666963e+00	6.208333333333333037e+00	1.542000000000000000e+03	5.238750000000000000e+02	3.791666666666666519e+00	6.037500000000000000e+01	1.200416666666666714e+02	2.500000000000000000e-01	2.750000000000000000e+00	3.750000000000000000e-01	1.250000000000000000e-01	7.968515836697390114e+03	9.563760372877144533e+00	9.235696964540453635e+00	1.668704380350483461e+03	6.647334728548481735e+02	6.340835921323737523e+00	6.570426276952700562e+01	1.563980956793675148e+02	6.830127018922192983e-01	4.229019945774903810e+00	9.386562191028617885e-01	4.557189138830738395e-01	8.199615006728112348e+03	1.283585407908762299e+01	1.226306059574757334e+01	1.795408760700967150e+03	8.055919457096963470e+02	8.890005175980808971e+00	7.103352553905401123e+01	1.927545246920683439e+02	1.116025403784438597e+00	5.708039891549807621e+00	1.502312438205723577e+00	7.864378277661476790e-01
2.450000000000000000e+02	7.276315145144986673e+03	-1.360353733719730229e-01	8.428967230657500309e-01	1.289645582052349482e+03	2.398447143645324218e+02	-1.308748498798798288e+00	4.941915450599055504e+01	4.880116593194230745e+01	-6.094757082487300970e-01	-7.489033568612546432e-01	-9.402380714238083304e-01	-1.072875655532295358e+00	7.507386739239160306e+03	3.327815646647346970e+00	3.608948361532875015e+00	1.417031124359508112e+03	3.800681905155995537e+02	1.033125750600600856e+00	5.500124391966194537e+01	8.425474963263781092e+01	-1.380711874576983633e-01	1.229714988236039419e+00	-3.451190357119041652e-01	-4.114378277661476790e-01	7.738458333333333030e+03	6.791666666666666963e+00	6.375000000000000000e+00	1.544416666666666742e+03	5.202916666666666288e+02	3.375000000000000000e+00	6.058333333333333570e+01	1.197083333333333286e+02	3.333333333333333148e-01	3.208333333333333481e+00	2.500000000000000000e-01	2.500000000000000000e-01	7.969529927427505754e+03	1.025551768668598740e+01	9.141051638467125429e+00	1.671802208973825373e+03	6.605151428177337039e+02	5.716874249399399588e+00	6.616542274700472603e+01	1.551619170340288463e+02	8.047378541243650485e-01	5.186951678430627766e+00	8.451190357119041652e-01	9.114378277661476790e-01	8.200601521521679388e+03	1.371936870670530695e+01	1.190710327693425086e+01	1.799187751280984003e+03	8.007386189688008926e+02	8.058748498798799176e+00	7.174751216067612347e+01	1.906155007347243497e+02	1.276142374915396616e+00	7.165570023527921606e+00	1.440238071423808330e+00	1.572875655532295358e+00
2.460000000000000000e+02	7.270242226709218812e+03	7.089949267136308464e-02	3.148433049107364212e-01	1.294706151263474339e+03	2.392057719206301840e+02	-1.123484597963757547e+00	4.925725892248489401e+01	4.772182345457015629e+01	-6.160254037844385966e-01	-7.416573867739413295e-01	-9.302398582179318698e-01	-7.852373319433405552e-01	7.504475280021276376e+03	3.285449746335681542e+00	3.324088319122034729e+00	1.420415575631737056e+03	3.788320526269817492e+02	1.167424367684787967e+00	5.481612946124244701e+01	8.388174506061841385e+01	-1.830127018922192983e-01	1.129171306613029335e+00	-3.192865957756326201e-01	-2.467853326383369628e-01	7.738708333333333030e+03	6.500000000000000000e+00	6.333333333333333037e+00	1.546125000000000000e+03	5.184583333333333712e+02	3.458333333333333481e+00	6.037500000000000000e+01	1.200416666666666714e+02	2.500000000000000000e-01	3.000000000000000000e+00	2.916666666666666852e-01	2.916666666666666852e-01	7.972941386645389684e+03	9.714550253664318902e+00	9.342578347544630901e+00	1.671834424368262944e+03	6.580846140396849933e+02	5.749242298981878996e+00	6.593387053875754589e+01	1.562015882727149290e+02	6.830127018922192983e-01	4.870828693386970443e+00	9.026199291089660459e-01	8.301186659716703886e-01	8.207174439957447248e+03	1.292910050732863780e+01	1.235182336175592965e+01	1.797543848736525661e+03	7.977108947460365016e+02	8.040151264630424066e+00	7.149274107751510599e+01	1.923615098787631723e+02	1.116025403784438597e+00	6.741657386773940885e+00	1.513573191551265351e+00	1.368570665276674037e+00
2.470000000000000000e+02	7.265484121033839983e+03	1.563935051137193000e-01	-1.058148758757146979e-01	1.295000724757625676e+03	2.343740814241807016e+02	-1.613796090928857563e+00	4.852453636420842287e+01	4.826282166243608174e+01	-5.364378277661476790e-01	-6.195127897317767030e-01	-1.325741858350553803e+00	-3.579859602760600557e-01	7.501512893850253022e+03	3.369863419223526169e+00	2.988759228728809170e+00	1.421958695712146209e+03	3.761245407120903792e+02	9.014352878689044779e-01	5.417893484877087928e+01	8.400641083121803376e+01	-2.057189138830738395e-01	9.610769384674449078e-01	-4.128709291752769017e-01	-1.581596468046967130e-01	7.737541666666666970e+03	6.583333333333333037e+00	6.083333333333333037e+00	1.548916666666666742e+03	5.178750000000000000e+02	3.416666666666666519e+00	5.983333333333333570e+01	1.197500000000000000e+02	1.250000000000000000e-01	2.541666666666666519e+00	5.000000000000000000e-01	4.166666666666666435e-02	7.973570439483080918e+03	9.796803247443140350e+00	9.177907437937857793e+00	1.675874637621187276e+03	6.596254592879096208e+02	5.931898045464429003e+00	6.548773181789579212e+01	1.554935891687819662e+02	4.557189138830738395e-01	4.122256394865887685e+00	1.412870929175277013e+00	2.414929801380300278e-01	8.209599212299493956e+03	1.301027316155294677e+01	1.227248154254237988e+01	1.802832608575707809e+03	8.013759185758192416e+02	8.447129424262190156e+00	7.114213030245825564e+01	1.912371783375639325e+02	7.864378277661476790e-01	5.702846123065109296e+00	2.325741858350554025e+00	4.413192936093934260e-01
2.480000000000000000e+02	7.251873825964313255e+03	3.405597332239853614e-01	-4.582023047839305363e-01	1.303228462897169493e+03	2.192951379383929975e+02	-2.065971114301809131e+00	4.788006062137618102e+01	4.493321843119016989e+01	-6.094757082487300970e-01	-5.787001259352382299e-01	-9.302398582179316477e-01	-7.761423749153967266e-01	7.494020246315490112e+03	3.461946533278659199e+00	2.854232180941368213e+00	1.428885064781918118e+03	3.683350689691965272e+02	6.545144428490954347e-01	5.371086364402142266e+01	8.059160921559508495e+01	-1.380711874576983633e-01	9.189832703657141444e-01	-3.192865957756325090e-01	-3.047378541243650485e-01	7.736166666666666970e+03	6.583333333333333037e+00	6.166666666666666963e+00	1.554541666666666742e+03	5.173750000000000000e+02	3.375000000000000000e+00	5.954166666666666430e+01	1.162500000000000000e+02	3.333333333333333148e-01	2.416666666666666519e+00	2.916666666666666852e-01	1.666666666666666574e-01	7.978313087017843827e+03	9.704720133388006431e+00	9.479101152391965712e+00	1.680198268551415367e+03	6.664149310308034728e+02	6.095485557150905009e+00	6.537246968931191304e+01	1.519083907844049008e+02	8.047378541243650485e-01	3.914350062967618893e+00	9.026199291089658239e-01	6.380711874576983078e-01	8.220459507369021594e+03	1.282610693344268071e+01	1.279153563811726357e+01	1.805854870436163992e+03	8.154548620616069456e+02	8.815971114301810019e+00	7.120327271195715468e+01	1.875667815688098301e+02	1.276142374915396616e+00	5.412033459268570823e+00	1.513573191551265129e+00	1.109475708248730097e+00
2.490000000000000000e+02	7.226683579358871611e+03	9.405249806888749120e-01	-9.697327815335432533e-01	1.307276129896585189e+03	2.106126040214659270e+02	-2.233405739366154830e+00	4.786840715199426199e+01	4.122886755472926268e+01	-5.786893258332631573e-01	-1.151483716701107607e+00	-5.364378277661476790e-01	-4.694374650592332832e-01	7.479945956346102321e+03	3.845262490344437456e+00	2.535966942566561855e+00	1.432179731614959110e+03	3.645354686773996491e+02	4.041304636502558445e-01	5.366337024266380240e+01	7.859360044403129564e+01	-2.060113295832982361e-01	6.742581416494461966e-01	-2.057189138830738395e-01	-1.930520658629499842e-01	7.733208333333333030e+03	6.750000000000000000e+00	6.041666666666666963e+00	1.557083333333333258e+03	5.184583333333333712e+02	3.041666666666666519e+00	5.945833333333333570e+01	1.159583333333333286e+02	1.666666666666666574e-01	2.500000000000000000e+00	1.250000000000000000e-01	8.333333333333332871e-02	7.986470710320563740e+03	9.654737509655562988e+00	9.547366390766772071e+00	1.681986935051707405e+03	6.723811979892670934e+02	5.679202869683077637e+00	6.525329642400286900e+01	1.533230662226353616e+02	5.393446629166315232e-01	4.325741858350554025e+00	4.557189138830738395e-01	3.597187325296166138e-01	8.239733087307795358e+03	1.255947501931112598e+01	1.305306611486687629e+01	1.806890536770081326e+03	8.263040626452008155e+02	8.316739072699487423e+00	7.104825951467240941e+01	1.906877991119374087e+02	9.120226591665964166e-01	6.151483716701108051e+00	7.864378277661476790e-01	6.361041317258999683e-01
2.500000000000000000e+02	7.209966153163180024e+03	1.326286634909006779e+00	-7.341781380702352422e-01	1.312008406823758150e+03	1.945627695415291214e+02	-2.944184833375669719e+00	4.855143974892521186e+01	3.753010310074463973e+01	-5.364378277661476790e-01	-3.695127897317762589e-01	-7.881883952584496367e-01	-6.038995287340801488e-01	7.471108076581590467e+03	4.038143317454503389e+00	2.882910930964882379e+00	1.435087536745212446e+03	3.559897181040978467e+02	2.790758331216514065e-02	5.356738654112927378e+01	7.743171821703899127e+01	-2.057189138830738395e-01	1.211076938467445130e+00	-2.899275309625581887e-01	-1.977830977003734170e-01	7.732250000000000000e+03	6.750000000000000000e+00	6.500000000000000000e+00	1.558166666666666742e+03	5.174166666666666288e+02	3.000000000000000000e+00	5.858333333333333570e+01	1.173333333333333286e+02	1.250000000000000000e-01	2.791666666666666519e+00	2.083333333333333426e-01	2.083333333333333426e-01	7.993391923418409533e+03	9.461856682545496611e+00	1.011708906903511718e+01	1.681245796588121038e+03	6.788436152292354109e+02	5.972092416687834415e+00	6.359928012553739762e+01	1.572349484496276659e+02	4.557189138830738395e-01	4.372256394865887685e+00	7.065941976292248183e-01	6.144497643670401299e-01	8.254533846836819066e+03	1.217371336509099322e+01	1.373417813807023435e+01	1.804324926509575334e+03	8.402705637918040793e+02	8.944184833375668831e+00	6.861522691774146665e+01	1.971365635659220175e+02	7.864378277661476790e-01	5.952846123065109296e+00	1.204855061925116377e+00	1.020566195400746778e+00
2.510000000000000000e+02	7.186194107293876186e+03	1.527582413289627183e+00	-2.188841624046241385e+00	1.316114518021616959e+03	1.852142655452699387e+02	-3.163812115651567947e+00	4.877032032044905208e+01	3.320887608727537099e+01	-7.523124382057235771e-01	-3.670890690351176211e-01	-7.722082634517999367e-01	-7.529711460710616366e-01	7.455534553646937638e+03	4.242957873311480554e+00	2.259745854643545826e+00	1.438640592344141851e+03	3.538571327726349409e+02	-1.235727244924507140e-01	5.363516016022452249e+01	7.479193804363768550e+01	-1.886562191028617885e-01	1.441455465482441189e+00	-2.194374650592332832e-01	-3.139855730355308183e-01	7.724875000000000000e+03	6.958333333333333037e+00	6.708333333333333037e+00	1.561166666666666742e+03	5.225000000000000000e+02	2.916666666666666519e+00	5.850000000000000000e+01	1.163750000000000000e+02	3.750000000000000000e-01	3.250000000000000000e+00	3.333333333333333148e-01	1.250000000000000000e-01	7.994215446353062362e+03	9.673708793355185520e+00	1.115692081202312025e+01	1.683692740989191634e+03	6.911428672273650591e+02	5.956906057825783307e+00	6.336483983977547751e+01	1.579580619563623145e+02	9.386562191028617885e-01	5.058544534517558589e+00	8.861041317258999683e-01	5.639855730355307628e-01	8.263555892706124723e+03	1.238908425337703889e+01	1.560550829071290835e+01	1.806218815311716526e+03	8.597857344547301182e+02	8.997145448984900540e+00	6.822967967955095503e+01	1.995411239127246290e+02	1.502312438205723577e+00	6.867089069035117177e+00	1.438874930118466455e+00	1.002971146071061526e+00
2.520000000000000000e+02	7.174136780190180616e+03	-1.014979382549530129e-01	-1.522012971733841979e+00	1.319346769537837645e+03	1.743270472567724596e+02	-2.978345111885843721e+00	4.862440477925763105e+01	3.056062785351093680e+01	-5.364378277661476790e-01	-1.062859180149839933e+00	-3.579859602760600557e-01	-6.160254037844385966e-01	7.447110056761756823e+03	2.865917697539190012e+00	2.801493514133079010e+00	1.441965051435585337e+03	3.497051902950529438e+02	3.233274440570781394e-01	5.372886905629548693e+01	7.269698059342212559e+01	-2.057189138830738395e-01	1.051903743258413293e+00	-1.581596468046967130e-01	-1.830127018922192983e-01	7.720083333333333030e+03	5.833333333333333037e+00	7.125000000000000000e+00	1.564583333333333258e+03	5.250833333333333712e+02	3.625000000000000000e+00	5.883333333333333570e+01	1.148333333333333286e+02	1.250000000000000000e-01	3.166666666666666519e+00	4.166666666666666435e-02	2.500000000000000000e-01	7.993056609904909237e+03	8.800748969127475618e+00	1.144850648586692188e+01	1.687201615231081178e+03	7.004614763716137986e+02	6.926672555942921861e+00	6.393779761037118448e+01	1.569696860732445316e+02	4.557189138830738395e-01	5.281429590074919744e+00	2.414929801380300278e-01	6.830127018922192983e-01	8.266029886476484535e+03	1.176816460492161909e+01	1.577201297173384198e+01	1.809819897128828870e+03	8.758396194098943397e+02	1.022834511188584372e+01	6.904226188740904036e+01	1.991060388131557204e+02	7.864378277661476790e-01	7.396192513483173414e+00	4.413192936093934260e-01	1.116025403784438597e+00
2.530000000000000000e+02	7.162003727127009370e+03	-2.163189595248304897e-01	-1.178838190790560958e+00	1.315185107869588137e+03	1.645248627322588959e+02	-2.343366609116484423e+00	4.887222857869519288e+01	3.047037750116896859e+01	-4.694374650592331721e-01	-4.989033568612550873e-01	-7.852373319433403331e-01	-7.908329997330663108e-01	7.439272696896838170e+03	2.829340520237584755e+00	2.639747571271386040e+00	1.440696720601460584e+03	3.455124313661294764e+02	5.574833621084245294e-01	5.372778095601426429e+01	7.342268875058448430e+01	-1.930520658629499287e-01	1.479714988236039197e+00	-2.467853326383368517e-01	-2.704164998665331554e-01	7.716541666666666970e+03	5.875000000000000000e+00	6.458333333333333037e+00	1.566208333333333258e+03	5.265000000000000000e+02	3.458333333333333481e+00	5.858333333333333570e+01	1.163750000000000000e+02	8.333333333333332871e-02	3.458333333333333481e+00	2.916666666666666852e-01	2.500000000000000000e-01	7.993810636436495770e+03	8.920659479762415245e+00	1.027691909539528048e+01	1.691719946065205932e+03	7.074875686338705236e+02	6.359183304558242433e+00	6.343888571065240711e+01	1.593273112494155157e+02	3.597187325296165583e-01	5.436951678430627766e+00	8.301186659716701666e-01	7.704164998665331554e-01	8.271079606206323660e+03	1.196631895952483049e+01	1.409550485745722703e+01	1.817231558797078378e+03	8.884751372677410473e+02	9.260033275783150941e+00	6.829443808797148563e+01	2.022796224988310314e+02	6.361041317258998573e-01	7.415570023527921606e+00	1.368570665276673815e+00	1.290832999733066311e+00
2.540000000000000000e+02	7.157678224611283440e+03	-8.389893998370814288e-01	-1.491492167013610093e+00	1.314215574457272169e+03	1.586091793257751306e+02	-2.397527155051551340e+00	4.811811604741550497e+01	3.059501964636764626e+01	-7.852373319433405552e-01	-1.611823830374103927e+00	-6.038995287340802598e-01	-4.694374650592331721e-01	7.436651612305641720e+03	2.538838633414792767e+00	2.587587249826528435e+00	1.441045287228636198e+03	3.418462563295542509e+02	6.137364224742243302e-01	5.310072469037442033e+01	7.386000982318381602e+01	-2.467853326383369628e-01	7.565880848129480363e-01	-1.977830977003734725e-01	-1.930520658629499287e-01	7.715625000000000000e+03	5.916666666666666963e+00	6.666666666666666963e+00	1.567875000000000000e+03	5.250833333333333712e+02	3.625000000000000000e+00	5.808333333333333570e+01	1.171250000000000000e+02	2.916666666666666852e-01	3.125000000000000000e+00	2.083333333333333426e-01	8.333333333333332871e-02	7.994598387694358280e+03	9.294494699918541158e+00	1.074574608350680549e+01	1.694704712771363802e+03	7.083204103371124347e+02	6.636263577525776114e+00	6.306594197629225107e+01	1.603899901768161840e+02	8.301186659716703886e-01	5.493411915187051520e+00	6.144497643670401299e-01	3.597187325296165583e-01	8.273571775388716560e+03	1.267232273317041447e+01	1.482482550034694313e+01	1.821534425542727831e+03	8.915574873408916119e+02	9.647527155051552228e+00	6.804855061925117354e+01	2.036549803536323680e+02	1.368570665276674037e+00	7.861823830374103927e+00	1.020566195400747000e+00	6.361041317258998573e-01
2.550000000000000000e+02	7.141616178140873672e+03	-1.239450631559018134e-01	-1.025364814148968406e+00	1.316512606165234502e+03	1.512822760440651564e+02	-2.186240703077326764e+00	4.815591956721139866e+01	2.703587928387135264e+01	-7.881883952584497477e-01	-8.486412601668065214e-01	-8.700895288414517426e-01	-5.364378277661476790e-01	7.425349755737103806e+03	3.167194135088715612e+00	2.591484259592182315e+00	1.442797969749283766e+03	3.401828046886992638e+02	6.568796484613366182e-01	5.332795978360569933e+01	7.255960630860234062e+01	-2.899275309625581887e-01	1.054846036583263480e+00	-1.642114310873925564e-01	-2.057189138830738395e-01	7.709083333333333030e+03	6.458333333333333037e+00	6.208333333333333037e+00	1.569083333333333258e+03	5.290833333333333712e+02	3.500000000000000000e+00	5.850000000000000000e+01	1.180833333333333286e+02	2.083333333333333426e-01	2.958333333333333481e+00	5.416666666666666297e-01	1.250000000000000000e-01	7.992816910929562255e+03	9.749472531577950463e+00	9.825182407074484203e+00	1.695368696917382749e+03	7.179838619779675355e+02	6.343120351538663826e+00	6.367204021639430067e+01	1.636070603580643024e+02	7.065941976292249294e-01	4.861820630083403927e+00	1.247544764420725816e+00	4.557189138830738395e-01	8.276550488525792389e+03	1.304061172982256878e+01	1.344203148081563448e+01	1.821654060501432014e+03	9.068843906226015861e+02	9.186240703077327652e+00	6.884408043278860134e+01	2.091307873827952903e+02	1.204855061925116377e+00	6.765307926833473928e+00	1.953422862174785113e+00	7.864378277661476790e-01
2.560000000000000000e+02	7.147640928354243442e+03	-1.164728420068225745e+00	-9.612367606544500731e-01	1.319529423140804511e+03	1.475136919199937324e+02	-1.830951894845300743e+00	4.879593885224059591e+01	2.510363474317777843e+01	-5.786893258332631573e-01	-7.737290853109954902e-01	-6.160254037844385966e-01	-6.173926762196431106e-01	7.431132964177121721e+03	2.417635789965887128e+00	2.477714953006108445e+00	1.446264711570402142e+03	3.345693459599968946e+02	1.084524052577349629e+00	5.377296942612029795e+01	7.059348403825555351e+01	-2.060113295832982361e-01	9.881354573445022549e-01	-1.830127018922192983e-01	-1.628630047764881850e-01	7.714625000000000000e+03	6.000000000000000000e+00	5.916666666666666963e+00	1.573000000000000000e+03	5.216250000000000000e+02	4.000000000000000000e+00	5.875000000000000000e+01	1.160833333333333286e+02	1.666666666666666574e-01	2.750000000000000000e+00	2.500000000000000000e-01	2.916666666666666852e-01	7.998117035822878279e+03	9.582364210034112872e+00	9.355618380327225481e+00	1.699735288429597858e+03	7.086806540400031054e+02	6.915475947422650371e+00	6.372703057387970205e+01	1.615731826284111037e+02	5.393446629166315232e-01	4.511864542655497523e+00	6.830127018922192983e-01	7.461963381098215553e-01	8.281609071645756558e+03	1.316472842006822574e+01	1.279457009398778311e+01	1.826470576859195489e+03	8.957363080800062107e+02	9.830951894845300743e+00	6.870406114775940409e+01	2.070630319234888930e+02	9.120226591665964166e-01	6.273729085310995046e+00	1.116025403784438597e+00	1.200726009552976370e+00
2.570000000000000000e+02	7.146890903900121884e+03	-8.187597469495528912e-01	-1.410051745991378169e+00	1.322677928178728735e+03	1.417184497340421103e+02	-1.800114567118855202e+00	4.817204441011355698e+01	2.502980083466528072e+01	-6.160254037844385966e-01	-1.018363797495717815e+00	-6.160254037844385966e-01	-5.364378277661476790e-01	7.432674618616727457e+03	2.632286793191890073e+00	2.065807460337644397e+00	1.449088964089364481e+03	3.288175582003543695e+02	1.079109383107239140e+00	5.333602220505677849e+01	7.053573375066596896e+01	-1.830127018922192983e-01	7.824847679188078331e-01	-1.830127018922192983e-01	-2.057189138830738395e-01	7.718458333333333030e+03	6.083333333333333037e+00	5.541666666666666963e+00	1.575500000000000000e+03	5.159166666666666288e+02	3.958333333333333481e+00	5.850000000000000000e+01	1.160416666666666714e+02	2.500000000000000000e-01	2.583333333333333481e+00	2.500000000000000000e-01	1.250000000000000000e-01	8.004242048049938603e+03	9.534379873474776446e+00	9.017525872995689085e+00	1.701911035910635519e+03	7.030157751329788880e+02	6.837557283559427823e+00	6.366397779494322151e+01	1.615475995826673739e+02	6.830127018922192983e-01	4.384181898747859130e+00	6.830127018922192983e-01	4.557189138830738395e-01	8.290025762766545085e+03	1.298542641361621897e+01	1.249338507932471209e+01	1.828322071821271265e+03	8.901148835992911472e+02	9.716781233785521721e+00	6.882795558988644302e+01	2.070535324986680621e+02	1.116025403784438597e+00	6.185030464162384334e+00	1.116025403784438597e+00	7.864378277661476790e-01
2.580000000000000000e+02	7.144372646473443638e+03	-9.437472849690795584e-01	-2.129297769048542399e+00	1.323678025592229460e+03	1.351602671510090090e+02	-1.849581498531865265e+00	4.905399343503167842e+01	1.955163411492961245e+01	-3.579859602760600001e-01	-1.370831247914059414e+00	-6.160254037844385966e-01	-5.786893258332631573e-01	7.433352989903388334e+03	2.653126357515460221e+00	1.810351115475728800e+00	1.450839012796114730e+03	3.226218002421711617e+02	1.012709250734067368e+00	5.383949671751584276e+01	6.731748372413147763e+01	-1.581596468046966852e-01	7.104177093763035522e-01	-1.830127018922192983e-01	-2.060113295832982361e-01	7.722333333333333030e+03	6.250000000000000000e+00	5.750000000000000000e+00	1.578000000000000000e+03	5.100833333333333144e+02	3.875000000000000000e+00	5.862500000000000000e+01	1.150833333333333286e+02	4.166666666666666435e-02	2.791666666666666519e+00	2.500000000000000000e-01	1.666666666666666574e-01	8.011313676763277726e+03	9.846873642484538891e+00	9.689648884524270755e+00	1.705160987203885270e+03	6.975448664244954671e+02	6.737290749265932632e+00	6.341050328248415724e+01	1.628491829425351796e+02	2.414929801380300001e-01	4.872915623957029041e+00	6.830127018922192983e-01	5.393446629166315232e-01	8.300294020193223332e+03	1.344374728496907956e+01	1.362929776904854151e+01	1.832321974407770540e+03	8.850063995156576766e+02	9.599581498531865265e+00	6.819600656496831448e+01	2.106150325517370447e+02	4.413192936093933705e-01	6.954164581247392007e+00	1.116025403784438597e+00	9.120226591665964166e-01
2.590000000000000000e+02	7.145330808493501536e+03	-3.217487335375004420e-01	-2.562257748298549132e+00	1.327240963151152982e+03	1.272124051365931905e+02	-1.580728530573158430e+00	4.810169274162473130e+01	1.739239255450863197e+01	-6.038995287340801488e-01	-6.516839949164712209e-01	-5.786893258332631573e-01	-7.908329997330663108e-01	7.436019570913416828e+03	2.859958966564583260e+00	1.468871125850725434e+00	1.454182981575576605e+03	3.156687025682965668e+02	1.084635734713420785e+00	5.332167970414569425e+01	6.580036294392098739e+01	-1.977830977003734170e-01	1.111658002541764390e+00	-2.060113295832982361e-01	-2.704164998665331554e-01	7.726708333333333030e+03	6.041666666666666963e+00	5.500000000000000000e+00	1.581125000000000000e+03	5.041250000000000000e+02	3.750000000000000000e+00	5.854166666666666430e+01	1.142083333333333286e+02	2.083333333333333426e-01	2.875000000000000000e+00	1.666666666666666574e-01	2.500000000000000000e-01	8.017397095753249232e+03	9.223374366768750221e+00	9.531128874149274566e+00	1.708067018424423395e+03	6.925812974317034332e+02	6.415364265286578771e+00	6.376165362918763435e+01	1.626163037227456698e+02	6.144497643670401299e-01	4.638341997458235610e+00	5.393446629166315232e-01	7.704164998665331554e-01	8.308085858173164524e+03	1.240508206687083437e+01	1.356225774829854913e+01	1.835009036848847018e+03	8.810375948634068664e+02	9.080728530573157542e+00	6.898164059170859730e+01	2.110242741121580252e+02	1.020566195400746778e+00	6.401683994916471221e+00	9.120226591665964166e-01	1.290832999733066311e+00
2.600000000000000000e+02	7.139492984391972641e+03	-1.833095915947486887e-01	-2.846656017032609398e+00	1.331870515349085053e+03	1.146105261114178688e+02	-2.021679856778162865e+00	4.788665631470504991e+01	1.390105376137246651e+01	-7.908329997330663108e-01	-7.739110440129604029e-01	-5.364378277661476790e-01	-4.694374650592331721e-01	7.436142325529319351e+03	2.741678537535959137e+00	1.326671991483695301e+00	1.457976924341209042e+03	3.054510963890422772e+02	9.266600716109185676e-01	5.298499482401919636e+01	6.380469354735289755e+01	-2.704164998665331554e-01	8.838778113268530578e-01	-2.057189138830738395e-01	-1.930520658629499287e-01	7.732791666666666970e+03	5.666666666666666963e+00	5.500000000000000000e+00	1.584083333333333258e+03	4.962916666666666856e+02	3.875000000000000000e+00	5.808333333333333570e+01	1.137083333333333286e+02	2.500000000000000000e-01	2.541666666666666519e+00	1.250000000000000000e-01	8.333333333333332871e-02	8.029441007804014589e+03	8.591654795797374788e+00	9.673328008516303811e+00	1.710189742325457473e+03	6.871322369442910940e+02	6.823339928389081877e+00	6.318167184264747505e+01	1.636119731193137454e+02	7.704164998665331554e-01	4.199455522006480201e+00	4.557189138830738395e-01	3.597187325296165583e-01	8.326090348941361299e+03	1.151664292492808173e+01	1.384665601703260940e+01	1.836296151317581462e+03	8.779728072219154456e+02	9.771679856778163753e+00	6.828001035196162150e+01	2.135156129052941765e+02	1.290832999733066311e+00	5.857244377346293440e+00	7.864378277661476790e-01	6.361041317258998573e-01
2.610000000000000000e+02	7.149144473546501104e+03	2.935000263275533428e-03	-1.673687096549168807e+00	1.331788851551617881e+03	1.119966938998310297e+02	-2.351622947740881209e+00	4.734396812456631665e+01	1.257022133515226869e+01	-7.761423749153965046e-01	-1.108866018968252209e+00	-6.038995287340801488e-01	-7.908329997330663108e-01	7.442718070106584491e+03	2.959800833464971248e+00	1.975656451725415597e+00	1.458831925775808941e+03	3.014358469499155149e+02	7.616885261295593956e-01	5.244281739561648692e+01	6.328511066757613435e+01	-3.047378541243649375e-01	7.164003238492071546e-01	-1.977830977003734170e-01	-2.704164998665331554e-01	7.736291666666666970e+03	5.916666666666666963e+00	5.625000000000000000e+00	1.585875000000000000e+03	4.908750000000000000e+02	3.875000000000000000e+00	5.754166666666666430e+01	1.140000000000000000e+02	1.666666666666666574e-01	2.541666666666666519e+00	2.083333333333333426e-01	2.500000000000000000e-01	8.029865263226749448e+03	8.873532499868362677e+00	9.274343548274584847e+00	1.712918074224191059e+03	6.803141530500845420e+02	6.988311473870441048e+00	6.264051593771684168e+01	1.647148893324238657e+02	6.380711874576981968e-01	4.366933009484125883e+00	6.144497643670401299e-01	7.704164998665331554e-01	8.323438859786832836e+03	1.183039833307005750e+01	1.292368709654916969e+01	1.839961148448382119e+03	8.697533061001689703e+02	1.010162294774088210e+01	6.773936520876701195e+01	2.154297786648477313e+02	1.109475708248729875e+00	6.192199352301585691e+00	1.020566195400746778e+00	1.290832999733066311e+00
2.620000000000000000e+02	7.160205026202827867e+03	5.196149143235615497e-01	-2.046757531465632773e+00	1.332644667971950184e+03	1.127389089038427414e+02	-2.611272607834083548e+00	4.779396136499714487e+01	1.306504813187713410e+01	-6.038995287340801488e-01	-5.745492202494024703e-01	-4.694374650592331721e-01	-6.038995287340802598e-01	7.449852513101413933e+03	3.280640790495114256e+00	1.705787900933850132e+00	1.459926500652641607e+03	2.993277877852547135e+02	6.735303627496249668e-01	5.252198068249857243e+01	6.386585739927190275e+01	-1.977830977003734170e-01	1.004392056541965506e+00	-1.930520658629499287e-01	-1.977830977003734725e-01	7.739500000000000000e+03	6.041666666666666963e+00	5.458333333333333037e+00	1.587208333333333258e+03	4.859166666666666856e+02	3.958333333333333481e+00	5.725000000000000000e+01	1.146666666666666714e+02	2.083333333333333426e-01	2.583333333333333481e+00	8.333333333333332871e-02	2.083333333333333426e-01	8.029147486898586067e+03	8.802692542838219225e+00	9.210878765732815054e+00	1.714490166014024908e+03	6.725055455480786577e+02	7.243136303917042440e+00	6.197801931750142757e+01	1.654674759340614401e+02	6.144497643670401299e-01	4.162274610124701013e+00	3.597187325296165583e-01	6.144497643670401299e-01	8.318794973797172133e+03	1.156371841900977238e+01	1.296342419813229796e+01	1.841771998694716331e+03	8.590944244294905729e+02	1.052793927450075095e+01	6.670603863500285513e+01	2.162682852014561945e+02	1.020566195400746778e+00	5.741215886916069877e+00	6.361041317258998573e-01	1.020566195400747000e+00
2.630000000000000000e+02	7.158947020957282803e+03	-1.723227331704144660e-01	-2.232120021884470340e+00	1.333672294433992647e+03	1.019159030938246246e+02	-3.433985433475816418e+00	4.823518253865761096e+01	1.269739664133336987e+01	-5.364378277661476790e-01	-8.046073016252122123e-01	-6.038995287340801488e-01	-6.094757082487300970e-01	7.452077677145307462e+03	3.205505300081459286e+00	1.258939989057764830e+00	1.462002813883662839e+03	2.900621182135789695e+02	5.384061659542505041e-02	5.301342460266214118e+01	6.314036498733334923e+01	-2.057189138830738395e-01	1.076863015854060635e+00	-1.977830977003734170e-01	-1.380711874576983633e-01	7.745208333333333030e+03	6.583333333333333037e+00	4.750000000000000000e+00	1.590333333333333258e+03	4.782083333333333144e+02	3.541666666666666519e+00	5.779166666666666430e+01	1.135833333333333286e+02	1.250000000000000000e-01	2.958333333333333481e+00	2.083333333333333426e-01	3.333333333333333148e-01	8.038338989521358599e+03	9.961161366585207233e+00	8.241060010942234726e+00	1.718663852783003676e+03	6.663545484530876593e+02	7.029492716737907543e+00	6.256990873067118741e+01	1.640263016793333009e+02	4.557189138830738395e-01	4.839803650812606328e+00	6.144497643670401299e-01	8.047378541243650485e-01	8.331469645709383258e+03	1.333898939983708054e+01	1.173212002188446945e+01	1.846994372232673868e+03	8.545007635728420610e+02	1.051731876680914901e+01	6.734815079467571763e+01	2.144692700253332873e+02	7.864378277661476790e-01	6.721273968291878731e+00	1.020566195400746778e+00	1.276142374915396616e+00
2.640000000000000000e+02	7.160319398034849655e+03	-1.388429225112658649e+00	-2.309843115328938268e+00	1.335308290761341823e+03	9.346364860652823836e+01	-4.305955225468730774e+00	4.825877598339743457e+01	1.373484247877486553e+01	-5.364378277661476790e-01	-4.774861218395138884e-01	-6.038995287340802598e-01	-7.881883952584496367e-01	7.455430532350758767e+03	2.493285387443670675e+00	1.324245109002197385e+00	1.464174978714004283e+03	2.822526576365974620e+02	-4.446442794010319055e-01	5.300438799169872084e+01	6.330492123938743276e+01	-2.057189138830738395e-01	1.136256939080243056e+00	-1.977830977003734725e-01	-2.899275309625581887e-01	7.750541666666666970e+03	6.375000000000000000e+00	4.958333333333333037e+00	1.593041666666666742e+03	4.710416666666666856e+02	3.416666666666666519e+00	5.775000000000000000e+01	1.128750000000000000e+02	1.250000000000000000e-01	2.750000000000000000e+00	2.083333333333333426e-01	2.083333333333333426e-01	8.045652800982575172e+03	1.025671461255632977e+01	8.592421557664469134e+00	1.721908354619329202e+03	6.598306756967358524e+02	7.277977612734364499e+00	6.249561200830127916e+01	1.624450787606125743e+02	4.557189138830738395e-01	4.363743060919756722e+00	6.144497643670401299e-01	7.065941976292248183e-01	8.340763935298484284e+03	1.413842922511265954e+01	1.222650978199560434e+01	1.850775042571991662e+03	8.486196847268051897e+02	1.113928855880206292e+01	6.724122401660255832e+01	2.120151575212251487e+02	7.864378277661476790e-01	5.977486121839513444e+00	1.020566195400747000e+00	1.204855061925116377e+00
2.650000000000000000e+02	7.161529992084750120e+03	-1.033553153997679885e+00	-2.394065295849546082e+00	1.340666683667918505e+03	8.738624457230366716e+01	-4.268738231367711577e+00	4.815606673470919930e+01	7.355661287617920152e+00	-7.761423749153966156e-01	-7.659863237109041378e-01	-6.094757082487300970e-01	-7.523124382057235771e-01	7.457723329375708090e+03	2.441556756334493539e+00	1.594634018741893478e+00	1.468312508500625881e+03	2.766722889528184623e+02	-4.885357823505227515e-01	5.274470003402126395e+01	5.969866397714229578e+01	-3.047378541243649375e-01	8.670068381445479311e-01	-1.380711874576983633e-01	-1.886562191028617885e-01	7.753916666666666970e+03	5.916666666666666963e+00	5.583333333333333037e+00	1.595958333333333258e+03	4.659583333333333144e+02	3.291666666666666519e+00	5.733333333333333570e+01	1.120416666666666714e+02	1.666666666666666574e-01	2.500000000000000000e+00	3.333333333333333148e-01	3.750000000000000000e-01	8.050110003957625850e+03	9.391776576998839943e+00	9.572032647924771709e+00	1.723604158166040634e+03	6.552443777138481664e+02	7.071869115683855789e+00	6.192196663264540746e+01	1.643846693561910399e+02	6.380711874576983078e-01	4.132993161855452513e+00	8.047378541243650485e-01	9.386562191028617885e-01	8.346303341248583820e+03	1.286688648733101381e+01	1.356073196251621127e+01	1.851249982998748010e+03	8.445304220943629616e+02	1.085207156470104550e+01	6.651059993195747211e+01	2.167276720457154227e+02	1.109475708248729875e+00	5.765986323710904138e+00	1.276142374915396616e+00	1.502312438205723577e+00
2.660000000000000000e+02	7.141708437764663358e+03	-1.152720855862979121e+00	-2.820503323831446529e+00	1.346427890676734933e+03	7.499019994927300559e+01	-3.872904027314291842e+00	4.791374313990104383e+01	7.367859076722012901e+00	-6.160254037844385966e-01	-1.192199352301584359e+00	-6.038995287340801488e-01	-3.579859602760600001e-01	7.445104218882332134e+03	2.236139572068510439e+00	1.506415004750943254e+00	1.472797278671700951e+03	2.724742666413031884e+02	-3.531186803238126615e-01	5.266520490328385051e+01	5.885059620502767075e+01	-1.830127018922192983e-01	6.330669905158745614e-01	-1.977830977003734170e-01	-1.581596468046966852e-01	7.748500000000000000e+03	5.625000000000000000e+00	5.833333333333333037e+00	1.599166666666666742e+03	4.699583333333333144e+02	3.166666666666666519e+00	5.741666666666666430e+01	1.103333333333333286e+02	2.500000000000000000e-01	2.458333333333333481e+00	2.083333333333333426e-01	4.166666666666666435e-02	8.051895781117667866e+03	9.013860427931490449e+00	1.016025166191572282e+01	1.725536054661632534e+03	6.674424000253634404e+02	6.686452013657145699e+00	6.216812843004947808e+01	1.618160704616389864e+02	6.830127018922192983e-01	4.283599676150792845e+00	6.144497643670401299e-01	2.414929801380300001e-01	8.355291562235335732e+03	1.240272085586297912e+01	1.448716999049811349e+01	1.851905442656598552e+03	8.649264667173936232e+02	1.020623736064762532e+01	6.691959019343228476e+01	2.132988075899446585e+02	1.116025403784438597e+00	6.108866018968251765e+00	1.020566195400746778e+00	4.413192936093933705e-01
2.670000000000000000e+02	7.132342937789127973e+03	-1.375805665989839888e+00	-2.350222044975717850e+00	1.347745049553479021e+03	7.076003628980390658e+01	-2.745651845006555458e+00	4.676598144570407811e+01	4.841867910911346939e+00	-5.364378277661476790e-01	-1.694097208657794340e+00	-7.722082634517999367e-01	-3.579859602760599446e-01	7.438775635561230047e+03	2.395430500338413538e+00	1.637388977512141075e+00	1.473997524776739510e+03	2.709425181449019533e+02	1.480074108300555302e-01	5.211215738951870691e+01	5.798343395545567347e+01	-2.057189138830738395e-01	5.279513956711028300e-01	-2.194374650592332832e-01	-1.581596468046966575e-01	7.745208333333333030e+03	6.166666666666666963e+00	5.625000000000000000e+00	1.600250000000000000e+03	4.711250000000000000e+02	3.041666666666666519e+00	5.745833333333333570e+01	1.111250000000000000e+02	1.250000000000000000e-01	2.750000000000000000e+00	3.333333333333333148e-01	4.166666666666666435e-02	8.051641031105436014e+03	9.937902832994920388e+00	9.612611022487858037e+00	1.726502475223260490e+03	6.713074818550981036e+02	5.935325922503277951e+00	6.280450927714796450e+01	1.642665660445443336e+02	4.557189138830738395e-01	4.972048604328897170e+00	8.861041317258999683e-01	2.414929801380299723e-01	8.358073728877538088e+03	1.370913899932317292e+01	1.360022204497571785e+01	1.852754950446520979e+03	8.714899637101960934e+02	8.828985178339888051e+00	6.815068522096258619e+01	2.174081320890886673e+02	7.864378277661476790e-01	7.194097208657794340e+00	1.438874930118466455e+00	4.413192936093933150e-01
2.680000000000000000e+02	7.135359713117806677e+03	-1.653376632783841949e+00	-1.397513242237768516e+00	1.352201033461789166e+03	7.984442482706225519e+01	-2.707159507973766477e+00	4.599976592006562015e+01	7.365058633576396119e+00	-5.786893258332630463e-01	-1.731443219916251053e+00	-6.173926762196431106e-01	-6.160254037844385966e-01	7.440409023225570309e+03	2.131645016941412507e+00	2.155410045547782261e+00	1.477538016730894697e+03	2.744430457468644704e+02	2.505869126797835023e-01	5.156238296003281363e+01	5.901586265012153376e+01	-2.060113295832981806e-01	5.092783900418744736e-01	-1.628630047764881850e-01	-1.830127018922192983e-01	7.745458333333333030e+03	5.916666666666666963e+00	5.708333333333333037e+00	1.602875000000000000e+03	4.690416666666666856e+02	3.208333333333333481e+00	5.712500000000000000e+01	1.106666666666666714e+02	1.666666666666666574e-01	2.750000000000000000e+00	2.916666666666666852e-01	2.500000000000000000e-01	8.050507643441095752e+03	9.701688316391921418e+00	9.261256621118883814e+00	1.728211983269105303e+03	6.636402875864689577e+02	6.166079753986883460e+00	6.268761703996718637e+01	1.623174706832118090e+02	5.393446629166315232e-01	4.990721609958125526e+00	7.461963381098215553e-01	6.830127018922192983e-01	8.355556953548859383e+03	1.348670996611717499e+01	1.281417990890443548e+01	1.853548966538210834e+03	8.582389085062711729e+02	9.123826174640432995e+00	6.825023407993437274e+01	2.139682746997569325e+02	9.120226591665963056e-01	7.231443219916251053e+00	1.200726009552976370e+00	1.116025403784438597e+00
2.690000000000000000e+02	7.129401118859196686e+03	-8.357613246930197803e-01	-9.697327815335432533e-01	1.349771611282714957e+03	8.330254990386248437e+01	-2.852747624601344345e+00	4.592450151610923115e+01	8.924577503127110845e+00	-6.160254037844385966e-01	-8.670890690351176211e-01	-6.038995287340801488e-01	-7.908329997330663108e-01	7.435221392762931828e+03	2.561286004320156628e+00	2.535966942566561855e+00	1.477114972308024107e+03	2.773179416185978994e+02	2.819595210326610868e-01	5.146225075805461557e+01	5.983728875156355542e+01	-1.830127018922192983e-01	9.414554654824411895e-01	-1.977830977003734170e-01	-2.704164998665331554e-01	7.741041666666666970e+03	5.958333333333333037e+00	6.041666666666666963e+00	1.604458333333333258e+03	4.713333333333333144e+02	3.416666666666666519e+00	5.700000000000000000e+01	1.107500000000000000e+02	2.500000000000000000e-01	2.750000000000000000e+00	2.083333333333333426e-01	2.500000000000000000e-01	8.046861940570402112e+03	9.355380662346508558e+00	9.547366390766772071e+00	1.731801694358642408e+03	6.653487250480686725e+02	6.551373812300671950e+00	6.253774924194538443e+01	1.616627112484364375e+02	6.830127018922192983e-01	4.558544534517558589e+00	6.144497643670401299e-01	7.704164998665331554e-01	8.352682214474136345e+03	1.275242799135968497e+01	1.305306611486687629e+01	1.859145055383951558e+03	8.593641167628040876e+02	9.686080957934677826e+00	6.807549848389076885e+01	2.125754224968728749e+02	1.116025403784438597e+00	6.367089069035117177e+00	1.020566195400746778e+00	1.290832999733066311e+00
2.700000000000000000e+02	7.121359332855387038e+03	-3.032598344821941794e-01	-1.263245613511397636e+00	1.352919846618846805e+03	8.397880205845433466e+01	-2.982431773832137534e+00	4.616062508145937215e+01	6.696336527888888668e+00	-6.933562467571046106e-01	-5.859664766131524871e-01	-5.000000000000000000e-01	-6.160254037844385966e-01	7.428867166427693519e+03	2.994203416092236392e+00	2.410043859910967701e+00	1.480126589976089917e+03	2.789060676958938529e+02	1.754507797505979738e-01	5.162197920739635038e+01	5.818150159727778004e+01	-1.175114567118856201e-01	1.227850095026757016e+00	0.000000000000000000e+00	-1.830127018922192983e-01	7.736375000000000000e+03	6.291666666666666963e+00	6.083333333333333037e+00	1.607333333333333258e+03	4.738333333333333144e+02	3.333333333333333481e+00	5.708333333333333570e+01	1.096666666666666714e+02	4.583333333333333148e-01	3.041666666666666519e+00	5.000000000000000000e-01	2.500000000000000000e-01	8.043882833572306481e+03	9.589129917241097090e+00	9.756622806755698818e+00	1.734540076690576598e+03	6.687605989707727758e+02	6.491215886916068989e+00	6.254468745927032103e+01	1.611518317360555557e+02	1.034178123378552305e+00	4.855483238306575799e+00	1.000000000000000000e+00	6.830127018922192983e-01	8.351390667144612962e+03	1.288659316781552810e+01	1.342991228017806371e+01	1.861746820047819710e+03	8.636878646082122941e+02	9.649098440498804052e+00	6.800604158520729925e+01	2.126369968054444541e+02	1.610022913423771129e+00	6.669299809946485524e+00	1.500000000000000000e+00	1.116025403784438597e+00
2.710000000000000000e+02	7.106896684788026505e+03	-1.520160393966397017e+00	-2.394037150935874436e+00	1.351660940175836458e+03	7.926419189725277192e+01	-2.260033275783151385e+00	4.628338477378505900e+01	5.631247697492909765e+00	-9.302398582179314257e-01	-1.618802153517005848e+00	-7.669410907075053796e-01	-4.694374650592332832e-01	7.418990009060679768e+03	2.510753136350134973e+00	1.532148091198729301e+00	1.480434636754584972e+03	2.780487626152930716e+02	6.408166954417575667e-01	5.168335905355920090e+01	5.794062384874645488e+01	-3.192865957756323980e-01	6.905989232414970758e-01	-7.097054535375268980e-02	-1.930520658629499842e-01	7.731083333333333030e+03	6.541666666666666963e+00	5.458333333333333037e+00	1.609208333333333258e+03	4.768333333333333144e+02	3.541666666666666519e+00	5.708333333333333570e+01	1.102500000000000000e+02	2.916666666666666852e-01	3.000000000000000000e+00	6.250000000000000000e-01	8.333333333333332871e-02	8.043176657605986293e+03	1.057258019698319984e+01	9.384518575467936330e+00	1.737982029912081543e+03	6.756179040513735572e+02	6.442516637891575471e+00	6.248330761310747050e+01	1.625593761512535593e+02	9.026199291089658239e-01	5.309401076758502924e+00	1.320970545353752801e+00	3.597187325296166138e-01	8.355269981878640465e+03	1.460349372729973183e+01	1.331070381760254051e+01	1.866755726490830057e+03	8.744024747694138568e+02	9.343366609116484867e+00	6.788328189288161241e+01	2.148687523025070902e+02	1.513573191551264907e+00	7.618802153517005848e+00	2.016941090707505602e+00	6.361041317258999683e-01
2.720000000000000000e+02	7.109551811134126183e+03	-1.340576288814225414e+00	-2.606159895729316389e+00	1.353344962747522004e+03	7.154112655970806145e+01	-2.553164896190773359e+00	4.651942469388386314e+01	6.577885802944450688e+00	0.000000000000000000e+00	-1.802659276261743493e+00	-9.402380714238083304e-01	-1.059772895018904482e+00	7.422775905567063091e+03	2.496378522259553812e+00	1.259420052135341805e+00	1.482922481373761002e+03	2.708330632798540591e+02	4.317508852379465800e-01	5.198887901360860297e+01	5.780977623480556105e+01	0.000000000000000000e+00	4.111703618691282536e-01	-3.451190357119041652e-01	-3.840531141761189260e-01	7.736000000000000000e+03	6.333333333333333037e+00	5.125000000000000000e+00	1.612500000000000000e+03	4.701250000000000000e+02	3.416666666666666519e+00	5.745833333333333570e+01	1.090416666666666714e+02	0.000000000000000000e+00	2.625000000000000000e+00	2.500000000000000000e-01	2.916666666666666852e-01	8.049224094432936909e+03	1.017028814440711315e+01	8.990579947864658195e+00	1.742077518626238998e+03	6.694169367201459409e+02	6.401582448095386013e+00	6.292778765305806843e+01	1.602735570985277889e+02	0.000000000000000000e+00	4.838829638130871302e+00	8.451190357119041652e-01	9.673864475094522408e-01	8.362448188865873817e+03	1.400724295548089060e+01	1.285615989572931639e+01	1.871655037252477996e+03	8.687088734402918817e+02	9.386498229524105952e+00	6.839724197278280826e+01	2.115054475303888921e+02	0.000000000000000000e+00	7.052659276261743493e+00	1.440238071423808330e+00	1.643106228352237963e+00
2.730000000000000000e+02	7.119026240927572871e+03	-2.444271909999159220e+00	-2.775999418556338583e+00	1.355176297379641255e+03	7.125816011913610737e+01	-2.145144248783007246e+00	4.741369090991104684e+01	8.320956138775187583e+00	0.000000000000000000e+00	-9.234432047563361223e-01	-6.173926762196431106e-01	0.000000000000000000e+00	7.429179787130452496e+03	2.027864045000420390e+00	1.237000290721830709e+00	1.485192315356487143e+03	2.681082467262347109e+02	5.315945422751631178e-01	5.251934545495551987e+01	5.811881140272092949e+01	0.000000000000000000e+00	8.716117309551651982e-01	-1.628630047764881850e-01	0.000000000000000000e+00	7.739333333333333030e+03	6.500000000000000000e+00	5.250000000000000000e+00	1.615208333333333258e+03	4.649583333333333144e+02	3.208333333333333481e+00	5.762500000000000000e+01	1.079166666666666714e+02	0.000000000000000000e+00	2.666666666666666519e+00	2.916666666666666852e-01	0.000000000000000000e+00	8.049486879536213564e+03	1.097213595499957961e+01	9.262999709278169291e+00	1.745224351310179372e+03	6.618084199404319179e+02	5.885072124391504289e+00	6.273065454504448013e+01	1.577145219306124204e+02	0.000000000000000000e+00	4.461721602378167617e+00	7.461963381098215553e-01	0.000000000000000000e+00	8.359640425739093189e+03	1.544427190999915922e+01	1.327599941855633858e+01	1.875240369287025260e+03	8.586585065475305782e+02	8.561810915449674653e+00	6.783630909008896026e+01	2.075123771945581552e+02	0.000000000000000000e+00	6.256776538089669160e+00	1.200726009552976370e+00	0.000000000000000000e+00
2.740000000000000000e+02	7.124009932930706782e+03	-2.472618714711827259e+00	-2.615773105863908654e+00	1.357769158528431490e+03	6.333309701763351995e+01	-2.393087493557404244e+00	4.728558138971391145e+01	6.632717921188032051e+00	-5.364378277661476790e-01	-7.080128015453199808e-01	-5.364378277661476790e-01	-5.364378277661476790e-01	7.435296633132019451e+03	1.784523975977419852e+00	1.192113447068045673e+00	1.487280412597549002e+03	2.598540485088167316e+02	4.909562532212978780e-01	5.235112402819028432e+01	5.752469229392735173e+01	-2.057189138830738395e-01	6.459935992273400096e-01	-2.057189138830738395e-01	-2.057189138830738395e-01	7.746583333333333030e+03	6.041666666666666963e+00	5.000000000000000000e+00	1.616791666666666742e+03	4.563750000000000000e+02	3.375000000000000000e+00	5.741666666666666430e+01	1.084166666666666714e+02	1.250000000000000000e-01	2.000000000000000000e+00	1.250000000000000000e-01	1.250000000000000000e-01	8.057870033534646609e+03	1.029880935735591407e+01	8.807886552931954327e+00	1.746302920735784483e+03	6.528959514911832684e+02	6.259043746778702122e+00	6.248220930514304428e+01	1.593086410394059840e+02	4.557189138830738395e-01	3.354006400772659990e+00	4.557189138830738395e-01	4.557189138830738395e-01	8.369156733735959278e+03	1.455595204804516030e+01	1.261577310586390865e+01	1.875814174804901995e+03	8.494169029823665369e+02	9.143087493557404244e+00	6.754775194361941715e+01	2.102006154121453108e+02	7.864378277661476790e-01	4.708012801545319981e+00	7.864378277661476790e-01	7.864378277661476790e-01
2.750000000000000000e+02	7.122602902402656582e+03	-2.027628556985407116e+00	-3.177749714722469143e+00	1.360233192329196754e+03	6.175500874258790418e+01	-3.207785063987776297e+00	4.730474032929882355e+01	7.725956441588891721e+00	-9.302398582179316477e-01	-1.688254764869178359e+00	-6.173926762196431106e-01	-6.094757082487300970e-01	7.433551451201327836e+03	2.173685721507296442e+00	1.015291809305431947e+00	1.489637429497931635e+03	2.590650043712939805e+02	-4.139253199388814863e-02	5.221487016464941178e+01	5.798797822079444586e+01	-3.192865957756325090e-01	4.683726175654108204e-01	-1.628630047764881850e-01	-1.380711874576983633e-01	7.744500000000000000e+03	6.375000000000000000e+00	5.208333333333333037e+00	1.619041666666666742e+03	4.563750000000000000e+02	3.125000000000000000e+00	5.712500000000000000e+01	1.082500000000000000e+02	2.916666666666666852e-01	2.625000000000000000e+00	2.916666666666666852e-01	3.333333333333333148e-01	8.055448548798672164e+03	1.057631427849270267e+01	9.401374857361233239e+00	1.748445903835401850e+03	6.536849956287060195e+02	6.291392531993888149e+00	6.203512983535058822e+01	1.585120217792055541e+02	9.026199291089658239e-01	4.781627382434589180e+00	7.461963381098215553e-01	8.047378541243650485e-01	8.366397097597344327e+03	1.477762855698540712e+01	1.359441638138913433e+01	1.877850141004136731e+03	8.509949912574120390e+02	9.457785063987776297e+00	6.694525967070117645e+01	2.087740435584111083e+02	1.513573191551265129e+00	6.938254764869178359e+00	1.200726009552976370e+00	1.276142374915396616e+00
2.760000000000000000e+02	7.126754905351634989e+03	-1.442547936583758350e+00	-3.296158943627642834e+00	1.361769882530576524e+03	6.102588254111969945e+01	-3.271629240742259803e+00	4.713989151224461693e+01	2.263030711229106373e+00	-1.041035208539220269e+00	-8.814039470966537060e-01	-4.694374650592332832e-01	-5.786893258332631573e-01	7.437231619342484009e+03	2.320392698374787344e+00	9.560871948528451014e-01	1.490384941265288262e+03	2.563462746038932210e+02	-1.358146203711299016e-01	5.238244575612230847e+01	5.598568202228121748e+01	-3.538509376029434494e-01	7.467980264516731470e-01	-1.930520658629499842e-01	-2.060113295832982361e-01	7.747708333333333030e+03	6.083333333333333037e+00	5.208333333333333037e+00	1.619000000000000000e+03	4.516666666666666856e+02	3.000000000000000000e+00	5.762500000000000000e+01	1.097083333333333286e+02	3.333333333333333148e-01	2.375000000000000000e+00	8.333333333333332871e-02	1.666666666666666574e-01	8.058185047324182051e+03	9.846273968291878731e+00	9.460579471813820973e+00	1.747615058734711738e+03	6.469870587294401503e+02	6.135814620371130346e+00	6.286755424387769153e+01	1.634309846443854326e+02	1.020517604269610024e+00	4.003201973548327075e+00	3.597187325296166138e-01	5.393446629166315232e-01	8.368661761315031981e+03	1.360921460325042531e+01	1.371282561029430980e+01	1.876230117469423476e+03	8.423074507922136718e+02	9.271629240742260691e+00	6.811010848775538307e+01	2.171536359554375508e+02	1.707701875205886788e+00	5.631403947096654150e+00	6.361041317258999683e-01	9.120226591665964166e-01
2.770000000000000000e+02	7.123484173841212396e+03	-1.122799846243570876e+00	-2.915277659049029246e+00	1.365357095224729164e+03	5.465171082050466111e+01	-3.105814875875713366e+00	4.632993878373680730e+01	7.283483475913499205e-02	-1.207799057468160298e+00	-1.071448281227239452e+00	-1.072875655532295358e+00	-6.038995287340801488e-01	7.437117086920606198e+03	2.230266743544881081e+00	1.146527837142151895e+00	1.492553547612364582e+03	2.509508554102523306e+02	-1.124077127118994213e-02	5.195663605853506795e+01	5.543225075071290320e+01	-3.955661954007468339e-01	2.767758593863802741e-01	-4.114378277661476790e-01	-1.977830977003734170e-01	7.750750000000000000e+03	5.583333333333333037e+00	5.208333333333333037e+00	1.619750000000000000e+03	4.472500000000000000e+02	3.083333333333333481e+00	5.758333333333333570e+01	1.107916666666666714e+02	4.166666666666666852e-01	1.625000000000000000e+00	2.500000000000000000e-01	2.083333333333333426e-01	8.064382913079393802e+03	8.936399923121784994e+00	9.270138829524514179e+00	1.746946452387635418e+03	6.435491445897476979e+02	6.177907437937856905e+00	6.321003060813160346e+01	1.661510825826204325e+02	1.228899528734080260e+00	2.973224140613619504e+00	9.114378277661476790e-01	6.144497643670401299e-01	8.378015826158787604e+03	1.228946651291023784e+01	1.333194432571569621e+01	1.874142904775270836e+03	8.398482891794953957e+02	9.272481542542379884e+00	6.883672788292986411e+01	2.215104984985742078e+02	2.041132390801493557e+00	4.321448281227239008e+00	1.572875655532295358e+00	1.020566195400746778e+00
2.780000000000000000e+02	7.118438542593207785e+03	-1.853437172441036118e+00	-2.431729892398342585e+00	1.370981136973440698e+03	5.006733506378361653e+01	-2.784622330077223928e+00	4.627939976378375775e+01	-3.652998702796722341e+00	-6.173926762196428886e-01	-1.651683994916471221e+00	-5.786893258332631573e-01	-4.694374650592332832e-01	7.434927604629937377e+03	1.864948080446148460e+00	1.346635053800828707e+00	1.496157235153386864e+03	2.475753341985584655e+02	2.326888349613880358e-01	5.166053321522520747e+01	5.375683398193497453e+01	-1.628630047764880739e-01	1.116580025417643895e-01	-2.060113295832982361e-01	-1.930520658629499842e-01	7.751416666666666970e+03	5.583333333333333037e+00	5.125000000000000000e+00	1.621333333333333258e+03	4.450833333333333144e+02	3.250000000000000000e+00	5.704166666666666430e+01	1.111666666666666714e+02	2.916666666666666852e-01	1.875000000000000000e+00	1.666666666666666574e-01	8.333333333333332871e-02	8.067905728703396562e+03	9.301718586220516727e+00	8.903364946199172181e+00	1.746509431513279651e+03	6.425913324681081349e+02	6.267311165038611520e+00	6.242280011810812113e+01	1.685764993513983541e+02	7.461963381098214443e-01	3.638341997458235610e+00	5.393446629166315232e-01	3.597187325296166138e-01	8.384394790740127064e+03	1.302010383910770130e+01	1.268172989239834259e+01	1.871685529693225817e+03	8.400993316028830122e+02	9.284622330077223040e+00	6.780393356954957085e+01	2.259863320361300794e+02	1.200726009552976148e+00	5.401683994916471221e+00	9.120226591665964166e-01	6.361041317258999683e-01
2.790000000000000000e+02	7.107776192986762908e+03	-2.185352771872450361e+00	-1.893161129559600475e+00	1.372871014912896044e+03	4.668178925137004853e+01	-2.849078996997136404e+00	4.639223235585010485e+01	-4.674583974490644778e+00	-4.694374650592332832e-01	-2.168891009329416697e+00	-7.908329997330663108e-01	-7.529711460710616366e-01	7.427992263160047514e+03	1.907323614063774819e+00	1.720086101886866281e+00	1.499102174123114764e+03	2.465492279590183671e+02	2.421271681680985388e-01	5.142528284459172028e+01	5.212104134608801331e+01	-1.930520658629499842e-01	-2.194550466470834849e-02	-2.704164998665331554e-01	-3.139855730355308183e-01	7.748208333333333030e+03	6.000000000000000000e+00	5.333333333333333037e+00	1.625333333333333258e+03	4.464166666666666856e+02	3.333333333333333481e+00	5.645833333333333570e+01	1.089166666666666714e+02	8.333333333333332871e-02	2.125000000000000000e+00	2.500000000000000000e-01	1.250000000000000000e-01	8.068424403506618546e+03	1.009267638593622607e+01	8.946580564779800682e+00	1.751564492543551751e+03	6.462841053743150042e+02	6.424539498498567980e+00	6.149138382207495113e+01	1.657122919872453224e+02	3.597187325296166138e-01	4.271945504664708793e+00	7.704164998665331554e-01	5.639855730355307628e-01	8.388640473679903153e+03	1.418535277187245036e+01	1.255982779622626566e+01	1.877795651753770471e+03	8.461515440819632659e+02	9.515745663663803811e+00	6.652443431081655945e+01	2.225079173078239876e+02	6.361041317258999683e-01	6.418891009329416697e+00	1.290832999733066311e+00	1.002971146071061526e+00
2.800000000000000000e+02	7.113286708451084451e+03	-1.617676701431948416e+00	-1.587397165588671832e+00	1.375276976790959679e+03	5.316573674695962382e+01	-3.133572667401852030e+00	4.630834668804276077e+01	-3.555668522370751816e+00	-6.038995287340802598e-01	-1.175234734023465233e+00	-5.364378277661476790e-01	-4.694374650592332832e-01	7.430872520892208740e+03	2.232828315950692311e+00	1.831301417205664084e+00	1.501471821728813211e+03	2.487287017068131547e+02	5.821366629907398504e-02	5.150834001068805179e+01	5.236799907214795979e+01	-1.977830977003734725e-01	5.998826329882673836e-01	-2.057189138830738395e-01	-1.930520658629499842e-01	7.748458333333333030e+03	6.083333333333333037e+00	5.250000000000000000e+00	1.627666666666666742e+03	4.442916666666666856e+02	3.250000000000000000e+00	5.670833333333333570e+01	1.082916666666666714e+02	2.083333333333333426e-01	2.375000000000000000e+00	1.250000000000000000e-01	8.333333333333332871e-02	8.066044145774457320e+03	9.933838350715973320e+00	8.668698582794336360e+00	1.753861511604520274e+03	6.398546316265202449e+02	6.441786333700926015e+00	6.190832665597861961e+01	1.642153342611853759e+02	6.144497643670401299e-01	4.150117367011732838e+00	4.557189138830738395e-01	3.597187325296166138e-01	8.383629958215580700e+03	1.378434336809861449e+01	1.208739716558867272e+01	1.880056356542373805e+03	8.354175965863737474e+02	9.633572667401852030e+00	6.710831997862391063e+01	2.201390018557040946e+02	1.020566195400747000e+00	5.925234734023465677e+00	7.864378277661476790e-01	6.361041317258999683e-01
2.810000000000000000e+02	7.118323310503490575e+03	-1.405457844162600445e+00	-1.806859285554045513e+00	1.379846030483690129e+03	5.988169324370755930e+01	-3.984832800033383027e+00	4.681269654282410642e+01	-4.424963919572164173e+00	-4.694374650592332832e-01	-1.424594196641531418e+00	-9.138857955913135545e-01	0.000000000000000000e+00	7.433578321918411348e+03	2.463937744585366296e+00	1.596570357222977243e+00	1.505089681908511693e+03	2.510450132885204368e+02	-3.257497333500247727e-01	5.178134827141204966e+01	5.139168470688058221e+01	-1.930520658629499842e-01	3.293695683459010315e-01	-2.902762311289900921e-01	0.000000000000000000e+00	7.748833333333333030e+03	6.333333333333333037e+00	5.000000000000000000e+00	1.630333333333333258e+03	4.422083333333333144e+02	3.333333333333333481e+00	5.675000000000000000e+01	1.072083333333333286e+02	8.333333333333332871e-02	2.083333333333333481e+00	3.333333333333333148e-01	0.000000000000000000e+00	8.064088344748254713e+03	1.020272892208129889e+01	8.403429642777023645e+00	1.755576984758154822e+03	6.333716533781462203e+02	6.992416400016692180e+00	6.171865172858795034e+01	1.630249819597860892e+02	3.597187325296166138e-01	3.837297098320766153e+00	9.569428977956566662e-01	0.000000000000000000e+00	8.379343356163175486e+03	1.407212451082926563e+01	1.180685928555404551e+01	1.880820636182976386e+03	8.245349734229590695e+02	1.065149946670005043e+01	6.668730345717590069e+01	2.188416305862388072e+02	6.361041317258999683e-01	5.591260863308198381e+00	1.580552462257980073e+00	0.000000000000000000e+00
2.820000000000000000e+02	7.115955543518020932e+03	-1.646033102398765990e+00	-1.962022876079763556e+00	1.383389125399053682e+03	6.410320701995988202e+01	-3.436961731650697072e+00	4.680559402900578903e+01	-3.560388091177642877e+00	-6.038995287340801488e-01	-1.320714214271425213e+00	-6.038995287340802598e-01	-6.094757082487300970e-01	7.430686105092343496e+03	2.156150115467283523e+00	1.685655228626784741e+00	1.508382062699526841e+03	2.539474368433132838e+02	-1.014753249201527652e-02	5.181946368116955881e+01	5.115730595441117856e+01	-1.977830977003734170e-01	4.646428928642873935e-01	-1.977830977003734725e-01	-1.380711874576983633e-01	7.745416666666666970e+03	5.958333333333333037e+00	5.333333333333333037e+00	1.633375000000000000e+03	4.437916666666666856e+02	3.416666666666666519e+00	5.683333333333333570e+01	1.058750000000000000e+02	2.083333333333333426e-01	2.250000000000000000e+00	2.083333333333333426e-01	3.333333333333333148e-01	8.060147228240990444e+03	9.760516551199382107e+00	8.981011438039882222e+00	1.758367937300473159e+03	6.336358964900200590e+02	6.843480865825348758e+00	6.184720298549711259e+01	1.605926940455888143e+02	6.144497643670401299e-01	4.035357107135713051e+00	6.144497643670401299e-01	8.047378541243650485e-01	8.374877789815313008e+03	1.356269976906543206e+01	1.262868954274642874e+01	1.883360874600946318e+03	8.234801263133734892e+02	1.027029506498402966e+01	6.686107263766088238e+01	2.153103880911776287e+02	1.020566195400746778e+00	5.820714214271425213e+00	1.020566195400747000e+00	1.276142374915396616e+00
2.830000000000000000e+02	7.114053947126394633e+03	-1.240151345898661717e+00	-1.590963569486262941e+00	1.384556022615970278e+03	6.432122487212279793e+01	-3.785645731370692157e+00	4.573140044861752074e+01	-1.820392594635364958e+00	-7.881883952584496367e-01	-1.415598114936321261e+00	-7.852373319433403331e-01	-7.908329997330663108e-01	7.430193640229864286e+03	2.150757660384002623e+00	1.767018215256868530e+00	1.510111344641318510e+03	2.528689457693947418e+02	-3.865619901867933805e-02	5.121986689097542467e+01	5.183980370268231752e+01	-2.899275309625581887e-01	2.088676091985059990e-01	-2.467853326383368517e-01	-2.704164998665331554e-01	7.746333333333333030e+03	5.541666666666666963e+00	5.125000000000000000e+00	1.635666666666666742e+03	4.414166666666666856e+02	3.708333333333333481e+00	5.670833333333333570e+01	1.055000000000000000e+02	2.083333333333333426e-01	1.833333333333333259e+00	2.916666666666666852e-01	2.500000000000000000e-01	8.062473026436801774e+03	8.932575672949331747e+00	8.482981784743131470e+00	1.761221988692014975e+03	6.299643875639386579e+02	7.455322865685346301e+00	6.219679977569124674e+01	1.591601962973176683e+02	7.065941976292248183e-01	3.457799057468160520e+00	8.301186659716701666e-01	7.704164998665331554e-01	8.378612719540271428e+03	1.232348467923199564e+01	1.184096356948626294e+01	1.886777310717363207e+03	8.185121084612105733e+02	1.120231239803735868e+01	6.768526621804915067e+01	2.128203925946353650e+02	1.204855061925116377e+00	5.082264781602988002e+00	1.368570665276673815e+00	1.290832999733066311e+00
2.840000000000000000e+02	7.115181819240095138e+03	-1.678431712242841378e+00	-1.696948535602665231e+00	1.385729868789304874e+03	6.764628031851617607e+01	-2.756940430313366441e+00	4.574976053903485962e+01	-2.143063746858032914e+00	-7.852373319433405552e-01	-9.735647121310948560e-01	-6.038995287340801488e-01	-1.059772895018904482e+00	7.430403409620047569e+03	1.681617477211912792e+00	1.693192398865333903e+00	1.511989934394652437e+03	2.543231401592580880e+02	2.465297848433167793e-01	5.118738026951743336e+01	5.149096812657098354e+01	-2.467853326383369628e-01	2.840509772677859424e-01	-1.977830977003734170e-01	-3.840531141761189260e-01	7.745625000000000000e+03	5.041666666666666963e+00	5.083333333333333037e+00	1.638250000000000000e+03	4.410000000000000000e+02	3.250000000000000000e+00	5.662500000000000000e+01	1.051250000000000000e+02	2.916666666666666852e-01	1.541666666666666741e+00	2.083333333333333426e-01	2.916666666666666852e-01	8.060846590379952431e+03	8.401715856121420245e+00	8.473474267801332616e+00	1.764510065605347563e+03	6.276768598407419404e+02	6.253470215156683665e+00	6.206261973048256664e+01	1.587590318734290236e+02	8.301186659716703886e-01	2.799282356065547539e+00	6.144497643670401299e-01	9.673864475094522408e-01	8.376068180759904862e+03	1.176176504557617619e+01	1.186361520226933131e+01	1.890770131210695126e+03	8.143537196814838808e+02	9.256940430313367330e+00	6.750023946096513328e+01	2.123930637468580471e+02	1.368570665276674037e+00	4.056898045464428115e+00	1.020566195400746778e+00	1.643106228352237963e+00
2.850000000000000000e+02	7.114059596106565550e+03	-1.875805665989839888e+00	-1.538470618138767065e+00	1.383004818639234145e+03	7.155839364922866253e+01	-2.410687889281537988e+00	4.533854293885368492e+01	3.413120629115894644e+00	-7.852373319433405552e-01	-1.146254792313694981e+00	-6.094757082487298749e-01	-5.786893258332631573e-01	7.428196464719949290e+03	1.895430500338413538e+00	1.855764690930616467e+00	1.511627409319617072e+03	2.569250301579476741e+02	2.738227220258977468e-01	5.066927146942683891e+01	5.433156031455794732e+01	-2.467853326383369628e-01	6.560392705098192501e-01	-1.380711874576983078e-01	-2.060113295832982361e-01	7.742333333333333030e+03	5.666666666666666963e+00	5.250000000000000000e+00	1.640250000000000000e+03	4.422916666666666856e+02	2.958333333333333481e+00	5.600000000000000000e+01	1.052500000000000000e+02	2.916666666666666852e-01	2.458333333333333481e+00	3.333333333333333148e-01	1.666666666666666574e-01	8.056470201946716770e+03	9.437902832994920388e+00	8.644235309069383533e+00	1.768872590680382928e+03	6.276583031753857540e+02	5.642843944640769216e+00	6.133072853057316109e+01	1.561684396854420527e+02	8.301186659716703886e-01	4.260627396156847269e+00	8.047378541243649375e-01	5.393446629166315232e-01	8.370607070560099601e+03	1.320913899932317292e+01	1.203847061813876707e+01	1.897495181360765855e+03	8.130249396841047655e+02	8.327354555948204506e+00	6.666145706114632219e+01	2.070868793708841054e+02	1.368570665276674037e+00	6.062921458980362388e+00	1.276142374915396616e+00	9.120226591665964166e-01
2.860000000000000000e+02	7.118337649389632134e+03	-1.605124810980298022e+00	-2.182331838147828940e+00	1.380821974751117523e+03	6.872725639320219670e+01	-2.843128788642133475e+00	4.620563146834403767e+01	4.791174403477299393e+00	-7.761423749153966156e-01	-1.011884584284246547e+00	-6.038995287340802598e-01	-5.786893258332631573e-01	7.430981324694816067e+03	1.905770927843184470e+00	1.700500747592752049e+00	1.512119320708892246e+03	2.540719615299344412e+02	-4.897727654399997022e-03	5.118614906750535454e+01	5.416642053507198540e+01	-3.047378541243649375e-01	7.440577078578767267e-01	-1.977830977003734725e-01	-2.060113295832982361e-01	7.743625000000000000e+03	5.416666666666666963e+00	5.583333333333333037e+00	1.643416666666666742e+03	4.394166666666666856e+02	2.833333333333333481e+00	5.616666666666666430e+01	1.035416666666666714e+02	1.666666666666666574e-01	2.500000000000000000e+00	2.083333333333333426e-01	1.666666666666666574e-01	8.056268675305183933e+03	8.927562405490149899e+00	9.466165919073914026e+00	1.774714012624441239e+03	6.247613718033989016e+02	5.671564394321066516e+00	6.114718426582797406e+01	1.529169127982613645e+02	6.380711874576983078e-01	4.255942292142123051e+00	6.144497643670401299e-01	5.393446629166315232e-01	8.368912350610367866e+03	1.243845814431363195e+01	1.334899850481449590e+01	1.906011358582215962e+03	8.101060769401311745e+02	8.509795455308800882e+00	6.612770186498929093e+01	2.022921589298560434e+02	1.109475708248729875e+00	6.011884584284246102e+00	1.020566195400747000e+00	9.120226591665964166e-01
2.870000000000000000e+02	7.112710027833551976e+03	-1.100916923494309252e+00	-2.565582725128903618e+00	1.379456579228755118e+03	6.826834636173663284e+01	-2.221086411086778067e+00	4.594580763366995058e+01	5.508629569019518613e+00	-6.160254037844385966e-01	-1.739266513013773885e+00	-5.364378277661476790e-01	-7.908329997330663108e-01	7.426480013916775533e+03	2.137041538252845374e+00	1.342208637435548191e+00	1.512082456281044188e+03	2.546133398475349736e+02	3.686234611232777070e-01	5.118123715016830744e+01	5.479598145117642360e+01	-1.830127018922192983e-01	4.012000768264463169e-01	-2.057189138830738395e-01	-2.704164998665331554e-01	7.740250000000000000e+03	5.375000000000000000e+00	5.250000000000000000e+00	1.644708333333333258e+03	4.409583333333333144e+02	2.958333333333333481e+00	5.641666666666666430e+01	1.040833333333333286e+02	2.500000000000000000e-01	2.541666666666666519e+00	1.250000000000000000e-01	2.500000000000000000e-01	8.054019986083224467e+03	8.612958461747155070e+00	9.157791362564452697e+00	1.777334210385622328e+03	6.273033268191315983e+02	5.548043205543389256e+00	6.165209618316502116e+01	1.533706852154902265e+02	6.830127018922192983e-01	4.682133256506887165e+00	4.557189138830738395e-01	7.704164998665331554e-01	8.367789972166448933e+03	1.185091692349431014e+01	1.306558272512890362e+01	1.909960087437911398e+03	8.136483203049299391e+02	8.137753077753444586e+00	6.688752569966337092e+01	2.026580370976471386e+02	1.116025403784438597e+00	6.822599846347106478e+00	7.864378277661476790e-01	1.290832999733066311e+00
2.880000000000000000e+02	7.108954956896098338e+03	-1.166019637533578290e+00	-2.874140847812491906e+00	1.377258309563672810e+03	6.013447106430857048e+01	-2.618573968471871627e+00	4.705399343503167842e+01	3.709172204972091436e+00	-7.908329997330663108e-01	-1.423328008516304699e+00	-5.364378277661476790e-01	-6.160254037844385966e-01	7.424664978448048714e+03	2.187823514566544336e+00	1.167096242760420566e+00	1.511649988115169890e+03	2.496714021988209424e+02	1.490463490973974459e-01	5.183949671751584276e+01	5.389625276915271002e+01	-2.704164998665331554e-01	6.633359957418476505e-01	-2.057189138830738395e-01	-1.830127018922192983e-01	7.740375000000000000e+03	5.541666666666666963e+00	5.208333333333333037e+00	1.646041666666666742e+03	4.392083333333333144e+02	2.916666666666666519e+00	5.662500000000000000e+01	1.040833333333333286e+02	2.500000000000000000e-01	2.750000000000000000e+00	1.250000000000000000e-01	2.500000000000000000e-01	8.056085021551951286e+03	8.895509818766790033e+00	9.249570423906245509e+00	1.780433345218163595e+03	6.287452644678456863e+02	5.684286984235935591e+00	6.141050328248415724e+01	1.542704138975139472e+02	7.704164998665331554e-01	4.836664004258151905e+00	4.557189138830738395e-01	6.830127018922192983e-01	8.371795043103902572e+03	1.224935297086691222e+01	1.329080751447915887e+01	1.914825023769660675e+03	8.182821956023581151e+02	8.451907301805205108e+00	6.619600656496831448e+01	2.044574944616945800e+02	1.290832999733066311e+00	6.923328008516304699e+00	7.864378277661476790e-01	1.116025403784438597e+00
2.890000000000000000e+02	7.093076144568382915e+03	-8.567952635936419981e-01	-2.605808076423808295e+00	1.375062871938364424e+03	5.686058687521841648e+01	-2.457682251925385586e+00	4.614970766265305002e+01	2.659891204623718863e+00	-3.579859602760602222e-01	-1.098641260166806966e+00	-7.523124382057235771e-01	-7.908329997330663108e-01	7.413975572284191912e+03	2.404935701536512482e+00	1.030429295121429334e+00	1.510718935969182212e+03	2.499511267709425510e+02	2.086588740373072071e-01	5.155402049799319286e+01	5.410077893564519513e+01	-1.581596468046967963e-01	8.048460365832632579e-01	-1.886562191028617885e-01	-2.704164998665331554e-01	7.734875000000000000e+03	5.666666666666666963e+00	4.666666666666666963e+00	1.646375000000000000e+03	4.430416666666666856e+02	2.875000000000000000e+00	5.695833333333333570e+01	1.055416666666666714e+02	4.166666666666666435e-02	2.708333333333333481e+00	3.750000000000000000e-01	2.500000000000000000e-01	8.055774427715808088e+03	8.928397631796821443e+00	8.302904038211904592e+00	1.782031064030817788e+03	6.361322065623908202e+02	5.541341125962692793e+00	6.236264616867347854e+01	1.569825543976881477e+02	2.414929801380301111e-01	4.611820630083403927e+00	9.386562191028617885e-01	7.704164998665331554e-01	8.376673855431616175e+03	1.219012859692697504e+01	1.193914140975714133e+01	1.917687128061635576e+03	8.292227464581148979e+02	8.207682251925385586e+00	6.776695900401361428e+01	2.084234421287096097e+02	4.413192936093935925e-01	6.515307926833473928e+00	1.502312438205723577e+00	1.290832999733066311e+00
2.900000000000000000e+02	7.097997345252821106e+03	-2.683886337370339881e+00	-3.041558721209879579e+00	1.380878932062530794e+03	5.021034014681919189e+01	-2.570392874947258655e+00	4.657540413305413551e+01	-1.994198152451005512e+00	-9.433562467571042776e-01	-1.463074886588179524e+00	-6.160254037844385966e-01	-5.364378277661476790e-01	7.419748672626410553e+03	1.428890164648163541e+00	9.792206393950602106e-01	1.515543632697932026e+03	2.424801700734095959e+02	2.773035625263706727e-01	5.155853539986039635e+01	5.066956759044116154e+01	-3.675114567118854536e-01	6.434625567059102380e-01	-1.830127018922192983e-01	-2.057189138830738395e-01	7.741500000000000000e+03	5.541666666666666963e+00	5.000000000000000000e+00	1.650208333333333258e+03	4.347500000000000000e+02	3.125000000000000000e+00	5.654166666666666430e+01	1.033333333333333286e+02	2.083333333333333426e-01	2.750000000000000000e+00	2.500000000000000000e-01	1.250000000000000000e-01	8.063251327373589447e+03	9.654443168685169496e+00	9.020779360604940678e+00	1.784873033968734489e+03	6.270198299265904325e+02	5.972696437473629771e+00	6.152479793347293224e+01	1.559970990762254814e+02	7.841781233785521943e-01	4.856537443294089762e+00	6.830127018922192983e-01	4.557189138830738395e-01	8.385002654747178894e+03	1.376721967070367469e+01	1.304155872120987958e+01	1.919537734604135721e+03	8.192896598531808650e+02	8.820392874947259543e+00	6.650792920027919308e+01	2.086608648191176485e+02	1.360022913423770907e+00	6.963074886588179524e+00	1.116025403784438597e+00	7.864378277661476790e-01
2.910000000000000000e+02	7.094877441265075504e+03	-2.593631151215210373e+00	-3.246211251235321171e+00	1.380025727108100455e+03	3.836265410437925993e+01	-2.408601358220896049e+00	4.590771804926254873e+01	-2.652450798738613003e+00	-7.908329997330663108e-01	-1.458099243547831492e+00	-1.172532149231743981e+00	-6.160254037844385966e-01	7.420584553965871237e+03	1.286517757725728295e+00	8.768943743823394144e-01	1.515742030220716970e+03	2.335146603855229728e+02	4.415326542228852347e-01	5.109969235796460651e+01	5.059044126729735780e+01	-2.704164998665331554e-01	3.959503782260842542e-01	-3.570994079492053053e-01	-1.830127018922192983e-01	7.746291666666666970e+03	5.166666666666666963e+00	5.000000000000000000e+00	1.651458333333333258e+03	4.286666666666666856e+02	3.291666666666666519e+00	5.629166666666666430e+01	1.038333333333333286e+02	2.500000000000000000e-01	2.250000000000000000e+00	4.583333333333333148e-01	2.500000000000000000e-01	8.071998779367462703e+03	9.046815575607606519e+00	9.123105625617661474e+00	1.787174636445949545e+03	6.238186729478104553e+02	6.141800679110447803e+00	6.148364097536872208e+01	1.570762253993692923e+02	7.704164998665331554e-01	4.104049621773915746e+00	1.273766074615871879e+00	6.830127018922192983e-01	8.397705892068259345e+03	1.292696448454854519e+01	1.324621125123532117e+01	1.922890939558566060e+03	8.189706792289541681e+02	8.991934691554229531e+00	6.667561528407078697e+01	2.103191174654052702e+02	1.290832999733066311e+00	5.958099243547831492e+00	2.089198815898410722e+00	1.116025403784438597e+00
2.920000000000000000e+02	7.086942180368378104e+03	-2.128820462616083375e+00	-3.550561733980564405e+00	1.382183924916717842e+03	3.125644631979395172e+01	-2.686240703077326764e+00	4.626257515903709816e+01	-3.487103170001816466e+00	-5.786893258332631573e-01	-1.620468335886713795e+00	-7.761423749153965046e-01	-4.694374650592332832e-01	7.417096090184189052e+03	1.393923102025291794e+00	7.455524663430512788e-01	1.517883629125025436e+03	2.287323898265636331e+02	1.568796484613366182e-01	5.140212091285188478e+01	4.998561508166575607e+01	-2.060113295832982361e-01	2.939324987233098430e-01	-3.047378541243649375e-01	-1.930520658629499842e-01	7.747250000000000000e+03	4.916666666666666963e+00	5.041666666666666963e+00	1.653583333333333258e+03	4.262083333333333144e+02	3.000000000000000000e+00	5.654166666666666430e+01	1.034583333333333286e+02	1.666666666666666574e-01	2.208333333333333481e+00	1.666666666666666574e-01	8.333333333333332871e-02	8.077403909815810948e+03	8.439410231308041688e+00	9.337780866990282647e+00	1.789283037541641079e+03	6.236842768401029389e+02	5.843120351538663826e+00	6.168121242048144381e+01	1.569310515850008869e+02	5.393446629166315232e-01	4.122734167943357342e+00	6.380711874576981968e-01	3.597187325296166138e-01	8.407557819631621896e+03	1.196215379594941730e+01	1.363389506731389744e+01	1.924982741749948673e+03	8.211602203468726202e+02	8.686240703077327652e+00	6.682075817429623044e+01	2.104037698366684594e+02	9.120226591665964166e-01	6.037135002553380758e+00	1.109475708248729875e+00	6.361041317258999683e-01
2.930000000000000000e+02	7.077032683809744412e+03	-2.240524180906611207e+00	-3.278164185059771363e+00	1.380003636387678853e+03	2.758622342944789807e+01	-2.603168810100029429e+00	4.643415458303747556e+01	-4.627751537343797850e+00	-4.694374650592332832e-01	-1.002776749732567474e+00	-5.364378277661476790e-01	-7.761423749153966156e-01	7.410183008571539176e+03	1.421404576213360915e+00	1.090084574136780837e+00	1.517501818193839426e+03	2.277722783813906062e+02	1.150822616166520262e-01	5.159207729151874133e+01	4.947779089799476537e+01	-1.930520658629499842e-01	8.736116251337162630e-01	-2.057189138830738395e-01	-3.047378541243649375e-01	7.743333333333333030e+03	5.083333333333333037e+00	5.458333333333333037e+00	1.655000000000000000e+03	4.279583333333333144e+02	2.833333333333333481e+00	5.675000000000000000e+01	1.035833333333333286e+02	8.333333333333332871e-02	2.750000000000000000e+00	1.250000000000000000e-01	1.666666666666666574e-01	8.076483658095126884e+03	8.745262090453305603e+00	9.826582092529886125e+00	1.792498181806160574e+03	6.281443882852760225e+02	5.551584405050014936e+00	6.190792270848125867e+01	1.576888757686718918e+02	3.597187325296166138e-01	4.626388374866284181e+00	4.557189138830738395e-01	6.380711874576983078e-01	8.409633982856921648e+03	1.240719084757327728e+01	1.419483085172643655e+01	1.929996363612321147e+03	8.283304432372187875e+02	8.269835476766695948e+00	6.706584541696251733e+01	2.117944182040104693e+02	6.361041317258999683e-01	6.502776749732567474e+00	7.864378277661476790e-01	1.109475708248729875e+00
2.940000000000000000e+02	7.062471533207595712e+03	-2.696151043643155276e+00	-2.734359711335655696e+00	1.381978294063563681e+03	1.903466603436658033e+01	-2.911902816681904316e+00	4.595107562660991363e+01	-8.609946274740764238e+00	-6.038995287340801488e-01	-1.456559882182114851e+00	-3.579859602760601112e-01	-4.694374650592332832e-01	7.400881599937130886e+03	1.006091144845088881e+00	1.257820144332172152e+00	1.519134980365115098e+03	2.248089996838499474e+02	2.381924992381101447e-03	5.145470447997162466e+01	4.769502686262961788e+01	-1.977830977003734170e-01	5.008867255756093151e-01	-1.581596468046967408e-01	-1.930520658629499842e-01	7.739291666666666970e+03	4.708333333333333037e+00	5.250000000000000000e+00	1.656291666666666742e+03	4.305833333333333144e+02	2.916666666666666519e+00	5.695833333333333570e+01	1.040000000000000000e+02	2.083333333333333426e-01	2.458333333333333481e+00	4.166666666666666435e-02	8.333333333333332871e-02	8.077701733396203053e+03	8.410575521821577638e+00	9.242179855667828292e+00	1.793448352968218387e+03	6.363576669828166814e+02	5.830951408340951936e+00	6.246196218669504674e+01	1.603049731373703821e+02	6.144497643670401299e-01	4.415779941091058092e+00	2.414929801380300556e-01	3.597187325296166138e-01	8.416111800125738228e+03	1.211281771030982135e+01	1.323435971133565658e+01	1.930605039269769804e+03	8.421320006323001053e+02	8.745236150015237797e+00	6.796559104005676488e+01	2.166099462747407642e+02	1.020566195400746778e+00	6.373226548848782258e+00	4.413192936093934815e-01	6.361041317258999683e-01
2.950000000000000000e+02	7.062133383586247874e+03	-1.265332318246970900e+00	-1.767318766809149899e+00	1.383185533575393038e+03	2.288439911551972727e+01	-3.339608635481703836e+00	4.619118529500366321e+01	-7.696793661763749128e+00	-5.786893258332631573e-01	-1.733944615662872391e+00	-6.173926762196428886e-01	-6.038995287340800378e-01	7.399316691793123937e+03	1.909000507543181069e+00	1.720507283262091569e+00	1.521301100121030004e+03	2.271713662244265208e+02	-2.948043177408519178e-01	5.163725931416850301e+01	4.740160316911812544e+01	-2.060113295832982361e-01	4.246943588352305454e-01	-1.628630047764880739e-01	-1.977830977003733615e-01	7.736500000000000000e+03	5.083333333333333037e+00	5.208333333333333037e+00	1.659416666666666742e+03	4.314583333333333144e+02	2.750000000000000000e+00	5.708333333333333570e+01	1.025000000000000000e+02	1.666666666666666574e-01	2.583333333333333481e+00	2.916666666666666852e-01	2.083333333333333426e-01	8.073683308206876063e+03	8.257666159123484562e+00	8.696159383404573617e+00	1.797532233212303481e+03	6.357453004422401364e+02	5.794804317740851474e+00	6.252940735249816839e+01	1.575983968308818817e+02	5.393446629166315232e-01	4.741972307831436417e+00	7.461963381098214443e-01	6.144497643670400189e-01	8.410866616413752126e+03	1.143199898491363697e+01	1.218398543347581509e+01	1.935647799757940447e+03	8.400322675511469015e+02	8.839608635481702947e+00	6.797548137166300819e+01	2.126967936617637633e+02	9.120226591665964166e-01	6.900611282329538909e+00	1.200726009552976148e+00	1.020566195400746778e+00
2.960000000000000000e+02	7.063302806553610026e+03	-1.622458877107724184e+00	-9.897743858287340046e-01	1.383583948108682307e+03	3.272880245530973298e+01	-2.999281566479811811e+00	4.564144306097251302e+01	-3.079124249343493602e+00	-5.364378277661476790e-01	-7.907195746537949432e-01	-6.038995287340801488e-01	-7.881883952584496367e-01	7.398213903276804558e+03	1.792937228112804426e+00	2.275946140418966479e+00	1.521958640721007896e+03	2.326352345609882093e+02	2.119255009342735363e-02	5.115405486381958866e+01	5.023127120866158890e+01	-2.057189138830738395e-01	1.042140212673102528e+00	-1.977830977003734170e-01	-2.899275309625581887e-01	7.733125000000000000e+03	5.208333333333333037e+00	5.541666666666666963e+00	1.660333333333333258e+03	4.325416666666666856e+02	3.041666666666666519e+00	5.666666666666666430e+01	1.035416666666666714e+02	1.250000000000000000e-01	2.875000000000000000e+00	2.083333333333333426e-01	2.083333333333333426e-01	8.068036096723195442e+03	8.623729438553862536e+00	8.807387192914367446e+00	1.798708025945658619e+03	6.324480987723451335e+02	6.062140783239906128e+00	6.217927846951373994e+01	1.568520621246717610e+02	4.557189138830738395e-01	4.707859787326897916e+00	6.144497643670401299e-01	7.065941976292248183e-01	8.402947193446390884e+03	1.203912554377438937e+01	1.207310771916206704e+01	1.937082718557984208e+03	8.323545308780236383e+02	9.082614899813144405e+00	6.769189027236080847e+01	2.101624575826768364e+02	7.864378277661476790e-01	6.540719574653794943e+00	1.020566195400746778e+00	1.204855061925116377e+00
2.970000000000000000e+02	7.079226044509760868e+03	-1.414682258405671078e+00	-1.477852436555429527e+00	1.382252905831785938e+03	5.064392751202728959e+01	-2.519827769879838364e+00	4.506663432138045522e+01	-8.817527712226507219e-01	-7.852373319433403331e-01	-2.019696007084728073e+00	-7.852373319433405552e-01	-7.761423749153966156e-01	7.404488022254879979e+03	2.084325537463830980e+00	1.906907115055618718e+00	1.521459786249226454e+03	2.423427970893469876e+02	1.775861150600808180e-01	5.097081716069023116e+01	5.201745694772201034e+01	-2.467853326383368517e-01	3.651519964576359634e-01	-2.467853326383369628e-01	-3.047378541243649375e-01	7.729750000000000000e+03	5.583333333333333037e+00	5.291666666666666963e+00	1.660666666666666742e+03	4.340416666666666856e+02	2.875000000000000000e+00	5.687500000000000000e+01	1.049166666666666714e+02	2.916666666666666852e-01	2.750000000000000000e+00	2.916666666666666852e-01	1.666666666666666574e-01	8.055011977745120021e+03	9.082341129202834651e+00	8.676426218277715208e+00	1.799873547084107031e+03	6.257405362439864120e+02	5.572413884939919626e+00	6.277918283930976884e+01	1.578158763856113183e+02	8.301186659716701666e-01	5.134848003542364481e+00	8.301186659716703886e-01	6.380711874576983078e-01	8.380273955490240041e+03	1.258134892507233715e+01	1.206118576988876256e+01	1.939080427501547547e+03	8.174394058213060816e+02	8.269827769879839252e+00	6.868336567861953768e+01	2.107150861045560077e+02	1.368570665276673815e+00	7.519696007084728073e+00	1.368570665276674037e+00	1.109475708248729875e+00
2.980000000000000000e+02	7.080130824341261359e+03	-1.605124810980298911e+00	-1.661816883156387092e+00	1.380104747703933754e+03	5.525768609533815834e+01	-2.253165704584855877e+00	4.521305261530592645e+01	7.616918054838777152e-01	-4.694374650592332832e-01	-1.100762840545522980e+00	-5.364378277661476790e-01	-7.852373319433403331e-01	7.403544578837297195e+03	1.905770927843184026e+00	1.648258225088472972e+00	1.522219040518633392e+03	2.452746763810024220e+02	3.525838143742388020e-01	5.118985964098629893e+01	5.183917923607527456e+01	-1.930520658629499842e-01	9.704519130605717692e-01	-2.057189138830738395e-01	-2.467853326383368517e-01	7.726958333333333030e+03	5.416666666666666963e+00	4.958333333333333037e+00	1.664333333333333258e+03	4.352916666666666856e+02	2.958333333333333481e+00	5.716666666666666430e+01	1.029166666666666714e+02	8.333333333333332871e-02	3.041666666666666519e+00	1.250000000000000000e-01	2.916666666666666852e-01	8.050372087829368866e+03	8.927562405490149899e+00	8.268408441578193546e+00	1.806447626148033123e+03	6.253086569523309208e+02	5.564082852292427717e+00	6.314347369234702967e+01	1.539941540972580754e+02	3.597187325296166138e-01	5.112881420272761268e+00	4.557189138830738395e-01	8.301186659716701666e-01	8.373785842325405611e+03	1.243845814431363195e+01	1.157848354982305317e+01	1.948561918962732761e+03	8.153256472379952129e+02	8.169832371251523284e+00	6.912028071802740214e+01	2.050716415278494651e+02	6.361041317258999683e-01	7.184096173878856462e+00	7.864378277661476790e-01	1.368570665276673815e+00
2.990000000000000000e+02	7.088326030560914660e+03	-1.673687096549168807e+00	-1.528269400612454199e+00	1.380141337003996341e+03	6.829283570619088550e+01	-2.358307613107471834e+00	4.485088935932648013e+01	3.223654347477236115e-01	-7.908329997330663108e-01	-1.121347146528572036e+00	-6.173926762196431106e-01	-5.364378277661476790e-01	7.405642181947124300e+03	1.975656451725415597e+00	1.610865299693772901e+00	1.523174835168664686e+03	2.528130845197620999e+02	3.416795267795973423e-01	5.117544467966324362e+01	5.145284938404052610e+01	-2.704164998665331554e-01	8.976597600690472412e-01	-1.628630047764881850e-01	-2.057189138830738395e-01	7.722958333333333030e+03	5.625000000000000000e+00	4.750000000000000000e+00	1.666208333333333258e+03	4.373333333333333144e+02	3.041666666666666519e+00	5.750000000000000000e+01	1.025833333333333286e+02	2.500000000000000000e-01	2.916666666666666519e+00	2.916666666666666852e-01	1.250000000000000000e-01	8.040274484719541761e+03	9.274343548274584847e+00	7.889134700306227543e+00	1.809241831498001829e+03	6.218535821469045004e+02	5.741653806553735251e+00	6.382455532033675638e+01	1.537138172826261382e+02	7.704164998665331554e-01	4.935673573264285352e+00	7.461963381098215553e-01	4.557189138830738395e-01	8.357590636105751400e+03	1.292368709654916969e+01	1.102826940061245509e+01	1.952275329662670174e+03	8.063738309604757433e+02	8.441640946440804427e+00	7.014911064067351276e+01	2.048443012319189336e+02	1.290832999733066311e+00	6.954680479861904630e+00	1.200726009552976370e+00	7.864378277661476790e-01
3.000000000000000000e+02	7.108673404101400592e+03	-1.566101055381941443e+00	-1.886593167815527217e+00	1.382397556731313216e+03	7.450053957226771217e+01	-2.234827557301444223e+00	4.525234765071913046e+01	2.124657606998226811e+00	-9.138857955913135545e-01	-1.728249031730779262e+00	-7.722082634517999367e-01	0.000000000000000000e+00	7.418920035384033326e+03	1.779449472309029279e+00	1.410870082758902910e+00	1.526011278365656608e+03	2.522711031194671989e+02	5.075862213492778885e-01	5.116784049202623663e+01	5.156232880349911341e+01	-2.902762311289900921e-01	2.817088174679436285e-01	-2.194374650592332832e-01	0.000000000000000000e+00	7.729166666666666970e+03	5.125000000000000000e+00	4.708333333333333037e+00	1.669625000000000000e+03	4.300416666666666856e+02	3.250000000000000000e+00	5.708333333333333570e+01	1.010000000000000000e+02	3.333333333333333148e-01	2.291666666666666519e+00	3.333333333333333148e-01	0.000000000000000000e+00	8.039413297949300613e+03	8.470550527690971165e+00	8.005796583907763164e+00	1.813238721634343392e+03	6.078122302138662008e+02	5.992413778650721667e+00	6.299882617464043477e+01	1.504376711965009008e+02	9.569428977956566662e-01	4.301624515865389853e+00	8.861041317258999683e-01	0.000000000000000000e+00	8.349659929231933347e+03	1.181610105538194233e+01	1.130325983448219418e+01	1.956852443268686784e+03	7.855827937610656591e+02	8.734827557301443335e+00	6.891431901594754095e+01	1.998753423930017732e+02	1.580552462257980073e+00	6.311582365064111855e+00	1.438874930118466455e+00	0.000000000000000000e+00
3.010000000000000000e+02	7.100743375418944197e+03	-1.286253127639453098e+00	-2.062977811989898491e+00	1.382766058283146322e+03	7.027871165581603918e+01	-1.873587367686208704e+00	4.570618892836398572e+01	2.162923384332188448e+00	-9.138857955913137765e-01	-9.664983122038885988e-01	-6.038995287340801488e-01	-5.364378277661476790e-01	7.412871687709472099e+03	1.919373436180273451e+00	1.343511094005050754e+00	1.526903862474906418e+03	2.514310224945746768e+02	5.840396494902289071e-01	5.137392779751532856e+01	5.178979502549942993e+01	-2.902762311289902031e-01	6.834175105647224413e-01	-1.977830977003734170e-01	-2.057189138830738395e-01	7.725000000000000000e+03	5.125000000000000000e+00	4.750000000000000000e+00	1.671041666666666742e+03	4.325833333333333144e+02	3.041666666666666519e+00	5.704166666666666430e+01	1.014166666666666714e+02	3.333333333333333148e-01	2.333333333333333481e+00	2.083333333333333426e-01	1.250000000000000000e-01	8.037128312290527901e+03	8.330626563819727437e+00	8.156488905994949690e+00	1.815179470858427067e+03	6.137356441720919520e+02	5.499293683843104574e+00	6.270940553581800003e+01	1.510435383078338987e+02	9.569428977956568882e-01	3.983249156101944521e+00	6.144497643670401299e-01	4.557189138830738395e-01	8.349256624581055803e+03	1.153625312763945310e+01	1.156297781198989938e+01	1.959317275050187163e+03	7.948879550108506464e+02	7.956920701019541298e+00	6.837714440496934287e+01	2.006704099490011686e+02	1.580552462257980295e+00	5.633164978870555117e+00	1.020566195400746778e+00	7.864378277661476790e-01
3.020000000000000000e+02	7.108216035147226648e+03	-1.016642924928082614e+00	-2.156496496819573672e+00	1.383465576662275907e+03	6.367966412628123862e+01	-2.331166215812425335e+00	4.653922982864712310e+01	1.247512468596085000e+00	-7.761423749153966156e-01	-1.133164978870555561e+00	-5.786893258332631573e-01	-5.364378277661476790e-01	7.418837184240279385e+03	1.908345204202625212e+00	1.255085084923546646e+00	1.527753621664471439e+03	2.452356653964739621e+02	2.719168920937873324e-01	5.206128158099023295e+01	5.149875623429804250e+01	-3.047378541243649375e-01	5.167508438980554786e-01	-2.060113295832982361e-01	-2.057189138830738395e-01	7.729458333333333030e+03	4.833333333333333037e+00	4.666666666666666963e+00	1.672041666666666742e+03	4.267916666666666856e+02	2.875000000000000000e+00	5.758333333333333570e+01	1.017500000000000000e+02	1.666666666666666574e-01	2.166666666666666519e+00	1.666666666666666574e-01	1.250000000000000000e-01	8.040079482426386676e+03	7.758321462464040863e+00	8.078248248409787280e+00	1.816329711668862046e+03	6.083476679368593523e+02	5.478083107906212668e+00	6.310538508567643845e+01	1.520012437657019575e+02	6.380711874576983078e-01	3.816582489435277559e+00	5.393446629166315232e-01	4.557189138830738395e-01	8.350700631519439412e+03	1.068330959159474958e+01	1.148982983015290671e+01	1.960617756671057577e+03	7.899036692070521894e+02	8.081166215812425335e+00	6.862743683801954830e+01	2.022524875314039150e+02	1.109475708248729875e+00	5.466498312203889043e+00	9.120226591665964166e-01	7.864378277661476790e-01
3.030000000000000000e+02	7.118620129962798273e+03	-1.015745663663802922e+00	-1.905692246130219480e+00	1.379569520735348988e+03	6.106421514499993464e+01	-2.486541611246769090e+00	4.599440098991744463e+01	1.981345014967502038e+00	-9.433562467571042776e-01	-1.658712103426982942e+00	-4.694374650592332832e-01	-7.881883952584497477e-01	7.425914231648065652e+03	2.075460501501432020e+00	1.255487210268223741e+00	1.526222260367674380e+03	2.413029409058333101e+02	9.006252770994871426e-02	5.180970049495871876e+01	5.224067250748375102e+01	-3.675114567118854536e-01	3.581439482865085289e-01	-1.930520658629499842e-01	-2.899275309625581887e-01	7.733208333333333030e+03	5.166666666666666963e+00	4.416666666666666963e+00	1.672875000000000000e+03	4.215416666666666856e+02	2.666666666666666519e+00	5.762500000000000000e+01	1.025000000000000000e+02	2.083333333333333426e-01	2.375000000000000000e+00	8.333333333333332871e-02	2.083333333333333426e-01	8.040502435018600409e+03	8.257872831831901905e+00	7.577846123065110184e+00	1.819527739632325620e+03	6.017803924275000327e+02	5.243270805623383879e+00	6.344029950504128124e+01	1.527593274925162632e+02	7.841781233785521943e-01	4.391856051713491027e+00	3.597187325296166138e-01	7.065941976292249294e-01	8.347796536703868696e+03	1.134907899699713596e+01	1.073902557946355429e+01	1.966180479264651012e+03	7.820191181883334366e+02	7.819874944580101683e+00	6.925559901008256247e+01	2.030186549850324980e+02	1.360022913423770907e+00	6.408712103426982942e+00	6.361041317258999683e-01	1.204855061925116377e+00
3.040000000000000000e+02	7.133739850365310303e+03	-8.832375471017721580e-01	-1.088381521637916016e+00	1.377300180058573687e+03	6.482195725854728607e+01	-2.340603431862502415e+00	4.582005597388630491e+01	5.921510091811342136e+00	-5.786893258332630463e-01	-1.197631954262802001e+00	-6.038995287340802598e-01	-5.364378277661476790e-01	7.436161591849321667e+03	2.016714559782447402e+00	1.664142572514375473e+00	1.525400090029286957e+03	2.398693119626069858e+02	2.880316174020820519e-01	5.157669465360982031e+01	5.466908837923900677e+01	-2.060113295832981806e-01	4.220173562019322588e-01	-1.977830977003734725e-01	-2.057189138830738395e-01	7.738583333333333030e+03	4.916666666666666963e+00	4.416666666666666963e+00	1.673500000000000000e+03	4.149166666666666856e+02	2.916666666666666519e+00	5.733333333333333570e+01	1.034166666666666714e+02	1.666666666666666574e-01	2.041666666666666519e+00	2.083333333333333426e-01	1.250000000000000000e-01	8.041005074817344394e+03	7.816618773550886523e+00	7.169190760818958452e+00	1.821599909970713043e+03	5.899640213707264138e+02	5.545301715931250541e+00	6.308997201305685110e+01	1.521642449540943289e+02	5.393446629166315232e-01	3.661315977131400778e+00	6.144497643670401299e-01	4.557189138830738395e-01	8.343426816301354847e+03	1.071657088043510697e+01	9.921714854971249054e+00	1.969699819941426313e+03	7.650113760747860852e+02	8.173936765195835008e+00	6.884661069278035939e+01	2.009118232415220007e+02	9.120226591665963056e-01	5.280965287596135482e+00	1.020566195400747000e+00	7.864378277661476790e-01
3.050000000000000000e+02	7.149239613418164481e+03	-1.024494067269564823e+00	-1.614991987174342114e+00	1.380084748342786042e+03	6.921333694228621880e+01	-2.172894881869156247e+00	4.638602558080251015e+01	8.006065362518981487e+00	-5.786893258332631573e-01	-2.476129425728039291e+00	-5.932458365518542553e-01	-5.364378277661476790e-01	7.445890640042415725e+03	2.029419633031884107e+00	1.505004006412828943e+00	1.528542374171393021e+03	2.393150018044764522e+02	2.677192257320886171e-01	5.177634612373459078e+01	5.473219934792615504e+01	-2.060113295832982361e-01	-1.547313795306863859e-01	-1.091229182759271277e-01	-2.057189138830738395e-01	7.742541666666666970e+03	5.083333333333333037e+00	4.625000000000000000e+00	1.677000000000000000e+03	4.094166666666666856e+02	2.708333333333333481e+00	5.716666666666666430e+01	1.014583333333333286e+02	1.666666666666666574e-01	2.166666666666666519e+00	3.750000000000000000e-01	1.250000000000000000e-01	8.039192693290918214e+03	8.137247033634782412e+00	7.744995993587171057e+00	1.825457625828606979e+03	5.795183315288569474e+02	5.148947440934578346e+00	6.255698720959873782e+01	1.481844673187405022e+02	5.393446629166315232e-01	4.488064712864019867e+00	8.591229182759271277e-01	4.557189138830738395e-01	8.335843719915170368e+03	1.119116073393623090e+01	1.086499198717434211e+01	1.973915251657213958e+03	7.496199963910471524e+02	7.589561548535822766e+00	6.794730775253081845e+01	1.949106013041476899e+02	9.120226591665964166e-01	6.809462759061371884e+00	1.343245836551854255e+00	7.864378277661476790e-01
3.060000000000000000e+02	7.144398264684242349e+03	-1.144913061275797617e+00	-1.927671211040578036e+00	1.380207413874787562e+03	6.884971092006782101e+01	-2.188839724439788359e+00	4.624780723445607578e+01	8.502543422035273579e+00	-7.529711460710616366e-01	-1.464101615137754386e+00	-6.094757082487300970e-01	-6.160254037844385966e-01	7.441844965675454660e+03	1.802543469362101192e+00	1.348664394479710982e+00	1.529374540270727266e+03	2.400706887933672533e+02	3.222468044467725612e-01	5.179057028389470929e+01	5.491793837768430109e+01	-3.139855730355308183e-01	2.679491924311228068e-01	-1.380711874576984188e-01	-1.830127018922192983e-01	7.739291666666666970e+03	4.750000000000000000e+00	4.625000000000000000e+00	1.678541666666666742e+03	4.112916666666666856e+02	2.833333333333333481e+00	5.733333333333333570e+01	1.013333333333333286e+02	1.250000000000000000e-01	2.000000000000000000e+00	3.333333333333333148e-01	2.500000000000000000e-01	8.036738367657879280e+03	7.697456530637898808e+00	7.901335605520289462e+00	1.827708793062606219e+03	5.825126445399661179e+02	5.344419862219893957e+00	6.287609638277196211e+01	1.477487282889823632e+02	5.639855730355307628e-01	3.732050807568877193e+00	8.047378541243650485e-01	6.830127018922192983e-01	8.334185068649090681e+03	1.064491306127579762e+01	1.117767121104057892e+01	1.976875919458545923e+03	7.537336224132654934e+02	7.855506391106455766e+00	6.841885943221059563e+01	1.941641232446313836e+02	1.002971146071061526e+00	5.464101615137754386e+00	1.276142374915396838e+00	1.116025403784438597e+00
3.070000000000000000e+02	7.147083728299049653e+03	-2.592987234411514130e+00	-1.448117993929017189e+00	1.383801903483327351e+03	7.566401063470954114e+01	-2.269827769879838364e+00	4.707554496438059033e+01	8.356175031152147881e+00	-5.364378277661476790e-01	-1.883198922545748388e+00	-6.160254037844385966e-01	-7.523124382057235771e-01	7.442687697482858312e+03	1.141006382794242935e+00	1.650941003035491406e+00	1.532067618408330418e+03	2.429986719840214278e+02	4.275861150600808180e-01	5.220443914885696302e+01	5.465725418224273824e+01	-2.057189138830738395e-01	1.834005387271258058e-01	-1.830127018922192983e-01	-1.886562191028617885e-01	7.738291666666666970e+03	4.875000000000000000e+00	4.750000000000000000e+00	1.680333333333333258e+03	4.103333333333333144e+02	3.125000000000000000e+00	5.733333333333333570e+01	1.009583333333333286e+02	1.250000000000000000e-01	2.250000000000000000e+00	2.500000000000000000e-01	3.750000000000000000e-01	8.033895635850475628e+03	8.608993617205756621e+00	7.849058996964508594e+00	1.828599048258336097e+03	5.776679946826452579e+02	5.822413884939919626e+00	6.246222751780970839e+01	1.472594124844239332e+02	4.557189138830738395e-01	4.316599461272874194e+00	6.830127018922192983e-01	9.386562191028617885e-01	8.329499605034285196e+03	1.234298723441151324e+01	1.094811799392901719e+01	1.976864763183339164e+03	7.450026560319570308e+02	8.519827769879839252e+00	6.759112170228607397e+01	1.935604916355144951e+02	7.864378277661476790e-01	6.383198922545748388e+00	1.116025403784438597e+00	1.502312438205723577e+00
3.080000000000000000e+02	7.135692109210457602e+03	-1.721485220864533261e+00	-1.824555320336759046e+00	1.387288710679977612e+03	7.477722691258867371e+01	-2.298606732518926332e+00	4.709848831089747989e+01	6.412816208460085932e+00	-4.694374650592332832e-01	-1.498903356861254643e+00	-5.786893258332631573e-01	-7.881883952584496367e-01	7.434783554605229256e+03	1.680924056234399888e+00	1.337722339831620477e+00	1.534706855339988806e+03	2.438261134562943369e+02	4.548633004072035746e-01	5.227841082211541135e+01	5.364390810423004297e+01	-1.930520658629499842e-01	4.797149882360394191e-01	-2.060113295832982361e-01	-2.899275309625581887e-01	7.733875000000000000e+03	5.083333333333333037e+00	4.500000000000000000e+00	1.682125000000000000e+03	4.128750000000000000e+02	3.208333333333333481e+00	5.745833333333333570e+01	1.008750000000000000e+02	8.333333333333332871e-02	2.458333333333333481e+00	1.666666666666666574e-01	2.083333333333333426e-01	8.032966445394770744e+03	8.485742610432266630e+00	7.662277660168379967e+00	1.829543144660011194e+03	5.819238865437056347e+02	5.961803366259463388e+00	6.263825584455126005e+01	1.481060918957699641e+02	3.597187325296166138e-01	4.436951678430627766e+00	5.393446629166315232e-01	7.065941976292248183e-01	8.332057890789541489e+03	1.188815188753119934e+01	1.082455532033675993e+01	1.976961289320022388e+03	7.509727730874112694e+02	8.715273399185592851e+00	6.781817835576919151e+01	1.953371837915399283e+02	6.361041317258999683e-01	6.415570023527921606e+00	9.120226591665964166e-01	1.204855061925116377e+00
3.090000000000000000e+02	7.131101354457206980e+03	-2.187952884282608146e+00	-1.763242859115544015e+00	1.391536285018617036e+03	7.115857443437846541e+01	-2.050917775163219492e+00	4.723933071351552115e+01	2.540001431381568864e+00	-6.038995287340802598e-01	-1.662412750173472009e+00	-7.852373319433403331e-01	-6.038995287340802598e-01	7.432946510561936520e+03	1.406023557858695927e+00	1.222545237108894511e+00	1.537997309175975261e+03	2.408084538838558899e+02	5.787077790850569947e-01	5.228633202342442843e+01	5.154083404902412013e+01	-1.977830977003734725e-01	3.771269582465972547e-01	-2.467853326383368517e-01	-1.977830977003734725e-01	7.734791666666666970e+03	5.000000000000000000e+00	4.208333333333333037e+00	1.684458333333333258e+03	4.104583333333333144e+02	3.208333333333333481e+00	5.733333333333333570e+01	1.005416666666666714e+02	2.083333333333333426e-01	2.416666666666666519e+00	2.916666666666666852e-01	2.083333333333333426e-01	8.036636822771397419e+03	8.593976442141304517e+00	7.194121429557771563e+00	1.830919357490691254e+03	5.801082127828107105e+02	5.837958887581610412e+00	6.238033464324224298e+01	1.495424992843092298e+02	6.144497643670401299e-01	4.456206375086735783e+00	8.301186659716701666e-01	6.144497643670401299e-01	8.338481978876126959e+03	1.218795288428260903e+01	1.017990952578221098e+01	1.977380381648049479e+03	7.497580922322881634e+02	8.467584441829886899e+00	6.742733595315115736e+01	1.985433319019517739e+02	1.020566195400747000e+00	6.495746083506805491e+00	1.368570665276673815e+00	1.020566195400747000e+00
3.100000000000000000e+02	7.124972772888873806e+03	-1.426027618373587380e+00	-1.325477725650737959e+00	1.390644489892228421e+03	7.209730486723458398e+01	-2.191322360124531521e+00	4.796701765976516896e+01	3.661712415683723520e+00	-1.016941090707505380e+00	-1.256776538089668716e+00	-5.364378277661476790e-01	-7.761423749153965046e-01	7.427986386444436903e+03	1.682819524146539791e+00	1.545594470507964502e+00	1.537884744946114324e+03	2.424861524336172920e+02	2.793388199377342396e-01	5.296267549654925233e+01	5.237252287450852606e+01	-3.209705453537526898e-01	5.382783976218323829e-01	-2.057189138830738395e-01	-3.047378541243649375e-01	7.731000000000000000e+03	4.791666666666666963e+00	4.416666666666666963e+00	1.685125000000000000e+03	4.128750000000000000e+02	2.750000000000000000e+00	5.795833333333333570e+01	1.010833333333333286e+02	3.750000000000000000e-01	2.333333333333333481e+00	1.250000000000000000e-01	1.666666666666666574e-01	8.034013613555563097e+03	7.900513809186794134e+00	7.287738862825369424e+00	1.832365255053885676e+03	5.832638475663827649e+02	5.220661180062265316e+00	6.295399117011741907e+01	1.497941437921581382e+02	1.070970545353752801e+00	4.128388269044834580e+00	4.557189138830738395e-01	6.380711874576981968e-01	8.337027227111126194e+03	1.100936095170692042e+01	1.015881105898407100e+01	1.979605510107771579e+03	7.536526951327654160e+02	7.691322360124531521e+00	6.794964900690149534e+01	1.985049542509829337e+02	1.766941090707505380e+00	5.923443204756335234e+00	7.864378277661476790e-01	1.109475708248729875e+00
3.110000000000000000e+02	7.130438735656841345e+03	-1.027181589285177665e+00	-1.866139945791288390e+00	1.391784771186433773e+03	7.325730681262712096e+01	-2.784099848784238329e+00	4.852677012425139935e+01	5.625376783577522133e+00	-5.786893258332631573e-01	-1.456559882182115295e+00	-5.932458365518542553e-01	-3.579859602760600557e-01	7.431198534495087188e+03	1.965575872024077686e+00	1.462763360437689286e+00	1.539767385593216886e+03	2.417744867396469033e+02	2.461674227454757613e-02	5.293005172879236397e+01	5.285435505845542536e+01	-2.060113295832982361e-01	5.008867255756090930e-01	-1.091229182759271277e-01	-1.581596468046967130e-01	7.731958333333333030e+03	4.958333333333333037e+00	4.791666666666666963e+00	1.687750000000000000e+03	4.102916666666666856e+02	2.833333333333333481e+00	5.733333333333333570e+01	1.000833333333333286e+02	1.666666666666666574e-01	2.458333333333333481e+00	3.750000000000000000e-01	4.166666666666666435e-02	8.032718132171578873e+03	7.951090794642588833e+00	8.120569972895644639e+00	1.835732614406783114e+03	5.788088465936864395e+02	5.642049924392119387e+00	6.173661493787430743e+01	1.473123116082112460e+02	5.393446629166315232e-01	4.415779941091058092e+00	8.591229182759271277e-01	2.414929801380300278e-01	8.333477931009825625e+03	1.094384825595184374e+01	1.144947327912462143e+01	1.983715228813566227e+03	7.473260265207062503e+02	8.450766515450904848e+00	6.613989654241527205e+01	1.945412898830891208e+02	9.120226591665964166e-01	6.373226548848782258e+00	1.343245836551854255e+00	4.413192936093934260e-01
3.120000000000000000e+02	7.119335343570573968e+03	-1.501666444503683806e+00	-1.641644503506907604e+00	1.390458449364173475e+03	7.038937937648694287e+01	-2.140512252319230146e+00	4.803764704921590578e+01	8.896674967650938015e+00	-7.908329997330663108e-01	-1.396254792313694981e+00	-6.173926762196428886e-01	-4.694374650592332832e-01	7.423334338451953954e+03	1.624166777748158097e+00	1.491677748246546198e+00	1.540083391348753366e+03	2.418613563549101286e+02	3.255772071737181861e-01	5.278965685794128149e+01	5.440667081715880471e+01	-2.704164998665331554e-01	4.060392705098192501e-01	-1.628630047764880739e-01	-1.930520658629499842e-01	7.727333333333333030e+03	4.750000000000000000e+00	4.625000000000000000e+00	1.689708333333333258e+03	4.133333333333333144e+02	2.791666666666666519e+00	5.754166666666666430e+01	9.991666666666667140e+01	2.500000000000000000e-01	2.208333333333333481e+00	2.916666666666666852e-01	8.333333333333332871e-02	8.031332328214712106e+03	7.875833222251841903e+00	7.758322251753453358e+00	1.839333275317913149e+03	5.848053103117565570e+02	5.257756126159614851e+00	6.229367647539204711e+01	1.454266625161745310e+02	7.704164998665331554e-01	4.010627396156847269e+00	7.461963381098214443e-01	3.597187325296166138e-01	8.335331323096092092e+03	1.100166644450368381e+01	1.089164450350690672e+01	1.988958217302493040e+03	7.562772872901796291e+02	7.723845585652563628e+00	6.704568628411742282e+01	1.909366583656824048e+02	1.290832999733066311e+00	5.812921458980362388e+00	1.200726009552976148e+00	6.361041317258999683e-01
3.130000000000000000e+02	7.122088718310701552e+03	-1.858611768514436768e+00	-2.461236760654449185e+00	1.394337592208203660e+03	6.665513339784706659e+01	-1.772378115123993236e+00	4.701042175790281163e+01	9.753449678823287172e+00	-6.038995287340801488e-01	-1.579859602760599557e+00	-5.364378277661476790e-01	-5.786893258332631573e-01	7.426190192488684261e+03	1.633194115742781616e+00	9.777149530061088889e-01	1.543127129437435087e+03	2.376609000322568761e+02	4.054776091046701225e-01	5.233854421228473797e+01	5.454339150607830788e+01	-1.977830977003734170e-01	4.184035319530334807e-01	-2.057189138830738395e-01	-2.060113295832982361e-01	7.730291666666666970e+03	5.125000000000000000e+00	4.416666666666666963e+00	1.691916666666666742e+03	4.086666666666666856e+02	2.583333333333333481e+00	5.766666666666666430e+01	9.933333333333332860e+01	2.083333333333333426e-01	2.416666666666666519e+00	1.250000000000000000e-01	1.666666666666666574e-01	8.034393140844649679e+03	8.616805884257217940e+00	7.855618380327225481e+00	1.840706203895898398e+03	5.796724333010764667e+02	4.761189057561996840e+00	6.299478912104859063e+01	1.441232751605883493e+02	6.144497643670401299e-01	4.414929801380299779e+00	4.557189138830738395e-01	5.393446629166315232e-01	8.338494615022631478e+03	1.210861176851443588e+01	1.129457009398778311e+01	1.989495741125129825e+03	7.506781999354863046e+02	6.939044781790659755e+00	6.832291157543050986e+01	1.889132169878433842e+02	1.020566195400746778e+00	6.413192936093932595e+00	7.864378277661476790e-01	9.120226591665964166e-01
3.140000000000000000e+02	7.125409045531599986e+03	-1.212785715739017611e+00	-2.164029007466544918e+00	1.400303334985391757e+03	6.701469670135554679e+01	-2.254941020077800840e+00	4.754511078103202948e+01	8.286875221229408339e+00	-7.761423749153966156e-01	-8.665016461206929144e-01	-5.364378277661476790e-01	-6.038995287340802598e-01	7.428558689432466053e+03	1.810273808797157713e+00	1.126318829600061022e+00	1.547005834159362621e+03	2.363198483506777734e+02	2.058628232944328396e-01	5.258505539051601829e+01	5.385177094394803987e+01	-3.047378541243649375e-01	8.167491769396535428e-01	-2.057189138830738395e-01	-1.977830977003734725e-01	7.731708333333333030e+03	4.833333333333333037e+00	4.416666666666666963e+00	1.693708333333333258e+03	4.056250000000000000e+02	2.666666666666666519e+00	5.762500000000000000e+01	9.941666666666667140e+01	1.666666666666666574e-01	2.500000000000000000e+00	1.250000000000000000e-01	2.083333333333333426e-01	8.034857977234200007e+03	7.856392857869508362e+00	7.707014503733272903e+00	1.840410832507303894e+03	5.749301516493221698e+02	5.127470510038900642e+00	6.266494460948398171e+01	1.449815623893853171e+02	6.380711874576983078e-01	4.183250823060346235e+00	4.557189138830738395e-01	6.144497643670401299e-01	8.338007621135066074e+03	1.087945238240568457e+01	1.099736234079987796e+01	1.987113331681274758e+03	7.442353032986444532e+02	7.588274353411133433e+00	6.770488921896796342e+01	1.905464581121039487e+02	1.109475708248729875e+00	5.866501646120692470e+00	7.864378277661476790e-01	1.020566195400747000e+00
3.150000000000000000e+02	7.118011282225151263e+03	-1.218252702059209547e+00	-2.111729616746300664e+00	1.400466696983478869e+03	6.368455074993931930e+01	-1.861356727564811298e+00	4.690059796617601506e+01	6.985165174380853159e+00	-5.786893258332631573e-01	-1.516747500778278468e+00	-7.908329997330663108e-01	-6.038995287340801488e-01	7.423922307779242146e+03	1.890873648970395227e+00	1.319135191626849668e+00	1.547066681825072919e+03	2.346547753749696597e+02	2.984883028842610919e-01	5.238779898308800398e+01	5.388841592052376228e+01	-2.060113295832982361e-01	8.457929162775275067e-01	-2.704164998665331554e-01	-1.977830977003734170e-01	7.729833333333333030e+03	5.000000000000000000e+00	4.750000000000000000e+00	1.693666666666666742e+03	4.056250000000000000e+02	2.458333333333333481e+00	5.787500000000000000e+01	1.007916666666666714e+02	1.666666666666666574e-01	3.208333333333333481e+00	2.500000000000000000e-01	2.083333333333333426e-01	8.035744358887423914e+03	8.109126351029605217e+00	8.180864808373151220e+00	1.840266651508260566e+03	5.765952246250303688e+02	4.618178363782405427e+00	6.336220101691199602e+01	1.476949174128095876e+02	5.393446629166315232e-01	5.570873750389139900e+00	7.704164998665331554e-01	6.144497643670401299e-01	8.341655384441513888e+03	1.121825270205921043e+01	1.161172961674630066e+01	1.986866636349854616e+03	7.475654492500607375e+02	6.778023394231478704e+00	6.884940203382399204e+01	1.945981681589524896e+02	9.120226591665964166e-01	7.933414167444945875e+00	1.290832999733066311e+00	1.020566195400746778e+00
3.160000000000000000e+02	7.124833133753054426e+03	-8.577124788047463255e-01	-1.895263908525604002e+00	1.401739087504108738e+03	6.623554405318196814e+01	-2.118447474027052024e+00	4.645299461620748360e+01	5.413304153075145564e+00	-7.881883952584497477e-01	-1.423328008516304699e+00	-8.915570127975553927e-01	-1.059772895018904704e+00	7.429291566876527213e+03	2.050310427264293356e+00	1.344034712403864518e+00	1.548744543752054369e+03	2.332636053599243269e+02	6.577626298647398784e-02	5.222649730810374535e+01	5.291498540987090848e+01	-2.899275309625581887e-01	6.633359957418476505e-01	-2.582785063987776963e-01	-3.840531141761190370e-01	7.733750000000000000e+03	4.958333333333333037e+00	4.583333333333333037e+00	1.695750000000000000e+03	4.002916666666666856e+02	2.250000000000000000e+00	5.800000000000000000e+01	1.004166666666666714e+02	2.083333333333333426e-01	2.750000000000000000e+00	3.750000000000000000e-01	2.916666666666666852e-01	8.038208433123472787e+03	7.866356239402373163e+00	7.822631954262801557e+00	1.842755456247945631e+03	5.673197279734090444e+02	4.434223737013526012e+00	6.377350269189625465e+01	1.479183479234624201e+02	7.065941976292249294e-01	4.836664004258151905e+00	1.008278506398777807e+00	9.673864475094524629e-01	8.342666866246945574e+03	1.077437914547141240e+01	1.106193057519227096e+01	1.989760912495891262e+03	7.343477892801513462e+02	6.618447474027052024e+00	6.954700538379250929e+01	1.954200291802582115e+02	1.204855061925116377e+00	6.923328008516304699e+00	1.641557012797555393e+00	1.643106228352238185e+00
3.170000000000000000e+02	7.113228716906892259e+03	-7.543586978375032004e-01	-2.326796768914639379e+00	1.403538016882337388e+03	7.017614542439787328e+01	-2.322459382504162395e+00	4.764481129102927781e+01	2.980392561592367429e+00	-4.694374650592332832e-01	-1.108296130767019605e+00	-5.364378277661476790e-01	-7.852373319433403331e-01	7.419864358453445675e+03	1.935320651081248400e+00	1.190768282209346829e+00	1.550998175107835323e+03	2.381297393788655938e+02	1.096036420812520618e-01	5.263490564551464246e+01	5.121936294746284801e+01	-1.930520658629499842e-01	7.583519346164901975e-01	-2.057189138830738395e-01	-2.467853326383368517e-01	7.726500000000000000e+03	4.625000000000000000e+00	4.708333333333333037e+00	1.698458333333333258e+03	4.060833333333333144e+02	2.541666666666666519e+00	5.762500000000000000e+01	9.945833333333332860e+01	8.333333333333332871e-02	2.625000000000000000e+00	1.250000000000000000e-01	2.916666666666666852e-01	8.033135641546554325e+03	7.314679348918751600e+00	8.225898384457320134e+00	1.845918491558831192e+03	5.740369272878010634e+02	4.973729691252080976e+00	6.261509435448535754e+01	1.476973037192038021e+02	3.597187325296166138e-01	4.491648065383509802e+00	4.557189138830738395e-01	8.301186659716701666e-01	8.339771283093108650e+03	1.000435869783750320e+01	1.174346343558130457e+01	1.993378649784329127e+03	7.419905212422687555e+02	7.405792715837495876e+00	6.760518870897071508e+01	1.959362741050742898e+02	6.361041317258999683e-01	6.358296130767019605e+00	7.864378277661476790e-01	1.368570665276673815e+00
3.180000000000000000e+02	7.103153127598857282e+03	-2.583264004389063118e-01	-2.355654600401043908e+00	1.403393855956223661e+03	6.737982105498747387e+01	-2.237031367340570398e+00	4.787364728120422797e+01	2.242638517547078436e+00	-5.364378277661476790e-01	-1.231011438039881778e+00	-1.016941090707505380e+00	-5.364378277661476790e-01	7.413055730466095156e+03	2.245836799780546844e+00	1.072172699799478046e+00	1.551280261311445201e+03	2.377107438608270797e+02	6.898431632971480099e-02	5.268682364060211398e+01	5.147548592544020352e+01	-2.057189138830738395e-01	5.928276143133923703e-01	-3.209705453537526898e-01	-2.057189138830738395e-01	7.722958333333333030e+03	4.750000000000000000e+00	4.500000000000000000e+00	1.699166666666666742e+03	4.080416666666666856e+02	2.375000000000000000e+00	5.750000000000000000e+01	1.007083333333333286e+02	1.250000000000000000e-01	2.416666666666666519e+00	3.750000000000000000e-01	1.250000000000000000e-01	8.032860936200570904e+03	7.254163200219453600e+00	7.927827300200521954e+00	1.847053072021888283e+03	5.783725894725063199e+02	4.681015683670285199e+00	6.231317635939788602e+01	1.499411807412264466e+02	4.557189138830738395e-01	4.240505719019941111e+00	1.070970545353752801e+00	4.557189138830738395e-01	8.342763539067807869e+03	9.758326400438907200e+00	1.135565460040104391e+01	1.994939477377109824e+03	7.487035122783458974e+02	6.987031367340570398e+00	6.712635271879577203e+01	1.991740281491195788e+02	7.864378277661476790e-01	6.064344771373214371e+00	1.766941090707505380e+00	7.864378277661476790e-01
3.190000000000000000e+02	7.090211236615372400e+03	-1.067764362830021518e+00	-2.853676115118984669e+00	1.407008503524336675e+03	6.116408668916056968e+01	-1.929692808432104112e+00	4.759922406836498254e+01	-3.146734309422257070e+00	-3.579859602760601667e-01	-1.706559882182115739e+00	-7.881883952584497477e-01	-7.908329997330663108e-01	7.406543118307686200e+03	1.716117818584989241e+00	9.064952757738411471e-01	1.554004251762168224e+03	2.339362100112469420e+02	3.059869291172812034e-01	5.232044536751582342e+01	4.875996617862220717e+01	-1.581596468046967685e-01	2.508867255756088710e-01	-2.899275309625581887e-01	-2.704164998665331554e-01	7.722875000000000000e+03	4.500000000000000000e+00	4.666666666666666963e+00	1.701000000000000000e+03	4.067083333333333144e+02	2.541666666666666519e+00	5.704166666666666430e+01	1.006666666666666714e+02	4.166666666666666435e-02	2.208333333333333481e+00	2.083333333333333426e-01	2.500000000000000000e-01	8.039206881692313800e+03	7.283882181415011203e+00	8.426838057559493222e+00	1.847995748237831776e+03	5.794804566554196299e+02	4.777346404216052278e+00	6.176288796581750518e+01	1.525733671547111499e+02	2.414929801380300833e-01	4.165779941091058092e+00	7.065941976292249294e-01	7.704164998665331554e-01	8.355538763384627600e+03	1.006776436283002241e+01	1.218700944845231859e+01	1.994991496475663325e+03	7.522525799775060023e+02	7.013026141765436705e+00	6.648410926496833895e+01	2.044800676427556141e+02	4.413192936093935370e-01	6.123226548848782258e+00	1.204855061925116377e+00	1.290832999733066311e+00
3.200000000000000000e+02	7.081852085369565430e+03	-9.198323712515232842e-01	-2.174392769526302338e+00	1.408841815197479264e+03	5.741419576836415217e+01	-2.139542438434917759e+00	4.799587267780704281e+01	-6.825684770339321972e+00	-6.173926762196428886e-01	-1.669299809946486191e+00	-6.173926762196428886e-01	-7.881883952584497477e-01	7.402113542684783170e+03	1.685917147707571839e+00	1.141970281903515350e+00	1.555650074265406374e+03	2.316654312175154189e+02	2.218954474492078610e-01	5.251876967223685000e+01	4.702465761483033901e+01	-1.628630047764880739e-01	1.445167616934235344e-01	-1.628630047764880739e-01	-2.899275309625581887e-01	7.722375000000000000e+03	4.291666666666666963e+00	4.458333333333333037e+00	1.702458333333333258e+03	4.059166666666666856e+02	2.583333333333333481e+00	5.704166666666666430e+01	1.008750000000000000e+02	2.916666666666666852e-01	1.958333333333333259e+00	2.916666666666666852e-01	2.083333333333333426e-01	8.042636457315216830e+03	6.897416185625761642e+00	7.774696384763150725e+00	1.849266592401260141e+03	5.801679021158179239e+02	4.944771219217459546e+00	6.156456366109647860e+01	1.547253423851696539e+02	7.461963381098214443e-01	3.772149904973242762e+00	7.461963381098214443e-01	7.065941976292249294e-01	8.362897914630433661e+03	9.503165704584857210e+00	1.109105943619296752e+01	1.996074851469187251e+03	7.544191375649692191e+02	7.306209105101585166e+00	6.608746065552628579e+01	2.085756847703393078e+02	1.200726009552976148e+00	5.585966476613152487e+00	1.200726009552976148e+00	1.204855061925116377e+00
3.210000000000000000e+02	7.080116936711435301e+03	-9.933472971527512740e-01	-1.451907301805204220e+00	1.411984321175142441e+03	6.149363129371488412e+01	-2.646819176987770472e+00	4.815122979058557462e+01	-7.649621327760442568e+00	-7.908329997330663108e-01	-1.765307926833474372e+00	-5.364378277661476790e-01	-7.881883952584497477e-01	7.401308468355718105e+03	1.940826351423624363e+00	1.315713015764064409e+00	1.558012993920904592e+03	2.328926489801907849e+02	-1.150762551605519768e-01	5.251311489529278731e+01	4.663352266945311442e+01	-2.704164998665331554e-01	1.381793699165960732e-01	-2.057189138830738395e-01	-2.899275309625581887e-01	7.722500000000000000e+03	4.875000000000000000e+00	4.083333333333333037e+00	1.704041666666666742e+03	4.042916666666666856e+02	2.416666666666666519e+00	5.687500000000000000e+01	1.009166666666666714e+02	2.500000000000000000e-01	2.041666666666666519e+00	1.250000000000000000e-01	2.083333333333333426e-01	8.043691531644281895e+03	7.809173648576376081e+00	6.850953650902601666e+00	1.850070339412428893e+03	5.756906843531426148e+02	4.948409588493884570e+00	6.123688510470721269e+01	1.551998106638802142e+02	7.704164998665331554e-01	3.945153963416736964e+00	4.557189138830738395e-01	7.065941976292249294e-01	8.364883063288563790e+03	1.074334729715275216e+01	9.618573968471871183e+00	1.996099012158191044e+03	7.470897020396184871e+02	7.480152510321103065e+00	6.559877020941442538e+01	2.094829546610937996e+02	1.290832999733066311e+00	5.848641260166807854e+00	7.864378277661476790e-01	1.204855061925116377e+00
3.220000000000000000e+02	7.079354078170264074e+03	-2.052839935386781001e+00	-1.447907074884439815e+00	1.413064466965829524e+03	6.331296883714730939e+01	-2.321440523984700022e+00	4.832646009965235123e+01	-8.280090198960607495e+00	-7.908329997330663108e-01	-1.623298965419485373e+00	-7.881883952584497477e-01	-4.694374650592332832e-01	7.401822872418465522e+03	1.640246698973276018e+00	1.380213129224446611e+00	1.559636400149581505e+03	2.320314844185736547e+02	-9.822026199235001087e-02	5.255906338315951132e+01	4.600578823385303195e+01	-2.704164998665331554e-01	4.175171839569240539e-01	-2.899275309625581887e-01	-1.930520658629499842e-01	7.724291666666666970e+03	5.333333333333333037e+00	4.208333333333333037e+00	1.706208333333333258e+03	4.007500000000000000e+02	2.125000000000000000e+00	5.679166666666666430e+01	1.002916666666666714e+02	2.500000000000000000e-01	2.458333333333333481e+00	2.083333333333333426e-01	8.333333333333332871e-02	8.046760460914868418e+03	9.026419967693389168e+00	7.036453537442219464e+00	1.852780266517085010e+03	5.694685155814263453e+02	4.348220261992350011e+00	6.102426995017381728e+01	1.545775450994803180e+02	7.704164998665331554e-01	4.499149482709743353e+00	7.065941976292249294e-01	3.597187325296166138e-01	8.369229255163070775e+03	1.271950660205344619e+01	9.864573741551105002e+00	1.999352199700836991e+03	7.381870311628526906e+02	6.571440523984700022e+00	6.525687323368097736e+01	2.088634235322939503e+02	1.290832999733066311e+00	6.539965632086152780e+00	1.204855061925116377e+00	6.361041317258999683e-01
3.230000000000000000e+02	7.086546692621431248e+03	-1.326016717034291581e+00	-2.346668858075996233e+00	1.411282547485481018e+03	6.358945345917152281e+01	-2.336963381098214665e+00	4.815108090977366118e+01	-6.210108651940387858e+00	-5.364378277661476790e-01	-1.016383673368198792e+00	-7.881883952584496367e-01	-5.786893258332633794e-01	7.407190012977382139e+03	1.816158308149520728e+00	1.139165570962001883e+00	1.560162107076073880e+03	2.296072267295857614e+02	-6.431502388244059176e-02	5.247137378822016274e+01	4.635327900736314177e+01	-2.057189138830738395e-01	7.626414966492338632e-01	-2.899275309625581887e-01	-2.060113295832983471e-01	7.727833333333333030e+03	4.958333333333333037e+00	4.625000000000000000e+00	1.709041666666666742e+03	3.956250000000000000e+02	2.208333333333333481e+00	5.679166666666666430e+01	9.891666666666667140e+01	1.250000000000000000e-01	2.541666666666666519e+00	2.083333333333333426e-01	1.666666666666666574e-01	8.048476653689283921e+03	8.100508358517146235e+00	8.110834429037998561e+00	1.857921226257259605e+03	5.616427732704141818e+02	4.480981690549107554e+00	6.111195954511316586e+01	1.514800543259702010e+02	4.557189138830738395e-01	4.320691836684098952e+00	7.065941976292248183e-01	5.393446629166316342e-01	8.369119974045233903e+03	1.124268338370095677e+01	1.159666885807599712e+01	2.006800785847852467e+03	7.276605465408284772e+02	6.753630047764881184e+00	6.543225242355966031e+01	2.040434419852737165e+02	7.864378277661476790e-01	6.099717006701531830e+00	1.204855061925116377e+00	9.120226591665966387e-01
3.240000000000000000e+02	7.077655127833733786e+03	-2.112817710309820463e+00	-3.030335829776944934e+00	1.414720331042621865e+03	5.891521737203413522e+01	-2.305216789572149594e+00	4.815883202926659123e+01	-8.884324110008151365e+00	-5.364378277661476790e-01	-1.434711565216690410e+00	-7.908329997330663108e-01	-3.579859602760600001e-01	7.401556730583533863e+03	1.589424478178423250e+00	7.973320851115275332e-01	1.561193498854644304e+03	2.275201086860170676e+02	-2.760839478607479691e-02	5.237108268129996702e+01	4.655783794499592432e+01	-2.057189138830738395e-01	7.826442173916547951e-01	-2.704164998665331554e-01	-1.581596468046966852e-01	7.725458333333333030e+03	5.291666666666666963e+00	4.625000000000000000e+00	1.707666666666666742e+03	3.961250000000000000e+02	2.250000000000000000e+00	5.658333333333333570e+01	1.020000000000000000e+02	1.250000000000000000e-01	3.000000000000000000e+00	2.500000000000000000e-01	4.166666666666666435e-02	8.049359936083132197e+03	8.993908855154909787e+00	8.452667914888472467e+00	1.854139834478689181e+03	5.647298913139829892e+02	4.527608394786074797e+00	6.079558398536670438e+01	1.574421620550040757e+02	4.557189138830738395e-01	5.217355782608345649e+00	7.704164998665331554e-01	2.414929801380300001e-01	8.373261538832932274e+03	1.269615104364315528e+01	1.228033582977694493e+01	2.000613002290711620e+03	7.333347826279658648e+02	6.805216789572149594e+00	6.500783463740008017e+01	2.128843241100081514e+02	7.864378277661476790e-01	7.434711565216690410e+00	1.290832999733066311e+00	4.413192936093933705e-01
3.250000000000000000e+02	7.060877857681599380e+03	-1.761765045576177968e+00	-3.717797887081347952e+00	1.416868359115854901e+03	5.097310382815186358e+01	-2.903629899837456119e+00	4.721071187773065958e+01	-1.064150432091665266e+01	-6.160254037844385966e-01	-1.656032447325634482e+00	-7.852373319433403331e-01	-4.694374650592332832e-01	7.391522262174133175e+03	1.598284143878577535e+00	6.411010564593260241e-01	1.562746679557927564e+03	2.244865519140759318e+02	-2.434816165853948000e-01	5.177202260553200119e+01	4.592924783954167367e+01	-1.830127018922192983e-01	4.636504430038494995e-01	-2.467853326383368517e-01	-1.930520658629499842e-01	7.722166666666666970e+03	4.958333333333333037e+00	5.000000000000000000e+00	1.708625000000000000e+03	3.980000000000000000e+02	2.416666666666666519e+00	5.633333333333333570e+01	1.025000000000000000e+02	2.500000000000000000e-01	2.583333333333333481e+00	2.916666666666666852e-01	8.333333333333332871e-02	8.052811071159200765e+03	8.318382522788088096e+00	9.358898943540673088e+00	1.854503320442072436e+03	5.715134480859240966e+02	5.076814949918727393e+00	6.089464406113467021e+01	1.590707521604583121e+02	6.830127018922192983e-01	4.703016223662817907e+00	8.301186659716701666e-01	3.597187325296166138e-01	8.383455475651733650e+03	1.167843171224284404e+01	1.371779788708134795e+01	2.000381640884145099e+03	7.450268961718481933e+02	7.736963233170788712e+00	6.545595478893601182e+01	2.156415043209166527e+02	1.116025403784438597e+00	6.822699113992301889e+00	1.368570665276673815e+00	6.361041317258999683e-01
3.260000000000000000e+02	7.035612548637885993e+03	-2.579994656936718478e+00	-3.068813106227176846e+00	1.415864292296318126e+03	3.571094252692148530e+01	-2.640005175980809415e+00	4.705131690211974416e+01	-1.343011086952245137e+01	-9.138857955913137765e-01	-2.014911933436109859e+00	-8.635242913114342667e-01	-3.579859602760602222e-01	7.375514607652276027e+03	1.189169338198307280e+00	9.030934468864115772e-01	1.563411312814825806e+03	2.195221379301273998e+02	-9.083592132373796701e-02	5.154649178439320423e+01	4.426411123190543861e+01	-2.902762311289902031e-01	2.008773666152783299e-01	-2.234288123223838185e-01	-1.581596468046967963e-01	7.715416666666666970e+03	4.958333333333333037e+00	4.875000000000000000e+00	1.710958333333333258e+03	4.033333333333333144e+02	2.458333333333333481e+00	5.604166666666666430e+01	1.019583333333333286e+02	3.333333333333333148e-01	2.416666666666666519e+00	4.166666666666666852e-01	4.166666666666666435e-02	8.055318725681057913e+03	8.727497328468359683e+00	8.846906553113587535e+00	1.858505353851840709e+03	5.871445287365392005e+02	5.007502587990405374e+00	6.053684154894012437e+01	1.596525554347612115e+02	9.569428977956568882e-01	4.632455966718055151e+00	1.056762145655717244e+00	2.414929801380301111e-01	8.395220784695447946e+03	1.249666132360338366e+01	1.281881310622717685e+01	2.006052374370348389e+03	7.709557241397451435e+02	7.556671842647476822e+00	6.503201643121359155e+01	2.173467775361891086e+02	1.580552462257980295e+00	6.848245266769442452e+00	1.696857624644767748e+00	4.413192936093935925e-01
3.270000000000000000e+02	7.027857814963857891e+03	-2.466978186344231716e+00	-2.528910081771578611e+00	1.415326274188445495e+03	3.011813144655053520e+01	-2.471086411086777179e+00	4.673958913972681728e+01	-1.264311977942416831e+01	-7.529711460710616366e-01	-1.810331491412989546e+00	-6.160254037844385966e-01	-5.364378277661476790e-01	7.370512240815262885e+03	1.099844240161217623e+00	1.006378292447544176e+00	1.564058970427556005e+03	2.171007323899419248e+02	1.186234611232781511e-01	5.141146123653007294e+01	4.465760677695458014e+01	-3.139855730355308183e-01	2.406675876268384862e-01	-1.830127018922192983e-01	-2.057189138830738395e-01	7.713166666666666970e+03	4.666666666666666963e+00	4.541666666666666963e+00	1.712791666666666742e+03	4.040833333333333144e+02	2.708333333333333481e+00	5.608333333333333570e+01	1.019583333333333286e+02	1.250000000000000000e-01	2.291666666666666519e+00	2.500000000000000000e-01	1.250000000000000000e-01	8.055821092518071055e+03	8.233489093172115858e+00	8.076955040885788861e+00	1.861524362905777480e+03	5.910659342767246471e+02	5.298043205543388368e+00	6.075520543013659847e+01	1.592590598897120913e+02	5.639855730355307628e-01	4.342665745706494107e+00	6.830127018922192983e-01	4.557189138830738395e-01	8.398475518369476049e+03	1.180031151967756564e+01	1.161224341510491342e+01	2.010257059144887990e+03	7.780485352201160367e+02	7.887753077753444586e+00	6.542707752693985412e+01	2.165597864460908113e+02	1.002971146071061526e+00	6.393664824746322140e+00	1.116025403784438597e+00	7.864378277661476790e-01
3.280000000000000000e+02	7.027898382424073134e+03	-3.087033852828421132e+00	-2.853676115118984669e+00	1.419114524997665058e+03	2.813539596363273176e+01	-2.704972024886556081e+00	4.767333600213547129e+01	-1.615800746826711531e+01	-5.364378277661476790e-01	-1.276276001979317787e+00	-7.881883952584497477e-01	-5.364378277661476790e-01	7.370178357878702627e+03	1.018983073585789434e+00	9.064952757738411471e-01	1.567453095832165900e+03	2.155051979818163659e+02	-1.233193457766112999e-01	5.183666800106773564e+01	4.223349626586644234e+01	-2.057189138830738395e-01	7.785286656770078473e-01	-2.899275309625581887e-01	-2.057189138830738395e-01	7.712458333333333030e+03	5.125000000000000000e+00	4.666666666666666963e+00	1.715791666666666742e+03	4.028750000000000000e+02	2.458333333333333481e+00	5.600000000000000000e+01	1.006250000000000000e+02	1.250000000000000000e-01	2.833333333333333481e+00	2.083333333333333426e-01	1.250000000000000000e-01	8.054738308787963433e+03	9.231016926414209678e+00	8.426838057559493222e+00	1.864130237501167585e+03	5.902448020181836910e+02	5.039986012443278263e+00	6.016333199893226436e+01	1.590165037341335506e+02	4.557189138830738395e-01	4.888138000989659560e+00	7.065941976292249294e-01	4.557189138830738395e-01	8.397018284242592927e+03	1.333703385282842113e+01	1.218700944845231859e+01	2.012468808335668427e+03	7.776146040363672682e+02	7.621638691553222600e+00	6.432666399786452871e+01	2.174080074682671011e+02	7.864378277661476790e-01	6.942942668645985194e+00	1.204855061925116377e+00	7.864378277661476790e-01
3.290000000000000000e+02	7.031799003391361111e+03	-2.283259586659681872e+00	-2.742036923630956302e+00	1.421374675984483702e+03	2.979611173138789582e+01	-2.550825280832843323e+00	4.706233314416822111e+01	-1.844506289641661567e+01	-6.160254037844385966e-01	-9.234432047563361223e-01	-9.302398582179318698e-01	-7.908329997330663108e-01	7.372607835029013586e+03	1.483370206670159064e+00	9.623148715178553303e-01	1.570062337992241737e+03	2.150230558656939479e+02	5.792069291691159805e-02	5.161449990541744626e+01	4.019413521845835646e+01	-1.830127018922192983e-01	8.716117309551651982e-01	-3.192865957756326201e-01	-2.704164998665331554e-01	7.713416666666666970e+03	5.250000000000000000e+00	4.666666666666666963e+00	1.718750000000000000e+03	4.002500000000000000e+02	2.666666666666666519e+00	5.616666666666666430e+01	9.883333333333332860e+01	2.500000000000000000e-01	2.666666666666666519e+00	2.916666666666666852e-01	2.500000000000000000e-01	8.054225498304320354e+03	9.016629793329840936e+00	8.371018461815477707e+00	1.867437662007758263e+03	5.854769441343059952e+02	5.275412640416421439e+00	6.071883342791588234e+01	1.574725314482083149e+02	6.830127018922192983e-01	4.461721602378167617e+00	9.026199291089660459e-01	7.704164998665331554e-01	8.395034329941972828e+03	1.278325958665968187e+01	1.207537025696429112e+01	2.016125324015516298e+03	7.707038882686121042e+02	7.884158614166176804e+00	6.527100018916510749e+01	2.161117295630832587e+02	1.116025403784438597e+00	6.256776538089669160e+00	1.513573191551265351e+00	1.290832999733066311e+00
3.300000000000000000e+02	7.038902661760816045e+03	-2.950530441257281034e+00	-2.671084439188473603e+00	1.422224829142672434e+03	3.310563284236047821e+01	-3.081018071815527559e+00	4.735710518392511403e+01	-1.655453470425462115e+01	0.000000000000000000e+00	-1.623298965419485373e+00	-9.302398582179318698e-01	-5.364378277661476790e-01	7.376430497547074083e+03	1.108068112704692965e+00	7.686244470724297173e-01	1.571695747904669588e+03	2.155319830878468963e+02	-8.217570257443052029e-02	5.182438592529588561e+01	4.088939931453935372e+01	0.000000000000000000e+00	4.175171839569240539e-01	-3.192865957756326201e-01	-2.057189138830738395e-01	7.713958333333333030e+03	5.166666666666666963e+00	4.208333333333333037e+00	1.721166666666666742e+03	3.979583333333333144e+02	2.916666666666666519e+00	5.629166666666666430e+01	9.833333333333332860e+01	0.000000000000000000e+00	2.458333333333333481e+00	2.916666666666666852e-01	1.250000000000000000e-01	8.051486169119591978e+03	9.225265220628640961e+00	7.648042219594236357e+00	1.870637585428663897e+03	5.803846835788197041e+02	5.915509035907764002e+00	6.075894740803744298e+01	1.557772673521272964e+02	0.000000000000000000e+00	4.499149482709743353e+00	9.026199291089660459e-01	4.557189138830738395e-01	8.389014004905850015e+03	1.328386377459061407e+01	1.108775110585514057e+01	2.020108504190661051e+03	7.628110338243061506e+02	8.914351405148860152e+00	6.522622814940821456e+01	2.132212013709212783e+02	0.000000000000000000e+00	6.539965632086152780e+00	1.513573191551265351e+00	7.864378277661476790e-01
3.310000000000000000e+02	7.042060676721030177e+03	-3.182252423559670085e+00	-2.282329983125268136e+00	1.420157905651618648e+03	3.633981444670092742e+01	-2.678917487060020530e+00	4.560275802721719174e+01	-1.762434085606815870e+01	-7.529711460710616366e-01	-2.679628283806885225e+00	-6.038995287340800378e-01	-7.761423749153966156e-01	7.376697005027182058e+03	1.138040454886831476e+00	1.108835008437365932e+00	1.570516452825809210e+03	2.174199072233504637e+02	2.647079231366564755e-01	5.107221234694193157e+01	4.097949623863258495e+01	-3.139855730355308183e-01	-1.314808085701093532e-01	-1.977830977003733615e-01	-3.047378541243649375e-01	7.711333333333333030e+03	5.458333333333333037e+00	4.500000000000000000e+00	1.720875000000000000e+03	3.985000000000000000e+02	3.208333333333333481e+00	5.654166666666666430e+01	9.958333333333332860e+01	1.250000000000000000e-01	2.416666666666666519e+00	2.083333333333333426e-01	1.666666666666666574e-01	8.045969661639484002e+03	9.778626211779833710e+00	7.891164991562634512e+00	1.871233547174190790e+03	5.795800927766495079e+02	6.151958743530010487e+00	6.201112098639139703e+01	1.581871704280340794e+02	5.639855730355307628e-01	4.964814141903442390e+00	6.144497643670400189e-01	6.380711874576983078e-01	8.380605989945635883e+03	1.409891909022633527e+01	1.128232998312526902e+01	2.021592094348381352e+03	7.606601855532990157e+02	9.095584153726687049e+00	6.748057530611613686e+01	2.167910075227348159e+02	1.002971146071061526e+00	7.512961617140218706e+00	1.020566195400746778e+00	1.109475708248729875e+00
3.320000000000000000e+02	7.041474773365624060e+03	-2.771416241310395101e+00	-2.581767652699786808e+00	1.415641060160276083e+03	3.545101564786102699e+01	-3.216106277618082654e+00	4.589617988170051888e+01	-1.571945581090383826e+01	-6.038995287340800378e-01	-2.757398153233703741e+00	-9.142135623730951455e-01	-4.694374650592331721e-01	7.374779053349479000e+03	1.510125212678135931e+00	1.021616173650106596e+00	1.568383030080138042e+03	2.176005078239305135e+02	-8.721980547570806763e-02	5.121892327418358803e+01	4.266110542788141657e+01	-1.977830977003733615e-01	-2.328657432835186114e-01	-2.071067811865475727e-01	-1.930520658629499287e-01	7.708083333333333030e+03	5.791666666666666963e+00	4.625000000000000000e+00	1.721125000000000000e+03	3.997500000000000000e+02	3.041666666666666519e+00	5.654166666666666430e+01	1.010416666666666714e+02	2.083333333333333426e-01	2.291666666666666519e+00	5.000000000000000000e-01	8.333333333333332871e-02	8.041387613317187061e+03	1.007320812065519888e+01	8.228383826349894292e+00	1.873866969919861958e+03	5.818994921760695433e+02	6.170553138809040661e+00	6.186441005914974056e+01	1.594222279054519333e+02	6.144497643670400189e-01	4.816199076616851649e+00	1.207106781186547462e+00	3.597187325296165583e-01	8.374691893301042001e+03	1.435474957464372991e+01	1.183176765269978681e+01	2.026608939839723917e+03	7.640489843521389730e+02	9.299439610951415247e+00	6.718715345163280972e+01	2.178027891442371811e+02	1.020566195400746778e+00	7.340731486567037223e+00	1.914213562373095145e+00	6.361041317258998573e-01
3.330000000000000000e+02	7.034689299465786462e+03	-2.846656017032609398e+00	-1.632685399657173519e+00	1.415063319620344373e+03	3.842776313621288864e+01	-3.598015826744254131e+00	4.648019786300494616e+01	-1.575456239432489269e+01	-4.694374650592332832e-01	-1.604569499661586907e+00	-4.694374650592331721e-01	-6.038995287340801488e-01	7.369532149732893231e+03	1.326671991483695301e+00	1.475323966838079759e+00	1.569823326476838702e+03	2.201097149014397871e+02	-1.948412467054603248e-01	5.163593226483580167e+01	4.170605213617088936e+01	-1.930520658629499842e-01	2.810485835025398060e-01	-1.930520658629499287e-01	-1.977830977003734170e-01	7.704375000000000000e+03	5.500000000000000000e+00	4.583333333333333037e+00	1.724583333333333258e+03	4.017916666666666856e+02	3.208333333333333481e+00	5.679166666666666430e+01	9.916666666666667140e+01	8.333333333333332871e-02	2.166666666666666519e+00	8.333333333333332871e-02	2.083333333333333426e-01	8.039217850267106769e+03	9.673328008516303811e+00	7.691342699828586760e+00	1.879343340189827813e+03	5.834736184318935557e+02	6.611507913372127732e+00	6.194740106849752692e+01	1.566272811971624606e+02	3.597187325296166138e-01	4.052284749830793231e+00	3.597187325296165583e-01	6.144497643670401299e-01	8.374060700534213538e+03	1.384665601703260940e+01	1.079935206632383959e+01	2.034103347046322142e+03	7.651555701971204826e+02	1.001468249341092154e+01	6.710313547032838244e+01	2.140878957276582355e+02	6.361041317258999683e-01	5.937902832994920388e+00	6.361041317258998573e-01	1.020566195400746778e+00
3.340000000000000000e+02	7.028986707317477340e+03	-2.742694293057145849e+00	-2.348469228349534532e+00	1.413480368725756762e+03	3.635299914587034209e+01	-2.799876932617812564e+00	4.590410917880421948e+01	-1.035548619499319045e+01	-9.402380714238083304e-01	-1.656032447325635371e+00	-5.786893258332631573e-01	-7.722082634517999367e-01	7.364910020325405640e+03	1.295319520138093594e+00	1.325765385825232734e+00	1.569552684362878381e+03	2.199056662396018282e+02	1.625615336910937181e-01	5.126455458940210974e+01	4.482225690250340477e+01	-3.451190357119041652e-01	4.636504430038490554e-01	-2.060113295832982361e-01	-2.194374650592332832e-01	7.700833333333333030e+03	5.333333333333333037e+00	5.000000000000000000e+00	1.725625000000000000e+03	4.034583333333333144e+02	3.125000000000000000e+00	5.662500000000000000e+01	1.000000000000000000e+02	2.500000000000000000e-01	2.583333333333333481e+00	1.666666666666666574e-01	3.333333333333333148e-01	8.036756646341260421e+03	9.371347146528572480e+00	8.674234614174768154e+00	1.881697315637121619e+03	5.870110004270648005e+02	6.087438466308906726e+00	6.198544541059789026e+01	1.551777430974966023e+02	8.451190357119041652e-01	4.703016223662817907e+00	5.393446629166315232e-01	8.861041317258999683e-01	8.372679959349188721e+03	1.340936095972381281e+01	1.234846922834953453e+01	2.037769631274243238e+03	7.705636675207963435e+02	9.049876932617813452e+00	6.734589082119578052e+01	2.103554861949932047e+02	1.440238071423808330e+00	6.822699113992301889e+00	9.120226591665964166e-01	1.438874930118466455e+00
3.350000000000000000e+02	7.017283453058971645e+03	-3.096004022338849637e+00	-2.733202418531973876e+00	1.412240872726424186e+03	2.998116662129814358e+01	-2.997145448984899208e+00	4.636082326235544571e+01	-7.834440642351196971e+00	-7.761423749153966156e-01	-1.631403947096653706e+00	-6.933562467571046106e-01	-7.881883952584496367e-01	7.356745893196152792e+03	7.436646554972417000e-01	1.112565457400679581e+00	1.568787103029878836e+03	2.184072499773157290e+02	4.309394217421713691e-02	5.172207829784439070e+01	4.704111301215773722e+01	-3.047378541243649375e-01	-3.201973548326852992e-03	-1.175114567118856201e-01	-2.899275309625581887e-01	7.696208333333333030e+03	4.583333333333333037e+00	4.958333333333333037e+00	1.725333333333333258e+03	4.068333333333333144e+02	3.083333333333333481e+00	5.708333333333333570e+01	1.019166666666666714e+02	1.666666666666666574e-01	1.625000000000000000e+00	4.583333333333333148e-01	2.083333333333333426e-01	8.035670773470513268e+03	8.423002011169424819e+00	8.804101209265986938e+00	1.881879563636787680e+03	5.952594166893509282e+02	6.123572724492449382e+00	6.244458836882228070e+01	1.567922203211755914e+02	6.380711874576983078e-01	3.253201973548327075e+00	1.034178123378552305e+00	7.065941976292248183e-01	8.375133213607694415e+03	1.226267068900551571e+01	1.264986908519863995e+01	2.038425793940242329e+03	7.836855000453684852e+02	9.163812115651566614e+00	6.780584340431121859e+01	2.116677739756845540e+02	1.109475708248729875e+00	4.881403947096654150e+00	1.610022913423771129e+00	1.204855061925116377e+00
3.360000000000000000e+02	7.002857534426719212e+03	-3.916269832271127349e+00	-2.826385872187865189e+00	1.410949225396644806e+03	2.620361403458093719e+01	-3.054210810958866151e+00	4.572740283660067462e+01	-8.592992790796984082e+00	-6.038995287340801488e-01	-1.654610248667633954e+00	-1.016941090707505380e+00	-4.694374650592331721e-01	7.346991267213359606e+03	4.585317505311028441e-01	1.170140397239400887e+00	1.569162112698322289e+03	2.181434736839571258e+02	-6.272072146099816337e-03	5.157203475163367301e+01	4.618267027126817226e+01	-1.977830977003734170e-01	2.143615423328497638e-01	-3.209705453537526898e-01	-1.930520658629499287e-01	7.691125000000000000e+03	4.833333333333333037e+00	5.166666666666666963e+00	1.727375000000000000e+03	4.100833333333333144e+02	3.041666666666666519e+00	5.741666666666666430e+01	1.009583333333333286e+02	2.083333333333333426e-01	2.083333333333333481e+00	3.750000000000000000e-01	8.333333333333332871e-02	8.035258732786640394e+03	9.208134916135563230e+00	9.163192936093933483e+00	1.885587887301677711e+03	6.020231929827094746e+02	6.089605405479432854e+00	6.326129858169965559e+01	1.557339963953984920e+02	6.144497643670401299e-01	3.952305124333816977e+00	1.070970545353752801e+00	3.597187325296165583e-01	8.379392465573280788e+03	1.358293649893779431e+01	1.315971920552119911e+01	2.043800774603355194e+03	7.939630526320856916e+02	9.137544144292199633e+00	6.910593049673265398e+01	2.105096594574636413e+02	1.020566195400746778e+00	5.821276915334300917e+00	1.766941090707505380e+00	6.361041317258998573e-01
3.370000000000000000e+02	6.983820957266250844e+03	-4.592895862788404671e+00	-3.077782899391274363e+00	1.410198966778156773e+03	1.550354292208243123e+01	-3.690376353771858575e+00	4.595401317517974604e+01	-1.117754645631632116e+01	-5.364378277661476790e-01	-1.810475442154689585e+00	-5.364378277661476790e-01	-5.364378277661476790e-01	7.334347978633125422e+03	2.660520686057976647e-01	1.065275216971029337e+00	1.569557816722411872e+03	2.150642714610412156e+02	-4.076881768859292876e-01	5.158117325425654087e+01	4.499456010517517512e+01	-2.057189138830738395e-01	3.864289455893219483e-01	-2.057189138830738395e-01	-2.057189138830738395e-01	7.684875000000000000e+03	5.125000000000000000e+00	5.208333333333333037e+00	1.728916666666666742e+03	4.146250000000000000e+02	2.875000000000000000e+00	5.720833333333333570e+01	1.011666666666666714e+02	1.250000000000000000e-01	2.583333333333333481e+00	1.250000000000000000e-01	1.250000000000000000e-01	8.035402021366874578e+03	9.983947931394201447e+00	9.351391449695636737e+00	1.888275516610921613e+03	6.141857285389587560e+02	6.157688176885929288e+00	6.283549341241013053e+01	1.573387732281581748e+02	4.557189138830738395e-01	4.780237721077345014e+00	4.557189138830738395e-01	4.557189138830738395e-01	8.385929042733749156e+03	1.484289586278840467e+01	1.349444956605794133e+01	2.047634366555176712e+03	8.137464570779175119e+02	9.440376353771858575e+00	6.846265349148691826e+01	2.135108797896496640e+02	7.864378277661476790e-01	6.977142108821356103e+00	7.864378277661476790e-01	7.864378277661476790e-01
3.380000000000000000e+02	6.962578658261694727e+03	-2.896033102398765102e+00	-4.098150794675716746e+00	1.412366278424537995e+03	9.122298413692476515e+00	-3.863615202269330862e+00	4.591431948161267229e+01	-1.299768683097489941e+01	-7.529711460710616366e-01	-1.860268586524354006e+00	-6.038995287340801488e-01	-4.694374650592331721e-01	7.320101829130847364e+03	9.061501154672839675e-01	6.800912693288081456e-01	1.570620639212268998e+03	2.146028158735128955e+02	-4.734742678013321715e-01	5.183215974080633259e+01	4.479282325117921459e+01	-3.139855730355308183e-01	2.573657067378229968e-01	-1.977830977003734170e-01	-1.930520658629499287e-01	7.677625000000000000e+03	4.708333333333333037e+00	5.458333333333333037e+00	1.728875000000000000e+03	4.200833333333333144e+02	2.916666666666666519e+00	5.775000000000000000e+01	1.025833333333333286e+02	1.250000000000000000e-01	2.375000000000000000e+00	2.083333333333333426e-01	8.333333333333332871e-02	8.035148170869152636e+03	8.510516551199382107e+00	1.023657539733785882e+01	1.887129360787731002e+03	6.255638507931537333e+02	6.306807601134664765e+00	6.366784025919366741e+01	1.603738434154874426e+02	5.639855730355307628e-01	4.492634293262177003e+00	6.144497643670401299e-01	3.597187325296165583e-01	8.392671341738305273e+03	1.231269976906543206e+01	1.501481746134238193e+01	2.045383721575462005e+03	8.310443682529742091e+02	9.696948535602663455e+00	6.958568051838733481e+01	2.181643534976415708e+02	1.002971146071061526e+00	6.610268586524354006e+00	1.020566195400746778e+00	6.361041317258998573e-01
3.390000000000000000e+02	6.948714954161703645e+03	-2.717732037936504419e+00	-4.294270470130164163e+00	1.418550956055174993e+03	1.225870056893768378e+00	-4.915277659049028358e+00	4.555834484346773650e+01	-1.961974842742137071e+01	-5.364378277661476790e-01	-2.019906087426670993e+00	-6.038995287340802598e-01	-6.094757082487300970e-01	7.311690810414185762e+03	9.328006476984143092e-01	3.736980982682513996e-01	1.572921311360920981e+03	2.113212683617802270e+02	-8.534721628578476604e-01	5.159167242173386825e+01	4.327345911962265035e+01	-2.057189138830738395e-01	-3.078637704666875585e-02	-1.977830977003734725e-01	-1.380711874576984188e-01	7.674666666666666970e+03	4.583333333333333037e+00	5.041666666666666963e+00	1.727291666666666742e+03	4.214166666666666856e+02	3.208333333333333481e+00	5.762500000000000000e+01	1.061666666666666714e+02	1.250000000000000000e-01	1.958333333333333259e+00	2.083333333333333426e-01	3.333333333333333148e-01	8.037642522919148178e+03	8.233866018968251765e+00	9.709635235065082526e+00	1.881662021972412504e+03	6.315120649715531727e+02	7.270138829524514179e+00	6.365832757826613175e+01	1.690598742137106854e+02	4.557189138830738395e-01	3.947453043713335497e+00	6.144497643670401299e-01	8.047378541243650485e-01	8.400618379171630295e+03	1.188439870460317138e+01	1.437760380346349720e+01	2.036032377278158492e+03	8.416074632764396029e+02	1.133194432571569621e+01	6.969165515653226350e+01	2.319530817607547135e+02	7.864378277661476790e-01	5.936572754093337068e+00	1.020566195400747000e+00	1.276142374915396838e+00
3.400000000000000000e+02	6.936006262287079153e+03	-2.753204451160695676e+00	-2.947475270293077543e+00	1.420136426586134803e+03	-9.678217806610746266e+00	-4.653376632783842837e+00	4.531615457337130692e+01	-1.814220897437891722e+01	-7.908329997330663108e-01	-1.983299865996243749e+00	-6.160254037844385966e-01	-6.160254037844385966e-01	7.304169797810205637e+03	1.040064441086318681e+00	1.047095698186794710e+00	1.573589046626400886e+03	2.062650577633612841e+02	-8.683549830585879370e-01	5.128307728668565346e+01	4.511639551281054139e+01	-2.704164998665331554e-01	9.168340033521138466e-02	-1.830127018922192983e-01	-1.830127018922192983e-01	7.672333333333333030e+03	4.833333333333333037e+00	5.041666666666666963e+00	1.727041666666666742e+03	4.222083333333333144e+02	2.916666666666666519e+00	5.725000000000000000e+01	1.083750000000000000e+02	2.500000000000000000e-01	2.166666666666666519e+00	2.500000000000000000e-01	2.500000000000000000e-01	8.040496868856460424e+03	8.626602225580347394e+00	9.036237635146539660e+00	1.880494286706932598e+03	6.381516089033053731e+02	6.701688316391921418e+00	6.321692271331434654e+01	1.716336044871894728e+02	7.704164998665331554e-01	4.241649932998122097e+00	6.830127018922192983e-01	6.830127018922192983e-01	8.408660404379586907e+03	1.241987111782736264e+01	1.303080860362641147e+01	2.033946906747198682e+03	8.540948844732773750e+02	1.048670996611717499e+01	6.918384542662869308e+01	2.348922089743789172e+02	1.290832999733066311e+00	6.316633199329576343e+00	1.116025403784438597e+00	1.116025403784438597e+00
3.410000000000000000e+02	6.939873040888475771e+03	-2.372577109817274987e+00	-2.976720157476411721e+00	1.423375056704777535e+03	-7.732567422787496980e+00	-4.038509376029434605e+00	4.523225010773370514e+01	-1.949290063188762190e+01	-1.157378651666526315e+00	-2.123105625617660586e+00	-9.138857955913133324e-01	-7.852373319433403331e-01	7.306749020444238340e+03	1.209544778424695988e+00	9.699732545951276208e-01	1.576458361685722139e+03	2.058837162886062515e+02	-6.025880213480503400e-01	5.117862505386685257e+01	4.408688301738952475e+01	-4.120226591665964722e-01	-6.155281280883029282e-02	-2.902762311289899810e-01	-2.467853326383368517e-01	7.673625000000000000e+03	4.791666666666666963e+00	4.916666666666666963e+00	1.729541666666666742e+03	4.195000000000000000e+02	2.833333333333333481e+00	5.712500000000000000e+01	1.076666666666666714e+02	3.333333333333333148e-01	2.000000000000000000e+00	3.333333333333333148e-01	2.916666666666666852e-01	8.040500979555761660e+03	8.373788554908637494e+00	8.863360078738207193e+00	1.882624971647611346e+03	6.331162837113937485e+02	6.269254688014717303e+00	6.307137494613314743e+01	1.712464503159438323e+02	1.078689325833263046e+00	4.061552812808830737e+00	9.569428977956566662e-01	8.301186659716701666e-01	8.407376959111523320e+03	1.195591044315060891e+01	1.281005349080974653e+01	2.035708276628555950e+03	8.467325674227874970e+02	9.705176042696100680e+00	6.901774989226629486e+01	2.348262339652209789e+02	1.824045318333192833e+00	6.123105625617660586e+00	1.580552462257979851e+00	1.368570665276673815e+00
3.420000000000000000e+02	6.948831061151193353e+03	-2.604857075581324288e+00	-3.054773044132821802e+00	1.423039751709399980e+03	-8.121828358570496675e+00	-4.158725654467676947e+00	4.545780304257393567e+01	-1.577726322926201874e+01	-6.038995287340801488e-01	-1.685030464162384556e+00	-7.881883952584496367e-01	-5.786893258332631573e-01	7.313103030575596676e+03	1.010071462209337856e+00	8.892801446002556176e-01	1.576936542521366619e+03	2.031682524873814089e+02	-6.626961605671715105e-01	5.118723485462029998e+01	4.617386838536899063e+01	-1.977830977003734170e-01	1.158181012521410924e-01	-2.899275309625581887e-01	-2.060113295832982361e-01	7.677375000000000000e+03	4.625000000000000000e+00	4.833333333333333037e+00	1.730833333333333258e+03	4.144583333333333144e+02	2.833333333333333481e+00	5.691666666666666430e+01	1.081250000000000000e+02	2.083333333333333426e-01	1.916666666666666741e+00	2.083333333333333426e-01	1.666666666666666574e-01	8.041646969424403324e+03	8.239928537790662588e+00	8.777386522066411345e+00	1.884730124145299897e+03	6.257484141792851915e+02	6.329362827233838473e+00	6.264609847871302861e+01	1.700761316146310094e+02	6.144497643670401299e-01	3.717515232081192167e+00	7.065941976292248183e-01	5.393446629166315232e-01	8.405918938848806647e+03	1.185485707558132518e+01	1.272143971079948699e+01	2.038626914957266536e+03	8.370384950252371254e+02	9.825392321134343021e+00	6.837553029075940003e+01	2.320272632292620187e+02	1.020566195400746778e+00	5.518363797495718259e+00	1.204855061925116377e+00	9.120226591665964166e-01
3.430000000000000000e+02	6.942815760625938310e+03	-3.377524866164698381e+00	-2.725712685882379915e+00	1.425090023268213827e+03	-6.061377069249203942e+00	-3.766096796965593185e+00	4.546348346623482684e+01	-1.856655663044887206e+01	-6.038995287340800378e-01	-1.424594196641531862e+00	-7.852373319433405552e-01	-7.908329997330663108e-01	7.307574546979635670e+03	7.487375669176508097e-01	1.074643657058810042e+00	1.578524178300773656e+03	2.058443114653753980e+02	-4.455483984827965926e-01	5.094007506645074557e+01	4.517505501810889967e+01	-1.977830977003733615e-01	3.293695683459008094e-01	-2.467853326383369628e-01	-2.704164998665331554e-01	7.672333333333333030e+03	4.875000000000000000e+00	4.875000000000000000e+00	1.731958333333333258e+03	4.177500000000000000e+02	2.875000000000000000e+00	5.641666666666666430e+01	1.089166666666666714e+02	2.083333333333333426e-01	2.083333333333333481e+00	2.916666666666666852e-01	2.500000000000000000e-01	8.037092119687030390e+03	9.001262433082349190e+00	8.675356342941189070e+00	1.885392488365892859e+03	6.296556885346245735e+02	6.195548398482796593e+00	6.189325826688258303e+01	1.726582783152244360e+02	6.144497643670400189e-01	3.837297098320766153e+00	8.301186659716703886e-01	7.704164998665331554e-01	8.401850906040726841e+03	1.312752486616469838e+01	1.247571268588237992e+01	2.038826643398452688e+03	8.415613770692491471e+02	9.516096796965593185e+00	6.736984986709850887e+01	2.363998899637822149e+02	1.020566195400746778e+00	5.591260863308198381e+00	1.368570665276674037e+00	1.290832999733066311e+00
3.440000000000000000e+02	6.942319119564415814e+03	-3.041558721209879579e+00	-2.893079658532067278e+00	1.424573864802818207e+03	-2.574847586188411697e+00	-3.681219772235856613e+00	4.538756824336604012e+01	-1.810684384308983397e+01	-4.694374650592332832e-01	-2.036402364769425599e+00	-6.173926762196431106e-01	-6.173926762196428886e-01	7.306888726448873967e+03	9.792206393950602106e-01	9.284601707339663612e-01	1.579099432401409103e+03	2.071292428735724513e+02	-4.864432194512615659e-01	5.104795078834968791e+01	4.540491141178841872e+01	-1.930520658629499842e-01	2.346548428195394109e-02	-1.628630047764881850e-01	-1.628630047764880739e-01	7.671458333333333030e+03	5.000000000000000000e+00	4.750000000000000000e+00	1.733625000000000000e+03	4.168333333333333144e+02	2.708333333333333481e+00	5.670833333333333570e+01	1.089166666666666714e+02	8.333333333333332871e-02	2.083333333333333481e+00	2.916666666666666852e-01	2.916666666666666852e-01	8.036027940217792093e+03	9.020779360604940678e+00	8.571539829266033195e+00	1.888150567598590897e+03	6.265374237930941490e+02	5.903109886117928085e+00	6.236871587831698349e+01	1.724284219215449241e+02	3.597187325296166138e-01	4.143201182384713022e+00	7.461963381098215553e-01	7.461963381098214443e-01	8.400597547102250246e+03	1.304155872120987958e+01	1.239307965853206639e+01	2.042676135197181793e+03	8.362415142528550405e+02	9.097886438902524020e+00	6.802909842330063839e+01	2.359401771764231626e+02	6.361041317258999683e-01	6.203069031436092118e+00	1.200726009552976370e+00	1.200726009552976148e+00
3.450000000000000000e+02	6.951061872598475020e+03	-2.899155902733106416e+00	-3.245038119348596872e+00	1.424250349505855866e+03	-3.198604125428232692e-01	-3.078985178339887607e+00	4.508070126281663903e+01	-2.088660462895208525e+01	-7.908329997330663108e-01	-1.576688316391921418e+00	-3.579859602760601112e-01	-5.786893258332631573e-01	7.313385102965904480e+03	9.879220486334467921e-01	6.899809403257015639e-01	1.579479341419594675e+03	2.054650697937285884e+02	-1.853259225032770630e-01	5.085285063140831596e+01	4.430669768552395738e+01	-2.704164998665331554e-01	3.158225084707060315e-01	-1.581596468046967408e-01	-2.060113295832982361e-01	7.675708333333333030e+03	4.875000000000000000e+00	4.625000000000000000e+00	1.734708333333333258e+03	4.112500000000000000e+02	2.708333333333333481e+00	5.662500000000000000e+01	1.095000000000000000e+02	2.500000000000000000e-01	2.208333333333333481e+00	4.166666666666666435e-02	1.666666666666666574e-01	8.038031563700761581e+03	8.762077951366553208e+00	8.560019059674297992e+00	1.889937325247071840e+03	6.170349302062713832e+02	5.601992589169944026e+00	6.239714936859168404e+01	1.746933023144760568e+02	7.704164998665331554e-01	4.100844158195960709e+00	2.414929801380300556e-01	5.393446629166315232e-01	8.400354794068191040e+03	1.264915590273310642e+01	1.249503811934859598e+01	2.045166317160810650e+03	8.228198604125427664e+02	8.495651845006554126e+00	6.816929873718336808e+01	2.398866046289520852e+02	1.290832999733066311e+00	5.993354983058588381e+00	4.413192936093934815e-01	9.120226591665964166e-01
3.460000000000000000e+02	6.941982615982616153e+03	-2.847210186780871233e+00	-3.624038404635960831e+00	1.426572664698651352e+03	-6.095113053765430777e+00	-3.372023049903934311e+00	4.478244412141937403e+01	-2.722749053877925007e+01	-4.694374650592332832e-01	-1.977142108821356548e+00	-9.433562467571042776e-01	-5.364378277661476790e-01	7.308178807991308531e+03	1.159728239942897865e+00	4.379807976820195847e-01	1.581494665682658933e+03	2.024524434731172846e+02	-4.568448582853004147e-01	5.062038872737635131e+01	4.119875473061037496e+01	-1.930520658629499842e-01	2.197622789226549855e-01	-3.675114567118854536e-01	-2.057189138830738395e-01	7.674375000000000000e+03	5.166666666666666963e+00	4.500000000000000000e+00	1.736416666666666742e+03	4.110000000000000000e+02	2.458333333333333481e+00	5.645833333333333570e+01	1.096250000000000000e+02	8.333333333333332871e-02	2.416666666666666519e+00	2.083333333333333426e-01	1.250000000000000000e-01	8.040571192008691469e+03	9.173605093390435172e+00	8.562019202317980415e+00	1.891338667650674552e+03	6.195475565268827722e+02	5.373511524951966933e+00	6.229627793929032009e+01	1.780512452693896250e+02	3.597187325296166138e-01	4.613571054410678052e+00	7.841781233785521943e-01	4.557189138830738395e-01	8.406767384017382938e+03	1.318054352011420605e+01	1.262403840463596083e+01	2.046260668634682133e+03	8.280951130537654308e+02	8.288689716570601718e+00	6.813422254524729738e+01	2.464774905387792501e+02	6.361041317258999683e-01	6.810475442154690029e+00	1.360022913423770907e+00	7.864378277661476790e-01
3.470000000000000000e+02	6.943272729672165042e+03	-2.754840822327587091e+00	-3.450630188072303817e+00	1.432841790713702721e+03	-4.826948095409363759e+00	-4.871242243449117382e+00	4.521916573987710564e+01	-3.033747479965181526e+01	0.000000000000000000e+00	-1.974282661106694814e+00	-5.364378277661476790e-01	-5.786893258332630463e-01	7.309532198169416006e+03	1.101746255502872973e+00	3.788515726305146103e-01	1.586233395356851361e+03	2.016073592856286609e+02	-1.060621121724558691e+00	5.102624953660522067e+01	3.872709593350742807e+01	0.000000000000000000e+00	1.795253361133193337e-01	-2.057189138830738395e-01	-2.060113295832981806e-01	7.675791666666666970e+03	4.958333333333333037e+00	4.208333333333333037e+00	1.739625000000000000e+03	4.080416666666666856e+02	2.750000000000000000e+00	5.683333333333333570e+01	1.077916666666666714e+02	0.000000000000000000e+00	2.333333333333333481e+00	1.250000000000000000e-01	1.666666666666666574e-01	8.042051135163917934e+03	8.814920411163793545e+00	8.037815094036151464e+00	1.893016604643148639e+03	6.144759740477047671e+02	6.560621121724558691e+00	6.264041713006145073e+01	1.768562373998259147e+02	0.000000000000000000e+00	4.487141330553347629e+00	4.557189138830738395e-01	5.393446629166315232e-01	8.408310603661169807e+03	1.267150748899425317e+01	1.186729685473897078e+01	2.046408209286297279e+03	8.209102814287427918e+02	1.037124224344911738e+01	6.844750092678955866e+01	2.459208081329851439e+02	0.000000000000000000e+00	6.640949327773361333e+00	7.864378277661476790e-01	9.120226591665963056e-01
3.480000000000000000e+02	6.943633082316862783e+03	-3.029752545666572594e+00	-3.629297769048542399e+00	1.432527528381417824e+03	-7.607177255974363561e+00	-4.778801492096095060e+00	4.408442987202444385e+01	-3.308075701159854987e+01	-7.881883952584496367e-01	-2.076661324782894891e+00	-5.786893258332631573e-01	-3.579859602760600557e-01	7.311858207825097452e+03	7.559570605000471843e-01	3.103511154757288004e-01	1.587222097524042283e+03	1.973630780386794754e+02	-8.685674127147140489e-01	5.041721493601222193e+01	3.700128816086738937e+01	-2.899275309625581887e-01	3.336004275219295323e-03	-2.060113295832982361e-01	-1.581596468046967130e-01	7.680083333333333030e+03	4.541666666666666963e+00	4.250000000000000000e+00	1.741916666666666742e+03	4.023333333333333144e+02	3.041666666666666519e+00	5.675000000000000000e+01	1.070833333333333286e+02	2.083333333333333426e-01	2.083333333333333481e+00	1.666666666666666574e-01	4.166666666666666435e-02	8.048308458841568608e+03	8.327376272833287629e+00	8.189648884524270755e+00	1.896611235809291202e+03	6.073035886279872102e+02	6.951900746048046642e+00	6.308278506398777807e+01	1.771653785057992536e+02	7.065941976292248183e-01	4.163330662391447667e+00	5.393446629166315232e-01	2.414929801380300278e-01	8.416533584349803277e+03	1.211308587899990741e+01	1.212929776904854151e+01	2.051305804951915889e+03	8.122738439226409355e+02	1.086213482542942721e+01	6.941557012797555615e+01	2.472474236782651928e+02	1.204855061925116377e+00	6.243327991449561409e+00	9.120226591665964166e-01	4.413192936093934260e-01
3.490000000000000000e+02	6.951293147329680323e+03	-3.051733245245139337e+00	-2.955910443150608913e+00	1.431947617647771949e+03	-8.300842510361974291e+00	-4.988975784992328855e+00	4.351969730820268012e+01	-2.989308783981465467e+01	-1.072875655532295358e+00	-1.479098583150879831e+00	-1.066917101476927421e+00	-7.761423749153966156e-01	7.318292406998173647e+03	7.449667107107638131e-01	6.262114450913620622e-01	1.588619642157219232e+03	1.937245787448190129e+02	-1.015321225829497465e+00	5.030151532076800436e+01	3.749095608009267266e+01	-4.114378277661476790e-01	1.146173750912267142e-01	-3.042918840717970252e-01	-3.047378541243649375e-01	7.685291666666666970e+03	4.541666666666666963e+00	4.208333333333333037e+00	1.745291666666666742e+03	3.957500000000000000e+02	2.958333333333333481e+00	5.708333333333333570e+01	1.048750000000000000e+02	2.500000000000000000e-01	1.708333333333333259e+00	4.583333333333333148e-01	1.666666666666666574e-01	8.052290926335160293e+03	8.338366622622569224e+00	7.790455221575303568e+00	1.901963691176114253e+03	5.977754212551809587e+02	6.931987892496164427e+00	6.386515134589866705e+01	1.722590439199073273e+02	9.114378277661476790e-01	3.302049291575439582e+00	1.220958550738463710e+00	6.380711874576983078e-01	8.419290186003654526e+03	1.213506657857847415e+01	1.137257710981727499e+01	2.058635715685561536e+03	7.998008425103619174e+02	1.090564245165899493e+01	7.064696935846399128e+01	2.396430878398146547e+02	1.572875655532295358e+00	4.895765249817546128e+00	1.983583768143593939e+00	1.109475708248729875e+00
3.500000000000000000e+02	6.958840211880722563e+03	-3.388697315729713999e+00	-2.985426413616219410e+00	1.433534878909465533e+03	-4.379019525653745859e+00	-4.315591317915711045e+00	4.284608416962523592e+01	-2.700081271553247575e+01	-3.579859602760601112e-01	-1.821276915334299806e+00	-5.786893258332631573e-01	-4.694374650592332832e-01	7.323107605940361282e+03	6.389846754684764818e-01	4.656201265252235544e-01	1.590579939454732767e+03	1.938729902371731271e+02	-6.994623256245224852e-01	4.992304208481262151e+01	3.868709364223376213e+01	-1.581596468046967408e-01	4.769487566618346719e-02	-2.060113295832982361e-01	-1.930520658629499842e-01	7.687375000000000000e+03	4.666666666666666963e+00	3.916666666666666519e+00	1.747625000000000000e+03	3.921250000000000000e+02	2.916666666666666519e+00	5.700000000000000000e+01	1.043750000000000000e+02	4.166666666666666435e-02	1.916666666666666741e+00	1.666666666666666574e-01	8.333333333333332871e-02	8.051642394059638718e+03	8.694348657864857444e+00	7.367713206808109483e+00	1.904670060545267233e+03	5.903770097628269014e+02	6.532795658957855522e+00	6.407695791518737849e+01	1.700629063577662237e+02	2.414929801380300556e-01	3.785638457667150014e+00	5.393446629166315232e-01	3.597187325296166138e-01	8.415909788119277437e+03	1.272203064906304704e+01	1.081875974694955289e+01	2.061715121090534467e+03	7.886290195256538027e+02	1.014892465124904497e+01	7.115391583037475698e+01	2.357508127155324757e+02	4.413192936093934815e-01	5.654610248667633066e+00	9.120226591665964166e-01	6.361041317258999683e-01
3.510000000000000000e+02	6.964863220689692753e+03	-2.682521726616396762e+00	-2.988247530627659465e+00	1.435360131199177204e+03	-5.683574513657617899e+00	-3.429431409351978655e+00	4.247416095366605049e+01	-2.489383683238379774e+01	0.000000000000000000e+00	-1.677827300200521954e+00	-5.786893258332630463e-01	-5.364378277661476790e-01	7.328910777011512437e+03	8.254058033584681375e-01	4.433762346861702675e-01	1.592992565599588488e+03	1.898248794098378482e+02	-2.980490380093225866e-01	4.973708047683302880e+01	3.907391491714143683e+01	0.000000000000000000e+00	3.608634989973902307e-02	-2.060113295832981806e-01	-2.057189138830738395e-01	7.692958333333333030e+03	4.333333333333333037e+00	3.875000000000000000e+00	1.750625000000000000e+03	3.853333333333333144e+02	2.833333333333333481e+00	5.700000000000000000e+01	1.030416666666666714e+02	0.000000000000000000e+00	1.750000000000000000e+00	1.666666666666666574e-01	1.250000000000000000e-01	8.057005889655153624e+03	7.841260863308198381e+00	7.306623765313830177e+00	1.908257434400411512e+03	5.808417872568287521e+02	5.964715704675989549e+00	6.426291952316697120e+01	1.670094184161919202e+02	0.000000000000000000e+00	3.463913650100260977e+00	5.393446629166315232e-01	4.557189138830738395e-01	8.421053445976973308e+03	1.134918839328306284e+01	1.073824753062766035e+01	2.065889868800823024e+03	7.763502411803242467e+02	9.096098076018645173e+00	7.152583904633394241e+01	2.309771701657171548e+02	0.000000000000000000e+00	5.177827300200521954e+00	9.120226591665963056e-01	7.864378277661476790e-01
3.520000000000000000e+02	6.964454331434127198e+03	-2.909231012861383192e+00	-2.639407110397691270e+00	1.432831307128289154e+03	-2.015620206947914994e+00	-3.784718508614505428e+00	4.195096513876553246e+01	-2.095235929032578781e+01	-5.364378277661476790e-01	-1.467167536287188101e+00	-7.908329997330663108e-01	-5.364378277661476790e-01	7.327997999050397084e+03	6.495511602359749226e-01	6.177964448011543652e-01	1.593915653564144577e+03	1.918255232298593853e+02	-5.381925876405859732e-01	4.943381590271609838e+01	3.956548702150377039e+01	-2.057189138830738395e-01	5.808289852307257917e-02	-2.704164998665331554e-01	-2.057189138830738395e-01	7.691541666666666970e+03	4.208333333333333037e+00	3.875000000000000000e+00	1.755000000000000000e+03	3.856666666666666856e+02	2.708333333333333481e+00	5.691666666666666430e+01	1.000833333333333286e+02	1.250000000000000000e-01	1.583333333333333259e+00	2.500000000000000000e-01	1.250000000000000000e-01	8.055085334282936856e+03	7.767115506430691596e+00	7.132203555198845635e+00	1.916084346435855423e+03	5.795078101034739575e+02	5.954859254307253380e+00	6.439951743061722311e+01	1.606011796451628868e+02	4.557189138830738395e-01	3.108583768143593939e+00	7.704164998665331554e-01	4.557189138830738395e-01	8.418629001899205832e+03	1.132589767952804927e+01	1.038940711039769127e+01	2.077168692871710846e+03	7.733489535402812862e+02	9.201385175281172835e+00	7.188236819456778903e+01	2.211190259569924592e+02	7.864378277661476790e-01	4.633834202953854842e+00	1.290832999733066311e+00	7.864378277661476790e-01
3.530000000000000000e+02	6.972931127679901692e+03	-2.533250414080594481e+00	-2.915004909178391834e+00	1.438278318089298864e+03	-4.091242118278898943e+00	-3.440427796935193516e+00	4.227145141220720603e+01	-2.363675812575246482e+01	-6.038995287340802598e-01	-1.958099243547831492e+00	-7.761423749153966156e-01	-4.694374650592332832e-01	7.335132230506617816e+03	8.167081262930362406e-01	4.799975454108040829e-01	1.598222492377982917e+03	1.873293789408605505e+02	-5.118805651342634988e-01	4.946905903943693517e+01	3.749412093712376759e+01	-1.977830977003734725e-01	-1.040496217739157458e-01	-3.047378541243649375e-01	-1.930520658629499842e-01	7.697333333333333030e+03	4.166666666666666963e+00	3.875000000000000000e+00	1.758166666666666742e+03	3.787500000000000000e+02	2.416666666666666519e+00	5.666666666666666430e+01	9.862500000000000000e+01	2.083333333333333426e-01	1.750000000000000000e+00	1.666666666666666574e-01	8.333333333333332871e-02	8.059534436160048244e+03	7.516625207040297241e+00	7.270002454589196361e+00	1.918110840955350568e+03	5.701706210591394210e+02	5.345213898467596536e+00	6.386427429389639343e+01	1.597558790628762324e+02	6.144497643670401299e-01	3.604049621773915746e+00	6.380711874576983078e-01	3.597187325296166138e-01	8.421735538986764368e+03	1.086658374741392841e+01	1.066500490917839272e+01	2.078055015244034621e+03	7.615912421182788421e+02	8.273761130268526998e+00	7.106188192112611546e+01	2.208867581257524648e+02	1.020566195400747000e+00	5.458099243547831492e+00	1.109475708248729875e+00	6.361041317258999683e-01
3.540000000000000000e+02	6.976352059911292599e+03	-2.502520745754289067e+00	-3.349188393283063281e+00	1.439213720562122944e+03	-5.728511397586430576e+00	-2.973286329906680514e+00	4.239326402033411512e+01	-2.211873978740530333e+01	-5.364378277661476790e-01	-1.873061491157383296e+00	-7.761423749153966156e-01	-6.160254037844385966e-01	7.337655196622312360e+03	7.695729604561889481e-01	1.587391366918016189e-01	1.599377693614394730e+03	1.851982443012067847e+02	-2.991431649533402570e-01	4.944663201016705756e+01	3.833646343963068404e+01	-2.057189138830738395e-01	-8.236407891202501830e-02	-3.047378541243649375e-01	-1.830127018922192983e-01	7.698958333333333030e+03	4.041666666666666963e+00	3.666666666666666519e+00	1.759541666666666742e+03	3.761250000000000000e+02	2.375000000000000000e+00	5.650000000000000000e+01	9.879166666666667140e+01	1.250000000000000000e-01	1.708333333333333259e+00	1.666666666666666574e-01	2.500000000000000000e-01	8.060261470044353700e+03	7.313760372877144533e+00	7.174594196641531418e+00	1.919705639718938755e+03	5.670517556987931584e+02	5.049143164953340701e+00	6.355336798983294244e+01	1.592468698937026659e+02	4.557189138830738395e-01	3.499030745578691537e+00	6.380711874576983078e-01	6.830127018922192983e-01	8.421564606755373461e+03	1.058585407908762299e+01	1.068252172661639676e+01	2.079869612771210541e+03	7.579785113975864306e+02	7.723286329906680514e+00	7.060673597966588488e+01	2.197020731207386461e+02	7.864378277661476790e-01	5.289728157824050037e+00	1.109475708248729875e+00	1.116025403784438597e+00
3.550000000000000000e+02	6.980142245242073841e+03	-2.272481542542381217e+00	-3.087751105855140121e+00	1.438747644749901383e+03	-4.958514732312607975e+00	-2.782922708481261331e+00	4.122254179283073938e+01	-1.918340880659532388e+01	-4.694374650592332832e-01	-2.679468270135098251e+00	-6.038995287340802598e-01	-7.908329997330663108e-01	7.340341955954369951e+03	8.220925620621426511e-01	3.519577804057631987e-01	1.600915489041617320e+03	1.840624093005103532e+02	-2.039613542406306657e-01	4.906960422974869829e+01	3.855412893003567376e+01	-1.930520658629499842e-01	-5.064008017342158663e-01	-1.977830977003734725e-01	-2.704164998665331554e-01	7.700541666666666970e+03	3.916666666666666519e+00	3.791666666666666519e+00	1.763083333333333258e+03	3.730833333333333144e+02	2.375000000000000000e+00	5.691666666666666430e+01	9.629166666666667140e+01	8.333333333333332871e-02	1.666666666666666741e+00	2.083333333333333426e-01	2.500000000000000000e-01	8.060741377378963989e+03	7.011240771271189942e+00	7.231375552927570283e+00	1.925251177625049195e+03	5.621042573661562756e+02	4.953961354240631110e+00	6.476372910358462320e+01	1.540292044032976833e+02	3.597187325296166138e-01	3.839734135067549126e+00	6.144497643670401299e-01	7.704164998665331554e-01	8.420941088091260099e+03	1.010581487587571381e+01	1.067108443918847271e+01	2.087419021916764905e+03	7.511251813989792936e+02	7.532922708481261331e+00	7.261079154050258921e+01	2.117667421399286809e+02	6.361041317258999683e-01	6.012801603468432177e+00	1.020566195400747000e+00	1.290832999733066311e+00
3.560000000000000000e+02	6.991881895042430187e+03	-2.457250990968095739e+00	-2.408601358220896937e+00	1.440693305832464830e+03	-3.129799713355055246e+00	-2.373484597963757547e+00	4.133095729729416234e+01	-2.051163303896707646e+01	-5.364378277661476790e-01	-2.371270172568224588e+00	-5.786893258332631573e-01	-5.364378277661476790e-01	7.348920114187881154e+03	7.505411711826188714e-01	4.415326542228847906e-01	1.602784152916232415e+03	1.817059334766558152e+02	-8.257563231521203306e-02	4.918631198198040977e+01	3.780668348051646177e+01	-2.057189138830738395e-01	-3.939684196174455533e-01	-2.060113295832982361e-01	-2.057189138830738395e-01	7.705958333333333030e+03	3.958333333333333481e+00	3.291666666666666519e+00	1.764875000000000000e+03	3.665416666666666856e+02	2.208333333333333481e+00	5.704166666666666430e+01	9.612500000000000000e+01	1.250000000000000000e-01	1.583333333333333259e+00	1.666666666666666574e-01	1.250000000000000000e-01	8.062996552478784906e+03	7.166125495484047647e+00	6.141800679110447803e+00	1.926965847083767585e+03	5.513773998566775845e+02	4.499242298981878996e+00	6.489702135135291883e+01	1.544433165194835453e+02	4.557189138830738395e-01	3.560635086284111850e+00	5.393446629166315232e-01	4.557189138830738395e-01	8.420034771624235873e+03	1.037391765763476315e+01	8.991934691554229531e+00	2.089056694167535170e+03	7.362131330466884265e+02	6.790151264630424066e+00	7.275237603603916625e+01	2.127616330389670907e+02	7.864378277661476790e-01	5.537936839234890662e+00	9.120226591665964166e-01	7.864378277661476790e-01
3.570000000000000000e+02	6.998187899716140237e+03	-2.188895887408798480e+00	-2.942075827508405350e+00	1.442255850491008005e+03	-4.666542970215800779e+00	-2.855473855560754171e+00	4.198485630296983828e+01	-2.173084950322754594e+01	-5.364378277661476790e-01	-1.633164978870554895e+00	0.000000000000000000e+00	-9.402380714238083304e-01	7.354614783191404058e+03	8.430520562956007602e-01	7.062875291246406562e-02	1.604648758578837260e+03	1.777917285148920996e+02	-2.819035944470438260e-01	4.932576148481825129e+01	3.700957524838622703e+01	-2.057189138830738395e-01	1.675084389805592266e-02	0.000000000000000000e+00	-3.451190357119041652e-01	7.711041666666666970e+03	3.875000000000000000e+00	3.083333333333333481e+00	1.767041666666666742e+03	3.602500000000000000e+02	2.291666666666666519e+00	5.666666666666666430e+01	9.575000000000000000e+01	1.250000000000000000e-01	1.666666666666666741e+00	0.000000000000000000e+00	2.500000000000000000e-01	8.067468550141929882e+03	6.906947943704398796e+00	6.096037913754202897e+00	1.929434574754496225e+03	5.427082714851078435e+02	4.865236927780376419e+00	6.400757184851508441e+01	1.544904247516137730e+02	4.557189138830738395e-01	3.316582489435277559e+00	0.000000000000000000e+00	8.451190357119041652e-01	8.423895433617193703e+03	9.938895887408797591e+00	9.108742494175071869e+00	2.091827482842325480e+03	7.251665429702158008e+02	7.438807188894086764e+00	7.134847703036348321e+01	2.132308495032275459e+02	7.864378277661476790e-01	4.966498312203888155e+00	0.000000000000000000e+00	1.440238071423808330e+00
3.580000000000000000e+02	7.001711852593488402e+03	-2.405082066870833035e+00	-2.137753077753445030e+00	1.442916677276971768e+03	-6.701453933084110304e+00	-2.297272015648271104e+00	4.250866785126768832e+01	-2.240441331126088187e+01	0.000000000000000000e+00	-2.179318685056713889e+00	-5.786893258332631573e-01	-4.694374650592332832e-01	7.357022592963410716e+03	7.766256332312502231e-01	4.519567944566107442e-01	1.606541671971819142e+03	1.755034397001246020e+02	-1.278026744908022927e-01	4.956683392563384416e+01	3.586029334436955907e+01	0.000000000000000000e+00	-1.521593425283569445e-01	-2.060113295832982361e-01	-1.930520658629499842e-01	7.712333333333333030e+03	3.958333333333333481e+00	3.041666666666666519e+00	1.770166666666666742e+03	3.577083333333333144e+02	2.041666666666666519e+00	5.662500000000000000e+01	9.412500000000000000e+01	0.000000000000000000e+00	1.875000000000000000e+00	1.666666666666666574e-01	8.333333333333332871e-02	8.067644073703255344e+03	7.140041033435416296e+00	5.631376538876722293e+00	1.933791661361514343e+03	5.399132269665419699e+02	4.211136007824135774e+00	6.368316607436615584e+01	1.523897066556304480e+02	0.000000000000000000e+00	3.902159342528356945e+00	5.393446629166315232e-01	3.597187325296166138e-01	8.422954814073176749e+03	1.032174873353750044e+01	8.221086411086778512e+00	2.097416656056361717e+03	7.221181205997506822e+02	6.380605348981603697e+00	7.074133214873231168e+01	2.106544133112608961e+02	0.000000000000000000e+00	5.929318685056713889e+00	9.120226591665964166e-01	6.361041317258999683e-01
3.590000000000000000e+02	7.016666287339721748e+03	-1.750508104893926387e+00	-2.663812115651567058e+00	1.444412105272585904e+03	-2.806981849026385589e+00	-2.910593627966493457e+00	4.313190203287695113e+01	-2.166182160306600224e+01	-7.881883952584496367e-01	-1.741215886916068767e+00	-7.881883952584497477e-01	-3.579859602760599446e-01	7.367937310336527844e+03	8.122459475530368067e-01	3.764272755075497301e-01	1.608456052636292952e+03	1.735548424088201500e+02	-2.677968139832467287e-01	4.967011768310513986e+01	3.566908919846699888e+01	-2.899275309625581887e-01	-1.622746101247010131e-01	-2.899275309625581887e-01	-1.581596468046966575e-01	7.719208333333333030e+03	3.375000000000000000e+00	3.416666666666666519e+00	1.772500000000000000e+03	3.499166666666666856e+02	2.375000000000000000e+00	5.620833333333333570e+01	9.300000000000000000e+01	2.083333333333333426e-01	1.416666666666666741e+00	2.083333333333333426e-01	4.166666666666666435e-02	8.070479356330138216e+03	5.937754052446963193e+00	6.456906057825783307e+00	1.936543947363707048e+03	5.262784909245132212e+02	5.017796813983246729e+00	6.274654898356153154e+01	1.503309108015330082e+02	7.065941976292248183e-01	2.995607943458034494e+00	7.065941976292249294e-01	2.414929801380299723e-01	8.421750379326944312e+03	8.500508104893926387e+00	9.497145448984900540e+00	2.100587894727414096e+03	7.026403151823597000e+02	7.660593627966493457e+00	6.928476463378972028e+01	2.076618216030660165e+02	1.204855061925116377e+00	4.574549220249402026e+00	1.204855061925116377e+00	4.413192936093933150e-01
3.600000000000000000e+02	7.028904829105685167e+03	-2.808639537674105124e+00	-2.440427796935193516e+00	1.449276951094459946e+03	8.920159929951978484e+00	-2.310475442154689585e+00	4.293605470515637990e+01	-2.491735265844177150e+01	-7.881883952584495256e-01	-1.633164978870554895e+00	-5.364378277661476790e-01	-7.529711460710616366e-01	7.375431581219509098e+03	3.665135644962806971e-01	4.881194348657365012e-01	1.612325975547229973e+03	1.775225799649759892e+02	-1.135710544106780517e-01	4.946802735257818995e+01	3.329132367077911425e+01	-2.899275309625580777e-01	1.675084389805592266e-02	-2.057189138830738395e-01	-3.139855730355308183e-01	7.721958333333333030e+03	3.541666666666666519e+00	3.416666666666666519e+00	1.775375000000000000e+03	3.461250000000000000e+02	2.083333333333333481e+00	5.600000000000000000e+01	9.150000000000000000e+01	2.083333333333333426e-01	1.666666666666666741e+00	1.250000000000000000e-01	1.250000000000000000e-01	8.068485085447156962e+03	6.716819768837051896e+00	6.345213898467596536e+00	1.938424024452770027e+03	5.147274200350240108e+02	4.280237721077345014e+00	6.253197264742181005e+01	1.497086763292208786e+02	7.065941976292248183e-01	3.316582489435277559e+00	4.557189138830738395e-01	5.639855730355307628e-01	8.415011837560981803e+03	9.891972871007437718e+00	9.273761130268526998e+00	2.101473048905540054e+03	6.833298400700480215e+02	6.477142108821356103e+00	6.906394529484362010e+01	2.079173526584417573e+02	1.204855061925116155e+00	4.966498312203888155e+00	7.864378277661476790e-01	1.002971146071061526e+00
3.610000000000000000e+02	7.031143900033253885e+03	-2.156854249492380582e+00	-2.732497700452752643e+00	1.448867683281298696e+03	5.892755974176623113e+00	-3.501811308912466281e+00	4.348611913937326534e+01	-2.128990651717255389e+01	-4.694374650592332832e-01	-1.477993710685534756e+00	-5.786893258332631573e-01	-3.579859602760600557e-01	7.377717783349959973e+03	6.715728752538097091e-01	3.629178164402904194e-01	1.612058841640649234e+03	1.742588779870883116e+02	-6.259056544562331403e-01	4.949305956968663622e+01	3.591754674141372305e+01	-1.930520658629499842e-01	9.433647799056599226e-02	-2.060113295832982361e-01	-1.581596468046967130e-01	7.724291666666666970e+03	3.500000000000000000e+00	3.458333333333333481e+00	1.775250000000000000e+03	3.426250000000000000e+02	2.250000000000000000e+00	5.550000000000000000e+01	9.312500000000000000e+01	8.333333333333332871e-02	1.666666666666666741e+00	1.666666666666666574e-01	4.166666666666666435e-02	8.070865549983373967e+03	6.328427124746189847e+00	6.553748850226376987e+00	1.938441158359350766e+03	5.109911220129116600e+02	5.125905654456232696e+00	6.150694043031336378e+01	1.503324532585862698e+02	3.597187325296166138e-01	3.238996855342767489e+00	5.393446629166315232e-01	2.414929801380300278e-01	8.417439433300080054e+03	9.156854249492379694e+00	9.649164367119420049e+00	2.101632316718701531e+03	6.793572440258233200e+02	8.001811308912465392e+00	6.751388086062672755e+01	2.075399065171725397e+02	6.361041317258999683e-01	4.811327044018868015e+00	9.120226591665964166e-01	4.413192936093934260e-01
3.620000000000000000e+02	7.030289181549384011e+03	-2.689506585219505475e+00	-1.986541611246769090e+00	1.444045013320162980e+03	7.474408438032298818e+00	-3.663812115651567058e+00	4.408114056778940437e+01	-1.701700205457488835e+01	-7.881883952584497477e-01	-1.248681170399939422e+00	-1.059772895018904704e+00	-4.694374650592332832e-01	7.378019590774692006e+03	7.177467073902472627e-01	5.900625277099487143e-01	1.611085006660081490e+03	1.734663708856828066e+02	-6.235727244924502699e-01	4.962390361722803789e+01	3.738733230604589153e+01	-2.899275309625581887e-01	3.964927481333635484e-01	-3.840531141761190370e-01	-1.930520658629499842e-01	7.725750000000000000e+03	4.125000000000000000e+00	3.166666666666666519e+00	1.778125000000000000e+03	3.394583333333333144e+02	2.416666666666666519e+00	5.516666666666666430e+01	9.179166666666667140e+01	2.083333333333333426e-01	2.041666666666666519e+00	2.916666666666666852e-01	8.333333333333332871e-02	8.073480409225307994e+03	7.532253292609752293e+00	5.743270805623383879e+00	1.945164993339918510e+03	5.054502957809838222e+02	5.456906057825783307e+00	6.070942971610529071e+01	1.461960010272874513e+02	7.065941976292249294e-01	3.686840585199969489e+00	9.673864475094524629e-01	3.597187325296166138e-01	8.421210818450615989e+03	1.093950658521950459e+01	8.319874944580101683e+00	2.112204986679837020e+03	6.714422582286342731e+02	8.497145448984900540e+00	6.625219276554392422e+01	2.006003353879082169e+02	1.204855061925116377e+00	5.332014503733272903e+00	1.643106228352238185e+00	6.361041317258999683e-01
3.630000000000000000e+02	7.034643670253166420e+03	-2.455987421371069512e+00	-2.202291511763565968e+00	1.446452966109598719e+03	1.064674066793122620e+01	-3.164140834156880633e+00	4.416794879381872363e+01	-1.816160069352747541e+01	-4.694374650592331721e-01	-1.846250852481285065e+00	-4.694374650592332832e-01	-4.694374650592331721e-01	7.381321835126583210e+03	6.886729559811319845e-01	6.696875774515502755e-01	1.613038983054799473e+03	1.734067036672989559e+02	-4.154037504117735757e-01	4.958397439690936181e+01	3.666919965323626229e+01	-1.930520658629499287e-01	1.393745737593574674e-01	-1.930520658629499842e-01	-1.930520658629499287e-01	7.728000000000000000e+03	3.833333333333333481e+00	3.541666666666666519e+00	1.779625000000000000e+03	3.361666666666666856e+02	2.333333333333333481e+00	5.500000000000000000e+01	9.150000000000000000e+01	8.333333333333332871e-02	2.125000000000000000e+00	8.333333333333332871e-02	8.333333333333332871e-02	8.074678164873416790e+03	6.977993710685534978e+00	6.413645755881782762e+00	1.946211016945200527e+03	4.989266296660343869e+02	5.082070417078440983e+00	6.041602560309063819e+01	1.463308003467637377e+02	3.597187325296165583e-01	4.110625426240642533e+00	3.597187325296166138e-01	3.597187325296165583e-01	8.421356329746833580e+03	1.012265408803773603e+01	9.285624845096899449e+00	2.112797033890401053e+03	6.616865926654021450e+02	7.830807500823548040e+00	6.583205120618127637e+01	2.011616006935274754e+02	6.361041317258998573e-01	6.096250852481285065e+00	6.361041317258999683e-01	6.361041317258998573e-01
3.640000000000000000e+02	7.030473132497386359e+03	-2.326106933442681157e+00	-1.916025603090639962e+00	1.443810946285463388e+03	1.393334496282852797e+01	-3.014906824977657163e+00	4.448017744129366235e+01	-1.683831265836900570e+01	-5.364378277661476790e-01	-2.123105625617660586e+00	-7.908329997330663108e-01	-4.694374650592332832e-01	7.377007399582026665e+03	7.952798666119926807e-01	7.919871984546800192e-01	1.612467973142731580e+03	1.766541724814142640e+02	-3.616200791554953220e-01	4.974008872064683118e+01	3.720584367081549715e+01	-2.057189138830738395e-01	-6.155281280883029282e-02	-2.704164998665331554e-01	-1.930520658629499842e-01	7.723541666666666970e+03	3.916666666666666519e+00	3.500000000000000000e+00	1.781125000000000000e+03	3.393750000000000000e+02	2.291666666666666519e+00	5.500000000000000000e+01	9.125000000000000000e+01	1.250000000000000000e-01	2.000000000000000000e+00	2.500000000000000000e-01	8.333333333333332871e-02	8.070075933751307275e+03	7.038053466721340357e+00	6.208012801545319981e+00	1.949782026857268420e+03	5.020958275185857360e+02	4.944953412488828803e+00	6.025991127935316882e+01	1.452941563291844886e+02	4.557189138830738395e-01	4.061552812808830737e+00	7.704164998665331554e-01	3.597187325296166138e-01	8.416610200835948490e+03	1.015944026677601464e+01	8.916025603090639962e+00	2.118439053714536840e+03	6.648166550371714720e+02	7.598240158310989756e+00	6.551982255870633765e+01	1.993383126583690057e+02	7.864378277661476790e-01	6.123105625617660586e+00	1.290832999733066311e+00	6.361041317258999683e-01
3.650000000000000000e+02	7.036201961942351772e+03	-2.767114310873923344e+00	-1.744620855734007936e+00	1.441396613835583366e+03	1.983298356087811953e+01	-2.271927190031022281e+00	4.380035697265812900e+01	-1.538575738871935528e+01	-5.364378277661476790e-01	-1.590572873934303910e+00	-4.694374650592332832e-01	-6.160254037844385966e-01	7.380080147637842856e+03	7.622761778963718093e-01	8.360229054663292914e-01	1.611698306917791797e+03	1.786664917804390598e+02	9.869738317822118745e-03	4.944184515299573235e+01	3.803628797230698666e+01	-2.057189138830738395e-01	3.297135630328480449e-01	-1.930520658629499842e-01	-1.830127018922192983e-01	7.723958333333333030e+03	4.291666666666666963e+00	3.416666666666666519e+00	1.782000000000000000e+03	3.375000000000000000e+02	2.291666666666666519e+00	5.508333333333333570e+01	9.145833333333332860e+01	1.250000000000000000e-01	2.250000000000000000e+00	8.333333333333332871e-02	2.500000000000000000e-01	8.067836519028823204e+03	7.821057155436962560e+00	5.997310427867003746e+00	1.952301693082208203e+03	4.963335082195609402e+02	4.573463595015510919e+00	6.072482151367093905e+01	1.448803786943596776e+02	4.557189138830738395e-01	4.170286436967152177e+00	3.597187325296166138e-01	6.830127018922192983e-01	8.411714704724314288e+03	1.135044764420725727e+01	8.577954189067341417e+00	2.122603386164416406e+03	6.551670164391218805e+02	6.855260523364355763e+00	6.636630969400854951e+01	1.983024240553860125e+02	7.864378277661476790e-01	6.090572873934304354e+00	6.361041317258999683e-01	1.116025403784438597e+00


==> data/vector.tsv <==
t	nssS	nssE	nssI	nssR	nssVs	nssVi	nsS	nsE	nsI	nsR	nsVs	nsVi	S	E	I	R	Vs	Vi	sS	sE	sI	sR	sVs	sVi	ssS	ssE	ssI	ssR	ssVs	ssVi
0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	5.000000000000000000e+04	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	5.000000000000000000e+04	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	5.000000000000000000e+04	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	5.000000000000000000e+04	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	5.000000000000000000e+04	0.000000000000000000e+00
1.000000000000000000e+00	9.947270950378226189e+03	-8.663398378642616082e-01	3.989113398103174291e+01	2.803154497863527883e+00	4.975725269004485745e+04	3.320366771153194918e+01	9.948197975189112185e+03	-1.650325226546411894e-02	4.171640032384920715e+01	4.651577248931763719e+00	4.987035551168909296e+04	3.841433385576597459e+01	9.949125000000000000e+03	8.333333333333333703e-01	4.354166666666666430e+01	6.500000000000000000e+00	4.998345833333333576e+04	4.362500000000000000e+01	9.950052024810887815e+03	1.683169918932130749e+00	4.536693300948412144e+01	8.348422751068236281e+00	5.009656115497757855e+04	4.883566614423402541e+01	9.950979049621773811e+03	2.533006504530928460e+00	4.719219935230158569e+01	1.019684550213647256e+01	5.020966397662181407e+04	5.404633228846805082e+01
2.000000000000000000e+00	9.943617716291195393e+03	-7.322061797472811939e-01	3.060683887044040574e+01	5.490692389682263475e+00	4.962623597056725703e+04	5.982480761867560659e+01	9.945288024812265576e+03	9.463969101263594030e-01	3.422008610188687072e+01	9.037012861507799144e+00	4.977309715195029275e+04	6.695407047600446049e+01	9.946958333333333940e+03	2.625000000000000000e+00	3.783333333333333570e+01	1.258333333333333393e+01	4.991995833333333576e+04	7.408333333333332860e+01	9.948628641854402304e+03	4.303603089873640819e+00	4.144658056477980068e+01	1.612965380515887048e+01	5.006681951471637876e+04	8.121259619066219670e+01	9.950298950375472486e+03	5.982206179747281638e+00	4.505982779622626566e+01	1.967597427698440526e+01	5.021368069609941449e+04	8.834185904799105060e+01
3.000000000000000000e+00	9.938496834295416193e+03	-1.737133650909932214e-01	2.544542666159718181e+01	8.998737470342291545e+00	4.957355687270950875e+04	7.272085204020071103e+01	9.941102583814374157e+03	2.538143317454503389e+00	2.961854666413192305e+01	1.312436873517114577e+01	4.974538260302142589e+04	8.408959268676701981e+01	9.943708333333333940e+03	5.250000000000000000e+00	3.379166666666666430e+01	1.725000000000000000e+01	4.991720833333333576e+04	9.545833333333332860e+01	9.946314082852293723e+03	7.961856682545496611e+00	3.796478666920140199e+01	2.137563126482885423e+01	5.008903406364524562e+04	1.068270739798996374e+02	9.948919832371251687e+03	1.067371336509099322e+01	4.213790667173614679e+01	2.550126252965770846e+01	5.026085979395716276e+04	1.181958146264659462e+02
4.000000000000000000e+00	9.934547377109427543e+03	1.243059569686633559e+00	2.194912348328232099e+01	1.319337613708192514e+01	4.937890038901720254e+04	8.033302572859344082e+01	9.937586188554714681e+03	4.246529784843316335e+00	2.628706174164116049e+01	1.734668806854096346e+01	4.962453352784193703e+04	9.585401286429672041e+01	9.940625000000000000e+03	7.250000000000000000e+00	3.062500000000000000e+01	2.150000000000000000e+01	4.987016666666666424e+04	1.113750000000000000e+02	9.943663811445285319e+03	1.025347021515668366e+01	3.496293825835883951e+01	2.565331193145903654e+01	5.011579980549139145e+04	1.268959871357032796e+02	9.946702622890572457e+03	1.325694043031336733e+01	3.930087651671767901e+01	2.980662386291807309e+01	5.036143294431612594e+04	1.424169742714065592e+02
5.000000000000000000e+00	9.928045712927832938e+03	2.297186661139104302e+00	1.742540144767686527e+01	1.729659963934283340e+01	4.931249410337681184e+04	8.594267248821195437e+01	9.932335356463916469e+03	6.148593330569552151e+00	2.244186739050509871e+01	2.160663315300475062e+01	4.957953871835507016e+04	1.054296695774393129e+02	9.936625000000000000e+03	1.000000000000000000e+01	2.745833333333333215e+01	2.591666666666666785e+01	4.984658333333333576e+04	1.249166666666666714e+02	9.940914643536083531e+03	1.385140666943044785e+01	3.247479927616156203e+01	3.022670018032858508e+01	5.011362794831160136e+04	1.444036637558940299e+02	9.945204287072167062e+03	1.770281333886089570e+01	3.749126521898979547e+01	3.453673369399049875e+01	5.038067256328985968e+04	1.638906608451213742e+02
6.000000000000000000e+00	9.921903164662409836e+03	4.621830365356911940e+00	1.473848082374843216e+01	2.075687977982092747e+01	4.918707703764213511e+04	9.347608264997374761e+01	9.926889082331204918e+03	8.456748516011789008e+00	2.061924041187421608e+01	2.504510655657713158e+01	4.951268435215439968e+04	1.128630413249868809e+02	9.931875000000000000e+03	1.229166666666666607e+01	2.650000000000000000e+01	2.933333333333333215e+01	4.983829166666666424e+04	1.322500000000000000e+02	9.936860917668795082e+03	1.612658481732154314e+01	3.238075958812578392e+01	3.362156011008953271e+01	5.016389898117892881e+04	1.516369586750131191e+02	9.941846835337590164e+03	1.996150296797642198e+01	3.826151917625156784e+01	3.790978688684573683e+01	5.048950629569119337e+04	1.710239173500262382e+02
7.000000000000000000e+00	9.915217844806322319e+03	6.018961183422835148e+00	1.189193784172642054e+01	2.418136154574755636e+01	4.915552415563780232e+04	9.381210906745900502e+01	9.921421422403162069e+03	1.013448059171141757e+01	1.855013558752987635e+01	2.854901410620711033e+01	4.951063707781890116e+04	1.157393878670628311e+02	9.927625000000000000e+03	1.425000000000000000e+01	2.520833333333333215e+01	3.291666666666666430e+01	4.986575000000000000e+04	1.376666666666666572e+02	9.933828577596837931e+03	1.836551940828858420e+01	3.186653107913678795e+01	3.728431922712621827e+01	5.022086292218109884e+04	1.595939454662704975e+02	9.940032155193677681e+03	2.248103881657716485e+01	3.852472882494024020e+01	4.165197178758577223e+01	5.057597584436219768e+04	1.815212242658743094e+02
8.000000000000000000e+00	9.907053309944481953e+03	7.426947669932145502e+00	1.140893428386305075e+01	2.706637400351734968e+01	4.914290504784273799e+04	9.218409883978858943e+01	9.914505821638907946e+03	1.202597383496607364e+01	1.837113380859819145e+01	3.157485366842534091e+01	4.949778585725470475e+04	1.176753827532276233e+02	9.921958333333333940e+03	1.662500000000000000e+01	2.533333333333333215e+01	3.608333333333333570e+01	4.985266666666666424e+04	1.431666666666666572e+02	9.929410845027759933e+03	2.122402616503392636e+01	3.229553285806846930e+01	4.059181299824133049e+01	5.020754747607862373e+04	1.686579505801056769e+02	9.936863356722185927e+03	2.582305233006785272e+01	3.925773238280360999e+01	4.510029266314931817e+01	5.056242828549059050e+04	1.941492344935447250e+02
9.000000000000000000e+00	9.900777283030931358e+03	8.722359215322970982e+00	1.196780640606881363e+01	3.206562285779074273e+01	4.908012219977639324e+04	9.175249397175576860e+01	9.908867808182132649e+03	1.329867960766148549e+01	1.860890320303440859e+01	3.599114476222870707e+01	4.945645693322152511e+04	1.202929136525445557e+02	9.916958333333333940e+03	1.787500000000000000e+01	2.525000000000000000e+01	3.991666666666666430e+01	4.983279166666666424e+04	1.488333333333333428e+02	9.925048858484535231e+03	2.245132039233851629e+01	3.189109679696559141e+01	4.384218857110462153e+01	5.020912640011180338e+04	1.773737530141221157e+02	9.933139383635736522e+03	2.702764078467702902e+01	3.853219359393118282e+01	4.776771047554258587e+01	5.058546113355693524e+04	2.059141726949109170e+02
1.000000000000000000e+01	9.895480366042938840e+03	1.048832099247447758e+01	1.321179427255549221e+01	3.792205955010467022e+01	4.901237640815851046e+04	9.322136683773325672e+01	9.903531849688135480e+03	1.476499382957057271e+01	1.935589713627774699e+01	4.089852977505233866e+01	4.939981320407925523e+04	1.222565167521999570e+02	9.911583333333333940e+03	1.904166666666666785e+01	2.550000000000000000e+01	4.387500000000000000e+01	4.978725000000000000e+04	1.512916666666666572e+02	9.919634816978532399e+03	2.331833950376276476e+01	3.164410286372225301e+01	4.685147022494766134e+01	5.017468679592074477e+04	1.803268165811333574e+02	9.927686300623729039e+03	2.759501234085885812e+01	3.778820572744450601e+01	4.982794044989532978e+01	5.056212359184148954e+04	2.093619664956000577e+02
1.100000000000000000e+01	9.885634127409879511e+03	1.043182164423081559e+01	1.263194628257174124e+01	4.046327240500855993e+01	4.900875077992918523e+04	9.989132364765072225e+01	9.895712897038272786e+03	1.561174415544874172e+01	1.919097314128586973e+01	4.406496953583761211e+01	4.939885455663126049e+04	1.277789951571586897e+02	9.905791666666666060e+03	2.079166666666666785e+01	2.575000000000000000e+01	4.766666666666666430e+01	4.978895833333333576e+04	1.556666666666666572e+02	9.915870436295059335e+03	2.597158917788459576e+01	3.230902685871412672e+01	5.126836379749571648e+01	5.017906211003541102e+04	1.835543381761746105e+02	9.925949205923452610e+03	3.115151168910252011e+01	3.886805371742826054e+01	5.487006092832476867e+01	5.056916588673748629e+04	2.114420096856825921e+02
1.200000000000000000e+01	9.877930251014346140e+03	1.057475814610061171e+01	1.263362555730977022e+01	4.431578531242842445e+01	4.899405750336347410e+04	9.753694800576229795e+01	9.889173458840507010e+03	1.624571240638363889e+01	1.952514611198822081e+01	4.778289265621421578e+01	4.939465375168174069e+04	1.283518073362144776e+02	9.900416666666666060e+03	2.191666666666666785e+01	2.641666666666666785e+01	5.125000000000000000e+01	4.979525000000000000e+04	1.591666666666666572e+02	9.911659874492825111e+03	2.758762092694969681e+01	3.330818722134511489e+01	5.471710734378578422e+01	5.019584624831825931e+04	1.899815259971188368e+02	9.922903082318985980e+03	3.325857518723272221e+01	4.019970777602356549e+01	5.818421468757157555e+01	5.059644249663652590e+04	2.207963853275710164e+02
1.300000000000000000e+01	9.869165154060707209e+03	1.097945367689410645e+01	1.219995452812027281e+01	4.660604444763490761e+01	4.899327843183436198e+04	9.452510495769486454e+01	9.881790910363686635e+03	1.740639350511371930e+01	1.945414393072680070e+01	5.082385555715078596e+01	4.939770171591718099e+04	1.290958858121807680e+02	9.894416666666666060e+03	2.383333333333333215e+01	2.670833333333333215e+01	5.504166666666666430e+01	4.980212500000000000e+04	1.636666666666666572e+02	9.907042422969645486e+03	3.026027316155294500e+01	3.396252273593986359e+01	5.925947777618254264e+01	5.020654828408281901e+04	1.982374475211525464e+02	9.919668179272624911e+03	3.668721298977256140e+01	4.121671213854639149e+01	6.347728888569842098e+01	5.061097156816563802e+04	2.328082283756384641e+02
1.400000000000000000e+01	9.860246144544837080e+03	1.235040236101555244e+01	1.074754919626781202e+01	4.791579534516000649e+01	4.886459502710629022e+04	8.987650769039341014e+01	9.874206405605751570e+03	1.877936784717444141e+01	1.924877459813390601e+01	5.339539767258000325e+01	4.929113084688648087e+04	1.278757538451966980e+02	9.888166666666666060e+03	2.520833333333333215e+01	2.775000000000000000e+01	5.887500000000000000e+01	4.971766666666666424e+04	1.658750000000000000e+02	9.902126927727580551e+03	3.163729881949222289e+01	3.625122540186609399e+01	6.435460232741999675e+01	5.014420248644684762e+04	2.038742461548033020e+02	9.916087188788495041e+03	3.806626430565111008e+01	4.475245080373218798e+01	6.983420465483999351e+01	5.057073830622703827e+04	2.418734923096066041e+02
1.500000000000000000e+01	9.852896523988230911e+03	1.138148853856364973e+01	1.223576938467445352e+01	5.278009896457980688e+01	4.882929915372557298e+04	9.055715335376820008e+01	9.868135761994115455e+03	1.833657760261515790e+01	2.013871802567055980e+01	5.803588281562323914e+01	4.926019124352945801e+04	1.293410766768840858e+02	9.883375000000000000e+03	2.529166666666666785e+01	2.804166666666666785e+01	6.329166666666666430e+01	4.969108333333333576e+04	1.681250000000000000e+02	9.898614238005884545e+03	3.224675573071817780e+01	3.594461530766277235e+01	6.854745051771008946e+01	5.012197542313721351e+04	2.069089233231159142e+02	9.913853476011769089e+03	3.920184479476968420e+01	4.384756394865888041e+01	7.380323436875352172e+01	5.055286751294109854e+04	2.456928466462317999e+02
1.600000000000000000e+01	9.843355263517471030e+03	1.242526792552127368e+01	1.337321109437359468e+01	5.480780384796270255e+01	4.877832567876522080e+04	9.037408874306920836e+01	9.860073465092067636e+03	1.994180062942730203e+01	2.089493888052012949e+01	6.107056859064801557e+01	4.922122533938261040e+04	1.318120443715345971e+02	9.876791666666666060e+03	2.745833333333333215e+01	2.841666666666666785e+01	6.733333333333332860e+01	4.966412500000000000e+04	1.732500000000000000e+02	9.893509868241264485e+03	3.497486603723935872e+01	3.593839445281320621e+01	7.359609807601863452e+01	5.010702466061738960e+04	2.146879556284654029e+02	9.910228069815861090e+03	4.249139874114538884e+01	4.346012223895974103e+01	7.985886281870395464e+01	5.054992432123477920e+04	2.561259112569308058e+02
1.700000000000000000e+01	9.833186608839883775e+03	1.296872541584334648e+01	1.255834147135610834e+01	5.849691393298060405e+01	4.876007716448337305e+04	8.958251961158229904e+01	9.851572471086608857e+03	2.069269604125500805e+01	2.109167073567805417e+01	6.524845696649029492e+01	4.921374691557502229e+04	1.338537598057911566e+02	9.869958333333333940e+03	2.841666666666666785e+01	2.962500000000000000e+01	7.200000000000000000e+01	4.966741666666666424e+04	1.781250000000000000e+02	9.888344195580059022e+03	3.614063729207833120e+01	3.815832926432194938e+01	7.875154303350970508e+01	5.012108641775830620e+04	2.223962401942088434e+02	9.906730057826784105e+03	4.386460791748999100e+01	4.669165852864389166e+01	8.550308606701939595e+01	5.057475616884995543e+04	2.666674803884176868e+02
1.800000000000000000e+01	9.826341257367805156e+03	1.166489263041311375e+01	1.664017543964387258e+01	6.107677082227931464e+01	4.869403187852840347e+04	9.232885106380832951e+01	9.844962295350569548e+03	2.022827964853988902e+01	2.398675438648860236e+01	6.868421874447300013e+01	4.920024510593086598e+04	1.368727588652375005e+02	9.863583333333333940e+03	2.879166666666666785e+01	3.133333333333333215e+01	7.629166666666667140e+01	4.970645833333333576e+04	1.814166666666666572e+02	9.882204371316098332e+03	3.735505368479344668e+01	3.867991228017805838e+01	8.389911458886034268e+01	5.021267156073580554e+04	2.259605744680958139e+02	9.900825409298862724e+03	4.591844070292022195e+01	4.602649122702278817e+01	9.150656251105402816e+01	5.071888478813826805e+04	2.705044822695249991e+02
1.900000000000000000e+01	9.817655272319771029e+03	1.386427116488594535e+01	1.592795537122797711e+01	6.481946822680586706e+01	4.855394964114942559e+04	9.948931381860407441e+01	9.837160969493219454e+03	2.211963558244297445e+01	2.392231101894732248e+01	7.293056744673627634e+01	4.911220398724138067e+04	1.428696569093020230e+02	9.856666666666666060e+03	3.037500000000000000e+01	3.191666666666666785e+01	8.104166666666667140e+01	4.967045833333333576e+04	1.862500000000000000e+02	9.876172363840112666e+03	3.863036441755702555e+01	3.991102231438601677e+01	8.915276588659706647e+01	5.022871267942529084e+04	2.296303430906979770e+02	9.895678061013561091e+03	4.688572883511405109e+01	4.790537796210536214e+01	9.726386510652747575e+01	5.078696702551724593e+04	2.730106861813959540e+02
2.000000000000000000e+01	9.806530655609716632e+03	1.166954044346936215e+01	1.802181963685309896e+01	6.854364150110501441e+01	4.854391053708460095e+04	1.007332387477498514e+02	9.827661161138192256e+03	2.133477022173467930e+01	2.605257648509321911e+01	7.733432075055250721e+01	4.911455943520896835e+04	1.468041193738749257e+02	9.848791666666666060e+03	3.100000000000000000e+01	3.408333333333333570e+01	8.612500000000000000e+01	4.968520833333333576e+04	1.928750000000000000e+02	9.869922172195139865e+03	4.066522977826532070e+01	4.211409018157345230e+01	9.491567924944749279e+01	5.025585723145770316e+04	2.389458806261250743e+02	9.891052677723615489e+03	5.033045955653064141e+01	5.014484702981357600e+01	1.037063584988949856e+02	5.082650612958207057e+04	2.850167612522501486e+02
2.100000000000000000e+01	9.797334338292008397e+03	1.372620665114618177e+01	2.022701508586849073e+01	7.049514087221123759e+01	4.852015445161829848e+04	1.110382637570231878e+02	9.819792169146005108e+03	2.248810332557309266e+01	2.784267420960091499e+01	8.076840376943896160e+01	4.910213972580914560e+04	1.549149652118449296e+02	9.842250000000000000e+03	3.125000000000000000e+01	3.545833333333333570e+01	9.104166666666667140e+01	4.968412500000000000e+04	1.987916666666666572e+02	9.864707830853994892e+03	4.001189667442690734e+01	4.307399245706575641e+01	1.013149295638943812e+02	5.026611027419085440e+04	2.426683681214883848e+02	9.887165661707991603e+03	4.877379334885381468e+01	5.068965158079818423e+01	1.115881924611221052e+02	5.084809554838170152e+04	2.865450695763101407e+02
2.200000000000000000e+01	9.787038638767058728e+03	1.433111930472561824e+01	2.157886582128501729e+01	7.472843514293739986e+01	4.847237821014718793e+04	1.128408769198895243e+02	9.810977652716863304e+03	2.295722631902947342e+01	2.964359957730917472e+01	8.526005090480204274e+01	4.907823077174026548e+04	1.577746051266114478e+02	9.834916666666666060e+03	3.158333333333333215e+01	3.770833333333333570e+01	9.579166666666667140e+01	4.968408333333333576e+04	2.027083333333333428e+02	9.858855680616468817e+03	4.020944034763719088e+01	4.577306708935749668e+01	1.063232824285313001e+02	5.028993589492640604e+04	2.476420615400552379e+02	9.882794694566273392e+03	4.883554736194104606e+01	5.383780084538165056e+01	1.168548981903959429e+02	5.089578845651948359e+04	2.925757897467771613e+02
2.300000000000000000e+01	9.776178125433772948e+03	1.222113132530397195e+01	2.356530313063051096e+01	7.820257648065981471e+01	4.846488941157180670e+04	1.206534951468136256e+02	9.801818229383552534e+03	2.225639899598531812e+01	3.134515156531525548e+01	8.966378824032990735e+01	4.906396553911923547e+04	1.660975809067401485e+02	9.827458333333333940e+03	3.229166666666666430e+01	3.912500000000000000e+01	1.011250000000000000e+02	4.966304166666666424e+04	2.115416666666666572e+02	9.853098437283115345e+03	4.232693433734800692e+01	4.690484843468474452e+01	1.125862117596700926e+02	5.026211779421409301e+04	2.569857524265931943e+02	9.878738541232894931e+03	5.236220200802935665e+01	5.468469686936948904e+01	1.240474235193401853e+02	5.086119392176152178e+04	3.024298381865197030e+02
2.400000000000000000e+01	9.765420852815781473e+03	1.540630005188632978e+01	2.343597668734065209e+01	8.161593924852851956e+01	4.840929234308784362e+04	1.241070017276683046e+02	9.792377093074557706e+03	2.461981669260983097e+01	3.134298834367032782e+01	9.459963629093093118e+01	4.901052117154392181e+04	1.709910008638341594e+02	9.819333333333333940e+03	3.383333333333333570e+01	3.925000000000000000e+01	1.075833333333333286e+02	4.961175000000000000e+04	2.178750000000000000e+02	9.846289573592110173e+03	4.304684997405684044e+01	4.715701165632967218e+01	1.205670303757357260e+02	5.021297882845607819e+04	2.647589991361658690e+02	9.873245813850886407e+03	5.226036661478033807e+01	5.506402331265934436e+01	1.335507274181381376e+02	5.081420765691215638e+04	3.116429982723316812e+02
2.500000000000000000e+01	9.756838353641396679e+03	1.639431454882619832e+01	2.416936655453806537e+01	8.355313490741588112e+01	4.838263727663186728e+04	1.313574482540795998e+02	9.784502510154030460e+03	2.546799060774642953e+01	3.268884994393570054e+01	9.781823412037461196e+01	4.899415197164926212e+04	1.795328907937064855e+02	9.812166666666666060e+03	3.454166666666666430e+01	4.120833333333333570e+01	1.120833333333333286e+02	4.960566666666666424e+04	2.277083333333333428e+02	9.839830823179301660e+03	4.361534272558689906e+01	4.972781672273097087e+01	1.263484325462920452e+02	5.021718136168406636e+04	2.758837758729602001e+02	9.867494979691935441e+03	5.268901878450712672e+01	5.824730011212860603e+01	1.406135317592507761e+02	5.082869605670146120e+04	3.240592184125870858e+02
2.600000000000000000e+01	9.746597630720403686e+03	1.734527005435925062e+01	2.321873047224690367e+01	8.839666052922611073e+01	4.839550314880719816e+04	1.356026855200927344e+02	9.775402982026867903e+03	2.621430169384629494e+01	3.294269856945678043e+01	1.032191635979463911e+02	4.898173074107026332e+04	1.847596760933797100e+02	9.804208333333333940e+03	3.508333333333333570e+01	4.266666666666666430e+01	1.180416666666666714e+02	4.956795833333333576e+04	2.339166666666666572e+02	9.833013684639799976e+03	4.395236497282037647e+01	5.239063476387654816e+01	1.328641697353869517e+02	5.015418592559640820e+04	2.830736572399536044e+02	9.861819035946264194e+03	5.282139661230742433e+01	6.211460286108642492e+01	1.476866728041072463e+02	5.074041351785947336e+04	3.322306478132405800e+02
2.700000000000000000e+01	9.735756476733180534e+03	1.837776827962812476e+01	2.343502105743552022e+01	9.281459163155462022e+01	4.831861188630925608e+04	1.362654773311799090e+02	9.766044905033257237e+03	2.731388413981406416e+01	3.319667719538442441e+01	1.086364624824439744e+02	4.892111844315462804e+04	1.887577386655899545e+02	9.796333333333333940e+03	3.625000000000000000e+01	4.295833333333333570e+01	1.244583333333333286e+02	4.952362500000000000e+04	2.412500000000000000e+02	9.826621761633410642e+03	4.518611586018593584e+01	5.271998947128224700e+01	1.402802041842226970e+02	5.012613155684537196e+04	2.937422613344100455e+02	9.856910189933487345e+03	5.412223172037187169e+01	6.248164560923115118e+01	1.561020750351120512e+02	5.072863811369074392e+04	3.462345226688200910e+02
2.800000000000000000e+01	9.723834404464716499e+03	1.697602329527389386e+01	2.396274767055750843e+01	9.762544326536229278e+01	4.826309626891885273e+04	1.426438947551964702e+02	9.756250535565692189e+03	2.688384498097028086e+01	3.379387383527875244e+01	1.142710549660144750e+02	4.887738146779275849e+04	1.963219473775982351e+02	9.788666666666666060e+03	3.679166666666666430e+01	4.362500000000000000e+01	1.309166666666666572e+02	4.949166666666666424e+04	2.500000000000000000e+02	9.821082797767639931e+03	4.669948835236304774e+01	5.345612616472124756e+01	1.475622783673188394e+02	5.010595186554057000e+04	3.036780526224017649e+02	9.853498928868615621e+03	5.660731003805943828e+01	6.328725232944249512e+01	1.642078900679710216e+02	5.072023706441447575e+04	3.573561052448035298e+02
2.900000000000000000e+01	9.710639646266279669e+03	1.715212616454947536e+01	2.220837212914599235e+01	1.011201487242220480e+02	4.829131401775617269e+04	1.474198416290774958e+02	9.745278156466472865e+03	2.751356308227473590e+01	3.339585273123966402e+01	1.193725743621110240e+02	4.890278200887808634e+04	2.004599208145387479e+02	9.779916666666666060e+03	3.787500000000000000e+01	4.458333333333333570e+01	1.376250000000000000e+02	4.951425000000000000e+04	2.535000000000000000e+02	9.814555176866859256e+03	4.823643691772526410e+01	5.577081393542700738e+01	1.558774256378889618e+02	5.012571799112191366e+04	3.065400791854612521e+02	9.849193687067052451e+03	5.859787383545052819e+01	6.695829453752068616e+01	1.741298512757779520e+02	5.073718598224382731e+04	3.595801583709225042e+02
3.000000000000000000e+01	9.699008295450195874e+03	1.666963204964008938e+01	2.398753647783323117e+01	1.040919228646873478e+02	4.824551231722153898e+04	1.524457229272661607e+02	9.735212481058430058e+03	2.793898269148671432e+01	3.457710157224994418e+01	1.241501280990103453e+02	4.888644365861076949e+04	2.055561947969664232e+02	9.771416666666666060e+03	3.920833333333333570e+01	4.516666666666666430e+01	1.442083333333333428e+02	4.952737500000000000e+04	2.586666666666666856e+02	9.807620852274902063e+03	5.047768397517995709e+01	5.575623176108338441e+01	1.642665385676563403e+02	5.016830634138923051e+04	3.117771385363669197e+02	9.843825037883136247e+03	6.174703461702658558e+01	6.634579685550009742e+01	1.843247438019793378e+02	5.080923768277846102e+04	3.648876104060672105e+02
3.100000000000000000e+01	9.687086256758675518e+03	1.973780850323398539e+01	2.421036976772828453e+01	1.097514252424974472e+02	4.825245081574021606e+04	1.506437644837182859e+02	9.724647295046004729e+03	2.999390425161699270e+01	3.529268488386414049e+01	1.304590459545820522e+02	4.889307957453677227e+04	2.076552155751924715e+02	9.762208333333333940e+03	4.025000000000000000e+01	4.637500000000000000e+01	1.511666666666666572e+02	4.953370833333333576e+04	2.646666666666666856e+02	9.799769371620663151e+03	5.050609574838300375e+01	5.745731511613585951e+01	1.718742873787512622e+02	5.017433709212989925e+04	3.216781177581408997e+02	9.837330409907992362e+03	6.076219149676601461e+01	6.853963023227171902e+01	1.925819080908358671e+02	5.081496585092645546e+04	3.786895688496150569e+02
3.200000000000000000e+01	9.672469197545067800e+03	2.031989684100519966e+01	2.295640821420187905e+01	1.144745534590010152e+02	4.826813293101801537e+04	1.544263892932930275e+02	9.712776265439200870e+03	3.065994842050260161e+01	3.558237077376760737e+01	1.360914433961671932e+02	4.891279563217567920e+04	2.128590279799798566e+02	9.753083333333333940e+03	4.100000000000000000e+01	4.820833333333333570e+01	1.577083333333333428e+02	4.955745833333333576e+04	2.712916666666666856e+02	9.793390401227467009e+03	5.134005157949739839e+01	6.083429589289906403e+01	1.793252232704994924e+02	5.020212103449099232e+04	3.297243053533534862e+02	9.833697469121600079e+03	6.168010315899479679e+01	7.346025845246478525e+01	2.009421132076656704e+02	5.084678373564865615e+04	3.881569440400403437e+02
3.300000000000000000e+01	9.659325319310632040e+03	2.150937927151828433e+01	2.433558568841876379e+01	1.178862868264935173e+02	4.822319938768013526e+04	1.554301387340586302e+02	9.701516826321982080e+03	3.173385630242581001e+01	3.666779284420938012e+01	1.416098100799134158e+02	4.888266219384006399e+04	2.174442360336959723e+02	9.743708333333333940e+03	4.195833333333333570e+01	4.900000000000000000e+01	1.653333333333333428e+02	4.954212500000000000e+04	2.794583333333333144e+02	9.785899840344685799e+03	5.218281036424086494e+01	6.133220715579061988e+01	1.890568565867532698e+02	5.020158780615993601e+04	3.414724306329706565e+02	9.828091347356035840e+03	6.240728739514838708e+01	7.366441431158123976e+01	2.127803798401731683e+02	5.086105061231986474e+04	4.034865279326079985e+02
3.400000000000000000e+01	9.646415126781968866e+03	2.232291920855717038e+01	2.660343649464267557e+01	1.214126702244832074e+02	4.819757673284907651e+04	1.588143570931877377e+02	9.690103396724316553e+03	3.299479293761191911e+01	3.834338491398800386e+01	1.469355017789082751e+02	4.887060086642453825e+04	2.238446785465938547e+02	9.733791666666666060e+03	4.366666666666666430e+01	5.008333333333333570e+01	1.724583333333333428e+02	4.954362500000000000e+04	2.888750000000000000e+02	9.777479936609015567e+03	5.433854039572140948e+01	6.182328175267866754e+01	1.979811648877584105e+02	5.021664913357546175e+04	3.539053214534061453e+02	9.821168206551363255e+03	6.501041412477616177e+01	7.356323017202399228e+01	2.235039964421834782e+02	5.088967326715092349e+04	4.189356429068122907e+02
3.500000000000000000e+01	9.632400345985857712e+03	2.142032191870831781e+01	2.728260406824844253e+01	1.262603693639498914e+02	4.819348193426004582e+04	1.731267606721033303e+02	9.678012672992928856e+03	3.329349429268749105e+01	3.916213536745755164e+01	1.532135180153082672e+02	4.885030346713001927e+04	2.364800470027183223e+02	9.723625000000000000e+03	4.516666666666666430e+01	5.104166666666666430e+01	1.801666666666666572e+02	4.950712500000000000e+04	2.998333333333333144e+02	9.769237327007071144e+03	5.703983904064583754e+01	6.292119796587577696e+01	2.071198153180250472e+02	5.016394653286998073e+04	3.631866196639483064e+02	9.814849654014142288e+03	6.891301141462500368e+01	7.480072926508488251e+01	2.340729639693834088e+02	5.082076806573995418e+04	4.265399059945632985e+02
3.600000000000000000e+01	9.618304598265460299e+03	2.234977096657765117e+01	2.817403738990487128e+01	1.299140326268615695e+02	4.815380468192509579e+04	1.721244492566514168e+02	9.665860632466063180e+03	3.417488548328882558e+01	4.042035202828576956e+01	1.589153496467641276e+02	4.882742317429588002e+04	2.406872246283257084e+02	9.713416666666666060e+03	4.600000000000000000e+01	5.266666666666666430e+01	1.879166666666666572e+02	4.950104166666666424e+04	3.092500000000000000e+02	9.760972700867268941e+03	5.782511451671117442e+01	6.491298130504756614e+01	2.169179836865691868e+02	5.017466015903744847e+04	3.778127753716743200e+02	9.808528735067871821e+03	6.965022903342234883e+01	7.715929594342846087e+01	2.459193007064717449e+02	5.084827865140823269e+04	4.463755507433485832e+02
3.700000000000000000e+01	9.603016830703289088e+03	2.365525381798638094e+01	2.839722977807497983e+01	1.371407884915381885e+02	4.821250318410271575e+04	1.800750104033457433e+02	9.652654248684977574e+03	3.582762690899318869e+01	4.090694822237082207e+01	1.667162275791024229e+02	4.886025159205136151e+04	2.484958385350062144e+02	9.702291666666666060e+03	4.800000000000000000e+01	5.341666666666666430e+01	1.962916666666666572e+02	4.950800000000000000e+04	3.169166666666666856e+02	9.751929084648354547e+03	6.017237309100681131e+01	6.592638511096251364e+01	2.258671057542308915e+02	5.015574840794863849e+04	3.853374947983271568e+02	9.801566502630043033e+03	7.234474618201362262e+01	7.843610355525834166e+01	2.554425448417951259e+02	5.080349681589728425e+04	4.537583229299876280e+02
3.800000000000000000e+01	9.587845014044418349e+03	2.321868486965319889e+01	3.049628740165121954e+01	1.410901763681493435e+02	4.810470066470434540e+04	1.906114081961927695e+02	9.639714173688877054e+03	3.613017576815992982e+01	4.312314370082560799e+01	1.723575881840746717e+02	4.879791283235217270e+04	2.589515374314297560e+02	9.691583333333333940e+03	4.904166666666666430e+01	5.575000000000000000e+01	2.036250000000000000e+02	4.949112500000000000e+04	3.272916666666666856e+02	9.743452492977790826e+03	6.195315756517339878e+01	6.837685629917439201e+01	2.348924118159253283e+02	5.018433716764782730e+04	3.956317959019036152e+02	9.795321652622249530e+03	7.486464846368012616e+01	8.100371259834878401e+01	2.661598236318506565e+02	5.087754933529565460e+04	4.639719251371406017e+02
3.900000000000000000e+01	9.570036334781185360e+03	2.186927919313170321e+01	2.992057123880290703e+01	1.478804356026128630e+02	4.809542877370989299e+04	1.934021122933204992e+02	9.625309834057259650e+03	3.583047292989918731e+01	4.381445228606811781e+01	1.798985511346397743e+02	4.880796438685494650e+04	2.626802228133269068e+02	9.680583333333333940e+03	4.979166666666666430e+01	5.770833333333333570e+01	2.119166666666666572e+02	4.952050000000000000e+04	3.319583333333333144e+02	9.735856832609408229e+03	6.375286040343414129e+01	7.160221438059855359e+01	2.439347821986935401e+02	5.023303561314505350e+04	4.012364438533397220e+02	9.791130331885482519e+03	7.771405414020162539e+01	8.549609542786376437e+01	2.759528977307204514e+02	5.094557122629010701e+04	4.705145543733461295e+02
4.000000000000000000e+01	9.553835355785786305e+03	2.592504770996710306e+01	3.156511039308325550e+01	1.518676079259767562e+02	4.805923747344555159e+04	1.988834923591537347e+02	9.611563511226226183e+03	3.902502385498355153e+01	4.490755519654162953e+01	1.861004706296550353e+02	4.879001457005610428e+04	2.710459128462435388e+02	9.669291666666666060e+03	5.212500000000000000e+01	5.825000000000000000e+01	2.203333333333333428e+02	4.952079166666666424e+04	3.432083333333333144e+02	9.727019822107105938e+03	6.522497614501645558e+01	7.159244480345837758e+01	2.545661960370116503e+02	5.025156876327722421e+04	4.153707538204230900e+02	9.784747977547545815e+03	7.832495229003289694e+01	8.493488960691674095e+01	2.887990587406899294e+02	5.098234585988777690e+04	4.875331743075129225e+02
4.100000000000000000e+01	9.540424679760315485e+03	2.918533251565716213e+01	3.225251843450049449e+01	1.557315519539249919e+02	4.803655536945787753e+04	2.071369457164499295e+02	9.599191506546825622e+03	4.155099959116191144e+01	4.552209255058357940e+01	1.925324426436291674e+02	4.876940268472894240e+04	2.806726395248916219e+02	9.657958333333333940e+03	5.391666666666666430e+01	5.879166666666666430e+01	2.293333333333333428e+02	4.950225000000000000e+04	3.542083333333333144e+02	9.716725160119842258e+03	6.628233374217141716e+01	7.206124078274974920e+01	2.661342240230375182e+02	5.023509731527105760e+04	4.277440271417750068e+02	9.775491986906352395e+03	7.864800081767616291e+01	8.533081489883284121e+01	3.029351147127416652e+02	5.096794463054212247e+04	5.012797209502166993e+02
4.200000000000000000e+01	9.522905774092301726e+03	3.230618252043700522e+01	3.263213563319197874e+01	1.614638290247377199e+02	4.795730888756377681e+04	2.084048893205805939e+02	9.583952887046150863e+03	4.438225792688516691e+01	4.631606781659598937e+01	2.000027478457021743e+02	4.872238361044855264e+04	2.860566113269569541e+02	9.645000000000000000e+03	5.645833333333333570e+01	6.000000000000000000e+01	2.385416666666666572e+02	4.948745833333333576e+04	3.637083333333333144e+02	9.706047112953849137e+03	6.853440873978149739e+01	7.368393218340401063e+01	2.770805854876311400e+02	5.025253305621811887e+04	4.413600553397096746e+02	9.767094225907698274e+03	8.061048414622966618e+01	8.736786436680802126e+01	3.156195043085955945e+02	5.101760777910289471e+04	5.190117773460860917e+02
4.300000000000000000e+01	9.506112102524812144e+03	3.150589948332816803e+01	3.828968934505809329e+01	1.629864132422987666e+02	4.793139518086837052e+04	2.214778910151026139e+02	9.569347717929073042e+03	4.423211640833075364e+01	5.058234467252904665e+01	2.052848732878160547e+02	4.871751009043418890e+04	2.969264455075513069e+02	9.632583333333333940e+03	5.695833333333333570e+01	6.287500000000000000e+01	2.475833333333333428e+02	4.950362500000000000e+04	3.723750000000000000e+02	9.695818948737594837e+03	6.968455025833591776e+01	7.516765532747095335e+01	2.898817933788506025e+02	5.028973990956581110e+04	4.478235544924486931e+02	9.759054564141855735e+03	8.241076718333850692e+01	8.746031065494190671e+01	3.321802534243679474e+02	5.107585481913162948e+04	5.232721089848973861e+02
4.400000000000000000e+01	9.485983334381418899e+03	3.321377015890145401e+01	4.030302028824475258e+01	1.675776481734940830e+02	4.794901910684184259e+04	2.308498548582136038e+02	9.552241667190710359e+03	4.606521841278406271e+01	5.283901014412237629e+01	2.123929907534136987e+02	4.872928038675425341e+04	3.069249274291067877e+02	9.618500000000000000e+03	5.891666666666666430e+01	6.537500000000000000e+01	2.572083333333333144e+02	4.950954166666666424e+04	3.830000000000000000e+02	9.684758332809289641e+03	7.176811492054926589e+01	7.791098985587761661e+01	3.020236759132529301e+02	5.028980294657907507e+04	4.590750725708932123e+02	9.751016665618581101e+03	8.461956317443187459e+01	9.044697971175524742e+01	3.468390184931725457e+02	5.107006422649148590e+04	5.351501451417864246e+02
4.500000000000000000e+01	9.468466696041492469e+03	3.492578488315291452e+01	3.951368269198630401e+01	1.745064650978639520e+02	4.790342077693189640e+04	2.352902962040330692e+02	9.537025014687413204e+03	4.810872577490978586e+01	5.261100801265981630e+01	2.209615658822653188e+02	4.869750205513261608e+04	3.138326481020165488e+02	9.605583333333333940e+03	6.129166666666666430e+01	6.570833333333332860e+01	2.674166666666666856e+02	4.949158333333333576e+04	3.923750000000000000e+02	9.674141651979254675e+03	7.447460755842354274e+01	7.880565865400684800e+01	3.138717674510680808e+02	5.028566461153405544e+04	4.709173518979834512e+02	9.742699970625175411e+03	8.765754845018041408e+01	9.190298397468035319e+01	3.603268682354694192e+02	5.107974588973477512e+04	5.494597037959669024e+02
4.600000000000000000e+01	9.450864463641397379e+03	3.972071900210021766e+01	3.669375615307242811e+01	1.825016578395142233e+02	4.797211735589522141e+04	2.405811202056797526e+02	9.521348898487365659e+03	5.152702616771677668e+01	5.238854474320287835e+01	2.296258289197571116e+02	4.872932951128094282e+04	3.221655601028398905e+02	9.591833333333333940e+03	6.333333333333333570e+01	6.808333333333332860e+01	2.767500000000000000e+02	4.948654166666666424e+04	4.037500000000000000e+02	9.662317768179302220e+03	7.513964049894988761e+01	8.377812192346377174e+01	3.238741710802428884e+02	5.024375382205238566e+04	4.853344398971601095e+02	9.732802203025270501e+03	8.694594766456646084e+01	9.947291051359422909e+01	3.709983421604857767e+02	5.100096597743810707e+04	5.669188797943202189e+02
4.700000000000000000e+01	9.433193310012902657e+03	3.856367651818138143e+01	3.962256861751474446e+01	1.877159701716732627e+02	4.795607116146237240e+04	2.473040150796679200e+02	9.505971655006451329e+03	5.119850492575736212e+01	5.533211764209070793e+01	2.370454850858366171e+02	4.871755641406451468e+04	3.317978408731672744e+02	9.578750000000000000e+03	6.383333333333333570e+01	7.104166666666667140e+01	2.863750000000000000e+02	4.947904166666666424e+04	4.162916666666666856e+02	9.651528344993548671e+03	7.646816174090930929e+01	8.675121569124263488e+01	3.357045149141633829e+02	5.024052691926881380e+04	5.007854924601660969e+02	9.724306689987097343e+03	8.910299014848528998e+01	1.024607647158185983e+02	3.850340298283267657e+02	5.100201217187095608e+04	5.852793182536654513e+02
4.800000000000000000e+01	9.415187208737583205e+03	4.260967764992786755e+01	4.116186772647198211e+01	1.963362483272837835e+02	4.783162959349565790e+04	2.473245351198088429e+02	9.489322771035458572e+03	5.428400549163059452e+01	5.708093386323599105e+01	2.469597908303085489e+02	4.864960646341449319e+04	3.378497675599044214e+02	9.563458333333333940e+03	6.595833333333332860e+01	7.300000000000000000e+01	2.975833333333333144e+02	4.946758333333333576e+04	4.283750000000000000e+02	9.637593895631209307e+03	7.763266117503606267e+01	8.891906613676401605e+01	3.482068758363581082e+02	5.028556020325217833e+04	5.189002324400955786e+02	9.711729457929084674e+03	8.930698901673878254e+01	1.048381322735280179e+02	3.988304183393828453e+02	5.110353707317101362e+04	6.094254648801911571e+02
4.900000000000000000e+01	9.397970234448956035e+03	4.665087746305964345e+01	3.891197074095197905e+01	2.052151668908147144e+02	4.776475433836549200e+04	2.563171208247550226e+02	9.473276783891144078e+03	5.751293873152982172e+01	5.628931870380932878e+01	2.572950834454073288e+02	4.863233550251607812e+04	3.474502270790441685e+02	9.548583333333333940e+03	6.837500000000000000e+01	7.366666666666667140e+01	3.093750000000000000e+02	4.949991666666666424e+04	4.385833333333333144e+02	9.623889882775523802e+03	7.923706126847018538e+01	9.104401462952401403e+01	3.614549165545926712e+02	5.036749783081725036e+04	5.297164395876225171e+02	9.699196432217711845e+03	9.009912253694035655e+01	1.084213625923813709e+02	4.135348331091852856e+02	5.123507899496783648e+04	6.208495458419115494e+02
5.000000000000000000e+01	9.378400756461545825e+03	4.537527870835921817e+01	3.928041790877261974e+01	2.138086253913467658e+02	4.772798639670958801e+04	2.660576666453387134e+02	9.456179544897440792e+03	5.783347268751294479e+01	5.776520895438630987e+01	2.666543126956734113e+02	4.862630569835479400e+04	3.585288333226693567e+02	9.533958333333333940e+03	7.029166666666667140e+01	7.625000000000000000e+01	3.195000000000000000e+02	4.952462500000000000e+04	4.510000000000000000e+02	9.611737121769227087e+03	8.274986064582040513e+01	9.473479104561369013e+01	3.723456873043265887e+02	5.042294430164520600e+04	5.434711666773306433e+02	9.689515910205122054e+03	9.520805462497412464e+01	1.132195820912273803e+02	4.251913746086532342e+02	5.132126360329041199e+04	6.359423333546612866e+02
5.100000000000000000e+01	9.358032033293662607e+03	4.454169957874619001e+01	4.249354289922943195e+01	2.204396619710651635e+02	4.777353482373018051e+04	2.674174809273640676e+02	9.438411849980164334e+03	5.772918312270643071e+01	6.151760478294805523e+01	2.750948309855325533e+02	4.864876741186509025e+04	3.638962404636820338e+02	9.518791666666666060e+03	7.091666666666667140e+01	8.054166666666667140e+01	3.297500000000000000e+02	4.952400000000000000e+04	4.603750000000000000e+02	9.599171483353167787e+03	8.410415021062691210e+01	9.956572855038528758e+01	3.844051690144674467e+02	5.039923258813490975e+04	5.568537595363179662e+02	9.679551300039669513e+03	9.729163375458715279e+01	1.185897904341039180e+02	4.390603380289348365e+02	5.127446517626981949e+04	6.533325190726359324e+02
5.200000000000000000e+01	9.339373308526597611e+03	4.903824429860340217e+01	4.370203435146804338e+01	2.269919561736940352e+02	4.775092190177256271e+04	2.699829717348948179e+02	9.421228320929965776e+03	6.070662214930170109e+01	6.299685050906735739e+01	2.846209780868470034e+02	4.863471095088627771e+04	3.706164858674474090e+02	9.503083333333333940e+03	7.237500000000000000e+01	8.229166666666667140e+01	3.422500000000000000e+02	4.951850000000000000e+04	4.712500000000000000e+02	9.584938345736702104e+03	8.404337785069830602e+01	1.015864828242659854e+02	3.998790219131529966e+02	5.040228904911372229e+04	5.718835141325525910e+02	9.666793358140070268e+03	9.571175570139659783e+01	1.208812989818652994e+02	4.575080438263059932e+02	5.128607809822743729e+04	6.725170282651051821e+02
5.300000000000000000e+01	9.314979652366355367e+03	4.752190393411488145e+01	4.496790059921271165e+01	2.353411892676973025e+02	4.776854192189293099e+04	2.784787342771871863e+02	9.400989826183176774e+03	6.140678530039077998e+01	6.460895029960636293e+01	2.943997613005153084e+02	4.865283346094646549e+04	3.806143671385935932e+02	9.487000000000000000e+03	7.529166666666667140e+01	8.425000000000000000e+01	3.534583333333333144e+02	4.953712500000000000e+04	4.827500000000000000e+02	9.573010173816823226e+03	8.917654803294256283e+01	1.038910497003936371e+02	4.125169053661513203e+02	5.042141653905353451e+04	5.848856328614064068e+02	9.659020347633644633e+03	1.030614293992184685e+02	1.235320994007872883e+02	4.715754773989693263e+02	5.130570807810706901e+04	6.870212657228128137e+02
5.400000000000000000e+01	9.287723009901515979e+03	4.284507104214344508e+01	4.995889157242540080e+01	2.413918815241357834e+02	4.775212084814536502e+04	2.838702646471365370e+02	9.379069838284091020e+03	5.896420218773838684e+01	6.939611245287936470e+01	3.035292740954012061e+02	4.864320625740601099e+04	3.901017989902349541e+02	9.470416666666666060e+03	7.508333333333332860e+01	8.883333333333332860e+01	3.656666666666666856e+02	4.953429166666666424e+04	4.963333333333333144e+02	9.561763495049241101e+03	9.120246447892827746e+01	1.082705542137872925e+02	4.278040592379321652e+02	5.042537707592731749e+04	6.025648676764317315e+02	9.653110323431816141e+03	1.073215956245232121e+02	1.277077750942412564e+02	4.899414518091975879e+02	5.131646248518796347e+04	7.087964020195300918e+02
5.500000000000000000e+01	9.264683375510179758e+03	4.605458431942642505e+01	5.069916084665377554e+01	2.498056761712345519e+02	4.769582509130986728e+04	2.918270968422494320e+02	9.358945854421755939e+03	6.194395882637987683e+01	7.095374708999355562e+01	3.137778380856172475e+02	4.858489171232160152e+04	4.017885484211246876e+02	9.453208333333333940e+03	7.783333333333332860e+01	9.120833333333332860e+01	3.777500000000000000e+02	4.947395833333333576e+04	5.117500000000000000e+02	9.547470812244911940e+03	9.372270784028677326e+01	1.114629195766731016e+02	4.417221619143827525e+02	5.036302495434507000e+04	6.217114515788753124e+02	9.641733291156488121e+03	1.096120823472402321e+02	1.317175058200128888e+02	5.056943238287654481e+02	5.125209157535680424e+04	7.316729031577506248e+02
5.600000000000000000e+01	9.238911418510038857e+03	4.592551822617493684e+01	5.347269254671237348e+01	2.561676212624154232e+02	4.760700224226018327e+04	3.039179263601317871e+02	9.336830709255020338e+03	6.337942577975412917e+01	7.356967960668951889e+01	3.234588106312077116e+02	4.854018862113008799e+04	4.158964631800658935e+02	9.434750000000000000e+03	8.083333333333332860e+01	9.366666666666667140e+01	3.907500000000000000e+02	4.947337500000000000e+04	5.278750000000000000e+02	9.532669290744979662e+03	9.828724088691252803e+01	1.137636537266438239e+02	4.580411893687922884e+02	5.040656137886991201e+04	6.398535368199341065e+02	9.630588581489961143e+03	1.157411484404917132e+02	1.338606407866209622e+02	5.253323787375845768e+02	5.133974775773981673e+04	7.518320736398682129e+02
5.700000000000000000e+01	9.214715458502074398e+03	4.792069266647033032e+01	5.556311531229480494e+01	2.649041277310521991e+02	4.753226938057170628e+04	3.165316239380095453e+02	9.315649395917704169e+03	6.516867966656849376e+01	7.548989098948074172e+01	3.352437305321927852e+02	4.849480135695252102e+04	4.309324786356714867e+02	9.416583333333333940e+03	8.241666666666667140e+01	9.541666666666667140e+01	4.055833333333333144e+02	4.945733333333333576e+04	5.453333333333333712e+02	9.517517270748963711e+03	9.966465366676484905e+01	1.153434423438526011e+02	4.759229361344738436e+02	5.041986530971415050e+04	6.597341880309952558e+02	9.618451208164593481e+03	1.169126406668630125e+02	1.352702180210385450e+02	5.462625389356144296e+02	5.138239728609496524e+04	7.741350427286572540e+02
5.800000000000000000e+01	9.189631588066471522e+03	5.212155956918783062e+01	5.541698966529580872e+01	2.741930500056096207e+02	4.748213692686668219e+04	3.261162727811976083e+02	9.293524127366568791e+03	6.814411311792724746e+01	7.691682816598124361e+01	3.470965250028048104e+02	4.845988096343333746e+04	4.450789697239321185e+02	9.397416666666666060e+03	8.416666666666667140e+01	9.841666666666667140e+01	4.200000000000000000e+02	4.943762500000000000e+04	5.640416666666666288e+02	9.501309205966763329e+03	1.001892202154060953e+02	1.199165051673520992e+02	4.929034749971951896e+02	5.041536903656666254e+04	6.830043636094011390e+02	9.605201745266860598e+03	1.162117737641455051e+02	1.414163436680375412e+02	5.658069499943903793e+02	5.139311307313331781e+04	8.019670605521356492e+02
5.900000000000000000e+01	9.166917506556892477e+03	5.217845328336532162e+01	5.631892413856034096e+01	2.802766038255055037e+02	4.749633936045097653e+04	3.437564535209269252e+02	9.272854586611778359e+03	6.867255997501600007e+01	7.930529540261350974e+01	3.570133019127527518e+02	4.845302384689215978e+04	4.651490600937967770e+02	9.378791666666666060e+03	8.516666666666667140e+01	1.022916666666666714e+02	4.337500000000000000e+02	4.940970833333333576e+04	5.865416666666666288e+02	9.484728746721553762e+03	1.016607733583173427e+02	1.252780379307198331e+02	5.104866980872472482e+02	5.036639281977451174e+04	7.079342732395364237e+02	9.590665826776439644e+03	1.181548800499680283e+02	1.482644091947730089e+02	5.872233961744944963e+02	5.132307730621569499e+04	8.293268798124063323e+02
6.000000000000000000e+01	9.136694115091622734e+03	5.257022197494357130e+01	6.263795458828609242e+01	2.911409094933924280e+02	4.747985812497934239e+04	3.598329359487855186e+02	9.246805390879144397e+03	7.068094432080512490e+01	8.411064396080971051e+01	3.699246214133628996e+02	4.844567906248966756e+04	4.854373013077261021e+02	9.356916666666666060e+03	8.879166666666667140e+01	1.055833333333333286e+02	4.487083333333333144e+02	4.941150000000000000e+04	6.110416666666666288e+02	9.467027942454187723e+03	1.069023890125282179e+02	1.270560227058569467e+02	5.274920452533037860e+02	5.037732093751033244e+04	7.366460320256071554e+02	9.577139218241709386e+03	1.250131113583897786e+02	1.485287120783805790e+02	6.062757571732742008e+02	5.134314187502065761e+04	8.622503973845477958e+02
6.100000000000000000e+01	9.107691145719552878e+03	5.384193989170265837e+01	6.626713120946709523e+01	3.004431553184023187e+02	4.760937879966107721e+04	3.640005705509851737e+02	9.221533072859776439e+03	7.265013661251799704e+01	8.827939893806689042e+01	3.816590776592011593e+02	4.851052273316386709e+04	4.956044519421592440e+02	9.335375000000000000e+03	9.145833333333332860e+01	1.102916666666666714e+02	4.628750000000000000e+02	4.941166666666666424e+04	6.272083333333333712e+02	9.449216927140223561e+03	1.102665300541486602e+02	1.323039343952664524e+02	5.440909223407987838e+02	5.031281060016946140e+04	7.588122147245074984e+02	9.563058854280447122e+03	1.290747267749640059e+02	1.543162021238662476e+02	6.253068446815976813e+02	5.121395453367225127e+04	8.904160961156815119e+02
6.200000000000000000e+01	9.079683413745817234e+03	5.450757650307443924e+01	6.678533966186631687e+01	3.115400609329055897e+02	4.754842464312794618e+04	3.786818564453940894e+02	9.197133373539574677e+03	7.375378825153721607e+01	8.976766983093315844e+01	3.956033637997861092e+02	4.846806648823063733e+04	5.121742615560303875e+02	9.314583333333333940e+03	9.300000000000000000e+01	1.127500000000000000e+02	4.796666666666666856e+02	4.938770833333333576e+04	6.456666666666666288e+02	9.432033293127093202e+03	1.122462117484627839e+02	1.357323301690668416e+02	5.637299695335472052e+02	5.030735017843603418e+04	7.791590717773028700e+02	9.549483252920850646e+03	1.314924234969255679e+02	1.587146603381336831e+02	6.477932724004277816e+02	5.122699202353872533e+04	9.126514768879392250e+02
6.300000000000000000e+01	9.048397598650341024e+03	5.261961822138145806e+01	7.038494991262675171e+01	3.238154655571690910e+02	4.742776173223501246e+04	3.905675747104481275e+02	9.170407132658503542e+03	7.447647577735739333e+01	9.310914162298004726e+01	4.096160661119179167e+02	4.838783919945083471e+04	5.257212873552240353e+02	9.292416666666666060e+03	9.633333333333332860e+01	1.158333333333333286e+02	4.954166666666666856e+02	4.934791666666666424e+04	6.608750000000000000e+02	9.414426200674828578e+03	1.181901908893092639e+02	1.385575250436866099e+02	5.812172672214154545e+02	5.030799413388249377e+04	7.960287126447759647e+02	9.536435734682991097e+03	1.400470484452852133e+02	1.612817167540399055e+02	6.670178677761642803e+02	5.126807160109831602e+04	9.311824252895519294e+02
6.400000000000000000e+01	9.014623087405250772e+03	5.481807757587232999e+01	7.209177172178881676e+01	3.356203857026785045e+02	4.730322637207574007e+04	4.126293967761627641e+02	9.141478210369292356e+03	7.849237212126949714e+01	9.456671919422774408e+01	4.240393595180059378e+02	4.829655068603787367e+04	5.461896983880814105e+02	9.268333333333333940e+03	1.021666666666666714e+02	1.170416666666666714e+02	5.124583333333333712e+02	4.928987500000000000e+04	6.797500000000000000e+02	9.395188456297375524e+03	1.258409612120638457e+02	1.395166141391055987e+02	6.008773071486607478e+02	5.028319931396212633e+04	8.133103016119185895e+02	9.522043579261417108e+03	1.495152557574610057e+02	1.619915616115445118e+02	6.892962809639882380e+02	5.127652362792425993e+04	9.468706032238371790e+02
6.500000000000000000e+01	8.982941513234412923e+03	5.847014525316086520e+01	7.463569029581222480e+01	3.500588436484293879e+02	4.723156269305876049e+04	4.200498121728645060e+02	9.113179089950539492e+03	8.213090595991377540e+01	9.773451181457278381e+01	4.400085884908813796e+02	4.823930217986271600e+04	5.590665727530989670e+02	9.243416666666666060e+03	1.057916666666666714e+02	1.208333333333333286e+02	5.299583333333333712e+02	4.924704166666666424e+04	6.980833333333333712e+02	9.373654243382792629e+03	1.294524273734195674e+02	1.439321548520938734e+02	6.199080781757853629e+02	5.025478115347061248e+04	8.371000939135677754e+02	9.503891820098919197e+03	1.531131880801724776e+02	1.670309763708544324e+02	7.098578230182373545e+02	5.126252064027456800e+04	9.761168544938022933e+02
6.600000000000000000e+01	8.951650997636210377e+03	5.926654169522898741e+01	7.397514268958789785e+01	3.634837928078873119e+02	4.721328341977913078e+04	4.280032500781341014e+02	9.085804665484773068e+03	8.371660418094782585e+01	9.940423801146060612e+01	4.552627297372769704e+02	4.822166254322289751e+04	5.728974583724003651e+02	9.219958333333333940e+03	1.081666666666666714e+02	1.248333333333333286e+02	5.470416666666666288e+02	4.923004166666666424e+04	7.177916666666666288e+02	9.354112001181894811e+03	1.326167291523855170e+02	1.502624286552060369e+02	6.388206035960563440e+02	5.023842079011043097e+04	8.626858749609328925e+02	9.488265669030457502e+03	1.570667916381043483e+02	1.756915239770787593e+02	7.305995405254459456e+02	5.124679991355419770e+04	1.007580083255199156e+03
6.700000000000000000e+01	8.924672100527035582e+03	6.773928702591786077e+01	7.837038382859782359e+01	3.757666203765234627e+02	4.718732111536033335e+04	4.374623130163365659e+02	9.059898550263518700e+03	8.961964351295893039e+01	1.038518585809655832e+02	4.699041435215950742e+02	4.820255639101350243e+04	5.897103231748349117e+02	9.195125000000000000e+03	1.115000000000000000e+02	1.293333333333333428e+02	5.640416666666666288e+02	4.921779166666666424e+04	7.419583333333333712e+02	9.330351449736481300e+03	1.333803564870410696e+02	1.548148080857010882e+02	6.581791898117381834e+02	5.023302694231982605e+04	8.942063434918318308e+02	9.465577899472964418e+03	1.552607129740821392e+02	1.802962828380688620e+02	7.523167129568098517e+02	5.124826221797299513e+04	1.046454353650330177e+03
6.800000000000000000e+01	8.891319362581874884e+03	6.982108008735090721e+01	8.091528445744152975e+01	3.872356253514587365e+02	4.722845838411644218e+04	4.592973146612816322e+02	9.030347181290937442e+03	9.249387337700878220e+01	1.069784755620540864e+02	4.848261460090626542e+02	4.821987502539154957e+04	6.083778239973074733e+02	9.169375000000000000e+03	1.151666666666666714e+02	1.330416666666666572e+02	5.824166666666666288e+02	4.921129166666666424e+04	7.574583333333333712e+02	9.308402818709062558e+03	1.378394599563245606e+02	1.591048577712792280e+02	6.800071873242706033e+02	5.020270830794177891e+04	9.065388426693592692e+02	9.447430637418125116e+03	1.605122532459824356e+02	1.851680488758917704e+02	7.775977079818744642e+02	5.119412494921688631e+04	1.055619352005385053e+03
6.900000000000000000e+01	8.860609883366703798e+03	7.328406265517358520e+01	8.390284992789860041e+01	4.005430023636017154e+02	4.720013030620853533e+04	4.730584356939859276e+02	9.001388275016684929e+03	9.651703132758679260e+01	1.106389249639493073e+02	5.006256678484675149e+02	4.820794015310426767e+04	6.263833845136596210e+02	9.142166666666666060e+03	1.197500000000000000e+02	1.373750000000000000e+02	6.007083333333333712e+02	4.921575000000000000e+04	7.797083333333333712e+02	9.282945058316647192e+03	1.429829686724131932e+02	1.641110750360506927e+02	7.007909988181992276e+02	5.022355984689573233e+04	9.330332821530071215e+02	9.423723449966628323e+03	1.662159373448264148e+02	1.908471500721013854e+02	8.008736643030649702e+02	5.123136969379146467e+04	1.086358230972680758e+03
7.000000000000000000e+01	8.827051497619428119e+03	7.280015375434157932e+01	8.899653063228475958e+01	4.129970958781266290e+02	4.715142545423832053e+04	4.853152757293051422e+02	8.971504915476380120e+03	9.775424354383744685e+01	1.153940986494757084e+02	5.162693812723965721e+02	4.815742106045249238e+04	6.432826378646525427e+02	9.115958333333333940e+03	1.227083333333333286e+02	1.417916666666666572e+02	6.195416666666666288e+02	4.916341666666666424e+04	8.012500000000000000e+02	9.260411751190287760e+03	1.476624231228292103e+02	1.681892346838575918e+02	7.228139520609366855e+02	5.016941227288083610e+04	9.592173621353474573e+02	9.404865169047239760e+03	1.726165129123250779e+02	1.945868027010485548e+02	8.260862374552066285e+02	5.117540787909500796e+04	1.117184724270694915e+03
7.100000000000000000e+01	8.791524378691538004e+03	7.955638922986474881e+01	9.278321789725009694e+01	4.255466231724136605e+02	4.718948409207904479e+04	5.081710332305755173e+02	8.939928856012436881e+03	1.026948612815990316e+02	1.197041089486250485e+02	5.323774782528735159e+02	4.816763787937285815e+04	6.645230166152878155e+02	9.088333333333333940e+03	1.258333333333333286e+02	1.466250000000000000e+02	6.392083333333333712e+02	4.914579166666666424e+04	8.208750000000000000e+02	9.236737810654230998e+03	1.489718053850676256e+02	1.735458910513749515e+02	7.460391884137932266e+02	5.012394545396047033e+04	9.772269833847121845e+02	9.385142287975129875e+03	1.721102774368019084e+02	2.004667821027499031e+02	8.528700434942530819e+02	5.110209924125428370e+04	1.133578966769424369e+03
7.200000000000000000e+01	8.755060553382307262e+03	7.882669930883264442e+01	9.359224539000268805e+01	4.408672858503042562e+02	4.714321214845869690e+04	5.190710711417799530e+02	8.908405276691153631e+03	1.031008496544163222e+02	1.224211226950013440e+02	5.502461429251520713e+02	4.813387690756267693e+04	6.820355355708900333e+02	9.061750000000000000e+03	1.273750000000000000e+02	1.512500000000000000e+02	6.596250000000000000e+02	4.912454166666666424e+04	8.450000000000000000e+02	9.215094723308846369e+03	1.516491503455836778e+02	1.800788773049986560e+02	7.690038570748479287e+02	5.011520642577065155e+04	1.007964464429109967e+03	9.368439446617692738e+03	1.759233006911673556e+02	2.089077546099973119e+02	8.783827141496957438e+02	5.110587118487463158e+04	1.170928928858219933e+03
7.300000000000000000e+01	8.714647580249486055e+03	8.066694725107579700e+01	9.339339827076199185e+01	4.570682662877989060e+02	4.708183828197118419e+04	5.395381514879529732e+02	8.873719623458075148e+03	1.054168069588712342e+02	1.243633658020476673e+02	5.693882998105661954e+02	4.807581497431892058e+04	7.044982424106431154e+02	9.032791666666666060e+03	1.301666666666666572e+02	1.553333333333333428e+02	6.817083333333333712e+02	4.906979166666666424e+04	8.694583333333333712e+02	9.191863709875256973e+03	1.549165263744620802e+02	1.863033008646190183e+02	7.940283668561005470e+02	5.006376835901440791e+04	1.034418424256023627e+03	9.350935753083846066e+03	1.796663860822575316e+02	2.172732683959046938e+02	9.063484003788678365e+02	5.105774505136214430e+04	1.199378515178713769e+03
7.400000000000000000e+01	8.677473462684403785e+03	8.671611725085342925e+01	9.565993975278706785e+01	4.727882668593405810e+02	4.702340401888372435e+04	5.587613751642516036e+02	8.840445064675535832e+03	1.108580586254267075e+02	1.263091365430602053e+02	5.887066334296703189e+02	4.802874367610853369e+04	7.292765209154590593e+02	9.003416666666666060e+03	1.350000000000000000e+02	1.569583333333333428e+02	7.046250000000000000e+02	4.903408333333333576e+04	8.997916666666666288e+02	9.166388268657796289e+03	1.591419413745732925e+02	1.876075301236064661e+02	8.205433665703296811e+02	5.003942299055813783e+04	1.070306812417874198e+03	9.329359870648928336e+03	1.832838827491465850e+02	2.182567269138796178e+02	9.364617331406593621e+02	5.104476264778294717e+04	1.240821958169081654e+03
7.500000000000000000e+01	8.636698776398505288e+03	8.652922488607323714e+01	1.011527065915822448e+02	4.851146432460175788e+02	4.699366395814657153e+04	5.732825423520720278e+02	8.805599388199252644e+03	1.110562791097032971e+02	1.329930199624577938e+02	6.050989882896755034e+02	4.800641531240662152e+04	7.467662711760360708e+02	8.974500000000000000e+03	1.355833333333333428e+02	1.648333333333333428e+02	7.250833333333333712e+02	4.901916666666666424e+04	9.202500000000000000e+02	9.143400611800747356e+03	1.601103875569633885e+02	1.966736467042088918e+02	8.450676783769912390e+02	5.003191802092670696e+04	1.093733728823963929e+03	9.312301223601494712e+03	1.846374417805934627e+02	2.285139600750844409e+02	9.650520234206492205e+02	5.104466937518675695e+04	1.267217457647927858e+03
7.600000000000000000e+01	8.597035917263430747e+03	8.933649776426409517e+01	1.010000000000000000e+02	5.033716418560773036e+02	4.698529323731688055e+04	5.878921634187199743e+02	8.770892958631715373e+03	1.130640822154653762e+02	1.350000000000000000e+02	6.264149875947052806e+02	4.798120911865844391e+04	7.704669150426932447e+02	8.944750000000000000e+03	1.367916666666666572e+02	1.690000000000000000e+02	7.494583333333333712e+02	4.897712500000000000e+04	9.530416666666666288e+02	9.118607041368284627e+03	1.605192511178679524e+02	2.030000000000000000e+02	8.725016790719614619e+02	4.997304088134155609e+04	1.135616418290640013e+03	9.292464082736569253e+03	1.842468355690692192e+02	2.370000000000000000e+02	9.955450248105894389e+02	5.096895676268311945e+04	1.318191169914613283e+03
7.700000000000000000e+01	8.552660809519109534e+03	9.085099420117956015e+01	1.063811707098300445e+02	5.143560136952021367e+02	4.697303296021845745e+04	6.110305605277238783e+02	8.733101238092887797e+03	1.157171637672564515e+02	1.396489186882483580e+02	6.436571735142676971e+02	4.794732898010922509e+04	7.976402802638619960e+02	8.913541666666666060e+03	1.405833333333333428e+02	1.729166666666666572e+02	7.729583333333333712e+02	4.892162500000000000e+04	9.842500000000000000e+02	9.093982095240444323e+03	1.654495028994102483e+02	2.061844146450849564e+02	9.022594931523990454e+02	4.989592101989077491e+04	1.170859719736138004e+03	9.274422523814222586e+03	1.903156724654871255e+02	2.394521626235032841e+02	1.031560652971464606e+03	5.087021703978154255e+04	1.357469439472276008e+03
7.800000000000000000e+01	8.516277438666051239e+03	9.248332545412935701e+01	1.105213114663353338e+02	5.307535116225951697e+02	4.697691549374951137e+04	6.319014986203776516e+02	8.700013719333024710e+03	1.167208293937313499e+02	1.434273223998343383e+02	6.648559224779642136e+02	4.795789524687475205e+04	8.217632493101888258e+02	8.883750000000000000e+03	1.409583333333333428e+02	1.763333333333333428e+02	7.989583333333333712e+02	4.893887500000000000e+04	1.011625000000000000e+03	9.067486280666975290e+03	1.651958372729353357e+02	2.092393442668323473e+02	9.330607441887025288e+02	4.991985475312524795e+04	1.201486750689811061e+03	9.251222561333948761e+03	1.894333412125373286e+02	2.421453552003313519e+02	1.067163155044071573e+03	5.090083450625048863e+04	1.391348501379622348e+03
7.900000000000000000e+01	8.473730771827591525e+03	9.395453932621457227e+01	1.090280505460722935e+02	5.442482770877098801e+02	4.689160792915143975e+04	6.682226732544893366e+02	8.663615385913795762e+03	1.191231029964406218e+02	1.436806919397028253e+02	6.840616385438549969e+02	4.790492896457572351e+04	8.546946699605780395e+02	8.853500000000000000e+03	1.442916666666666572e+02	1.783333333333333428e+02	8.238750000000000000e+02	4.891825000000000000e+04	1.041166666666666742e+03	9.043384614086204238e+03	1.694602303368926925e+02	2.129859747269638603e+02	9.636883614561450031e+02	4.993157103542427649e+04	1.227638663372755445e+03	9.233269228172408475e+03	1.946287940071187563e+02	2.476386161205944063e+02	1.103501722912290006e+03	5.094489207084856025e+04	1.414110660078844148e+03
8.000000000000000000e+01	8.426743175461690043e+03	9.857924500956947611e+01	1.136731530748538148e+02	5.611389865002356601e+02	4.687514038420948782e+04	6.667800839855960930e+02	8.622309087730845931e+03	1.252271225047847452e+02	1.471282432040935646e+02	7.054028265834512013e+02	4.789736185877140815e+04	8.645983753261314178e+02	8.817875000000000000e+03	1.518750000000000000e+02	1.805833333333333428e+02	8.496666666666666288e+02	4.891958333333333576e+04	1.062416666666666742e+03	9.013440912269154069e+03	1.785228774952152548e+02	2.140384234625731210e+02	9.939305067498820563e+02	4.994180480789526337e+04	1.260234958007202067e+03	9.209006824538309957e+03	2.051707549904305097e+02	2.474935135918128708e+02	1.138194346833097597e+03	5.096402628245718370e+04	1.458053249347737392e+03
8.100000000000000000e+01	8.384408386865783541e+03	1.022030456183887566e+02	1.180484976208132935e+02	5.776169024717873981e+02	4.684881701499214978e+04	6.749381384669092085e+02	8.584183360099559650e+03	1.294556894758610497e+02	1.510867488104066467e+02	7.264126179025604415e+02	4.787301267416273913e+04	8.804065692334545474e+02	8.783958333333333940e+03	1.567083333333333428e+02	1.841250000000000000e+02	8.752083333333333712e+02	4.889720833333333576e+04	1.085875000000000000e+03	8.983733306567108230e+03	1.839609771908056359e+02	2.171632511895933533e+02	1.024004048764106301e+03	4.992140399250393239e+04	1.291343430766545453e+03	9.183508279800884338e+03	2.112136210482779290e+02	2.502015023791867065e+02	1.172799764194879344e+03	5.094559965167452174e+04	1.496811861533090905e+03
8.200000000000000000e+01	8.341375393162146793e+03	1.069254939784973004e+02	1.252772817480089032e+02	5.938977933704165935e+02	4.673022338497968303e+04	6.997843581274706821e+02	8.545604363247741276e+03	1.336710803225819859e+02	1.563886408740044374e+02	7.480738966852082967e+02	4.779994502582317364e+04	9.047880123970687691e+02	8.749833333333333940e+03	1.604166666666666572e+02	1.875000000000000000e+02	9.022500000000000000e+02	4.886966666666666424e+04	1.109791666666666742e+03	8.954062303418926604e+03	1.871622530107513285e+02	2.186113591259955626e+02	1.056426103314791817e+03	4.993938830751015485e+04	1.314795320936264716e+03	9.158291273504521087e+03	2.139078393548360282e+02	2.497227182519910968e+02	1.210602206629583407e+03	5.100910994835364545e+04	1.519798975205862916e+03
8.300000000000000000e+01	8.295104154804343125e+03	1.054326020061716065e+02	1.262608799524458760e+02	6.140894192570206087e+02	4.679226334326497454e+04	7.276080967133300419e+02	8.505489577402171562e+03	1.342996343364191318e+02	1.581721066428896165e+02	7.724822096285103044e+02	4.783159000496582303e+04	9.323873816899983922e+02	8.715875000000000000e+03	1.631666666666666572e+02	1.900833333333333428e+02	9.308750000000000000e+02	4.887091666666666424e+04	1.137166666666666742e+03	8.926260422597828438e+03	1.920336989969141825e+02	2.219945600237770691e+02	1.089267790371489582e+03	4.991024332836750546e+04	1.341945951643335093e+03	9.136645845195656875e+03	2.209007313271617079e+02	2.539057867142208238e+02	1.247660580742979391e+03	5.094956999006835395e+04	1.546725236620003443e+03
8.400000000000000000e+01	8.252098891094439750e+03	1.093494502470211387e+02	1.327141526612043947e+02	6.363276843495154935e+02	4.676117718810311635e+04	7.514261567225539693e+02	8.465820278880551996e+03	1.374872251235105693e+02	1.643362429972688687e+02	7.976013421747577468e+02	4.779296359405155818e+04	9.579630783612769847e+02	8.679541666666666060e+03	1.656250000000000000e+02	1.959583333333333428e+02	9.588750000000000000e+02	4.882475000000000000e+04	1.164500000000000000e+03	8.893263054452780125e+03	1.937627748764894307e+02	2.275804236693978169e+02	1.120148657825242253e+03	4.985653640594844182e+04	1.371036921638723015e+03	9.106984442238892370e+03	2.219005497529788613e+02	2.592025140054622625e+02	1.281422315650484506e+03	5.088832281189688365e+04	1.577573843277446031e+03
8.500000000000000000e+01	8.209212555895335754e+03	1.066336787236159580e+02	1.418136652893311691e+02	6.550143623674846367e+02	4.671911274069805950e+04	7.782189650200007236e+02	8.426710444614334847e+03	1.358376726951412934e+02	1.724484993113322560e+02	8.213405145170756896e+02	4.775503553701569763e+04	9.862553158433337330e+02	8.644208333333333940e+03	1.650416666666666572e+02	2.030833333333333428e+02	9.876666666666666288e+02	4.879095833333333576e+04	1.194291666666666742e+03	8.861706222052333032e+03	1.942456606381920210e+02	2.337181673553344297e+02	1.153992818816257568e+03	4.982688112965097389e+04	1.402328017489999638e+03	9.079204110771332125e+03	2.234496546097173564e+02	2.643530013773355449e+02	1.320318970965848621e+03	5.086280392596861202e+04	1.610364368313332761e+03
8.600000000000000000e+01	8.162682087082211183e+03	1.104872782986735729e+02	1.432497480378284536e+02	6.752496847288086883e+02	4.668671251903005032e+04	8.177487429256373161e+02	8.384611876874438167e+03	1.392853058160034720e+02	1.759790406855809124e+02	8.459581756977377154e+02	4.773608542618169304e+04	1.026291038129485287e+03	8.606541666666666060e+03	1.680833333333333428e+02	2.087083333333333428e+02	1.016666666666666629e+03	4.878545833333333576e+04	1.234833333333333258e+03	8.828471456458893954e+03	1.968813608506632136e+02	2.414376259810857732e+02	1.187375157635595542e+03	4.983483124048497848e+04	1.443375628537181228e+03	9.050401246251120028e+03	2.256793883679931128e+02	2.741669186288382321e+02	1.358083648604524569e+03	5.088420414763662120e+04	1.651917923741029199e+03
8.700000000000000000e+01	8.112732243151153853e+03	1.072890870882799703e+02	1.505713516033753194e+02	6.964023937394160839e+02	4.665460680501323804e+04	8.509212353500664676e+02	8.341032788242244351e+03	1.382487102108066495e+02	1.831398424683543169e+02	8.710761968697080420e+02	4.770782423583995114e+04	1.057356451008366548e+03	8.569333333333333940e+03	1.692083333333333428e+02	2.157083333333333428e+02	1.045750000000000000e+03	4.876104166666666424e+04	1.263791666666666742e+03	8.797633878424423528e+03	2.001679564558600362e+02	2.482768241983123687e+02	1.220423803130292072e+03	4.981425909749337734e+04	1.470226882324966937e+03	9.025934423515514936e+03	2.311275795783867011e+02	2.808453150632913662e+02	1.395097606260583916e+03	5.086747652832009044e+04	1.676662097983266904e+03
8.800000000000000000e+01	8.063417533477614597e+03	1.135687026276255551e+02	1.546860700074132922e+02	7.172473037056479370e+02	4.652200206280143175e+04	8.679721149109108183e+02	8.295750433405473814e+03	1.445135179804794348e+02	1.861763683370399747e+02	8.980194851861573397e+02	4.761695936473404436e+04	1.077840224122121981e+03	8.528083333333333940e+03	1.754583333333333428e+02	2.176666666666666572e+02	1.078791666666666742e+03	4.871191666666666424e+04	1.287708333333333258e+03	8.760416233261194066e+03	2.064031486861872509e+02	2.491569649962933397e+02	1.259563848147176031e+03	4.980687396859928413e+04	1.497576442544544534e+03	8.992749133189054191e+03	2.373479640390411305e+02	2.806472633259199938e+02	1.440336029627685548e+03	5.090183127053189673e+04	1.707444551755755583e+03
8.900000000000000000e+01	8.014023046475085721e+03	1.183944665849601563e+02	1.548376488571180971e+02	7.395863989957504145e+02	4.647238749567300692e+04	8.931842800725667075e+02	8.251761523237542860e+03	1.488013999591467496e+02	1.875229910952257342e+02	9.253348661645418360e+02	4.758679791450317134e+04	1.104508806702950096e+03	8.489500000000000000e+03	1.792083333333333428e+02	2.202083333333333428e+02	1.111083333333333258e+03	4.870120833333333576e+04	1.315833333333333258e+03	8.727238476762457140e+03	2.096152667075199361e+02	2.528936755714409514e+02	1.296831800502124679e+03	4.981561875216350018e+04	1.527157859963716419e+03	8.964976953524914279e+03	2.400222000817065293e+02	2.855790178095485885e+02	1.482580267670916101e+03	5.093002917099366459e+04	1.738482386594099808e+03
9.000000000000000000e+01	7.965751029539691444e+03	1.255731463484352872e+02	1.631124449717645177e+02	7.609000638347313270e+02	4.638609964039557963e+04	9.194546483736148730e+02	8.207313014769844813e+03	1.540365731742176365e+02	1.939520558192155875e+02	9.523666985840322923e+02	4.752986232019778981e+04	1.129581490853473952e+03	8.448875000000000000e+03	1.825000000000000000e+02	2.247916666666666572e+02	1.143833333333333258e+03	4.867362500000000000e+04	1.339708333333333258e+03	8.690436985230155187e+03	2.109634268257823635e+02	2.556312775141177269e+02	1.335299968082634223e+03	4.981738767980221019e+04	1.549835175813192564e+03	8.931998970460308556e+03	2.394268536515647270e+02	2.864708883615688251e+02	1.526766602831935188e+03	5.096115035960442037e+04	1.759962018293051642e+03
9.100000000000000000e+01	7.914303457797844203e+03	1.265270983628504382e+02	1.669859714939373418e+02	7.854991927479760534e+02	4.633608880911328743e+04	9.443810258047719799e+02	8.160630895565589526e+03	1.560552158480919047e+02	1.987638190803019995e+02	9.812079297073214548e+02	4.747779440455664735e+04	1.154773846235719247e+03	8.406958333333333940e+03	1.855833333333333428e+02	2.305416666666666572e+02	1.176916666666666742e+03	4.861950000000000000e+04	1.365166666666666742e+03	8.653285771101078353e+03	2.151114508185747809e+02	2.623195142530313433e+02	1.372625403626012030e+03	4.976120559544335265e+04	1.575559487097614237e+03	8.899613208868824586e+03	2.446395683038162474e+02	2.940973618393960010e+02	1.568334140585357545e+03	5.090291119088671257e+04	1.785952307528561505e+03
9.200000000000000000e+01	7.865406412201757121e+03	1.313598672166766335e+02	1.737658704339135909e+02	8.073729413242188002e+02	4.630237173476025055e+04	9.911350306707207665e+02	8.115765706100878560e+03	1.597007669416716453e+02	2.054037685502901240e+02	1.008082303995442771e+03	4.745814420071346103e+04	1.193463348668693698e+03	8.366125000000000000e+03	1.880416666666666572e+02	2.370416666666666572e+02	1.208791666666666742e+03	4.861391666666666424e+04	1.395791666666666742e+03	8.616484293899120530e+03	2.163825663916616691e+02	2.686795647830431903e+02	1.409501029337890714e+03	4.976968913261986745e+04	1.598119984664639787e+03	8.866843587798242879e+03	2.447234661166566809e+02	3.003174628994197519e+02	1.610210392009114685e+03	5.092546159857307794e+04	1.800448302662612605e+03
9.300000000000000000e+01	7.815530575315922761e+03	1.383116729061825936e+02	1.803487565857216168e+02	8.315088458521029224e+02	4.609849741933240148e+04	1.033954363852848928e+03	8.068952787657961380e+03	1.654683364530912968e+02	2.117785449595274940e+02	1.036650256259384832e+03	4.732220704299952922e+04	1.232956348593091207e+03	8.322375000000000000e+03	1.926250000000000000e+02	2.432083333333333428e+02	1.241791666666666742e+03	4.854591666666666424e+04	1.431958333333333258e+03	8.575797212342038620e+03	2.197816635469087032e+02	2.746381217071391916e+02	1.446933077073948652e+03	4.976962629033379926e+04	1.630960318073575309e+03	8.829219424684077239e+03	2.469383270938174064e+02	3.060679100809450688e+02	1.652074487481230562e+03	5.099333591400092700e+04	1.829962302813817587e+03
9.400000000000000000e+01	7.768183825410480495e+03	1.415864890155847320e+02	1.836101796019304402e+02	8.596706885409739698e+02	4.609949210560900974e+04	1.055544399772610177e+03	8.024466912705240247e+03	1.685432445077923660e+02	2.152425898009652201e+02	1.068272844270486985e+03	4.729380855280450487e+04	1.255001366552971831e+03	8.280750000000000000e+03	1.955000000000000000e+02	2.468750000000000000e+02	1.276875000000000000e+03	4.848812500000000000e+04	1.454458333333333258e+03	8.537033087294759753e+03	2.224567554922076340e+02	2.785074101990347799e+02	1.485477155729513015e+03	4.968244144719549513e+04	1.653915300113694684e+03	8.793316174589519505e+03	2.494135109844152680e+02	3.101398203980695598e+02	1.694079311459026030e+03	5.087675789439099026e+04	1.853372266894056338e+03
9.500000000000000000e+01	7.719478134234845129e+03	1.463728680267610116e+02	1.854589915142048824e+02	8.874466886957014822e+02	4.608847606270081451e+04	1.078298426474530061e+03	7.979176567117422564e+03	1.722281006800471630e+02	2.177711624237691126e+02	1.100202511014517313e+03	4.726217553135041089e+04	1.281961713237265030e+03	8.238875000000000000e+03	1.980833333333333428e+02	2.500833333333333428e+02	1.312958333333333258e+03	4.843587500000000000e+04	1.485625000000000000e+03	8.498573432882578345e+03	2.239385659866195226e+02	2.823955042428975730e+02	1.525714155652149202e+03	4.960957446864958911e+04	1.689288286762734970e+03	8.758271865765154871e+03	2.497937986399056740e+02	3.147076751524617748e+02	1.738469977970964919e+03	5.078327393729918549e+04	1.892951573525469939e+03
9.600000000000000000e+01	7.669837242800662352e+03	1.508614906750535454e+02	1.924378932800017878e+02	9.161344064431837069e+02	4.603488538684119703e+04	1.115835953284837615e+03	7.932397788066998146e+03	1.757640786708601013e+02	2.236147799733342367e+02	1.132858869888258596e+03	4.721998436008726276e+04	1.315292976642418807e+03	8.194958333333333940e+03	2.006666666666666572e+02	2.547916666666666572e+02	1.349583333333333258e+03	4.840508333333333576e+04	1.514750000000000000e+03	8.457518878599668824e+03	2.255692546624732131e+02	2.859685533599990777e+02	1.566307796778407919e+03	4.959018230657940876e+04	1.714207023357581193e+03	8.720079423866005527e+03	2.504718426582797690e+02	3.171454400533315265e+02	1.783032260223482808e+03	5.077528127982547448e+04	1.913664046715162385e+03
9.700000000000000000e+01	7.617535098458436551e+03	1.535293606852965809e+02	1.917417934395022883e+02	9.469282939472478802e+02	4.597228318550436961e+04	1.152318772197647831e+03	7.884434215895884336e+03	1.787855136759816048e+02	2.247458967197511583e+02	1.166901646973623883e+03	4.716359992608551693e+04	1.350242719432157173e+03	8.151333333333333030e+03	2.040416666666666572e+02	2.577500000000000000e+02	1.386875000000000000e+03	4.835491666666666424e+04	1.548166666666666742e+03	8.418232450770781725e+03	2.292978196573517096e+02	2.907541032802488417e+02	1.606848353026376117e+03	4.954623340724781156e+04	1.746090613901176312e+03	8.685131568208229510e+03	2.545539726480367335e+02	3.237582065604976833e+02	1.826821706052752234e+03	5.073755014782895887e+04	1.944014561135685653e+03
9.800000000000000000e+01	7.567882013439104412e+03	1.619836769545310062e+02	1.952462756368396981e+02	9.742824863615999220e+02	4.600786587498732843e+04	1.171594061361289505e+03	7.836461840052885236e+03	1.856793384772655031e+02	2.282273044850865062e+02	1.199328743180799847e+03	4.717372460416033573e+04	1.373109530680644866e+03	8.105041666666666970e+03	2.093750000000000000e+02	2.612083333333333144e+02	1.424375000000000000e+03	4.833958333333333576e+04	1.574625000000000000e+03	8.373621493280448703e+03	2.330706615227344969e+02	2.941893621815801225e+02	1.649421256819200153e+03	4.950544206250633579e+04	1.776140469319355134e+03	8.642201319894229528e+03	2.567663230454689938e+02	3.271703910298269307e+02	1.874467513638400078e+03	5.067130079167934309e+04	1.977655938638710495e+03
9.900000000000000000e+01	7.514490467488501054e+03	1.611415452211534216e+02	2.028022703613016233e+02	1.001868134842485233e+03	4.597556548032776482e+04	1.190454674647127376e+03	7.785495233744250982e+03	1.884457726105767108e+02	2.342761351806508117e+02	1.231934067421242617e+03	4.714880357349721453e+04	1.394498170656897173e+03	8.056500000000000000e+03	2.157500000000000000e+02	2.657500000000000000e+02	1.462000000000000000e+03	4.832204166666666424e+04	1.598541666666666742e+03	8.327504766255749928e+03	2.430542273894232892e+02	2.972238648193492168e+02	1.692065932578757383e+03	4.949527975983611395e+04	1.802585162676436312e+03	8.598509532511498037e+03	2.703584547788465784e+02	3.286977296386983767e+02	1.922131865157514767e+03	5.066851785300556367e+04	2.006628658686206109e+03
1.000000000000000000e+02	7.465402372391577046e+03	1.674225619644060146e+02	2.098396153574683467e+02	1.029265430363862833e+03	4.591154796828124381e+04	1.234372430257944416e+03	7.739013686195788978e+03	1.933362809822030215e+02	2.399614743454008305e+02	1.263653548515264674e+03	4.707554481747395766e+04	1.432998715128972208e+03	8.012625000000000000e+03	2.192500000000000000e+02	2.700833333333333144e+02	1.498041666666666742e+03	4.823954166666666424e+04	1.631625000000000000e+03	8.286236313804211022e+03	2.451637190177969785e+02	3.002051923212658266e+02	1.732429784818068811e+03	4.940353851585937082e+04	1.830251284871027792e+03	8.559847627608422044e+03	2.710774380355939570e+02	3.303270513091982821e+02	1.966817902969470651e+03	5.056753536505208467e+04	2.028877569742055584e+03
1.010000000000000000e+02	7.413329510212429341e+03	1.732013296835310712e+02	2.146564649767732362e+02	1.062077162422652236e+03	4.591126340210346825e+04	1.279166378066486232e+03	7.689768921772881185e+03	1.974339981750988784e+02	2.440573991550532753e+02	1.300371914544659376e+03	4.707621503438506625e+04	1.471666522366576601e+03	7.966208333333333030e+03	2.216666666666666572e+02	2.734583333333333144e+02	1.538666666666666742e+03	4.824116666666666424e+04	1.664166666666666742e+03	8.242647744893783965e+03	2.458993351582344360e+02	3.028592675116133819e+02	1.776961418788674109e+03	4.940611829894826224e+04	1.856666810966756884e+03	8.519087156454235810e+03	2.701320036498022432e+02	3.322602016898933925e+02	2.015256170910681249e+03	5.057106993122986023e+04	2.049166955266847253e+03
1.020000000000000000e+02	7.363070984031541229e+03	1.737864585908401978e+02	2.199175724707857853e+02	1.091774904257402341e+03	4.579119428825740761e+04	1.316397223945118412e+03	7.640972992015770615e+03	2.001223959620867561e+02	2.491462862353928926e+02	1.334033285462034655e+03	4.700526381079537532e+04	1.505615278639225835e+03	7.918875000000000000e+03	2.264583333333333428e+02	2.783750000000000000e+02	1.576291666666666742e+03	4.821933333333333576e+04	1.694833333333333258e+03	8.196777007984228476e+03	2.527942707045799295e+02	3.076037137646071074e+02	1.818550047871298830e+03	4.943340285587129620e+04	1.884051388027440680e+03	8.474679015968458771e+03	2.791302080758264879e+02	3.368324275292142147e+02	2.060808429075931144e+03	5.064747237840926391e+04	2.073269442721547875e+03
1.030000000000000000e+02	7.309986062216274149e+03	1.768358079776509157e+02	2.231182927738807678e+02	1.127837536941494363e+03	4.571085201137051627e+04	1.351018415743066726e+03	7.590097197774803135e+03	2.027929039888254579e+02	2.536633130536070553e+02	1.372335435137413697e+03	4.694121767235192237e+04	1.535530041204866848e+03	7.870208333333333030e+03	2.287500000000000000e+02	2.842083333333333144e+02	1.616833333333333258e+03	4.817158333333333576e+04	1.720041666666666742e+03	8.150319468891862925e+03	2.547070960111745421e+02	3.147533536130595735e+02	1.861331231529252818e+03	4.940194899431474914e+04	1.904553292128466637e+03	8.430430604450391911e+03	2.806641920223490843e+02	3.452983738927858326e+02	2.105829129725172152e+03	5.063231465529615525e+04	2.089064917590266759e+03
1.040000000000000000e+02	7.255032699500375202e+03	1.872381922219995261e+02	2.207988035478027200e+02	1.167004604579547504e+03	4.568703796879037691e+04	1.370853926411273960e+03	7.537266349750188056e+03	2.106190961109997488e+02	2.539410684405680172e+02	1.413210635623107237e+03	4.692731065106185997e+04	1.558281129872303609e+03	7.819500000000000000e+03	2.340000000000000000e+02	2.870833333333333144e+02	1.659416666666666742e+03	4.816758333333333576e+04	1.745708333333333258e+03	8.101733650249811944e+03	2.573809038890002512e+02	3.202255982260986116e+02	1.905622697710226248e+03	4.940785601560481155e+04	1.933135536794362906e+03	8.383967300499623889e+03	2.807618077780005024e+02	3.533678631188639088e+02	2.151828728753785981e+03	5.064812869787629461e+04	2.120562740255392782e+03
1.050000000000000000e+02	7.198258893955560779e+03	1.909803469440996651e+02	2.182345604260870005e+02	1.209003010423219621e+03	4.558675531716155820e+04	1.395919544997360845e+03	7.484275280311114329e+03	2.131360068053831469e+02	2.554297802130435002e+02	1.455397338544943295e+03	4.684708599191411486e+04	1.584709772498680422e+03	7.770291666666666970e+03	2.352916666666666572e+02	2.926250000000000000e+02	1.701791666666666742e+03	4.810741666666666424e+04	1.773500000000000000e+03	8.056308053022219610e+03	2.574473265279501675e+02	3.298202197869564998e+02	1.948185994788390190e+03	4.936774734141921363e+04	1.962290227501319578e+03	8.342324439377773160e+03	2.796029863892336493e+02	3.670154395739129995e+02	2.194580322910113864e+03	5.062807801617177029e+04	2.151080455002639155e+03
1.060000000000000000e+02	7.146663822537790111e+03	1.928364634298915803e+02	2.279191978642232357e+02	1.244008684110301147e+03	4.556264908675890183e+04	1.413174769852644658e+03	7.434019411268895055e+03	2.146057317149457901e+02	2.635845989321116463e+02	1.493504342055150573e+03	4.682790787671278667e+04	1.606212384926322329e+03	7.721375000000000000e+03	2.363750000000000000e+02	2.992500000000000000e+02	1.743000000000000000e+03	4.809316666666666424e+04	1.799250000000000000e+03	8.008730588731104945e+03	2.581442682850541814e+02	3.349154010678883537e+02	1.992495657944849427e+03	4.935842545662054181e+04	1.992287615073677671e+03	8.296086177462209889e+03	2.799135365701084197e+02	3.705808021357767643e+02	2.241991315889698853e+03	5.062368424657442665e+04	2.185325230147355342e+03
1.070000000000000000e+02	7.086881525496432914e+03	1.872464384482559012e+02	2.317723179169073546e+02	1.285738960710163155e+03	4.558075009907226922e+04	1.437234306521313556e+03	7.379003262748216912e+03	2.139357192241279506e+02	2.669278256251203629e+02	1.535952813688414835e+03	4.682931254953613097e+04	1.632825486593990036e+03	7.671125000000000000e+03	2.406250000000000000e+02	3.020833333333333144e+02	1.786166666666666742e+03	4.807787500000000000e+04	1.828416666666666742e+03	7.963246737251783088e+03	2.673142807758720210e+02	3.372388410415462658e+02	2.036380519644918650e+03	4.932643745046386903e+04	2.024007846739343449e+03	8.255368474503566176e+03	2.940035615517440988e+02	3.723943487497592741e+02	2.286594372623170329e+03	5.057499990092773078e+04	2.219599026812019929e+03
1.080000000000000000e+02	7.024667957616243257e+03	1.882979834288246650e+02	2.380166815421248145e+02	1.322172369620943755e+03	4.551852440934989863e+04	1.457113380822298950e+03	7.321875645474788143e+03	2.163989917144123467e+02	2.718625074377290503e+02	1.576440351477138393e+03	4.678349137134161720e+04	1.655244190411149475e+03	7.619083333333333030e+03	2.445000000000000000e+02	3.057083333333333144e+02	1.830708333333333258e+03	4.804845833333333576e+04	1.853375000000000000e+03	7.916291021191877917e+03	2.726010082855876817e+02	3.395541592289375785e+02	2.084976315189528123e+03	4.931342529532505432e+04	2.051505809588850298e+03	8.213498709050421894e+03	3.007020165711753066e+02	3.733999851245417858e+02	2.339244297045722760e+03	5.057839225731677288e+04	2.249636619177701050e+03
1.090000000000000000e+02	6.965552320987941130e+03	1.894399044732045923e+02	2.344728556404562596e+02	1.361533743430225968e+03	4.551537212796678068e+04	1.465197376689387056e+03	7.267005327160636625e+03	2.183657855699356105e+02	2.720072611535615010e+02	1.618121038381779726e+03	4.677860273065006186e+04	1.670515355011360043e+03	7.568458333333333030e+03	2.472916666666666572e+02	3.095416666666666856e+02	1.874708333333333258e+03	4.804183333333333576e+04	1.875833333333333258e+03	7.869911339506029435e+03	2.762175477633977039e+02	3.470760721797718702e+02	2.131295628284886789e+03	4.930506393601660966e+04	2.081151311655306472e+03	8.171364345678724931e+03	3.051434288601287221e+02	3.846104776928771116e+02	2.387882923236440547e+03	5.056829453869989084e+04	2.286469289977279459e+03
1.100000000000000000e+02	6.912251888467395474e+03	1.888174461726155755e+02	2.357652117080762082e+02	1.397172503093922842e+03	4.549381376781242579e+04	1.503304147700945578e+03	7.214938444233697737e+03	2.179712230863077878e+02	2.760492725207047897e+02	1.658044584880294678e+03	4.677015688390620926e+04	1.702631240517139304e+03	7.517625000000000000e+03	2.471250000000000000e+02	3.163333333333333144e+02	1.918916666666666742e+03	4.804650000000000000e+04	1.901958333333333258e+03	7.820311555766302263e+03	2.762787769136922407e+02	3.566173941459618391e+02	2.179788748453038806e+03	4.932284311609379074e+04	2.101285426149527211e+03	8.122998111532604526e+03	3.054325538273844245e+02	3.969014549585904206e+02	2.440660830239410643e+03	5.059918623218757421e+04	2.300612518965720938e+03
1.110000000000000000e+02	6.853265019696009404e+03	1.927956496497817511e+02	2.400090051865919349e+02	1.434256407772656985e+03	4.545658678433899331e+04	1.520560535340233173e+03	7.159340843181337732e+03	2.211269914915575612e+02	2.807336692599626531e+02	1.698961537219661977e+03	4.673841839216949302e+04	1.726842767670116700e+03	7.465416666666666970e+03	2.494583333333333428e+02	3.214583333333333144e+02	1.963666666666666742e+03	4.802025000000000000e+04	1.933125000000000000e+03	7.771492490151996208e+03	2.777896751751091529e+02	3.621829974067039757e+02	2.228371796113671735e+03	4.930208160783050698e+04	2.139407232329883300e+03	8.077568313637324536e+03	3.061210170168849345e+02	4.029076614800746938e+02	2.493076925560676500e+03	5.058391321566100669e+04	2.345689464659766600e+03
1.120000000000000000e+02	6.796881053668828827e+03	1.922541183649693721e+02	2.459769367050202789e+02	1.472842886003598778e+03	4.534608415177273127e+04	1.553888629272690196e+03	7.106107193501080474e+03	2.209187258491513433e+02	2.856343016858434680e+02	1.741317276335132647e+03	4.664693790921969776e+04	1.761006814636345098e+03	7.415333333333333030e+03	2.495833333333333428e+02	3.252916666666666856e+02	2.009791666666666742e+03	4.794779166666666424e+04	1.968125000000000000e+03	7.724559473165585587e+03	2.782479408175153139e+02	3.649490316474899032e+02	2.278266056998200838e+03	4.924864542411363072e+04	2.175243185363654902e+03	8.033785612997837234e+03	3.069125483016973135e+02	4.046063966283130640e+02	2.546740447329734707e+03	5.054949918156059721e+04	2.382361370727309804e+03
1.130000000000000000e+02	6.744947761867006193e+03	1.949769003822414675e+02	2.477752563912240475e+02	1.515892625528162625e+03	4.525976634795889549e+04	1.565145296339616607e+03	7.055994714266837036e+03	2.205926168577874193e+02	2.890126281956120238e+02	1.786196312764081313e+03	4.657671650731277623e+04	1.778322648169808417e+03	7.367041666666666970e+03	2.462083333333333428e+02	3.302500000000000000e+02	2.056500000000000000e+03	4.789366666666666424e+04	1.991500000000000000e+03	7.678088619066496904e+03	2.718240498088792947e+02	3.714873718043879762e+02	2.326803687235918460e+03	4.921061682602055225e+04	2.204677351830191583e+03	7.989135571466327747e+03	2.974397662844252181e+02	4.127247436087759525e+02	2.597107374471837375e+03	5.052756698537443299e+04	2.417854703660383166e+03
1.140000000000000000e+02	6.687633522911180989e+03	1.996976776508876981e+02	2.501632187484169094e+02	1.553610768229821588e+03	4.517319377738478943e+04	1.599051751102905882e+03	7.000920928122257465e+03	2.240988388254438348e+02	2.919566093742084831e+02	1.828576217448244051e+03	4.650805522202573047e+04	1.812567542218119570e+03	7.314208333333333030e+03	2.485000000000000000e+02	3.337500000000000000e+02	2.103541666666666515e+03	4.784291666666666424e+04	2.026083333333333258e+03	7.627495738544408596e+03	2.729011611745561368e+02	3.755433906257915169e+02	2.378507115885089206e+03	4.917777811130759801e+04	2.239599124448546718e+03	7.940783143755485071e+03	2.973023223491123304e+02	4.173367812515830906e+02	2.653472565103511442e+03	5.051263955594853905e+04	2.453114915563760405e+03
1.150000000000000000e+02	6.632426521555342333e+03	1.984049688711101851e+02	2.615920262132240168e+02	1.589625088217821485e+03	4.509403456026573258e+04	1.620650371276356282e+03	6.947984094111004197e+03	2.246399844355551068e+02	2.983376797732786940e+02	1.870062544108910743e+03	4.644820478013286629e+04	1.840846018971511512e+03	7.263541666666666970e+03	2.508750000000000000e+02	3.350833333333333144e+02	2.150500000000000000e+03	4.780237500000000000e+04	2.061041666666666515e+03	7.579099239222329743e+03	2.771100155644448932e+02	3.718289868933879347e+02	2.430937455891089485e+03	4.915654521986713371e+04	2.281237314361821518e+03	7.894656811777991607e+03	3.033450311288897865e+02	4.085746404534426119e+02	2.711374911782178515e+03	5.051071543973426742e+04	2.501432962056976976e+03
1.160000000000000000e+02	6.574995033313357453e+03	2.020802396905062039e+02	2.651779328156907241e+02	1.631722843728288581e+03	4.505016915210126899e+04	1.638514274231400805e+03	6.892039183323345242e+03	2.284567865119197734e+02	3.004639664078453620e+02	1.916028088530811146e+03	4.639218874271730601e+04	1.859777970449033774e+03	7.209083333333333030e+03	2.548333333333333428e+02	3.357500000000000000e+02	2.200333333333333485e+03	4.773420833333333576e+04	2.081041666666666515e+03	7.526127483343320819e+03	2.812098801547468838e+02	3.710360335921546380e+02	2.484638578135855823e+03	4.907622792394936550e+04	2.302305362884299484e+03	7.843171633353308607e+03	3.075864269761604533e+02	4.063220671843092759e+02	2.768943822938378617e+03	5.041824751456540253e+04	2.523569059101931998e+03
1.170000000000000000e+02	6.517030357087698576e+03	2.004089869673923658e+02	2.696318608649693260e+02	1.670586848705693683e+03	4.499939960971524852e+04	1.665712550659586213e+03	6.836598511877183228e+03	2.291211601503628401e+02	3.041075970991513486e+02	1.959001757686180099e+03	4.634528313819095638e+04	1.885127108663126364e+03	7.156166666666666970e+03	2.578333333333333144e+02	3.385833333333333144e+02	2.247416666666666515e+03	4.769116666666666424e+04	2.104541666666666515e+03	7.475734821456150712e+03	2.865455065163038171e+02	3.730590695675152801e+02	2.535831575647152931e+03	4.903705019514237210e+04	2.323956224670206666e+03	7.795302976245635364e+03	3.152576796992742629e+02	4.075348058016973027e+02	2.824246484627639347e+03	5.038293372361807997e+04	2.543370782673746817e+03
1.180000000000000000e+02	6.459357370790706227e+03	2.024437918550102609e+02	2.738974535861036657e+02	1.714722137242411236e+03	4.499540865648289036e+04	1.706328094790143041e+03	6.780970352062019629e+03	2.296385625941717876e+02	3.093237267930518328e+02	2.005277735287872474e+03	4.634368349490811670e+04	1.918018214061738263e+03	7.102583333333333030e+03	2.568333333333333144e+02	3.447500000000000000e+02	2.295833333333333485e+03	4.769195833333333576e+04	2.129708333333333485e+03	7.424196314604646432e+03	2.840281040724948411e+02	3.801762732069481672e+02	2.586388931378794496e+03	4.904023317175855482e+04	2.341398452604928934e+03	7.745809295875959833e+03	3.112228748116563679e+02	4.156025464138963343e+02	2.876944529424255961e+03	5.038850801018378115e+04	2.553088571876523929e+03
1.190000000000000000e+02	6.403101906682141816e+03	2.120836309533299868e+02	2.721954030236249764e+02	1.757533068190985887e+03	4.498144207391053351e+04	1.725065935366889335e+03	6.725696786674404393e+03	2.354168154766649934e+02	3.092227015118124882e+02	2.052120700762159686e+03	4.634430437028859888e+04	1.940887134350111410e+03	7.048291666666666970e+03	2.587500000000000000e+02	3.462500000000000000e+02	2.346708333333333485e+03	4.770716666666666424e+04	2.156708333333333485e+03	7.370886546658929547e+03	2.820831845233349782e+02	3.832772984881875118e+02	2.641295965904507284e+03	4.907002896304472961e+04	2.372529532316555560e+03	7.693481426651192123e+03	3.054163690466700132e+02	4.203045969763750236e+02	2.935883598475681083e+03	5.043289125942279497e+04	2.588350731299777635e+03
1.200000000000000000e+02	6.339780423651636738e+03	2.115710476014396306e+02	2.759282733732425754e+02	1.799809328132544124e+03	4.504242619694815949e+04	1.743991886291522178e+03	6.666181878492485339e+03	2.376813571340531439e+02	3.124224700199546305e+02	2.097258830732938804e+03	4.636227559847407974e+04	1.962245943145761203e+03	6.992583333333333030e+03	2.637916666666666856e+02	3.489166666666666856e+02	2.394708333333333485e+03	4.768212500000000000e+04	2.180500000000000000e+03	7.318984788174180721e+03	2.899019761992802273e+02	3.854108633133787407e+02	2.692157835933728165e+03	4.900197440152592026e+04	2.398754056854239025e+03	7.645386243015029322e+03	3.160122857318937122e+02	4.219050599600907958e+02	2.989607338534122846e+03	5.032182380305184051e+04	2.617008113708477595e+03
1.210000000000000000e+02	6.282571049167568162e+03	2.135804626114132816e+02	2.747098686722004004e+02	1.842389364206553182e+03	4.502014494279304199e+04	1.745039029254846582e+03	6.609327191250450596e+03	2.406443979723732980e+02	3.134382676694335714e+02	2.143215515436610076e+03	4.634763497139651736e+04	1.973457014627423177e+03	6.936083333333333030e+03	2.677083333333333144e+02	3.521666666666666856e+02	2.444041666666666515e+03	4.767512500000000000e+04	2.201875000000000000e+03	7.262839475416215464e+03	2.947722686942933592e+02	3.908950656638997998e+02	2.744867817896722954e+03	4.900261502860348264e+04	2.430292985372576823e+03	7.589595617499097898e+03	3.218362040552533472e+02	4.296234646611329708e+02	3.045693969126779848e+03	5.033010505720695801e+04	2.658710970745153645e+03
1.220000000000000000e+02	6.227566666083300333e+03	2.194737573753363336e+02	2.774076250350853456e+02	1.889042515692528696e+03	4.507234895678918110e+04	1.757622358953262392e+03	6.554929166374983652e+03	2.440077120210015096e+02	3.156204791842093300e+02	2.192187924512931204e+03	4.636794531172791903e+04	1.991477846143297938e+03	6.882291666666666970e+03	2.685416666666666856e+02	3.538333333333333144e+02	2.495333333333333485e+03	4.766354166666666424e+04	2.225333333333333485e+03	7.209654166958350288e+03	2.930756213123318616e+02	3.920461874824572988e+02	2.798478742153735766e+03	4.895913802160540945e+04	2.459188820523369031e+03	7.537016667250033606e+03	3.176095759579970377e+02	4.302590416315812831e+02	3.101624150974138502e+03	5.025473437654414738e+04	2.693044307713404578e+03
1.230000000000000000e+02	6.175845677353396241e+03	2.235198419390240474e+02	2.802442043098285467e+02	1.932696877727710444e+03	4.501434380134714593e+04	1.774690647185789203e+03	6.501714505343365090e+03	2.470515876361786809e+02	3.182887688215809021e+02	2.239098438863855336e+03	4.634196356734024448e+04	2.006136990259561344e+03	6.827583333333333030e+03	2.705833333333333144e+02	3.563333333333333144e+02	2.545500000000000000e+03	4.766958333333333576e+04	2.237583333333333485e+03	7.153452161323300970e+03	2.941150790304879479e+02	3.943778978450857267e+02	2.851901561136144664e+03	4.899720309932642704e+04	2.469029676407105399e+03	7.479320989313269820e+03	3.176468247276425814e+02	4.324224623568380821e+02	3.158303122272289329e+03	5.032482286531952559e+04	2.700476019480877767e+03
1.240000000000000000e+02	6.116147980031488260e+03	2.244630932633113503e+02	2.844770799176563969e+02	1.984385362928702307e+03	4.508324065108579089e+04	1.813651938537238038e+03	6.444948990015744130e+03	2.467107132983223323e+02	3.222802066254948841e+02	2.290796848131017668e+03	4.637772449220956332e+04	2.039596802601952277e+03	6.773750000000000000e+03	2.689583333333333144e+02	3.600833333333333144e+02	2.597208333333333485e+03	4.767220833333333576e+04	2.265541666666666515e+03	7.102551009984255870e+03	2.912059533683442965e+02	3.978864600411717447e+02	2.903619818535649301e+03	4.896669217445710819e+04	2.491486530731380753e+03	7.431352019968511740e+03	3.134535734033552785e+02	4.356895867490102319e+02	3.210031303737964663e+03	5.026117601558088063e+04	2.717431394796094992e+03
1.250000000000000000e+02	6.057232278120275623e+03	2.199393166444554879e+02	2.945754323913295707e+02	2.032596805590115991e+03	4.511331091218074289e+04	1.829299659587657516e+03	6.387866139060138266e+03	2.453238249888943869e+02	3.281418828623314425e+02	2.340840069461724852e+03	4.637173878942370357e+04	2.060024829793828758e+03	6.718500000000000000e+03	2.707083333333333144e+02	3.617083333333333144e+02	2.649083333333333485e+03	4.763016666666666424e+04	2.290750000000000000e+03	7.049133860939861734e+03	2.960928416777722418e+02	3.952747838043351862e+02	2.957326597204942118e+03	4.888859454390962492e+04	2.521475170206171242e+03	7.379767721879724377e+03	3.214773500222111124e+02	4.288412342753370581e+02	3.265569861076551206e+03	5.014702242115258559e+04	2.752200340412342484e+03
1.260000000000000000e+02	5.987858875657988392e+03	2.200524758076608407e+02	2.969098523504004561e+02	2.081381232609442577e+03	4.514000563733684248e+04	1.843808964021013935e+03	6.324116937828994196e+03	2.461095712371637774e+02	3.325799261752002280e+02	2.390294782971388031e+03	4.635862781866842124e+04	2.077487815343840339e+03	6.660375000000000000e+03	2.721666666666666856e+02	3.682500000000000000e+02	2.699208333333333485e+03	4.757725000000000000e+04	2.311166666666666515e+03	6.996633062171005804e+03	2.982237620961695939e+02	4.039200738247997720e+02	3.008121883695278939e+03	4.879587218133157876e+04	2.544845517989492691e+03	7.332891124342011608e+03	3.242808575256725589e+02	4.395901476495995439e+02	3.317035434057224393e+03	5.001449436266315752e+04	2.778524369312319322e+03
1.270000000000000000e+02	5.928223022444959497e+03	2.275306340684741144e+02	2.902123589945906588e+02	2.125362065839728530e+03	4.519009079405643570e+04	1.863319275157976335e+03	6.266007344555813688e+03	2.500361503675704000e+02	3.320436794972953294e+02	2.437576866253197750e+03	4.635754539702821785e+04	2.098055470912321653e+03	6.603791666666666970e+03	2.725416666666666856e+02	3.738750000000000000e+02	2.749791666666666515e+03	4.752500000000000000e+04	2.332791666666666515e+03	6.941575988777520251e+03	2.950471829657629996e+02	4.157063205027046706e+02	3.062006467080135280e+03	4.869245460297178215e+04	2.567527862421011378e+03	7.279360310888374443e+03	3.175526992648592568e+02	4.575376410054093412e+02	3.374221267493604500e+03	4.985990920594356430e+04	2.802264058175356695e+03
1.280000000000000000e+02	5.870654848191994461e+03	2.216720432905083271e+02	2.960938367719696771e+02	2.173913597619754455e+03	4.518629866481944919e+04	1.874728252242861345e+03	6.209514924095997230e+03	2.475026883119208208e+02	3.364219183859848386e+02	2.487727632143210485e+03	4.633944099907638883e+04	2.114780792788097187e+03	6.548375000000000000e+03	2.733333333333333144e+02	3.767500000000000000e+02	2.801541666666666515e+03	4.749258333333333576e+04	2.354833333333333485e+03	6.887235075904002770e+03	2.991639783547458364e+02	4.170780816140151614e+02	3.115355701190122545e+03	4.864572566759028268e+04	2.594885873878569782e+03	7.226095151808005539e+03	3.249946233761583017e+02	4.574061632280303229e+02	3.429169735713578575e+03	4.979886800184722233e+04	2.834938414423805625e+03
1.290000000000000000e+02	5.817502890657020544e+03	2.241627334818447821e+02	2.982845437395295676e+02	2.220451289421721413e+03	4.513505652960432781e+04	1.894703026776454408e+03	6.153834778661844211e+03	2.502063667409223910e+02	3.387464385364314126e+02	2.537413144710860706e+03	4.628844493146883178e+04	2.132143180054893946e+03	6.490166666666666970e+03	2.762500000000000000e+02	3.792083333333333144e+02	2.854375000000000000e+03	4.744183333333333576e+04	2.369583333333333485e+03	6.826498554671489728e+03	3.022936332590776374e+02	4.196702281302352162e+02	3.171336855289139294e+03	4.859522173519783973e+04	2.607023486611773023e+03	7.162830442676313396e+03	3.283372665181552179e+02	4.601321229271370612e+02	3.488298710578278587e+03	4.974861013706234371e+04	2.844463639890212562e+03
1.300000000000000000e+02	5.761729249234087547e+03	2.152485507429015570e+02	3.047418961177280607e+02	2.271658370309110069e+03	4.511016195981284545e+04	1.922290475402889570e+03	6.099468791283710743e+03	2.439992753714507785e+02	3.441626147255307160e+02	2.589058351821221549e+03	4.625976847990642273e+04	2.158020237701444785e+03	6.437208333333333030e+03	2.727500000000000000e+02	3.835833333333333144e+02	2.906458333333333485e+03	4.740937500000000000e+04	2.393750000000000000e+03	6.774947875382955317e+03	3.015007246285492215e+02	4.230040519411359128e+02	3.223858314845445420e+03	4.855898152009357727e+04	2.629479762298555215e+03	7.112687417432578513e+03	3.302514492570984430e+02	4.624247705489385680e+02	3.541258296357556901e+03	4.970858804018715455e+04	2.865209524597110430e+03
1.310000000000000000e+02	5.704444823009309403e+03	2.245850107625591932e+02	3.037056900092361502e+02	2.318056440347575517e+03	4.505177389806605788e+04	1.958714671142771294e+03	6.042409911504654701e+03	2.504591720479462538e+02	3.424570116712847039e+02	2.640069886840454274e+03	4.620742861569969682e+04	2.186690668904718677e+03	6.380375000000000000e+03	2.763333333333333144e+02	3.812083333333333144e+02	2.962083333333333485e+03	4.736308333333333576e+04	2.414666666666666515e+03	6.718340088495345299e+03	3.022074946187203750e+02	4.199596549953819249e+02	3.284096779826212696e+03	4.851873805096697470e+04	2.642642664428614353e+03	7.056305176990690597e+03	3.280816559041074356e+02	4.587109766574304786e+02	3.606110226319091453e+03	4.967439276860061364e+04	2.870618662190561736e+03
1.320000000000000000e+02	5.650374129648418602e+03	2.212615930770989507e+02	2.993615765766259074e+02	2.366683311062000485e+03	4.495794865685530385e+04	1.975585811879493349e+03	5.988978731490876271e+03	2.484016298718828182e+02	3.404932882883129537e+02	2.690966655531000015e+03	4.614891182842764829e+04	2.205334572606413531e+03	6.327583333333333030e+03	2.755416666666666856e+02	3.816250000000000000e+02	3.015250000000000000e+03	4.733987500000000000e+04	2.435083333333333485e+03	6.666187935175789789e+03	3.026817034614505246e+02	4.227567117116870463e+02	3.339533344468999985e+03	4.853083817157235171e+04	2.664832094060253439e+03	7.004792537018247458e+03	3.298217402562344205e+02	4.638884234233740926e+02	3.663816688937999515e+03	4.972180134314469615e+04	2.894580854787173394e+03
1.330000000000000000e+02	5.598382712086653555e+03	2.224049665954700004e+02	3.040734806459378206e+02	2.420731936667656100e+03	4.489879869079274795e+04	1.992248089440474587e+03	5.935378856043326778e+03	2.489316499644016574e+02	3.433700736563022247e+02	2.745115968333828278e+03	4.609729517872970609e+04	2.220103211386904150e+03	6.272375000000000000e+03	2.754583333333333144e+02	3.826666666666666856e+02	3.069500000000000000e+03	4.729579166666666424e+04	2.447958333333333485e+03	6.609371143956673222e+03	3.019850167022649998e+02	4.219632596770311466e+02	3.393884031666171722e+03	4.849428815460362239e+04	2.675813455279762820e+03	6.946367287913346445e+03	3.285117000711966284e+02	4.612598526873955507e+02	3.718268063332343900e+03	4.969278464254058053e+04	2.903668577226192156e+03
1.340000000000000000e+02	5.543738675784134102e+03	2.284956142375604884e+02	3.043211740562462069e+02	2.473642662325805304e+03	4.489665373970000655e+04	2.016697342260005371e+03	5.880869337892067051e+03	2.522478071187802300e+02	3.431605870281230750e+02	2.798821331162902425e+03	4.608428520318333176e+04	2.242577837796669428e+03	6.218000000000000000e+03	2.760000000000000000e+02	3.820000000000000000e+02	3.124000000000000000e+03	4.727191666666666424e+04	2.468458333333333485e+03	6.555130662107932949e+03	2.997521928812197416e+02	4.208394129718769250e+02	3.449178668837097575e+03	4.845954813014999672e+04	2.694338828869997542e+03	6.892261324215865898e+03	3.235043857624395400e+02	4.596788259437537931e+02	3.774357337674194696e+03	4.964717959363332193e+04	2.920219324406661599e+03
1.350000000000000000e+02	5.493671316899443809e+03	2.281635508259433607e+02	2.986936471144337020e+02	2.529088518710823337e+03	4.485053639344248950e+04	2.027883311154428156e+03	5.828648158449722359e+03	2.521234420796383233e+02	3.390968235572168510e+02	2.854940092688745153e+03	4.605939319672124111e+04	2.250191655577214078e+03	6.163625000000000000e+03	2.760833333333333144e+02	3.795000000000000000e+02	3.180791666666666515e+03	4.726825000000000000e+04	2.472500000000000000e+03	6.498601841550277641e+03	3.000432245870283055e+02	4.199031764427831490e+02	3.506643240644587877e+03	4.847710680327875889e+04	2.694808344422785922e+03	6.833578683100556191e+03	3.240031158407232397e+02	4.603063528855662980e+02	3.832494814622509693e+03	4.968596360655751050e+04	2.917116688845571844e+03
1.360000000000000000e+02	5.439202975395888643e+03	2.271469158882245836e+02	3.024672112372234096e+02	2.581933695470130260e+03	4.478911037417008629e+04	2.048754374580650619e+03	5.773518154364610382e+03	2.513026246107789348e+02	3.412336056186117048e+02	2.909321014401732100e+03	4.601957602041837526e+04	2.265043853956991825e+03	6.107833333333333030e+03	2.754583333333333144e+02	3.800000000000000000e+02	3.236708333333333485e+03	4.725004166666666424e+04	2.481333333333333485e+03	6.442148512302055678e+03	2.996140420558876940e+02	4.187663943813882952e+02	3.564095652264934870e+03	4.848050731291495322e+04	2.697622812709675145e+03	6.776463691270777417e+03	3.237697507784420168e+02	4.575327887627765904e+02	3.891482971196536710e+03	4.971097295916324219e+04	2.913912292086016350e+03
1.370000000000000000e+02	5.379783269076607212e+03	2.261199278046892687e+02	3.032316068668185949e+02	2.637167961125123384e+03	4.474948337480339978e+04	2.066423003724904447e+03	5.715891634538303151e+03	2.500807972356779771e+02	3.427616367667426402e+02	2.964417313895894949e+03	4.600080418740169989e+04	2.277919835195785708e+03	6.052000000000000000e+03	2.740416666666666856e+02	3.822916666666666856e+02	3.291666666666666515e+03	4.725212500000000000e+04	2.489416666666666515e+03	6.388108365461696849e+03	2.980025360976553657e+02	4.218216965665907310e+02	3.618916019437438081e+03	4.850344581259830011e+04	2.700913498137547322e+03	6.724216730923392788e+03	3.219634055286441026e+02	4.613517264665147763e+02	3.946165372208209646e+03	4.975476662519660022e+04	2.912410329608428583e+03
1.380000000000000000e+02	5.328510144463213692e+03	2.171140838519812633e+02	3.035736846731030596e+02	2.688733074868678159e+03	4.478963986576504976e+04	2.059086550357413216e+03	5.663255072231607301e+03	2.444320419259906316e+02	3.440160090032181870e+02	3.017262370767672110e+03	4.601077826621585700e+04	2.281022441845373578e+03	5.998000000000000000e+03	2.717500000000000000e+02	3.844583333333333144e+02	3.345791666666666515e+03	4.723191666666666424e+04	2.502958333333333485e+03	6.332744927768392699e+03	2.990679580740093684e+02	4.249006576634484418e+02	3.674320962565660921e+03	4.845305506711747148e+04	2.724894224821293392e+03	6.667489855536786308e+03	3.263859161480187367e+02	4.653429819935635692e+02	4.002850258464654871e+03	4.967419346756827872e+04	2.946830116309253754e+03
1.390000000000000000e+02	5.279722614242750751e+03	2.100043324286060340e+02	3.046287850430186381e+02	2.743463964987569398e+03	4.472063336435976089e+04	2.080640976603618583e+03	5.612361307121374921e+03	2.393563328809696600e+02	3.451060591881760047e+02	3.072086149160451441e+03	4.593823334884655196e+04	2.299924654968476261e+03	5.945000000000000000e+03	2.687083333333333144e+02	3.855833333333333144e+02	3.400708333333333485e+03	4.715583333333333576e+04	2.519208333333333485e+03	6.277638692878625079e+03	2.980603337856969688e+02	4.260606074784906241e+02	3.729330517506215529e+03	4.837343331782011956e+04	2.738492011698190709e+03	6.610277385757249249e+03	3.274123342380605663e+02	4.665378816236479906e+02	4.057952701679097572e+03	4.959103330230691063e+04	2.957775690063048387e+03
1.400000000000000000e+02	5.233718676241584944e+03	2.095388356200230646e+02	3.109933336296032849e+02	2.799986026571587900e+03	4.474625736939976196e+04	2.068122885492394744e+03	5.562880171454125957e+03	2.377485844766781895e+02	3.484966668148016424e+02	3.127993013285793950e+03	4.596169118469988462e+04	2.297811442746197372e+03	5.892041666666666970e+03	2.659583333333333144e+02	3.860000000000000000e+02	3.456000000000000000e+03	4.717712500000000000e+04	2.527500000000000000e+03	6.221203161879207983e+03	2.941680821899884677e+02	4.235033331851983576e+02	3.784006986714206050e+03	4.839255881530011538e+04	2.757188557253802628e+03	6.550364657091748995e+03	3.223778310466435642e+02	4.610066663703967151e+02	4.112013973428412100e+03	4.960799263060023804e+04	2.986877114507605256e+03
1.410000000000000000e+02	5.187858783118551401e+03	2.050900768661394977e+02	3.167623320355703527e+02	2.853462609794970831e+03	4.469285780760524358e+04	2.087399954914339560e+03	5.512241891559276155e+03	2.352742050997364061e+02	3.516728326844518051e+02	3.182397971564152158e+03	4.593026223713595391e+04	2.309199977457169553e+03	5.836625000000000000e+03	2.654583333333333144e+02	3.865833333333333144e+02	3.511333333333333485e+03	4.716766666666666424e+04	2.531000000000000000e+03	6.161008108440723845e+03	2.956424615669302511e+02	4.214938339822148237e+02	3.840268695102514812e+03	4.840507109619737457e+04	2.752800022542830447e+03	6.485391216881448599e+03	3.258265898005271310e+02	4.564043346310962761e+02	4.169204056871696594e+03	4.964247552572808490e+04	2.974600045085660440e+03
1.420000000000000000e+02	5.134815381012707803e+03	2.068259263831168369e+02	3.162367437555153060e+02	2.913468848279836493e+03	4.458879701388881949e+04	2.117167233268255586e+03	5.459053523839686932e+03	2.368296298582250756e+02	3.492433718777576246e+02	3.240546924139918247e+03	4.585056517361108126e+04	2.329354449967461278e+03	5.783291666666666970e+03	2.668333333333333144e+02	3.822500000000000000e+02	3.567625000000000000e+03	4.711233333333333576e+04	2.541541666666666515e+03	6.107529809493647008e+03	2.968370368084415531e+02	4.152566281222423754e+02	3.894703075860081753e+03	4.837410149305559025e+04	2.753728883365871752e+03	6.431767952320626136e+03	3.268407402835497919e+02	4.482632562444846940e+02	4.221781151720163507e+03	4.963586965277785202e+04	2.965916100065077444e+03
1.430000000000000000e+02	5.079232875401706224e+03	2.089799489512590185e+02	3.148027187811701424e+02	2.971869616067215247e+03	4.454866256713567418e+04	2.110921541616554350e+03	5.404366437700852657e+03	2.379691411422961664e+02	3.476305260572517000e+02	3.297476474700274593e+03	4.583395628356783709e+04	2.321481604141610205e+03	5.729500000000000000e+03	2.669583333333333144e+02	3.804583333333333144e+02	3.623083333333333485e+03	4.711925000000000000e+04	2.532041666666666515e+03	6.054633562299147343e+03	2.959475255243704623e+02	4.132861406094149288e+02	3.948690191966392376e+03	4.840454371643216291e+04	2.742601729191722825e+03	6.379767124598293776e+03	3.249367177154076103e+02	4.461139478854964864e+02	4.274297050599451723e+03	4.968983743286432582e+04	2.953161791716778680e+03
1.440000000000000000e+02	5.028653648806711317e+03	2.102450523128296425e+02	3.094986528224280278e+02	3.030033194964883478e+03	4.452737358110830246e+04	2.108215338631339364e+03	5.353097657736689143e+03	2.369141928230814642e+02	3.455826597445473567e+02	3.353620764149108709e+03	4.582160345722081547e+04	2.317628502649002712e+03	5.677541666666666970e+03	2.635833333333333144e+02	3.816666666666666856e+02	3.677208333333333485e+03	4.711583333333333576e+04	2.527041666666666515e+03	6.001985675596644796e+03	2.902524738435851646e+02	4.177506735887860145e+02	4.000795902517558261e+03	4.841006320944585605e+04	2.736454830684330318e+03	6.326429684526622623e+03	3.169216143538369579e+02	4.538346805109053435e+02	4.324383471701783492e+03	4.970429308555836906e+04	2.945867994701993666e+03
1.450000000000000000e+02	4.981557762418830862e+03	2.073791863776198454e+02	3.099611533034384365e+02	3.083496250171799602e+03	4.453514735056607606e+04	2.108999313096157493e+03	5.304383047876081946e+03	2.340229265221432513e+02	3.456680766517192183e+02	3.407123125085900028e+03	4.582365700861637015e+04	2.318145489881412232e+03	5.627208333333333030e+03	2.606666666666666856e+02	3.813750000000000000e+02	3.730750000000000000e+03	4.711216666666666424e+04	2.527291666666666515e+03	5.950033618790584114e+03	2.873104068111900915e+02	4.170819233482807817e+02	4.054376874914099972e+03	4.840067632471695833e+04	2.736437843451920799e+03	6.272858904247835198e+03	3.139541469557135542e+02	4.527888466965615635e+02	4.378003749828199943e+03	4.968918598276725243e+04	2.945584020237175537e+03
1.460000000000000000e+02	4.935190026089890125e+03	2.092240497418083010e+02	3.108987837092778932e+02	3.137956854148240836e+03	4.444187989897702937e+04	2.108379670625543440e+03	5.255157513044944608e+03	2.336328582042374933e+02	3.462410585213056038e+02	3.461603427074120646e+03	4.577471078282185044e+04	2.320252335312771720e+03	5.575125000000000000e+03	2.580416666666666856e+02	3.815833333333333144e+02	3.785250000000000000e+03	4.710754166666666424e+04	2.532125000000000000e+03	5.895092486955055392e+03	2.824504751290958779e+02	4.169256081453610250e+02	4.108896572925879809e+03	4.844037255051147804e+04	2.743997664687228280e+03	6.215059973910109875e+03	3.068592835915250703e+02	4.522678829573887356e+02	4.432543145851758709e+03	4.977320343435629911e+04	2.955870329374456560e+03
1.470000000000000000e+02	4.885743093599972781e+03	2.136152651523502755e+02	2.977826692129218031e+02	3.190620957962426928e+03	4.448914355484245607e+04	2.116012102120935651e+03	5.205496546799986390e+03	2.346617992428418233e+02	3.370996679397942444e+02	3.516622978981213237e+03	4.578861344408789591e+04	2.324485217727134568e+03	5.525250000000000000e+03	2.557083333333333428e+02	3.764166666666666856e+02	3.842625000000000000e+03	4.708808333333333576e+04	2.532958333333333485e+03	5.845003453200013610e+03	2.767548674238248623e+02	4.157336653935391269e+02	4.168627021018786763e+03	4.838755322257877560e+04	2.741431448939532402e+03	6.164756906400027219e+03	2.978014015143164102e+02	4.550506641204115681e+02	4.494629042037573527e+03	4.968702311182421545e+04	2.949904564545731319e+03
1.480000000000000000e+02	4.841662013969717918e+03	2.101748483052461438e+02	3.011077037650359784e+02	3.250546121075923111e+03	4.456537649970602070e+04	2.109780359986307303e+03	5.159206006984858504e+03	2.312332574859563863e+02	3.379496852158513320e+02	3.573356393871295040e+03	4.583906324985301035e+04	2.321640179993153652e+03	5.476750000000000000e+03	2.522916666666666572e+02	3.747916666666666856e+02	3.896166666666666515e+03	4.711275000000000000e+04	2.533500000000000000e+03	5.794293993015141496e+03	2.733500758473768997e+02	4.116336481174820392e+02	4.218976939462037990e+03	4.838643675014698965e+04	2.745359820006846348e+03	6.111837986030282082e+03	2.944084850280871706e+02	4.484756295682973928e+02	4.541787212257409919e+03	4.966012350029397930e+04	2.957219640013692697e+03
1.490000000000000000e+02	4.794680824935088822e+03	2.092538903775233337e+02	3.024391569971768376e+02	3.302584316962637331e+03	4.458029570268236421e+04	2.085930196044867444e+03	5.111194579134211381e+03	2.312311118554283382e+02	3.360320784985884188e+02	3.626021325147985408e+03	4.585193951800784998e+04	2.304715098022433722e+03	5.427708333333333030e+03	2.532083333333333428e+02	3.696250000000000000e+02	3.949458333333333485e+03	4.712358333333333576e+04	2.523500000000000000e+03	5.744222087532454680e+03	2.751855548112383190e+02	4.032179215014115812e+02	4.272895341518681562e+03	4.839522714865882153e+04	2.742284901977566278e+03	6.060735841731577239e+03	2.971627762891433235e+02	4.368108430028231624e+02	4.596332349704029184e+03	4.966687096398430731e+04	2.961069803955132556e+03
1.500000000000000000e+02	4.746342249787944638e+03	2.114494345795344543e+02	2.967844981747340967e+02	3.357458662138937143e+03	4.458761291133308259e+04	2.094704233937928620e+03	5.061962791560638834e+03	2.329122172897672272e+02	3.316005824207003911e+02	3.679541831069468572e+03	4.586488978899987706e+04	2.303810450302297795e+03	5.377583333333333030e+03	2.543750000000000000e+02	3.664166666666666856e+02	4.001625000000000000e+03	4.714216666666666424e+04	2.512916666666666515e+03	5.693203875106027226e+03	2.758377827102327728e+02	4.012327509126329801e+02	4.323708168930531428e+03	4.841944354433345143e+04	2.722022883031035235e+03	6.008824416878721422e+03	2.973005654204655457e+02	4.360488351585992746e+02	4.645791337861062857e+03	4.969672042200024589e+04	2.931129099395404410e+03
1.510000000000000000e+02	4.700061384211830045e+03	2.019160219613802383e+02	2.999498403899775099e+02	3.404074065969060939e+03	4.452831222221464850e+04	2.089631439140765451e+03	5.015822358772581538e+03	2.254788443140234619e+02	3.330165868616554121e+02	3.728682866317863954e+03	4.586226027777398849e+04	2.298044886237049468e+03	5.331583333333333030e+03	2.490416666666666572e+02	3.660833333333333144e+02	4.053291666666666515e+03	4.719620833333333576e+04	2.506458333333333485e+03	5.647344307894084523e+03	2.726044890193098809e+02	3.991500798050112166e+02	4.377900467015469076e+03	4.853015638889268303e+04	2.714871780429617502e+03	5.963105282454836015e+03	2.961673113719530761e+02	4.322168262766891189e+02	4.702509267364272091e+03	4.986410444445202302e+04	2.923285227525901519e+03
1.520000000000000000e+02	4.659426747572131717e+03	1.968365869660916019e+02	3.090857871259713647e+02	3.460945337721303531e+03	4.453628529955504928e+04	2.078182740839763483e+03	4.972171707119398889e+03	2.209807934830458009e+02	3.368553935629856824e+02	3.783139335527318508e+03	4.587447598311086040e+04	2.282445537086548484e+03	5.284916666666666970e+03	2.451250000000000000e+02	3.646250000000000000e+02	4.105333333333333030e+03	4.721266666666666424e+04	2.486708333333333485e+03	5.597661626213935051e+03	2.692692065169541706e+02	3.923946064370143176e+02	4.427527331139347552e+03	4.855085735022246809e+04	2.690971129580118486e+03	5.910406585761202223e+03	2.934134130339083981e+02	4.201642128740286353e+02	4.749721328945362984e+03	4.988904803377827920e+04	2.895233925826903487e+03
1.530000000000000000e+02	4.620533384532147466e+03	1.882800041867576795e+02	3.053054056522050246e+02	3.514319120398508403e+03	4.441976194933739316e+04	2.077817328066521895e+03	4.931141692266073733e+03	2.129941687600455111e+02	3.349027028261025407e+02	3.835180393532587914e+03	4.582267264133536810e+04	2.275971164033260720e+03	5.241750000000000000e+03	2.377083333333333428e+02	3.645000000000000000e+02	4.156041666666666970e+03	4.722558333333333576e+04	2.474125000000000000e+03	5.552358307733926267e+03	2.624224979066211745e+02	3.940972971738974593e+02	4.476902939800746026e+03	4.862849402533130342e+04	2.672278835966739280e+03	5.862966615467852534e+03	2.871366624799090346e+02	4.236945943477949754e+02	4.797764212934825991e+03	5.003140471732927836e+04	2.870432671933478105e+03
1.540000000000000000e+02	4.579233607236878925e+03	1.915641254244270044e+02	2.974356517374310442e+02	3.567497051689059845e+03	4.449485979456390487e+04	2.070327065577430858e+03	4.887533470285105977e+03	2.145945627122135022e+02	3.279053258687155221e+02	3.887831859177863407e+03	4.585559656394861668e+04	2.265330199455382171e+03	5.195833333333333030e+03	2.376250000000000000e+02	3.583750000000000000e+02	4.208166666666666970e+03	4.721633333333333576e+04	2.460333333333333485e+03	5.504133196381560083e+03	2.606554372877865262e+02	3.888446741312844779e+02	4.528501474155470532e+03	4.857707010271805484e+04	2.655336467211284798e+03	5.812433059429787136e+03	2.836858745755729956e+02	4.193143482625689558e+02	4.848836281644274095e+03	4.993780687210276665e+04	2.850339601089236112e+03
1.550000000000000000e+02	4.533570492583634405e+03	1.911821587863102536e+02	2.918981831940183724e+02	3.620954089067962286e+03	4.451347249812172959e+04	2.065454057967348945e+03	4.841701912958483263e+03	2.144035793931551268e+02	3.218657582636758434e+02	3.940831211200647886e+03	4.589171541572753631e+04	2.260268695650341215e+03	5.149833333333333030e+03	2.376250000000000000e+02	3.518333333333333144e+02	4.260708333333333030e+03	4.726995833333333576e+04	2.455083333333333485e+03	5.457964753708182798e+03	2.608464206068449016e+02	3.818009084029907854e+02	4.580585455466018175e+03	4.864820125093913521e+04	2.649897971016325755e+03	5.766096174083031656e+03	2.840678412136897464e+02	4.117684834726482563e+02	4.900462577598704229e+03	5.002644416854494193e+04	2.844712608699318025e+03
1.560000000000000000e+02	4.499579627731828623e+03	1.881451193503863806e+02	2.869002243850112563e+02	3.669167874965957708e+03	4.444748592769417883e+04	2.061711589119105611e+03	4.802706480532580827e+03	2.110933930085265047e+02	3.181584455258389426e+02	3.989938104149645369e+03	4.585440963051375729e+04	2.254209961226219548e+03	5.105833333333333030e+03	2.340416666666666572e+02	3.494166666666666856e+02	4.310708333333333030e+03	4.726133333333333576e+04	2.446708333333333485e+03	5.408960186134085234e+03	2.569899403248068097e+02	3.806748878074944287e+02	4.631478562517020691e+03	4.866825703615291422e+04	2.639206705440447422e+03	5.712087038934837437e+03	2.799382139829469338e+02	4.119331089483221149e+02	4.952248791700708352e+03	5.007518073897249269e+04	2.831705077547561359e+03
1.570000000000000000e+02	4.453579170112177962e+03	1.921117100971940204e+02	2.822517372934522655e+02	3.729366586488796202e+03	4.451057741526223981e+04	2.050196244879301503e+03	4.757164585056088981e+03	2.127225217152636674e+02	3.134800353133927615e+02	4.045287459911064616e+03	4.589874704096445203e+04	2.238014789106317494e+03	5.060750000000000000e+03	2.333333333333333428e+02	3.447083333333333144e+02	4.361208333333333030e+03	4.728691666666666424e+04	2.425833333333333485e+03	5.364335414943911019e+03	2.539441449514030182e+02	3.759366313532738673e+02	4.677129206755601444e+03	4.867508629236887646e+04	2.613651877560349476e+03	5.667920829887822038e+03	2.745549565694726653e+02	4.071649293732143633e+02	4.993050080177869859e+03	5.006325591807108867e+04	2.801470421787365467e+03
1.580000000000000000e+02	4.418037131773146939e+03	1.885260496188069510e+02	2.764514415588775478e+02	3.780361245622638307e+03	4.457544721093933185e+04	2.020270454309425531e+03	4.717414399219906954e+03	2.098463581427368183e+02	3.096423874461054311e+02	4.094784789477985669e+03	4.593703610546966956e+04	2.212364393821379508e+03	5.016791666666666970e+03	2.311666666666666572e+02	3.428333333333333144e+02	4.409208333333333030e+03	4.729862500000000000e+04	2.404458333333333485e+03	5.316168934113426985e+03	2.524869751905964961e+02	3.760242792205611977e+02	4.723631877188679937e+03	4.866021389453033044e+04	2.596552272845287462e+03	5.615546201560187001e+03	2.738072837145263634e+02	4.092152251077890810e+02	5.038055421044027753e+03	5.002180278906066815e+04	2.788646212357241438e+03
1.590000000000000000e+02	4.382113463571641660e+03	1.821844336220213449e+02	2.736654568289073381e+02	3.830664457409325223e+03	4.455231990918647352e+04	1.998218199967431019e+03	4.677640065119154315e+03	2.053630501443440153e+02	3.063118950811203263e+02	4.144998895371329127e+03	4.592215995459324040e+04	2.189129933317048653e+03	4.973166666666666970e+03	2.285416666666666572e+02	3.389583333333333144e+02	4.459333333333333030e+03	4.729200000000000000e+04	2.380041666666666515e+03	5.268693268214179625e+03	2.517202831889892991e+02	3.716047715855463025e+02	4.773667771295336934e+03	4.866184004540675960e+04	2.570953400016284377e+03	5.564219869761692280e+03	2.748988997113119694e+02	4.042512098377592906e+02	5.088002209257340837e+03	5.003168009081352648e+04	2.761865133365901784e+03
1.600000000000000000e+02	4.345827182515483400e+03	1.746803719426948760e+02	2.715957651651335709e+02	3.881213087145531063e+03	4.455503968462850753e+04	1.982900100788142026e+03	4.638246924591075185e+03	1.996318526380140952e+02	3.041312159159001567e+02	4.194648210239432046e+03	4.594074900898092164e+04	2.173929217060737756e+03	4.930666666666666970e+03	2.245833333333333428e+02	3.366666666666666856e+02	4.508083333333333030e+03	4.732645833333333576e+04	2.364958333333333485e+03	5.223086408742258755e+03	2.495348140286525904e+02	3.692021174174332145e+02	4.821518456427234014e+03	4.871216765768574987e+04	2.555987449605929214e+03	5.515506150817850539e+03	2.744862947239718096e+02	4.017375681681998003e+02	5.134953579521134998e+03	5.009787698203816399e+04	2.747016565878524943e+03
1.610000000000000000e+02	4.310196723691404259e+03	1.698278224387983926e+02	2.719099260373034213e+02	3.930560055522254061e+03	4.446672957900400797e+04	1.976402692170100863e+03	4.599410861845702129e+03	1.952680778860658677e+02	3.046216296853183394e+02	4.241946694427793773e+03	4.589432312283533975e+04	2.165118012751717288e+03	4.888625000000000000e+03	2.207083333333333428e+02	3.373333333333333144e+02	4.553333333333333030e+03	4.732191666666666424e+04	2.353833333333333485e+03	5.177839138154297871e+03	2.461485887806008179e+02	3.700450369813482894e+02	4.864719972238872288e+03	4.874951021049798874e+04	2.542548653914949682e+03	5.467053276308595741e+03	2.715888442278683215e+02	4.027567406293632075e+02	5.176106611144412454e+03	5.017710375432932051e+04	2.731263974496566334e+03
1.620000000000000000e+02	4.270292706297262157e+03	1.684237805682274711e+02	2.684362813576587428e+02	3.980422268885825815e+03	4.443497511700682662e+04	1.966038806742038105e+03	4.557938019815297594e+03	1.941077236174470499e+02	3.011139740121627142e+02	4.290627801109579195e+03	4.589040422517008119e+04	2.151644403371019052e+03	4.845583333333333030e+03	2.197916666666666572e+02	3.337916666666666856e+02	4.600833333333333030e+03	4.734583333333333576e+04	2.337250000000000000e+03	5.133228646851368467e+03	2.454756097158862644e+02	3.664693593211706570e+02	4.911038865557086865e+03	4.880126244149659033e+04	2.522855596628980948e+03	5.420873960369403903e+03	2.711595527651058433e+02	3.991470519756746285e+02	5.221244397780839790e+03	5.025669154965984490e+04	2.708461193257961895e+03
1.630000000000000000e+02	4.233025741071562152e+03	1.662163059634743831e+02	2.640837552756137825e+02	4.033446015794201230e+03	4.442468051494858082e+04	1.934851998783270119e+03	4.517992037202447136e+03	1.923998196484038772e+02	2.970002109711402341e+02	4.340993841230434555e+03	4.590563192414095829e+04	2.125800999391635287e+03	4.802958333333333030e+03	2.185833333333333428e+02	3.299166666666666856e+02	4.648541666666666970e+03	4.738658333333333576e+04	2.316750000000000000e+03	5.087924629464218924e+03	2.447668470182628084e+02	3.628331223621931372e+02	4.956089492102899385e+03	4.886753474252571323e+04	2.507699000608364713e+03	5.372890925595103909e+03	2.709503607031923025e+02	3.957495780577195887e+02	5.263637317539132709e+03	5.034848615171809070e+04	2.698648001216729881e+03
1.640000000000000000e+02	4.199946833943123238e+03	1.623172425936962213e+02	2.611459180217361791e+02	4.081899171551097879e+03	4.447618376425742463e+04	1.892671074991325668e+03	4.481931750304895104e+03	1.885127879635147963e+02	2.931771256775347183e+02	4.389032919108882197e+03	4.592913354879538383e+04	2.093127204162329690e+03	4.763916666666666970e+03	2.147083333333333428e+02	3.252083333333333144e+02	4.696166666666666970e+03	4.738208333333333576e+04	2.293583333333333485e+03	5.045901583028438836e+03	2.409038787031518893e+02	3.572395409891319105e+02	5.003300414224451742e+03	4.883503311787128769e+04	2.494039462504337280e+03	5.327886499390210702e+03	2.670994240729704643e+02	3.892707486449304497e+02	5.310434161782235606e+03	5.028798290240924689e+04	2.694495591675341529e+03
1.650000000000000000e+02	4.166733960573159493e+03	1.560688663242028440e+02	2.601940925098071489e+02	4.134224628535615011e+03	4.448676851390294178e+04	1.879287804424866863e+03	4.445429480286579746e+03	1.837635998287680934e+02	2.908887129215702316e+02	4.438528980934474021e+03	4.593096759028480301e+04	2.076623068879100174e+03	4.724125000000000000e+03	2.114583333333333428e+02	3.215833333333333144e+02	4.742833333333333030e+03	4.737516666666666424e+04	2.273958333333333485e+03	5.002820519713420254e+03	2.391530668378985922e+02	3.522779537450963971e+02	5.047137685732192040e+03	4.881936574304852547e+04	2.471293597787566796e+03	5.281516039426840507e+03	2.668478003424638700e+02	3.829725741568594799e+02	5.351442038131051049e+03	5.026356481943038671e+04	2.668628862241800107e+03
1.660000000000000000e+02	4.134570501835757568e+03	1.539940978329557879e+02	2.495971888145288631e+02	4.182916365685341589e+03	4.442416686828622187e+04	1.875501556942638672e+03	4.410451917584545299e+03	1.801012155831445511e+02	2.827985944072644315e+02	4.487187349509337764e+03	4.589877093414311094e+04	2.068688278471319336e+03	4.686333333333333030e+03	2.062083333333333428e+02	3.160000000000000000e+02	4.791458333333333030e+03	4.737337500000000000e+04	2.261875000000000000e+03	4.962214749082120761e+03	2.323154510835221345e+02	3.492014055927355685e+02	5.095729317157328296e+03	4.884797906585688906e+04	2.455061721528680664e+03	5.238096164830908492e+03	2.584225688337108977e+02	3.824028111854711369e+02	5.400000300981324472e+03	5.032258313171377813e+04	2.648248443057361328e+03
1.670000000000000000e+02	4.105115608044115106e+03	1.501712072494644872e+02	2.467564602718484252e+02	4.235575430986927131e+03	4.446692597742579528e+04	1.863176264063304188e+03	4.376432804022057098e+03	1.766481036247322436e+02	2.790032301359241842e+02	4.536725215493463111e+03	4.594687965537956916e+04	2.054921465364985579e+03	4.647750000000000000e+03	2.031250000000000000e+02	3.112500000000000000e+02	4.837875000000000000e+03	4.742683333333333576e+04	2.246666666666666515e+03	4.919067195977942902e+03	2.296018963752677564e+02	3.434967698640758158e+02	5.139024784506536889e+03	4.890678701128710236e+04	2.438411867968347451e+03	5.190384391955884894e+03	2.560787927505355128e+02	3.757435397281515748e+02	5.440174569013072869e+03	5.038674068924087624e+04	2.630157069270028842e+03
1.680000000000000000e+02	4.071782768112650047e+03	1.532438816467414711e+02	2.380861998967687896e+02	4.285270233174074747e+03	4.454207400120106468e+04	1.835344453486206248e+03	4.340974717389658508e+03	1.767261074900374069e+02	2.720014332817177660e+02	4.584489283253704343e+03	4.599701616726719658e+04	2.027568060076436495e+03	4.610166666666666970e+03	2.002083333333333428e+02	3.059166666666666856e+02	4.883708333333333030e+03	4.745195833333333576e+04	2.219791666666666515e+03	4.879358615943675431e+03	2.236905591766292787e+02	3.398319000516156052e+02	5.182927383412961717e+03	4.890690049939947494e+04	2.412015273256896762e+03	5.148550565220683893e+03	2.471727850199252146e+02	3.737471334365645816e+02	5.482146433492591314e+03	5.036184266546560684e+04	2.604238879847126555e+03
1.690000000000000000e+02	4.040334601620233116e+03	1.504877079246866174e+02	2.314133339494056258e+02	4.337234693865943882e+03	4.455231918303544808e+04	1.801810559860611647e+03	4.307604800810116103e+03	1.748896872956766515e+02	2.641025003080361557e+02	4.633138180266305426e+03	4.601268042485105980e+04	1.994592779930305824e+03	4.574875000000000000e+03	1.992916666666666572e+02	2.967916666666666856e+02	4.929041666666666970e+03	4.747304166666666424e+04	2.187375000000000000e+03	4.842145199189883897e+03	2.236936460376566629e+02	3.294808330252972155e+02	5.224945153067028514e+03	4.893340290848226869e+04	2.380157220069694176e+03	5.109415398379766884e+03	2.480956254086466970e+02	3.621699993839277454e+02	5.520848639467390058e+03	5.039376415029788041e+04	2.572939440139388353e+03
1.700000000000000000e+02	4.010276764332331368e+03	1.475851512853339784e+02	2.344302599491942658e+02	4.381973730543565580e+03	4.454968333603579958e+04	1.777366899615199372e+03	4.274471715499498714e+03	1.714592423093336606e+02	2.655901299745971187e+02	4.675611865271782335e+03	4.602082083468456403e+04	1.969350116474266542e+03	4.538666666666666970e+03	1.953333333333333428e+02	2.967500000000000000e+02	4.969250000000000000e+03	4.749195833333333576e+04	2.161333333333333485e+03	4.802861617833835226e+03	2.192074243573330250e+02	3.279098700254028813e+02	5.262888134728217665e+03	4.896309583198210748e+04	2.353316550192400427e+03	5.067056569001002572e+03	2.430815153813327072e+02	3.590697400508057626e+02	5.556526269456434420e+03	5.043423333063087193e+04	2.545299767051467370e+03
1.710000000000000000e+02	3.984171927097395383e+03	1.399799698756759199e+02	2.283612675882012297e+02	4.433375552858948140e+03	4.453582923212551395e+04	1.760142111761252636e+03	4.244648463548697691e+03	1.660524849378379599e+02	2.591806337941006291e+02	4.723062776429474070e+03	4.602378961606275698e+04	1.949279389213959575e+03	4.505125000000000000e+03	1.921250000000000000e+02	2.900000000000000000e+02	5.012750000000000000e+03	4.751175000000000000e+04	2.138416666666666515e+03	4.765601536451302309e+03	2.181975150621620401e+02	3.208193662058993709e+02	5.302437223570525930e+03	4.899971038393724302e+04	2.327553944119373227e+03	5.026078072902604617e+03	2.442700301243240801e+02	3.516387324117987987e+02	5.592124447141051860e+03	5.048767076787448605e+04	2.516691221572080394e+03
1.720000000000000000e+02	3.958144216525464799e+03	1.369295349230167460e+02	2.277046795098103189e+02	4.478701444240305136e+03	4.453030371508983808e+04	1.733985336909631314e+03	4.214176274929398460e+03	1.629647674615083588e+02	2.571648397549051310e+02	4.766434055453485598e+03	4.602690185754491540e+04	1.923784335121482400e+03	4.470208333333333030e+03	1.890000000000000000e+02	2.866250000000000000e+02	5.054166666666666970e+03	4.752350000000000000e+04	2.113583333333333485e+03	4.726240391737267601e+03	2.150352325384916412e+02	3.160851602450948690e+02	5.341899277879848341e+03	4.902009814245508460e+04	2.303382331545184570e+03	4.982272450141201261e+03	2.410704650769832540e+02	3.455453204901896811e+02	5.629631889093028803e+03	5.051669628491016192e+04	2.493181329757035655e+03
1.730000000000000000e+02	3.932024477609950736e+03	1.303381609799903060e+02	2.249026207386598344e+02	4.523701783497095676e+03	4.448315129021440225e+04	1.703069506312583144e+03	4.184303905471641883e+03	1.573982471566618244e+02	2.540763103693299172e+02	4.809705058415214808e+03	4.601267981177386537e+04	1.893263919822958314e+03	4.436583333333333030e+03	1.844583333333333428e+02	2.832500000000000000e+02	5.095708333333333030e+03	4.754220833333333576e+04	2.083458333333333485e+03	4.688862761195024177e+03	2.115184195100048612e+02	3.124236896306700828e+02	5.381711608251451253e+03	4.907173685489280615e+04	2.273652746843708428e+03	4.941142189056715324e+03	2.385785056866763796e+02	3.415973792613401656e+02	5.667714883169570385e+03	5.060126537645226927e+04	2.463847160354083826e+03
1.740000000000000000e+02	3.899732519143419722e+03	1.253600951859266956e+02	2.235565627740483592e+02	4.570076357224439562e+03	4.440066635337313346e+04	1.690031890666837171e+03	4.150407926238376604e+03	1.542217142596300050e+02	2.517574480536908368e+02	4.852975678612219781e+03	4.597860401001989521e+04	1.874682612000085328e+03	4.401083333333333030e+03	1.830833333333333428e+02	2.799583333333333144e+02	5.135875000000000000e+03	4.755654166666666424e+04	2.059333333333333485e+03	4.651758740428289457e+03	2.119449524070366806e+02	3.081592186129757920e+02	5.418774321387780219e+03	4.913447932331343327e+04	2.243984054666581869e+03	4.902434147523245883e+03	2.408065714807399900e+02	3.363601038926182696e+02	5.701673642775560438e+03	5.071241697996019502e+04	2.428634775999829799e+03
1.750000000000000000e+02	3.869741596753352951e+03	1.250131283460539464e+02	2.145072848276162176e+02	4.618754021462173114e+03	4.442848773511875333e+04	1.654115051357948687e+03	4.119058298376676248e+03	1.521523975063603018e+02	2.442953090804747660e+02	4.898502010731086557e+03	4.600070220089270879e+04	1.842890859012307828e+03	4.368375000000000000e+03	1.792916666666666572e+02	2.740833333333333144e+02	5.178250000000000000e+03	4.757291666666666424e+04	2.031666666666666742e+03	4.617691701623323752e+03	2.064309358269730126e+02	3.038713575861918343e+02	5.457997989268913443e+03	4.914513113244061969e+04	2.220442474321025657e+03	4.867008403246647504e+03	2.335702049872793680e+02	3.336593818390504111e+02	5.737745978537826886e+03	5.071734559821457515e+04	2.409218281975384798e+03
1.760000000000000000e+02	3.842211118264294328e+03	1.238049824456840327e+02	2.074672586067718782e+02	4.663881185614365677e+03	4.446178717846159270e+04	1.617425713560438908e+03	4.089230559132146936e+03	1.489649912228420305e+02	2.390252959700525821e+02	4.941461426140516778e+03	4.602597692256412847e+04	1.811483690113552939e+03	4.336250000000000000e+03	1.741250000000000000e+02	2.705833333333333144e+02	5.219041666666666970e+03	4.759016666666666424e+04	2.005541666666666742e+03	4.583269440867852609e+03	1.992850087771579695e+02	3.021413706966140467e+02	5.496621907192817162e+03	4.915435641076920001e+04	2.199599643219780774e+03	4.830288881735706127e+03	2.244450175543159673e+02	3.336994080598947789e+02	5.774202147718968263e+03	5.071854615487173578e+04	2.393657619772894577e+03
1.770000000000000000e+02	3.813454154644132814e+03	1.208363697927332367e+02	2.034443570277713036e+02	4.707297454084766287e+03	4.449256649390255188e+04	1.584616570870216492e+03	4.058581243988733149e+03	1.455640182296999399e+02	2.359930118472190088e+02	4.982377893709050113e+03	4.605378324695127958e+04	1.783787452101774761e+03	4.303708333333333030e+03	1.702916666666666572e+02	2.685416666666666856e+02	5.257458333333333030e+03	4.761500000000000000e+04	1.982958333333333258e+03	4.548835422677932911e+03	1.950193151036333745e+02	3.010903214861143624e+02	5.532538772957615947e+03	4.917621675304872042e+04	2.182129214564891754e+03	4.793962512022532792e+03	2.197469635406000634e+02	3.336389763055620961e+02	5.807619212581899774e+03	5.073743350609744812e+04	2.381300095796450023e+03
1.780000000000000000e+02	3.785414793771044060e+03	1.218141526511835764e+02	1.937817650266763962e+02	4.749907347325245610e+03	4.444886503090651240e+04	1.550263149764024774e+03	4.029207396885522030e+03	1.449904096589251026e+02	2.288075491800048553e+02	5.022453673662623260e+03	4.603880751545325620e+04	1.758464908215345758e+03	4.273000000000000000e+03	1.681666666666666572e+02	2.638333333333333144e+02	5.295000000000000000e+03	4.762875000000000000e+04	1.966666666666666742e+03	4.516792603114477970e+03	1.913429236744082118e+02	2.988591174866617735e+02	5.567546326337376740e+03	4.921869248454674380e+04	2.174868425117987954e+03	4.760585206228955940e+03	2.145191806821497380e+02	3.338849016399902325e+02	5.840092652674754390e+03	5.080863496909348760e+04	2.383070183569308938e+03
1.790000000000000000e+02	3.763280495508163312e+03	1.182697174420521975e+02	1.893849013311536851e+02	4.795365517191445178e+03	4.439986089618336700e+04	1.515557323335793626e+03	4.003702747754081429e+03	1.415098587210260916e+02	2.234424506655768425e+02	5.064495258595722589e+03	4.604478461475834774e+04	1.726486995001230071e+03	4.244125000000000000e+03	1.647500000000000000e+02	2.575000000000000000e+02	5.333625000000000000e+03	4.768970833333333576e+04	1.937416666666666742e+03	4.484547252245918571e+03	1.879901412789739084e+02	2.915575493344231290e+02	5.602754741404277411e+03	4.933463205190832377e+04	2.148346338332103187e+03	4.724969504491837142e+03	2.112302825579478167e+02	3.256150986688463149e+02	5.871884482808554822e+03	5.097955577048330451e+04	2.359276009997539859e+03
1.800000000000000000e+02	3.741846333497086562e+03	1.104829961475952018e+02	1.856914137068440027e+02	4.832539602747239769e+03	4.447135183123886236e+04	1.488515029126550417e+03	3.978652333415209796e+03	1.349914980737976009e+02	2.207623735200886870e+02	5.100873968040285945e+03	4.610488424895276694e+04	1.697278347896608693e+03	4.215458333333333030e+03	1.595000000000000000e+02	2.558333333333333428e+02	5.369208333333333030e+03	4.773841666666666424e+04	1.906041666666666742e+03	4.452264333251456264e+03	1.840085019262023991e+02	2.909042931465780271e+02	5.637542698626380115e+03	4.937194908438056154e+04	2.114804985436725019e+03	4.689070333169579499e+03	2.085170038524047982e+02	3.259752529598226829e+02	5.905877063919426291e+03	5.100548150209446612e+04	2.323568304206783068e+03
1.810000000000000000e+02	3.716516138618847435e+03	1.047337951321571268e+02	1.805597148005555255e+02	4.870971600245682566e+03	4.451648083127709106e+04	1.456893304603165689e+03	3.951133069309423718e+03	1.312002308994119062e+02	2.163631907336111055e+02	5.137694133456174313e+03	4.614355291563854553e+04	1.667279985634916102e+03	4.185750000000000000e+03	1.576666666666666572e+02	2.521666666666666572e+02	5.404416666666666970e+03	4.777062500000000000e+04	1.877666666666666742e+03	4.420366930690575828e+03	1.841331024339214082e+02	2.879701425997222373e+02	5.671139199877159626e+03	4.939769708436145447e+04	2.088053347698417383e+03	4.654983861381152565e+03	2.105995382011761876e+02	3.237736185327777889e+02	5.937861733087651373e+03	5.102476916872290894e+04	2.298440028730167796e+03
1.820000000000000000e+02	3.692855505747894313e+03	9.745938117345335172e+01	1.785716116946495049e+02	4.912315779964464127e+03	4.459514867392195447e+04	1.423088363624716294e+03	3.925656919540613671e+03	1.256255239200600045e+02	2.136399725139914381e+02	5.175678723315565549e+03	4.618944933696097723e+04	1.638794181812358147e+03	4.158458333333333030e+03	1.537916666666666572e+02	2.487083333333333428e+02	5.439041666666666970e+03	4.778375000000000000e+04	1.854500000000000000e+03	4.391259747126052389e+03	1.819578094132733099e+02	2.837766941526752476e+02	5.702404610017768391e+03	4.937805066303902277e+04	2.070205818187641853e+03	4.624061160918771748e+03	2.101239521598799627e+02	3.188450549720171807e+02	5.965767553368869812e+03	5.097235132607804553e+04	2.285911636375283706e+03
1.830000000000000000e+02	3.664155259188400578e+03	1.017851135612458222e+02	1.715592195882273359e+02	4.953449427188503250e+03	4.452897481339529622e+04	1.385005798211519050e+03	3.896515129594200516e+03	1.269550567806229111e+02	2.077796097941136679e+02	5.214224713594251625e+03	4.617163324003097659e+04	1.610169565772426040e+03	4.128875000000000000e+03	1.521250000000000000e+02	2.440000000000000000e+02	5.475000000000000000e+03	4.781429166666666424e+04	1.835333333333333258e+03	4.361234870405799484e+03	1.772949432193771031e+02	2.802203902058863605e+02	5.735775286405748375e+03	4.945695009330235189e+04	2.060497100894240248e+03	4.593594740811598967e+03	2.024648864387541778e+02	3.164407804117726641e+02	5.996550572811496750e+03	5.109960851993803226e+04	2.285660868455147465e+03
1.840000000000000000e+02	3.640281732150910102e+03	1.006436938112728683e+02	1.669968095936062582e+02	4.993870968899813306e+03	4.445539264508888300e+04	1.360144716230449603e+03	3.870786699408788536e+03	1.253426802389697627e+02	2.034567381301364719e+02	5.251310484449906653e+03	4.614477965587777726e+04	1.581509858115224688e+03	4.101291666666666970e+03	1.500416666666666572e+02	2.399166666666666572e+02	5.508750000000000000e+03	4.783416666666666424e+04	1.802875000000000000e+03	4.331796633924544949e+03	1.747406530943635516e+02	2.763765952031968709e+02	5.766189515550093347e+03	4.952355367745555122e+04	2.024240141884775312e+03	4.562301601182423838e+03	1.994396395220604461e+02	3.128365237397270562e+02	6.023629031100186694e+03	5.121294068824444548e+04	2.245605283769550624e+03
1.850000000000000000e+02	3.621145467894915782e+03	9.673006378223215052e+01	1.679643355747953422e+02	5.034238244843115353e+03	4.443139499829869601e+04	1.328956942124691977e+03	3.848885233947457891e+03	1.200733652244494039e+02	2.029613344540643425e+02	5.288119122421558131e+03	4.612780166581601225e+04	1.553270137729012731e+03	4.076625000000000000e+03	1.434166666666666572e+02	2.379583333333333428e+02	5.542000000000000000e+03	4.782420833333333576e+04	1.777583333333333258e+03	4.304364766052542109e+03	1.667599681088839247e+02	2.729553322126023431e+02	5.795880877578441869e+03	4.952061500085065927e+04	2.001896528937653784e+03	4.532104532105084218e+03	1.901032695511011639e+02	3.079523310918713150e+02	6.049761755156884647e+03	5.121702166836797551e+04	2.226209724541974538e+03
1.860000000000000000e+02	3.601040371461761879e+03	9.081096700478062189e+01	1.631073510766590857e+02	5.073593837397938842e+03	4.442370130389247061e+04	1.306698943651169429e+03	3.825895185730881167e+03	1.156554835023903109e+02	1.980328422049962001e+02	5.324692752032303360e+03	4.611889231861290318e+04	1.529870305158918200e+03	4.050750000000000000e+03	1.405000000000000000e+02	2.329583333333333428e+02	5.575791666666666970e+03	4.781408333333333576e+04	1.753041666666666742e+03	4.275604814269118833e+03	1.653445164976096748e+02	2.678838244616704856e+02	5.826890581301030579e+03	4.950927434805376834e+04	1.976213028174415285e+03	4.500459628538237666e+03	1.901890329952193781e+02	3.028093155900075999e+02	6.077989495935395098e+03	5.120446536277420091e+04	2.199384389682164056e+03
1.870000000000000000e+02	3.578923233468909984e+03	8.868290059117842361e+01	1.589019033813457895e+02	5.113337129644131892e+03	4.441656533425780799e+04	1.277401288477366506e+03	3.801857450067788250e+03	1.131956169622558832e+02	1.930967850240062376e+02	5.361772731488732461e+03	4.614551183379557187e+04	1.502742310905349996e+03	4.024791666666666515e+03	1.377083333333333428e+02	2.272916666666666572e+02	5.610208333333333030e+03	4.787445833333333576e+04	1.728083333333333258e+03	4.247725883265544326e+03	1.622210497044108024e+02	2.614865483093270768e+02	5.858643935177933599e+03	4.960340483287109964e+04	1.953424355761316519e+03	4.470660099864422591e+03	1.867337660754882620e+02	2.956814299519875249e+02	6.107079537022534168e+03	5.133235133240886353e+04	2.178765378189300009e+03
1.880000000000000000e+02	3.558056115732927537e+03	8.867788015961431825e+01	1.548435988909116077e+02	5.147539052819466633e+03	4.439041720975640783e+04	1.245064643552038888e+03	3.778444724533130739e+03	1.115889400798071591e+02	1.905676327787891182e+02	5.393957026409733771e+03	4.615820860487820755e+04	1.470678155109352701e+03	3.998833333333333485e+03	1.345000000000000000e+02	2.262916666666666572e+02	5.640375000000000000e+03	4.792600000000000000e+04	1.696291666666666742e+03	4.219221942133536686e+03	1.574110599201928267e+02	2.620157005545441962e+02	5.886792973590266229e+03	4.969379139512179245e+04	1.921905178223980784e+03	4.439610550933739432e+03	1.803221198403856818e+02	2.977397344424217067e+02	6.133210947180533367e+03	5.146158279024359217e+04	2.147518689781294597e+03
1.890000000000000000e+02	3.533853973646630948e+03	8.971684412575760348e+01	1.499578065153240232e+02	5.179260752976494587e+03	4.436907185445402865e+04	1.213106769039302890e+03	3.753656153489982444e+03	1.113375887295454731e+02	1.862080699243286688e+02	5.425192876488246839e+03	4.615568176056035009e+04	1.438970051186317960e+03	3.973458333333333485e+03	1.329583333333333428e+02	2.224583333333333428e+02	5.671125000000000000e+03	4.794229166666666424e+04	1.664833333333333258e+03	4.193260513176684981e+03	1.545790779371212125e+02	2.587085967423379884e+02	5.917057123511753161e+03	4.972890157277297840e+04	1.890696615480348555e+03	4.413062693020036022e+03	1.761998225409090821e+02	2.949588601513426624e+02	6.162989247023505413e+03	5.151551147887929983e+04	2.116559897627363625e+03
1.900000000000000000e+02	3.510671144845664458e+03	9.064367389542223918e+01	1.487239144165046980e+02	5.214940276211926175e+03	4.439826933837799152e+04	1.197748736601510927e+03	3.729710572422832229e+03	1.123010036143777910e+02	1.819244572082523632e+02	5.458553471439296118e+03	4.618778050252232788e+04	1.418645201634088835e+03	3.948750000000000000e+03	1.339583333333333428e+02	2.151250000000000000e+02	5.702166666666666970e+03	4.797729166666666424e+04	1.639541666666666742e+03	4.167789427577167771e+03	1.556156630522889088e+02	2.483255427917476368e+02	5.945779861894037822e+03	4.976680283081100060e+04	1.860438131699244650e+03	4.386828855154335542e+03	1.772729927712444464e+02	2.815260855834952736e+02	6.189393057121407764e+03	5.155631399495533697e+04	2.081334596731822330e+03
1.910000000000000000e+02	3.491301930371478193e+03	8.592598679209197599e+01	1.453287201161761004e+02	5.251487598894069379e+03	4.440117070996137045e+04	1.178203814611198823e+03	3.708192631852405611e+03	1.084629933960459880e+02	1.779768600580880502e+02	5.492389632780367720e+03	4.620800202164734947e+04	1.395664407305599298e+03	3.925083333333333485e+03	1.310000000000000000e+02	2.106250000000000000e+02	5.733291666666666970e+03	4.801483333333333576e+04	1.613125000000000000e+03	4.141974034814261358e+03	1.535370066039540120e+02	2.432731399419119498e+02	5.974193700552966220e+03	4.982166464501932205e+04	1.830585592694400702e+03	4.358864736295188777e+03	1.760740132079080240e+02	2.759212798838238996e+02	6.215095734439264561e+03	5.162849595670530107e+04	2.048046185388801405e+03
1.920000000000000000e+02	3.470528182232905237e+03	8.734037501161974149e+01	1.436746356783378076e+02	5.283340174829437274e+03	4.440534941241411434e+04	1.169048678780713090e+03	3.686701591116452619e+03	1.082951875058098778e+02	1.753164845058355752e+02	5.522128420748052122e+03	4.621584137287372141e+04	1.383024339390356545e+03	3.902875000000000000e+03	1.292500000000000000e+02	2.069583333333333428e+02	5.760916666666666970e+03	4.802633333333333576e+04	1.597000000000000000e+03	4.119048408883547381e+03	1.502048124941901222e+02	2.386001821608311104e+02	5.999704912585281818e+03	4.983682529379295011e+04	1.810975660609643455e+03	4.335221817767094763e+03	1.711596249883802443e+02	2.702420309883289065e+02	6.238493158503896666e+03	5.164731725425255718e+04	2.024951321219286910e+03
1.930000000000000000e+02	3.453854863146681510e+03	8.392880751522551463e+01	1.382521909226269656e+02	5.313669651723435891e+03	4.446768682721430378e+04	1.144325540595110851e+03	3.667135764906674012e+03	1.050894037576127573e+02	1.709385954613134686e+02	5.551688992528384915e+03	4.627257258027381613e+04	1.353746103630888911e+03	3.880416666666666515e+03	1.262500000000000000e+02	2.036250000000000000e+02	5.789708333333333030e+03	4.807745833333333576e+04	1.563166666666666742e+03	4.093697568426659018e+03	1.474105962423872427e+02	2.363114045386865314e+02	6.027727674138281145e+03	4.988234408639285539e+04	1.772587229702444574e+03	4.306978470186651066e+03	1.685711924847744854e+02	2.689978090773730628e+02	6.265747014943230170e+03	5.168722983945236774e+04	1.982007792738222633e+03
1.940000000000000000e+02	3.435792076691138845e+03	7.945741393753689863e+01	1.336417567942942242e+02	5.347023309814027016e+03	4.446860864437311102e+04	1.111654111909545009e+03	3.647500205012236165e+03	1.016453736354351065e+02	1.661958783971471121e+02	5.582615821573680478e+03	4.627309598885322339e+04	1.323368722621439019e+03	3.859208333333333485e+03	1.238333333333333286e+02	1.987500000000000000e+02	5.818208333333333030e+03	4.807758333333333576e+04	1.535083333333333258e+03	4.070916461654430805e+03	1.460212930312315507e+02	2.313041216028528879e+02	6.053800845092985583e+03	4.988207067781344813e+04	1.746797944045227496e+03	4.282624589975528579e+03	1.682092527291297586e+02	2.638582432057057758e+02	6.289393356852639045e+03	5.168655802229356050e+04	1.958512554757121507e+03
1.950000000000000000e+02	3.413077976808404401e+03	7.604425662446183765e+01	1.354264884874137351e+02	5.379060163222473420e+03	4.448753412648220547e+04	1.079154512713921122e+03	3.625372321737535458e+03	9.883462831223091882e+01	1.652965775770401819e+02	5.612300914944569740e+03	4.627926706324110273e+04	1.293993923023627303e+03	3.837666666666666515e+03	1.216250000000000000e+02	1.951666666666666572e+02	5.845541666666666970e+03	4.807100000000000000e+04	1.508833333333333258e+03	4.049961011595797572e+03	1.444153716877690954e+02	2.250367557562931324e+02	6.078782418388764199e+03	4.986273293675889727e+04	1.723672743643039212e+03	4.262255356524929084e+03	1.672057433755381624e+02	2.549068448459195793e+02	6.312023170110860519e+03	5.165446587351779453e+04	1.938512153952745393e+03
1.960000000000000000e+02	3.400888656960863955e+03	7.297344492865150301e+01	1.314746684802415189e+02	5.411330933531537084e+03	4.450110529737569595e+04	1.056640914309246682e+03	3.609652661813765008e+03	9.525755579765908010e+01	1.605915009067874166e+02	5.642832133432434603e+03	4.628842764868785162e+04	1.268382957154623227e+03	3.818416666666666515e+03	1.175416666666666714e+02	1.897083333333333428e+02	5.874333333333333030e+03	4.807575000000000000e+04	1.480125000000000000e+03	4.027180671519568023e+03	1.398257775356742627e+02	2.188251657598792690e+02	6.105834533234231458e+03	4.986307235131214838e+04	1.691867042845376773e+03	4.235944676372469075e+03	1.621098884046818398e+02	2.479419981864251668e+02	6.337335733135128976e+03	5.165039470262430405e+04	1.903609085690753318e+03
1.970000000000000000e+02	3.385775899890115397e+03	7.061795284629661751e+01	1.266604452110796757e+02	5.446463083685275706e+03	4.450357231064757070e+04	1.030850719352844635e+03	3.591221283278390729e+03	9.303814308981498016e+01	1.558927226055398307e+02	5.674606541842637853e+03	4.629974448865711747e+04	1.240071193009755689e+03	3.796666666666666515e+03	1.154583333333333286e+02	1.851250000000000000e+02	5.902750000000000000e+03	4.809591666666666424e+04	1.449291666666666742e+03	4.002112050054942301e+03	1.378785235768516770e+02	2.143572773944601693e+02	6.130893458157362147e+03	4.989208884467621101e+04	1.658512140323577796e+03	4.207557433443217633e+03	1.602987138203700397e+02	2.435895547889203385e+02	6.359036916314724294e+03	5.168826102268575778e+04	1.867732613980488850e+03
1.980000000000000000e+02	3.372046234428600201e+03	6.990518777891301738e+01	1.184775841881252347e+02	5.473575949040736305e+03	4.454075779611941107e+04	1.020152042208177818e+03	3.574627283880966843e+03	9.153592722278983729e+01	1.496762920940626032e+02	5.701162974520368152e+03	4.633496223139303765e+04	1.221492687770755538e+03	3.777208333333333485e+03	1.131666666666666714e+02	1.808750000000000000e+02	5.928750000000000000e+03	4.812916666666666424e+04	1.422833333333333258e+03	3.979789382785700127e+03	1.347974061105435055e+02	2.120737079059373968e+02	6.156337025479631848e+03	4.992337110194029083e+04	1.624173978895910977e+03	4.182370432238067224e+03	1.564281455544203254e+02	2.432724158118747653e+02	6.383924050959263695e+03	5.171757553721391741e+04	1.825514624458488697e+03
1.990000000000000000e+02	3.355836376221760929e+03	6.702938002428935249e+01	1.127990380584659817e+02	5.502259522101448965e+03	4.455883975544453278e+04	9.947193218038415807e+02	3.556668188110880692e+03	8.836885667881134054e+01	1.453578523625663195e+02	5.728567261050724483e+03	4.635087821105559851e+04	1.194776327568587476e+03	3.757500000000000000e+03	1.097083333333333286e+02	1.779166666666666572e+02	5.954875000000000000e+03	4.814291666666666424e+04	1.394833333333333258e+03	3.958331811889119308e+03	1.310478099878553166e+02	2.104754809707669949e+02	6.181182738949275517e+03	4.993495512227772997e+04	1.594890339098079039e+03	4.159163623778238616e+03	1.523872866423773189e+02	2.430342952748673326e+02	6.407490477898551035e+03	5.172699357788879570e+04	1.794947344862825048e+03
2.000000000000000000e+02	3.339896450581316003e+03	6.711497685379515588e+01	1.093692947955452013e+02	5.536168757240757259e+03	4.455867814290622482e+04	9.714578642618046160e+02	3.538364891957324744e+03	8.703665509356424934e+01	1.427679807311059221e+02	5.758105211953711660e+03	4.636146407145311241e+04	1.170395598797568937e+03	3.736833333333333485e+03	1.069583333333333286e+02	1.761666666666666572e+02	5.980041666666666970e+03	4.816425000000000000e+04	1.369333333333333258e+03	3.935301774709342226e+03	1.268800115731024079e+02	2.095653526022273923e+02	6.201978121379622280e+03	4.996703592854688759e+04	1.568271067869097578e+03	4.133770216085351421e+03	1.468016898128715013e+02	2.429640385377880989e+02	6.423914576092576681e+03	5.176982185709377518e+04	1.767208802404861899e+03
2.010000000000000000e+02	3.324235196482829906e+03	6.561231713399973842e+01	1.043068151904879954e+02	5.564751836963780988e+03	4.456518845157993928e+04	9.330703556430494245e+02	3.520325931574748211e+03	8.628532523366652640e+01	1.378825742619106620e+02	5.784959251815223979e+03	4.639249005912330176e+04	1.136514344488191455e+03	3.716416666666666515e+03	1.069583333333333286e+02	1.714583333333333428e+02	6.005166666666666970e+03	4.821979166666666424e+04	1.339958333333333258e+03	3.912507401758584820e+03	1.276313414330001308e+02	2.050340924047560236e+02	6.225374081518109961e+03	5.004709327421002672e+04	1.543402322178475060e+03	4.108598136850503579e+03	1.483043495326669188e+02	2.386098514761786760e+02	6.445581496369552951e+03	5.187439488175338920e+04	1.746846311023617091e+03
2.020000000000000000e+02	3.304950227516882478e+03	6.430508895522754642e+01	1.013154359359098891e+02	5.595898526007318651e+03	4.457376717322122568e+04	9.112092692025980796e+02	3.501516780425107754e+03	8.373587781094710181e+01	1.347618846346216230e+02	5.813220096336992356e+03	4.641367525327728072e+04	1.112021301267965555e+03	3.698083333333333485e+03	1.031666666666666714e+02	1.682083333333333428e+02	6.030541666666666970e+03	4.825358333333333576e+04	1.312833333333333258e+03	3.894649886241559216e+03	1.225974555223862410e+02	2.016547820320450626e+02	6.247863236996341584e+03	5.009349141338939080e+04	1.513645365398700960e+03	4.091216439149784492e+03	1.420282443781057964e+02	2.351012307307568108e+02	6.465184807326015289e+03	5.193339949344544584e+04	1.714457397464068436e+03
2.030000000000000000e+02	3.290479863193692381e+03	6.661297152137508704e+01	9.815061883546297850e+01	5.619925704545008557e+03	4.463688994952828216e+04	8.821537595921104185e+02	3.485052431596845963e+03	8.436898576068753641e+01	1.313669760843981749e+02	5.836796185605837309e+03	4.645506997476414108e+04	1.083785213129388467e+03	3.679625000000000000e+03	1.021250000000000000e+02	1.645833333333333428e+02	6.053666666666666970e+03	4.827325000000000000e+04	1.285416666666666742e+03	3.874197568403154037e+03	1.198810142393124636e+02	1.977996905822685108e+02	6.270537147727496631e+03	5.009143002523585892e+04	1.487048120203945018e+03	4.068770136806307619e+03	1.376370284786249272e+02	2.310160478312037071e+02	6.487407628788325383e+03	5.190961005047171784e+04	1.688679573741223066e+03
2.040000000000000000e+02	3.275864724204779122e+03	6.377163057047485495e+01	9.590608274858955440e+01	5.648847425215795738e+03	4.459973013055001502e+04	8.508036252182957924e+02	3.470161528769056531e+03	8.023998195190409888e+01	1.281822080409614557e+02	5.863611212607897869e+03	4.644153173194167175e+04	1.054339312609148010e+03	3.664458333333333485e+03	9.670833333333332860e+01	1.604583333333333428e+02	6.078375000000000000e+03	4.828333333333333576e+04	1.257875000000000000e+03	3.858755137897610439e+03	1.131766847147625583e+02	1.927344586257052299e+02	6.293138787392102131e+03	5.012513493472499977e+04	1.461410687390851990e+03	4.053051942461887847e+03	1.296450360961918022e+02	2.250105839180771454e+02	6.507902574784204262e+03	5.196693653611665650e+04	1.664946374781704208e+03
2.050000000000000000e+02	3.262290371483778017e+03	6.299991633210709807e+01	9.505643000143001586e+01	5.676881816189109486e+03	4.460511402036635263e+04	8.279601058038474548e+02	3.454978519075222266e+03	7.856245816605354548e+01	1.262157150007150079e+02	5.888857574761221258e+03	4.644497367684984056e+04	1.033896719568590470e+03	3.647666666666666515e+03	9.412500000000000000e+01	1.573750000000000000e+02	6.100833333333333030e+03	4.828483333333333576e+04	1.239833333333333258e+03	3.840354814258110764e+03	1.096875418339464545e+02	1.885342849992849779e+02	6.312809091905444802e+03	5.012469298981683096e+04	1.445769947098076045e+03	4.033042961849555013e+03	1.252500836678929090e+02	2.196935699985699841e+02	6.524784850477556574e+03	5.196455264630031888e+04	1.651706560862819060e+03
2.060000000000000000e+02	3.248502364651782955e+03	6.271933784159637071e+01	9.336051845273662764e+01	5.701622754954610173e+03	4.461778174244955881e+04	8.100063307622658613e+02	3.440126182325891477e+03	7.790133558746485676e+01	1.233052592263683209e+02	5.911769710810638571e+03	4.646297420455810789e+04	1.012732332047799559e+03	3.631750000000000000e+03	9.308333333333332860e+01	1.532500000000000000e+02	6.121916666666666970e+03	4.830816666666666424e+04	1.215458333333333258e+03	3.823373817674108523e+03	1.082653310792018004e+02	1.831947407736316791e+02	6.332063622522695368e+03	5.015335912877522060e+04	1.418184334618867069e+03	4.014997635348217045e+03	1.234473288250702865e+02	2.131394815472633582e+02	6.542210578378723767e+03	5.199855159088376968e+04	1.620910335904400654e+03
2.070000000000000000e+02	3.236651784699905875e+03	5.748696188283713582e+01	8.945975147892420409e+01	5.723823864118221536e+03	4.465505396074820601e+04	7.935338691047998054e+02	3.426575892349952937e+03	7.386848094141856791e+01	1.191465424061287735e+02	5.934120265392444708e+03	4.648777698037410300e+04	9.943086012190665315e+02	3.616500000000000000e+03	9.025000000000000000e+01	1.488333333333333428e+02	6.144416666666666970e+03	4.832050000000000000e+04	1.195083333333333258e+03	3.806424107650047063e+03	1.066315190585814321e+02	1.785201242605379264e+02	6.354713067940889232e+03	5.015322301962589700e+04	1.395858065447599984e+03	3.996348215300094125e+03	1.230130381171628642e+02	2.082069151877424815e+02	6.565009469215112404e+03	5.198594603925179399e+04	1.596632797561866710e+03
2.080000000000000000e+02	3.226827175247994091e+03	5.393711626715831642e+01	8.810624698443825764e+01	5.754707325032386507e+03	4.470904259559336788e+04	7.765001752910218329e+02	3.414871920957330531e+03	6.948939146691249391e+01	1.165322901588858002e+02	5.960895329182860223e+03	4.652191713113001606e+04	9.745834209788442877e+02	3.602916666666666515e+03	8.504166666666667140e+01	1.449583333333333428e+02	6.167083333333333030e+03	4.833479166666666424e+04	1.172666666666666742e+03	3.790961412376002500e+03	1.005939418664208489e+02	1.733843765077808712e+02	6.373271337483805837e+03	5.014766620220331242e+04	1.370749912354489197e+03	3.979006158085338939e+03	1.161462170661750264e+02	2.018104196822284280e+02	6.579459341634279554e+03	5.196054073773996060e+04	1.568833158042311652e+03
2.090000000000000000e+02	3.216217759835535162e+03	4.889729205950174418e+01	8.651923432653188684e+01	5.779620265757376728e+03	4.470644954292481998e+04	7.606017660954896655e+02	3.402046379917767808e+03	6.682364602975087564e+01	1.125096171632659434e+02	5.984247632878688819e+03	4.654118310479574575e+04	9.547383830477448328e+02	3.587875000000000000e+03	8.475000000000000000e+01	1.385000000000000000e+02	6.188875000000000000e+03	4.837591666666666424e+04	1.148875000000000000e+03	3.773703620082232192e+03	1.026763539702491244e+02	1.644903828367340566e+02	6.393502367121311181e+03	5.021065022853758273e+04	1.343011616952255281e+03	3.959532240164464838e+03	1.206027079404982487e+02	1.904807656734681132e+02	6.598129734242623272e+03	5.204538379040850850e+04	1.537148233904510334e+03
2.100000000000000000e+02	3.202680895099031204e+03	5.149950334959422804e+01	8.106436229651501435e+01	5.800553409414991620e+03	4.472395410612863634e+04	7.407876699776436453e+02	3.387319614216182345e+03	6.810391834146378187e+01	1.081571811482575072e+02	6.004318371374162780e+03	4.656214371973098605e+04	9.318105016554884514e+02	3.571958333333333485e+03	8.470833333333332860e+01	1.352500000000000000e+02	6.208083333333333030e+03	4.840033333333333576e+04	1.122833333333333258e+03	3.756597052450484625e+03	1.013127483252028753e+02	1.623428188517424928e+02	6.411848295292503281e+03	5.023852294693568547e+04	1.313856165011178064e+03	3.941235771567635766e+03	1.179171633170724363e+02	1.894356377034849856e+02	6.615613257251674440e+03	5.207671256053803518e+04	1.504878996689022870e+03
2.110000000000000000e+02	3.193010816735681601e+03	4.943884476133666794e+01	8.032042389274241145e+01	5.825021700357010559e+03	4.471694591743873025e+04	7.168011169560240887e+02	3.375338741701174058e+03	6.565692238066833397e+01	1.065143786130378771e+02	6.026385850178505279e+03	4.655455629205269361e+04	9.067547251446786731e+02	3.557666666666666515e+03	8.187500000000000000e+01	1.327083333333333428e+02	6.227750000000000000e+03	4.839216666666666424e+04	1.096708333333333258e+03	3.739994591632158972e+03	9.809307761933166603e+01	1.589022880536288085e+02	6.429114149821494721e+03	5.022977704128063488e+04	1.286661941521987956e+03	3.922322516597651429e+03	1.143111552386633321e+02	1.850962427739242742e+02	6.630478299642989441e+03	5.206738741589459823e+04	1.476615549710642426e+03
2.120000000000000000e+02	3.180896708910536290e+03	5.117716039647001480e+01	7.878103232935075084e+01	5.845568784986789979e+03	4.469124657894548727e+04	6.983626100718801126e+02	3.362448354455268145e+03	6.560941353156833600e+01	1.045780161646753754e+02	6.045576059160061050e+03	4.654189412280607939e+04	8.864104717026066282e+02	3.544000000000000000e+03	8.004166666666667140e+01	1.303750000000000000e+02	6.245583333333333030e+03	4.839254166666666424e+04	1.074458333333333258e+03	3.725551645544731855e+03	9.447391980176500681e+01	1.561719838353246246e+02	6.445590607506605011e+03	5.024318921052724909e+04	1.262506194964059887e+03	3.907103291089463710e+03	1.089061729368633280e+02	1.819689676706492492e+02	6.645597881679876082e+03	5.209383675438784121e+04	1.450554056594786289e+03
2.130000000000000000e+02	3.170316793075631722e+03	4.519256640318311469e+01	7.642880520525562815e+01	5.864833890747324403e+03	4.462396876975772466e+04	6.842329743872298877e+02	3.350095896537815861e+03	6.234628320159156090e+01	1.017769026026278141e+02	6.064166945373662202e+03	4.651454688487885869e+04	8.668664871936149439e+02	3.529875000000000000e+03	7.950000000000000000e+01	1.271250000000000000e+02	6.263500000000000000e+03	4.840512500000000000e+04	1.049500000000000000e+03	3.709654103462184139e+03	9.665371679840843910e+01	1.524730973973721859e+02	6.462833054626337798e+03	5.029570311512114131e+04	1.232133512806384942e+03	3.889433206924368278e+03	1.138074335968168782e+02	1.778211947947443718e+02	6.662166109252675597e+03	5.218628123024227534e+04	1.414767025612770112e+03
2.140000000000000000e+02	3.155520486573624567e+03	4.286012213264952919e+01	7.966924906495063397e+01	5.888343966513717533e+03	4.465759179262629914e+04	6.755824135241563226e+02	3.335447743286812511e+03	6.080506106632476815e+01	1.020221245324753170e+02	6.084921983256858766e+03	4.654325422964648169e+04	8.506453734287447332e+02	3.515375000000000000e+03	7.875000000000000000e+01	1.243750000000000000e+02	6.281500000000000000e+03	4.842891666666666424e+04	1.025708333333333258e+03	3.695302256713187489e+03	9.669493893367523185e+01	1.467278754675246830e+02	6.478078016743141234e+03	5.031457910368684679e+04	1.200771293237921782e+03	3.875229513426375433e+03	1.146398778673504637e+02	1.690807509350493660e+02	6.674656033486282467e+03	5.220024154070702934e+04	1.375834253142510079e+03
2.150000000000000000e+02	3.144425631952412914e+03	4.066226482290917943e+01	8.028978022575844875e+01	5.908798445173199070e+03	4.474595344152918551e+04	6.611113890256822287e+02	3.323983649309539942e+03	5.762279907812125401e+01	1.014573901128792244e+02	6.104024222586599535e+03	4.660670588743125700e+04	8.304723611795077431e+02	3.503541666666666515e+03	7.458333333333332860e+01	1.226250000000000000e+02	6.299250000000000000e+03	4.846745833333333576e+04	9.998333333333333712e+02	3.683099684023793088e+03	9.154386758854539607e+01	1.437926098871207898e+02	6.494475777413400465e+03	5.032821077923541452e+04	1.169194305487158999e+03	3.862657701380920116e+03	1.085044018437574778e+02	1.649602197742415512e+02	6.689701554826800930e+03	5.218896322513748601e+04	1.338555277640984514e+03
2.160000000000000000e+02	3.133499410995248581e+03	4.051578508043263582e+01	7.761920788807670135e+01	5.927537985986406966e+03	4.476076186932580458e+04	6.470144620094985157e+02	3.312562205497624291e+03	5.648705920688298221e+01	9.972627061070501497e+01	6.120810659659869998e+03	4.662323510132957017e+04	8.147155643380825722e+02	3.491625000000000000e+03	7.245833333333332860e+01	1.218333333333333286e+02	6.314083333333333030e+03	4.848570833333333576e+04	9.824166666666666288e+02	3.670687794502375709e+03	8.842960745978368209e+01	1.439403960559616280e+02	6.507356007006796062e+03	5.034818156533710135e+04	1.150117768995250572e+03	3.849750589004751419e+03	1.044008815862340214e+02	1.660474587785899416e+02	6.700628680680259095e+03	5.221065479734086693e+04	1.317818871323834628e+03
2.170000000000000000e+02	3.123333365043126832e+03	4.535317581153455535e+01	7.463231056660097806e+01	5.951775504909708616e+03	4.471445073929287901e+04	6.322441022255692360e+02	3.301270849188230386e+03	5.838492123910061338e+01	9.600365528330048903e+01	6.141887752454854308e+03	4.659772536964643950e+04	7.959137177794513036e+02	3.479208333333333485e+03	7.141666666666667140e+01	1.173750000000000000e+02	6.332000000000000000e+03	4.848100000000000000e+04	9.595833333333333712e+02	3.657145817478436584e+03	8.444841209423273654e+01	1.387463447166994968e+02	6.522112247545145692e+03	5.036427463035356050e+04	1.123252948887215553e+03	3.835083301623540137e+03	9.748015752179878746e+01	1.601176894333990219e+02	6.712224495090291384e+03	5.224754926070712099e+04	1.286922564441097620e+03
2.180000000000000000e+02	3.116491405054303868e+03	4.251888993544866935e+01	6.908460049427701222e+01	5.970308069197177247e+03	4.472774082177340460e+04	6.183702806082270627e+02	3.291620702527151934e+03	5.586361163439099897e+01	9.237563358047184181e+01	6.159341534598588623e+03	4.660922457755336654e+04	7.757268069707802169e+02	3.466750000000000000e+03	6.920833333333332860e+01	1.156666666666666714e+02	6.348375000000000000e+03	4.849070833333333576e+04	9.330833333333333712e+02	3.641879297472848066e+03	8.255305503227565112e+01	1.389576997528615152e+02	6.537408465401411377e+03	5.037219208911330497e+04	1.090439859695886526e+03	3.817008594945696132e+03	9.589777673121798784e+01	1.622487328390563448e+02	6.726441930802822753e+03	5.225367584489326691e+04	1.247796386058439566e+03
2.190000000000000000e+02	3.107042687249470873e+03	4.106685728242146638e+01	6.511617378948885460e+01	5.991466749881131364e+03	4.476569918793853140e+04	5.974404272360420691e+02	3.280979676958068467e+03	5.463759530787739749e+01	8.832892022807776300e+01	6.178400041607232197e+03	4.665526626063593721e+04	7.528660469513542921e+02	3.454916666666666515e+03	6.820833333333332860e+01	1.115416666666666714e+02	6.365333333333333030e+03	4.854483333333333576e+04	9.082916666666666288e+02	3.628853656375264563e+03	8.177907135878926681e+01	1.347544131052555940e+02	6.552266625059433863e+03	5.043440040603073430e+04	1.063717286381978965e+03	3.802790646083862157e+03	9.534980938424519081e+01	1.579671595438445024e+02	6.739199916785534697e+03	5.232396747872814012e+04	1.219142906097291188e+03
2.200000000000000000e+02	3.100029334280217881e+03	3.614675673049857352e+01	6.698677814854386270e+01	6.008681591782764372e+03	4.471710955715984164e+04	5.844419851735585780e+02	3.272202167140108941e+03	5.036504503191595461e+01	8.809755574093858854e+01	6.195257462558049156e+03	4.662715894524659234e+04	7.375543259201125466e+02	3.444375000000000000e+03	6.458333333333332860e+01	1.092083333333333286e+02	6.381833333333333030e+03	4.853720833333333576e+04	8.906666666666666288e+02	3.616547832859891059e+03	7.880162163475070258e+01	1.303191109257280687e+02	6.568409204108616905e+03	5.044725772142007918e+04	1.043779007413220597e+03	3.788720665719782119e+03	9.301990993616809078e+01	1.514298885181227945e+02	6.754985074883901689e+03	5.235730710950682987e+04	1.196891348159774680e+03
2.210000000000000000e+02	3.089492697047272486e+03	3.472111113333244248e+01	6.576490168153671334e+01	6.027668592639366580e+03	4.479032698327729304e+04	5.681813942273172415e+02	3.261371348523636243e+03	4.861055556666622124e+01	8.638245084076835667e+01	6.212459296319682835e+03	4.666114265830531076e+04	7.214240304469919920e+02	3.433250000000000000e+03	6.250000000000000000e+01	1.070000000000000000e+02	6.397250000000000000e+03	4.853195833333333576e+04	8.746666666666666288e+02	3.605128651476363757e+03	7.638944443333377876e+01	1.276175491592316433e+02	6.582040703680317165e+03	5.040277400836136076e+04	1.027909302886341266e+03	3.777007302952727514e+03	9.027888886666755752e+01	1.482350983184632867e+02	6.766831407360633420e+03	5.227358968338937848e+04	1.181151939106016016e+03
2.220000000000000000e+02	3.078359541241897205e+03	3.664870135069391210e+01	6.328712875425038220e+01	6.045081772672035186e+03	4.478295177016365051e+04	5.466439369048828212e+02	3.250388103954281632e+03	4.909518400868029175e+01	8.385189771045853036e+01	6.228353386336018048e+03	4.666583005174849677e+04	7.008428017857747818e+02	3.422416666666666515e+03	6.154166666666666430e+01	1.044166666666666714e+02	6.411625000000000000e+03	4.854870833333333576e+04	8.550416666666666288e+02	3.594445229379051398e+03	7.398814932465303684e+01	1.249814356228748125e+02	6.594896613663981952e+03	5.043158661491817475e+04	1.009240531547558476e+03	3.766473792091435826e+03	8.643463198263941649e+01	1.455462045790829677e+02	6.778168227327964814e+03	5.231446489650302101e+04	1.163439396428450436e+03
2.230000000000000000e+02	3.068760949080120099e+03	3.686669051026493804e+01	5.825817685754590514e+01	6.061243539297505777e+03	4.471906595735199517e+04	5.365821382630729204e+02	3.240005474540060277e+03	4.851667858846580117e+01	8.033742176210628827e+01	6.243705102982086828e+03	4.665011631200932607e+04	6.876660691315364602e+02	3.411250000000000000e+03	6.016666666666666430e+01	1.024166666666666714e+02	6.426166666666666970e+03	4.858116666666666424e+04	8.387500000000000000e+02	3.582494525459939723e+03	7.181665474486752032e+01	1.244959115712270545e+02	6.608628230351247112e+03	5.051221702132400242e+04	9.898339308684635398e+02	3.753739050919879901e+03	8.346664282306838345e+01	1.465751564757874235e+02	6.791089794035828163e+03	5.244326737598133332e+04	1.140917861736927080e+03
2.240000000000000000e+02	3.062591337208511504e+03	3.263951585377033382e+01	5.367955991704084084e+01	6.078341386744586089e+03	4.474581103100260952e+04	5.064961438745020246e+02	3.232483168604255752e+03	4.471559126021850261e+01	7.673561329185375257e+01	6.259691526705626529e+03	4.667921801550130476e+04	6.608105719372509839e+02	3.402375000000000000e+03	5.679166666666666430e+01	9.979166666666667140e+01	6.441041666666666970e+03	4.861262500000000000e+04	8.151250000000000000e+02	3.572266831395744248e+03	6.886774207311482598e+01	1.228477200414795902e+02	6.622391806627707410e+03	5.054603198449869524e+04	9.694394280627490161e+02	3.742158662791488496e+03	8.094381747956299478e+01	1.459037734162924949e+02	6.803741946588747851e+03	5.247943896899739048e+04	1.123753856125498032e+03
2.250000000000000000e+02	3.053291607808218487e+03	3.379861225291391236e+01	5.225737061458821842e+01	6.092310530932039910e+03	4.474799390192861756e+04	4.990510800078997704e+02	3.222895803904109471e+03	4.435763945979029188e+01	7.469118530729410566e+01	6.273884432132686015e+03	4.670010111763097666e+04	6.484838733372831712e+02	3.392500000000000000e+03	5.491666666666666430e+01	9.712500000000000000e+01	6.455458333333333030e+03	4.865220833333333576e+04	7.979166666666666288e+02	3.562104196095890529e+03	6.547569387354303672e+01	1.195588146927058943e+02	6.637032234533980045e+03	5.060431554903569486e+04	9.473494599960500864e+02	3.731708392191781513e+03	7.603472108041941624e+01	1.419926293854117887e+02	6.818606135734626150e+03	5.255642276473805396e+04	1.096782253325433430e+03
2.260000000000000000e+02	3.046146292617755535e+03	3.228943178787265822e+01	5.308152651254810905e+01	6.111831037916993409e+03	4.482079018082363473e+04	4.821748644596939926e+02	3.214593979642211252e+03	4.316554922726966481e+01	7.301992992294071882e+01	6.290894685625163220e+03	4.673439509041181736e+04	6.306290988965137103e+02	3.383041666666666515e+03	5.404166666666666430e+01	9.295833333333332860e+01	6.469958333333333030e+03	4.864800000000000000e+04	7.790833333333333712e+02	3.551489353691121778e+03	6.491778410606366378e+01	1.128967367437259384e+02	6.649021981041502841e+03	5.056160490958818264e+04	9.275375677701530321e+02	3.719937040715577496e+03	7.579390154546067038e+01	1.328351401541185624e+02	6.828085628749672651e+03	5.247520981917636527e+04	1.075991802206972807e+03
2.270000000000000000e+02	3.037968743707988779e+03	2.972669201774160896e+01	5.279622423652229912e+01	6.125491915514338871e+03	4.482021177593524772e+04	4.770275824674793625e+02	3.206109371853994162e+03	4.125917934220413485e+01	7.146061211826115311e+01	6.304162624423835950e+03	4.672256422130095598e+04	6.182637912337396529e+02	3.374250000000000000e+03	5.279166666666666430e+01	9.012500000000000000e+01	6.482833333333333030e+03	4.862491666666666424e+04	7.595000000000000000e+02	3.542390628146005838e+03	6.432415399112919374e+01	1.087893878817388469e+02	6.661504042242830110e+03	5.052726911203237250e+04	9.007362087662603471e+02	3.710531256292011221e+03	7.585664131559171608e+01	1.274537757634776938e+02	6.840174751152327190e+03	5.242962155739808077e+04	1.041972417532520694e+03
2.280000000000000000e+02	3.032848263050205787e+03	2.923836083145146958e+01	5.144734386397430370e+01	6.140860382517968901e+03	4.484387633183219441e+04	4.625107483768611019e+02	3.199278298191769409e+03	4.057751374905906516e+01	6.882783859865381260e+01	6.318513524592317481e+03	4.675879233258276508e+04	6.019428741884305509e+02	3.365708333333333485e+03	5.191666666666666430e+01	8.620833333333332860e+01	6.496166666666666970e+03	4.867370833333333576e+04	7.413750000000000000e+02	3.532138368474897561e+03	6.325581958427426343e+01	1.035888280680128446e+02	6.673819808741016459e+03	5.058862433408390643e+04	8.808071258115694491e+02	3.698568403616461183e+03	7.459497250188185546e+01	1.209693228026923464e+02	6.851472950815365039e+03	5.250354033483447711e+04	1.020239251623138898e+03
2.290000000000000000e+02	3.025886761215083425e+03	2.631518309450892446e+01	5.177008344232470449e+01	6.152397461418506282e+03	4.483410914188399329e+04	4.460390739322547233e+02	3.191505880607541712e+03	3.767842488058779793e+01	6.898920838782902365e+01	6.330011230709253141e+03	4.676505457094199664e+04	5.838112036327941041e+02	3.357125000000000000e+03	4.904166666666666430e+01	8.620833333333332860e+01	6.507625000000000000e+03	4.869600000000000000e+04	7.215833333333333712e+02	3.522744119392458288e+03	6.040490845274553067e+01	1.034274582788376335e+02	6.685238769290746859e+03	5.062694542905800336e+04	8.593554630338726383e+02	3.688363238784916575e+03	7.176815023882440414e+01	1.206465832243419527e+02	6.862852538581493718e+03	5.255789085811600671e+04	9.971275927344120191e+02
2.300000000000000000e+02	3.017162279077365838e+03	2.703540936069802925e+01	4.991708754477146925e+01	6.167754090834316230e+03	4.481987259631712368e+04	4.311815251777425715e+02	3.182956139538683146e+03	3.758020468034901285e+01	6.641687710571906678e+01	6.343981212083825085e+03	4.677126963149189396e+04	5.668615959222046286e+02	3.348750000000000000e+03	4.812500000000000000e+01	8.291666666666667140e+01	6.520208333333333030e+03	4.872266666666666424e+04	7.025416666666666288e+02	3.514543860461316854e+03	5.866979531965098715e+01	9.941645622761427603e+01	6.696435454582840975e+03	5.067406370184143452e+04	8.382217374111286290e+02	3.680337720922634162e+03	6.921459063930197431e+01	1.159162457885618664e+02	6.872662575832349830e+03	5.262546073701620480e+04	9.739018081555907429e+02
2.310000000000000000e+02	3.010244001504828248e+03	3.009255547002525333e+01	4.661394089473244406e+01	6.181795588373386636e+03	4.478424135742413637e+04	4.230952912776575658e+02	3.175434500752414351e+03	3.860877773501262311e+01	6.278613711403288278e+01	6.357543627520027258e+03	4.674462067871206818e+04	5.543393123054954685e+02	3.340625000000000000e+03	4.712500000000000000e+01	7.895833333333332860e+01	6.533291666666666970e+03	4.870500000000000000e+04	6.855833333333333712e+02	3.505815499247585649e+03	5.564122226498737689e+01	9.513052955263377441e+01	6.709039705813306682e+03	5.066537932128793182e+04	8.168273543611712739e+02	3.671005998495171752e+03	6.415744452997475378e+01	1.113027257719342060e+02	6.884787744959947304e+03	5.262575864257586363e+04	9.480713753890091766e+02
2.320000000000000000e+02	3.003362030951085217e+03	2.538669032513093526e+01	4.609044728830444626e+01	6.195711213758390841e+03	4.476976703634334990e+04	4.096370290569408894e+02	3.167618515475542608e+03	3.563084516256546408e+01	6.152439031081888743e+01	6.370501440212528905e+03	4.674521685150500707e+04	5.356310145284704731e+02	3.331875000000000000e+03	4.587500000000000000e+01	7.695833333333332860e+01	6.545291666666666970e+03	4.872066666666666424e+04	6.616250000000000000e+02	3.496131484524457392e+03	5.611915483743453592e+01	9.239227635584776976e+01	6.720081893120805034e+03	5.069611648182832141e+04	7.876189854715295269e+02	3.660387969048914783e+03	6.636330967486907184e+01	1.078262193783622109e+02	6.894872119574943099e+03	5.267156629698997858e+04	9.136129709430590538e+02
2.330000000000000000e+02	2.996708399791593820e+03	2.193441211078199515e+01	4.506736447613011620e+01	6.209243687532392869e+03	4.479969915788805520e+04	4.027773355162725011e+02	3.159979199895796683e+03	3.398803938872433150e+01	5.972118223806505455e+01	6.382788510432862495e+03	4.679078707894402760e+04	5.217428344248029362e+02	3.323250000000000000e+03	4.604166666666666430e+01	7.437500000000000000e+01	6.556333333333333030e+03	4.878187500000000000e+04	6.407083333333333712e+02	3.486520800104203317e+03	5.809529394460899709e+01	8.902881776193494545e+01	6.729878156233803566e+03	5.077296292105597240e+04	7.596738322418638063e+02	3.649791600208406180e+03	7.014892122255133700e+01	1.036826355238698909e+02	6.903422979134273191e+03	5.276405084211194480e+04	8.786393311503942414e+02
2.340000000000000000e+02	2.991379901997819161e+03	2.122962526658957572e+01	4.093188071651969295e+01	6.221457073366083932e+03	4.480242665335884521e+04	3.892513154819851593e+02	3.153585784332242838e+03	3.282314596662811823e+01	5.636177369159318573e+01	6.394728536683041966e+03	4.682525499334609049e+04	5.067089910743259225e+02	3.315791666666666515e+03	4.441666666666666430e+01	7.179166666666667140e+01	6.568000000000000000e+03	4.884808333333333576e+04	6.241666666666666288e+02	3.477997549001090192e+03	5.601018736670521037e+01	8.722155964174015708e+01	6.741271463316958034e+03	5.087091167332058103e+04	7.416243422590073351e+02	3.640203431335513869e+03	6.760370806674374933e+01	1.026514526168136570e+02	6.914542926633916068e+03	5.289374001330782630e+04	8.590820178513481551e+02
2.350000000000000000e+02	2.985222812246219746e+03	2.186982287338228303e+01	4.279875392128973033e+01	6.232568090748234681e+03	4.484971593453968671e+04	3.730835849616506152e+02	3.146403072789776616e+03	3.251824477002447367e+01	5.706604362731152946e+01	6.405242378707451280e+03	4.685346213393651124e+04	4.903751258141586504e+02	3.307583333333333485e+03	4.316666666666666430e+01	7.133333333333332860e+01	6.577916666666666970e+03	4.885720833333333576e+04	6.076666666666666288e+02	3.468763593876890354e+03	5.381508856330885493e+01	8.560062303935512773e+01	6.750590954625882659e+03	5.086095453273016028e+04	7.249582075191746071e+02	3.629943854420447224e+03	6.446351045995103846e+01	9.986791274537692686e+01	6.923265242585099259e+03	5.286470073212698480e+04	8.422497483716826991e+02
2.360000000000000000e+02	2.978503676174494103e+03	2.223586844436839272e+01	4.061890304346144376e+01	6.243189777174537994e+03	4.481216477139874769e+04	3.646830786604641048e+02	3.139543504753913567e+03	3.157626755551752851e+01	5.599695152173072188e+01	6.415157388587269452e+03	4.683108238569937384e+04	4.802998726635653384e+02	3.300583333333333485e+03	4.091666666666666430e+01	7.137500000000000000e+01	6.587125000000000000e+03	4.885000000000000000e+04	5.959166666666666288e+02	3.461623161912753403e+03	5.025706577781579654e+01	8.675304847826927812e+01	6.759092611412730548e+03	5.086891761430062616e+04	7.115334606697679192e+02	3.622662990492172867e+03	5.959746488896493588e+01	1.021310969565385562e+02	6.931060222825462006e+03	5.288783522860125231e+04	8.271502546728690959e+02
2.370000000000000000e+02	2.971619538619228479e+03	2.088632284386508786e+01	3.557384622120077466e+01	6.251475760618737695e+03	4.489464427448157949e+04	3.468663703280734580e+02	3.132393102642947269e+03	3.073482808859921178e+01	5.241192311060038378e+01	6.424237880309368848e+03	4.690092630390745762e+04	4.630998518307034146e+02	3.293166666666666515e+03	4.058333333333333570e+01	6.925000000000000000e+01	6.597000000000000000e+03	4.890720833333333576e+04	5.793333333333333712e+02	3.453940230690385761e+03	5.043183857806745607e+01	8.608807688939961622e+01	6.769762119690631152e+03	5.091349036275921389e+04	6.955668148359633278e+02	3.614713794714104552e+03	6.028034382280158354e+01	1.029261537787992324e+02	6.942524239381262305e+03	5.291977239218509203e+04	8.118002963385932844e+02
2.380000000000000000e+02	2.966465762276020087e+03	2.050641131038207376e+01	3.503523188945413835e+01	6.264950101254101355e+03	4.482007261633519374e+04	3.413589062090821358e+02	3.126545381138009816e+03	3.025320565519103866e+01	5.095511594472706918e+01	6.435725050627051132e+03	4.687139047483426111e+04	4.560336197712077819e+02	3.286625000000000000e+03	4.000000000000000000e+01	6.687500000000000000e+01	6.606500000000000000e+03	4.892270833333333576e+04	5.707083333333333712e+02	3.446704618861990184e+03	4.974679434480896134e+01	8.279488405527293082e+01	6.777274949372948868e+03	5.097402619183241040e+04	6.853830468954589605e+02	3.606784237723979913e+03	5.949358868961792268e+01	9.871476811054586165e+01	6.948049898745898645e+03	5.302534405033147777e+04	8.000577604575846635e+02
2.390000000000000000e+02	2.962300117753169616e+03	1.818312444289505692e+01	3.282479533791952520e+01	6.276587829030881949e+03	4.490169396713831520e+04	3.321985354040829179e+02	3.120941725543251323e+03	2.907072888811419631e+01	4.843323100229309830e+01	6.446502247848774459e+03	4.693697198356915760e+04	4.427242677020414590e+02	3.279583333333333485e+03	3.995833333333333570e+01	6.404166666666667140e+01	6.616416666666666970e+03	4.897225000000000000e+04	5.532500000000000000e+02	3.438224941123415647e+03	5.084593777855247509e+01	7.965010233104024451e+01	6.786331085484559480e+03	5.100752801643084240e+04	6.637757322979585979e+02	3.596866548913497354e+03	6.173354222377161449e+01	9.525853799541381761e+01	6.956245504302451991e+03	5.304280603286168480e+04	7.743014645959170821e+02
2.400000000000000000e+02	2.956802563109461062e+03	1.925372060888801684e+01	3.011239884737296535e+01	6.285546097360294880e+03	4.494942738784680114e+04	3.062459832482514344e+02	3.115172114888063788e+03	2.858519363777734057e+01	4.688953275701981482e+01	6.455210548680147440e+03	4.696990119392339693e+04	4.220813249574590600e+02	3.273541666666666515e+03	3.791666666666666430e+01	6.366666666666666430e+01	6.624875000000000000e+03	4.899037500000000000e+04	5.379166666666666288e+02	3.431911218445269242e+03	4.724813969555599158e+01	8.044380057631352088e+01	6.794539451319852560e+03	5.101084880607660307e+04	6.537520083758741976e+02	3.590280770223871968e+03	5.657961272444531176e+01	9.722093448596035614e+01	6.964203902639705120e+03	5.303132261215319886e+04	7.695873500850818800e+02
2.410000000000000000e+02	2.951866925914294825e+03	1.950099683873424539e+01	2.725248765455361166e+01	6.299031310894460148e+03	4.495827592103896313e+04	2.843600975513961657e+02	3.109641796290480670e+03	2.820883175270045484e+01	4.400124382727680938e+01	6.466973988780563559e+03	4.697449212718614581e+04	4.029300487756980829e+02	3.267416666666666515e+03	3.691666666666666430e+01	6.075000000000000000e+01	6.634916666666666970e+03	4.899070833333333576e+04	5.215000000000000000e+02	3.425191537042852360e+03	4.562450158063287375e+01	7.749875617272319062e+01	6.802859344552770381e+03	5.100692453948052571e+04	6.400699512243019171e+02	3.582966407419038205e+03	5.433233649459908321e+01	9.424751234544638123e+01	6.970802022438873792e+03	5.302314074562770838e+04	7.586399024486038343e+02
2.420000000000000000e+02	2.945582309468703897e+03	1.828626619458500002e+01	2.721998071958027055e+01	6.307817544122699474e+03	4.494972751757800143e+04	2.647248303593383980e+02	3.102853654734351949e+03	2.785146643062583394e+01	4.346415702645680312e+01	6.475283772061349737e+03	4.699150959212233283e+04	3.866124151796691990e+02	3.260125000000000000e+03	3.741666666666666430e+01	5.970833333333333570e+01	6.642750000000000000e+03	4.903329166666666424e+04	5.085000000000000000e+02	3.417396345265648051e+03	4.698186690270749466e+01	7.595250964020986828e+01	6.810216227938650263e+03	5.107507374121099565e+04	6.303875848203308578e+02	3.574667690531296103e+03	5.654706713874833213e+01	9.219668594708639375e+01	6.977682455877300526e+03	5.311685581575532706e+04	7.522751696406616020e+02
2.430000000000000000e+02	2.942013222983966898e+03	1.570713801327625347e+01	2.507561530130056582e+01	6.316770522281590274e+03	4.494650529760806967e+04	2.602599978592365915e+02	3.098152444825316707e+03	2.587440233997146066e+01	4.189197431731695076e+01	6.483864427807461652e+03	4.701766931547070271e+04	3.783383322629516670e+02	3.254291666666666515e+03	3.604166666666666430e+01	5.870833333333333570e+01	6.650958333333333030e+03	4.908883333333333576e+04	4.964166666666666856e+02	3.410430888508016324e+03	4.620893099336186793e+01	7.552469234934972064e+01	6.818052238859204408e+03	5.115999735119596880e+04	6.144950010703817043e+02	3.566570110349366132e+03	5.637619532005707867e+01	9.234105136536609848e+01	6.985146144385075786e+03	5.323116136905860185e+04	7.325733354740967798e+02
2.440000000000000000e+02	2.935428915287799555e+03	1.532536397564045672e+01	2.298050150792759183e+01	6.325962180789156264e+03	4.499498476355828461e+04	2.543331093191061711e+02	3.092047790977233035e+03	2.491268198782022836e+01	3.996941742063046377e+01	6.492918590394578132e+03	4.704599238177914231e+04	3.686457213262197570e+02	3.248666666666666515e+03	3.450000000000000000e+01	5.695833333333333570e+01	6.659875000000000000e+03	4.909700000000000000e+04	4.829583333333333144e+02	3.405285542356099995e+03	4.408731801217977164e+01	7.394724924603620764e+01	6.826831409605421868e+03	5.114800761822085769e+04	5.972709453404469286e+02	3.561904418045533475e+03	5.367463602435954328e+01	9.093616515873907247e+01	6.993787819210843736e+03	5.319901523644171539e+04	7.115835573475604861e+02
2.450000000000000000e+02	2.929320653391178439e+03	1.533412700212441848e+01	2.349110337608473742e+01	6.338436720907750896e+03	4.506174786335893441e+04	2.369885193368038756e+02	3.086368660028922477e+03	2.408373016772887709e+01	3.964138502137569731e+01	6.503197527120541963e+03	4.707604059834613145e+04	3.550567596684019236e+02	3.243416666666666515e+03	3.283333333333333570e+01	5.579166666666666430e+01	6.667958333333333030e+03	4.909033333333333576e+04	4.731250000000000000e+02	3.400464673304410553e+03	4.158293649893779786e+01	7.194194831195763129e+01	6.832719139546124097e+03	5.110462606832054007e+04	5.911932403315980764e+02	3.557512679942154591e+03	5.033253966454225292e+01	8.809222995724859118e+01	6.997479945758915164e+03	5.311891880330773711e+04	7.092614806631961528e+02
2.460000000000000000e+02	2.924558785567811356e+03	1.411120159271196073e+01	2.508207693166321661e+01	6.347750084645347670e+03	4.506804014323403680e+04	2.354912047310439505e+02	3.081341892783905678e+03	2.263893412968931429e+01	3.993687179916494046e+01	6.511833375656006865e+03	4.708058257161702204e+04	3.482039356988553322e+02	3.238125000000000000e+03	3.116666666666666785e+01	5.479166666666666430e+01	6.675916666666666970e+03	4.909312500000000000e+04	4.609166666666666856e+02	3.394908107216094322e+03	3.969439920364402496e+01	6.964646153416839525e+01	6.839999957677327075e+03	5.110566742838297796e+04	5.736293976344780958e+02	3.551691214432188644e+03	4.822213174062137853e+01	8.450125640167010488e+01	7.004083248687986270e+03	5.311820985676596320e+04	6.863421286022894492e+02
2.470000000000000000e+02	2.919787188350059751e+03	1.156622807532340502e+01	2.488431677990229574e+01	6.358512540720171273e+03	4.517531618628788419e+04	2.226466621837752768e+02	3.076310260841696618e+03	2.090811403766170429e+01	3.867132505661781749e+01	6.521485437026752152e+03	4.715928309314393846e+04	3.358858310918876668e+02	3.232833333333333485e+03	3.025000000000000000e+01	5.245833333333333570e+01	6.684458333333333030e+03	4.914325000000000000e+04	4.491250000000000000e+02	3.389356405824970352e+03	3.959188596233829571e+01	6.624534161004885391e+01	6.847431229639913909e+03	5.112721690685606154e+04	5.623641689081123332e+02	3.545879478316607219e+03	4.893377192467659142e+01	8.003234988676437922e+01	7.010404125946494787e+03	5.311118381371211581e+04	6.756033378162246663e+02
2.480000000000000000e+02	2.914827349288974347e+03	1.218885146632423044e+01	2.375768723158957130e+01	6.369045125045313398e+03	4.522349523262812727e+04	2.143988449585215221e+02	3.071205341311153916e+03	2.126109239982878307e+01	3.662884361579478565e+01	6.530814229189322759e+03	4.720264344964739576e+04	3.233869224792607611e+02	3.227583333333333485e+03	3.033333333333333215e+01	4.950000000000000000e+01	6.692583333333333030e+03	4.918179166666666424e+04	4.323750000000000000e+02	3.383961325355513054e+03	3.940557426683788123e+01	6.237115638420521435e+01	6.854352437477343301e+03	5.116093988368593273e+04	5.413630775207392389e+02	3.540339317377692623e+03	4.847781520034243385e+01	7.524231276841042870e+01	7.016121541621352662e+03	5.314008810070520121e+04	6.503511550414784779e+02
2.490000000000000000e+02	2.912008562793605961e+03	1.022563085927857429e+01	2.461850368320720150e+01	6.377290548046104959e+03	4.525444273961750878e+04	2.112674637826651747e+02	3.067566781396802980e+03	1.927948209630595500e+01	3.691341850827026860e+01	6.538311940689719449e+03	4.722992970314208651e+04	3.155712318913325589e+02	3.223125000000000000e+03	2.833333333333333215e+01	4.920833333333333570e+01	6.699333333333333030e+03	4.920541666666666424e+04	4.198750000000000000e+02	3.378683218603197020e+03	3.738718457036070930e+01	6.150324815839640280e+01	6.860354725976946611e+03	5.118090363019124197e+04	5.241787681086674411e+02	3.534241437206394039e+03	4.644103580738809001e+01	7.379816298345946279e+01	7.021376118620561101e+03	5.315639059371581970e+04	6.284825362173348822e+02
2.500000000000000000e+02	2.907409083894842752e+03	8.933454106676556705e+00	2.503901122312968042e+01	6.387269951835281063e+03	4.534442471568142355e+04	2.083724268713588117e+02	3.062871208614088118e+03	1.813339372000494620e+01	3.664450561156483843e+01	6.546676642584307046e+03	4.730964985784071177e+04	3.080612134356794058e+02	3.218333333333333485e+03	2.733333333333333215e+01	4.825000000000000000e+01	6.706083333333333030e+03	4.927487500000000000e+04	4.077500000000000000e+02	3.373795458052578851e+03	3.653327294666171809e+01	5.985549438843516157e+01	6.865490024082359014e+03	5.124010014215928823e+04	5.074387865643205942e+02	3.529257582771824218e+03	4.573321255999010759e+01	7.146098877687032314e+01	7.024896714831384998e+03	5.320532528431857645e+04	6.071275731286411883e+02
2.510000000000000000e+02	2.903127350264072447e+03	7.426517798191305531e+00	2.483120315618461760e+01	6.394019392624853936e+03	4.543567728410918789e+04	2.062195750073351519e+02	3.058251175132036224e+03	1.658825889909565277e+01	3.685310157809230702e+01	6.553009696312426968e+03	4.734896364205459395e+04	3.004222875036675759e+02	3.213375000000000000e+03	2.575000000000000000e+01	4.887500000000000000e+01	6.712000000000000000e+03	4.926225000000000000e+04	3.946250000000000000e+02	3.368498824867963776e+03	3.491174110090435079e+01	6.089689842190769298e+01	6.870990303687573032e+03	5.117553635794540605e+04	4.888277124963324241e+02	3.523622649735927553e+03	4.407348220180869447e+01	7.291879684381538596e+01	7.029980607375146064e+03	5.308882271589081211e+04	5.830304249926648481e+02
2.520000000000000000e+02	2.900257130387957659e+03	8.086352199594557533e+00	2.269364028075832351e+01	6.402396047989846011e+03	4.549293390182364965e+04	1.983388221866157437e+02	3.054378565193978829e+03	1.685567609979727877e+01	3.486765347371249391e+01	6.560614690661589520e+03	4.738357111757849634e+04	2.923569110933078719e+02	3.208500000000000000e+03	2.562500000000000000e+01	4.704166666666666430e+01	6.718833333333333030e+03	4.927420833333333576e+04	3.863750000000000000e+02	3.362621434806021171e+03	3.439432390020272123e+01	5.921567985962083469e+01	6.877051976005076540e+03	5.116484554908817518e+04	4.803930889066921281e+02	3.516742869612042341e+03	4.316364780040544247e+01	7.138969305257501219e+01	7.035270618676820050e+03	5.305548276484302187e+04	5.744111778133842563e+02
2.530000000000000000e+02	2.897455930260469813e+03	8.639526596626552646e+00	2.182110427737910285e+01	6.409542131709055866e+03	4.552957718567609118e+04	1.947391738502133762e+02	3.050436298463568164e+03	1.688226329831327632e+01	3.413971880535621750e+01	6.567271065854527478e+03	4.740670525950471347e+04	2.858279202584400309e+02	3.203416666666666515e+03	2.512500000000000000e+01	4.645833333333333570e+01	6.725000000000000000e+03	4.928383333333333576e+04	3.769166666666666856e+02	3.356397034869764866e+03	3.336773670168672368e+01	5.877694786131045390e+01	6.882728934145472522e+03	5.116096140716195805e+04	4.680054130748933403e+02	3.509377403072863217e+03	4.161047340337344735e+01	7.109556238928756500e+01	7.040457868290944134e+03	5.303808948099058034e+04	5.590941594831199382e+02
2.540000000000000000e+02	2.893981726241821889e+03	8.326242739321671138e+00	2.069881436873790648e+01	6.417639800650289544e+03	4.561765492980834824e+04	1.853010798516897353e+02	3.046636696454243975e+03	1.616312136966083557e+01	3.305774051770228539e+01	6.574465733658478712e+03	4.746132746490417776e+04	2.756713732591782104e+02	3.199291666666666515e+03	2.400000000000000000e+01	4.541666666666666430e+01	6.731291666666666970e+03	4.930500000000000000e+04	3.660416666666666856e+02	3.351946636879089056e+03	3.183687863033916443e+01	5.777559281563104321e+01	6.888117599674855228e+03	5.114867253509582224e+04	4.564119600741551608e+02	3.504601607091511141e+03	3.967375726067832886e+01	7.013451896459542922e+01	7.044943532683044396e+03	5.299234507019165176e+04	5.467822534816436928e+02
2.550000000000000000e+02	2.890608256791789245e+03	7.210470225971938873e+00	1.724704254543700799e+01	6.426276455442364750e+03	4.566065573438195133e+04	1.766319159390521349e+02	3.042804128395894622e+03	1.533440177965263551e+01	3.060268793938517007e+01	6.581929894387849345e+03	4.749311953385764355e+04	2.675659579695260391e+02	3.195000000000000000e+03	2.345833333333333215e+01	4.395833333333333570e+01	6.737583333333333030e+03	4.932558333333333576e+04	3.585000000000000000e+02	3.347195871604105378e+03	3.158226488701402701e+01	5.731397872728150134e+01	6.893236772278816716e+03	5.115804713280902797e+04	4.494340420304739609e+02	3.499391743208210755e+03	3.970619644069472542e+01	7.066962412122965986e+01	7.048890211224301311e+03	5.299051093228472018e+04	5.403680840609479219e+02
2.560000000000000000e+02	2.887409558165869839e+03	5.706834942634412045e+00	1.577219574428480087e+01	6.432497675294871442e+03	4.563314916822074883e+04	1.724425119194657725e+02	3.039017279082935147e+03	1.468675080465053995e+01	2.859443120547573258e+01	6.588394670980768751e+03	4.746982458411037078e+04	2.621795892930662149e+02	3.190625000000000000e+03	2.366666666666666785e+01	4.141666666666666430e+01	6.744291666666666970e+03	4.930650000000000000e+04	3.519166666666666856e+02	3.342232720917064853e+03	3.264658252868279931e+01	5.423890212785759957e+01	6.900188662352565188e+03	5.114317541588962922e+04	4.416537440402671564e+02	3.493840441834130161e+03	4.162649839069892721e+01	6.706113758904852773e+01	7.056085658038462498e+03	5.297985083177925117e+04	5.313908214138675703e+02
2.570000000000000000e+02	2.884093882040263452e+03	5.591271641748139842e+00	1.628307264502301166e+01	6.437572629158321433e+03	4.562244385013157444e+04	1.685138118506949070e+02	3.035505274353465211e+03	1.433730248754073600e+01	2.820403632251150583e+01	6.593723814579160717e+03	4.747513859173245146e+04	2.561527392586808105e+02	3.186916666666666515e+03	2.308333333333333215e+01	4.012500000000000000e+01	6.749875000000000000e+03	4.932783333333333576e+04	3.437916666666666856e+02	3.338328058979867819e+03	3.182936417912592830e+01	5.204596367748849417e+01	6.906026185420839283e+03	5.118052807493422006e+04	4.314305940746525607e+02	3.489739451293069578e+03	4.057539502491852090e+01	6.396692735497698834e+01	7.062177370841678567e+03	5.303322281653509708e+04	5.190695214826384927e+02
2.580000000000000000e+02	2.879857406324068052e+03	4.433454106676556705e+00	1.790449060079287946e+01	6.444489067019703725e+03	4.562142522555389587e+04	1.571290693610708047e+02	3.031012036495367283e+03	1.363339372000494443e+01	2.874391196706310581e+01	6.599952866843185802e+03	4.745456677944361581e+04	2.462937013472020453e+02	3.182166666666666515e+03	2.283333333333333215e+01	3.958333333333333570e+01	6.755416666666666970e+03	4.928770833333333576e+04	3.354583333333333144e+02	3.333321296837965747e+03	3.203327294666171809e+01	5.042275469960356560e+01	6.910880466490148137e+03	5.112084988722305570e+04	4.246229653194645834e+02	3.484475927009264979e+03	4.123321255999010759e+01	6.126217606587378839e+01	7.066344266313630214e+03	5.295399144111277565e+04	5.137875973055957957e+02
2.590000000000000000e+02	2.877252960571170206e+03	5.857500907674079826e+00	1.511196887294699920e+01	6.451501695252341051e+03	4.550616643429541000e+04	1.531650268766240686e+02	3.027959813618918361e+03	1.369958378717037384e+01	2.680598443647350138e+01	6.606396680959504010e+03	4.738145821714770864e+04	2.410408467716453629e+02	3.178666666666666515e+03	2.154166666666666785e+01	3.850000000000000000e+01	6.761291666666666970e+03	4.925675000000000000e+04	3.289166666666666856e+02	3.329373519714414670e+03	2.938374954616296009e+01	5.019401556352649862e+01	6.916186652373829929e+03	5.113204178285229136e+04	4.167924865616880084e+02	3.480080372762162824e+03	3.722583242565925588e+01	6.188803112705299725e+01	7.071081638080992889e+03	5.300733356570459000e+04	5.046683064567092742e+02
2.600000000000000000e+02	2.874508944408039042e+03	4.612264859006700135e+00	1.524343265807819492e+01	6.457080273829451471e+03	4.546550772012949892e+04	1.456581173018819868e+02	3.024546138870686264e+03	1.330613242950335007e+01	2.601754966237243138e+01	6.611852636914725736e+03	4.736423302673141734e+04	2.323707253176076506e+02	3.174583333333333485e+03	2.200000000000000000e+01	3.679166666666666430e+01	6.766625000000000000e+03	4.926295833333333576e+04	3.190833333333333144e+02	3.324620527795980706e+03	3.069386757049664993e+01	4.756578367096089721e+01	6.921397363085274264e+03	5.116168363993525418e+04	4.057959413490589782e+02	3.474657722258627928e+03	3.938773514099329986e+01	5.833990067525513723e+01	7.076169726170548529e+03	5.306040894653717260e+04	4.925085493647846420e+02
2.610000000000000000e+02	2.871584066514552433e+03	3.779954853330650622e+00	1.497313573977498535e+01	6.463247380014729060e+03	4.543172484412611811e+04	1.398111540812944043e+02	3.021354533257276216e+03	1.263997742666532531e+01	2.531990120322082305e+01	6.617477856674030591e+03	4.733809158872973057e+04	2.255097437073138735e+02	3.171125000000000000e+03	2.150000000000000000e+01	3.566666666666666430e+01	6.771708333333333030e+03	4.924445833333333576e+04	3.112083333333333144e+02	3.320895466742723784e+03	3.036002257333467469e+01	4.601343213011250555e+01	6.925938809992635470e+03	5.115082507793694094e+04	3.969069229593527552e+02	3.470665933485447567e+03	3.922004514666934938e+01	5.636019759355833969e+01	7.080169286651937000e+03	5.305719182254055340e+04	4.826055125853722529e+02
2.620000000000000000e+02	2.867719651169020381e+03	5.091926682511516589e+00	1.464610375744731741e+01	6.468366935225656562e+03	4.540620847282964678e+04	1.429332356788047207e+02	3.017776492251176933e+03	1.317096334125575829e+01	2.467721854539032478e+01	6.622287634279495251e+03	4.732593756974815187e+04	2.231124511727356889e+02	3.167833333333333485e+03	2.125000000000000000e+01	3.470833333333333570e+01	6.776208333333333030e+03	4.924566666666666424e+04	3.032916666666666856e+02	3.317890174415490037e+03	2.932903665874424348e+01	4.473944812127634663e+01	6.930129032387170810e+03	5.116539576358517661e+04	3.834708821605976823e+02	3.467947015497646589e+03	3.740807331748848696e+01	5.477056290921935044e+01	7.084049731441009499e+03	5.308512486050368170e+04	4.636500976545286221e+02
2.630000000000000000e+02	2.866096927930657330e+03	4.784797605163308987e+00	1.392681428048288694e+01	6.475299154976377395e+03	4.546862977428940940e+04	1.339497166381245847e+02	3.015381797298661695e+03	1.262156546924832057e+01	2.350507380690811132e+01	6.628545410821522637e+03	4.735554405381137622e+04	2.135373583190622924e+02	3.164666666666666515e+03	2.045833333333333215e+01	3.308333333333333570e+01	6.781791666666666970e+03	4.924245833333333576e+04	2.931250000000000000e+02	3.313951536034671335e+03	2.829510119741834373e+01	4.266159285975855653e+01	6.935037922511811303e+03	5.112937261285529530e+04	3.727126416809377361e+02	3.463236405402675700e+03	3.613186906150335176e+01	5.223985238618378446e+01	7.088284178356956545e+03	5.301628689237726212e+04	4.523002833618754153e+02
2.640000000000000000e+02	2.863108199397726821e+03	5.346084169625235916e+00	1.310928057033468264e+01	6.478925618752145965e+03	4.550536240597175492e+04	1.338812864988198328e+02	3.012304099698863411e+03	1.242304208481261796e+01	2.280464028516734132e+01	6.632712809376072983e+03	4.737901453631920594e+04	2.090656432494099022e+02	3.161500000000000000e+03	1.950000000000000000e+01	3.250000000000000000e+01	6.786500000000000000e+03	4.925266666666666424e+04	2.842500000000000000e+02	3.310695900301136589e+03	2.657695791518738204e+01	4.219535971483266223e+01	6.940287190623927017e+03	5.112631879701412254e+04	3.594343567505900978e+02	3.459891800602273179e+03	3.365391583037476408e+01	5.189071942966531736e+01	7.094074381247854035e+03	5.299997092736157356e+04	4.346187135011801956e+02
2.650000000000000000e+02	2.859843190283295371e+03	5.991545734967548498e+00	1.216072126798053787e+01	6.483942855915933251e+03	4.550319313855588553e+04	1.389931995193742296e+02	3.009067428474981170e+03	1.230827286748377425e+01	2.230952730065693856e+01	6.637283927957966625e+03	4.739617990261127852e+04	2.074132664263537720e+02	3.158291666666666515e+03	1.862500000000000000e+01	3.245833333333333570e+01	6.790625000000000000e+03	4.928916666666666424e+04	2.758333333333333144e+02	3.307515904858351860e+03	2.494172713251622753e+01	4.260713936600973284e+01	6.943966072042033375e+03	5.118215343072204996e+04	3.442534002403128852e+02	3.456740143050037659e+03	3.125845426503245150e+01	5.275594539868613708e+01	7.097307144084066749e+03	5.307514019477744296e+04	4.126734671472923992e+02
2.660000000000000000e+02	2.857514990463713730e+03	6.073032407978972813e+00	8.245744909300583458e+00	6.488176878589707485e+03	4.548470709636081301e+04	1.336906525113360260e+02	3.006361661898523835e+03	1.193234953732282122e+01	1.997703912131695603e+01	6.641734272628187682e+03	4.737910354818040651e+04	2.020119929223346844e+02	3.155208333333333485e+03	1.779166666666666785e+01	3.170833333333333215e+01	6.795291666666666970e+03	4.927350000000000000e+04	2.703333333333333144e+02	3.304055004768143135e+03	2.365098379601051448e+01	4.343962754534970827e+01	6.948849060705146258e+03	5.116789645181959349e+04	3.386546737443319444e+02	3.452901676202953240e+03	2.951030092535436467e+01	5.517092175736608084e+01	7.102406454743626455e+03	5.306229290363918699e+04	4.069760141553306312e+02
2.670000000000000000e+02	2.855009768341518793e+03	5.719510262384961408e+00	8.163788059581591483e+00	6.493415342432881516e+03	4.557844427860844007e+04	1.218099940017956442e+02	3.003588217504092427e+03	1.146392179785914678e+01	1.962356069645746004e+01	6.646478504549773788e+03	4.743811797263754852e+04	1.917383303342311649e+02	3.152166666666666515e+03	1.720833333333333215e+01	3.108333333333333215e+01	6.799541666666666970e+03	4.929779166666666424e+04	2.616666666666666856e+02	3.300745115829240603e+03	2.295274486880751752e+01	4.254310597020920426e+01	6.952604828783560151e+03	5.115746536069577996e+04	3.315950029991022348e+02	3.449323564991814237e+03	2.869715640428170289e+01	5.400287860708507282e+01	7.105667990900452423e+03	5.301713905472488841e+04	4.015233393315377270e+02
2.680000000000000000e+02	2.851589387799992437e+03	5.393007163239147417e+00	7.327033969419595394e+00	6.499262778993351276e+03	4.555111011979907926e+04	1.151797896161484687e+02	3.000482193899996219e+03	1.088400358161957371e+01	1.855935031804312985e+01	6.651860556163342153e+03	4.744001339323287539e+04	1.851940614747409199e+02	3.149375000000000000e+03	1.637500000000000000e+01	2.979166666666666785e+01	6.804458333333333030e+03	4.932891666666666424e+04	2.552083333333333428e+02	3.298267806100003781e+03	2.186599641838042629e+01	4.102398301529020586e+01	6.957056110503323907e+03	5.121781994010045310e+04	3.252226051919257657e+02	3.447160612200007563e+03	2.735699283676085258e+01	5.225629936391374031e+01	7.109653887673314784e+03	5.310672321353424923e+04	3.952368770505182169e+02
2.690000000000000000e+02	2.848747289961548177e+03	3.741097092222561926e+00	6.500768770772630489e+00	6.503600807684979372e+03	4.562057600087072933e+04	1.148416362642337845e+02	2.997852811647440831e+03	9.349715212777947926e+00	1.779205105205298310e+01	6.656300403842489686e+03	4.748632966710202891e+04	1.827958181321168922e+02	3.146958333333333485e+03	1.495833333333333393e+01	2.908333333333333215e+01	6.809000000000000000e+03	4.935208333333333576e+04	2.507500000000000000e+02	3.296063855019226139e+03	2.056695145388871993e+01	4.037461561461368120e+01	6.961699596157510314e+03	5.121783699956464261e+04	3.187041818678831078e+02	3.445169376705118793e+03	2.617556957444410415e+01	5.166589789589403381e+01	7.114399192315020628e+03	5.308359066579594219e+04	3.866583637357662155e+02
2.700000000000000000e+02	2.845803804645601303e+03	4.854018161295231337e+00	4.441585138737064398e+00	6.508538313833935717e+03	4.566894724252205197e+04	1.047180269133390595e+02	2.994839402322800652e+03	9.968675747314282631e+00	1.636662590270186612e+01	6.660644156916967404e+03	4.751634862126102234e+04	1.746090134566695156e+02	3.143875000000000000e+03	1.508333333333333393e+01	2.829166666666666785e+01	6.812750000000000000e+03	4.936375000000000000e+04	2.445000000000000000e+02	3.292910597677199348e+03	2.019799091935238522e+01	4.021670743063147313e+01	6.964855843083032596e+03	5.121115137873897766e+04	3.143909865433304844e+02	3.441946195354398697e+03	2.531264850537143474e+01	5.214174819459627486e+01	7.116961686166064283e+03	5.305855275747794803e+04	3.842819730866609689e+02
2.710000000000000000e+02	2.844256923121577529e+03	3.802954000712457372e+00	4.959918114047660254e+00	6.513317818936753611e+03	4.563205173614824162e+04	9.208181279279185105e+01	2.992961794894122249e+03	9.068143667022894761e+00	1.618829239035716228e+01	6.664950576135042866e+03	4.748342170140745293e+04	1.637284063963959397e+02	3.141666666666666515e+03	1.433333333333333393e+01	2.741666666666666785e+01	6.816583333333333030e+03	4.933479166666666424e+04	2.353750000000000000e+02	3.290371538439210781e+03	1.959852299964377309e+01	3.864504094297617343e+01	6.968216090531623195e+03	5.118616163192587555e+04	3.070215936036040603e+02	3.439076410211755501e+03	2.486371266595421048e+01	4.987341521928567545e+01	7.119848847729912450e+03	5.303753159718508687e+04	3.786681872072081205e+02
2.720000000000000000e+02	2.841731735280833163e+03	3.144357223473603469e+00	5.796396688825481647e+00	6.516888425968818410e+03	4.555141853328578145e+04	8.673092765260483361e+01	2.990470034307083097e+03	8.363845278403468697e+00	1.689819834441274082e+01	6.668048379651075265e+03	4.744623009997622285e+04	1.572821304929690882e+02	3.139208333333333485e+03	1.358333333333333393e+01	2.800000000000000000e+01	6.819208333333333030e+03	4.934104166666666424e+04	2.278333333333333428e+02	3.287946632359583873e+03	1.880282138826319738e+01	3.910180165558725918e+01	6.970368287015590795e+03	5.123585323335710564e+04	2.983845361736975974e+02	3.436684931385833806e+03	2.402230944319306616e+01	5.020360331117451835e+01	7.121528240697847650e+03	5.313066480004754703e+04	3.689357390140618236e+02
2.730000000000000000e+02	2.839804024293751809e+03	2.524518628336997139e+00	4.076691780174044766e+00	6.519813148400400678e+03	4.553894595956606645e+04	7.675394539649553849e+01	2.988297845480209162e+03	7.970592647501831607e+00	1.558001255675368846e+01	6.671260740866866399e+03	4.742620214644970110e+04	1.489186393649144406e+02	3.136791666666666515e+03	1.341666666666666607e+01	2.708333333333333215e+01	6.822708333333333030e+03	4.931345833333333576e+04	2.210833333333333428e+02	3.285285487853123868e+03	1.886274068583150054e+01	3.858665410991297762e+01	6.974155925799799661e+03	5.120071452021697041e+04	2.932480273017522450e+02	3.433779309039581221e+03	2.430881470499633679e+01	5.008997488649261953e+01	7.125603518266265382e+03	5.308797070710060507e+04	3.654127212701711187e+02
2.740000000000000000e+02	2.838266432381260074e+03	2.765981445704078112e+00	4.443871714367009673e+00	6.523786355131041091e+03	4.546219525129394606e+04	6.952734480389872829e+01	2.986174882857296780e+03	8.112157389518706907e+00	1.522193585718350484e+01	6.675122344232187061e+03	4.740184762564697303e+04	1.439303390686160355e+02	3.134083333333333485e+03	1.345833333333333393e+01	2.600000000000000000e+01	6.826458333333333030e+03	4.934150000000000000e+04	2.183333333333333428e+02	3.281991783809370190e+03	1.880450927714796094e+01	3.677806414281649694e+01	6.977794322434479000e+03	5.128115237435302697e+04	2.927363275980506501e+02	3.429900234285406896e+03	2.415068522096258974e+01	4.755612828563299388e+01	7.129130311535624969e+03	5.322080474870605394e+04	3.671393218627679289e+02
2.750000000000000000e+02	2.836040542367456055e+03	2.837738073797543947e+00	5.021105452919378820e+00	6.529000775235008405e+03	4.537717987992112467e+04	7.002165741514954789e+01	2.983895271183727800e+03	7.960535703565438936e+00	1.498971939312635548e+01	6.679604554284171172e+03	4.734542327329389809e+04	1.417816620409080883e+02	3.131750000000000000e+03	1.308333333333333393e+01	2.495833333333333215e+01	6.830208333333333030e+03	4.931366666666666424e+04	2.135416666666666572e+02	3.279604728816272200e+03	1.820613096310123069e+01	3.492694727354030704e+01	6.980812112382494888e+03	5.128191006003943039e+04	2.853016712924252261e+02	3.427459457632543945e+03	2.332892859286912568e+01	4.489556121374728548e+01	7.131415891431657656e+03	5.325015345341220382e+04	3.570616759181837665e+02
2.760000000000000000e+02	2.833760234918832339e+03	1.429902522173749801e+00	4.772813988508268324e+00	6.533055837134945250e+03	4.534260927714568970e+04	6.374945631494514942e+01	2.981671784126082912e+03	6.673284594420207938e+00	1.490724032758746809e+01	6.683257085234139595e+03	4.732130463857284485e+04	1.363955614908059033e+02	3.129583333333333485e+03	1.191666666666666607e+01	2.504166666666666785e+01	6.833458333333333030e+03	4.930000000000000000e+04	2.090416666666666572e+02	3.277494882540584058e+03	1.716004873891312599e+01	3.517609300574586939e+01	6.983659581432526466e+03	5.127869536142715515e+04	2.816877718425274111e+02	3.425406431747834631e+03	2.240343081115958057e+01	4.531051934482506738e+01	7.133860829531720810e+03	5.325739072285431030e+04	3.543338770183881934e+02
2.770000000000000000e+02	2.831206292008553646e+03	9.777205041475074410e-01	5.205711477855491154e+00	6.537259000691152323e+03	4.532127736324824218e+04	6.014702031506470803e+01	2.978978146004276823e+03	6.905526918740420683e+00	1.431118907226107950e+01	6.687129500345576162e+03	4.733007618162412109e+04	1.319068434908656968e+02	3.126750000000000000e+03	1.283333333333333393e+01	2.341666666666666785e+01	6.837000000000000000e+03	4.933887500000000000e+04	2.036666666666666572e+02	3.274521853995723177e+03	1.876113974792624717e+01	3.252214426107225620e+01	6.986870499654423838e+03	5.134767381837587891e+04	2.754264898424676176e+02	3.422293707991446354e+03	2.468894616251915863e+01	4.162762185547784100e+01	7.136740999308847677e+03	5.335647263675175782e+04	3.471863130182686064e+02
2.780000000000000000e+02	2.829778159585175672e+03	1.689868647857458939e+00	3.294980316114610730e+00	6.540988753744530186e+03	4.535464246305554116e+04	5.432247642622616013e+01	2.977305746459254806e+03	6.865767657262062507e+00	1.285582349139063929e+01	6.690848543538931153e+03	4.734505039819443482e+04	1.267237382131130801e+02	3.124833333333333485e+03	1.204166666666666607e+01	2.241666666666666785e+01	6.840708333333333030e+03	4.933545833333333576e+04	1.991250000000000000e+02	3.272360920207412164e+03	1.721756567607127053e+01	3.197750984194269819e+01	6.990568123127734907e+03	5.132586626847223670e+04	2.715262617868869484e+02	3.419888507081491298e+03	2.239346468547587321e+01	4.153835301721872497e+01	7.140427912922135874e+03	5.331627420361113036e+04	3.439275235737738399e+02
2.790000000000000000e+02	2.828526645198355709e+03	1.118109911077334928e+00	2.874658473223309585e+00	6.545761702097207490e+03	4.539214999607285426e+04	4.953279706420286743e+01	2.975513322599178082e+03	6.663221622205334427e+00	1.177066256994498872e+01	6.695193351048603290e+03	4.738592916470309865e+04	1.213705651987681051e+02	3.122500000000000000e+03	1.220833333333333393e+01	2.066666666666666785e+01	6.844625000000000000e+03	4.937970833333333576e+04	1.932083333333333428e+02	3.269486677400821918e+03	1.775344504446133342e+01	2.956267076338834698e+01	6.994056648951396710e+03	5.137348750196357287e+04	2.650461014678985521e+02	3.416473354801644291e+03	2.329855675558933115e+01	3.845867486011002256e+01	7.143488297902792510e+03	5.336726667059381725e+04	3.368838696024638466e+02
2.800000000000000000e+02	2.826990886666188999e+03	1.053532138999502266e+00	2.394675963526065487e+00	6.549241806639474817e+03	4.538322508623899921e+04	4.536237430567376805e+01	2.973870443333094499e+03	6.464266069499751133e+00	1.130150464842969882e+01	6.698204236653070438e+03	4.738207087645283173e+04	1.154936871528368840e+02	3.120750000000000000e+03	1.187500000000000000e+01	2.020833333333333215e+01	6.847166666666666970e+03	4.938091666666666424e+04	1.856250000000000000e+02	3.267629556666905501e+03	1.728573393050024976e+01	2.911516201823696548e+01	6.996129096680263501e+03	5.137976245688049676e+04	2.557563128471631160e+02	3.414509113333811001e+03	2.269646786100049951e+01	3.802199070314060236e+01	7.145091526693859123e+03	5.337860824709432927e+04	3.258876256943262320e+02
2.810000000000000000e+02	2.824783723086496138e+03	6.788127440670130852e-01	1.812135948719429734e+00	6.553098642296296930e+03	4.537768620721471234e+04	4.239518551277367919e+01	2.971600194876581099e+03	5.964406372033506543e+00	1.105190130769304879e+01	6.701570154481481950e+03	4.738057227027402405e+04	1.119059260897201682e+02	3.118416666666666515e+03	1.125000000000000000e+01	2.029166666666666785e+01	6.850041666666666970e+03	4.938345833333333576e+04	1.814166666666666572e+02	3.265233138456751931e+03	1.653559362796649168e+01	2.953143202564028513e+01	6.998513178851851990e+03	5.138634439639264747e+04	2.509274072436131462e+02	3.412049610246836892e+03	2.182118725593298691e+01	3.877119738461390597e+01	7.146984691037037010e+03	5.338923045945195918e+04	3.204381478205596068e+02
2.820000000000000000e+02	2.823209482842603848e+03	8.081448590183253344e-01	1.763518452663848990e+00	6.555271967534707983e+03	4.534260938486003579e+04	3.896586766471759233e+01	2.969708908087968666e+03	5.966572429509162667e+00	1.100675922633192449e+01	6.703844317100687476e+03	4.735165885909668577e+04	1.081496004990254676e+02	3.116208333333333485e+03	1.112500000000000000e+01	2.025000000000000000e+01	6.852416666666666970e+03	4.936070833333333576e+04	1.773333333333333428e+02	3.262707758578698304e+03	1.628342757049083644e+01	2.949324077366807728e+01	7.000989016232646463e+03	5.136975780756998574e+04	2.465170661676412180e+02	3.409207183824063122e+03	2.144185514098167289e+01	3.873648154733615456e+01	7.149561365798625957e+03	5.337880728180663573e+04	3.157007990019491217e+02
2.830000000000000000e+02	2.821445599987523110e+03	-2.475121606761181425e-01	-5.199015703487042117e-01	6.557396237091697003e+03	4.528273983815805695e+04	3.678828484218530548e+01	2.967847799993761328e+03	5.334577252995273966e+00	9.844215881492313969e+00	6.706010618545848956e+03	4.732332825241236424e+04	1.040399757544259813e+02	3.114250000000000000e+03	1.091666666666666607e+01	2.020833333333333215e+01	6.854625000000000000e+03	4.936391666666666424e+04	1.712916666666666572e+02	3.260652200006238672e+03	1.649875608033805818e+01	3.057245078517435033e+01	7.003239381454151044e+03	5.140450508092096425e+04	2.385433575789073188e+02	3.407054400012476890e+03	2.208084549400945207e+01	4.093656823701536496e+01	7.151853762908302997e+03	5.344509349517527153e+04	3.057950484911480089e+02
2.840000000000000000e+02	2.819067431993118134e+03	1.805913517203840968e-01	-5.717061037705164495e-01	6.561528180378125398e+03	4.525995068940648343e+04	3.502951281756341473e+01	2.965700382663225810e+03	5.569462342526859011e+00	9.130813614781407850e+00	6.709701590189062699e+03	4.729310034470324172e+04	1.018480897421150360e+02	3.112333333333333485e+03	1.095833333333333393e+01	1.883333333333333215e+01	6.857875000000000000e+03	4.932625000000000000e+04	1.686666666666666572e+02	3.258966284003441160e+03	1.634720432413980973e+01	2.853585305188525467e+01	7.006048409810937301e+03	5.135939965529675828e+04	2.354852435912182784e+02	3.405599234673548835e+03	2.173607531494628375e+01	3.823837277043718075e+01	7.154221819621874602e+03	5.339254931059351657e+04	3.023038205157698712e+02
2.850000000000000000e+02	2.818640518391815931e+03	-7.116541099129776171e-01	7.202069151694558968e-01	6.564758742374104258e+03	4.525877157027664362e+04	3.083472135652186807e+01	2.964632759195907965e+03	5.040006278376844229e+00	9.526770124251394023e+00	6.712504371187052129e+03	4.731084411847165757e+04	9.712569401159426263e+01	3.110625000000000000e+03	1.079166666666666607e+01	1.833333333333333215e+01	6.860250000000000000e+03	4.936291666666666424e+04	1.634166666666666572e+02	3.256617240804092035e+03	1.654332705495648881e+01	2.713989654241527205e+01	7.007995628812947871e+03	5.141498921486167092e+04	2.297076393217390660e+02	3.402609481608184069e+03	2.229498744324630977e+01	3.594645975149720840e+01	7.155741257625895742e+03	5.346706176305668487e+04	2.959986119768114463e+02
2.860000000000000000e+02	2.816208345197418566e+03	-1.650261195666526959e-01	1.903019325497959713e+00	6.567180571540794517e+03	4.524923259798665094e+04	2.566956885398187183e+01	2.962541672598709283e+03	5.125820273550006689e+00	9.889009662748978968e+00	6.715006952437063774e+03	4.730599129899332183e+04	9.266811776032426451e+01	3.108875000000000000e+03	1.041666666666666607e+01	1.787500000000000000e+01	6.862833333333333030e+03	4.936275000000000000e+04	1.596666666666666572e+02	3.255208327401290717e+03	1.570751305978332546e+01	2.586099033725102103e+01	7.010659714229602287e+03	5.141950870100667817e+04	2.266652155730090499e+02	3.401541654802581434e+03	2.099835945289998307e+01	3.384698067450204206e+01	7.158486095125871543e+03	5.347626740201334906e+04	2.936637644793514710e+02
2.870000000000000000e+02	2.814336720959248396e+03	9.003119481628338860e-01	1.882163061753761468e+00	6.569063268810069530e+03	4.531976033962302608e+04	2.568886735001933630e+01	2.960522527146290940e+03	5.575155974081416943e+00	9.878581530876880734e+00	6.717114967738368250e+03	4.736438016981151304e+04	9.115693367500966815e+01	3.106708333333333485e+03	1.025000000000000000e+01	1.787500000000000000e+01	6.865166666666666970e+03	4.940900000000000000e+04	1.566250000000000000e+02	3.252894139520376029e+03	1.492484402591858306e+01	2.587141846912312104e+01	7.013218365594965690e+03	5.145361983018848696e+04	2.220930663249903319e+02	3.399079945707418574e+03	1.959968805183716611e+01	3.386783693824624208e+01	7.161270064523264409e+03	5.349823966037697392e+04	2.875611326499806637e+02
2.880000000000000000e+02	2.812933674267470451e+03	1.018505208040824783e+00	1.502460820650023621e+00	6.571691554498031110e+03	4.537881739532252686e+04	2.154290396523410323e+01	2.959029337133735226e+03	5.446752604020412392e+00	9.438730410325010922e+00	6.719658277249015555e+03	4.739997119766125979e+04	8.643811864928372302e+01	3.105125000000000000e+03	9.875000000000000000e+00	1.737500000000000000e+01	6.867625000000000000e+03	4.942112500000000000e+04	1.513333333333333428e+02	3.251220662866264774e+03	1.430324739597958761e+01	2.531126958967498908e+01	7.015591722750984445e+03	5.144227880233874021e+04	2.162285480173829626e+02	3.397316325732529549e+03	1.873149479195917522e+01	3.324753917934997816e+01	7.163558445501968890e+03	5.346343260467747314e+04	2.811237627014326108e+02
2.890000000000000000e+02	2.812193210356928375e+03	5.540059205079472804e-01	9.220094253183965805e-01	6.574132575588034342e+03	4.547406094979894988e+04	1.936532050323771159e+01	2.957992438511797445e+03	4.631169626920640603e+00	9.044338045992532216e+00	6.722232954460683686e+03	4.746578047489947494e+04	8.357849358495218439e+01	3.103791666666666515e+03	8.708333333333333925e+00	1.716666666666666785e+01	6.870333333333333030e+03	4.945750000000000000e+04	1.477916666666666572e+02	3.249590894821535585e+03	1.278549703974602636e+01	2.528899528734080349e+01	7.018433712205982374e+03	5.144921952510052506e+04	2.120048397483811300e+02	3.395390122976404655e+03	1.686266074615872057e+01	3.341132390801493557e+01	7.166534091078631718e+03	5.344093905020105012e+04	2.762180128300956312e+02
2.900000000000000000e+02	2.810086090524514020e+03	-6.887873638007491195e-01	1.748397523689925848e+00	6.577127454444611431e+03	4.550414545799900952e+04	1.887429343847790619e+01	2.956168045262256783e+03	3.947272984766292403e+00	9.061698761844962036e+00	6.724959560555638745e+03	4.748126022899950476e+04	8.214548005257228169e+01	3.102250000000000000e+03	8.583333333333333925e+00	1.637500000000000000e+01	6.872791666666666970e+03	4.945837500000000000e+04	1.454166666666666572e+02	3.248331954737743217e+03	1.321939368190037456e+01	2.368830123815503796e+01	7.020623772777695194e+03	5.143548977100049524e+04	2.086878532807610327e+02	3.394413909475485980e+03	1.785545403046741697e+01	3.100160247631007593e+01	7.168455878888722509e+03	5.341260454200099048e+04	2.719590398948554366e+02
2.910000000000000000e+02	2.808244586944674211e+03	-1.236668242507462878e+00	9.381180788738792131e-01	6.580105448822467224e+03	4.545513318409583735e+04	1.701130170920531270e+01	2.954497293472337333e+03	3.610832545412935524e+00	8.135725706103606569e+00	6.727781891077899672e+03	4.744429575871458655e+04	7.956815085460266346e+01	3.100750000000000000e+03	8.458333333333333925e+00	1.533333333333333393e+01	6.875458333333333030e+03	4.943345833333333576e+04	1.421250000000000000e+02	3.247002706527662667e+03	1.330583412125373144e+01	2.253094096056306128e+01	7.023134775588766388e+03	5.142262090795208496e+04	2.046818491453973365e+02	3.393255413055325789e+03	1.815333490917413073e+01	2.972854858779278686e+01	7.170811217844198836e+03	5.341178348257083417e+04	2.672386982907946731e+02
2.920000000000000000e+02	2.807211951761159980e+03	-8.640085617852957256e-01	1.205160979051864700e-01	6.580729255259964702e+03	4.549268511299764214e+04	1.273583077233608662e+01	2.953189309213913475e+03	3.713829052440685174e+00	7.768591382285926272e+00	6.728927127629982351e+03	4.747094672316548531e+04	7.449291538616805042e+01	3.099166666666666515e+03	8.291666666666666075e+00	1.541666666666666607e+01	6.877125000000000000e+03	4.944920833333333576e+04	1.362500000000000000e+02	3.245144024119419555e+03	1.286950428089264697e+01	2.306474195104740588e+01	7.025322872370017649e+03	5.142746994350118621e+04	1.980070846138319496e+02	3.391121381572173050e+03	1.744734189511862610e+01	3.071281723542814746e+01	7.173520744740035298e+03	5.340573155366902938e+04	2.597641692276638992e+02
2.930000000000000000e+02	2.806518796187553107e+03	-1.582936498937789871e+00	2.544332513597833412e-01	6.583346734252269016e+03	4.555820808236739686e+04	1.292675699934886779e+01	2.952196898093776781e+03	2.791865083864438546e+00	8.085549959013224708e+00	6.731194200459467538e+03	4.748133320785036631e+04	7.335921183300776249e+01	3.097875000000000000e+03	7.166666666666666963e+00	1.591666666666666607e+01	6.879041666666666970e+03	4.940445833333333576e+04	1.337916666666666572e+02	3.243553101906223219e+03	1.154146824946889538e+01	2.374778337432010744e+01	7.026889132873866401e+03	5.132758345881630521e+04	1.942241215003255661e+02	3.389231203812446893e+03	1.591626983227112291e+01	3.157890008197355058e+01	7.174736599081064924e+03	5.325070858429927466e+04	2.546565763339844466e+02
2.940000000000000000e+02	2.805555750674534465e+03	-1.164965809277260789e+00	-9.510910670548966550e-02	6.587290890471817875e+03	4.551888958087903302e+04	1.474880953003905404e+01	2.951132042003933748e+03	2.917517095361369606e+00	7.389945446647255167e+00	6.734353778569242422e+03	4.746019479043952015e+04	7.162440476501953412e+01	3.096708333333333485e+03	7.000000000000000000e+00	1.487500000000000000e+01	6.881416666666666970e+03	4.940150000000000000e+04	1.285000000000000000e+02	3.242284624662733222e+03	1.108248290463863128e+01	2.236005455335274661e+01	7.028479554764091517e+03	5.134280520956047985e+04	1.853755952349804659e+02	3.387860915992132504e+03	1.516496580927726079e+01	2.984510910670548967e+01	7.175542442861516065e+03	5.328411041912096698e+04	2.422511904699609318e+02
2.950000000000000000e+02	2.803729358009974021e+03	-5.306611486687806689e-02	-7.001529043944287878e-01	6.590336927755633951e+03	4.552021930347620946e+04	1.632834473190216329e+01	2.949468845671653980e+03	3.452633609233227485e+00	6.566590214469452569e+00	6.737168463877816976e+03	4.746504715173810109e+04	7.018500569928441735e+01	3.095208333333333485e+03	6.958333333333333037e+00	1.383333333333333393e+01	6.884000000000000000e+03	4.940987500000000000e+04	1.240416666666666714e+02	3.240947820995012989e+03	1.046403305743343815e+01	2.110007645219721439e+01	7.030831536122183024e+03	5.135470284826189891e+04	1.778983276340489397e+02	3.386687308656692949e+03	1.396973278153354414e+01	2.836681957106109664e+01	7.177663072244366049e+03	5.329953069652379054e+04	2.317549886014311937e+02
2.960000000000000000e+02	2.802753351961278895e+03	9.076898713861680790e-02	-1.268399043708198448e+00	6.593018771052529701e+03	4.558787900921220717e+04	1.208741664744506750e+01	2.948293342647306417e+03	3.649551160235974923e+00	5.907467144812567739e+00	6.739446885526264850e+03	4.751962700460610358e+04	6.618954165705586945e+01	3.093833333333333485e+03	7.208333333333333037e+00	1.308333333333333393e+01	6.885875000000000000e+03	4.945137500000000000e+04	1.202916666666666714e+02	3.239373324019360552e+03	1.076711550643069160e+01	2.025919952185410011e+01	7.032303114473735150e+03	5.138312299539389642e+04	1.743937916762774876e+02	3.384913314705388075e+03	1.432589767952804927e+01	2.743506571037486452e+01	7.178731228947470299e+03	5.331487099078779283e+04	2.284959166858882895e+02
2.970000000000000000e+02	2.801443048392845867e+03	-3.838912685268169867e-01	-5.256157883866148239e-01	6.596221545232231620e+03	4.558026447330004885e+04	9.539092535894766911e+00	2.946804857529756191e+03	3.474721032403258025e+00	5.987192105806692588e+00	6.742110772616115355e+03	4.753704890331669594e+04	6.197787960128071916e+01	3.092166666666666515e+03	7.333333333333333037e+00	1.250000000000000000e+01	6.888000000000000000e+03	4.949383333333333576e+04	1.144166666666666714e+02	3.237528475803576839e+03	1.119194563426340849e+01	1.901280789419330830e+01	7.033889227383884645e+03	5.145061776334997558e+04	1.668554537320526379e+02	3.382890284940487163e+03	1.505055793519348306e+01	2.552561578838661660e+01	7.179778454767768380e+03	5.340740219336662267e+04	2.192942407974385901e+02
2.980000000000000000e+02	2.800856031887187783e+03	-6.015547030896994940e-01	-2.136074744317321361e+00	6.598104435479191125e+03	4.555517067209935340e+04	3.441700253195946857e+00	2.946115515943593891e+03	3.095055981788483734e+00	5.077795961174672357e+00	6.743823051072929047e+03	4.751485616938300518e+04	5.720001679326463773e+01	3.091375000000000000e+03	6.791666666666666963e+00	1.229166666666666607e+01	6.889541666666666970e+03	4.947454166666666424e+04	1.109583333333333286e+02	3.236634484056406109e+03	1.048827735154485019e+01	1.950553737215865979e+01	7.035260282260404892e+03	5.143422716395032330e+04	1.647166498734020195e+02	3.381893968112812217e+03	1.418488803642303253e+01	2.671940807765065529e+01	7.180978897854142815e+03	5.339391266123397509e+04	2.184749664134707245e+02
2.990000000000000000e+02	2.799898293696848668e+03	-4.236078446736781800e-01	-2.255624491734261383e+00	6.599455409006038280e+03	4.545417654839075840e+04	-3.503594590502757455e+00	2.944949146848424334e+03	3.267362744329827429e+00	4.768021087466202346e+00	6.745352704503019595e+03	4.747196327419537556e+04	5.203986937141528557e+01	3.090000000000000000e+03	6.958333333333333037e+00	1.179166666666666607e+01	6.891250000000000000e+03	4.948975000000000000e+04	1.075833333333333286e+02	3.235050853151575666e+03	1.064930392233683776e+01	1.881531224586712980e+01	7.037147295496980405e+03	5.150753672580462444e+04	1.631267972952513787e+02	3.380101706303151332e+03	1.434027451134034337e+01	2.583895782506759531e+01	7.183044590993961720e+03	5.352532345160924160e+04	2.186702612571694146e+02
3.000000000000000000e+02	2.799390381748358323e+03	-8.960331023987642141e-01	-3.180652674905566357e-01	6.601923124027731319e+03	4.552879256860668102e+04	-2.062432558346259270e+00	2.944111857540845904e+03	2.906150115467284412e+00	5.590967366254721682e+00	6.747440728680531720e+03	4.752487545097000839e+04	5.103128372082687036e+01	3.088833333333333485e+03	6.708333333333333037e+00	1.150000000000000000e+01	6.892958333333333030e+03	4.952095833333333576e+04	1.041250000000000000e+02	3.233554809125821066e+03	1.051051655119938211e+01	1.740903263374527654e+01	7.038475937986134340e+03	5.151704121569666313e+04	1.572187162791731225e+02	3.378276284918308647e+03	1.431269976906543029e+01	2.331806526749055664e+01	7.183993542638934741e+03	5.351312409805999050e+04	2.103124325583462451e+02
3.010000000000000000e+02	2.797560048898040350e+03	-1.464603198559930597e+00	-6.223955507018263944e-01	6.603356988342356090e+03	4.552299165301339235e+04	-1.948120414174482562e+00	2.942717524449019947e+03	2.413531734053368183e+00	5.376302224649086803e+00	6.748907660837844560e+03	4.750537082650669618e+04	5.010927312624609442e+01	3.087875000000000000e+03	6.291666666666666963e+00	1.137500000000000000e+01	6.894458333333333030e+03	4.948775000000000000e+04	1.021666666666666714e+02	3.233032475550980053e+03	1.016980159927996574e+01	1.737369777535091231e+01	7.040009005828821500e+03	5.147012917349330382e+04	1.542240602070872342e+02	3.378189951101959650e+03	1.404793653189326363e+01	2.337239555070182462e+01	7.185559678324309971e+03	5.345250834698660765e+04	2.062814537475078396e+02
3.020000000000000000e+02	2.796868009736030217e+03	-1.725137850081651436e+00	-1.498620233404846402e+00	6.605154107243486578e+03	4.561845588261726516e+04	-2.831052511859297738e-01	2.941850671534681624e+03	2.179097741625840801e+00	4.792356549964243762e+00	6.750577053621743289e+03	4.755595710797530046e+04	4.965011404107369941e+01	3.086833333333333485e+03	6.083333333333333037e+00	1.108333333333333393e+01	6.896000000000000000e+03	4.949345833333333576e+04	9.958333333333332860e+01	3.231815995131985346e+03	9.987568925040825718e+00	1.737431011670242498e+01	7.041422946378256711e+03	5.143095955869137106e+04	1.495165526255929649e+02	3.376798656930636753e+03	1.389180451674831751e+01	2.366528690007151425e+01	7.186845892756513422e+03	5.336846078404940636e+04	1.994497719178525870e+02
3.030000000000000000e+02	2.795800768111962498e+03	-3.364869634774476204e+00	-1.208043977992877771e+00	6.607499234597257782e+03	4.556230752618132101e+04	2.353675854141613399e+00	2.940817050722647764e+03	1.088398515946095380e+00	4.791811344336894152e+00	6.752666283965295406e+03	4.753546626309066050e+04	4.988517126040414240e+01	3.085833333333333485e+03	5.541666666666666963e+00	1.079166666666666607e+01	6.897833333333333030e+03	4.950862500000000000e+04	9.741666666666667140e+01	3.230849615944019206e+03	9.994934817387239434e+00	1.679152198899643622e+01	7.043000382701370654e+03	5.148178373690933950e+04	1.449481620729291933e+02	3.375865898554704472e+03	1.444820296810781102e+01	2.279137731132620814e+01	7.188167432069408278e+03	5.345494247381867899e+04	1.924796574791917294e+02
3.040000000000000000e+02	2.794813249342207200e+03	-2.507460777406090635e+00	-1.856278210664111583e+00	6.609453893868922023e+03	4.547964486547098204e+04	3.229037776617630584e+00	2.939760791337770115e+03	1.392102944630288164e+00	4.259360894667944208e+00	6.754539446934461012e+03	4.747867659940215526e+04	4.953118555497547959e+01	3.084708333333333485e+03	5.291666666666666963e+00	1.037500000000000000e+01	6.899625000000000000e+03	4.947770833333333576e+04	9.583333333333332860e+01	3.229655875328896855e+03	9.191230388703045762e+00	1.649063910533205757e+01	7.044710553065538988e+03	5.147674006726451626e+04	1.421354811116911776e+02	3.374603417324459770e+03	1.309079411073942367e+01	2.260627821066411158e+01	7.189796106131077977e+03	5.347577180119568948e+04	1.884376288900490408e+02
3.050000000000000000e+02	2.794081704049049222e+03	-1.506407098647711607e+00	-2.747835315269524514e+00	6.609839105189817019e+03	4.555258915867609903e+04	9.458956614483611247e-01	2.938999185357858096e+03	1.746796450676144197e+00	3.667749009031904706e+00	6.755419552594908055e+03	4.752433624600472103e+04	4.613961449739084486e+01	3.083916666666666515e+03	5.000000000000000000e+00	1.008333333333333393e+01	6.901000000000000000e+03	4.949608333333333576e+04	9.133333333333332860e+01	3.228834147975474934e+03	8.253203549323856691e+00	1.649891765763476315e+01	7.046580447405091945e+03	5.146783042066195048e+04	1.365270521692758052e+02	3.373751629284283808e+03	1.150640709864771161e+01	2.291450198193619059e+01	7.192160894810182981e+03	5.343957750799057249e+04	1.817207710052182961e+02
3.060000000000000000e+02	2.793480858433620597e+03	-7.377318178957921191e-01	-2.158696155502061842e+00	6.611769418211441007e+03	4.558327570125701459e+04	-7.185067216648235444e-01	2.938240429216810298e+03	2.089467424385437422e+00	3.774818588915636042e+00	6.757072209105720503e+03	4.754215868396183942e+04	4.399491330583425253e+01	3.083000000000000000e+03	4.916666666666666963e+00	9.708333333333333925e+00	6.902375000000000000e+03	4.950104166666666424e+04	8.870833333333332860e+01	3.227759570783189702e+03	7.743865908947896060e+00	1.564184807775103181e+01	7.047677790894279497e+03	5.145992464937148907e+04	1.334217533608324118e+02	3.372519141566379403e+03	1.057106515122912604e+01	2.157536282216872792e+01	7.192980581788558993e+03	5.341880763207631389e+04	1.781351733883314807e+02
3.070000000000000000e+02	2.793168745801154728e+03	-1.426027618373585604e+00	-2.127382897398277350e+00	6.613131076949830458e+03	4.566174362077758269e+04	-3.652946116451403213e-01	2.937626039567244334e+03	1.682819524146540680e+00	3.519641884634194362e+00	6.758544705141581289e+03	4.759530931038879498e+04	4.292151936084409414e+01	3.082083333333333485e+03	4.791666666666666963e+00	9.166666666666666075e+00	6.903958333333333030e+03	4.952887500000000000e+04	8.620833333333332860e+01	3.226540627099422636e+03	7.900513809186793246e+00	1.481369144869913868e+01	7.049371961525084771e+03	5.146244068961120502e+04	1.294951473058225702e+02	3.370997920865512242e+03	1.100936095170692042e+01	2.046071623073160950e+01	7.194785589716835602e+03	5.339600637922241731e+04	1.727819612783117975e+02
3.080000000000000000e+02	2.792406964251163117e+03	-2.536875811719385254e+00	-2.232573466883044588e+00	6.615093002267163683e+03	4.566975878324234509e+04	-6.024919014811999318e+00	2.936765982125581559e+03	1.085728760806973892e+00	3.342046599891810743e+00	6.760171501133581842e+03	4.761000439162117254e+04	3.877920715926066464e+01	3.081125000000000000e+03	4.708333333333333037e+00	8.916666666666666075e+00	6.905250000000000000e+03	4.955025000000000000e+04	8.358333333333332860e+01	3.225484017874418441e+03	8.330937905859691739e+00	1.449128673344152141e+01	7.050328498866418158e+03	5.149049560837882746e+04	1.283874595074059926e+02	3.369843035748836883e+03	1.195354247838605133e+01	2.006590680021637496e+01	7.195406997732836317e+03	5.343074121675765491e+04	1.731915856814786707e+02
3.090000000000000000e+02	2.791491644538090895e+03	-1.414351405148861929e+00	-2.147241972782802932e+00	6.615914849881374721e+03	4.555978299991437962e+04	-6.735222428890281776e+00	2.935849988935712190e+03	1.584490964092235554e+00	3.322212346941931571e+00	6.761165758274020845e+03	4.757093316662385769e+04	3.711155545222152341e+01	3.080208333333333485e+03	4.583333333333333037e+00	8.791666666666666075e+00	6.906416666666666970e+03	4.958208333333333576e+04	8.095833333333332860e+01	3.224566677730954780e+03	7.582175702574430076e+00	1.426112098639140058e+01	7.051667575059313094e+03	5.159323350004281383e+04	1.248051112144451338e+02	3.368925022128576074e+03	1.058101807181552800e+01	1.973057530611613686e+01	7.196918483451959219e+03	5.360438366675229190e+04	1.686518890955569532e+02
3.100000000000000000e+02	2.790401896066885456e+03	-1.471986813099046110e+00	-1.454889218967968745e+00	6.616748939058983524e+03	4.548193389571083389e+04	-5.160847961960186581e+00	2.934742614700109243e+03	1.805673260117143464e+00	3.585055390516015628e+00	6.761978636196157822e+03	4.752277944785541331e+04	3.698207601901990671e+01	3.079083333333333485e+03	5.083333333333333037e+00	8.625000000000000000e+00	6.907208333333333030e+03	4.956362500000000000e+04	7.912500000000000000e+01	3.223424051966557727e+03	8.360993406549521723e+00	1.366494460948398526e+01	7.052438030470508238e+03	5.160447055214458669e+04	1.212679239809801004e+02	3.367764770599781514e+03	1.163865347976571130e+01	1.870488921896797052e+01	7.197667727607682536e+03	5.364531610428916611e+04	1.634108479619602008e+02
3.110000000000000000e+02	2.789404445784729887e+03	-1.015745663663802922e+00	-2.538263058374798042e+00	6.618950002517189205e+03	4.541339134191293124e+04	-6.750948385462805845e+00	2.933848056225698201e+03	2.075460501501432020e+00	2.689201804145934460e+00	6.763787501258594602e+03	4.749488317095646198e+04	3.489535914060193278e+01	3.078291666666666515e+03	5.166666666666666963e+00	7.916666666666666963e+00	6.908625000000000000e+03	4.957637500000000000e+04	7.654166666666667140e+01	3.222735277107634829e+03	8.257872831831901905e+00	1.314413152918739947e+01	7.053462498741405398e+03	5.165786682904353802e+04	1.181879741927314171e+02	3.367178887548603143e+03	1.134907899699713596e+01	1.837159639170813108e+01	7.198299997482810795e+03	5.373935865808706876e+04	1.598342817187961487e+02
3.120000000000000000e+02	2.788856307106139411e+03	-1.622654088037736031e+00	-1.919590193432289205e+00	6.620980843097954676e+03	4.534345018726453418e+04	-9.629767948854819792e+00	2.933282320219736448e+03	1.522006289314465466e+00	2.831871569950521916e+00	6.765511254882310823e+03	4.744803759363226709e+04	3.251844935890592581e+01	3.077708333333333485e+03	4.666666666666666963e+00	7.583333333333333037e+00	6.910041666666666970e+03	4.955262500000000000e+04	7.466666666666667140e+01	3.222134346446930522e+03	7.811327044018868904e+00	1.233479509671614416e+01	7.054572078451023117e+03	5.165721240636773291e+04	1.168148839744274170e+02	3.366560359560527559e+03	1.095598742137106996e+01	1.708625686009895617e+01	7.199102490235379264e+03	5.376179981273546582e+04	1.589631012821881768e+02
3.130000000000000000e+02	2.788576364891785033e+03	-2.564941464714148189e+00	-6.805435201142033819e-01	6.622888392523091170e+03	4.534134984312201414e+04	-8.759509850607074100e+00	2.932767349112559259e+03	9.466959343095924240e-01	3.326394906609564828e+00	6.767069196261545585e+03	4.744965408822767495e+04	3.195357840802979865e+01	3.076958333333333485e+03	4.458333333333333037e+00	7.333333333333333037e+00	6.911250000000000000e+03	4.955795833333333576e+04	7.266666666666667140e+01	3.221149317554107711e+03	7.969970732357073651e+00	1.134027176005710125e+01	7.055430803738454415e+03	5.166626257843899657e+04	1.133797549253035442e+02	3.365340301774881937e+03	1.148160813138081338e+01	1.534721018678087034e+01	7.199611607476908830e+03	5.377456682354465738e+04	1.540928431839404311e+02
3.140000000000000000e+02	2.787837634887353488e+03	-3.081439149307589886e+00	-1.124174877046526966e+00	6.623705809276983928e+03	4.529401240803291148e+04	-4.555472013319530333e+00	2.932022984110343714e+03	5.842804253462050568e-01	3.083745894810069998e+00	6.767977904638491964e+03	4.742486037068312726e+04	3.238893066000689913e+01	3.076208333333333485e+03	4.250000000000000000e+00	7.291666666666666963e+00	6.912250000000000000e+03	4.955570833333333576e+04	6.933333333333332860e+01	3.220393682556323256e+03	7.915719574653794943e+00	1.149958743852326393e+01	7.056522095361508036e+03	5.168655629598354426e+04	1.062777360066597510e+02	3.364579031779313482e+03	1.158143914930758989e+01	1.570750821037986000e+01	7.200794190723016072e+03	5.381740425863376004e+04	1.432221386799861875e+02
3.150000000000000000e+02	2.787528377055383316e+03	-2.715627568129499902e+00	-2.206038635002855131e+00	6.624294032190270627e+03	4.527613550557213603e+04	-5.465609444916466941e+00	2.931493355194358628e+03	5.588528826019167894e-01	2.521980682498572435e+00	6.768876182761801829e+03	4.741471358611939650e+04	3.026719527754176653e+01	3.075458333333333485e+03	3.833333333333333481e+00	7.250000000000000000e+00	6.913458333333333030e+03	4.955329166666666424e+04	6.600000000000000000e+01	3.219423311472308342e+03	7.107813784064750173e+00	1.197801931750142757e+01	7.058040483904864232e+03	5.169186974721393199e+04	1.017328047224582406e+02	3.363388289611283653e+03	1.038229423479616642e+01	1.670603863500285513e+01	7.202622634476395433e+03	5.383044782776119246e+04	1.374656094449164812e+02
3.160000000000000000e+02	2.786700303460280793e+03	-1.563718419009771932e+00	-3.131487001471623621e+00	6.625472083360071338e+03	4.531653407420850999e+04	-5.916268893059658751e+00	2.930641818396807139e+03	1.197307457161780775e+00	1.955089832597521671e+00	6.769944375013368699e+03	4.743257953710425500e+04	2.900019888680350277e+01	3.074583333333333485e+03	3.958333333333333481e+00	7.041666666666666963e+00	6.914416666666666970e+03	4.954862500000000000e+04	6.391666666666666430e+01	3.218524848269859831e+03	6.719359209504886188e+00	1.212824350073581314e+01	7.058888958319965241e+03	5.166467046289574500e+04	9.883313444652982582e+01	3.362466363206386177e+03	9.480385085676438450e+00	1.721482033480495843e+01	7.203361249973262602e+03	5.378071592579149001e+04	1.337496022263929945e+02
3.170000000000000000e+02	2.786039664744055699e+03	-1.962620926949694589e+00	-3.406031875433680689e+00	6.626580897030217784e+03	4.540834835579308856e+04	-9.789596775575112986e+00	2.929998999038694819e+03	8.728562031918194464e-01	1.692817395616493137e+00	6.771061281848442377e+03	4.748477834456321580e+04	2.564686827887911136e+01	3.073958333333333485e+03	3.708333333333333481e+00	6.791666666666666963e+00	6.915541666666666970e+03	4.956120833333333576e+04	6.108333333333333570e+01	3.217917667627972151e+03	6.543810463474847516e+00	1.189051593771684168e+01	7.060022051484891563e+03	5.163763832210345572e+04	9.651979838778756005e+01	3.361877001922611271e+03	9.379287593616361107e+00	1.698936520876701550e+01	7.204502436303116156e+03	5.371406831087358296e+04	1.319562634422417773e+02
3.180000000000000000e+02	2.785484418428715799e+03	-9.668129982413264933e-01	-3.839374918540630510e+00	6.627684438414191391e+03	4.549430123342556180e+04	-1.092341789335527125e+01	2.929304709214357899e+03	1.287426834212670013e+00	1.621979207396351264e+00	6.771967219207095695e+03	4.753442145004610938e+04	2.507995771998903223e+01	3.073125000000000000e+03	3.541666666666666519e+00	7.083333333333333037e+00	6.916250000000000000e+03	4.957454166666666424e+04	6.108333333333333570e+01	3.216945290785642101e+03	5.795906499120663469e+00	1.254468745927031392e+01	7.060532780792904305e+03	5.161466188328721910e+04	9.708670894667764628e+01	3.360765581571284201e+03	8.050146331574659087e+00	1.800604158520729570e+01	7.204815561585808609e+03	5.365478209990776668e+04	1.330900845600219498e+02
3.190000000000000000e+02	2.784483852358266631e+03	-5.407985169006086501e-01	-3.603660991319777906e+00	6.628754734066050332e+03	4.541892307018434803e+04	-1.228049287768772047e+01	2.928450259512466346e+03	1.458767408216362416e+00	1.760669504340111047e+00	6.772877367033025621e+03	4.749331570175883826e+04	2.329725356115613977e+01	3.072416666666666515e+03	3.458333333333333481e+00	7.125000000000000000e+00	6.917000000000000000e+03	4.956770833333333576e+04	5.887500000000000000e+01	3.216383073820866684e+03	5.457899258450304103e+00	1.248933049565988895e+01	7.061122632966974379e+03	5.164210096490783326e+04	9.445274643884386023e+01	3.360349480975066399e+03	7.457465183567276057e+00	1.785366099131977791e+01	7.205245265933949668e+03	5.371649359648232348e+04	1.300304928776877205e+02
3.200000000000000000e+02	2.783136225113717501e+03	-1.739091580075619259e+00	-3.194744740357726265e+00	6.629344469539851161e+03	4.550941198092637205e+04	-1.343203667367809118e+01	2.927318112556858523e+03	9.637875432955236299e-01	1.944294296487803386e+00	6.773547234769925126e+03	4.757203932379651815e+04	2.170064832982762226e+01	3.071500000000000000e+03	3.666666666666666519e+00	7.083333333333333037e+00	6.917750000000000000e+03	4.963466666666666424e+04	5.683333333333333570e+01	3.215681887443141477e+03	6.369545790037809851e+00	1.222237237017886358e+01	7.061952765230074874e+03	5.169729400953681034e+04	9.196601833683905625e+01	3.359863774886282499e+03	9.072424913408951852e+00	1.736141140702439145e+01	7.206155530460148839e+03	5.375992135240695643e+04	1.270987033403447697e+02
3.210000000000000000e+02	2.782872036731045227e+03	-1.439937336561864623e+00	-2.656153653849584906e+00	6.630152986837040771e+03	4.551246817623021343e+04	-1.686302074170119880e+01	2.926998518365522614e+03	1.009197998385734429e+00	2.130256506408541028e+00	6.774326493418519931e+03	4.756996325478177459e+04	1.940182296248273275e+01	3.071125000000000000e+03	3.458333333333333481e+00	6.916666666666666963e+00	6.918500000000000000e+03	4.962745833333333576e+04	5.566666666666666430e+01	3.215251481634477386e+03	5.907468668280932533e+00	1.170307682692479290e+01	7.062673506581480069e+03	5.168495341188489692e+04	9.193151037085058874e+01	3.359377963268954773e+03	8.356604003228531141e+00	1.648948698718291794e+01	7.206847013162959229e+03	5.374244849043645809e+04	1.281963540750345203e+02
3.220000000000000000e+02	2.782297524877618798e+03	-1.266747500778278468e+00	-2.933981132056603158e+00	6.631213162371845101e+03	4.550492637183723855e+04	-1.904342704503608985e+01	2.926398762438809626e+03	1.095792916277527507e+00	1.783009433971698421e+00	6.775377414519256490e+03	4.757377568591861927e+04	1.818661981081528722e+01	3.070500000000000000e+03	3.458333333333333481e+00	6.500000000000000000e+00	6.919541666666666970e+03	4.964262500000000000e+04	5.541666666666666430e+01	3.214601237561190374e+03	5.820873750389139900e+00	1.121699056602830069e+01	7.063705918814077449e+03	5.171147431408138073e+04	9.264671352251804137e+01	3.358702475122381202e+03	8.183414167444945875e+00	1.593398113205660316e+01	7.207870170961488839e+03	5.378032362816276145e+04	1.298767603783694256e+02
3.230000000000000000e+02	2.781691580373340003e+03	-8.969686527576392621e-01	-3.844438278454137325e+00	6.632068109723304588e+03	4.541858108955345233e+04	-1.887834856416689178e+01	2.925741623520003031e+03	1.301515673621180369e+00	1.161114194106264819e+00	6.776304888194985324e+03	4.751910304477672616e+04	1.741499238458322196e+01	3.069791666666666515e+03	3.500000000000000000e+00	6.166666666666666963e+00	6.920541666666666970e+03	4.961962500000000000e+04	5.370833333333333570e+01	3.213841709813329999e+03	5.698484326378819631e+00	1.117221913922706911e+01	7.064778445138348616e+03	5.172014695522327384e+04	9.000167428208345655e+01	3.357891752959993028e+03	7.896968652757639262e+00	1.617777161178747036e+01	7.209015223610029352e+03	5.382066891044654767e+04	1.262950152308335703e+02
3.240000000000000000e+02	2.781409254062512900e+03	-9.233280085163046991e-01	-3.484109264968350494e+00	6.633361743277239839e+03	4.539648264720863517e+04	-1.901649266062581489e+01	2.925392127031256678e+03	1.163335995741847650e+00	1.237112034182491271e+00	6.777389204971953404e+03	4.750097049027098547e+04	1.580425366968709255e+01	3.069375000000000000e+03	3.250000000000000000e+00	5.958333333333333037e+00	6.921416666666666970e+03	4.960545833333333576e+04	5.062500000000000000e+01	3.213357872968743322e+03	5.336664004258151905e+00	1.067955463248417480e+01	7.065444128361380535e+03	5.170994617639568605e+04	8.544574633031291455e+01	3.357340745937487100e+03	7.423328008516304699e+00	1.540077593163501746e+01	7.209471590056094101e+03	5.381443401945803635e+04	1.202664926606258149e+02
3.250000000000000000e+02	2.781296015654106668e+03	-7.489033568612541991e-01	-3.445327079732754427e+00	6.634567738931762506e+03	4.547923002849270415e+04	-1.852508036592637097e+01	2.925106341160386364e+03	1.229714988236039641e+00	1.089836460133622786e+00	6.778408869465881253e+03	4.753309418091301632e+04	1.517495981703681451e+01	3.068916666666666515e+03	3.208333333333333481e+00	5.625000000000000000e+00	6.922250000000000000e+03	4.958695833333333576e+04	4.887500000000000000e+01	3.212726992172946666e+03	5.186951678430627766e+00	1.016016353986637810e+01	7.066091130534118747e+03	5.164082248575365520e+04	8.257504018296319259e+01	3.356537317679226362e+03	7.165570023527921606e+00	1.469532707973275443e+01	7.209932261068237494e+03	5.369468663817396737e+04	1.162750803659263710e+02
3.260000000000000000e+02	2.780965601849798531e+03	-1.062859180149839933e+00	-3.086220626876726492e+00	6.634753267933326242e+03	4.558619009353825095e+04	-1.569391072071094584e+01	2.924753634258232523e+03	1.051903743258413293e+00	1.123556353228303273e+00	6.778855800633329636e+03	4.759978254676912184e+04	1.611137797297785923e+01	3.068541666666666515e+03	3.166666666666666519e+00	5.333333333333333037e+00	6.922958333333333030e+03	4.961337500000000000e+04	4.791666666666666430e+01	3.212329699075100507e+03	5.281429590074919744e+00	9.543110313438361914e+00	7.067060866033336424e+03	5.162696745323087816e+04	7.972195536035546581e+01	3.356117731483534499e+03	7.396192513483173414e+00	1.375288729354339168e+01	7.211163398733339818e+03	5.364055990646174905e+04	1.115272440540442744e+02
3.270000000000000000e+02	2.780610616806786766e+03	-1.926186659716702554e+00	-3.497023285731031272e+00	6.636080484757248087e+03	4.558831612562369992e+04	-1.461250444268630844e+01	2.924221975070060125e+03	7.660733368083154637e-01	7.306550238011508824e-01	6.779915242378623589e+03	4.761792889614518208e+04	1.567291444532351363e+01	3.067833333333333485e+03	3.458333333333333481e+00	4.958333333333333037e+00	6.923750000000000000e+03	4.964754166666666424e+04	4.595833333333333570e+01	3.211444691596606845e+03	6.150593329858351055e+00	9.186011642865516080e+00	7.067584757621376411e+03	5.167715443718814640e+04	7.624375222134315777e+01	3.355056049859880204e+03	8.842853326383369961e+00	1.341368995239769646e+01	7.211419515242751913e+03	5.370676720770962856e+04	1.065291711093529727e+02
3.280000000000000000e+02	2.780391164508950624e+03	-2.345584153726688381e+00	-2.424392769526302338e+00	6.636801120628650096e+03	4.560896987594273378e+04	-1.692990723487322668e+01	2.923903915587808569e+03	5.980412564699890687e-01	8.919702819035153496e-01	6.780817226980992018e+03	4.763410993797137053e+04	1.349337971589671881e+01	3.067416666666666515e+03	3.541666666666666519e+00	4.208333333333333037e+00	6.924833333333333030e+03	4.965925000000000000e+04	4.391666666666666430e+01	3.210929417745524461e+03	6.485292076863343524e+00	7.524696384763150725e+00	7.068849439685674042e+03	5.168439006202862947e+04	7.433995361743660624e+01	3.354442168824382406e+03	9.428917487060020974e+00	1.084105943619296752e+01	7.212865546038015964e+03	5.370953012405726622e+04	1.047632405682065553e+02
3.290000000000000000e+02	2.779921860678147368e+03	-2.168363941464931610e+00	-2.605124810980297134e+00	6.636869319879665454e+03	4.563013129077845224e+04	-1.645262448840095004e+01	2.923398430339073457e+03	6.449846959342009356e-01	9.057709278431849143e-01	6.781059659939833182e+03	4.764200314538922248e+04	1.304452108913285713e+01	3.066875000000000000e+03	3.458333333333333481e+00	4.416666666666666963e+00	6.925250000000000000e+03	4.965387500000000000e+04	4.254166666666666430e+01	3.210351569660926543e+03	6.271681970732466027e+00	7.927562405490149011e+00	7.069440340060166818e+03	5.166574685461077752e+04	7.203881224420047147e+01	3.353828139321852632e+03	9.085030608131598129e+00	1.143845814431363195e+01	7.213630680120334546e+03	5.367761870922154776e+04	1.015359578217342857e+02
3.300000000000000000e+02	2.779884933926879967e+03	-1.818429983321297350e+00	-2.218252702059209547e+00	6.637566030368891006e+03	4.565064060775825055e+04	-1.606427953355032656e+01	2.923234133630106953e+03	6.532850083393513252e-01	8.908736489703952266e-01	6.781928848517779443e+03	4.765465363721246104e+04	1.265536023322483672e+01	3.066583333333333485e+03	3.125000000000000000e+00	4.000000000000000000e+00	6.926291666666666970e+03	4.965866666666666424e+04	4.137500000000000000e+01	3.209932533036560017e+03	5.596714991660649119e+00	7.109126351029605217e+00	7.070654484815554497e+03	5.166267969612086745e+04	7.009463976677515973e+01	3.353281732739787003e+03	8.068429983321298238e+00	1.021825270205921043e+01	7.215017302964442933e+03	5.366669272557507793e+04	9.881427953355031946e+01
3.310000000000000000e+02	2.779131853749264337e+03	-1.713538763469926618e+00	-2.465359351457046877e+00	6.638298047359417978e+03	4.566984957984130597e+04	-1.670475608924579802e+01	2.922565926874632169e+03	6.223972849317034317e-01	9.339869909381430801e-01	6.782503190346375050e+03	4.765202895658731723e+04	1.156428862204376884e+01	3.066000000000000000e+03	2.958333333333333481e+00	4.333333333333333037e+00	6.926708333333333030e+03	4.963420833333333576e+04	3.983333333333333570e+01	3.209434073125367831e+03	5.294269381734963531e+00	7.732679675728522994e+00	7.070913476320291011e+03	5.161638771007935429e+04	6.810237804462289546e+01	3.352868146250735663e+03	7.630205430136593137e+00	1.113202601812371384e+01	7.215118619307248082e+03	5.359856708682536555e+04	9.637142275591247653e+01
3.320000000000000000e+02	2.778964343302829548e+03	-2.307613458870729328e+00	-2.623995911054203489e+00	6.639088260136543795e+03	4.561135114095222525e+04	-1.335178146752240025e+01	2.922315504984747804e+03	2.003599372313020766e-01	8.338353778062317367e-01	6.783210796734938413e+03	4.761669640380944475e+04	1.253244259957213202e+01	3.065666666666666515e+03	2.708333333333333481e+00	4.291666666666666963e+00	6.927333333333333030e+03	4.962204166666666424e+04	3.841666666666666430e+01	3.209017828348585226e+03	5.216306729435364886e+00	7.749497955527102633e+00	7.071455869931727648e+03	5.162738692952388374e+04	6.430089073376119302e+01	3.352368990030503483e+03	7.724280125537395847e+00	1.120732924438753741e+01	7.215578406530122265e+03	5.363273219238110323e+04	9.018511480085572884e+01
3.330000000000000000e+02	2.778760707564315453e+03	-2.199127474708742813e+00	-2.761765045576176636e+00	6.640309636354304530e+03	4.563807883029371442e+04	-1.705509741944070612e+01	2.922088687115490757e+03	1.087695959789618527e-01	5.982841438785784227e-01	6.784258984843819235e+03	4.763547691514685721e+04	9.576617956946314791e+00	3.065416666666666515e+03	2.416666666666666519e+00	3.958333333333333481e+00	6.928208333333333030e+03	4.963287500000000000e+04	3.620833333333333570e+01	3.208744646217842273e+03	4.724563737354371185e+00	7.318382522788088096e+00	7.072157681822846826e+03	5.163027308485314279e+04	6.284004870972035661e+01	3.352072625769017577e+03	7.032460808042076295e+00	1.067843171224284404e+01	7.216107030312361530e+03	5.362767116970628558e+04	8.947176408610738463e+01
3.340000000000000000e+02	2.778056029101945114e+03	-2.094198378255923032e+00	-2.482431773832139310e+00	6.640988863961592870e+03	4.561438358474141569e+04	-1.654153333316267549e+01	2.921444681217639300e+03	2.654008108720384840e-01	6.754507797505970856e-01	6.784848598647463405e+03	4.763225429237070784e+04	9.500066666751994404e+00	3.064833333333333485e+03	2.625000000000000000e+00	3.833333333333333481e+00	6.928708333333333030e+03	4.965012500000000000e+04	3.554166666666666430e+01	3.208221985449027670e+03	4.984599189127961516e+00	6.991215886916069877e+00	7.072568068019202656e+03	5.166799570762929216e+04	6.158326666658133774e+01	3.351610637564721856e+03	7.344198378255923032e+00	1.014909844049880583e+01	7.216427802705073191e+03	5.368586641525858431e+04	8.762486666649600409e+01
3.350000000000000000e+02	2.777599354532444067e+03	-1.695165884331145012e+00	-1.827940449895328889e+00	6.641382948837107506e+03	4.559520741849601472e+04	-1.379094702975140763e+01	2.920987177266221806e+03	4.440837245010942347e-01	1.148529775052335555e+00	6.785149807751887238e+03	4.763668704258133948e+04	1.033369315179096404e+01	3.064375000000000000e+03	2.583333333333333481e+00	4.125000000000000000e+00	6.928916666666666970e+03	4.967816666666666424e+04	3.445833333333333570e+01	3.207762822733778194e+03	4.722582942165573172e+00	7.101470224947664889e+00	7.072683525581446702e+03	5.171964629075198900e+04	5.858297351487570381e+01	3.351150645467555933e+03	6.861832550997812419e+00	1.007794044989532978e+01	7.216450384496226434e+03	5.376112591483731376e+04	8.270761369641807903e+01
3.360000000000000000e+02	2.777520997667562369e+03	-1.728249031730778373e+00	-1.239091580075617927e+00	6.642067206604928288e+03	4.556860157966156839e+04	-1.194236532377065885e+01	2.920802165500447700e+03	2.817088174679440726e-01	1.463787543295524518e+00	6.785762769969130204e+03	4.760934245649745571e+04	1.069548400478133843e+01	3.064083333333333485e+03	2.291666666666666519e+00	4.166666666666666963e+00	6.929458333333333030e+03	4.965008333333333576e+04	3.333333333333333570e+01	3.207364501166219270e+03	4.301624515865388965e+00	6.869545790037809851e+00	7.073153896697535856e+03	5.169082421016921580e+04	5.597118266188533653e+01	3.350645668999104601e+03	6.311582365064111855e+00	9.572424913408951852e+00	7.216849460061737773e+03	5.373156508700510312e+04	7.860903199043733025e+01
3.370000000000000000e+02	2.777137924533991281e+03	-1.099717006701532274e+00	-1.090731486567037667e+00	6.642661639641809415e+03	4.562417755364663753e+04	-1.157932080876150849e+01	2.920360628933662156e+03	6.793081633159006039e-01	1.433800923383147907e+00	6.786330819820905162e+03	4.762404711015665089e+04	1.091867292895257791e+01	3.063583333333333485e+03	2.458333333333333481e+00	3.958333333333333481e+00	6.930000000000000000e+03	4.962391666666666424e+04	3.341666666666666430e+01	3.206806037733004814e+03	4.237358503350765915e+00	6.482865743283518611e+00	7.073669180179094838e+03	5.162378622317667759e+04	5.591466040438075424e+01	3.350028742132675688e+03	6.016383673368199680e+00	9.007398153233705074e+00	7.217338360358190585e+03	5.362365577968669095e+04	7.841265414209483708e+01
3.380000000000000000e+02	2.776593021375946137e+03	-1.004765792530024626e+00	-1.541505165532366828e+00	6.643510108516084074e+03	4.559200736845977372e+04	-1.218962195294767525e+01	2.919817344021306326e+03	7.267837704016544276e-01	1.145914083900483327e+00	6.787088387591375977e+03	4.761810785089655838e+04	1.025935569019283022e+01	3.063041666666666515e+03	2.458333333333333481e+00	3.833333333333333481e+00	6.930666666666666970e+03	4.964420833333333576e+04	3.270833333333333570e+01	3.206265989312026704e+03	4.189882896265012313e+00	6.520752582766183636e+00	7.074244945741957963e+03	5.167030881577011314e+04	5.515731097647383763e+01	3.349490311957386893e+03	5.921432459196691589e+00	9.208171832199033346e+00	7.217823224817249866e+03	5.369640929820689780e+04	7.760628861961434666e+01
3.390000000000000000e+02	2.776570252941493436e+03	-1.206300208091312776e+00	-1.305216789572149594e+00	6.644864740978145164e+03	4.562183967270866560e+04	-1.183229459427932539e+01	2.919785126470746945e+03	5.010165626210103529e-01	9.723916052139252031e-01	6.788203203822406067e+03	4.765039900302100432e+04	1.031301936952700515e+01	3.063000000000000000e+03	2.208333333333333481e+00	3.250000000000000000e+00	6.931541666666666970e+03	4.967895833333333576e+04	3.245833333333333570e+01	3.206214873529253055e+03	3.915650104045656832e+00	5.527608394786074797e+00	7.074880129510927873e+03	5.170751766364566720e+04	5.460364729713966625e+01	3.349429747058506564e+03	5.622966874757979738e+00	7.805216789572149594e+00	7.218218592355188775e+03	5.373607699395800591e+04	7.674896126094600390e+01
3.400000000000000000e+02	2.776508019929922284e+03	-1.354104290858017201e+00	-1.123105625617660586e+00	6.645925500039264989e+03	4.553083346615635674e+04	-1.001379356352687822e+01	2.919649843298294400e+03	3.854478545709913995e-01	9.384471871911697072e-01	6.789004416686299010e+03	4.758295839974484988e+04	1.022226988490322697e+01	3.062791666666666515e+03	2.125000000000000000e+00	3.000000000000000000e+00	6.932083333333333030e+03	4.963508333333333576e+04	3.045833333333333215e+01	3.205933490035038631e+03	3.864552145429008601e+00	5.061552812808830737e+00	7.075162249980367051e+03	5.168720826692182163e+04	5.069439678176343733e+01	3.349075313403410746e+03	5.604104290858017201e+00	7.123105625617660586e+00	7.218241166627401071e+03	5.373933320051031478e+04	7.093046023019354607e+01
3.410000000000000000e+02	2.776422898824529057e+03	-1.248681170399939422e+00	-9.546804798619050736e-01	6.646286792757567127e+03	4.550669720915357175e+04	-7.865781392257996885e+00	2.919398949412264756e+03	3.964927481333635484e-01	1.064326426735714204e+00	6.789393396378783109e+03	4.756786943791012163e+04	1.058794263720433548e+01	3.062375000000000000e+03	2.041666666666666519e+00	3.083333333333333481e+00	6.932500000000000000e+03	4.962904166666666424e+04	2.904166666666666785e+01	3.205351050587735244e+03	3.686840585199969489e+00	5.102340239930953203e+00	7.075606603621216891e+03	5.169021389542320685e+04	4.749539069612900022e+01	3.348327101175470943e+03	5.332014503733272903e+00	7.121347146528572480e+00	7.218713207242432873e+03	5.375138612417975673e+04	6.594911472559132903e+01
3.420000000000000000e+02	2.776303349602335402e+03	-1.257872831831901683e+00	-1.090546623313913166e+00	6.646674480790049529e+03	4.561378681649504870e+04	-7.812887166019152119e+00	2.919255841467834671e+03	2.877302507507157880e-01	1.017226688343043417e+00	6.789753907061691280e+03	4.763512257491419587e+04	9.843556416990423941e+00	3.062208333333333485e+03	1.833333333333333259e+00	3.125000000000000000e+00	6.932833333333333030e+03	4.965645833333333576e+04	2.750000000000000000e+01	3.205160825198832299e+03	3.378936415915950953e+00	5.232773311656956139e+00	7.075912759604974781e+03	5.167779409175247565e+04	4.515644358300957606e+01	3.348113317064331568e+03	4.924539498498567980e+00	7.340546623313913166e+00	7.218992185876616531e+03	5.369912985017162282e+04	6.281288716601915212e+01
3.430000000000000000e+02	2.775957535436285525e+03	-1.119545790037809185e+00	-1.472135954999579610e+00	6.647421536522576389e+03	4.556352501986193965e+04	-6.605329962256011100e+00	2.919020434384809505e+03	2.318937716477620370e-01	7.639320225002101949e-01	6.790377434927954710e+03	4.759490834326430195e+04	9.718168352205328375e+00	3.062083333333333485e+03	1.583333333333333259e+00	3.000000000000000000e+00	6.933333333333333030e+03	4.962629166666666424e+04	2.604166666666666785e+01	3.205146232281857465e+03	2.934772895018904482e+00	5.236067977499789805e+00	7.076289231738711351e+03	5.165767499006902653e+04	4.236516498112800377e+01	3.348209131230381445e+03	4.286212456704475926e+00	7.472135954999579610e+00	7.219245130144089671e+03	5.368905831347138883e+04	5.868866329558935035e+01
3.440000000000000000e+02	2.775887055906780006e+03	-1.262590578329315205e+00	-1.914181277132107617e+00	6.647695541115209380e+03	4.560292070105060702e+04	-6.377162650734081950e+00	2.918881027953390003e+03	2.228713775020090271e-01	3.554093614339461915e-01	6.790743603890938175e+03	4.760696035052530351e+04	9.478085341299625100e+00	3.061875000000000000e+03	1.708333333333333259e+00	2.625000000000000000e+00	6.933791666666666970e+03	4.961100000000000000e+04	2.533333333333333215e+01	3.204868972046609997e+03	3.193795289164657270e+00	4.894590638566054253e+00	7.076839729442395765e+03	5.161503964947469649e+04	4.118858132536703920e+01	3.347862944093219994e+03	4.679257244995981502e+00	7.164181277132107617e+00	7.219887792218124559e+03	5.361907929894939298e+04	5.704382931740074980e+01
3.450000000000000000e+02	2.775516621628843041e+03	-1.078700125935238008e+00	-1.977142108821355659e+00	6.647845816625914267e+03	4.553469574022101733e+04	-7.758470162131889225e+00	2.918529144147754778e+03	4.189832703657143664e-01	2.197622789226554296e-01	6.790985408312957588e+03	4.756288953677717655e+04	7.974931585600721462e+00	3.061541666666666515e+03	1.916666666666666741e+00	2.416666666666666519e+00	6.934125000000000000e+03	4.959108333333333576e+04	2.370833333333333215e+01	3.204554189185578252e+03	3.414350062967619337e+00	4.613571054410677164e+00	7.077264591687042412e+03	5.161927712988949497e+04	3.944173508106594284e+01	3.347566711704489990e+03	4.912033459268571711e+00	6.810475442154688253e+00	7.220404183374085733e+03	5.364747092644565419e+04	5.517513682879855708e+01
3.460000000000000000e+02	2.775109877572228470e+03	-8.981894168337685169e-01	-2.336774126938599760e+00	6.648073985622940199e+03	4.551328085699848452e+04	-8.218972188768447040e+00	2.918159105452781205e+03	5.300719582497823712e-01	6.077960319736686046e-02	6.791224492811470554e+03	4.756130709516591014e+04	7.286347238949110405e+00	3.061208333333333485e+03	1.958333333333333259e+00	2.458333333333333481e+00	6.934375000000000000e+03	4.960933333333333576e+04	2.279166666666666785e+01	3.204257561213885765e+03	3.386594708416883925e+00	4.855887063469300102e+00	7.077525507188529446e+03	5.165735957150076138e+04	3.829698609438422352e+01	3.347306789094438500e+03	4.814856083500434814e+00	7.253440793605266279e+00	7.220676014377059801e+03	5.370538580966818699e+04	5.380230552210178274e+01
3.470000000000000000e+02	2.774968533199579724e+03	-1.303705187126774856e+00	-2.231443219916251053e+00	6.648185671922839902e+03	4.550854690812261106e+04	-8.075660000150367779e+00	2.917984266599789862e+03	2.856474064366125720e-01	9.278390041874473582e-03	6.791530335961419951e+03	4.754964845406130189e+04	6.628836666591482185e+00	3.061000000000000000e+03	1.875000000000000000e+00	2.250000000000000000e+00	6.934875000000000000e+03	4.959075000000000000e+04	2.133333333333333215e+01	3.204015733400210138e+03	3.464352593563387650e+00	4.490721609958125526e+00	7.078219664038580049e+03	5.163185154593869811e+04	3.603783000007518211e+01	3.347031466800420276e+03	5.053705187126775300e+00	6.731443219916251053e+00	7.221564328077160098e+03	5.367295309187738894e+04	5.074232666681703563e+01
3.480000000000000000e+02	2.774905549897864603e+03	-1.187989335032859417e+00	-2.520073259520345221e+00	6.648586862631400436e+03	4.559093078483457793e+04	-8.125365494732402993e+00	2.917765274948932074e+03	3.643386658169036618e-01	-9.336996309350586998e-02	6.791855931315700218e+03	4.760025705908396048e+04	6.124817252633798503e+00	3.060625000000000000e+03	1.916666666666666741e+00	2.333333333333333481e+00	6.935125000000000000e+03	4.960958333333333576e+04	2.037500000000000000e+01	3.203484725051067926e+03	3.468994667516430042e+00	4.760036629760172389e+00	7.078394068684299782e+03	5.161890960758271103e+04	3.462518274736620327e+01	3.346344450102135397e+03	5.021322668366193120e+00	7.186739926187012628e+00	7.221663137368599564e+03	5.362823588183209358e+04	4.887536549473240655e+01
3.490000000000000000e+02	2.774619584417350779e+03	-1.151149197588201556e+00	-2.721916962701033338e+00	6.648807365517237486e+03	4.545872536417571246e+04	-9.781436593621599229e+00	2.917518125542008420e+03	2.994254012058992220e-01	-1.942918146838499283e-01	6.792153682758618743e+03	4.752217518208785623e+04	5.192615036522534311e+00	3.060416666666666515e+03	1.750000000000000000e+00	2.333333333333333481e+00	6.935500000000000000e+03	4.958562500000000000e+04	2.016666666666666785e+01	3.203315207791324610e+03	3.200574598794101000e+00	4.860958481350516891e+00	7.078846317241381257e+03	5.164907481791214377e+04	3.514071829681080317e+01	3.346213748915982251e+03	4.651149197588202000e+00	7.388583629367699857e+00	7.222192634482762514e+03	5.371252463582428754e+04	5.011476992695493493e+01
3.500000000000000000e+02	2.774855390146672107e+03	-1.142049924392119609e+00	-2.200490169578479982e+00	6.649054313484372869e+03	4.541803935690988146e+04	-1.111441073006604796e+01	2.917552695073336054e+03	2.623083711372735660e-01	6.642158187742674968e-02	6.792402156742186889e+03	4.751587384512161225e+04	4.130294634966976020e+00	3.060250000000000000e+03	1.666666666666666741e+00	2.333333333333333481e+00	6.935750000000000000e+03	4.961370833333333576e+04	1.937500000000000000e+01	3.202947304926663946e+03	3.071024962196060137e+00	4.600245084789239769e+00	7.079097843257813111e+03	5.171154282154505927e+04	3.461970536503302753e+01	3.345644609853327893e+03	4.475383257725453312e+00	6.867156836245147389e+00	7.222445686515627131e+03	5.380937730975679005e+04	4.986441073006604796e+01
3.510000000000000000e+02	2.774554668032948030e+03	-1.129163200219453156e+00	-1.922835278198590903e+00	6.649249818366811269e+03	4.536861645278963988e+04	-1.102275040480248691e+01	2.917298167349807045e+03	1.229183998902734221e-01	3.302490275673712894e-01	6.792624909183406089e+03	4.748391239306148782e+04	3.863624797598756544e+00	3.060041666666666515e+03	1.375000000000000000e+00	2.583333333333333481e+00	6.936000000000000000e+03	4.959920833333333576e+04	1.875000000000000000e+01	3.202785165983525985e+03	2.627081600109726800e+00	4.836417639099295229e+00	7.079375090816593911e+03	5.171450427360518370e+04	3.363637520240123990e+01	3.345528665300385001e+03	3.879163200219453156e+00	7.089501944865258309e+00	7.222750181633188731e+03	5.382980021387703164e+04	4.852275040480248691e+01
3.520000000000000000e+02	2.774271830861392118e+03	-9.503056411647696766e-01	-2.112334001814401230e+00	6.649723455237301096e+03	4.526854764975149010e+04	-9.035691537752374103e+00	2.917094248764029089e+03	1.290138460842817913e-01	2.146663324261326444e-01	6.793028394285317518e+03	4.740941965820908081e+04	4.982154231123812949e+00	3.059916666666666515e+03	1.208333333333333259e+00	2.541666666666666519e+00	6.936333333333333030e+03	4.955029166666666424e+04	1.900000000000000000e+01	3.202739084569303941e+03	2.287652820582384727e+00	4.868667000907199949e+00	7.079638272381348543e+03	5.169116367512424767e+04	3.301784576887618528e+01	3.345561502471940912e+03	3.366972307831436417e+00	7.195667335147733823e+00	7.222943211429364965e+03	5.383203568358183838e+04	4.703569153775237055e+01
3.530000000000000000e+02	2.774089426882408588e+03	-1.520752582766183414e+00	-1.783488864208137681e+00	6.650130649927254126e+03	4.525615471763144160e+04	-9.957118535895830291e+00	2.916898880107870809e+03	-1.770429580497583366e-01	3.374222345625979003e-01	6.793398658296961003e+03	4.740649402548238868e+04	4.333940732052084854e+00	3.059708333333333485e+03	1.166666666666666741e+00	2.458333333333333481e+00	6.936666666666666970e+03	4.955683333333333576e+04	1.862500000000000000e+01	3.202517786558796161e+03	2.510376291383091818e+00	4.579244432104069062e+00	7.079934675036372937e+03	5.170717264118428284e+04	3.291605926794791515e+01	3.345327239784258381e+03	3.854085916099516673e+00	6.700155530874804199e+00	7.223202683406079814e+03	5.385751194903522992e+04	4.720711853589583029e+01
3.540000000000000000e+02	2.774132400811397929e+03	-1.236067977499789805e+00	-1.783201056118050243e+00	6.650347149901787816e+03	4.521463848951530235e+04	-1.171993053268527873e+01	2.916816200405698964e+03	-1.180339887498949025e-01	3.167328052743081379e-01	6.793715241617560423e+03	4.736886091142431542e+04	3.515034733657360633e+00	3.059500000000000000e+03	1.000000000000000000e+00	2.416666666666666519e+00	6.937083333333333030e+03	4.952308333333333576e+04	1.875000000000000000e+01	3.202183799594301036e+03	2.118033988749894903e+00	4.516600528059024455e+00	7.080451425049105637e+03	5.167730575524235610e+04	3.398496526634264114e+01	3.344867599188602071e+03	3.236067977499789805e+00	6.616534389451382836e+00	7.223819516764878244e+03	5.383152817715136916e+04	4.921993053268528229e+01
3.550000000000000000e+02	2.773922252888795356e+03	-1.523545435305905471e+00	-1.963074886588179524e+00	6.651006170660982207e+03	4.517589748723953380e+04	-1.132728057779767994e+01	2.916648626444397905e+03	-2.826060509862861059e-01	1.434625567059102380e-01	6.794211418663824588e+03	4.733467791028643842e+04	3.586359711101160030e+00	3.059375000000000000e+03	9.583333333333333703e-01	2.250000000000000000e+00	6.937416666666666970e+03	4.949345833333333576e+04	1.850000000000000000e+01	3.202101373555602095e+03	2.199272717652952736e+00	4.356537443294089762e+00	7.080621914669509351e+03	5.165223875638023310e+04	3.341364028889883997e+01	3.344827747111204644e+03	3.440212101972572434e+00	6.463074886588179524e+00	7.223827162672351733e+03	5.381101917942713771e+04	4.832728057779767994e+01
3.560000000000000000e+02	2.773716372461889478e+03	-1.589814141903442835e+00	-2.127314219746699209e+00	6.651238732812645139e+03	4.524909612695482065e+04	-9.264140062238041651e+00	2.916462352897611254e+03	-3.157404042850547876e-01	1.238428901266503956e-01	6.794348533072989085e+03	4.737308973014407820e+04	4.367929968880979175e+00	3.059208333333333485e+03	9.583333333333333703e-01	2.375000000000000000e+00	6.937458333333333030e+03	4.949708333333333576e+04	1.800000000000000000e+01	3.201954313769055716e+03	2.232407070951721639e+00	4.626157109873349604e+00	7.080568133593676976e+03	5.162107693652259331e+04	3.163207003111902083e+01	3.344700294204777492e+03	3.506480808570109797e+00	6.877314219746699209e+00	7.223677933854020921e+03	5.374507053971185087e+04	4.526414006223804165e+01
3.570000000000000000e+02	2.773579733433865385e+03	-1.659937472290051286e+00	-1.728249031730779262e+00	6.651558326538140136e+03	4.526444869412005937e+04	-8.521232990067964863e+00	2.916331533383599435e+03	-3.716354028116922725e-01	2.817088174679436285e-01	6.794633329935736583e+03	4.738897434706002969e+04	4.239383504966017568e+00	3.059083333333333485e+03	9.166666666666666297e-01	2.291666666666666519e+00	6.937708333333333030e+03	4.951350000000000000e+04	1.700000000000000000e+01	3.201835133283067535e+03	2.204968736145025421e+00	4.301624515865389853e+00	7.080783336730929477e+03	5.163802565293997031e+04	2.976061649503398243e+01	3.344586933232801584e+03	3.493270805623384323e+00	6.311582365064111855e+00	7.223858340128525924e+03	5.376255130587994063e+04	4.252123299006796486e+01
3.580000000000000000e+02	2.773531595422761256e+03	-1.380476142847616661e+00	-1.785938897200182396e+00	6.651804962589828392e+03	4.525649587478333706e+04	-1.063578661277948711e+01	2.916224131044713886e+03	-1.902380714238083304e-01	1.070305513999088021e-01	6.794944147961580711e+03	4.738433127072500065e+04	3.369606693610256443e+00	3.058916666666666515e+03	1.000000000000000000e+00	2.000000000000000000e+00	6.938083333333333030e+03	4.951216666666666424e+04	1.737500000000000000e+01	3.201609202288619144e+03	2.190238071423808108e+00	3.892969448600091198e+00	7.081222518705085349e+03	5.164000206260832783e+04	3.138039330638974178e+01	3.344301737910571774e+03	3.380476142847616661e+00	5.785938897200182396e+00	7.224361704076837668e+03	5.376783745854999142e+04	4.538578661277948356e+01
3.590000000000000000e+02	2.773128189010462847e+03	-1.277255884233262417e+00	-1.511884584284246547e+00	6.652140171778161857e+03	4.529919223652468645e+04	-1.180808430929727137e+01	2.915897427838564909e+03	-7.612794211663120869e-02	2.440577078578767267e-01	6.795174252555747444e+03	4.742109611826234323e+04	2.762624512018030387e+00	3.058666666666666515e+03	1.125000000000000000e+00	2.000000000000000000e+00	6.938208333333333030e+03	4.954300000000000000e+04	1.733333333333333215e+01	3.201435905494768122e+03	2.326127942116631431e+00	3.755942292142123051e+00	7.081242414110918617e+03	5.166490388173765677e+04	3.190404215464863569e+01	3.344205144322870183e+03	3.527255884233262417e+00	5.511884584284246102e+00	7.224276494888504203e+03	5.378680776347531355e+04	4.647475097596393567e+01
3.600000000000000000e+02	2.772846525448163902e+03	-1.277255884233262417e+00	-1.466498312203888377e+00	6.652758590349151746e+03	4.519503576317828265e+04	-1.152192939992688991e+01	2.915631596057415209e+03	-7.612794211663120869e-02	1.834175105647224413e-01	6.795691795174575418e+03	4.736124704825581284e+04	2.634868633369888968e+00	3.058416666666666515e+03	1.125000000000000000e+00	1.833333333333333259e+00	6.938625000000000000e+03	4.952745833333333576e+04	1.679166666666666785e+01	3.201201737275917822e+03	2.326127942116631431e+00	3.483249156101944077e+00	7.081558204825424582e+03	5.169366961841085867e+04	3.094846469996344496e+01	3.343986807885169128e+03	3.527255884233262417e+00	5.133164978870555117e+00	7.224491409650848254e+03	5.385988090348838887e+04	4.510526273326022562e+01
3.610000000000000000e+02	2.772614747703052217e+03	-1.493270805623384545e+00	-1.197051431861126947e+00	6.653120750748409591e+03	4.526869992407035897e+04	-1.168791305881171283e+01	2.915369873851526336e+03	-2.049687361450256429e-01	3.389742840694365267e-01	6.796018708707538281e+03	4.740403746203517949e+04	2.760210137260809660e+00	3.058125000000000000e+03	1.083333333333333259e+00	1.875000000000000000e+00	6.938916666666666970e+03	4.953937500000000000e+04	1.720833333333333215e+01	3.200880126148473664e+03	2.371635402811691939e+00	3.411025715930563251e+00	7.081814624625795659e+03	5.167471253796482051e+04	3.165645652940585464e+01	3.343635252296947783e+03	3.659937472290050842e+00	4.947051431861126503e+00	7.224712582584924348e+03	5.381005007592964103e+04	4.610457972547837358e+01
3.620000000000000000e+02	2.772332643247100805e+03	-1.798602744298430478e+00	-1.229098583150879831e+00	6.653472341092332499e+03	4.524831477284110588e+04	-1.110857427485623461e+01	2.915103821623550175e+03	-3.576347054825486094e-01	3.646173750912267142e-01	6.796277837212832310e+03	4.739134488642055658e+04	2.654046195905216621e+00	3.057875000000000000e+03	1.083333333333333259e+00	1.958333333333333259e+00	6.939083333333333030e+03	4.953437500000000000e+04	1.641666666666666785e+01	3.200646178376449825e+03	2.524301372149214906e+00	3.552049291575439582e+00	7.081888829453833750e+03	5.167740511357944342e+04	3.017928713742811908e+01	3.343417356752899195e+03	3.965269410965096775e+00	5.145765249817546128e+00	7.224694325574333561e+03	5.382043522715889412e+04	4.394190760818956676e+01
3.630000000000000000e+02	2.772329940748471017e+03	-1.581988897471611200e+00	-1.915780041490243502e+00	6.653369281817070259e+03	4.533207964159397670e+04	-1.129457278314319169e+01	2.914977470374235509e+03	-2.909944487358055998e-01	4.210997925487824922e-02	6.796372140908535584e+03	4.744206065413032047e+04	2.894380275095070232e+00	3.057625000000000000e+03	1.000000000000000000e+00	2.000000000000000000e+00	6.939375000000000000e+03	4.955204166666666424e+04	1.708333333333333215e+01	3.200272529625764491e+03	2.290994448735805378e+00	3.957890020745121973e+00	7.082377859091464416e+03	5.166202267920300801e+04	3.127228639157159407e+01	3.342920059251528983e+03	3.581988897471611200e+00	5.915780041490243946e+00	7.225380718182929741e+03	5.377200369173935178e+04	4.546123944980985243e+01
3.640000000000000000e+02	2.772013491803067154e+03	-1.571069234431813788e+00	-2.380605348981604585e+00	6.653560655522250272e+03	4.526315486581636651e+04	-1.237328638493835697e+01	2.914715079234867062e+03	-2.647012838825735237e-01	-2.111360078241355520e-01	6.796571994427791651e+03	4.740445243290818325e+04	2.063356807530821513e+00	3.057416666666666515e+03	1.041666666666666741e+00	1.958333333333333259e+00	6.939583333333333030e+03	4.954575000000000000e+04	1.650000000000000000e+01	3.200118254098465968e+03	2.348034617215907005e+00	4.127802674490801849e+00	7.082594672238874409e+03	5.168704756709181675e+04	3.093664319246917671e+01	3.342819841530265876e+03	3.654402567765147047e+00	6.297272015648270660e+00	7.225606011144415788e+03	5.382834513418363349e+04	4.537328638493835342e+01
3.650000000000000000e+02	2.771817511872304294e+03	-1.309401076758502924e+00	-3.106604003228531141e+00	6.654000643642034447e+03	4.526740914100161172e+04	-1.314458743530009954e+01	2.914554589269485405e+03	-1.547005383792514621e-01	-6.574686682809323113e-01	6.796958655154350708e+03	4.741255873716747737e+04	1.573539615683284154e+00	3.057291666666666515e+03	1.000000000000000000e+00	1.791666666666666741e+00	6.939916666666666970e+03	4.955770833333333576e+04	1.629166666666666785e+01	3.200028744063847626e+03	2.154700538379251462e+00	4.240802001614265571e+00	7.082874678178983231e+03	5.170285792949919414e+04	3.100979371765005155e+01	3.342765821461028736e+03	3.309401076758502924e+00	6.689937336561865067e+00	7.225832689691299493e+03	5.384800752566505980e+04	4.572792076863343880e+01


==> supercut.tsv <==
t	nssS	nssE	nssI	nssR	nssG	nssP1	nssP2	nssP3	nssP4	nssP5	nssP6	nssP7	nssP8	nssP9	nssP10	nsS	nsE	nsI	nsR	nsG	nsP1	nsP2	nsP3	nsP4	nsP5	nsP6	nsP7	nsP8	nsP9	nsP10	S	E	I	R	G	P1	P2	P3	P4	P5	P6	P7	P8	P9	P10	sS	sE	sI	sR	sG	sP1	sP2	sP3	sP4	sP5	sP6	sP7	sP8	sP9	sP10	ssS	ssE	ssI	ssR	ssG	ssP1	ssP2	ssP3	ssP4	ssP5	ssP6	ssP7	ssP8	ssP9	ssP10
0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000056e-01	9.947577467850769608e+03	-8.391988158984108326e-01	4.747828837566444804e+01	-9.383782910022245849e-01	1.802753487547581699e+02	-3.579859602760600557e-01	-4.694374650592331721e-01	-5.364378277661476790e-01	-4.694374650592332832e-01	-3.579859602760599446e-01	-5.364378277661476790e-01	-3.579859602760600557e-01	-5.786893258332631573e-01	-3.579859602760601667e-01	-3.579859602760600557e-01	9.948392900592050864e+03	-2.376607461587210146e-02	4.834331085449888832e+01	-7.335581216777897762e-02	1.906793410440457706e+02	-1.581596468046967130e-01	-1.930520658629499287e-01	-2.057189138830738395e-01	-1.930520658629499842e-01	-1.581596468046966575e-01	-2.057189138830738395e-01	-1.581596468046967130e-01	-2.060113295832982361e-01	-1.581596468046967685e-01	-1.581596468046967130e-01	9.949208333333333940e+03	7.916666666666666297e-01	4.920833333333333570e+01	7.916666666666666297e-01	2.010833333333333428e+02	4.166666666666666435e-02	8.333333333333332871e-02	1.250000000000000000e-01	8.333333333333332871e-02	4.166666666666666435e-02	1.250000000000000000e-01	4.166666666666666435e-02	1.666666666666666574e-01	4.166666666666666435e-02	4.166666666666666435e-02	9.950023766074617015e+03	1.607099407949205361e+00	5.007335581216778309e+01	1.656689145501112126e+00	2.114873256226209151e+02	2.414929801380300278e-01	3.597187325296165583e-01	4.557189138830738395e-01	3.597187325296166138e-01	2.414929801380299723e-01	4.557189138830738395e-01	2.414929801380300278e-01	5.393446629166315232e-01	2.414929801380300833e-01	2.414929801380300278e-01	9.950839198815898271e+03	2.422532149231744203e+00	5.093837829100222336e+01	2.521711624335557733e+00	2.218913179119085157e+02	4.413192936093934260e-01	6.361041317258998573e-01	7.864378277661476790e-01	6.361041317258999683e-01	4.413192936093933150e-01	7.864378277661476790e-01	4.413192936093934260e-01	9.120226591665964166e-01	4.413192936093935370e-01	4.413192936093934260e-01
2.000000000000000111e-01	9.944977467985241674e+03	-8.726180750076188986e-01	4.612083679978054818e+01	-1.027146383102529592e+00	1.915073163388623243e+02	-3.579859602760600557e-01	-5.786893258332631573e-01	-5.364378277661476790e-01	-6.038995287340801488e-01	-4.694374650592332832e-01	-7.881883952584497477e-01	-5.786893258332631573e-01	-5.786893258332631573e-01	-5.786893258332631573e-01	-4.694374650592331721e-01	9.946447067325952958e+03	5.845242958295238100e-01	4.737291839989027409e+01	1.947601417820685743e-01	2.078786581694311622e+02	-1.581596468046967130e-01	-2.060113295832982361e-01	-2.057189138830738395e-01	-1.977830977003734170e-01	-1.930520658629499842e-01	-2.899275309625581887e-01	-2.060113295832982361e-01	-2.060113295832982361e-01	-2.060113295832982361e-01	-1.930520658629499287e-01	9.947916666666666060e+03	2.041666666666666519e+00	4.862500000000000000e+01	1.416666666666666741e+00	2.242500000000000000e+02	4.166666666666666435e-02	1.666666666666666574e-01	1.250000000000000000e-01	2.083333333333333426e-01	8.333333333333332871e-02	2.083333333333333426e-01	1.666666666666666574e-01	1.666666666666666574e-01	1.666666666666666574e-01	8.333333333333332871e-02	9.949386266007379163e+03	3.498809037503809449e+00	4.987708160010972591e+01	2.638573191551264685e+00	2.406213418305688378e+02	2.414929801380300278e-01	5.393446629166315232e-01	4.557189138830738395e-01	6.144497643670401299e-01	3.597187325296166138e-01	7.065941976292249294e-01	5.393446629166315232e-01	5.393446629166315232e-01	5.393446629166315232e-01	3.597187325296165583e-01	9.950855865348090447e+03	4.955951408340951936e+00	5.112916320021945182e+01	3.860479716435863295e+00	2.569926836611376757e+02	4.413192936093934260e-01	9.120226591665964166e-01	7.864378277661476790e-01	1.020566195400746778e+00	6.361041317258999683e-01	1.204855061925116377e+00	9.120226591665964166e-01	9.120226591665964166e-01	9.120226591665964166e-01	6.361041317258998573e-01
3.000000000000000444e-01	9.943095760523076024e+03	-5.859073463687196615e-01	4.479922491098578519e+01	-4.068457243495697817e-01	5.615060923995022080e+01	-5.364378277661476790e-01	-6.038995287340802598e-01	-5.364378277661476790e-01	-7.523124382057235771e-01	-5.786893258332631573e-01	-9.138857955913137765e-01	-7.852373319433403331e-01	-6.160254037844385966e-01	-7.259424334001738366e-01	-5.364378277661476790e-01	9.944943713594871951e+03	1.269546326815640169e+00	4.623294578882622829e+01	1.004910471158548368e+00	6.253363795330844255e+01	-2.057189138830738395e-01	-1.977830977003734725e-01	-2.057189138830738395e-01	-1.886562191028617885e-01	-2.060113295832982361e-01	-2.902762311289902031e-01	-2.467853326383368517e-01	-1.830127018922192983e-01	-1.546378833667536035e-01	-2.057189138830738395e-01	9.946791666666666060e+03	3.125000000000000000e+00	4.766666666666666430e+01	2.416666666666666519e+00	6.891666666666667140e+01	1.250000000000000000e-01	2.083333333333333426e-01	1.250000000000000000e-01	3.750000000000000000e-01	1.666666666666666574e-01	3.333333333333333148e-01	2.916666666666666852e-01	2.500000000000000000e-01	4.166666666666666852e-01	1.250000000000000000e-01	9.948639619738460169e+03	4.980453673184359609e+00	4.910038754450710030e+01	3.828422862174784669e+00	7.529969538002490026e+01	4.557189138830738395e-01	6.144497643670401299e-01	4.557189138830738395e-01	9.386562191028617885e-01	5.393446629166315232e-01	9.569428977956568882e-01	8.301186659716701666e-01	6.830127018922192983e-01	9.879712167000869183e-01	4.557189138830738395e-01	9.950487572810256097e+03	6.835907346368719217e+00	5.053410842234754341e+01	5.240179057682903263e+00	8.168272409338311491e+01	7.864378277661476790e-01	1.020566195400747000e+00	7.864378277661476790e-01	1.502312438205723577e+00	9.120226591665964166e-01	1.580552462257980295e+00	1.368570665276673815e+00	1.116025403784438597e+00	1.559275766733507318e+00	7.864378277661476790e-01
4.000000000000000222e-01	9.942694135191626629e+03	4.177352183970119981e-01	4.305093738542275617e+01	-4.342324867111591047e-02	2.745234207469974486e+00	-6.038995287340801488e-01	-6.094757082487300970e-01	-5.364378277661476790e-01	-8.299687361450256429e-01	-7.722082634518001587e-01	-1.027525231651946758e+00	-1.016941090707505380e+00	-7.722082634517999367e-01	-8.210249621960595823e-01	-5.786893258332631573e-01	9.944409567595814224e+03	2.042200942531839480e+00	4.492130202604471378e+01	1.686621708997775304e+00	4.476783770401653761e+00	-1.977830977003734170e-01	-1.380711874576984188e-01	-2.057189138830738395e-01	-1.858177014058461363e-01	-2.194374650592333942e-01	-2.637626158259733788e-01	-3.209705453537526898e-01	-2.194374650592332832e-01	-1.188458144313631060e-01	-2.060113295832982361e-01	9.946125000000000000e+03	3.666666666666666519e+00	4.679166666666666430e+01	3.416666666666666519e+00	6.208333333333333037e+00	2.083333333333333426e-01	3.333333333333333148e-01	1.250000000000000000e-01	4.583333333333333148e-01	3.333333333333333148e-01	5.000000000000000000e-01	3.750000000000000000e-01	3.333333333333333148e-01	5.833333333333333703e-01	1.666666666666666574e-01	9.947840432404185776e+03	5.291132390801493557e+00	4.866203130728861481e+01	5.146711624335557289e+00	7.939882896265012313e+00	6.144497643670401299e-01	8.047378541243650485e-01	4.557189138830738395e-01	1.102484368072512710e+00	8.861041317258999683e-01	1.263762615825973379e+00	1.070970545353752801e+00	8.861041317258999683e-01	1.285512481098029847e+00	5.393446629166315232e-01	9.949555864808373371e+03	6.915598114936321039e+00	5.053239594791057243e+01	6.876756582004448504e+00	9.671432459196690701e+00	1.020566195400746778e+00	1.276142374915396838e+00	7.864378277661476790e-01	1.746635402811692162e+00	1.438874930118466677e+00	2.027525231651946758e+00	1.766941090707505380e+00	1.438874930118466455e+00	1.987691628862726212e+00	9.120226591665964166e-01
5.000000000000000000e-01	9.942028126357516157e+03	4.237816565919181322e-01	4.233606993132278973e+01	-1.436648247463216954e-01	-7.466354028116922725e-01	-6.160254037844385966e-01	-5.693466305166026142e-01	-5.786893258332631573e-01	-8.210249621960598043e-01	-7.259424334001738366e-01	-1.089198815898411166e+00	-9.876916288627264340e-01	-8.915570127975553927e-01	-8.819284433354270814e-01	-5.786893258332631573e-01	9.943826563178758079e+03	2.191057494962625807e+00	4.439720163232806271e+01	1.907334254293505893e+00	-1.024843680725128214e-01	-1.830127018922192983e-01	-7.633998192496793678e-02	-2.060113295832982361e-01	-1.188458144313632170e-01	-1.546378833667536035e-01	-2.737660746158722125e-01	-2.855124810980299022e-01	-2.582785063987776963e-01	-1.284642216677135407e-01	-2.060113295832982361e-01	9.945625000000000000e+03	3.958333333333333481e+00	4.645833333333333570e+01	3.958333333333333481e+00	5.416666666666666297e-01	2.500000000000000000e-01	4.166666666666666852e-01	1.666666666666666574e-01	5.833333333333333703e-01	4.166666666666666852e-01	5.416666666666666297e-01	4.166666666666666852e-01	3.750000000000000000e-01	6.250000000000000000e-01	1.666666666666666574e-01	9.947423436821241921e+03	5.725609171704041600e+00	4.851946503433860869e+01	6.009332412373161070e+00	1.185817701405845970e+00	6.830127018922192983e-01	9.096733152583013071e-01	5.393446629166315232e-01	1.285512481098030069e+00	9.879712167000869183e-01	1.357099407949205361e+00	1.118845814431363328e+00	1.008278506398777807e+00	1.378464221667713652e+00	5.393446629166315232e-01	9.949221873642483843e+03	7.492885010074749275e+00	5.058059673534388168e+01	8.060331491412988214e+00	1.829968736145025421e+00	1.116025403784438597e+00	1.402679963849935874e+00	9.120226591665964166e-01	1.987691628862726656e+00	1.559275766733507318e+00	2.172532149231744203e+00	1.821024962196059915e+00	1.641557012797555393e+00	2.131928443335427303e+00	9.120226591665964166e-01
6.000000000000000888e-01	9.941303154497863943e+03	1.030770927843184470e+00	4.108581872286789149e+01	4.111669461928002534e-01	-3.579859602760600557e-01	-6.173926762196431106e-01	-5.000000000000000000e-01	-9.138857955913137765e-01	-8.210249621960598043e-01	-8.700895288414517426e-01	-1.041132390801494001e+00	-9.350722631907165683e-01	-8.635242913114342667e-01	-1.005942292142123273e+00	-6.160254037844385966e-01	9.943151577248931062e+03	2.786218797254925938e+00	4.335540936143394930e+01	2.622250139763066645e+00	-1.581596468046967130e-01	-1.628630047764881850e-01	0.000000000000000000e+00	-2.902762311289902031e-01	-1.188458144313632170e-01	-1.642114310873925564e-01	-2.288995287340803708e-01	-1.758694649286915990e-01	-2.234288123223838185e-01	-1.279711460710616366e-01	-1.830127018922192983e-01	9.945000000000000000e+03	4.541666666666666963e+00	4.562500000000000000e+01	4.833333333333333037e+00	4.166666666666666435e-02	2.916666666666666852e-01	5.000000000000000000e-01	3.333333333333333148e-01	5.833333333333333703e-01	5.416666666666666297e-01	5.833333333333333703e-01	5.833333333333333703e-01	4.166666666666666852e-01	7.500000000000000000e-01	2.500000000000000000e-01	9.946848422751068938e+03	6.297114536078407987e+00	4.789459063856605070e+01	7.044416526903599873e+00	2.414929801380300278e-01	7.461963381098215553e-01	1.000000000000000000e+00	9.569428977956568882e-01	1.285512481098030069e+00	1.247544764420725816e+00	1.395566195400747223e+00	1.342536131595358340e+00	1.056762145655717244e+00	1.627971146071061526e+00	6.830127018922192983e-01	9.948696845502136057e+03	8.052562405490149899e+00	5.016418127713210851e+01	9.255499720473865821e+00	4.413192936093934260e-01	1.200726009552976370e+00	1.500000000000000000e+00	1.580552462257980295e+00	1.987691628862726656e+00	1.953422862174785113e+00	2.207799057468160964e+00	2.101738929857383198e+00	1.696857624644767748e+00	2.505942292142123051e+00	1.116025403784438597e+00
7.000000000000000666e-01	9.940638984675468237e+03	8.767734511512186302e-01	3.966074190704594571e+01	9.803039929152719267e-01	0.000000000000000000e+00	-6.094757082487298749e-01	-6.100229134237712403e-01	-1.066917101476927643e+00	-1.005942292142123273e+00	-7.669410907075053796e-01	-9.887430609197569442e-01	-1.206596468046966741e+00	-9.142135623730951455e-01	-1.138693261033205228e+00	-6.173926762196431106e-01	9.942652825671066239e+03	2.834220058908942796e+00	4.222620428685630856e+01	3.365151996457635963e+00	0.000000000000000000e+00	-1.380711874576983078e-01	-3.417812337855230531e-02	-3.042918840717971363e-01	-1.279711460710616366e-01	-7.097054535375268980e-02	-1.818715304598784721e-01	-2.074649006901501114e-01	-2.071067811865475727e-01	-1.526799638499359846e-01	-1.628630047764881850e-01	9.944666666666666060e+03	4.791666666666666963e+00	4.479166666666666430e+01	5.750000000000000000e+00	0.000000000000000000e+00	3.333333333333333148e-01	5.416666666666666297e-01	4.583333333333333148e-01	7.500000000000000000e-01	6.250000000000000000e-01	6.250000000000000000e-01	7.916666666666666297e-01	5.000000000000000000e-01	8.333333333333333703e-01	2.916666666666666852e-01	9.946680507662265882e+03	6.749113274424391129e+00	4.735712904647702004e+01	8.134848003542364481e+00	0.000000000000000000e+00	8.047378541243649375e-01	1.117511456711885565e+00	1.220958550738463710e+00	1.627971146071061526e+00	1.320970545353752801e+00	1.431871530459878361e+00	1.790798234023483371e+00	1.207106781186547462e+00	1.819346630516602836e+00	7.461963381098215553e-01	9.948694348657863884e+03	8.706559882182116183e+00	4.992259142628738289e+01	1.051969600708472896e+01	0.000000000000000000e+00	1.276142374915396616e+00	1.693356246757104611e+00	1.983583768143594162e+00	2.505942292142123051e+00	2.016941090707505602e+00	2.238743060919756722e+00	2.789929801380300223e+00	1.914213562373095145e+00	2.805359927699872191e+00	1.200726009552976370e+00
8.000000000000000444e-01	9.939244935205637375e+03	8.017087356586021230e-01	3.891496939186839654e+01	7.095772529952757424e-01	0.000000000000000000e+00	-5.932458365518542553e-01	-5.805524622579804062e-01	-1.066917101476927643e+00	-1.032172385686607630e+00	-7.612660073790330495e-01	-1.128388269044835024e+00	-1.138693261033205228e+00	-9.350722631907167903e-01	-1.138693261033205228e+00	-7.523124382057235771e-01	9.941559967602817778e+03	3.046687701162634543e+00	4.172831802926753397e+01	3.500621959830971353e+00	0.000000000000000000e+00	-1.091229182759271277e-01	4.305710220434311175e-02	-3.042918840717971363e-01	-1.202528595099704445e-01	-2.646633702284983958e-02	-2.308608011890841416e-01	-1.526799638499359846e-01	-1.758694649286917100e-01	-1.526799638499359846e-01	-1.886562191028617885e-01	9.943875000000000000e+03	5.291666666666666963e+00	4.454166666666666430e+01	6.291666666666666963e+00	0.000000000000000000e+00	3.750000000000000000e-01	6.666666666666666297e-01	4.583333333333333148e-01	7.916666666666666297e-01	7.083333333333333703e-01	6.666666666666666297e-01	8.333333333333333703e-01	5.833333333333333703e-01	8.333333333333333703e-01	3.750000000000000000e-01	9.946190032397182222e+03	7.536645632170699827e+00	4.735501530406579462e+01	9.082711373502363017e+00	0.000000000000000000e+00	8.591229182759271277e-01	1.290276231128990148e+00	1.220958550738463710e+00	1.703586192843303593e+00	1.443133003689516691e+00	1.564194134522417290e+00	1.819346630516602836e+00	1.342536131595358562e+00	1.819346630516602836e+00	9.386562191028617885e-01	9.948505064794362625e+03	9.781624597674731802e+00	5.016836394146493205e+01	1.187375608033805818e+01	0.000000000000000000e+00	1.343245836551854255e+00	1.913885795591313776e+00	1.983583768143594162e+00	2.615505719019940667e+00	2.177932674045699901e+00	2.461721602378168061e+00	2.805359927699872191e+00	2.101738929857383642e+00	2.805359927699872191e+00	1.502312438205723577e+00
9.000000000000000222e-01	9.938229211760672115e+03	1.334255252500467392e+00	3.873017223012016075e+01	1.315075066450748231e+00	0.000000000000000000e+00	-6.547005383792514621e-01	-6.431062283522378520e-01	-1.234785352439285777e+00	-8.868645426554977451e-01	-8.045631755148023867e-01	-1.128388269044835024e+00	-1.138693261033205228e+00	-9.350722631907167903e-01	-1.138693261033205228e+00	-6.933562467571046106e-01	9.940635439213669088e+03	3.687960959583567178e+00	4.142758611506008037e+01	4.053370866558707597e+00	0.000000000000000000e+00	-7.735026918962573106e-02	3.261355249054775918e-02	-3.257260095529761479e-01	-5.932271327748872558e-03	-2.728158775740119335e-02	-2.308608011890841416e-01	-1.526799638499359846e-01	-1.758694649286917100e-01	-1.526799638499359846e-01	-1.175114567118856201e-01	9.943041666666666060e+03	6.041666666666666963e+00	4.412500000000000000e+01	6.791666666666666963e+00	0.000000000000000000e+00	5.000000000000000000e-01	7.083333333333333703e-01	5.833333333333333703e-01	8.750000000000000000e-01	7.500000000000000000e-01	6.666666666666666297e-01	8.333333333333333703e-01	5.833333333333333703e-01	8.333333333333333703e-01	4.583333333333333148e-01	9.945447894119663033e+03	8.395372373749767192e+00	4.682241388493991963e+01	9.529962466774627217e+00	0.000000000000000000e+00	1.077350269189625731e+00	1.384053114176118982e+00	1.492392676219642889e+00	1.755932271327748762e+00	1.527281587757401304e+00	1.564194134522417290e+00	1.819346630516602836e+00	1.342536131595358562e+00	1.819346630516602836e+00	1.034178123378552305e+00	9.947854121572660006e+03	1.074907808083286653e+01	4.951982776987983925e+01	1.226825826688258658e+01	0.000000000000000000e+00	1.654700538379251462e+00	2.059772895018904482e+00	2.401452019105952296e+00	2.636864542655497523e+00	2.304563175514802609e+00	2.461721602378168061e+00	2.805359927699872191e+00	2.101738929857383642e+00	2.805359927699872191e+00	1.610022913423771129e+00
1.000000000000000000e+00	9.937910498055134667e+03	1.990750247177105692e+00	3.844936639644732423e+01	1.762259314168496793e+00	0.000000000000000000e+00	-6.547005383792514621e-01	-6.431062283522378520e-01	-1.234785352439285777e+00	-8.868645426554977451e-01	-8.073467387981000387e-01	-1.128388269044835024e+00	-1.138693261033205228e+00	-8.819284433354270814e-01	-1.081206375086736227e+00	-6.100229134237712403e-01	9.940163582360899454e+03	4.245375123588552846e+00	4.116218319822365856e+01	4.485296323750914915e+00	0.000000000000000000e+00	-7.735026918962573106e-02	3.261355249054775918e-02	-3.257260095529761479e-01	-5.932271327748872558e-03	5.465996393428329547e-02	-2.308608011890841416e-01	-1.526799638499359846e-01	-1.284642216677135407e-01	-6.143652087670148365e-02	-3.417812337855230531e-02	9.942416666666666060e+03	6.500000000000000000e+00	4.387500000000000000e+01	7.208333333333333037e+00	0.000000000000000000e+00	5.000000000000000000e-01	7.083333333333333703e-01	5.833333333333333703e-01	8.750000000000000000e-01	9.166666666666666297e-01	6.666666666666666297e-01	8.333333333333333703e-01	6.250000000000000000e-01	9.583333333333333703e-01	5.416666666666666297e-01	9.944669750972432666e+03	8.754624876411448042e+00	4.658781680177634144e+01	9.931370342915752047e+00	0.000000000000000000e+00	1.077350269189625731e+00	1.384053114176118982e+00	1.492392676219642889e+00	1.755932271327748762e+00	1.778673369399049964e+00	1.564194134522417290e+00	1.819346630516602836e+00	1.378464221667713652e+00	1.978103187543368335e+00	1.117511456711885565e+00	9.946922835278197454e+03	1.100924975282289431e+01	4.930063360355267577e+01	1.265440735249816839e+01	0.000000000000000000e+00	1.654700538379251462e+00	2.059772895018904482e+00	2.401452019105952296e+00	2.636864542655497523e+00	2.640680072131433409e+00	2.461721602378168061e+00	2.805359927699872191e+00	2.131928443335427303e+00	2.997873041753403189e+00	1.693356246757104611e+00
1.100000000000000089e+00	9.937299509830421812e+03	2.796930968563908770e+00	3.815939656813749536e+01	2.458494834467633616e+00	1.751278837736554692e+02	-6.547005383792514621e-01	-6.573786516665266477e-01	-1.234785352439285777e+00	-8.257418583505538034e-01	-6.395200834860013117e-01	-1.206596468046966741e+00	-1.384240285287659855e+00	-8.819284433354270814e-01	-1.081665999466132622e+00	-6.968576246447680811e-01	9.939566421581877876e+03	4.856798817615287867e+00	4.078803161740208338e+01	5.145914083900483327e+00	1.885222752201610774e+02	-7.735026918962573106e-02	8.797734083340336131e-02	-3.257260095529761479e-01	8.712907082472309828e-02	2.010732915903327145e-01	-2.074649006901500004e-01	-2.546201426438299276e-01	-1.284642216677135407e-01	-4.083299973306631081e-02	-5.676214565571735537e-02	9.941833333333333940e+03	6.916666666666666963e+00	4.341666666666666430e+01	7.833333333333333037e+00	2.019166666666666572e+02	5.000000000000000000e-01	8.333333333333333703e-01	5.833333333333333703e-01	1.000000000000000000e+00	1.041666666666666741e+00	7.916666666666666297e-01	8.750000000000000000e-01	6.250000000000000000e-01	1.000000000000000000e+00	5.833333333333333703e-01	9.944100245084790004e+03	8.976534515718046947e+00	4.604530171593124521e+01	1.052075258276618186e+01	2.153110581131722370e+02	1.077350269189625731e+00	1.578689325833263268e+00	1.492392676219642889e+00	1.912870929175277013e+00	1.882260041743000656e+00	1.790798234023483371e+00	2.004620142643830150e+00	1.378464221667713652e+00	2.040832999733066089e+00	1.223428812322384207e+00	9.946367156836246068e+03	1.103640236476942604e+01	4.867393676519583323e+01	1.320817183219903157e+01	2.287054495596778452e+02	1.654700538379251462e+00	2.324045318333193499e+00	2.401452019105952296e+00	2.825741858350554025e+00	2.722853416819334793e+00	2.789929801380299779e+00	3.134240285287659855e+00	2.131928443335427303e+00	3.081665999466132622e+00	1.863524291311434933e+00
1.200000000000000178e+00	9.935723187849705937e+03	2.861369793594710664e+00	3.767264544405179549e+01	3.052340160748380882e+00	1.989480293416965537e+02	-6.100229134237712403e-01	-6.573786516665266477e-01	-1.234785352439285777e+00	-7.358940839751282326e-01	-6.283882690448348018e-01	-1.221471334322991709e+00	-1.238571054410677608e+00	-8.706079434580343834e-01	-9.916499329981218747e-01	-6.968576246447680811e-01	9.938319927258185999e+03	5.284851563464021851e+00	4.035715605535922634e+01	5.692836747040857404e+00	2.107448480041816197e+02	-3.417812337855230531e-02	8.797734083340336131e-02	-3.257260095529761479e-01	1.528862913457692541e-01	2.691391988109159694e-01	-1.940690004948292247e-01	-1.401188605386721742e-01	-8.113730506235050655e-02	4.584170016760569233e-02	-5.676214565571735537e-02	9.940916666666666060e+03	7.708333333333333037e+00	4.304166666666666430e+01	8.333333333333333925e+00	2.225416666666666572e+02	5.416666666666666297e-01	8.333333333333333703e-01	5.833333333333333703e-01	1.041666666666666741e+00	1.166666666666666741e+00	8.333333333333333703e-01	9.583333333333333703e-01	7.083333333333333703e-01	1.083333333333333259e+00	5.833333333333333703e-01	9.943513406075146122e+03	1.013181510320264422e+01	4.572617727797410225e+01	1.097382991962581045e+01	2.343384853291516947e+02	1.117511456711885565e+00	1.578689325833263268e+00	1.492392676219642889e+00	1.930447041987564116e+00	2.064194134522417734e+00	1.860735667161495854e+00	2.056785527205339026e+00	1.497803971729017247e+00	2.120824966499061048e+00	1.223428812322384207e+00	9.946110145483626184e+03	1.255529687307195630e+01	4.841068788928153310e+01	1.361432650591828697e+01	2.461353039916367607e+02	1.693356246757104611e+00	2.324045318333193499e+00	2.401452019105952296e+00	2.819227417308461714e+00	2.961721602378168505e+00	2.888138000989658671e+00	3.155237721077344570e+00	2.287274610124701013e+00	3.158316599664788171e+00	1.863524291311434933e+00
1.300000000000000044e+00	9.934065664927424223e+03	2.934028885698190869e+00	3.702087418316359191e+01	3.547889039415957235e+00	5.468084075135216438e+01	-6.968576246447680811e-01	-7.895820296198483579e-01	-1.183544534517558811e+00	-7.290496217739157458e-01	-6.155057190199408890e-01	-1.385393518404205437e+00	-1.516611478423583126e+00	-9.383782910022245849e-01	-9.503056411647696766e-01	-6.933756729740645497e-01	9.937116165797046051e+03	5.654514442849094991e+00	3.967710375824846381e+01	6.336444519707978174e+00	6.144458704234274649e+01	-5.676214565571735537e-02	4.270898519007582106e-02	-2.792722672587794053e-01	1.979751891130421271e-01	2.964138071566961852e-01	-2.135300925354360890e-01	-2.583057392117915629e-01	-7.335581216777897762e-02	1.290138460842817913e-01	2.831216351296772515e-02	9.940166666666666060e+03	8.375000000000000000e+00	4.233333333333333570e+01	9.125000000000000000e+00	6.820833333333332860e+01	5.833333333333333703e-01	8.750000000000000000e-01	6.250000000000000000e-01	1.125000000000000000e+00	1.208333333333333259e+00	9.583333333333333703e-01	1.000000000000000000e+00	7.916666666666666297e-01	1.208333333333333259e+00	7.500000000000000000e-01	9.943217167536286070e+03	1.109548555715090501e+01	4.498956290841820760e+01	1.191355548029202183e+01	7.497207962432391071e+01	1.223428812322384207e+00	1.707291014809924068e+00	1.529272267258779294e+00	2.052024810886957873e+00	2.120252859509970556e+00	2.130196759202102719e+00	2.258305739211791341e+00	1.656689145501112126e+00	2.287652820582384727e+00	1.471687836487032275e+00	9.946267668405907898e+03	1.381597111430181002e+01	4.764579248350307950e+01	1.470211096058404365e+01	8.173582591531449282e+01	1.863524291311434933e+00	2.539582029619848136e+00	2.433544534517558589e+00	2.979049621773915746e+00	3.032172385686607186e+00	3.302060185070872400e+00	3.516611478423583126e+00	2.521711624335557733e+00	3.366972307831436417e+00	2.193375672974064550e+00
1.400000000000000133e+00	9.932901424339337609e+03	2.836187884348433386e+00	3.643486512699332991e+01	4.313759296922673236e+00	1.194703126928044590e+00	-6.968576246447680811e-01	-7.228534168193344600e-01	-1.331206375086735783e+00	-7.047067138748326354e-01	-6.155057190199408890e-01	-1.302060185070871734e+00	-1.836559273986143381e+00	-8.663398378642616082e-01	-8.280162236628172412e-01	-6.395200834860010897e-01	9.936179878836335774e+03	5.876427275507549730e+00	3.902993256349666495e+01	7.156879648461336174e+00	3.618184896797355776e+00	-5.676214565571735537e-02	1.177399582569994552e-01	-3.114365208767012616e-01	2.518133097292503120e-01	2.964138071566961852e-01	-1.301967592021024966e-01	-3.557796369930716907e-01	-1.650325226546411894e-02	2.318252215019247497e-01	2.010732915903328255e-01	9.939458333333333940e+03	8.916666666666666075e+00	4.162500000000000000e+01	1.000000000000000000e+01	6.041666666666666963e+00	5.833333333333333703e-01	9.583333333333333703e-01	7.083333333333333703e-01	1.208333333333333259e+00	1.208333333333333259e+00	1.041666666666666741e+00	1.125000000000000000e+00	8.333333333333333703e-01	1.291666666666666741e+00	1.041666666666666741e+00	9.942736787830332105e+03	1.195690605782578331e+01	4.422006743650333505e+01	1.284312035153866383e+01	8.465148436535978149e+00	1.223428812322384207e+00	1.798926708409667174e+00	1.728103187543367891e+00	2.164853356937416429e+00	2.120252859509970556e+00	2.213530092535435756e+00	2.605779636993071691e+00	1.683169918932130749e+00	2.351508111831408954e+00	1.882260041743000656e+00	9.946015242327330270e+03	1.499714544898489876e+01	4.681513487300667009e+01	1.568624070307732765e+01	1.088863020640528845e+01	1.863524291311434933e+00	2.639520083486001312e+00	2.747873041753402745e+00	3.121373380541498932e+00	3.032172385686607186e+00	3.385393518404205437e+00	4.086559273986143381e+00	2.533006504530928460e+00	3.411349556996150945e+00	2.722853416819334349e+00
1.500000000000000000e+00	9.931282267962063997e+03	3.194504053684132927e+00	3.576090841992437674e+01	4.783429119564894805e+00	-1.218951416497459750e+00	-9.319438411042398895e-01	-6.329931618554520689e-01	-1.270725942163690281e+00	-5.773051243338167549e-01	-5.773051243338169769e-01	-1.345661180062265760e+00	-1.814757303333053295e+00	-9.790496217739157458e-01	-8.777498602369331326e-01	-7.347853524392857771e-01	9.934932800647698969e+03	6.430585360175399501e+00	3.846378754329552407e+01	7.683381226449114365e+00	-2.761423749153965046e-01	-1.326385872187866299e-01	1.835034190722739655e-01	-2.603629710818451404e-01	3.571807711664249929e-01	3.571807711664248819e-01	-1.103305900311328802e-01	-3.240453183331932774e-01	-5.202481088695787292e-02	2.277917365482000633e-01	1.742739904470237411e-01	9.938583333333333940e+03	9.666666666666666075e+00	4.116666666666666430e+01	1.058333333333333393e+01	6.666666666666666297e-01	6.666666666666666297e-01	1.000000000000000000e+00	7.500000000000000000e-01	1.291666666666666741e+00	1.291666666666666741e+00	1.125000000000000000e+00	1.166666666666666741e+00	8.750000000000000000e-01	1.333333333333333259e+00	1.083333333333333259e+00	9.942233866018968911e+03	1.290274797315793265e+01	4.386954579003780452e+01	1.348328544021755349e+01	1.609475708248729653e+00	1.465971920552120000e+00	1.816496580927726034e+00	1.760362971081845140e+00	2.226152562166908488e+00	2.226152562166908488e+00	2.360330590031132658e+00	2.657378651666526537e+00	1.802024810886957873e+00	2.438874930118466455e+00	1.992392676219642667e+00	9.945884398704603882e+03	1.613882927964920100e+01	4.657242491340895185e+01	1.638323754710177127e+01	2.552284749830792787e+00	2.265277174437573038e+00	2.632993161855452069e+00	2.770725942163690281e+00	3.160638457667150014e+00	3.160638457667150458e+00	3.595661180062265760e+00	4.148090636666386999e+00	2.729049621773915746e+00	3.544416526903599873e+00	2.901452019105952296e+00
1.600000000000000089e+00	9.930634728531844303e+03	3.515951329011548054e+00	3.400389902642291418e+01	4.858873671053063781e+00	-3.579859602760600557e-01	-1.069227417308461714e+00	-5.411323908014942230e-01	-1.309223737013526012e+00	-6.583165996647883933e-01	-6.583165996647883933e-01	-1.734407263834929269e+00	-1.622618075007618677e+00	-8.273051243338167549e-01	-7.371413305533478511e-01	-7.347853524392857771e-01	9.934379864265922151e+03	6.695475664505774027e+00	3.723111617987812139e+01	8.200270168859864484e+00	-1.581596468046967130e-01	-1.804470419875641163e-01	2.711004712659195182e-01	-2.171118685067630061e-01	3.791750335009391737e-01	3.791750335009391737e-01	-2.630369652507980049e-01	-1.654757041704759679e-01	1.071807711664249929e-01	3.397626680566594448e-01	1.742739904470237411e-01	9.938125000000000000e+03	9.875000000000000000e+00	4.045833333333333570e+01	1.154166666666666607e+01	4.166666666666666435e-02	7.083333333333333703e-01	1.083333333333333259e+00	8.750000000000000000e-01	1.416666666666666741e+00	1.416666666666666741e+00	1.208333333333333259e+00	1.291666666666666741e+00	1.041666666666666741e+00	1.416666666666666741e+00	1.083333333333333259e+00	9.941870135734077849e+03	1.305452433549422508e+01	4.368555048678855002e+01	1.488306316447346767e+01	2.414929801380300278e-01	1.597113708654230857e+00	1.895566195400747000e+00	1.967111868506763006e+00	2.454158299832394086e+00	2.454158299832394086e+00	2.679703631917464524e+00	2.748809037503809449e+00	1.976152562166908488e+00	2.493570665276673815e+00	1.992392676219642667e+00	9.945615271468155697e+03	1.623404867098845017e+01	4.691276764024375723e+01	1.822445966228026748e+01	4.413192936093934260e-01	2.485894083975128233e+00	2.707799057468160520e+00	3.059223737013526012e+00	3.491649932998122097e+00	3.491649932998122097e+00	4.151073930501596010e+00	4.205951408340951936e+00	2.910638457667150014e+00	3.570474663886681554e+00	2.901452019105952296e+00
1.700000000000000178e+00	9.930125936388698392e+03	3.928251266462498670e+00	3.387734591196226575e+01	5.835585997031023986e+00	0.000000000000000000e+00	-1.069227417308461714e+00	-5.411323908014942230e-01	-1.523545435305905027e+00	-6.583165996647883933e-01	-6.216639957247809267e-01	-1.708039891549808065e+00	-1.500905654456233140e+00	-9.008742968572032161e-01	-7.761812796319869090e-01	-6.283882690448343578e-01	9.933833801527682226e+03	7.109958966564581928e+00	3.702200628931446147e+01	8.917792998515512437e+00	0.000000000000000000e+00	-1.804470419875641163e-01	2.711004712659195182e-01	-2.826060509862858838e-01	3.791750335009391737e-01	4.183346688042761663e-01	-2.290199457749040324e-01	-6.295282722811657017e-02	1.120628515713983919e-01	3.410760268506731752e-01	2.691391988109161915e-01	9.937541666666666060e+03	1.029166666666666607e+01	4.016666666666666430e+01	1.200000000000000000e+01	0.000000000000000000e+00	7.083333333333333703e-01	1.083333333333333259e+00	9.583333333333333703e-01	1.416666666666666741e+00	1.458333333333333259e+00	1.250000000000000000e+00	1.375000000000000000e+00	1.125000000000000000e+00	1.458333333333333259e+00	1.166666666666666741e+00	9.941249531805649895e+03	1.347337436676875022e+01	4.331132704401886713e+01	1.508220700148448756e+01	0.000000000000000000e+00	1.597113708654230857e+00	1.895566195400747000e+00	2.199272717652952736e+00	2.454158299832394086e+00	2.498331997862390352e+00	2.729019945774903810e+00	2.812952827228116348e+00	2.137937148428601830e+00	2.575590639815993121e+00	2.064194134522417290e+00	9.944957396944633729e+03	1.665508206687083259e+01	4.645598742137106285e+01	1.816441400296897513e+01	0.000000000000000000e+00	2.485894083975128233e+00	2.707799057468160520e+00	3.440212101972571990e+00	3.491649932998122097e+00	3.538330662391447667e+00	4.208039891549807621e+00	4.250905654456232696e+00	3.150874296857203216e+00	3.692847946298653206e+00	2.961721602378167617e+00
1.800000000000000044e+00	9.929703242468534881e+03	3.938069424807729035e+00	3.395012306738218655e+01	6.255002001601601691e+00	0.000000000000000000e+00	-1.005942292142123273e+00	-5.395820296198483579e-01	-1.523545435305905027e+00	-4.565964680469662973e-01	-6.602468994692869408e-01	-1.622618075007618677e+00	-1.500905654456233140e+00	-8.881380009896584493e-01	-6.602468994692869408e-01	-5.773051243338169769e-01	9.933455787900935320e+03	7.177368045737197555e+00	3.691256153369109683e+01	9.377501000800801734e+00	0.000000000000000000e+00	-1.279711460710616366e-01	2.927089851900758211e-01	-2.826060509862858838e-01	5.425350993098502217e-01	4.198765502653565296e-01	-1.654757041704759679e-01	-6.295282722811657017e-02	1.392643328385041457e-01	4.198765502653565296e-01	3.571807711664248819e-01	9.937208333333333940e+03	1.041666666666666607e+01	3.987500000000000000e+01	1.250000000000000000e+01	0.000000000000000000e+00	7.500000000000000000e-01	1.125000000000000000e+00	9.583333333333333703e-01	1.541666666666666741e+00	1.500000000000000000e+00	1.291666666666666741e+00	1.375000000000000000e+00	1.166666666666666741e+00	1.500000000000000000e+00	1.291666666666666741e+00	9.940960878765732559e+03	1.365596528759613548e+01	4.283743846630890317e+01	1.562249899919919827e+01	0.000000000000000000e+00	1.627971146071061526e+00	1.957291014809924068e+00	2.199272717652952736e+00	2.540798234023483371e+00	2.580123449734643692e+00	2.748809037503809449e+00	2.812952827228116348e+00	2.194069000494829336e+00	2.580123449734643692e+00	2.226152562166908488e+00	9.944713424198132998e+03	1.689526390852560311e+01	4.579987693261781345e+01	1.874499799839839653e+01	0.000000000000000000e+00	2.505942292142123051e+00	2.789582029619848136e+00	3.440212101972571990e+00	3.539929801380299779e+00	3.660246899469286941e+00	4.205951408340951936e+00	4.250905654456232696e+00	3.221471334322991709e+00	3.660246899469286941e+00	3.160638457667150458e+00
1.900000000000000133e+00	9.929123611239687307e+03	4.516822985941538526e+00	3.289258962574645295e+01	6.541797695216069464e+00	0.000000000000000000e+00	-9.617216023781679501e-01	-6.283882690448348018e-01	-1.372124726326706456e+00	-4.097101238502329767e-01	-6.903559372884913170e-01	-1.648090636666386777e+00	-1.368865908947895393e+00	-8.881380009896584493e-01	-6.465146933766086068e-01	-6.386932610332054505e-01	9.932874305619843653e+03	7.737578159637436670e+00	3.607129481287322648e+01	9.854232180941368213e+00	0.000000000000000000e+00	-6.419413452241728990e-02	2.691391988109159694e-01	-1.652290298300198579e-01	5.868116047415501413e-01	4.881553646890877118e-01	-1.573786516665267587e-01	4.473371219271893295e-02	1.392643328385041457e-01	4.684093199783623263e-01	3.473200361500639044e-01	9.936625000000000000e+03	1.095833333333333393e+01	3.925000000000000000e+01	1.316666666666666607e+01	0.000000000000000000e+00	8.333333333333333703e-01	1.166666666666666741e+00	1.041666666666666741e+00	1.583333333333333259e+00	1.666666666666666741e+00	1.333333333333333259e+00	1.458333333333333259e+00	1.166666666666666741e+00	1.583333333333333259e+00	1.333333333333333259e+00	9.940375694380156347e+03	1.417908850702923118e+01	4.242870518712677352e+01	1.647910115239196571e+01	0.000000000000000000e+00	1.730860801189084031e+00	2.064194134522417734e+00	2.248562363163353339e+00	2.579855061925116377e+00	2.845177968644245770e+00	2.824045318333193499e+00	2.871932954473947586e+00	2.194069000494829336e+00	2.698257346688304192e+00	2.319346630516602836e+00	9.944126388760312693e+03	1.739984368072513021e+01	4.560741037425354705e+01	1.979153563811726357e+01	0.000000000000000000e+00	2.628388269044834580e+00	2.961721602378168505e+00	3.455458059660039716e+00	3.576376790516899717e+00	4.023689270621824576e+00	4.314757303333053073e+00	4.285532575614562134e+00	3.221471334322991709e+00	3.813181360043275347e+00	3.305359927699871747e+00
2.000000000000000000e+00	9.928624185333133937e+03	4.676892280837934734e+00	3.242651532076800436e+01	6.571796769724491227e+00	0.000000000000000000e+00	-9.617216023781679501e-01	-6.155057190199408890e-01	-1.291301141462501301e+00	-4.097101238502329767e-01	-6.353935184042056594e-01	-1.633834202953854176e+00	-1.343881615530131191e+00	-8.881380009896584493e-01	-6.708295523259852899e-01	-6.386932610332054505e-01	9.932353759333233029e+03	7.942612807085634330e+00	3.581742432705067358e+01	1.003589838486224650e+01	0.000000000000000000e+00	-6.419413452241728990e-02	2.964138071566961852e-01	-1.039839040645840207e-01	5.868116047415501413e-01	5.364699074645637999e-01	-1.085837681435937174e-01	9.889252556826777507e-02	1.392643328385041457e-01	4.770852238370073550e-01	3.473200361500639044e-01	9.936083333333333940e+03	1.120833333333333393e+01	3.920833333333333570e+01	1.350000000000000000e+01	0.000000000000000000e+00	8.333333333333333703e-01	1.208333333333333259e+00	1.083333333333333259e+00	1.583333333333333259e+00	1.708333333333333259e+00	1.416666666666666741e+00	1.541666666666666741e+00	1.166666666666666741e+00	1.625000000000000000e+00	1.333333333333333259e+00	9.939812907333434850e+03	1.447405385958103352e+01	4.259924233961599782e+01	1.696410161513775350e+01	0.000000000000000000e+00	1.730860801189084031e+00	2.120252859509970556e+00	2.270650570731250539e+00	2.579855061925116377e+00	2.880196759202102719e+00	2.941917101476927421e+00	2.984440807765065706e+00	2.194069000494829336e+00	2.772914776162992645e+00	2.319346630516602836e+00	9.943542481333533942e+03	1.773977438582873134e+01	4.599015134589866705e+01	2.042820323027550700e+01	0.000000000000000000e+00	2.628388269044834580e+00	3.032172385686607186e+00	3.457967808129168041e+00	3.576376790516899717e+00	4.052060185070872400e+00	4.467167536287187879e+00	4.427214948863464450e+00	3.221471334322991709e+00	3.920829552325985290e+00	3.305359927699871747e+00
2.100000000000000089e+00	9.927703242468534881e+03	4.913153502657769955e+00	3.221053348708976216e+01	6.889064187692860664e+00	1.742322823009422450e+02	-1.158316599664789059e+00	-6.155057190199408890e-01	-1.277255884233262417e+00	-4.097101238502329767e-01	-5.162304040210379252e-01	-1.633834202953854176e+00	-1.364565185775349576e+00	-7.707259421636902808e-01	-9.044025677651472694e-01	-6.583165996647883933e-01	9.931455787900935320e+03	8.373243417995551496e+00	3.556360007687820968e+01	1.046536542717976381e+01	1.890328078171377797e+02	-1.208249664990611594e-01	2.964138071566961852e-01	-7.612794211663120869e-02	5.868116047415501413e-01	6.377181313228144077e-01	-1.085837681435937174e-01	1.302174071123252119e-01	2.396370289181548596e-01	4.019653827840929949e-01	3.791750335009391737e-01	9.935208333333333940e+03	1.183333333333333393e+01	3.891666666666666430e+01	1.404166666666666607e+01	2.038333333333333428e+02	9.166666666666666297e-01	1.208333333333333259e+00	1.125000000000000000e+00	1.583333333333333259e+00	1.791666666666666741e+00	1.416666666666666741e+00	1.625000000000000000e+00	1.250000000000000000e+00	1.708333333333333259e+00	1.416666666666666741e+00	9.938960878765732559e+03	1.529342324867111635e+01	4.226973325645511892e+01	1.761796790615357011e+01	2.186338588495289059e+02	1.954158299832394530e+00	2.120252859509970556e+00	2.326127942116631431e+00	2.579855061925116377e+00	2.945615202010519074e+00	2.941917101476927421e+00	3.119782592887674788e+00	2.260362971081844918e+00	3.014701283882573524e+00	2.454158299832394086e+00	9.942713424198132998e+03	1.875351316400889701e+01	4.562279984624356644e+01	2.119426914564047237e+01	2.334343843657244406e+02	2.991649932998122097e+00	3.032172385686607186e+00	3.527255884233262417e+00	3.576376790516899717e+00	4.099563737354371185e+00	4.467167536287187879e+00	4.614565185775349576e+00	3.270725942163690281e+00	4.321069234431814010e+00	3.491649932998122097e+00
2.200000000000000178e+00	9.926172621385554521e+03	5.406142833403655423e+00	3.166869948936026802e+01	7.464169001868535602e+00	1.960999170596506076e+02	-1.081206375086736227e+00	-8.777498602369331326e-01	-1.170683737270033165e+00	-4.415994612728741942e-01	-4.568447632722039131e-01	-1.662277660168379523e+00	-1.263856886670854163e+00	-7.707259421636902808e-01	-7.831140255951107854e-01	-6.602468994692869408e-01	9.929961310692777261e+03	9.203071416701828156e+00	3.508434974468013223e+01	1.110708450093426691e+01	2.120082918631586324e+02	-6.143652087670148365e-02	2.277917365482000633e-01	1.882479803165004739e-02	5.917002693635629029e-01	7.090776183638980434e-01	-8.113883008418976139e-02	2.430715566645729186e-01	2.396370289181548596e-01	4.834429872024446073e-01	4.198765502653565296e-01	9.933750000000000000e+03	1.300000000000000000e+01	3.850000000000000000e+01	1.475000000000000000e+01	2.279166666666666572e+02	9.583333333333333703e-01	1.333333333333333259e+00	1.208333333333333259e+00	1.625000000000000000e+00	1.875000000000000000e+00	1.500000000000000000e+00	1.750000000000000000e+00	1.250000000000000000e+00	1.750000000000000000e+00	1.500000000000000000e+00	9.937538689307222739e+03	1.679692858329817184e+01	4.191565025531986777e+01	1.839291549906573309e+01	2.438250414701746820e+02	1.978103187543368335e+00	2.438874930118466455e+00	2.397841868635016471e+00	2.658299730636437097e+00	3.040922381636101957e+00	3.081138830084189983e+00	3.256928443335427303e+00	2.260362971081844918e+00	3.016557012797555615e+00	2.580123449734643692e+00	9.941327378614445479e+03	2.059385716659634369e+01	4.533130051063973553e+01	2.203583099813146617e+01	2.597334162736826784e+02	2.997873041753403189e+00	3.544416526903599873e+00	3.587350403936699905e+00	3.691599461272874194e+00	4.206844763272203913e+00	4.662277660168379967e+00	4.763856886670854607e+00	3.270725942163690281e+00	4.283114025595111229e+00	3.660246899469286941e+00
2.300000000000000266e+00	9.926037846204051675e+03	6.451308787936885558e+00	3.141260283441132728e+01	8.046457521613945119e+00	5.334003354586285184e+01	-1.000000000000000000e+00	-1.061698586202240779e+00	-1.321069234431813788e+00	-2.477824323842503507e-01	-4.579678081291678193e-01	-1.671803247443140572e+00	-1.151073930501595788e+00	-7.478730417534029673e-01	-7.831140255951107854e-01	-7.423121185569652170e-01	9.929560589768692807e+03	9.913154393968442335e+00	3.483130141720566542e+01	1.166906209414030648e+01	6.039918343959809022e+01	0.000000000000000000e+00	1.566507068988796103e-01	-1.470128388257352370e-02	7.302754504745414543e-01	7.293494292687494607e-01	-6.506829038823691569e-02	3.202963680825354764e-01	2.718968124566318867e-01	4.834429872024446073e-01	4.413439407215173915e-01	9.933083333333333940e+03	1.337500000000000000e+01	3.825000000000000000e+01	1.529166666666666607e+01	6.745833333333332860e+01	1.000000000000000000e+00	1.375000000000000000e+00	1.291666666666666741e+00	1.708333333333333259e+00	1.916666666666666741e+00	1.541666666666666741e+00	1.791666666666666741e+00	1.291666666666666741e+00	1.750000000000000000e+00	1.625000000000000000e+00	9.936606076897975072e+03	1.683684560603155589e+01	4.166869858279433458e+01	1.891427123919302744e+01	7.451748322706856698e+01	2.000000000000000000e+00	2.593349293101120168e+00	2.598034617215907005e+00	2.686391216192125064e+00	3.103983904064584021e+00	3.148401623721570175e+00	3.263036965250798005e+00	2.311436520876701373e+00	3.016557012797555615e+00	2.808656059278482608e+00	9.940128820462616204e+03	2.029869121206311533e+01	4.508739716558866917e+01	2.253687581171938703e+01	8.157663312080380535e+01	3.000000000000000000e+00	3.811698586202240779e+00	3.904402567765147047e+00	3.664449099050917091e+00	4.291301141462501079e+00	4.755136580776474275e+00	4.734407263834929047e+00	3.331206375086736671e+00	4.283114025595111229e+00	3.992312118556965217e+00
2.400000000000000355e+00	9.924864707516231647e+03	6.915294546462472880e+00	3.101457358638377926e+01	8.570087719821936290e+00	2.089461115634749788e-01	-1.000000000000000000e+00	-1.094419862219893291e+00	-1.368865908947895837e+00	-9.842275106823605846e-02	-5.819888974716111996e-01	-1.729101152391965490e+00	-1.151073930501595788e+00	-7.478730417534029673e-01	-6.599374722900510637e-01	-9.044025677651472694e-01	9.928578187091448854e+03	1.039514727323123644e+01	3.446562012652522355e+01	1.224337719324430118e+01	3.041973055781737489e+00	0.000000000000000000e+00	1.611234022233867247e-01	4.473371219271871091e-02	8.257886244658819708e-01	7.090055512641944002e-01	-7.288390952931611544e-02	3.202963680825354764e-01	2.718968124566318867e-01	6.283645971883078385e-01	4.019653827840929949e-01	9.932291666666666060e+03	1.387500000000000000e+01	3.791666666666666430e+01	1.591666666666666607e+01	5.875000000000000000e+00	1.000000000000000000e+00	1.416666666666666741e+00	1.458333333333333259e+00	1.750000000000000000e+00	2.000000000000000000e+00	1.583333333333333259e+00	1.791666666666666741e+00	1.291666666666666741e+00	1.916666666666666741e+00	1.708333333333333259e+00	9.936005146241883267e+03	1.735485272676876178e+01	4.136771320680810504e+01	1.958995614008902919e+01	8.708026944218262955e+00	2.000000000000000000e+00	2.672209931109946979e+00	2.871932954473948030e+00	2.674211375534118140e+00	3.290994448735805378e+00	3.239550576195982856e+00	3.263036965250798005e+00	2.311436520876701373e+00	3.204968736145025865e+00	3.014701283882573524e+00	9.939718625817100474e+03	2.083470545353752712e+01	4.481875974694955289e+01	2.326324561351139408e+01	1.154105388843652591e+01	3.000000000000000000e+00	3.927753195553226995e+00	4.285532575614562134e+00	3.598422751068236281e+00	4.581988897471610755e+00	4.895767819058631787e+00	4.734407263834929047e+00	3.331206375086736671e+00	4.493270805623384767e+00	4.321069234431814010e+00
2.500000000000000000e+00	9.924261119353779577e+03	7.196632010167057558e+00	3.089663962518851648e+01	9.214634553087856617e+00	-1.027525231651946758e+00	-9.978730417534029673e-01	-9.735647121310948560e-01	-1.368865908947895837e+00	-1.213733805414991540e-01	-5.064808085701093532e-01	-1.631403947096653706e+00	-9.717818087564538132e-01	-7.707321982639556701e-01	-6.599374722900510637e-01	-9.044025677651472694e-01	9.928005559676890698e+03	1.072331600508352878e+01	3.426081981259425646e+01	1.279481727654392742e+01	-2.637626158259733788e-01	2.189681245663188669e-02	2.840509772677859424e-01	4.473371219271871091e-02	8.351466430625837933e-01	7.675929290482785827e-01	-3.201973548326852992e-03	4.516090956217730934e-01	3.021339008680221649e-01	6.283645971883078385e-01	4.019653827840929949e-01	9.931750000000000000e+03	1.425000000000000000e+01	3.762500000000000000e+01	1.637500000000000000e+01	5.000000000000000000e-01	1.041666666666666741e+00	1.541666666666666741e+00	1.458333333333333259e+00	1.791666666666666741e+00	2.041666666666666519e+00	1.625000000000000000e+00	1.875000000000000000e+00	1.375000000000000000e+00	1.916666666666666741e+00	1.708333333333333259e+00	9.935494440323109302e+03	1.777668399491647122e+01	4.098918018740574354e+01	1.995518272345607258e+01	1.263762615825973379e+00	2.061436520876701373e+00	2.799282356065547539e+00	2.871932954473948030e+00	2.748186690270749466e+00	3.315740404285054233e+00	3.253201973548327075e+00	3.298390904378226907e+00	2.447866099131977613e+00	3.204968736145025865e+00	3.014701283882573524e+00	9.939238880646220423e+03	2.130336798983294244e+01	4.435336037481148708e+01	2.353536544691214516e+01	2.027525231651946758e+00	3.081206375086736671e+00	4.056898045464428115e+00	4.285532575614562134e+00	3.704706713874832857e+00	4.589814141903442390e+00	4.881403947096654150e+00	4.721781808756453813e+00	3.520732198263955670e+00	4.493270805623384767e+00	4.321069234431814010e+00
2.600000000000000089e+00	9.923681068078129101e+03	7.546812661163243341e+00	3.017636314880537185e+01	9.602129521393189648e+00	-4.694374650592332832e-01	-9.916499329981218747e-01	-1.082070417078440761e+00	-1.328427124746190291e+00	-3.092237370135260122e-01	-3.604797164358628514e-01	-1.683291873706963093e+00	-9.292572449959815017e-01	-6.602468994692869408e-01	-6.544025677651477135e-01	-7.235647121310948560e-01	9.927444700705731520e+03	1.091923966391495426e+01	3.375484824106935378e+01	1.338439809402992964e+01	-1.930520658629499842e-01	4.584170016760569233e-02	2.922981247941129901e-01	8.578643762690485453e-02	7.828881314932369939e-01	8.614268084487353150e-01	-8.312603520148176273e-03	5.562047108353425084e-01	4.198765502653565296e-01	6.519653827840927729e-01	5.340509772677859424e-01	9.931208333333333940e+03	1.429166666666666607e+01	3.733333333333333570e+01	1.716666666666666785e+01	8.333333333333332871e-02	1.083333333333333259e+00	1.666666666666666741e+00	1.500000000000000000e+00	1.875000000000000000e+00	2.083333333333333481e+00	1.666666666666666741e+00	2.041666666666666519e+00	1.500000000000000000e+00	1.958333333333333259e+00	1.791666666666666741e+00	9.934971965960936359e+03	1.766409366941837789e+01	4.091181842559731763e+01	2.094893523930340606e+01	3.597187325296166138e-01	2.120824966499061048e+00	3.041035208539220491e+00	2.914213562373094923e+00	2.967111868506763006e+00	3.305239858217931648e+00	3.341645936853481658e+00	3.527128622497990307e+00	2.580123449734643692e+00	3.264701283882573968e+00	3.049282356065547539e+00	9.938735598588538778e+03	2.103652067217008792e+01	4.449030351786129955e+01	2.473120381194014783e+01	6.361041317258999683e-01	3.158316599664788171e+00	4.415403750411774020e+00	4.328427124746189847e+00	4.059223737013526012e+00	4.527146383102529370e+00	5.016625207040296353e+00	5.012590578329314539e+00	3.660246899469286941e+00	4.571069234431814010e+00	4.306898045464428115e+00
2.700000000000000178e+00	9.923191521046155685e+03	8.284372431870501430e+00	2.957990279151023216e+01	1.032463868404641616e+01	0.000000000000000000e+00	-9.815374432940897620e-01	-1.086559273986143381e+00	-1.457175702574430298e+00	-2.371413305533474070e-01	-3.604797164358628514e-01	-1.579164059239696716e+00	-1.178397631796820555e+00	-4.885710544106778297e-01	-5.819888974716111996e-01	-7.913359580039374119e-01	9.926887427189743903e+03	1.155885288260191679e+01	3.312328472908844645e+01	1.412065267535654201e+01	0.000000000000000000e+00	7.173127835295511900e-02	3.942203630069283093e-01	4.224548204611822122e-02	8.397626680566596669e-01	8.614268084487353150e-01	8.541797038015164212e-02	4.524678507682564632e-01	6.098811394613277148e-01	7.090055512641944002e-01	5.209986876646979237e-01	9.930583333333333940e+03	1.483333333333333393e+01	3.666666666666666430e+01	1.791666666666666785e+01	0.000000000000000000e+00	1.125000000000000000e+00	1.875000000000000000e+00	1.541666666666666741e+00	1.916666666666666741e+00	2.083333333333333481e+00	1.750000000000000000e+00	2.083333333333333481e+00	1.708333333333333259e+00	2.000000000000000000e+00	1.833333333333333259e+00	9.934279239476923976e+03	1.810781378406474929e+01	4.021004860424488214e+01	2.171268065797679370e+01	0.000000000000000000e+00	2.178268721647044881e+00	3.355779636993071691e+00	3.041087851287215038e+00	2.993570665276673815e+00	3.305239858217931648e+00	3.414582029619848136e+00	3.714198815898410722e+00	2.806785527205338582e+00	3.290994448735805378e+00	3.145667979001968817e+00	9.937975145620512194e+03	2.138229423479616642e+01	4.375343054182309288e+01	2.550869464928691954e+01	0.000000000000000000e+00	3.231537443294089762e+00	4.836559273986143381e+00	4.540509035907764002e+00	4.070474663886680666e+00	4.527146383102529370e+00	5.079164059239696272e+00	5.345064298463487518e+00	3.905237721077344126e+00	4.581988897471610755e+00	4.458002624670603709e+00
2.800000000000000266e+00	9.922064258850854458e+03	7.999634512298100297e+00	2.944868567232736467e+01	1.112888520416800731e+01	0.000000000000000000e+00	-9.503056411647696766e-01	-1.086559273986143381e+00	-1.467167536287187657e+00	-2.385710544106778297e-01	-3.604797164358628514e-01	-1.445706833638669364e+00	-1.030554348875146520e+00	-5.933699630935060920e-01	-5.819888974716111996e-01	-7.270824993326656660e-01	9.926073796092094199e+03	1.156231725614905059e+01	3.287017616949701448e+01	1.481444260208400365e+01	0.000000000000000000e+00	1.290138460842817913e-01	3.942203630069283093e-01	5.808289852307280121e-02	8.598811394613277148e-01	8.614268084487353150e-01	2.354799165139986883e-01	5.680561588957599994e-01	6.199816851199135836e-01	7.090055512641944002e-01	5.739587503336671670e-01	9.930083333333333940e+03	1.512500000000000000e+01	3.629166666666666430e+01	1.850000000000000000e+01	0.000000000000000000e+00	1.208333333333333259e+00	1.875000000000000000e+00	1.583333333333333259e+00	1.958333333333333259e+00	2.083333333333333481e+00	1.916666666666666741e+00	2.166666666666666519e+00	1.833333333333333259e+00	2.000000000000000000e+00	1.875000000000000000e+00	9.934092870574573681e+03	1.868768274385094941e+01	3.971315716383631411e+01	2.218555739791599635e+01	0.000000000000000000e+00	2.287652820582384727e+00	3.355779636993071691e+00	3.108583768143593495e+00	3.056785527205338582e+00	3.305239858217931648e+00	3.597853416819334793e+00	3.765277174437573038e+00	3.046684981546753157e+00	3.290994448735805378e+00	3.176041249666332611e+00	9.938102407815813422e+03	2.225036548770189881e+01	4.313464766100596393e+01	2.587111479583199269e+01	0.000000000000000000e+00	3.366972307831436417e+00	4.836559273986143381e+00	4.633834202953853953e+00	4.155237721077344126e+00	4.527146383102529370e+00	5.279040166972002623e+00	5.363887682208480001e+00	4.260036629760172389e+00	4.581988897471610755e+00	4.477082499332665222e+00
2.900000000000000355e+00	9.920776308239039281e+03	7.778560289200511235e+00	2.899069238968226259e+01	1.156490424139327722e+01	0.000000000000000000e+00	-9.052377210773443483e-01	-1.022532014758066543e+00	-1.424539498498567758e+00	-3.094010767585029242e-01	-3.456611800622657604e-01	-1.445706833638669364e+00	-1.056589670693288685e+00	-5.933699630935060920e-01	-5.819888974716111996e-01	-8.471873252961665823e-01	9.925075654119520550e+03	1.172261347793358865e+01	3.253701286150779737e+01	1.521995212069663950e+01	0.000000000000000000e+00	1.932144727946611962e-01	4.470673259543000988e-01	1.210635840840494915e-01	8.452994616207485379e-01	8.896694099688671198e-01	2.354799165139986883e-01	5.758718313200223982e-01	6.199816851199135836e-01	7.090055512641944002e-01	5.347396706852500792e-01	9.929375000000000000e+03	1.566666666666666607e+01	3.608333333333333570e+01	1.887500000000000000e+01	0.000000000000000000e+00	1.291666666666666741e+00	1.916666666666666741e+00	1.666666666666666741e+00	2.000000000000000000e+00	2.125000000000000000e+00	1.916666666666666741e+00	2.208333333333333481e+00	1.833333333333333259e+00	2.000000000000000000e+00	1.916666666666666741e+00	9.933674345880479450e+03	1.961071985539974349e+01	3.962965380515887404e+01	2.253004787930336050e+01	0.000000000000000000e+00	2.390118860538672507e+00	3.386266007379033383e+00	3.212269749249283990e+00	3.154700538379251462e+00	3.360330590031132658e+00	3.597853416819334793e+00	3.840794835346644565e+00	3.046684981546753157e+00	3.290994448735805378e+00	3.298593662648083402e+00	9.937973691760960719e+03	2.355477304413282269e+01	4.317597427698440526e+01	2.618509575860672101e+01	0.000000000000000000e+00	3.488571054410678052e+00	4.855865348091399802e+00	4.757872831831901017e+00	4.309401076758502924e+00	4.595661180062265316e+00	5.279040166972002623e+00	5.473256337359956092e+00	4.260036629760172389e+00	4.581988897471610755e+00	4.680520658629499842e+00
3.000000000000000000e+00	9.919860103457584046e+03	8.086880235635767633e+00	2.865972548865965308e+01	1.169792373360795601e+01	0.000000000000000000e+00	-9.923121185569652170e-01	-9.559514083409526020e-01	-1.318169966222480172e+00	-3.604797164358628514e-01	-4.983969614852861163e-01	-1.511884584284246547e+00	-1.056589670693288685e+00	-6.622228912730547812e-01	-5.710692344318144542e-01	-8.471873252961665823e-01	9.924263385062125963e+03	1.200177345115121774e+01	3.235069607766315869e+01	1.553646186680397889e+01	0.000000000000000000e+00	1.913439407215173915e-01	5.011909624961903287e-01	1.950816835554265438e-01	8.614268084487353150e-01	8.549681859240236825e-01	2.440577078578767267e-01	5.758718313200223982e-01	6.063885543634726094e-01	7.352987161174260322e-01	5.347396706852500792e-01	9.928666666666666060e+03	1.591666666666666607e+01	3.604166666666666430e+01	1.937500000000000000e+01	0.000000000000000000e+00	1.375000000000000000e+00	1.958333333333333259e+00	1.708333333333333259e+00	2.083333333333333481e+00	2.208333333333333481e+00	2.000000000000000000e+00	2.208333333333333481e+00	1.875000000000000000e+00	2.041666666666666519e+00	1.916666666666666741e+00	9.933069948271206158e+03	1.983155988218211618e+01	3.973263725567016991e+01	2.321353813319602111e+01	0.000000000000000000e+00	2.558656059278482608e+00	3.415475704170476412e+00	3.221584983111239975e+00	3.305239858217931648e+00	3.561698480742643280e+00	3.755942292142123051e+00	3.840794835346644565e+00	3.143611445636527613e+00	3.348034617215907005e+00	3.298593662648083402e+00	9.937473229875748075e+03	2.374645309769756452e+01	4.342360784467367552e+01	2.705207626639204221e+01	0.000000000000000000e+00	3.742312118556965217e+00	4.872618075007618899e+00	4.734836632889146912e+00	4.527146383102529370e+00	4.915063628151953523e+00	5.511884584284246102e+00	5.473256337359956092e+00	4.412222891273055225e+00	4.654402567765147936e+00	4.680520658629499842e+00
3.100000000000000089e+00	9.918790975540594445e+03	9.067696041255004502e+00	2.791023383896300558e+01	1.166194296096604788e+01	1.677669184424145783e+02	-9.897384702613971630e-01	-9.559514083409526020e-01	-1.318169966222480172e+00	-3.604797164358628514e-01	-4.983969614852861163e-01	-1.511884584284246547e+00	-1.210048604244883030e+00	-7.862124567044757040e-01	-4.770824993326656660e-01	-9.559514083409521579e-01	9.923187154436964192e+03	1.292968135396083618e+01	3.189261691948150101e+01	1.570597148048302394e+01	1.845917925545406320e+02	2.342974315359680482e-01	5.011909624961903287e-01	1.950816835554265438e-01	8.614268084487353150e-01	8.549681859240236825e-01	2.440577078578767267e-01	5.616423645442252255e-01	5.652271049810955184e-01	8.239587503336671670e-01	5.011909624961905507e-01	9.927583333333333940e+03	1.679166666666666785e+01	3.587500000000000000e+01	1.975000000000000000e+01	2.014166666666666572e+02	1.458333333333333259e+00	1.958333333333333259e+00	1.708333333333333259e+00	2.083333333333333481e+00	2.208333333333333481e+00	2.000000000000000000e+00	2.333333333333333481e+00	1.916666666666666741e+00	2.125000000000000000e+00	1.958333333333333259e+00	9.931979512229703687e+03	2.065365197937249775e+01	3.985738308051849543e+01	2.379402851951697784e+01	2.182415407787926824e+02	2.682369235130698470e+00	3.415475704170476412e+00	3.221584983111239975e+00	3.305239858217931648e+00	3.561698480742643280e+00	3.755942292142123051e+00	4.105024302122441959e+00	3.268106228352237963e+00	3.426041249666332611e+00	3.415475704170475968e+00	9.936375691126073434e+03	2.451563729207833120e+01	4.383976616103699797e+01	2.783805703903395212e+01	2.350664148909187361e+02	3.906405136928063904e+00	4.872618075007618899e+00	4.734836632889146912e+00	4.527146383102529370e+00	4.915063628151953523e+00	5.511884584284246102e+00	5.876715270911549993e+00	4.619545790037808963e+00	4.727082499332665222e+00	4.872618075007618899e+00
3.200000000000000178e+00	9.917866437133357977e+03	9.076250940389904542e+00	2.768994650919025702e+01	1.219562958951086351e+01	1.995396893450580933e+02	-1.016611478423583126e+00	-9.120334592685712671e-01	-1.148090636666386777e+00	-4.770824993326656660e-01	-2.564808085701093532e-01	-1.445412658817946117e+00	-1.210048604244883030e+00	-7.862124567044757040e-01	-3.277715911826275530e-01	-8.726180750076188986e-01	9.922329051900012928e+03	1.318395880352828620e+01	3.163663992126179636e+01	1.626448146142209694e+01	2.118323446725290466e+02	2.416942607882084371e-01	5.856499370323811071e-01	3.426213483334732413e-01	8.239587503336671670e-01	1.017592929048278583e+00	2.981270039243602010e-01	5.616423645442252255e-01	5.652271049810955184e-01	9.194475377420194828e-01	5.845242958295238100e-01	9.926791666666666060e+03	1.729166666666666785e+01	3.558333333333333570e+01	2.033333333333333215e+01	2.241250000000000000e+02	1.500000000000000000e+00	2.083333333333333481e+00	1.833333333333333259e+00	2.125000000000000000e+00	2.291666666666666519e+00	2.041666666666666519e+00	2.333333333333333481e+00	1.916666666666666741e+00	2.166666666666666519e+00	2.041666666666666519e+00	9.931254281433319193e+03	2.139937452980505128e+01	3.953002674540487504e+01	2.440218520524456736e+01	2.364176553274709534e+02	2.758305739211791341e+00	3.581016729634285856e+00	3.324045318333193499e+00	3.426041249666332611e+00	3.565740404285054233e+00	3.785206329408972614e+00	4.105024302122441959e+00	3.268106228352237963e+00	3.413885795591313332e+00	3.498809037503809449e+00	9.935716896199974144e+03	2.550708239294343116e+01	4.347672015747641439e+01	2.847103707715579901e+01	2.487103106549419067e+02	4.016611478423582682e+00	5.078700125935238674e+00	4.814757303333053073e+00	4.727082499332665222e+00	4.839814141903442390e+00	5.528745992151279154e+00	5.876715270911549993e+00	4.619545790037808963e+00	4.661104924515960590e+00	4.955951408340951936e+00
3.300000000000000266e+00	9.917044023680238752e+03	9.232780329296325306e+00	2.750496188065140402e+01	1.317249322967403913e+01	4.863524806338894280e+01	-9.448573241848792215e-01	-7.797375096555625440e-01	-1.241215886916069655e+00	-5.207525827661836360e-01	-2.564808085701093532e-01	-1.005136580776472943e+00	-1.489906208435076707e+00	-7.862124567044757040e-01	-3.277715911826275530e-01	-8.923111650386119642e-01	9.921647011840119376e+03	1.334555683131482873e+01	3.143998094032570023e+01	1.704457994817035171e+01	5.748429069836113570e+01	3.400713379075603893e-01	6.726312451722187280e-01	3.377253898752985428e-01	8.229570419502414413e-01	1.017592929048278583e+00	6.015983762784302691e-01	4.425468957824616467e-01	5.652271049810955184e-01	9.194475377420194828e-01	6.163444174806940179e-01	9.926250000000000000e+03	1.745833333333333215e+01	3.537500000000000000e+01	2.091666666666666785e+01	6.633333333333332860e+01	1.625000000000000000e+00	2.125000000000000000e+00	1.916666666666666741e+00	2.166666666666666519e+00	2.291666666666666519e+00	2.208333333333333481e+00	2.375000000000000000e+00	1.916666666666666741e+00	2.166666666666666519e+00	2.125000000000000000e+00	9.930852988159880624e+03	2.157110983535183379e+01	3.931001905967429622e+01	2.478875338516298399e+01	7.518237596830552150e+01	2.909928662092439389e+00	3.577368754827781494e+00	3.495607943458034939e+00	3.510376291383091818e+00	3.565740404285054233e+00	3.815068290388236694e+00	4.307453104217538353e+00	3.268106228352237963e+00	3.413885795591313332e+00	3.633655582519305760e+00	9.935455976319761248e+03	2.568388633737033899e+01	4.324503811934859954e+01	2.866084010365929657e+01	8.403141860327771440e+01	4.194857324184878777e+00	5.029737509655562988e+00	5.074549220249402914e+00	4.854085916099516673e+00	4.839814141903442390e+00	5.421803247443140350e+00	6.239906208435076707e+00	4.619545790037808963e+00	4.661104924515960590e+00	5.142311165038611520e+00
3.400000000000000355e+00	9.915849671153358941e+03	9.678638877918018579e+00	2.713201947120403190e+01	1.349253922259390848e+01	-2.077546017187721361e-01	-9.448573241848792215e-01	-7.797375096555625440e-01	-1.298950375471240815e+00	-5.207525827661836360e-01	-9.336996309350586998e-02	-9.254264805429417429e-01	-1.489906208435076707e+00	-8.284271247461902909e-01	-2.164414311581235317e-01	-8.923111650386119642e-01	9.920654002243345531e+03	1.388098610562567536e+01	3.114934306893534810e+01	1.739210294463028816e+01	2.791956032473947413e+00	3.400713379075603893e-01	6.726312451722187280e-01	3.713581455977128520e-01	8.229570419502414413e-01	1.119981685119913806e+00	6.622867597285291286e-01	4.425468957824616467e-01	5.857864376269048545e-01	1.016779284420938234e+00	6.163444174806940179e-01	9.925458333333333940e+03	1.808333333333333215e+01	3.516666666666666430e+01	2.129166666666666785e+01	5.791666666666666963e+00	1.625000000000000000e+00	2.125000000000000000e+00	2.041666666666666519e+00	2.166666666666666519e+00	2.333333333333333481e+00	2.250000000000000000e+00	2.375000000000000000e+00	2.000000000000000000e+00	2.250000000000000000e+00	2.125000000000000000e+00	9.930262664423322349e+03	2.228568056104099071e+01	3.918399026439798405e+01	2.519123038870304754e+01	8.791377300859386068e+00	2.909928662092439389e+00	3.577368754827781494e+00	3.711975187735620185e+00	3.510376291383091818e+00	3.546684981546753157e+00	3.837713240271471093e+00	4.307453104217538353e+00	3.414213562373094923e+00	3.483220715579061988e+00	3.633655582519305760e+00	9.935066995513308939e+03	2.648802778874864572e+01	4.320131386212929669e+01	2.909079411073942723e+01	1.179108793505210606e+01	4.194857324184878777e+00	5.029737509655562988e+00	5.382283708804573408e+00	4.854085916099516673e+00	4.760036629760172389e+00	5.425426480542942187e+00	6.239906208435076707e+00	4.828427124746189847e+00	4.716441431158123976e+00	5.142311165038611520e+00
3.500000000000000000e+00	9.915330149730527410e+03	1.015780397897503029e+01	2.668426609860188847e+01	1.375496188065140402e+01	-8.819284433354270814e-01	-1.020752582766182970e+00	-7.797375096555625440e-01	-1.354104290858017201e+00	-5.207525827661836360e-01	-1.291632002194531559e-01	-1.147285046993891555e+00	-1.365601905970072583e+00	-7.401790576829028190e-01	-2.164414311581235317e-01	-8.923111650386119642e-01	9.920102574865262795e+03	1.422473532282084818e+01	3.094629971596761209e+01	1.768998094032570023e+01	-1.284642216677135407e-01	3.229570419502418854e-01	6.726312451722187280e-01	3.854478545709913995e-01	8.229570419502414413e-01	1.122918399890273422e+00	5.721908098363874817e-01	5.255323803482969680e-01	6.715771378252153312e-01	1.016779284420938234e+00	6.163444174806940179e-01	9.924875000000000000e+03	1.829166666666666785e+01	3.520833333333333570e+01	2.162500000000000000e+01	6.250000000000000000e-01	1.666666666666666741e+00	2.125000000000000000e+00	2.125000000000000000e+00	2.166666666666666519e+00	2.375000000000000000e+00	2.291666666666666519e+00	2.416666666666666519e+00	2.083333333333333481e+00	2.250000000000000000e+00	2.125000000000000000e+00	9.929647425134737205e+03	2.235859801051248752e+01	3.947036695069905932e+01	2.556001905967429977e+01	1.378464221667713652e+00	3.010376291383091818e+00	3.577368754827781494e+00	3.864552145429008601e+00	3.510376291383091818e+00	3.627081600109726800e+00	4.011142523496945778e+00	4.307800952985036069e+00	3.495089528841451632e+00	3.483220715579061988e+00	3.633655582519305760e+00	9.934419850269472590e+03	2.642552935435830364e+01	4.373240056806478293e+01	2.949503811934859598e+01	2.131928443335427303e+00	4.354085916099516673e+00	5.029737509655562988e+00	5.604104290858017201e+00	4.854085916099516673e+00	4.879163200219453600e+00	5.730618380327224592e+00	6.198935239303406064e+00	4.906845724349569338e+00	4.716441431158123976e+00	5.142311165038611520e+00
3.600000000000000089e+00	9.914422620835121052e+03	9.626965627504548095e+00	2.623094768023783985e+01	1.396100471265919651e+01	0.000000000000000000e+00	-1.029011284276140747e+00	-8.147573033330530734e-01	-1.349717006701531830e+00	-5.207525827661836360e-01	-8.198889747161119956e-02	-1.402675652214378843e+00	-1.365601905970072583e+00	-8.923111650386119642e-01	-1.221247263267066785e-01	-8.923111650386119642e-01	9.919377977084228405e+03	1.404264948041894101e+01	3.067797384011891992e+01	1.802216902299626611e+01	0.000000000000000000e+00	3.396610245285962559e-01	6.759546816668067226e-01	4.293081633159008259e-01	8.229570419502414413e-01	1.209005551264194400e+00	4.861621738928105785e-01	5.255323803482969680e-01	6.163444174806940179e-01	1.084770970169979920e+00	6.163444174806940179e-01	9.924333333333333940e+03	1.845833333333333215e+01	3.512500000000000000e+01	2.208333333333333215e+01	0.000000000000000000e+00	1.708333333333333259e+00	2.166666666666666519e+00	2.208333333333333481e+00	2.166666666666666519e+00	2.500000000000000000e+00	2.375000000000000000e+00	2.416666666666666519e+00	2.125000000000000000e+00	2.291666666666666519e+00	2.125000000000000000e+00	9.929288689582439474e+03	2.287401718624772329e+01	3.957202615988107652e+01	2.614449764367039819e+01	0.000000000000000000e+00	3.077005642138070485e+00	3.657378651666526537e+00	3.987358503350765915e+00	3.510376291383091818e+00	3.790994448735805378e+00	4.263837826107189422e+00	4.307800952985036069e+00	3.633655582519305760e+00	3.498562363163353339e+00	3.633655582519305760e+00	9.934244045831546828e+03	2.728970103916211798e+01	4.401905231976216015e+01	3.020566195400746778e+01	0.000000000000000000e+00	4.445677950942807044e+00	5.148090636666386111e+00	5.766383673368198792e+00	4.854085916099516673e+00	5.081988897471610755e+00	6.152675652214378843e+00	6.198935239303406064e+00	5.142311165038611520e+00	4.705458059660039716e+00	5.142311165038611520e+00
3.700000000000000178e+00	9.913934257393157168e+03	9.455243769752014416e+00	2.659778297133858160e+01	1.416194296096604788e+01	0.000000000000000000e+00	-1.029011284276140747e+00	-7.905090359077635576e-01	-1.367089069035117621e+00	-5.207525827661836360e-01	2.643528786890492199e-02	-1.402675652214378843e+00	-1.282395947910572431e+00	-8.923111650386119642e-01	-1.221247263267066785e-01	-8.923111650386119642e-01	9.918987962029910705e+03	1.381095521820934025e+01	3.106972481900262295e+01	1.820597148048302216e+01	0.000000000000000000e+00	3.396610245285962559e-01	7.089121487127849619e-01	4.414554654824411895e-01	8.229570419502414413e-01	1.284050977267785720e+00	4.861621738928105785e-01	5.879686927113805250e-01	6.163444174806940179e-01	1.084770970169979920e+00	6.163444174806940179e-01	9.924041666666666060e+03	1.816666666666666785e+01	3.554166666666666430e+01	2.225000000000000000e+01	0.000000000000000000e+00	1.708333333333333259e+00	2.208333333333333481e+00	2.250000000000000000e+00	2.166666666666666519e+00	2.541666666666666519e+00	2.375000000000000000e+00	2.458333333333333481e+00	2.125000000000000000e+00	2.291666666666666519e+00	2.125000000000000000e+00	9.929095371303421416e+03	2.252237811512399546e+01	4.001360851433070565e+01	2.629402851951697784e+01	0.000000000000000000e+00	3.077005642138070485e+00	3.707754517953882001e+00	4.058544534517558589e+00	3.510376291383091818e+00	3.799282356065547539e+00	4.263837826107189422e+00	4.328697973955286216e+00	3.633655582519305760e+00	3.498562363163353339e+00	3.633655582519305760e+00	9.934149075940174953e+03	2.687808956358131951e+01	4.448555036199474699e+01	3.033805703903395212e+01	0.000000000000000000e+00	4.445677950942807044e+00	5.207175702574430076e+00	5.867089069035117177e+00	4.854085916099516673e+00	5.056898045464428115e+00	6.152675652214378843e+00	6.199062614577239394e+00	5.142311165038611520e+00	4.705458059660039716e+00	5.142311165038611520e+00
3.800000000000000266e+00	9.913199787687926801e+03	9.045421182387356041e+00	2.597110491302841950e+01	1.443359788776389685e+01	0.000000000000000000e+00	-9.154037504117737978e-01	-8.186587732536612094e-01	-1.437902832994919944e+00	-4.361052754370717821e-01	2.643528786890492199e-02	-1.329708431025352411e+00	-1.199062614577240282e+00	-8.923111650386119642e-01	-1.221247263267066785e-01	-8.455803669681158929e-01	9.918433227177296430e+03	1.366854392452701106e+01	3.058971912318087760e+01	1.863346561054861539e+01	0.000000000000000000e+00	4.589647914607797308e-01	7.156706133731693953e-01	4.477152501692067688e-01	8.861140289481308496e-01	1.284050977267785720e+00	5.851457844873237946e-01	6.713020260447131182e-01	6.163444174806940179e-01	1.084770970169979920e+00	6.813764831826087942e-01	9.923666666666666060e+03	1.829166666666666785e+01	3.520833333333333570e+01	2.283333333333333215e+01	0.000000000000000000e+00	1.833333333333333259e+00	2.250000000000000000e+00	2.333333333333333481e+00	2.208333333333333481e+00	2.541666666666666519e+00	2.500000000000000000e+00	2.541666666666666519e+00	2.125000000000000000e+00	2.291666666666666519e+00	2.208333333333333481e+00	9.928900106156035690e+03	2.291478940880632464e+01	3.982694754348579380e+01	2.703320105611804891e+01	0.000000000000000000e+00	3.207701875205886566e+00	3.784329386626830605e+00	4.218951416497460194e+00	3.530552637718535891e+00	3.799282356065547539e+00	4.414854215512676205e+00	4.412031307288620141e+00	3.633655582519305760e+00	3.498562363163353339e+00	3.735290183484058169e+00	9.934133545645405320e+03	2.753791215094597788e+01	4.444556175363825190e+01	3.123306877890276922e+01	0.000000000000000000e+00	4.582070417078440094e+00	5.318658773253661209e+00	6.104569499661586462e+00	4.852771942103738745e+00	5.056898045464428115e+00	6.329708431025352411e+00	6.282395947910573319e+00	5.142311165038611520e+00	4.705458059660039716e+00	5.262247033634782412e+00
3.900000000000000355e+00	9.912024518628335500e+03	9.390265460169448630e+00	2.527193106577863091e+01	1.487428864750700264e+01	0.000000000000000000e+00	-9.154037504117737978e-01	-8.113270440188680155e-01	-1.446539829266033639e+00	-4.733557730613653369e-01	-7.144828122723945185e-02	-1.616534389451383280e+00	-1.109753301026722205e+00	-8.996760331619189088e-01	-6.169858620224077939e-02	-8.724989991991991545e-01	9.917470592647501689e+03	1.404929939675139039e+01	3.011513219955598331e+01	1.914547765708683613e+01	0.000000000000000000e+00	4.589647914607797308e-01	7.610031446572327329e-01	4.642300853669831806e-01	8.883221134693173315e-01	1.276775859386380274e+00	4.833994719409751006e-01	7.367900161533056380e-01	6.543286500857072863e-01	1.156650706898879610e+00	6.887505004004004228e-01	9.922916666666666060e+03	1.870833333333333215e+01	3.495833333333333570e+01	2.341666666666666785e+01	0.000000000000000000e+00	1.833333333333333259e+00	2.333333333333333481e+00	2.375000000000000000e+00	2.250000000000000000e+00	2.625000000000000000e+00	2.583333333333333481e+00	2.583333333333333481e+00	2.208333333333333481e+00	2.375000000000000000e+00	2.250000000000000000e+00	9.928362740685830431e+03	2.336736726991527391e+01	3.980153446711068455e+01	2.768785567624649957e+01	0.000000000000000000e+00	3.207701875205886566e+00	3.905663522009434452e+00	4.285769914633016597e+00	3.611677886530682891e+00	3.973224140613619504e+00	4.683267194725692306e+00	4.429876650513361547e+00	3.762338016580959454e+00	3.593349293101120168e+00	3.811249499599599577e+00	9.933808814704996621e+03	2.802640120649721567e+01	4.464473560088804049e+01	3.195904468582633484e+01	0.000000000000000000e+00	4.582070417078440094e+00	5.477993710685534978e+00	6.196539829266033195e+00	4.973355773061365781e+00	5.321448281227239008e+00	6.783201056118050687e+00	6.276419967693389168e+00	5.316342699828585872e+00	4.811698586202240335e+00	5.372498999199199154e+00
4.000000000000000000e+00	9.911504199156888717e+03	9.637923850577518436e+00	2.542804535820430800e+01	1.570326153028445937e+01	0.000000000000000000e+00	-6.599374722900510637e-01	-8.113270440188680155e-01	-1.237572810256114320e+00	-4.733557730613653369e-01	-7.144828122723945185e-02	-1.530819213263893808e+00	-1.109753301026722205e+00	-8.996760331619189088e-01	7.931626272996750160e-02	-8.430404789673389132e-01	9.916981266245111328e+03	1.423562859195542529e+01	3.019318934576882185e+01	1.972663076514222880e+01	0.000000000000000000e+00	6.283645971883078385e-01	7.610031446572327329e-01	6.103802615386095809e-01	8.883221134693173315e-01	1.276775859386380274e+00	5.470903933680530962e-01	7.367900161533056380e-01	6.543286500857072863e-01	1.268824798031650491e+00	7.243130938496638027e-01	9.922458333333333940e+03	1.883333333333333215e+01	3.495833333333333570e+01	2.375000000000000000e+01	0.000000000000000000e+00	1.916666666666666741e+00	2.333333333333333481e+00	2.458333333333333481e+00	2.250000000000000000e+00	2.625000000000000000e+00	2.625000000000000000e+00	2.583333333333333481e+00	2.208333333333333481e+00	2.458333333333333481e+00	2.291666666666666519e+00	9.927935400421556551e+03	2.343103807471123901e+01	3.972347732089784955e+01	2.777336923485777120e+01	0.000000000000000000e+00	3.204968736145025865e+00	3.905663522009434452e+00	4.306286405128057382e+00	3.611677886530682891e+00	3.973224140613619504e+00	4.702909606631946460e+00	4.429876650513361547e+00	3.762338016580959454e+00	3.647841868635016471e+00	3.859020239483669457e+00	9.933412467509779162e+03	2.802874281608914586e+01	4.448862130846236340e+01	3.179673846971554241e+01	0.000000000000000000e+00	4.493270805623384767e+00	5.477993710685534978e+00	6.154239476922780838e+00	4.973355773061365781e+00	5.321448281227239008e+00	6.780819213263893808e+00	6.276419967693389168e+00	5.316342699828585872e+00	4.837350403936699905e+00	5.426373812300671950e+00
4.100000000000000533e+00	9.910331894029790419e+03	9.513167019494861876e+00	2.551333175749253712e+01	1.597919372298935770e+01	1.724922422961177517e+02	-6.599374722900510637e-01	-6.879893350328600832e-01	-1.237572810256114320e+00	-4.733557730613653369e-01	-7.144828122723945185e-02	-1.483299865996243749e+00	-1.108296130767019605e+00	-9.254264805429417429e-01	1.195238571523833393e-01	-8.430404789673389132e-01	9.916061780348227330e+03	1.425658350974743094e+01	3.036083254541293641e+01	1.998959686149467885e+01	1.856419544813921902e+02	6.283645971883078385e-01	8.643386658169032177e-01	6.103802615386095809e-01	8.883221134693173315e-01	1.276775859386380274e+00	5.916834003352113847e-01	7.583519346164901975e-01	6.622867597285291286e-01	1.309761928576191670e+00	7.243130938496638027e-01	9.921791666666666060e+03	1.900000000000000000e+01	3.520833333333333570e+01	2.400000000000000000e+01	1.987916666666666572e+02	1.916666666666666741e+00	2.416666666666666519e+00	2.458333333333333481e+00	2.250000000000000000e+00	2.625000000000000000e+00	2.666666666666666519e+00	2.625000000000000000e+00	2.250000000000000000e+00	2.500000000000000000e+00	2.291666666666666519e+00	9.927521552985104790e+03	2.374341649025257084e+01	4.005583412125373144e+01	2.801040313850532115e+01	2.119413788519411241e+02	3.204968736145025865e+00	3.968994667516430042e+00	4.306286405128057382e+00	3.611677886530682891e+00	3.973224140613619504e+00	4.741649932998122097e+00	4.491648065383509802e+00	3.837713240271471093e+00	3.690238071423808108e+00	3.859020239483669457e+00	9.933251439303541702e+03	2.848683298050513812e+01	4.490333490917413428e+01	3.202080627701064230e+01	2.250910910372155627e+02	4.493270805623384767e+00	5.521322668366193120e+00	6.154239476922780838e+00	4.973355773061365781e+00	5.321448281227239008e+00	6.816633199329576343e+00	6.358296130767019605e+00	5.425426480542942187e+00	4.880476142847616217e+00	5.426373812300671950e+00
4.200000000000000178e+00	9.909682797283558102e+03	9.364727849799274750e+00	2.587873071478366782e+01	1.702018758312984659e+01	2.023536415428824853e+02	-6.457513110645907162e-01	-5.955803669681154489e-01	-1.108866018968252209e+00	-5.341084223475420778e-01	4.199737532939629148e-02	-1.474136697109867722e+00	-9.933549830585879370e-01	-9.457068336386691421e-01	1.626495960633005389e-01	-8.430404789673389132e-01	9.915383065308446021e+03	1.405736392489963649e+01	3.064769869072516428e+01	2.088509379156492329e+01	2.137184874381079283e+02	6.771243444677046419e-01	9.313764831826090163e-01	7.164003238492071546e-01	8.996124554928957018e-01	1.354332020998031405e+00	6.170983181117328797e-01	8.991558418040392908e-01	7.354799165139986883e-01	1.352158131364983529e+00	7.243130938496638027e-01	9.921083333333333940e+03	1.875000000000000000e+01	3.541666666666666430e+01	2.475000000000000000e+01	2.250833333333333428e+02	2.000000000000000000e+00	2.458333333333333481e+00	2.541666666666666519e+00	2.333333333333333481e+00	2.666666666666666519e+00	2.708333333333333481e+00	2.791666666666666519e+00	2.416666666666666519e+00	2.541666666666666519e+00	2.291666666666666519e+00	9.926783601358221858e+03	2.344263607510036351e+01	4.018563464260816431e+01	2.861490620843507671e+01	2.364481792285587574e+02	3.322875655532295358e+00	3.985290183484058169e+00	4.366933009484125883e+00	3.767054211173771261e+00	3.979001312335301854e+00	4.799568348554934083e+00	4.684177491529293746e+00	4.097853416819334349e+00	3.731175201968349509e+00	3.859020239483669457e+00	9.932483869383109777e+03	2.813527215020072703e+01	4.495460261854965722e+01	3.247981241687015341e+01	2.478130251237842003e+02	4.645751311064590716e+00	5.512247033634782412e+00	6.192199352301585691e+00	5.200775089014209485e+00	5.291335958003936746e+00	6.890803363776534241e+00	6.576688316391921418e+00	5.779040166972002623e+00	4.920683737270032054e+00	5.426373812300671950e+00
4.299999999999999822e+00	9.909154844360939023e+03	1.009307385607507612e+01	2.593790338778736881e+01	1.809918389457237708e+01	4.741159693587136559e+01	-5.064808085701093532e-01	-5.955803669681154489e-01	-1.108296130767019605e+00	-5.009056544562331403e-01	1.601858580965576095e-01	-1.541464396527911340e+00	-9.379028329949194998e-01	-8.300687402713133878e-01	2.799541731524577415e-01	-9.321891388307381732e-01	9.914848255513801632e+03	1.454653692803753806e+01	3.051061836056035048e+01	2.173709194728618854e+01	5.528913180126901494e+01	7.675929290482785827e-01	9.313764831826090163e-01	7.583519346164901975e-01	9.370471727718834298e-01	1.434259595714945545e+00	6.042678017360443299e-01	9.477152501692069908e-01	8.974656298643433061e-01	1.431643753242895611e+00	7.214054305846309134e-01	9.920541666666666060e+03	1.900000000000000000e+01	3.508333333333333570e+01	2.537500000000000000e+01	6.316666666666666430e+01	2.041666666666666519e+00	2.458333333333333481e+00	2.625000000000000000e+00	2.375000000000000000e+00	2.708333333333333481e+00	2.750000000000000000e+00	2.833333333333333481e+00	2.625000000000000000e+00	2.583333333333333481e+00	2.375000000000000000e+00	9.926235077819530488e+03	2.345346307196246016e+01	3.965604830610632092e+01	2.901290805271381146e+01	7.104420153206430655e+01	3.315740404285054233e+00	3.985290183484058169e+00	4.491648065383509802e+00	3.812952827228116348e+00	3.982407070951721195e+00	4.895732198263955226e+00	4.718951416497460194e+00	4.352534370135656694e+00	3.735022913423771129e+00	4.028594569415369087e+00	9.931928488972393097e+03	2.790692614392492388e+01	4.422876327887929904e+01	3.265081610542762292e+01	7.892173639746195590e+01	4.589814141903442390e+00	5.512247033634782412e+00	6.358296130767019605e+00	5.250905654456232696e+00	5.256480808570109353e+00	7.041464396527911340e+00	6.604569499661586462e+00	6.080068740271313388e+00	4.886712493514209221e+00	5.682189138830738173e+00
4.400000000000000355e+00	9.908854186064572787e+03	1.053600510342837993e+01	2.566785984031113088e+01	1.780307840034378586e+01	9.665111357918618751e-01	-4.932708056233843230e-01	-5.955803669681154489e-01	-1.108296130767019605e+00	-5.009056544562331403e-01	2.835585688418764683e-01	-1.316633199329576787e+00	-8.656019059700725826e-01	-9.695707048785715543e-01	2.799541731524577415e-01	-8.957678190586322309e-01	9.914447926365619423e+03	1.483050255171418996e+01	3.039642992015556544e+01	2.175570586683856078e+01	3.087422234562597456e+00	7.950312638549745792e-01	9.313764831826090163e-01	7.583519346164901975e-01	9.370471727718834298e-01	1.516779284420938234e+00	7.583500670018783474e-01	1.025532380348296968e+00	8.485479808940474822e-01	1.431643753242895611e+00	7.604494238040171439e-01	9.920041666666666060e+03	1.912500000000000000e+01	3.512500000000000000e+01	2.570833333333333215e+01	5.208333333333333037e+00	2.083333333333333481e+00	2.458333333333333481e+00	2.625000000000000000e+00	2.375000000000000000e+00	2.750000000000000000e+00	2.833333333333333481e+00	2.916666666666666519e+00	2.666666666666666519e+00	2.583333333333333481e+00	2.416666666666666519e+00	9.925635406967712697e+03	2.341949744828581004e+01	3.985357007984443101e+01	2.966096079982810352e+01	7.329244432104069062e+00	3.371635402811692384e+00	3.985290183484058169e+00	4.491648065383509802e+00	3.812952827228116348e+00	3.983220715579061988e+00	4.908316599664788171e+00	4.807800952985036069e+00	4.484785352439285333e+00	3.735022913423771129e+00	4.072883909529315893e+00	9.931229147268759334e+03	2.771399489657162007e+01	4.458214015968886912e+01	3.361358826632287844e+01	9.450155530874804199e+00	4.659937472290051730e+00	5.512247033634782412e+00	6.358296130767019605e+00	5.250905654456232696e+00	5.216441431158123976e+00	6.983299865996244193e+00	6.698935239303406064e+00	6.302904038211904592e+00	4.886712493514209221e+00	5.729101152391965712e+00
4.500000000000000000e+00	9.908138922356138210e+03	1.039449170928709520e+01	2.545532996081995591e+01	1.892624468934533866e+01	-6.933562467571046106e-01	-3.480762113533160118e-01	-6.091263510296047734e-01	-1.002776749732567474e+00	-5.405090359077635576e-01	3.388950754840394097e-01	-1.283201056118051131e+00	-8.729833462074170214e-01	-8.129214589803614999e-01	1.883014137977592206e-01	-7.659863237109041378e-01	9.913902794511403044e+03	1.484307918797688153e+01	2.993599831374331188e+01	2.277562234467266933e+01	-1.175114567118856201e-01	9.509618943233419941e-01	9.454368244851976133e-01	8.736116251337162630e-01	9.589121487127849619e-01	1.586114204408686446e+00	8.167328052743076938e-01	1.063508326896291489e+00	9.893726038431525094e-01	1.406650706898879610e+00	8.670068381445479311e-01	9.919666666666666060e+03	1.929166666666666785e+01	3.441666666666666430e+01	2.662500000000000000e+01	4.583333333333333148e-01	2.250000000000000000e+00	2.500000000000000000e+00	2.750000000000000000e+00	2.458333333333333481e+00	2.833333333333333481e+00	2.916666666666666519e+00	3.000000000000000000e+00	2.791666666666666519e+00	2.625000000000000000e+00	2.500000000000000000e+00	9.925430538821929076e+03	2.374025414535645240e+01	3.889733501959001671e+01	3.047437765532733067e+01	1.034178123378552305e+00	3.549038105676658006e+00	4.054563175514802609e+00	4.626388374866284181e+00	3.957754517953882001e+00	4.080552462257980295e+00	5.016600528059025343e+00	4.936491673103708067e+00	4.593960729490180306e+00	3.843349293101120168e+00	4.132993161855452513e+00	9.931194410977193911e+03	2.818884162404624050e+01	4.337800337251337623e+01	3.432375531065466134e+01	1.610022913423771129e+00	4.848076211353316012e+00	5.609126351029605217e+00	6.502776749732567474e+00	5.457175702574430076e+00	5.327771591182627553e+00	7.116534389451384612e+00	6.872983346207417021e+00	6.396254792313694537e+00	5.061698586202240335e+00	5.765986323710904138e+00
4.600000000000000533e+00	9.906985552737009129e+03	1.022638150450429606e+01	2.462689413508926606e+01	2.006511196357696036e+01	-5.364378277661476790e-01	-4.154037504117735757e-01	-5.745492202494029144e-01	-9.955648647685011454e-01	-5.405090359077635576e-01	3.388950754840394097e-01	-1.116534389451383280e+00	-6.989352393034051758e-01	-6.626961605671719546e-01	1.062847507104636158e-01	-8.293628272338389174e-01	9.913117776368504565e+03	1.486319075225214803e+01	2.920928040087796518e+01	2.376172264845514803e+01	-2.057189138830738395e-01	9.589647914607799528e-01	1.004392056541965284e+00	9.605509009490826866e-01	9.589121487127849619e-01	1.586114204408686446e+00	9.833994719409751006e-01	1.192199047014964153e+00	1.085318586383080763e+00	1.386475708688565067e+00	9.186519197164138006e-01	9.919250000000000000e+03	1.950000000000000000e+01	3.379166666666666430e+01	2.745833333333333215e+01	1.250000000000000000e-01	2.333333333333333481e+00	2.583333333333333481e+00	2.916666666666666519e+00	2.458333333333333481e+00	2.833333333333333481e+00	3.083333333333333481e+00	3.083333333333333481e+00	2.833333333333333481e+00	2.666666666666666519e+00	2.666666666666666519e+00	9.925382223631495435e+03	2.413680924774785197e+01	3.837405293245536342e+01	3.115494401821151627e+01	4.557189138830738395e-01	3.707701875205887010e+00	4.162274610124701901e+00	4.872782432384250129e+00	3.957754517953882001e+00	4.080552462257980295e+00	5.183267194725692306e+00	4.974467619651703032e+00	4.581348080283586199e+00	3.946857624644767970e+00	4.414681413616919237e+00	9.931514447262990871e+03	2.877361849549570394e+01	4.295643919824406254e+01	3.485155470308970393e+01	7.864378277661476790e-01	5.082070417078440983e+00	5.741215886916069877e+00	6.828898198101834183e+00	5.457175702574430076e+00	5.327771591182627553e+00	7.283201056118050687e+00	6.865601905970072139e+00	6.329362827233838473e+00	5.227048582622868977e+00	6.162696160567172399e+00
4.700000000000000178e+00	9.906102492358622840e+03	1.088599143821470605e+01	2.391568316855746446e+01	2.008688023563577119e+01	-3.579859602760601112e-01	-2.238299196258100032e-01	-5.745492202494029144e-01	-9.955648647685011454e-01	-5.550504633038935154e-01	2.825676069996130302e-01	-1.116534389451383280e+00	-6.485077140865320722e-01	-6.626961605671719546e-01	2.835585688418764683e-01	-8.730614911573826298e-01	9.912259579512643541e+03	1.546382905244068695e+01	2.877034158427873223e+01	2.400177345115121952e+01	-1.581596468046967408e-01	1.096418373520428258e+00	1.004392056541965284e+00	9.605509009490826866e-01	9.724747683480532423e-01	1.620450470166473256e+00	9.833994719409751006e-01	1.259079476290067223e+00	1.085318586383080763e+00	1.516779284420938234e+00	9.176359210879754258e-01	9.918416666666666060e+03	2.004166666666666785e+01	3.362500000000000000e+01	2.791666666666666785e+01	4.166666666666666435e-02	2.416666666666666519e+00	2.583333333333333481e+00	2.916666666666666519e+00	2.500000000000000000e+00	2.958333333333333481e+00	3.083333333333333481e+00	3.166666666666666519e+00	2.833333333333333481e+00	2.750000000000000000e+00	2.708333333333333481e+00	9.924573753820688580e+03	2.461950428089264875e+01	3.847965841572126777e+01	3.183155988218211618e+01	2.414929801380300556e-01	3.736914959812904780e+00	4.162274610124701901e+00	4.872782432384250129e+00	4.027525231651946314e+00	4.296216196500193263e+00	5.183267194725692306e+00	5.074253857043265370e+00	4.581348080283586199e+00	3.983220715579061988e+00	4.499030745578691537e+00	9.930730840974709281e+03	2.919734189511862965e+01	4.333431683144253554e+01	3.574645309769756807e+01	4.413192936093934815e-01	5.057163252959142596e+00	5.741215886916069877e+00	6.828898198101834183e+00	5.555050463303893515e+00	5.634099059667054377e+00	7.283201056118050687e+00	6.981841047419864665e+00	6.329362827233838473e+00	5.216441431158123976e+00	6.289728157824049148e+00
4.800000000000000711e+00	9.904740691981791315e+03	1.022536172052073056e+01	2.440031194816283389e+01	2.050887027046299949e+01	0.000000000000000000e+00	-2.238299196258100032e-01	-5.745492202494029144e-01	-1.019906087426669661e+00	-5.273800532296228916e-01	2.825676069996130302e-01	-1.116534389451383280e+00	-6.204683358867137954e-01	-6.041042908580172011e-01	1.478219713410715563e-01	-7.261089357690351243e-01	9.911224512657563537e+03	1.521684752692703135e+01	2.907515597408141872e+01	2.442110180189816404e+01	0.000000000000000000e+00	1.096418373520428258e+00	1.004392056541965284e+00	9.692136229533319103e-01	1.048809973385188554e+00	1.620450470166473256e+00	9.833994719409751006e-01	1.293932498723309843e+00	1.135447854570991399e+00	1.511410985670535778e+00	1.011945532115482438e+00	9.917708333333333940e+03	2.020833333333333215e+01	3.375000000000000000e+01	2.833333333333333215e+01	0.000000000000000000e+00	2.416666666666666519e+00	2.583333333333333481e+00	2.958333333333333481e+00	2.625000000000000000e+00	2.958333333333333481e+00	3.083333333333333481e+00	3.208333333333333481e+00	2.875000000000000000e+00	2.875000000000000000e+00	2.750000000000000000e+00	9.924192154009104343e+03	2.519981913973963117e+01	3.842484402591858128e+01	3.224556486476849670e+01	0.000000000000000000e+00	3.736914959812904780e+00	4.162274610124701901e+00	4.947453043713334608e+00	4.201190026614811224e+00	4.296216196500193263e+00	5.183267194725692306e+00	5.122734167943357342e+00	4.614552145429009045e+00	4.238589014329464000e+00	4.488054467884517784e+00	9.930675974684876564e+03	3.019130494614593374e+01	4.309968805183716256e+01	3.615779639620366481e+01	0.000000000000000000e+00	5.057163252959142596e+00	5.741215886916069877e+00	6.936572754093337068e+00	5.777380053229622447e+00	5.634099059667054377e+00	7.283201056118050687e+00	7.037135002553380758e+00	6.354104290858017201e+00	5.602178028658928000e+00	6.226108935769035568e+00
4.900000000000000355e+00	9.903337398978719648e+03	9.802654193962816009e+00	2.464980804174424378e+01	2.054350193653844059e+01	0.000000000000000000e+00	-3.284271247461902909e-01	-6.314039470966537060e-01	-1.019906087426669661e+00	-5.273800532296228916e-01	2.825676069996130302e-01	-1.116534389451383280e+00	-6.337267325770143955e-01	-6.230614911573830739e-01	1.478219713410715563e-01	-7.261089357690351243e-01	9.910168699489360733e+03	1.517216043031474193e+01	2.926240402087212189e+01	2.456341763493588815e+01	0.000000000000000000e+00	1.085786437626904855e+00	9.967980264516731470e-01	9.692136229533319103e-01	1.048809973385188554e+00	1.620450470166473256e+00	9.833994719409751006e-01	1.308136633711492802e+00	1.167635921087975204e+00	1.511410985670535778e+00	1.011945532115482438e+00	9.917000000000000000e+03	2.054166666666666785e+01	3.387500000000000000e+01	2.858333333333333215e+01	0.000000000000000000e+00	2.500000000000000000e+00	2.625000000000000000e+00	2.958333333333333481e+00	2.625000000000000000e+00	2.958333333333333481e+00	3.083333333333333481e+00	3.250000000000000000e+00	2.958333333333333481e+00	2.875000000000000000e+00	2.750000000000000000e+00	9.923831300510639267e+03	2.591117290301859555e+01	3.848759597912787456e+01	3.260324903173077615e+01	0.000000000000000000e+00	3.914213562373094923e+00	4.253201973548327075e+00	4.947453043713334608e+00	4.201190026614811224e+00	4.296216196500193263e+00	5.183267194725692306e+00	5.191863366288506754e+00	4.749030745578691537e+00	4.238589014329464000e+00	4.488054467884517784e+00	9.930662601021280352e+03	3.128067913937051969e+01	4.310019195825575622e+01	3.662316473012822371e+01	0.000000000000000000e+00	5.328427124746189847e+00	5.881403947096654150e+00	6.936572754093337068e+00	5.777380053229622447e+00	5.634099059667054377e+00	7.283201056118050687e+00	7.133726732577014396e+00	6.539728157824050037e+00	5.602178028658928000e+00	6.226108935769035568e+00
5.000000000000000000e+00	9.902825205668823401e+03	9.675894485362547925e+00	2.459576691387339764e+01	2.105252472970692423e+01	0.000000000000000000e+00	-2.259536509026025541e-01	-4.779937106855349782e-01	-8.729833462074170214e-01	-6.331649788705551174e-01	4.289307655681859899e-01	-1.090546623313913166e+00	-5.588383507159737640e-01	-4.454126588179465607e-01	3.473058903490278126e-02	-7.261089357690351243e-01	9.909662602834410791e+03	1.512961390934794004e+01	2.923538345693669882e+01	2.504709569818679427e+01	0.000000000000000000e+00	1.157856507882031982e+00	1.094336477990565770e+00	1.063508326896291489e+00	1.016750843898055701e+00	1.735298716117426254e+00	1.017226688343043417e+00	1.366414157975346377e+00	1.298127003924359979e+00	1.475698627850784650e+00	1.011945532115482438e+00	9.916500000000000000e+03	2.058333333333333215e+01	3.387500000000000000e+01	2.904166666666666785e+01	0.000000000000000000e+00	2.541666666666666519e+00	2.666666666666666519e+00	3.000000000000000000e+00	2.666666666666666519e+00	3.041666666666666519e+00	3.125000000000000000e+00	3.291666666666666519e+00	3.041666666666666519e+00	2.916666666666666519e+00	2.750000000000000000e+00	9.923337397165589209e+03	2.603705275731872604e+01	3.851461654306330473e+01	3.303623763514654144e+01	0.000000000000000000e+00	3.925476825451300833e+00	4.238996855342767489e+00	4.936491673103708067e+00	4.316582489435277559e+00	4.348034617215907005e+00	5.232773311656956139e+00	5.216919175357986660e+00	4.785206329408973502e+00	4.357634705482547943e+00	4.488054467884517784e+00	9.930174794331176599e+03	3.149077218130411637e+01	4.315423308612660236e+01	3.703080860362641147e+01	0.000000000000000000e+00	5.309286984235935591e+00	5.811327044018868015e+00	6.872983346207417021e+00	5.966498312203888155e+00	5.654402567765147047e+00	7.340546623313913166e+00	7.142171684049307245e+00	6.528745992151279154e+00	5.798602744298429812e+00	6.226108935769035568e+00
5.100000000000000533e+00	9.902038905897978111e+03	9.761369512082044508e+00	2.465432944360281553e+01	2.190920588926057277e+01	1.717153147564752942e+02	-2.259536509026025541e-01	-3.957678190586317868e-01	-1.076661324782894891e+00	-6.331649788705551174e-01	7.168859744048892146e-01	-1.090546623313913166e+00	-5.252789675967406424e-01	-3.282482484097868358e-01	3.473058903490278126e-02	-7.192290721568159739e-01	9.908956952948989056e+03	1.525568475604102225e+01	2.916049805513473814e+01	2.580876961129695246e+01	1.876909907115709757e+02	1.157856507882031982e+00	1.260449423804017366e+00	1.003336004275219295e+00	1.016750843898055701e+00	1.983442987202444607e+00	1.017226688343043417e+00	1.404027182868296419e+00	1.377542542461773323e+00	1.475698627850784650e+00	1.036218797254925272e+00	9.915875000000000000e+03	2.075000000000000000e+01	3.366666666666666430e+01	2.970833333333333215e+01	2.036666666666666572e+02	2.541666666666666519e+00	2.916666666666666519e+00	3.083333333333333481e+00	2.666666666666666519e+00	3.250000000000000000e+00	3.125000000000000000e+00	3.333333333333333481e+00	3.083333333333333481e+00	2.916666666666666519e+00	2.791666666666666519e+00	9.922793047051010944e+03	2.624431524395897952e+01	3.817283527819859046e+01	3.360789705536971184e+01	2.196423426217623387e+02	3.925476825451300833e+00	4.572883909529315893e+00	5.163330662391447667e+00	4.316582489435277559e+00	4.516557012797555615e+00	5.232773311656956139e+00	5.262639483798370321e+00	4.789124124204893640e+00	4.357634705482547943e+00	4.547114536078407987e+00	9.929711094102021889e+03	3.173863048791795549e+01	4.267900388973050951e+01	3.750746077740609508e+01	2.356180185768580202e+02	5.309286984235935591e+00	6.229101152391964824e+00	7.243327991449561409e+00	5.966498312203888155e+00	5.783114025595111229e+00	7.340546623313913166e+00	7.191945634263407605e+00	6.494914915076453354e+00	5.798602744298429812e+00	6.302562405490149011e+00
5.200000000000000178e+00	9.900546980436009108e+03	9.598819802268955925e+00	2.366568316855746446e+01	2.205598886281294568e+01	1.810686968518252513e+02	-2.583214624640404189e-01	-3.957678190586317868e-01	-7.907985169006090942e-01	-3.695127897317762589e-01	7.435191914298906468e-01	-1.149768954997626214e+00	-5.752109648304437606e-01	-3.282482484097868358e-01	3.473058903490278126e-02	-8.029040382119054797e-01	9.907815156884671524e+03	1.542440990113447796e+01	2.852034158427873223e+01	2.617382776473980499e+01	1.980343484259126399e+02	1.204172602101313050e+00	1.260449423804017366e+00	1.208767408216362194e+00	1.211076938467445130e+00	2.017592929048278805e+00	1.029282189167853634e+00	1.399894517584778120e+00	1.377542542461773323e+00	1.475698627850784650e+00	1.015214647560714001e+00	9.915083333333333940e+03	2.125000000000000000e+01	3.337500000000000000e+01	3.029166666666666785e+01	2.150000000000000000e+02	2.666666666666666519e+00	2.916666666666666519e+00	3.208333333333333481e+00	2.791666666666666519e+00	3.291666666666666519e+00	3.208333333333333481e+00	3.375000000000000000e+00	3.083333333333333481e+00	2.916666666666666519e+00	2.833333333333333481e+00	9.922351509781996356e+03	2.707559009886552204e+01	3.822965841572126777e+01	3.440950556859353071e+01	2.319656515740873601e+02	4.129160731232019543e+00	4.572883909529315893e+00	5.207899258450304991e+00	4.372256394865887685e+00	4.565740404285054233e+00	5.387384477498812885e+00	5.350105482415221658e+00	4.789124124204893640e+00	4.357634705482547943e+00	4.651452019105953184e+00	9.929619686230658772e+03	3.290118019773104407e+01	4.308431683144253554e+01	3.852734447052039002e+01	2.489313031481747487e+02	5.591654795797373012e+00	6.229101152391964824e+00	7.207465183567276057e+00	5.952846123065109296e+00	5.839814141903442390e+00	7.566435621664293620e+00	7.325210964830443316e+00	6.494914915076453354e+00	5.798602744298429812e+00	6.469570704878572442e+00
5.300000000000000711e+00	9.898585087816503801e+03	8.860841352025831341e+00	2.309861120496763931e+01	2.229583435008953529e+01	4.903456787305182729e+01	-2.583214624640404189e-01	-5.118845842842465466e-01	-6.764063297965821064e-01	-4.572915038553673206e-01	6.174346487042838838e-01	-1.308303139997527342e+00	-5.752109648304437606e-01	-3.282482484097868358e-01	1.851439164995647424e-01	-9.246710383926659560e-01	9.906500877241585840e+03	1.511792067601291478e+01	2.823680560248381965e+01	2.656458384171143194e+01	5.832978393652591365e+01	1.204172602101313050e+00	1.244057707857876727e+00	1.286796835101708947e+00	1.208854248072316340e+00	1.996217324352141942e+00	9.916817633345695882e-01	1.399894517584778120e+00	1.377542542461773323e+00	1.613405291583115631e+00	9.751644808036670220e-01	9.914416666666666060e+03	2.137500000000000000e+01	3.337500000000000000e+01	3.083333333333333215e+01	6.762500000000000000e+01	2.666666666666666519e+00	3.000000000000000000e+00	3.250000000000000000e+00	2.875000000000000000e+00	3.375000000000000000e+00	3.291666666666666519e+00	3.375000000000000000e+00	3.083333333333333481e+00	3.041666666666666519e+00	2.875000000000000000e+00	9.922332456091746280e+03	2.763207932398708522e+01	3.851319439751618035e+01	3.510208282495523235e+01	7.692021606347408635e+01	4.129160731232019543e+00	4.755942292142123051e+00	5.213203164898290609e+00	4.541145751927683882e+00	4.753782675647857836e+00	5.591651569998763449e+00	5.350105482415221658e+00	4.789124124204893640e+00	4.469928041750216963e+00	4.774835519196333422e+00	9.930248245516828320e+03	3.388915864797417044e+01	4.365138879503236069e+01	3.937083231657712901e+01	8.621543212694817271e+01	5.591654795797373012e+00	6.511884584284246102e+00	7.176406329796582106e+00	6.207291503855367765e+00	6.132565351295715672e+00	7.891636473330860824e+00	7.325210964830443316e+00	6.494914915076453354e+00	5.898189416833767851e+00	6.674671038392665956e+00
5.400000000000000355e+00	9.897691599982928892e+03	9.377604449298173606e+00	2.268524633897799703e+01	2.273878930203679261e+01	1.723672722271342828e+00	-2.625905783293145390e-01	-5.118845842842465466e-01	-5.379368392348906625e-01	-3.957678190586317868e-01	7.311253790273082309e-01	-1.380711874576983522e+00	-6.213471465285720363e-01	-3.282482484097868358e-01	1.441346519086006417e-01	-8.046073016252117682e-01	9.905762466658132325e+03	1.537630222464908769e+01	2.803012316948899851e+01	2.707772798435173200e+01	4.549336361135670970e+00	1.222871377502009471e+00	1.244057707857876727e+00	1.439364913715887928e+00	1.260449423804017366e+00	2.115562689513653893e+00	9.763107293781749796e-01	1.397659760069047241e+00	1.377542542461773323e+00	1.613733992620967062e+00	1.076863015854060857e+00	9.913833333333333940e+03	2.137500000000000000e+01	3.337500000000000000e+01	3.141666666666666785e+01	7.375000000000000000e+00	2.708333333333333481e+00	3.000000000000000000e+00	3.416666666666666519e+00	2.916666666666666519e+00	3.500000000000000000e+00	3.333333333333333481e+00	3.416666666666666519e+00	3.083333333333333481e+00	3.083333333333333481e+00	2.958333333333333481e+00	9.921904200008535554e+03	2.737369777535091231e+01	3.871987683051099793e+01	3.575560534898160370e+01	1.020066363886432903e+01	4.193795289164657270e+00	4.755942292142123051e+00	5.393968419617444887e+00	4.572883909529315893e+00	4.884437310486346107e+00	5.690355937288492427e+00	5.435673573264285352e+00	4.789124124204893640e+00	4.552932674045699457e+00	4.839803650812606328e+00	9.929975066683738987e+03	3.337239555070182462e+01	4.406475366102200297e+01	4.009454403129654310e+01	1.302632727772865806e+01	5.679257244995981502e+00	6.511884584284246102e+00	7.371270172568223700e+00	6.229101152391964824e+00	6.268874620972692213e+00	8.047378541243650929e+00	7.454680479861904630e+00	6.494914915076453354e+00	6.022532014758066765e+00	6.721273968291878731e+00
5.500000000000000000e+00	9.897141546268077946e+03	9.543494292687494607e+00	2.214493174249622598e+01	2.306470237468939644e+01	-1.032172385686607630e+00	-3.186587732536612094e-01	-4.928850100747497187e-01	-6.633319989322652432e-01	-2.809652875961350382e-01	7.144674243854378659e-01	-1.380711874576983522e+00	-5.414518843273805615e-01	-3.282482484097868358e-01	1.076888349613880358e-01	-9.581140290126390902e-01	9.905216606467372912e+03	1.548008047967708123e+01	2.780163253791478084e+01	2.744901785401136252e+01	-1.202528595099704445e-01	1.215670613373169395e+00	1.274390828295958400e+00	1.418334000533867378e+00	1.338684022868599222e+00	2.128067045526051970e+00	9.763107293781749796e-01	1.479274057836309719e+00	1.377542542461773323e+00	1.616344417480694018e+00	1.020942985493680455e+00	9.913291666666666060e+03	2.141666666666666785e+01	3.345833333333333570e+01	3.183333333333333215e+01	7.916666666666666297e-01	2.750000000000000000e+00	3.041666666666666519e+00	3.500000000000000000e+00	2.958333333333333481e+00	3.541666666666666519e+00	3.333333333333333481e+00	3.500000000000000000e+00	3.083333333333333481e+00	3.125000000000000000e+00	3.000000000000000000e+00	9.921366726865959208e+03	2.735325285365625447e+01	3.911503412875188701e+01	3.621764881265529823e+01	1.703586192843303593e+00	4.284329386626830605e+00	4.808942505037374637e+00	5.581665999466132178e+00	4.577982643798067741e+00	4.955266287807281067e+00	5.690355937288492427e+00	5.520725942163689837e+00	4.789124124204893640e+00	4.633655582519305760e+00	4.979057014506319767e+00	9.929441787065254175e+03	3.328983904064584465e+01	4.477173492417044542e+01	4.060196429197726786e+01	2.615505719019940667e+00	5.818658773253661209e+00	6.576218343408083200e+00	7.663331998932265243e+00	6.197631954262801557e+00	6.368865908947895171e+00	8.047378541243650929e+00	7.541451884327380562e+00	6.494914915076453354e+00	6.142311165038611520e+00	6.958114029012639534e+00
5.600000000000000533e+00	9.896921364539806746e+03	9.881049961377749824e+00	2.237560828871112406e+01	2.325314521403359791e+01	-4.694374650592332832e-01	-1.510739305015960099e-01	-4.245941966415314184e-01	-6.633319989322652432e-01	-3.166247903553998100e-01	7.598209423170976251e-01	-1.380711874576983522e+00	-5.414518843273805615e-01	-4.949677714955784680e-01	1.852426966669464825e-01	-9.581140290126390902e-01	9.904773182269902463e+03	1.569052498068887402e+01	2.808363747768889596e+01	2.766823927368346858e+01	-1.930520658629499842e-01	1.320296368082535254e+00	1.329369568345901031e+00	1.418334000533867378e+00	1.341687604822300095e+00	2.171577137825215331e+00	9.763107293781749796e-01	1.479274057836309719e+00	1.315016114252210766e+00	1.675954681666806501e+00	1.020942985493680455e+00	9.912625000000000000e+03	2.150000000000000000e+01	3.379166666666666430e+01	3.208333333333333570e+01	8.333333333333332871e-02	2.791666666666666519e+00	3.083333333333333481e+00	3.500000000000000000e+00	3.000000000000000000e+00	3.583333333333333481e+00	3.333333333333333481e+00	3.500000000000000000e+00	3.125000000000000000e+00	3.166666666666666519e+00	3.000000000000000000e+00	9.920476817730097537e+03	2.730947501931112598e+01	3.949969585564443264e+01	3.649842739298320282e+01	3.597187325296166138e-01	4.263036965250798005e+00	4.837297098320766153e+00	5.581665999466132178e+00	4.658312395177699905e+00	4.995089528841451632e+00	5.690355937288492427e+00	5.520725942163689837e+00	4.934983885747788790e+00	4.657378651666526537e+00	4.979057014506319767e+00	9.928328635460193254e+03	3.311895003862225195e+01	4.520772504462220809e+01	4.091352145263307705e+01	6.361041317258999683e-01	5.734407263834929047e+00	6.591260863308198381e+00	7.663331998932265243e+00	6.316624790355399810e+00	6.406845724349569338e+00	8.047378541243650929e+00	7.541451884327380562e+00	6.744967771495578468e+00	6.148090636666386999e+00	6.958114029012639534e+00
5.700000000000000178e+00	9.896257814408279955e+03	9.500362955566226120e+00	2.283974548739218591e+01	2.426213565816113515e+01	0.000000000000000000e+00	-8.655927398614338131e-02	-4.245941966415314184e-01	-7.001555308748055317e-01	-2.072915038553673206e-01	7.416785375359591370e-01	-1.344198378255923032e+00	-5.364023647694247110e-01	-3.767152709115499931e-01	1.852426966669464825e-01	-9.782490317307792616e-01	9.904253907204139978e+03	1.547934814444978002e+01	2.825320607702942510e+01	2.844356782908056758e+01	0.000000000000000000e+00	1.394220363006928309e+00	1.329369568345901031e+00	1.420755567895930493e+00	1.458854248072316340e+00	2.204172602101312606e+00	1.015400810872038484e+00	1.523465484281954385e+00	1.394975697877558263e+00	1.675954681666806501e+00	1.031708817467943629e+00	9.912250000000000000e+03	2.145833333333333215e+01	3.366666666666666430e+01	3.262500000000000000e+01	0.000000000000000000e+00	2.875000000000000000e+00	3.083333333333333481e+00	3.541666666666666519e+00	3.125000000000000000e+00	3.666666666666666519e+00	3.375000000000000000e+00	3.583333333333333481e+00	3.166666666666666519e+00	3.166666666666666519e+00	3.041666666666666519e+00	9.920246092795860022e+03	2.743731852221688428e+01	3.908012725630390349e+01	3.680643217091943598e+01	0.000000000000000000e+00	4.355779636993071691e+00	4.837297098320766153e+00	5.662577765437402988e+00	4.791145751927683882e+00	5.129160731232020431e+00	5.734599189127961516e+00	5.643201182384713022e+00	4.938357635455774997e+00	4.657378651666526537e+00	5.051624515865389853e+00	9.928242185591720045e+03	3.341630371110043995e+01	4.449358784594114269e+01	4.098786434183886485e+01	0.000000000000000000e+00	5.836559273986143381e+00	6.591260863308198381e+00	7.783488864208138125e+00	6.457291503855367765e+00	6.591654795797373900e+00	8.094198378255923032e+00	7.703069031436092118e+00	6.710048604244883030e+00	6.148090636666386999e+00	7.061582365064111855e+00
5.800000000000000711e+00	9.895773475362497265e+03	9.739259243390282705e+00	2.284001774657823347e+01	2.444267133784109092e+01	0.000000000000000000e+00	-1.763738123006710623e-01	-4.245941966415314184e-01	-7.001555308748055317e-01	-1.832918737069633153e-01	8.518105831662317051e-01	-1.376267948182802403e+00	-5.364023647694247110e-01	-2.547657925300246262e-01	1.852426966669464825e-01	-9.782490317307792616e-01	9.903699237681248633e+03	1.568212962169514135e+01	2.835750887328911674e+01	2.865883566892054546e+01	0.000000000000000000e+00	1.390979760516331210e+00	1.329369568345901031e+00	1.420755567895930493e+00	1.491687396479851602e+00	2.280071958249782593e+00	1.020199359241932058e+00	1.523465484281954385e+00	1.476783770401654428e+00	1.675954681666806501e+00	1.031708817467943629e+00	9.911625000000000000e+03	2.162500000000000000e+01	3.387500000000000000e+01	3.287500000000000000e+01	0.000000000000000000e+00	2.958333333333333481e+00	3.083333333333333481e+00	3.541666666666666519e+00	3.166666666666666519e+00	3.708333333333333481e+00	3.416666666666666519e+00	3.583333333333333481e+00	3.208333333333333481e+00	3.166666666666666519e+00	3.041666666666666519e+00	9.919550762318751367e+03	2.756787037830486042e+01	3.939249112671087971e+01	3.709116433107945454e+01	0.000000000000000000e+00	4.525686906150335531e+00	4.837297098320766153e+00	5.662577765437402988e+00	4.841645936853481658e+00	5.136594708416884814e+00	5.813133974091400979e+00	5.643201182384713022e+00	4.939882896265012313e+00	4.657378651666526537e+00	5.051624515865389853e+00	9.927476524637502735e+03	3.351074075660972085e+01	4.490998225342176653e+01	4.130732866215890908e+01	0.000000000000000000e+00	6.093040478967338025e+00	6.591260863308198381e+00	7.783488864208138125e+00	6.516625207040296353e+00	6.564856083500435702e+00	8.209601281516135884e+00	7.703069031436092118e+00	6.671432459196691589e+00	6.148090636666386999e+00	7.061582365064111855e+00
5.900000000000000355e+00	9.895837728945725758e+03	1.110129694472825435e+01	2.213006062137618102e+01	2.479916177727518800e+01	0.000000000000000000e+00	-1.763738123006710623e-01	-4.016839949164712209e-01	-7.723781151239923481e-01	-1.072443773462934402e-01	8.518105831662317051e-01	-1.364839839775474850e+00	-4.905194082885824258e-01	-2.737290853109954902e-01	2.251387816048611157e-02	-9.782490317307792616e-01	9.903439697806195909e+03	1.650898180569745932e+01	2.796086364402142266e+01	2.902458088863759400e+01	0.000000000000000000e+00	1.390979760516331210e+00	1.361658002541764390e+00	1.405477609104670567e+00	1.550544477993520021e+00	2.280071958249782593e+00	1.067580080112262575e+00	1.567240295855708787e+00	1.488135457344502255e+00	1.636256939080243056e+00	1.031708817467943629e+00	9.911041666666666060e+03	2.191666666666666785e+01	3.379166666666666430e+01	3.325000000000000000e+01	0.000000000000000000e+00	2.958333333333333481e+00	3.125000000000000000e+00	3.583333333333333481e+00	3.208333333333333481e+00	3.708333333333333481e+00	3.500000000000000000e+00	3.625000000000000000e+00	3.250000000000000000e+00	3.250000000000000000e+00	3.041666666666666519e+00	9.918643635527136212e+03	2.732435152763587638e+01	3.962246968931190594e+01	3.747541911136240600e+01	0.000000000000000000e+00	4.525686906150335531e+00	4.888341997458235610e+00	5.761189057561995952e+00	4.866122188673147164e+00	5.136594708416884814e+00	5.932419919887736981e+00	5.682759704144291213e+00	5.011864542655497523e+00	4.863743060919756722e+00	5.051624515865389853e+00	9.926245604387606363e+03	3.273203638860508136e+01	4.545327271195714758e+01	4.170083822272481200e+01	0.000000000000000000e+00	6.093040478967338025e+00	6.651683994916471221e+00	7.939044781790659755e+00	6.523911044012960403e+00	6.564856083500435702e+00	8.364839839775473962e+00	7.740519408288582426e+00	6.773729085310995046e+00	6.477486121839513444e+00	7.061582365064111855e+00
6.000000000000000000e+00	9.894922238072602340e+03	1.093594450170724208e+01	2.161767853212753820e+01	2.507739737275782232e+01	0.000000000000000000e+00	-3.941359122269227910e-02	-4.016839949164712209e-01	-7.930293867532163254e-01	1.549357015365115942e-01	8.518105831662317051e-01	-1.364839839775474850e+00	-4.905194082885824258e-01	-2.897281578240495925e-01	2.251387816048611157e-02	-8.712701725682241438e-01	9.902711119036301170e+03	1.644713891752028800e+01	2.772550593273043518e+01	2.939286535304557901e+01	0.000000000000000000e+00	1.501126537721987120e+00	1.361658002541764390e+00	1.436818639956725097e+00	1.785801184101589056e+00	2.280071958249782593e+00	1.067580080112262575e+00	1.567240295855708787e+00	1.500969254421308463e+00	1.636256939080243056e+00	1.106031580382554669e+00	9.910500000000000000e+03	2.195833333333333215e+01	3.383333333333333570e+01	3.370833333333333570e+01	0.000000000000000000e+00	3.041666666666666519e+00	3.125000000000000000e+00	3.666666666666666519e+00	3.416666666666666519e+00	3.708333333333333481e+00	3.500000000000000000e+00	3.625000000000000000e+00	3.291666666666666519e+00	3.250000000000000000e+00	3.083333333333333481e+00	9.918288880963698830e+03	2.746952774914637629e+01	3.994116073393623623e+01	3.802380131362109239e+01	0.000000000000000000e+00	4.582206795611345918e+00	4.888341997458235610e+00	5.896514693376607497e+00	5.047532149231743759e+00	5.136594708416884814e+00	5.932419919887736981e+00	5.682759704144291213e+00	5.082364078912024574e+00	4.863743060919756722e+00	5.060635086284111850e+00	9.926077761927397660e+03	3.298072216495942399e+01	4.604898813453912965e+01	4.233926929390884908e+01	0.000000000000000000e+00	6.122746924556025760e+00	6.651683994916471221e+00	8.126362720086548919e+00	6.678397631796821443e+00	6.564856083500435702e+00	8.364839839775473962e+00	7.740519408288582426e+00	6.873061491157383074e+00	6.477486121839513444e+00	7.037936839234891551e+00
6.100000000000000533e+00	9.893578419546351142e+03	1.020275952866519553e+01	2.136960497030430162e+01	2.518203599967181816e+01	1.755780043712800875e+02	3.283246371281256515e-02	-4.016839949164712209e-01	-6.306053489816032531e-01	1.427556226537070039e-01	9.661178185849892408e-01	-1.390512252319230146e+00	-4.905194082885824258e-01	-2.567765380896691596e-01	2.251387816048611157e-02	-8.610153245315248505e-01	9.901705876439842541e+03	1.612221309766593080e+01	2.772646915181881866e+01	2.961185133316924123e+01	1.899140021856400438e+02	1.558082898523073023e+00	1.361658002541764390e+00	1.538863992175865114e+00	1.800544477993520243e+00	2.358058909292494398e+00	1.075577207173718186e+00	1.567240295855708787e+00	1.538278397621832161e+00	1.636256939080243056e+00	1.152825671067570834e+00	9.909833333333333940e+03	2.204166666666666785e+01	3.408333333333333570e+01	3.404166666666666430e+01	2.042500000000000000e+02	3.083333333333333481e+00	3.125000000000000000e+00	3.708333333333333481e+00	3.458333333333333481e+00	3.750000000000000000e+00	3.541666666666666519e+00	3.625000000000000000e+00	3.333333333333333481e+00	3.250000000000000000e+00	3.166666666666666519e+00	9.917960790226825338e+03	2.796112023566740490e+01	4.044019751484785274e+01	3.847148200016408737e+01	2.185859978143599562e+02	4.608583768143594384e+00	4.888341997458235610e+00	5.877802674490801849e+00	5.116122188673147164e+00	5.141941090707505602e+00	6.007756126159614851e+00	5.682759704144291213e+00	5.128388269044834580e+00	4.863743060919756722e+00	5.180507662265762647e+00	9.926088247120316737e+03	3.388057380466813839e+01	4.679706169636236979e+01	4.290129733366151044e+01	2.329219956287199125e+02	6.133834202953854842e+00	6.651683994916471221e+00	8.047272015648269772e+00	6.773911044012960403e+00	6.533882181415011203e+00	8.473845585652563628e+00	7.740519408288582426e+00	6.923443204756336122e+00	6.477486121839513444e+00	7.194348657864857444e+00
6.200000000000000178e+00	9.892794225343095604e+03	9.541948201411514674e+00	2.207052509259691675e+01	2.574404964229086801e+01	1.951734289655314001e+02	3.283246371281256515e-02	-5.323959479105733195e-01	-6.796928084321041119e-01	2.708988476080351759e-01	1.084936371848047365e+00	-1.390512252319230146e+00	-4.905194082885824258e-01	-3.133826627217879413e-01	1.042347501824534284e-01	-7.489033568612546432e-01	9.901105446004879923e+03	1.570847410070575734e+01	2.813942921296512623e+01	3.012202482114543400e+01	2.078158811494323857e+02	1.558082898523073023e+00	1.337968692711380081e+00	1.555986929117281203e+00	1.927116090470684329e+00	2.438301519257357164e+00	1.075577207173718186e+00	1.567240295855708787e+00	1.530808668639106029e+00	1.697950708424559974e+00	1.229714988236039419e+00	9.909416666666666060e+03	2.187500000000000000e+01	3.420833333333333570e+01	3.450000000000000000e+01	2.204583333333333428e+02	3.083333333333333481e+00	3.208333333333333481e+00	3.791666666666666519e+00	3.583333333333333481e+00	3.791666666666666519e+00	3.541666666666666519e+00	3.625000000000000000e+00	3.375000000000000000e+00	3.291666666666666519e+00	3.208333333333333481e+00	9.917727887328452198e+03	2.804152589929424266e+01	4.027723745370154518e+01	3.887797517885456955e+01	2.331007855172343000e+02	4.608583768143594384e+00	5.078697973955287104e+00	6.027346404216052278e+00	5.239550576195982856e+00	5.145031814075975873e+00	6.007756126159614851e+00	5.682759704144291213e+00	5.219191331360893749e+00	4.885382624908773508e+00	5.186951678430627766e+00	9.926039107990236516e+03	3.420805179858848533e+01	4.634614157406975465e+01	4.325595035770913199e+01	2.457432377011352855e+02	6.133834202953854842e+00	6.949062614577240282e+00	8.263026141765436705e+00	6.895767819058631787e+00	6.498396961485285672e+00	8.473845585652563628e+00	7.740519408288582426e+00	7.063382662721787497e+00	6.479098583150879165e+00	7.165570023527921606e+00
6.300000000000000711e+00	9.891691031221474987e+03	8.850438603899702272e+00	2.174533253541596878e+01	2.661350291639391941e+01	4.786752930261877026e+01	-5.370518712677485595e-02	-3.816228067556979298e-01	-8.265068506455106601e-01	3.668350211294444385e-01	1.084596249588225980e+00	-1.244249452653412913e+00	-4.429426686459847495e-01	-3.133826627217879413e-01	1.886729559811319845e-01	-9.233280085163046991e-01	9.900324682277403554e+03	1.534188596861651632e+01	2.797683293437465224e+01	3.080675145819695970e+01	5.664209798464271728e+01	1.535647406436612572e+00	1.455021929955484294e+00	1.524246574677244670e+00	2.016750843898055479e+00	2.458964791460779509e+00	1.169541940339960284e+00	1.611861999010340885e+00	1.530808668639106029e+00	1.761003144657232733e+00	1.163335995741847650e+00	9.908958333333333940e+03	2.183333333333333215e+01	3.420833333333333570e+01	3.500000000000000000e+01	6.541666666666667140e+01	3.125000000000000000e+00	3.291666666666666519e+00	3.875000000000000000e+00	3.666666666666666519e+00	3.833333333333333481e+00	3.583333333333333481e+00	3.666666666666666519e+00	3.375000000000000000e+00	3.333333333333333481e+00	3.250000000000000000e+00	9.917591984389264326e+03	2.832478069805014798e+01	4.043983373229201561e+01	3.919324854180304385e+01	7.419123534869062553e+01	4.714352593563387650e+00	5.128311403377848521e+00	6.225753425322755774e+00	5.316582489435277559e+00	5.207701875205887454e+00	5.997124726326706678e+00	5.721471334322991709e+00	5.219191331360893749e+00	4.905663522009434452e+00	5.336664004258151905e+00	9.926225635445192893e+03	3.481622806276696025e+01	4.667133413125070263e+01	4.338649708360608059e+01	8.296580403071456544e+01	6.303705187126775300e+00	6.964956140089030967e+00	8.576506850645511548e+00	6.966498312203889043e+00	6.582070417078440983e+00	8.410916119320079432e+00	7.776276001979317343e+00	7.063382662721787497e+00	6.477993710685534978e+00	7.423328008516304699e+00
6.400000000000000355e+00	9.889539051006204318e+03	8.330589092924945760e+00	2.152194884107289141e+01	2.741720640844138757e+01	9.585481156726194385e-01	2.251387816048611157e-02	-4.379028329949194998e-01	-8.265068506455106601e-01	2.693816196727758516e-01	1.272917500667334334e+00	-1.267596447695231276e+00	-3.115823650641114106e-01	-2.823959479105733195e-01	2.759410030354914056e-01	-9.233280085163046991e-01	9.898832025503101249e+03	1.529029454646247288e+01	2.784430775386977786e+01	3.143776987088736163e+01	2.979274057836309719e+00	1.636256939080243056e+00	1.447715250169206991e+00	1.524246574677244670e+00	1.988857476503054666e+00	2.573958750333667389e+00	1.178701776152384362e+00	1.698375484134611035e+00	1.587968692711380081e+00	1.825470501517745703e+00	1.163335995741847650e+00	9.908125000000000000e+03	2.225000000000000000e+01	3.416666666666666430e+01	3.545833333333333570e+01	5.000000000000000000e+00	3.250000000000000000e+00	3.333333333333333481e+00	3.875000000000000000e+00	3.708333333333333481e+00	3.875000000000000000e+00	3.625000000000000000e+00	3.708333333333333481e+00	3.458333333333333481e+00	3.375000000000000000e+00	3.250000000000000000e+00	9.917417974496898751e+03	2.920970545353752712e+01	4.048902557946355074e+01	3.947889679577930622e+01	7.020725942163689837e+00	4.863743060919756722e+00	5.218951416497460194e+00	6.225753425322755774e+00	5.427809190163612740e+00	5.176041249666332611e+00	6.071298223847615638e+00	5.718291182532055927e+00	5.328697973955287104e+00	4.924529498482254297e+00	5.336664004258151905e+00	9.926710948993795682e+03	3.616941090707505424e+01	4.681138449226043718e+01	4.349946025822528384e+01	9.041451884327379673e+00	6.477486121839513444e+00	7.104569499661586462e+00	8.576506850645511548e+00	7.147285046993891555e+00	6.477082499332665222e+00	8.517596447695231276e+00	7.728249031730777929e+00	7.199062614577240282e+00	6.474058996964508594e+00	7.423328008516304699e+00
6.500000000000000000e+00	9.889335806864735787e+03	8.669949886932599270e+00	2.114179898534272439e+01	2.775378874876467705e+01	-7.669410907075053796e-01	1.042347501824534284e-01	-4.465398292660336388e-01	-5.825756949558398290e-01	3.221726997994780461e-01	1.345597432234852953e+00	-1.340731486567036779e+00	-1.764063297965821064e-01	-2.823959479105733195e-01	4.594909640922364424e-01	-9.233280085163046991e-01	9.898459570099033954e+03	1.554330827679963356e+01	2.757089949267136220e+01	3.187689437438233853e+01	-7.097054535375268980e-02	1.697950708424559974e+00	1.464230085366983181e+00	1.708712152522080086e+00	2.036086349899739023e+00	2.651965382784092995e+00	1.183800923383148351e+00	1.786796835101708947e+00	1.587968692711380081e+00	1.958912148712784962e+00	1.163335995741847650e+00	9.907583333333333940e+03	2.241666666666666785e+01	3.400000000000000000e+01	3.600000000000000000e+01	6.250000000000000000e-01	3.291666666666666519e+00	3.375000000000000000e+00	4.000000000000000000e+00	3.750000000000000000e+00	3.958333333333333481e+00	3.708333333333333481e+00	3.750000000000000000e+00	3.458333333333333481e+00	3.458333333333333481e+00	3.250000000000000000e+00	9.916707096567633926e+03	2.929002505653370036e+01	4.042910050732863425e+01	4.012310562561766147e+01	1.320970545353752801e+00	4.885382624908773508e+00	5.285769914633016597e+00	6.291287847477919470e+00	5.463913650100261421e+00	5.264701283882573968e+00	6.232865743283518611e+00	5.713203164898290609e+00	5.328697973955287104e+00	4.957754517953882001e+00	5.336664004258151905e+00	9.925830859801932093e+03	3.616338344640073643e+01	4.685820101465727561e+01	4.424621125123532295e+01	2.016941090707505602e+00	6.479098583150879165e+00	7.196539829266033195e+00	8.582575694955838941e+00	7.177827300200521954e+00	6.571069234431814010e+00	8.757398153233703297e+00	7.676406329796582106e+00	7.199062614577240282e+00	6.457175702574430076e+00	7.423328008516304699e+00
6.600000000000000533e+00	9.888934960429665807e+03	1.002071553634845635e+01	2.177971665624166064e+01	2.877466023633014203e+01	0.000000000000000000e+00	6.781086116926182683e-02	-3.266883163919209743e-01	-4.482912643413969889e-01	5.267436626400443522e-01	1.304322049057193400e+00	-1.339258092954048518e+00	-3.713500255338075817e-02	-2.871350025533807582e-01	4.594909640922364424e-01	-9.233280085163046991e-01	9.897779980214832904e+03	1.646869110150756299e+01	2.784819166145416247e+01	3.265816345149840316e+01	0.000000000000000000e+00	1.721405430584630913e+00	1.565822508470706254e+00	1.796687701162634987e+00	2.159205164653355435e+00	2.672994357861930403e+00	1.226204286856309000e+00	1.877265832056642880e+00	1.627265832056642880e+00	1.958912148712784962e+00	1.163335995741847650e+00	9.906625000000000000e+03	2.291666666666666785e+01	3.391666666666666430e+01	3.654166666666666430e+01	0.000000000000000000e+00	3.375000000000000000e+00	3.458333333333333481e+00	4.041666666666666963e+00	3.791666666666666519e+00	4.041666666666666963e+00	3.791666666666666519e+00	3.791666666666666519e+00	3.541666666666666519e+00	3.458333333333333481e+00	3.250000000000000000e+00	9.915470019785167096e+03	2.936464223182577271e+01	3.998514167187916257e+01	4.042516988183492543e+01	0.000000000000000000e+00	5.028594569415369087e+00	5.350844158195960709e+00	6.286645632170698939e+00	5.424128168679978046e+00	5.410338975471403522e+00	6.357129046477023593e+00	5.706067501276690379e+00	5.456067501276690379e+00	4.957754517953882001e+00	5.336664004258151905e+00	9.924315039570334193e+03	3.581261779698488112e+01	4.605361667709166795e+01	4.430867309700318657e+01	0.000000000000000000e+00	6.682189138830738173e+00	7.243354983058587493e+00	8.531624597674731802e+00	7.056589670693288241e+00	6.779011284276140969e+00	8.922591426287381111e+00	7.620468335886713795e+00	7.370468335886713795e+00	6.457175702574430076e+00	7.423328008516304699e+00
6.700000000000000178e+00	9.888945878195880141e+03	1.030824796239521390e+01	2.081104074252234781e+01	2.936353339285357933e+01	0.000000000000000000e+00	8.434974468013400895e-02	-3.304200518296478428e-01	-5.765068506455106601e-01	5.335016877961122894e-01	1.278218191243546187e+00	-1.254779174157916177e+00	1.065533708336845464e-01	-1.989352393034051758e-01	5.560797112240511986e-01	-9.304641802978008691e-01	9.897556272431273101e+03	1.661245731453094265e+01	2.728052037126117568e+01	3.326510002976012004e+01	0.000000000000000000e+00	1.792174872340067004e+00	1.605623307418509338e+00	1.774246574677244670e+00	2.183417510564722885e+00	2.701609095621773093e+00	1.289277079587708652e+00	1.969943352083509014e+00	1.692199047014964153e+00	2.028039855612025377e+00	1.180601243184432825e+00	9.906166666666666060e+03	2.291666666666666785e+01	3.375000000000000000e+01	3.716666666666666430e+01	0.000000000000000000e+00	3.500000000000000000e+00	3.541666666666666519e+00	4.125000000000000000e+00	3.833333333333333481e+00	4.125000000000000000e+00	3.833333333333333481e+00	3.833333333333333481e+00	3.583333333333333481e+00	3.500000000000000000e+00	3.291666666666666519e+00	9.914777060902059020e+03	2.922087601880239305e+01	4.021947962873882432e+01	4.106823330357320856e+01	0.000000000000000000e+00	5.207825127659932996e+00	5.477710025914824143e+00	6.475753425322755774e+00	5.483249156101944521e+00	5.548390904378226907e+00	6.377389587078958755e+00	5.696723314583158171e+00	5.474467619651703032e+00	4.971960144387974623e+00	5.402732090148900213e+00	9.923387455137451980e+03	3.552508537093812180e+01	4.668895925747764863e+01	4.496979994047974571e+01	0.000000000000000000e+00	6.915650255319865991e+00	7.413753385162980436e+00	8.826506850645511548e+00	7.133164978870555117e+00	6.971781808756453813e+00	8.921445840824583584e+00	7.560113295832982416e+00	7.365601905970072139e+00	6.443920288775949246e+00	7.513797513631134350e+00
6.800000000000000711e+00	9.888693548224649930e+03	1.156904786701183596e+01	2.096734008451777953e+01	2.952151687107621925e+01	0.000000000000000000e+00	2.260889559870395971e-01	-4.021852052445678005e-01	-5.765068506455106601e-01	5.335016877961122894e-01	1.278218191243546187e+00	-1.201498136839344255e+00	1.065533708336845464e-01	-3.671798556678278480e-01	5.560797112240511986e-01	-9.742826611066948139e-01	9.897034274112324056e+03	1.728452393350591620e+01	2.756700337559222191e+01	3.348992510220477925e+01	0.000000000000000000e+00	1.883877811326853058e+00	1.632240730711049359e+00	1.774246574677244670e+00	2.183417510564722885e+00	2.701609095621773093e+00	1.336750931580327872e+00	1.969943352083509014e+00	1.628910072166086076e+00	2.028039855612025377e+00	1.179525336113319334e+00	9.905375000000000000e+03	2.300000000000000000e+01	3.416666666666666430e+01	3.745833333333333570e+01	0.000000000000000000e+00	3.541666666666666519e+00	3.666666666666666519e+00	4.125000000000000000e+00	3.833333333333333481e+00	4.125000000000000000e+00	3.875000000000000000e+00	3.833333333333333481e+00	3.625000000000000000e+00	3.500000000000000000e+00	3.333333333333333481e+00	9.913715725887675944e+03	2.871547606649408380e+01	4.076632995774110668e+01	4.142674156446189215e+01	0.000000000000000000e+00	5.199455522006480201e+00	5.701092602622283678e+00	6.475753425322755774e+00	5.483249156101944521e+00	5.548390904378226907e+00	6.413249068419672128e+00	5.696723314583158171e+00	5.621089927833914146e+00	4.971960144387974623e+00	5.487141330553347629e+00	9.922056451775350070e+03	3.443095213298816759e+01	4.736599324881554907e+01	4.539514979559045571e+01	0.000000000000000000e+00	6.857244377346293440e+00	7.735518538577901282e+00	8.826506850645511548e+00	7.133164978870555117e+00	6.971781808756453813e+00	8.951498136839344255e+00	7.560113295832982416e+00	7.617179855667828292e+00	6.443920288775949246e+00	7.640949327773361333e+00
6.900000000000000355e+00	9.888197222451828566e+03	1.181236319659005396e+01	2.106947362281464109e+01	2.991809977766676454e+01	0.000000000000000000e+00	2.260889559870395971e-01	-3.115823650641122988e-01	-5.765068506455106601e-01	7.340136762890958622e-01	1.440713015764063964e+00	-1.201498136839344255e+00	1.065533708336845464e-01	-3.671798556678278480e-01	6.561183844698694756e-01	-9.742826611066948139e-01	9.896598611225914283e+03	1.736451493162836002e+01	2.768057014474065269e+01	3.385488322216671264e+01	0.000000000000000000e+00	1.883877811326853058e+00	1.698375484134610591e+00	1.774246574677244670e+00	2.367006838144547931e+00	2.824523174548698279e+00	1.336750931580327872e+00	1.969943352083509014e+00	1.628910072166086076e+00	2.098892525568268219e+00	1.179525336113319334e+00	9.905000000000000000e+03	2.291666666666666785e+01	3.429166666666666430e+01	3.779166666666666430e+01	0.000000000000000000e+00	3.541666666666666519e+00	3.708333333333333481e+00	4.125000000000000000e+00	4.000000000000000000e+00	4.208333333333333037e+00	3.875000000000000000e+00	3.833333333333333481e+00	3.625000000000000000e+00	3.541666666666666519e+00	3.333333333333333481e+00	9.913401388774085717e+03	2.846881840170497568e+01	4.090276318859267946e+01	4.172845011116661595e+01	0.000000000000000000e+00	5.199455522006480201e+00	5.718291182532055927e+00	6.475753425322755774e+00	5.632993161855452513e+00	5.592143492117967796e+00	6.413249068419672128e+00	5.696723314583158171e+00	5.621089927833914146e+00	4.984440807765064818e+00	5.487141330553347629e+00	9.921802777548171434e+03	3.402097013674327997e+01	4.751385971051868751e+01	4.566523355566656051e+01	0.000000000000000000e+00	6.857244377346293440e+00	7.728249031730779706e+00	8.826506850645511548e+00	7.265986323710904138e+00	6.975953650902601666e+00	8.951498136839344255e+00	7.560113295832982416e+00	7.617179855667828292e+00	6.427214948863463562e+00	7.640949327773361333e+00
7.000000000000000000e+00	9.886859181897152666e+03	1.200648334965137920e+01	2.060689627206908625e+01	3.058377194197472093e+01	0.000000000000000000e+00	3.685960529033462940e-01	-3.115823650641122988e-01	-5.167475007782798002e-01	9.254507797505966415e-01	1.440713015764063964e+00	-1.201498136839344255e+00	1.065533708336845464e-01	-4.741366971098677219e-01	6.852426966669469266e-01	-5.364023647694247110e-01	9.895533757615243303e+03	1.762824167482568782e+01	2.732428146936787527e+01	3.454188597098735869e+01	0.000000000000000000e+00	1.996798026451673147e+00	1.698375484134610591e+00	1.845792916277526619e+00	2.504392056541965061e+00	2.824523174548698279e+00	1.336750931580327872e+00	1.969943352083509014e+00	1.617098318111732880e+00	2.175954681666806501e+00	1.523465484281954385e+00	9.904208333333333940e+03	2.325000000000000000e+01	3.404166666666666430e+01	3.850000000000000000e+01	0.000000000000000000e+00	3.625000000000000000e+00	3.708333333333333481e+00	4.208333333333333037e+00	4.083333333333333037e+00	4.208333333333333037e+00	3.875000000000000000e+00	3.833333333333333481e+00	3.708333333333333481e+00	3.666666666666666519e+00	3.583333333333333481e+00	9.912882909051424576e+03	2.887175832517431218e+01	4.075905186396545332e+01	4.245811402901264131e+01	0.000000000000000000e+00	5.253201973548327075e+00	5.718291182532055927e+00	6.570873750389139900e+00	5.662274610124701013e+00	5.592143492117967796e+00	6.413249068419672128e+00	5.696723314583158171e+00	5.799568348554934083e+00	5.157378651666526537e+00	5.643201182384713022e+00	9.921557484769515213e+03	3.449351665034862435e+01	4.747643706126424235e+01	4.641622805802527552e+01	0.000000000000000000e+00	6.881403947096654150e+00	7.728249031730779706e+00	8.933414167444945875e+00	7.241215886916069877e+00	6.975953650902601666e+00	8.951498136839344255e+00	7.560113295832982416e+00	7.890803363776534241e+00	6.648090636666386111e+00	7.703069031436092118e+00
7.100000000000000533e+00	9.885666907237940904e+03	1.165151823309609114e+01	2.032453423229022249e+01	3.094835691500211539e+01	1.809685342020288488e+02	3.685960529033462940e-01	-2.762760019793177868e-01	-4.492907266238947983e-01	9.254507797505966415e-01	1.494098278067580221e+00	-1.179628283806885225e+00	1.065533708336845464e-01	-3.426763859362251807e-01	9.068796484613366182e-01	-4.498210594658837991e-01	9.894687620285636513e+03	1.747159244988137772e+01	2.718310044947844517e+01	3.495334512416772554e+01	1.949217671010144386e+02	1.996798026451673147e+00	1.778528665677007847e+00	1.900354636688052601e+00	2.504392056541965061e+00	2.892882472367123370e+00	1.368519191429890647e+00	1.969943352083509014e+00	1.703661807031887410e+00	2.328439824230668087e+00	1.587589470267058100e+00	9.903708333333333940e+03	2.329166666666666785e+01	3.404166666666666430e+01	3.895833333333333570e+01	2.088750000000000000e+02	3.625000000000000000e+00	3.833333333333333481e+00	4.250000000000000000e+00	4.083333333333333037e+00	4.291666666666666963e+00	3.916666666666666519e+00	3.833333333333333481e+00	3.750000000000000000e+00	3.750000000000000000e+00	3.625000000000000000e+00	9.912729046381031367e+03	2.911174088345195798e+01	4.090023288385488343e+01	4.296332154249894586e+01	2.228282328989855614e+02	5.253201973548327075e+00	5.888138000989659560e+00	6.599645363311947399e+00	5.662274610124701013e+00	5.690450860966210556e+00	6.464814141903442390e+00	5.696723314583158171e+00	5.796338192968113034e+00	5.171560175769331913e+00	5.662410529732941455e+00	9.921749759428726975e+03	3.493181510023724456e+01	4.775879910104310966e+01	4.696830975166455602e+01	2.367814657979711512e+02	6.881403947096654150e+00	7.942942668645985194e+00	8.949290726623894798e+00	7.241215886916069877e+00	7.089235055265753260e+00	9.012961617140218706e+00	7.560113295832982416e+00	7.842676385936225181e+00	6.593120351538663826e+00	7.699821059465883799e+00
7.200000000000000178e+00	9.884699312493969046e+03	1.129635327648814069e+01	2.052161024528597011e+01	3.127536009030853847e+01	1.944789813747027551e+02	3.685960529033462940e-01	-1.793186850567138890e-01	-4.510177583773984367e-01	9.254507797505966415e-01	1.408345204202625656e+00	-1.057613458870729328e+00	2.689885619601182221e-01	-1.943486578648569996e-01	9.068796484613366182e-01	-3.936648247463225836e-01	9.893891322913650583e+03	1.731484330491073820e+01	2.736497178930965291e+01	3.532518004515426924e+01	2.079478240206846920e+02	1.996798026451673147e+00	1.847840657471643055e+00	1.920324454144634263e+00	2.504392056541965061e+00	2.870839268767979569e+00	1.450359937231302077e+00	2.092827614313392370e+00	1.819492337734238241e+00	2.328439824230668087e+00	1.657334254293505449e+00	9.903083333333333940e+03	2.333333333333333215e+01	3.420833333333333570e+01	3.937500000000000000e+01	2.214166666666666572e+02	3.625000000000000000e+00	3.875000000000000000e+00	4.291666666666666963e+00	4.083333333333333037e+00	4.333333333333333037e+00	3.958333333333333481e+00	3.916666666666666519e+00	3.833333333333333481e+00	3.750000000000000000e+00	3.708333333333333481e+00	9.912275343753017296e+03	2.935182336175592610e+01	4.105169487735702205e+01	4.342481995484573076e+01	2.348855093126486224e+02	5.253201973548327075e+00	5.902159342528356945e+00	6.663008879188700107e+00	5.662274610124701013e+00	5.795827397898686506e+00	6.466306729435364886e+00	5.740505719019941111e+00	5.847174328932428722e+00	5.171560175769331913e+00	5.759332412373161958e+00	9.921467354172698833e+03	3.537031339017852360e+01	4.789505642138070129e+01	4.747463990969146153e+01	2.483543519586305592e+02	6.881403947096654150e+00	7.929318685056713889e+00	9.034351091710732362e+00	7.241215886916069877e+00	7.258321462464040863e+00	8.974280125537395847e+00	7.564344771373214371e+00	7.861015324531523518e+00	6.593120351538663826e+00	7.810331491412989990e+00
7.300000000000000711e+00	9.883219387245510006e+03	1.105813909100271708e+01	2.041237247573613445e+01	3.204442288092030111e+01	4.445372760775333631e+01	3.685960529033462940e-01	-1.028309770037343363e-01	-5.852587298110432101e-01	9.462948128732251440e-01	1.441714015533659854e+00	-1.057613458870729328e+00	2.689885619601182221e-01	-1.793186850567138890e-01	8.576888349613880358e-01	-3.166331993295767866e-01	9.892797193622755003e+03	1.740406954550135765e+01	2.718535290453473507e+01	3.598054477379348270e+01	5.274769713721000386e+01	1.996798026451673147e+00	1.927751178164799573e+00	1.894870635094478395e+00	2.535647406436612350e+00	2.908357007766829927e+00	1.450359937231302077e+00	2.092827614313392370e+00	1.847840657471643055e+00	2.366344417480694240e+00	1.758350067001878347e+00	9.902375000000000000e+03	2.375000000000000000e+01	3.395833333333333570e+01	3.991666666666666430e+01	6.104166666666666430e+01	3.625000000000000000e+00	3.958333333333333481e+00	4.375000000000000000e+00	4.125000000000000000e+00	4.375000000000000000e+00	3.958333333333333481e+00	3.916666666666666519e+00	3.875000000000000000e+00	3.875000000000000000e+00	3.833333333333333481e+00	9.911952806377244997e+03	3.009593045449864235e+01	4.073131376213193988e+01	4.385278855953984589e+01	6.933563619612333184e+01	5.253201973548327075e+00	5.988915488501866946e+00	6.855129364905521605e+00	5.714352593563387650e+00	5.841642992233170517e+00	6.466306729435364886e+00	5.740505719019941111e+00	5.902159342528356945e+00	5.383655582519305760e+00	5.908316599664788171e+00	9.921530612754489994e+03	3.644186090899728470e+01	4.750429419093053696e+01	4.778891045241302749e+01	7.762960572557999228e+01	6.881403947096654150e+00	8.019497643670401743e+00	9.335258729811043210e+00	7.303705187126775300e+00	7.308285984466340146e+00	8.974280125537395847e+00	7.564344771373214371e+00	7.929318685056713889e+00	6.892311165038611520e+00	7.983299865996244193e+00
7.400000000000000355e+00	9.882973738074650100e+03	1.041592981730556389e+01	2.101914911262959151e+01	3.216720640844138757e+01	9.646594755562265533e-02	3.685960529033462940e-01	4.188597098736090985e-02	-4.738455856525636278e-01	9.177352183970124422e-01	1.441714015533659854e+00	-9.073792571004144492e-01	2.689885619601182221e-01	-1.793186850567138890e-01	7.587841130839305670e-01	-3.166331993295767866e-01	9.892549369037325960e+03	1.689546490865278372e+01	2.765540788964812791e+01	3.618776987088736519e+01	2.902399640444477846e+00	1.996798026451673147e+00	2.020942985493680233e+00	1.992243873840384705e+00	2.542200942531839480e+00	2.908357007766829927e+00	1.567143704783126257e+00	2.092827614313392370e+00	1.847840657471643055e+00	2.337725389875298543e+00	1.758350067001878347e+00	9.902125000000000000e+03	2.337500000000000000e+01	3.429166666666666430e+01	4.020833333333333570e+01	5.708333333333333037e+00	3.625000000000000000e+00	4.000000000000000000e+00	4.458333333333333037e+00	4.166666666666666963e+00	4.375000000000000000e+00	4.041666666666666963e+00	3.916666666666666519e+00	3.875000000000000000e+00	3.916666666666666519e+00	3.833333333333333481e+00	9.911700630962674040e+03	2.985453509134721628e+01	4.092792544368519714e+01	4.422889679577930622e+01	8.514267026222189116e+00	5.253201973548327075e+00	5.979057014506319767e+00	6.924422792826280926e+00	5.791132390801494445e+00	5.841642992233170517e+00	6.516189628550208113e+00	5.740505719019941111e+00	5.902159342528356945e+00	5.495607943458034939e+00	5.908316599664788171e+00	9.921276261925349900e+03	3.633407018269443256e+01	4.756418422070373708e+01	4.824946025822528384e+01	1.132020071911104253e+01	6.881403947096654150e+00	7.958114029012639534e+00	9.390512252319229702e+00	7.415598114936321039e+00	7.308285984466340146e+00	8.990712590433748375e+00	7.564344771373214371e+00	7.929318685056713889e+00	7.074549220249402026e+00	7.983299865996244193e+00
7.500000000000000000e+00	9.883007691744865951e+03	1.158369628889956182e+01	2.111924729245628285e+01	3.288232329856805336e+01	-1.282172385686608074e+00	3.685960529033462940e-01	1.537491475187149348e-01	-4.738455856525636278e-01	9.177352183970124422e-01	1.421299874064762214e+00	-8.467331525830141814e-01	3.769385088426173702e-01	-1.028309770037343363e-01	8.236261876993289377e-01	-3.166331993295767866e-01	9.892316345872433885e+03	1.756268147778311572e+01	2.768462364622813965e+01	3.673282831595069808e+01	-3.702528595099706665e-01	1.996798026451673147e+00	2.139374573759357467e+00	1.992243873840384705e+00	2.542200942531839480e+00	2.918983270365714588e+00	1.618300090375159428e+00	2.167635921087975426e+00	1.927751178164799573e+00	2.390979760516331432e+00	1.758350067001878347e+00	9.901625000000000000e+03	2.354166666666666785e+01	3.425000000000000000e+01	4.058333333333333570e+01	5.416666666666666297e-01	3.625000000000000000e+00	4.125000000000000000e+00	4.458333333333333037e+00	4.166666666666666963e+00	4.416666666666666963e+00	4.083333333333333037e+00	3.958333333333333481e+00	3.958333333333333481e+00	3.958333333333333481e+00	3.833333333333333481e+00	9.910933654127566115e+03	2.952065185555021998e+01	4.081537635377186035e+01	4.443383835071597332e+01	1.453586192843304037e+00	5.253201973548327075e+00	6.110625426240642533e+00	6.924422792826280926e+00	5.791132390801494445e+00	5.914350062967619337e+00	6.548366576291506647e+00	5.749030745578691537e+00	5.988915488501866946e+00	5.525686906150335531e+00	5.908316599664788171e+00	9.920242308255134049e+03	3.549963704443377566e+01	4.738075270754372070e+01	4.828434336809861804e+01	2.365505719019941111e+00	6.881403947096654150e+00	8.096250852481285065e+00	9.390512252319229702e+00	7.415598114936321039e+00	7.412033459268571711e+00	9.013399819249681144e+00	7.539728157824049148e+00	8.019497643670401743e+00	7.093040478967338025e+00	7.983299865996244193e+00
7.600000000000000533e+00	9.881310470020127468e+03	1.161603434326330841e+01	2.067208313575223499e+01	3.352485437948777047e+01	0.000000000000000000e+00	3.685960529033462940e-01	1.389846754684755936e-01	-3.566040032285320294e-01	7.936997919086872244e-01	1.421299874064762214e+00	-8.467331525830141814e-01	3.769385088426173702e-01	-1.028309770037343363e-01	1.107688834961388036e+00	-3.166331993295767866e-01	9.891092735010062825e+03	1.776635050496498991e+01	2.748187490120945142e+01	3.722076052307721739e+01	0.000000000000000000e+00	1.996798026451673147e+00	2.152825671067571278e+00	2.092531331719067467e+00	2.501016562621010131e+00	2.918983270365714588e+00	1.618300090375159428e+00	2.167635921087975426e+00	1.927751178164799573e+00	2.616344417480694240e+00	1.758350067001878347e+00	9.900875000000000000e+03	2.391666666666666785e+01	3.429166666666666430e+01	4.091666666666666430e+01	0.000000000000000000e+00	3.625000000000000000e+00	4.166666666666666963e+00	4.541666666666666963e+00	4.208333333333333037e+00	4.416666666666666963e+00	4.083333333333333037e+00	3.958333333333333481e+00	3.958333333333333481e+00	4.125000000000000000e+00	3.833333333333333481e+00	9.910657264989937175e+03	3.006698282836834579e+01	4.110145843212387717e+01	4.461257281025611121e+01	0.000000000000000000e+00	5.253201973548327075e+00	6.180507662265762647e+00	6.990802001614266459e+00	5.915650104045655944e+00	5.914350062967619337e+00	6.548366576291506647e+00	5.749030745578691537e+00	5.988915488501866946e+00	5.633655582519305760e+00	5.908316599664788171e+00	9.920439529979872532e+03	3.621729899007002729e+01	4.791125019758109715e+01	4.830847895384555812e+01	0.000000000000000000e+00	6.881403947096654150e+00	8.194348657864857444e+00	9.439937336561865067e+00	7.622966874757978850e+00	7.412033459268571711e+00	9.013399819249681144e+00	7.539728157824049148e+00	8.019497643670401743e+00	7.142311165038611520e+00	7.983299865996244193e+00
7.700000000000000178e+00	9.880434035319529357e+03	1.117263050552801751e+01	2.129014559078537872e+01	3.484727914413701910e+01	0.000000000000000000e+00	4.177352183970115540e-01	3.555447737934862573e-01	-1.041215726603041958e-01	9.510496245287591854e-01	1.404419633031884107e+00	-9.185602504580039351e-01	3.769385088426173702e-01	-1.804641802978004250e-01	1.185242696666946927e+00	-2.832010561180511310e-01	9.890425350993098618e+03	1.735714858609734179e+01	2.785340612872602151e+01	3.823613957206850955e+01	0.000000000000000000e+00	2.042200942531839036e+00	2.323605720230076610e+00	2.302105880336514421e+00	2.621358145597713296e+00	2.931376483182608794e+00	1.603219874770998032e+00	2.167635921087975426e+00	1.930601243184433269e+00	2.675954681666806945e+00	1.816732805274307694e+00	9.900416666666666060e+03	2.354166666666666785e+01	3.441666666666666430e+01	4.162500000000000000e+01	0.000000000000000000e+00	3.666666666666666519e+00	4.291666666666666963e+00	4.708333333333333037e+00	4.291666666666666963e+00	4.458333333333333037e+00	4.125000000000000000e+00	3.958333333333333481e+00	4.041666666666666963e+00	4.166666666666666963e+00	3.916666666666666519e+00	9.910407982340233502e+03	2.972618474723599391e+01	4.097992720460730709e+01	4.501386042793149045e+01	0.000000000000000000e+00	5.291132390801493557e+00	6.259727613103256871e+00	7.114560786330152098e+00	5.961975187735620629e+00	5.985290183484057280e+00	6.646780125229001968e+00	5.749030745578691537e+00	6.152732090148900213e+00	5.657378651666526537e+00	6.016600528059025343e+00	9.920399298013802763e+03	3.591070282780531642e+01	4.754318774254794988e+01	4.840272085586298090e+01	0.000000000000000000e+00	6.915598114936321039e+00	8.227788559539847668e+00	9.520788239326970270e+00	7.632283708804575184e+00	7.512247033634782412e+00	9.168560250458003935e+00	7.539728157824049148e+00	8.263797513631134350e+00	7.148090636666386999e+00	8.116534389451384612e+00
7.800000000000000711e+00	9.880197984307473234e+03	1.083447493940356132e+01	2.032945788826228650e+01	3.499069238968226614e+01	0.000000000000000000e+00	4.177352183970115540e-01	3.555447737934862573e-01	-3.440793605267167266e-03	9.510496245287591854e-01	1.380487210268224185e+00	-6.557927158374967647e-01	3.769385088426173702e-01	-2.176488126553017821e-01	1.185242696666946927e+00	-2.426406871192847703e-01	9.890223992153736617e+03	1.691723746970178155e+01	2.749806227746447718e+01	3.853701286150779737e+01	0.000000000000000000e+00	2.042200942531839036e+00	2.323605720230076610e+00	2.394112936530699898e+00	2.621358145597713296e+00	2.961076938467445352e+00	1.776270308747918136e+00	2.167635921087975426e+00	1.974508927005682590e+00	2.675954681666806945e+00	1.878679656440357615e+00	9.900250000000000000e+03	2.300000000000000000e+01	3.466666666666666430e+01	4.208333333333333570e+01	0.000000000000000000e+00	3.666666666666666519e+00	4.291666666666666963e+00	4.791666666666666963e+00	4.291666666666666963e+00	4.541666666666666963e+00	4.208333333333333037e+00	3.958333333333333481e+00	4.166666666666666963e+00	4.166666666666666963e+00	4.000000000000000000e+00	9.910276007846263383e+03	2.908276253029821845e+01	4.183527105586885142e+01	4.562965380515887404e+01	0.000000000000000000e+00	5.291132390801493557e+00	6.259727613103256871e+00	7.189220396802634028e+00	5.961975187735620629e+00	6.122256394865888574e+00	6.640396357918747938e+00	5.749030745578691537e+00	6.358824406327650891e+00	5.657378651666526537e+00	6.121320343559641941e+00	9.920302015692526766e+03	3.516552506059643690e+01	4.900387544507104565e+01	4.917597427698440526e+01	0.000000000000000000e+00	6.915598114936321039e+00	8.227788559539847668e+00	9.586774126938600205e+00	7.632283708804575184e+00	7.702846123065109296e+00	9.072459382504163727e+00	7.539728157824049148e+00	8.550982145988635708e+00	7.148090636666386999e+00	8.242640687119283882e+00
7.900000000000000355e+00	9.879442854468896257e+03	1.188020953065140262e+01	1.985630925793390134e+01	3.555642366409948352e+01	0.000000000000000000e+00	3.711441778811179759e-01	2.566720085504385906e-01	1.192881254230160337e-01	9.339869909381430801e-01	1.380487210268224185e+00	-6.557927158374967647e-01	1.287298274317758562e-01	-1.878455630366602236e-01	1.291960108450191935e+00	-1.804641802978004250e-01	9.889513093901114189e+03	1.754427143199236738e+01	2.719898796230028282e+01	3.911154516538307746e+01	0.000000000000000000e+00	2.060572088940558988e+00	2.336669337608552777e+00	2.476310729378174535e+00	2.633660162135738059e+00	2.961076938467445352e+00	1.776270308747918136e+00	2.106031580382554225e+00	2.010243885148336407e+00	2.770980054225096190e+00	1.930601243184433269e+00	9.899583333333333940e+03	2.320833333333333215e+01	3.454166666666666430e+01	4.266666666666666430e+01	0.000000000000000000e+00	3.750000000000000000e+00	4.416666666666666963e+00	4.833333333333333037e+00	4.333333333333333037e+00	4.541666666666666963e+00	4.208333333333333037e+00	4.083333333333333037e+00	4.208333333333333037e+00	4.250000000000000000e+00	4.041666666666666963e+00	9.909653572765553690e+03	2.887239523467429692e+01	4.188434537103304933e+01	4.622178816795025114e+01	0.000000000000000000e+00	5.439427911059441456e+00	6.496663995724780705e+00	7.190355937288491539e+00	6.033006504530927572e+00	6.122256394865888574e+00	6.640396357918747938e+00	6.060635086284111850e+00	6.406422781518330112e+00	5.729019945774903810e+00	6.152732090148900213e+00	9.919723812197771622e+03	3.453645713601525813e+01	4.922702407539942726e+01	4.977690966923384508e+01	0.000000000000000000e+00	7.128855822118882024e+00	8.576661324782895335e+00	9.547378541243649153e+00	7.732679675728522994e+00	7.702846123065109296e+00	9.072459382504163727e+00	8.037936839234889774e+00	8.604512229703326298e+00	7.208039891549807621e+00	8.263797513631134350e+00
8.000000000000000000e+00	9.878100673883338459e+03	1.159977668288121677e+01	2.012171718048571023e+01	3.597623083143150780e+01	0.000000000000000000e+00	2.899513957551174137e-01	2.165111357918618751e-01	2.649047543490459233e-01	9.339869909381430801e-01	1.321602368203178557e+00	-6.557927158374967647e-01	1.287298274317758562e-01	-1.940972086577943401e-01	1.435143916499565186e+00	-1.804641802978004250e-01	9.888508670275001350e+03	1.750822167477394231e+01	2.739419192357618726e+01	3.948811541571575390e+01	0.000000000000000000e+00	2.061642364544225448e+00	2.337422234562597456e+00	2.590785710507856443e+00	2.633660162135738059e+00	2.952467850768255797e+00	1.776270308747918136e+00	2.106031580382554225e+00	2.027951395671102830e+00	2.863405291583116075e+00	1.930601243184433269e+00	9.898916666666666060e+03	2.341666666666666785e+01	3.466666666666666430e+01	4.300000000000000000e+01	0.000000000000000000e+00	3.833333333333333481e+00	4.458333333333333037e+00	4.916666666666666963e+00	4.333333333333333037e+00	4.583333333333333037e+00	4.208333333333333037e+00	4.083333333333333037e+00	4.250000000000000000e+00	4.291666666666666963e+00	4.041666666666666963e+00	9.909324663058330771e+03	2.932511165855939339e+01	4.193914140975714133e+01	4.651188458428424610e+01	0.000000000000000000e+00	5.605024302122441071e+00	6.579244432104069062e+00	7.242547622825477482e+00	6.033006504530927572e+00	6.214198815898409833e+00	6.640396357918747938e+00	6.060635086284111850e+00	6.472048604328897170e+00	5.719928041750217851e+00	6.152732090148900213e+00	9.919732659449993662e+03	3.523355665045211538e+01	4.921161615284761837e+01	5.002376916856849220e+01	0.000000000000000000e+00	7.376715270911549993e+00	8.700155530874804199e+00	9.568428578984288890e+00	7.732679675728522994e+00	7.845064298463487518e+00	9.072459382504163727e+00	8.037936839234889774e+00	8.694097208657794340e+00	7.148189416833768739e+00	8.263797513631134350e+00
8.099999999999999645e+00	9.876091122507377804e+03	1.090152408519464267e+01	2.006098251569948943e+01	3.632402572301559474e+01	1.819044376107124208e+02	3.483160050835287791e-01	2.968265956938358485e-01	2.864612365300729380e-01	1.142755622653706116e+00	1.321602368203178557e+00	-6.557927158374967647e-01	1.287298274317758562e-01	-8.551532888963109258e-02	1.441714015533659854e+00	-7.666132478289444663e-02	9.887066394587021932e+03	1.732576204259732222e+01	2.742632459118307509e+01	3.987034619484112596e+01	1.942230521386895532e+02	2.111658002541764390e+00	2.398413297846917924e+00	2.622397284931702988e+00	2.800544477993519799e+00	2.952467850768255797e+00	1.776270308747918136e+00	2.106031580382554225e+00	2.103075668888517935e+00	2.908357007766829927e+00	2.003336004275219295e+00	9.898041666666666060e+03	2.375000000000000000e+01	3.479166666666666430e+01	4.341666666666666430e+01	2.065416666666666572e+02	3.875000000000000000e+00	4.500000000000000000e+00	4.958333333333333037e+00	4.458333333333333037e+00	4.583333333333333037e+00	4.208333333333333037e+00	4.083333333333333037e+00	4.291666666666666963e+00	4.375000000000000000e+00	4.083333333333333037e+00	9.909016938746310188e+03	3.017423795740267778e+01	4.215700874215025351e+01	4.696298713849220263e+01	2.188602811946437612e+02	5.638341997458235610e+00	6.601586702153081632e+00	7.294269381734963531e+00	6.116122188673146276e+00	6.214198815898409833e+00	6.640396357918747938e+00	6.060635086284111850e+00	6.480257664444815546e+00	5.841642992233170517e+00	6.163330662391446779e+00	9.919992210825954317e+03	3.659847591480535556e+01	4.952235081763383562e+01	5.050930761031773386e+01	2.311788957226208936e+02	7.401683994916471221e+00	8.703173404306163263e+00	9.630205430136593137e+00	7.773911044012960403e+00	7.845064298463487518e+00	9.072459382504163727e+00	8.037936839234889774e+00	8.668848662222965018e+00	7.308285984466340146e+00	8.243327991449561409e+00
8.200000000000001066e+00	9.874325686922744353e+03	1.022078819557862595e+01	1.938428723287772470e+01	3.712600408894579118e+01	1.936219947131928620e+02	3.615451653830756840e-01	3.834656105486162758e-01	3.252991921266010777e-01	1.321602368203178557e+00	1.321602368203178557e+00	-4.856107649336536269e-01	1.537491475187149348e-01	-8.551532888963109258e-02	1.441714015533659854e+00	-2.930293867532167695e-01	9.885850343461372177e+03	1.704789409778931386e+01	2.704631028310553020e+01	4.058383537780623129e+01	2.063318306899297454e+02	2.139105916024870879e+00	2.483399471940974657e+00	2.704316262729967058e+00	2.952467850768255797e+00	2.952467850768255797e+00	1.923861284199839705e+00	2.139374573759357467e+00	2.103075668888517935e+00	2.908357007766829927e+00	1.936818639956725097e+00	9.897375000000000000e+03	2.387500000000000000e+01	3.470833333333333570e+01	4.404166666666666430e+01	2.190416666666666572e+02	3.916666666666666519e+00	4.583333333333333037e+00	5.083333333333333037e+00	4.583333333333333037e+00	4.583333333333333037e+00	4.333333333333333037e+00	4.125000000000000000e+00	4.291666666666666963e+00	4.375000000000000000e+00	4.166666666666666963e+00	9.908899656538627823e+03	3.070210590221068614e+01	4.237035638356114475e+01	4.749949795552709730e+01	2.317515026434035690e+02	5.694227417308462158e+00	6.683267194725691418e+00	7.462350403936699017e+00	6.214198815898409833e+00	6.214198815898409833e+00	6.742805382466826813e+00	6.110625426240642533e+00	6.480257664444815546e+00	5.841642992233170517e+00	6.396514693376609273e+00	9.920424313077255647e+03	3.752921180442137228e+01	5.003237943378894670e+01	5.095732924438753741e+01	2.444613386201404523e+02	7.471788167950257353e+00	8.783201056118048911e+00	9.841367474540064109e+00	7.845064298463487518e+00	7.845064298463487518e+00	9.152277431600319701e+00	8.096250852481285065e+00	8.668848662222965018e+00	7.308285984466340146e+00	8.626362720086550695e+00
8.300000000000000711e+00	9.873669664462544461e+03	1.016596586919492218e+01	1.906582058545039260e+01	3.863051310579802333e+01	5.104932047266028405e+01	3.615451653830756840e-01	5.570573313540165827e-01	4.803039929152719267e-01	1.578196752556859650e+00	1.420185912828431540e+00	-3.714067102807012688e-01	3.662732674229856045e-01	-1.273142197466992087e-01	1.477467985241933679e+00	2.571733889330385381e-02	9.885251498897940110e+03	1.697881626793079590e+01	2.667874362605852667e+01	4.185692321956567952e+01	5.881632690299680633e+01	2.139105916024870879e+00	2.611861999010341773e+00	2.865151996457635963e+00	3.184931709611763306e+00	3.022592956414215770e+00	2.043463311526315884e+00	2.308136633711492802e+00	2.123842890126650396e+00	2.947067325954300543e+00	2.179525336113318446e+00	9.896833333333333940e+03	2.379166666666666785e+01	3.429166666666666430e+01	4.508333333333333570e+01	6.658333333333332860e+01	3.916666666666666519e+00	4.666666666666666963e+00	5.250000000000000000e+00	4.791666666666666963e+00	4.625000000000000000e+00	4.458333333333333037e+00	4.250000000000000000e+00	4.375000000000000000e+00	4.416666666666666963e+00	4.333333333333333037e+00	9.908415167768727770e+03	3.060451706540253980e+01	4.190458970727480192e+01	4.830974344710099189e+01	7.435033976366985087e+01	5.694227417308462158e+00	6.721471334322991709e+00	7.634848003542364481e+00	6.398401623721570175e+00	6.227407043585784230e+00	6.873203355140350190e+00	6.191863366288506754e+00	6.626157109873349604e+00	5.886266007379033383e+00	6.487141330553347629e+00	9.919997002204123419e+03	3.741736746413841530e+01	4.951751274788293244e+01	5.153615356086864807e+01	8.211734619400637314e+01	7.471788167950257353e+00	8.776276001979317343e+00	1.001969600708472896e+01	8.005136580776474275e+00	7.829814087171568460e+00	9.288073376947366455e+00	8.133726732577013507e+00	8.877314219746699209e+00	7.355865348091400691e+00	8.640949327773363109e+00
8.400000000000000355e+00	9.872777534041855688e+03	1.091906823222286427e+01	1.830499017734192790e+01	3.875406625048404408e+01	1.049233484549094264e+00	3.615451653830756840e-01	5.570573313540165827e-01	5.139696389252792486e-01	1.584401885063678517e+00	1.417735218397011998e+00	-1.480087544638353236e-01	3.056513421351425563e-01	-4.606056566195171342e-02	1.350323966838080647e+00	1.005604655892797794e-01	9.884451267020927844e+03	1.760536744944476695e+01	2.615249508867096395e+01	4.216869979190868634e+01	3.857950075607880613e+00	2.139105916024870879e+00	2.611861999010341773e+00	2.902818152795973106e+00	3.208867609198505555e+00	3.042200942531839480e+00	2.196828956101415820e+00	2.319492337734237797e+00	2.226969717169024143e+00	2.904328650085706620e+00	2.237780232794639890e+00	9.896125000000000000e+03	2.429166666666666785e+01	3.400000000000000000e+01	4.558333333333333570e+01	6.666666666666666963e+00	3.916666666666666519e+00	4.666666666666666963e+00	5.291666666666666963e+00	4.833333333333333037e+00	4.666666666666666963e+00	4.541666666666666963e+00	4.333333333333333037e+00	4.500000000000000000e+00	4.458333333333333037e+00	4.375000000000000000e+00	9.907798732979072156e+03	3.097796588388856875e+01	4.184750491132903960e+01	4.899796687475798507e+01	9.475383257725454200e+00	5.694227417308462158e+00	6.721471334322991709e+00	7.680515180537360820e+00	6.457799057468160520e+00	6.291132390801494445e+00	6.886504377231918106e+00	6.347174328932428722e+00	6.773030282830975857e+00	6.012338016580959454e+00	6.512219767205360554e+00	9.919472465958144312e+03	3.766426510111047321e+01	4.969500982265807210e+01	5.241260041618262733e+01	1.228409984878424055e+01	7.471788167950257353e+00	8.776276001979317343e+00	1.006936369440805379e+01	8.082264781602987114e+00	7.915598114936321927e+00	9.231342087797170137e+00	8.361015324531523518e+00	9.046060565661951713e+00	7.566342699828584983e+00	8.649439534410721109e+00
8.500000000000000000e+00	9.871947918958057926e+03	1.039874904795774668e+01	1.845855496610670343e+01	3.887415708203927522e+01	-9.083123951776999050e-01	2.140611027998176041e-01	4.469107748181340156e-01	5.139696389252792486e-01	1.696294812873225144e+00	1.469034712403864518e+00	-1.041203701417456884e-01	2.594805917114175742e-01	3.318700175867395075e-02	1.444949536696106485e+00	1.795062010614261183e-01	9.883786459479029872e+03	1.728270785731220727e+01	2.629177748305335172e+01	4.247874520768630902e+01	-7.915619758884995250e-02	2.107030551399908802e+00	2.577622054075733526e+00	2.902818152795973106e+00	3.285647406436612350e+00	3.088684022868598777e+00	2.239606481595793674e+00	2.317240295855708787e+00	2.287426834212670457e+00	2.972474768348053242e+00	2.339753100530713059e+00	9.895625000000000000e+03	2.416666666666666785e+01	3.412500000000000000e+01	4.608333333333333570e+01	7.500000000000000000e-01	4.000000000000000000e+00	4.708333333333333037e+00	5.291666666666666963e+00	4.875000000000000000e+00	4.708333333333333037e+00	4.583333333333333037e+00	4.375000000000000000e+00	4.541666666666666963e+00	4.500000000000000000e+00	4.500000000000000000e+00	9.907463540520970128e+03	3.105062547602112843e+01	4.195822251694664828e+01	4.968792145898036239e+01	1.579156197588849952e+00	5.892969448600091198e+00	6.839044612590932104e+00	7.680515180537360820e+00	6.464352593563387650e+00	6.327982643798067741e+00	6.927060185070872400e+00	6.432759704144291213e+00	6.795906499120663469e+00	6.027525231651946314e+00	6.660246899469287385e+00	9.919302081041942074e+03	3.793458428537559257e+01	4.979144503389329657e+01	5.329250958462739618e+01	2.408312395177699905e+00	7.785938897200182396e+00	8.969755891848532059e+00	1.006936369440805379e+01	8.053705187126775300e+00	7.947631954262801557e+00	9.270787036808410875e+00	8.490519408288582426e+00	9.050146331574659087e+00	7.555050463303893515e+00	8.820493798938574770e+00
8.599999999999999645e+00	9.871227778431526531e+03	1.124814238240631603e+01	1.826418607749791434e+01	3.944017220377372723e+01	-5.364378277661476790e-01	2.140611027998176041e-01	8.472464189662005651e-01	5.490999685308910472e-01	1.651525732198668273e+00	1.420835940760303284e+00	-1.041203701417456884e-01	2.594805917114175742e-01	1.296863265942960197e-02	1.276743662640044796e+00	3.789445321970674740e-03	9.883030555882431145e+03	1.779073785786982498e+01	2.621542637208229110e+01	4.305341943522019932e+01	-2.057189138830738395e-01	2.107030551399908802e+00	2.840289876149766801e+00	2.941216650932112042e+00	3.346596199432667618e+00	3.085417970380151864e+00	2.239606481595793674e+00	2.317240295855708787e+00	2.318984316329714801e+00	2.909205164653355880e+00	2.293561389327651856e+00	9.894833333333333940e+03	2.433333333333333215e+01	3.416666666666666430e+01	4.666666666666666430e+01	1.250000000000000000e-01	4.000000000000000000e+00	4.833333333333333037e+00	5.333333333333333037e+00	5.041666666666666963e+00	4.750000000000000000e+00	4.583333333333333037e+00	4.375000000000000000e+00	4.625000000000000000e+00	4.541666666666666963e+00	4.583333333333333037e+00	9.906636110784236735e+03	3.087592880879683932e+01	4.211790696125103750e+01	5.027991389811312928e+01	4.557189138830738395e-01	5.892969448600091198e+00	6.826376790516899717e+00	7.725450015734553588e+00	6.736737133900666308e+00	6.414582029619848136e+00	6.927060185070872400e+00	6.432759704144291213e+00	6.931015683670285199e+00	6.174128168679978046e+00	6.873105277339014663e+00	9.918438888235141349e+03	3.741852428426035004e+01	5.006914725583541781e+01	5.389316112955960136e+01	7.864378277661476790e-01	7.785938897200182396e+00	8.819420247700465509e+00	1.011756669813577503e+01	8.431807601134664765e+00	8.079164059239696272e+00	9.270787036808410875e+00	8.490519408288582426e+00	9.237031367340570398e+00	7.806589670693289129e+00	9.162877221344695400e+00
8.700000000000001066e+00	9.869920246541441884e+03	1.121917100347013729e+01	1.816775745447944956e+01	3.974281964764092123e+01	0.000000000000000000e+00	2.140611027998176041e-01	7.797792082314618511e-01	6.206160581346962246e-01	1.651525732198668273e+00	1.426196582281888503e+00	-5.874849879879828762e-02	2.594805917114175742e-01	1.296863265942960197e-02	1.472619946770377108e+00	9.623026639930376547e-02	9.882043456604053063e+03	1.798458550173506865e+01	2.612554539390639263e+01	4.337140982382045706e+01	0.000000000000000000e+00	2.107030551399908802e+00	2.827389604115730926e+00	2.997808029067348112e+00	3.346596199432667618e+00	3.108931624474277733e+00	2.283125750600600856e+00	2.317240295855708787e+00	2.318984316329714801e+00	3.048809973385188776e+00	2.381448466532985364e+00	9.894166666666666060e+03	2.475000000000000000e+01	3.408333333333333570e+01	4.700000000000000000e+01	0.000000000000000000e+00	4.000000000000000000e+00	4.875000000000000000e+00	5.375000000000000000e+00	5.041666666666666963e+00	4.791666666666666963e+00	4.625000000000000000e+00	4.375000000000000000e+00	4.625000000000000000e+00	4.625000000000000000e+00	4.666666666666666963e+00	9.906289876729279058e+03	3.151541449826493135e+01	4.204112127276027877e+01	5.062859017617954294e+01	0.000000000000000000e+00	5.892969448600091198e+00	6.922610395884269074e+00	7.752191970932651444e+00	6.736737133900666308e+00	6.474401708859056193e+00	6.966874249399399588e+00	6.432759704144291213e+00	6.931015683670285199e+00	6.201190026614811224e+00	6.951884866800348561e+00	9.918413086791890237e+03	3.828082899652986271e+01	4.999890921218722184e+01	5.425718035235907877e+01	0.000000000000000000e+00	7.785938897200182396e+00	8.970220791768538149e+00	1.012938394186530289e+01	8.431807601134664765e+00	8.157136751051446311e+00	9.308748498798799176e+00	8.490519408288582426e+00	9.237031367340570398e+00	7.777380053229622447e+00	9.237103066934029272e+00
8.800000000000000711e+00	9.869508756581130001e+03	1.150833593912887487e+01	1.774330881847044239e+01	3.997024745433342474e+01	0.000000000000000000e+00	2.787260317081212690e-01	7.797792082314618511e-01	6.206160581346962246e-01	1.528211832049743091e+00	1.505085084923547090e+00	2.685567800837489472e-01	2.594805917114175742e-01	1.296863265942960197e-02	1.737752966365217588e+00	3.646123653007293797e-02	9.881650211623898940e+03	1.817083463623110262e+01	2.578832107590189082e+01	4.375595706050004452e+01	0.000000000000000000e+00	2.160196349187394116e+00	2.827389604115730926e+00	2.997808029067348112e+00	3.305772582691537842e+00	3.210875875795107248e+00	2.509278390041874474e+00	2.317240295855708787e+00	2.318984316329714801e+00	3.264709816515942276e+00	2.372397284931702988e+00	9.893791666666666060e+03	2.483333333333333215e+01	3.383333333333333570e+01	4.754166666666666430e+01	0.000000000000000000e+00	4.041666666666666963e+00	4.875000000000000000e+00	5.375000000000000000e+00	5.083333333333333037e+00	4.916666666666666963e+00	4.750000000000000000e+00	4.375000000000000000e+00	4.625000000000000000e+00	4.791666666666666963e+00	4.708333333333333037e+00	9.905933121709433181e+03	3.149583203043556168e+01	4.187834559076478058e+01	5.132737627283328408e+01	0.000000000000000000e+00	5.923136984145939365e+00	6.922610395884269074e+00	7.752191970932651444e+00	6.860894083975128233e+00	6.622457457538226677e+00	6.990721609958125526e+00	6.432759704144291213e+00	6.931015683670285199e+00	6.318623516817391206e+00	7.044269381734963531e+00	9.918074576752202120e+03	3.815833072753778765e+01	4.992335784819623257e+01	5.511308587899990385e+01	0.000000000000000000e+00	7.804607301625212656e+00	8.970220791768538149e+00	1.012938394186530289e+01	8.638454834616922540e+00	8.328248248409787280e+00	9.231443219916251053e+00	8.490519408288582426e+00	9.237031367340570398e+00	7.845580366968116337e+00	9.380205430136593137e+00
8.900000000000000355e+00	9.868641565458072364e+03	1.161839904473228380e+01	1.897524101046635536e+01	4.065667840376541164e+01	0.000000000000000000e+00	2.787260317081212690e-01	7.797792082314618511e-01	7.292129631915900134e-01	1.530429295121428890e+00	1.471254007848719958e+00	3.577381351923243358e-01	2.594805917114175742e-01	7.227298476629240298e-02	1.737752966365217588e+00	1.947832104278504062e-01	9.880820782729037091e+03	1.839253285569947494e+01	2.646678717189984553e+01	4.426583920188270582e+01	0.000000000000000000e+00	2.160196349187394116e+00	2.827389604115730926e+00	3.072939814929128488e+00	3.348547980894047704e+00	3.214793670591026498e+00	2.574702400929495649e+00	2.317240295855708787e+00	2.390303159049812720e+00	3.264709816515942276e+00	2.472391605213925203e+00	9.893000000000000000e+03	2.516666666666666785e+01	3.395833333333333570e+01	4.787500000000000000e+01	0.000000000000000000e+00	4.041666666666666963e+00	4.875000000000000000e+00	5.416666666666666963e+00	5.166666666666666963e+00	4.958333333333333037e+00	4.791666666666666963e+00	4.375000000000000000e+00	4.708333333333333037e+00	4.791666666666666963e+00	4.750000000000000000e+00	9.905179217270962909e+03	3.194080047763386077e+01	4.144987949476682587e+01	5.148416079811729418e+01	0.000000000000000000e+00	5.923136984145939365e+00	6.922610395884269074e+00	7.760393518404205437e+00	6.984785352439286221e+00	6.701872996075639577e+00	7.008630932403837832e+00	6.432759704144291213e+00	7.026363507616853354e+00	6.318623516817391206e+00	7.027608394786074797e+00	9.917358434541927636e+03	3.871493428860105013e+01	4.894142565620031604e+01	5.509332159623458836e+01	0.000000000000000000e+00	7.804607301625212656e+00	8.970220791768538149e+00	1.010412037014174302e+01	8.802904038211904592e+00	8.445412658817947005e+00	9.225595198141009590e+00	8.490519408288582426e+00	9.344393681900374560e+00	7.845580366968116337e+00	9.305216789572149594e+00
9.000000000000000000e+00	9.868473054289830543e+03	1.205565088618379477e+01	1.847154488490292934e+01	4.126582186192976565e+01	0.000000000000000000e+00	3.453897513323660462e-01	7.362024863688665377e-01	7.292129631915900134e-01	1.379531664113285760e+00	1.651525732198667828e+00	3.542146699937189780e-01	2.594805917114175742e-01	1.905372409386263399e-01	1.913440726013856619e+00	-2.007325952034566541e-02	9.880528193811582241e+03	1.863199210975856346e+01	2.608993910911813430e+01	4.488291093096488282e+01	0.000000000000000000e+00	2.214361542332849542e+00	2.847267909851099787e+00	3.072939814929128488e+00	3.293932498723309621e+00	3.346596199432667618e+00	2.614607334996859489e+00	2.317240295855708787e+00	2.511935287135979689e+00	3.394220363006928309e+00	2.406630036906493686e+00	9.892583333333333940e+03	2.520833333333333215e+01	3.370833333333333570e+01	4.850000000000000000e+01	0.000000000000000000e+00	4.083333333333333037e+00	4.958333333333333037e+00	5.416666666666666963e+00	5.208333333333333037e+00	5.041666666666666963e+00	4.875000000000000000e+00	4.375000000000000000e+00	4.833333333333333037e+00	4.875000000000000000e+00	4.833333333333333037e+00	9.904638472855085638e+03	3.178467455690810084e+01	4.132672755754853711e+01	5.211708906903511718e+01	0.000000000000000000e+00	5.952305124333816977e+00	7.069398756815566287e+00	7.760393518404205437e+00	7.122734167943356454e+00	6.736737133900666308e+00	7.135392665003140067e+00	6.432759704144291213e+00	7.154731379530685942e+00	6.355779636993071691e+00	7.260036629760172389e+00	9.916693612376837336e+03	3.836101578048287308e+01	4.894512178176374562e+01	5.573417813807023435e+01	0.000000000000000000e+00	7.821276915334300028e+00	9.180464180297800425e+00	1.010412037014174302e+01	9.037135002553380758e+00	8.431807601134666541e+00	9.395785330006280134e+00	8.490519408288582426e+00	9.476129425728039735e+00	7.836559273986143381e+00	9.686739926187012628e+00
9.099999999999999645e+00	9.867378672590715723e+03	1.234372104186411079e+01	1.768198138236835604e+01	4.213775658489508658e+01	1.768185937544546960e+02	3.694485535854168390e-01	7.362024863688665377e-01	7.332524992217210880e-01	1.281373033403113926e+00	1.598316005083528779e+00	4.683754023252681975e-01	1.002310450023724542e-01	5.147410481529774984e-01	1.706439952623629797e+00	-1.137960909288562306e-01	9.879668502962023922e+03	1.890102718759872147e+01	2.552849069118417802e+01	4.567304495911421469e+01	1.903676302105606624e+02	2.247224276792708419e+00	2.847267909851099787e+00	3.095792916277527063e+00	3.265686516701556741e+00	3.361658002541764390e+00	2.713354367829300617e+00	2.279282189167852746e+00	2.778203857409822231e+00	3.311553309645148602e+00	2.401435287868905366e+00	9.891958333333333940e+03	2.545833333333333215e+01	3.337500000000000000e+01	4.920833333333333570e+01	2.039166666666666572e+02	4.125000000000000000e+00	4.958333333333333037e+00	5.458333333333333037e+00	5.250000000000000000e+00	5.125000000000000000e+00	4.958333333333333037e+00	4.458333333333333037e+00	5.041666666666666963e+00	4.916666666666666963e+00	4.916666666666666963e+00	9.904248163704643957e+03	3.201563947906794283e+01	4.122150930881581843e+01	5.274362170755245671e+01	2.174657031227726520e+02	6.002775723207291136e+00	7.069398756815566287e+00	7.820873750389139012e+00	7.234313483298443259e+00	6.888341997458235610e+00	7.203312298837365901e+00	6.637384477498812885e+00	7.305129475923511251e+00	6.521780023688185324e+00	7.431898045464429003e+00	9.916537994075952156e+03	3.857294562480255706e+01	4.906801861763164396e+01	5.627891008177158483e+01	2.310147395788786184e+02	7.880551446414583161e+00	9.180464180297800425e+00	1.018341416744494410e+01	9.218626966596886518e+00	8.651683994916471221e+00	9.448291264341397877e+00	8.816435621664293620e+00	9.568592285180356427e+00	8.126893380709704573e+00	9.947129424262190156e+00
9.200000000000001066e+00	9.866491827993400875e+03	1.206355633403047101e+01	1.706816946832553583e+01	4.255796851918436374e+01	1.930516730718517806e+02	3.694485535854168390e-01	7.362024863688665377e-01	8.958796298582551998e-01	1.223723998020681769e+00	1.697437594509850545e+00	6.030313472423607379e-01	1.002310450023724542e-01	5.403289431869966464e-01	1.944949536696106485e+00	5.905802370775070642e-02	9.878975080663367407e+03	1.874011150034856854e+01	2.520075140082943577e+01	4.617481759292551402e+01	2.077966698692592331e+02	2.247224276792708419e+00	2.847267909851099787e+00	3.239606481595794119e+00	3.278528665677007403e+00	3.452885463921592013e+00	2.801515673621180369e+00	2.279282189167852746e+00	2.811831138260164842e+00	3.472474768348053242e+00	2.550362345187208835e+00	9.891458333333333940e+03	2.541666666666666785e+01	3.333333333333333570e+01	4.979166666666666430e+01	2.225416666666666572e+02	4.125000000000000000e+00	4.958333333333333037e+00	5.583333333333333037e+00	5.333333333333333037e+00	5.208333333333333037e+00	5.000000000000000000e+00	4.458333333333333037e+00	5.083333333333333037e+00	5.000000000000000000e+00	5.041666666666666963e+00	9.903941586003300472e+03	3.209322183298476716e+01	4.146591526583723919e+01	5.340851574040781458e+01	2.372866634640740813e+02	6.002775723207291136e+00	7.069398756815566287e+00	7.927060185070871512e+00	7.388138000989658671e+00	6.963781202745074062e+00	7.198484326378819631e+00	6.637384477498812885e+00	7.354835528406501233e+00	6.527525231651946314e+00	7.532970988146125535e+00	9.916424838673267004e+03	3.876977699930286292e+01	4.959849719834113557e+01	5.702536481414896485e+01	2.520316602614815338e+02	7.880551446414583161e+00	9.180464180297800425e+00	1.027078703680841087e+01	9.442942668645983417e+00	8.719229072156815974e+00	9.396968652757639262e+00	8.816435621664293620e+00	9.626337723479668540e+00	8.055050463303892627e+00	1.002427530962558322e+01
9.300000000000000711e+00	9.865975144541223926e+03	1.217083398457853072e+01	1.682407667061361423e+01	4.290584136901807710e+01	5.298656496237320823e+01	2.651000297601253664e-01	8.048341156688554321e-01	8.958796298582551998e-01	1.296930968563908770e+00	1.679285785728574787e+00	5.037894453219715629e-01	1.411010564593260241e-01	5.403289431869966464e-01	1.944949536696106485e+00	5.905802370775070642e-02	9.878466738937278933e+03	1.883541699228926447e+01	2.507870500197347496e+01	4.655708735117570995e+01	6.074328248118660412e+01	2.215883348213396165e+00	2.944083724501094235e+00	3.239606481595794119e+00	3.356798817615287867e+00	3.464642892864287393e+00	2.793561389327652300e+00	2.320550528229663012e+00	2.811831138260164842e+00	3.472474768348053242e+00	2.550362345187208835e+00	9.890958333333333940e+03	2.550000000000000000e+01	3.333333333333333570e+01	5.020833333333333570e+01	6.850000000000000000e+01	4.166666666666666963e+00	5.083333333333333037e+00	5.583333333333333037e+00	5.416666666666666963e+00	5.250000000000000000e+00	5.083333333333333037e+00	4.500000000000000000e+00	5.083333333333333037e+00	5.000000000000000000e+00	5.041666666666666963e+00	9.903449927729388946e+03	3.216458300771073198e+01	4.158796166469319644e+01	5.385957931549096145e+01	7.625671751881340299e+01	6.117449985119938205e+00	7.222582942165571396e+00	7.927060185070871512e+00	7.476534515718046059e+00	7.035357107135713051e+00	7.373105277339013774e+00	6.679449471770336544e+00	7.354835528406501233e+00	6.527525231651946314e+00	7.532970988146125535e+00	9.915941522125443953e+03	3.882916601542147106e+01	4.984258999605305718e+01	5.751082529764859430e+01	8.401343503762679177e+01	8.068233303573208559e+00	9.361832550997810642e+00	1.027078703680841087e+01	9.536402364769426043e+00	8.820714214271426101e+00	9.662877221344693623e+00	8.858898943540673088e+00	9.626337723479668540e+00	8.055050463303892627e+00	1.002427530962558322e+01
9.400000000000000355e+00	9.865393559923131761e+03	1.203861665097969613e+01	1.743958346951671246e+01	4.357907047600447470e+01	1.275719874462604153e+00	2.651000297601253664e-01	7.823511873446982179e-01	9.412515012012017124e-01	1.460034367913848108e+00	1.679285785728574787e+00	4.481104160507580758e-01	2.219766057685221838e-01	5.310728492207594797e-01	1.960586408777308609e+00	5.905802370775070642e-02	9.877946779961566790e+03	1.872764165882318110e+01	2.540729173475835623e+01	4.714370190466890165e+01	3.783693270564635558e+00	2.215883348213396165e+00	2.974508927005682590e+00	3.283125750600600856e+00	3.500850517290257535e+00	3.464642892864287393e+00	2.828221874692045557e+00	2.381821636217594573e+00	2.828036424610379740e+00	3.501126537721988008e+00	2.550362345187208835e+00	9.890500000000000000e+03	2.541666666666666785e+01	3.337500000000000000e+01	5.070833333333333570e+01	6.291666666666666963e+00	4.166666666666666963e+00	5.166666666666666963e+00	5.625000000000000000e+00	5.541666666666666963e+00	5.250000000000000000e+00	5.208333333333333037e+00	4.541666666666666963e+00	5.125000000000000000e+00	5.041666666666666963e+00	5.041666666666666963e+00	9.903053220038433210e+03	3.210569167451015460e+01	4.134270826524164022e+01	5.427296476199776976e+01	8.799640062768698812e+00	6.117449985119938205e+00	7.358824406327650891e+00	7.966874249399399588e+00	7.582482816043076390e+00	7.035357107135713051e+00	7.588444791974620074e+00	6.701511697115739352e+00	7.421963575389620260e+00	6.582206795611345918e+00	7.532970988146125535e+00	9.915606440076868239e+03	3.879471668235363779e+01	4.931041653048328754e+01	5.783759619066219670e+01	1.130761345887072977e+01	8.068233303573208559e+00	9.550982145988635708e+00	1.030874849879879918e+01	9.623298965419486706e+00	8.820714214271426101e+00	9.968556250615907999e+00	8.861356727564810853e+00	9.718927150779240520e+00	8.122746924556025760e+00	1.002427530962558322e+01
9.500000000000000000e+00	9.864687030015287746e+03	1.226250595805664467e+01	1.732370012123679004e+01	4.408531774159433070e+01	-9.142135623730951455e-01	2.092014830993909058e-01	7.823511873446982179e-01	8.132600738129882600e-01	1.509480591711417574e+00	1.679285785728574787e+00	4.792117606730297297e-01	2.219766057685221838e-01	4.881103841272667054e-01	1.978677331633806880e+00	5.287057573780984399e-02	9.877385181674309933e+03	1.881875297902832145e+01	2.539101672728506287e+01	4.758432553746383320e+01	-2.071067811865475727e-01	2.208767408216361972e+00	2.974508927005682590e+00	3.239963370239827611e+00	3.567240295855708787e+00	3.464642892864287393e+00	2.885439213669848346e+00	2.381821636217594573e+00	2.827388525396966834e+00	3.531005332483569958e+00	2.568101954535571441e+00	9.890083333333333940e+03	2.537500000000000000e+01	3.345833333333333570e+01	5.108333333333333570e+01	5.000000000000000000e-01	4.208333333333333037e+00	5.166666666666666963e+00	5.666666666666666963e+00	5.625000000000000000e+00	5.250000000000000000e+00	5.291666666666666963e+00	4.541666666666666963e+00	5.166666666666666963e+00	5.083333333333333037e+00	5.083333333333333037e+00	9.902781484992357946e+03	3.193124702097167855e+01	4.152564993938160853e+01	5.458234112920283820e+01	1.207106781186547462e+00	6.207899258450304103e+00	7.358824406327650891e+00	8.093369963093506314e+00	7.682759704144291213e+00	7.035357107135713051e+00	7.697894119663486023e+00	6.701511697115739352e+00	7.505944807936367091e+00	6.635661334183096116e+00	7.598564712131095078e+00	9.915479636651380133e+03	3.848749404194335710e+01	4.959296654542988136e+01	5.808134892507234071e+01	1.914213562373095145e+00	8.207465183567276057e+00	9.550982145988635708e+00	1.052007325952034478e+01	9.740519408288582426e+00	8.820714214271426101e+00	1.010412157266030420e+01	8.861356727564810853e+00	9.845222949206068108e+00	8.187989335032860083e+00	1.011379609092885623e+01
9.600000000000001421e+00	9.863570608697207717e+03	1.213264990164116419e+01	1.737674945732114651e+01	4.417870040607968463e+01	0.000000000000000000e+00	2.395968614946788477e-01	6.265154020362420084e-01	8.613697935947106643e-01	1.597814794755433532e+00	1.618377193244301626e+00	4.457072337949394836e-01	2.219766057685221838e-01	5.186579122028307509e-01	2.129855473618567085e+00	5.287057573780984399e-02	9.876535304348602949e+03	1.871215828415391513e+01	2.556337472866057325e+01	4.781851686970650661e+01	0.000000000000000000e+00	2.244798430747339424e+00	2.917424367684787523e+00	3.284851563464021851e+00	3.632240730711050247e+00	3.455021929955484516e+00	2.889520283564136260e+00	2.381821636217594573e+00	2.863495622768081894e+00	3.648261070142616802e+00	2.568101954535571441e+00	9.889500000000000000e+03	2.529166666666666785e+01	3.375000000000000000e+01	5.145833333333333570e+01	0.000000000000000000e+00	4.250000000000000000e+00	5.208333333333333037e+00	5.708333333333333037e+00	5.666666666666666963e+00	5.291666666666666963e+00	5.333333333333333037e+00	4.541666666666666963e+00	5.208333333333333037e+00	5.166666666666666963e+00	5.083333333333333037e+00	9.902464695651397051e+03	3.187117504917942057e+01	4.193662527133942319e+01	5.509814979696016479e+01	0.000000000000000000e+00	6.255201569252660576e+00	7.499242298981878108e+00	8.131815103202644224e+00	7.701092602622283678e+00	7.128311403377849409e+00	7.777146383102529370e+00	6.701511697115739352e+00	7.553171043898584180e+00	6.685072263190717123e+00	7.598564712131095078e+00	9.915429391302792283e+03	3.845068343169216973e+01	5.012325054267885349e+01	5.873796626058698678e+01	0.000000000000000000e+00	8.260403138505321152e+00	9.790151264630424066e+00	1.055529687307195630e+01	9.735518538577899506e+00	8.964956140089032743e+00	1.022095943287172659e+01	8.861356727564810853e+00	9.898008754463834435e+00	8.203477859714766396e+00	1.011379609092885623e+01
9.700000000000001066e+00	9.863006588583595658e+03	1.199713822665695595e+01	1.787548450340290174e+01	4.471989011071948283e+01	0.000000000000000000e+00	2.395968614946788477e-01	8.017087356586021230e-01	8.779770842271643616e-01	1.657323614063774819e+00	1.467208637435548191e+00	4.457072337949394836e-01	3.048341156688554321e-01	5.186579122028307509e-01	2.210586408777308609e+00	5.287057573780984399e-02	9.875982460958464799e+03	1.851940244666181101e+01	2.593774225170145087e+01	4.835994505535973786e+01	0.000000000000000000e+00	2.244798430747339424e+00	3.046687701162634543e+00	3.355655208780248699e+00	3.703661807031887410e+00	3.421104318717774095e+00	2.889520283564136260e+00	2.444083724501094235e+00	2.863495622768081894e+00	3.751126537721988008e+00	2.568101954535571441e+00	9.888958333333333940e+03	2.504166666666666785e+01	3.400000000000000000e+01	5.200000000000000000e+01	0.000000000000000000e+00	4.250000000000000000e+00	5.291666666666666963e+00	5.833333333333333037e+00	5.750000000000000000e+00	5.375000000000000000e+00	5.333333333333333037e+00	4.583333333333333037e+00	5.208333333333333037e+00	5.291666666666666963e+00	5.083333333333333037e+00	9.901934205708203081e+03	3.156393088667152469e+01	4.206225774829854913e+01	5.564005494464026214e+01	0.000000000000000000e+00	6.255201569252660576e+00	7.536645632170699827e+00	8.311011457886417375e+00	7.796338192968113034e+00	7.328895681282226349e+00	7.777146383102529370e+00	6.722582942165571396e+00	7.553171043898584180e+00	6.832206795611345918e+00	7.598564712131095078e+00	9.914910078083072221e+03	3.808619510667637797e+01	5.012451549659709826e+01	5.928010988928051717e+01	0.000000000000000000e+00	8.260403138505321152e+00	9.781624597674731802e+00	1.078868958243950260e+01	9.842676385936226069e+00	9.282791362564452697e+00	1.022095943287172659e+01	8.861832550997810642e+00	9.898008754463834435e+00	8.372746924556025760e+00	1.011379609092885623e+01
9.800000000000000711e+00	9.862716155449124926e+03	1.274333511016359566e+01	1.734100507363314492e+01	4.488305366480038572e+01	0.000000000000000000e+00	2.395968614946788477e-01	8.017087356586021230e-01	8.779770842271643616e-01	1.657323614063774819e+00	1.467208637435548191e+00	5.510147871978992029e-01	3.897314134756459936e-01	6.197945698634086398e-01	2.210586408777308609e+00	-1.674095030078337487e-02	9.875587244391230342e+03	1.899666755508179961e+01	2.571216920348324209e+01	4.854569349906685716e+01	0.000000000000000000e+00	2.244798430747339424e+00	3.046687701162634543e+00	3.355655208780248699e+00	3.703661807031887410e+00	3.421104318717774095e+00	2.963007393598949601e+00	2.507365706737822997e+00	2.955730618265037801e+00	3.751126537721988008e+00	2.554129524849608313e+00	9.888458333333333940e+03	2.525000000000000000e+01	3.408333333333333570e+01	5.220833333333333570e+01	0.000000000000000000e+00	4.250000000000000000e+00	5.291666666666666963e+00	5.833333333333333037e+00	5.750000000000000000e+00	5.375000000000000000e+00	5.375000000000000000e+00	4.625000000000000000e+00	5.291666666666666963e+00	5.291666666666666963e+00	5.125000000000000000e+00	9.901329422275437537e+03	3.150333244491820039e+01	4.245449746318342932e+01	5.587097316759981425e+01	0.000000000000000000e+00	6.255201569252660576e+00	7.536645632170699827e+00	8.311011457886417375e+00	7.796338192968113034e+00	7.328895681282226349e+00	7.786992606401049954e+00	6.742634293262177003e+00	7.627602715068295680e+00	6.832206795611345918e+00	7.695870475150391243e+00	9.914200511217542953e+03	3.775666488983640079e+01	5.082566159303353004e+01	5.953361300186628569e+01	0.000000000000000000e+00	8.260403138505321152e+00	9.781624597674731802e+00	1.078868958243950260e+01	9.842676385936226069e+00	9.282791362564452697e+00	1.019898521280209991e+01	8.860268586524354006e+00	9.963538763469925286e+00	8.372746924556025760e+00	1.026674095030078249e+01
9.900000000000000355e+00	9.862057756457854339e+03	1.235174480883927650e+01	1.764574068217622482e+01	4.526440141146127871e+01	0.000000000000000000e+00	1.896685085870108978e-01	7.995098304215195739e-01	1.068320619526754278e+00	1.525717338893304742e+00	1.584429976472078838e+00	5.546826180617259183e-01	4.767316366744882572e-01	5.143892350663472612e-01	2.210586408777308609e+00	2.090278260097848673e-01	9.875028878228926260e+03	1.875920573775297129e+01	2.584370367442144456e+01	4.902803403906396795e+01	0.000000000000000000e+00	2.240667587626838930e+00	3.066421581877426306e+00	3.471660309763377139e+00	3.679525336113318890e+00	3.563048321569373122e+00	2.985674642364196441e+00	2.571699151670577610e+00	2.923861284199840149e+00	3.751126537721988008e+00	2.708680579671558952e+00	9.888000000000000000e+03	2.516666666666666785e+01	3.404166666666666430e+01	5.279166666666666430e+01	0.000000000000000000e+00	4.291666666666666963e+00	5.333333333333333037e+00	5.875000000000000000e+00	5.833333333333333037e+00	5.541666666666666963e+00	5.416666666666666963e+00	4.666666666666666963e+00	5.333333333333333037e+00	5.291666666666666963e+00	5.208333333333333037e+00	9.900971121771073740e+03	3.157412759558036441e+01	4.223962965891188048e+01	5.655529929426936064e+01	0.000000000000000000e+00	6.342665745706494995e+00	7.600245084789239769e+00	8.278339690236622417e+00	7.987141330553347629e+00	7.520285011763960803e+00	7.847658690969137041e+00	6.761634181662756760e+00	7.742805382466825925e+00	6.832206795611345918e+00	7.707986086995107122e+00	9.913942243542145661e+03	3.798158852449405742e+01	5.043759265115710377e+01	6.031893192187204988e+01	0.000000000000000000e+00	8.393664824746323916e+00	9.867156836245147389e+00	1.068167938047324483e+01	1.014094932777336133e+01	9.498903356861255531e+00	1.027865071527160801e+01	8.856601696658845668e+00	1.015227743160031793e+01	8.372746924556025760e+00	1.020763884065688032e+01
1.000000000000000000e+01	9.860778317016101937e+03	1.276174534887723055e+01	1.734100507363314847e+01	4.583773942646026711e+01	0.000000000000000000e+00	1.896685085870108978e-01	7.292129631915891252e-01	1.054682618061726807e+00	1.525717338893304742e+00	1.586807063906066961e+00	5.546826180617259183e-01	5.258633028901309459e-01	5.143892350663472612e-01	2.275941003035491406e+00	4.583500133466866799e-02	9.874014158508050969e+03	1.915170600777194920e+01	2.571216920348324209e+01	4.948136971323013000e+01	0.000000000000000000e+00	2.240667587626838930e+00	3.072939814929128044e+00	3.485674642364196885e+00	3.679525336113318890e+00	3.585070198619700221e+00	2.985674642364196441e+00	2.617098318111731992e+00	2.923861284199840149e+00	3.825470501517745703e+00	2.647917500667334334e+00	9.887250000000000000e+03	2.554166666666666785e+01	3.408333333333333570e+01	5.312500000000000000e+01	0.000000000000000000e+00	4.291666666666666963e+00	5.416666666666666963e+00	5.916666666666666963e+00	5.833333333333333037e+00	5.583333333333333037e+00	5.416666666666666963e+00	4.708333333333333037e+00	5.333333333333333037e+00	5.375000000000000000e+00	5.250000000000000000e+00	9.900485841491949031e+03	3.193162732556138650e+01	4.245449746318342932e+01	5.676863028676987000e+01	0.000000000000000000e+00	6.342665745706494995e+00	7.760393518404205437e+00	8.347658690969137041e+00	7.987141330553347629e+00	7.581596468046965853e+00	7.847658690969137041e+00	6.799568348554934083e+00	7.742805382466825925e+00	6.924529498482254297e+00	7.852082499332665222e+00	9.913721682983898063e+03	3.832158798445610159e+01	5.082566159303352293e+01	6.041226057353973289e+01	0.000000000000000000e+00	8.393664824746323916e+00	1.010412037014174480e+01	1.077865071527160623e+01	1.014094932777336133e+01	9.579859602760599557e+00	1.027865071527160801e+01	8.890803363776534241e+00	1.015227743160031793e+01	8.474058996964508594e+00	1.045416499866533044e+01
1.010000000000000142e+01	9.859686802356951375e+03	1.268074365131372616e+01	1.736878224857013464e+01	4.648794878818990384e+01	1.743051729905135971e+02	2.594805917114175742e-01	7.741843737473921294e-01	1.054682618061726807e+00	1.599388717670461091e+00	1.765100029760125366e+00	5.261544143474363722e-01	5.258633028901309459e-01	4.484562487141827702e-01	2.312010664967140361e+00	8.016762874847760401e-02	9.873218401178475688e+03	1.909037182565686308e+01	2.574689112428506732e+01	5.005647439409494837e+01	1.859025864952567986e+02	2.317240295855708787e+00	3.137092186873696065e+00	3.485674642364196885e+00	3.758027692168564027e+00	3.715883348213396165e+00	2.992243873840384705e+00	2.617098318111731992e+00	2.911728124357091385e+00	3.864338665816903884e+00	2.685917147707572283e+00	9.886750000000000000e+03	2.550000000000000000e+01	3.412500000000000000e+01	5.362500000000000000e+01	1.975000000000000000e+02	4.375000000000000000e+00	5.500000000000000000e+00	5.916666666666666963e+00	5.916666666666666963e+00	5.666666666666666963e+00	5.458333333333333037e+00	4.708333333333333037e+00	5.375000000000000000e+00	5.416666666666666963e+00	5.291666666666666963e+00	9.900281598821524312e+03	3.190962817434313692e+01	4.250310887571492913e+01	5.719352560590505163e+01	2.090974135047432014e+02	6.432759704144291213e+00	7.862907813126303935e+00	8.347658690969137041e+00	8.075305641164769455e+00	7.617449985119938205e+00	7.924422792826280926e+00	6.799568348554934083e+00	7.838271875642908171e+00	6.968994667516430042e+00	7.897416185625761642e+00	9.913813197643048625e+03	3.831925634868627384e+01	5.088121775142986536e+01	6.076205121181009616e+01	2.206948270094864029e+02	8.490519408288582426e+00	1.022581562625260787e+01	1.077865071527160623e+01	1.023394461566287283e+01	9.568233303573208559e+00	1.039051225231922970e+01	8.890803363776534241e+00	1.030154375128581634e+01	8.521322668366194009e+00	1.050316570458485543e+01
1.020000000000000107e+01	9.858561492465876654e+03	1.294049831830553465e+01	1.660149114512381985e+01	4.664359138228592627e+01	1.953616815027043288e+02	2.594805917114175742e-01	7.119266230526335448e-01	1.000000000000000000e+00	1.696910774818134904e+00	1.997223250267432526e+00	6.647412701889567899e-01	2.292129631915900134e-01	4.484562487141827702e-01	2.350323966838080647e+00	8.016762874847760401e-02	9.872239079566270448e+03	1.934524915915276821e+01	2.532157890589524385e+01	5.046762902447629529e+01	2.088891740846854930e+02	2.317240295855708787e+00	3.126796644859650254e+00	3.500000000000000000e+00	3.827622054075733971e+00	3.873611625133716263e+00	3.144870635094478395e+00	2.572939814929128488e+00	2.911728124357091385e+00	3.904328650085706620e+00	2.685917147707572283e+00	9.885916666666666060e+03	2.575000000000000000e+01	3.404166666666666430e+01	5.429166666666666430e+01	2.224166666666666572e+02	4.375000000000000000e+00	5.541666666666666963e+00	6.000000000000000000e+00	5.958333333333333037e+00	5.750000000000000000e+00	5.625000000000000000e+00	4.916666666666666963e+00	5.375000000000000000e+00	5.458333333333333037e+00	5.291666666666666963e+00	9.899594253767061673e+03	3.215475084084723534e+01	4.276175442743808475e+01	5.811570430885703331e+01	2.359441592486478214e+02	6.432759704144291213e+00	7.956536688473683228e+00	8.500000000000000000e+00	8.089044612590932104e+00	7.626388374866284181e+00	8.105129364905522493e+00	7.260393518404205437e+00	7.838271875642908171e+00	7.012338016580959454e+00	7.897416185625761642e+00	9.913271840867455467e+03	3.855950168169446357e+01	5.148184218820951230e+01	6.193974195104740232e+01	2.494716518306289856e+02	8.490519408288582426e+00	1.037140671028070038e+01	1.100000000000000000e+01	1.021975589184853206e+01	9.502776749732568362e+00	1.058525872981104321e+01	9.604120370141743024e+00	1.030154375128581634e+01	8.566342699828584983e+00	1.050316570458485543e+01
1.030000000000000071e+01	9.857324548076754581e+03	1.324144882165059478e+01	1.577976582080242807e+01	4.704177574245778715e+01	4.869159998292899161e+01	1.381674490021884694e-01	1.014389235066346373e+00	1.025719874462604153e+00	1.696910774818134904e+00	1.997223250267432526e+00	6.444936088935460106e-01	2.741843737473921294e-01	3.531808230122299719e-01	2.350323966838080647e+00	7.381334028329700203e-02	9.871308107371709411e+03	1.953739107749196435e+01	2.482738291040121226e+01	5.102088787122889357e+01	5.676246665813116010e+01	2.277417057834427716e+00	3.423861284199839705e+00	3.533693270564635558e+00	3.827622054075733971e+00	3.873611625133716263e+00	3.155580137780106487e+00	2.637092186873696065e+00	2.884923744839448467e+00	3.904328650085706620e+00	2.766073336808315020e+00	9.885291666666666060e+03	2.583333333333333215e+01	3.387500000000000000e+01	5.500000000000000000e+01	6.483333333333332860e+01	4.416666666666666963e+00	5.833333333333333037e+00	6.041666666666666963e+00	5.958333333333333037e+00	5.750000000000000000e+00	5.666666666666666963e+00	5.000000000000000000e+00	5.416666666666666963e+00	5.458333333333333037e+00	5.458333333333333037e+00	9.899275225961622709e+03	3.212927558917470350e+01	4.292261708959878774e+01	5.897911212877110643e+01	7.290420000853549709e+01	6.555916275498906209e+00	8.242805382466826813e+00	8.549640062768698812e+00	8.089044612590932104e+00	7.626388374866284181e+00	8.177753195553227883e+00	7.362907813126303935e+00	7.948409588493885458e+00	7.012338016580959454e+00	8.150593329858351055e+00	9.913258785256577539e+03	3.842521784501607129e+01	5.197023417919757549e+01	6.295822425754221285e+01	8.097506668373766558e+01	8.695165884331146344e+00	1.065227743160031970e+01	1.105761345887072977e+01	1.021975589184853206e+01	9.502776749732568362e+00	1.068883972443978791e+01	9.725815626252607871e+00	1.048015251032110484e+01	8.566342699828584983e+00	1.084285332638336996e+01
1.040000000000000036e+01	9.856395109433731704e+03	1.271095413759972637e+01	1.597126738675297730e+01	4.739759218418706155e+01	1.647169022996264331e+00	2.559861056256771406e-01	8.645941614808618780e-01	1.019847489678895158e+00	1.696910774818134904e+00	2.197095961788095408e+00	4.649512610868749007e-01	3.342552525004665043e-01	3.531808230122299719e-01	2.285449746335681542e+00	1.262822030400183593e-01	9.870635054716865852e+03	1.933464373546652837e+01	2.486063369337648865e+01	5.140712942542685937e+01	3.677751178164798684e+00	2.357159719479505089e+00	3.369797080740430939e+00	3.551590411506114098e+00	3.827622054075733971e+00	4.015214647560714667e+00	3.086642297210103969e+00	2.687960959583566733e+00	2.884923744839448467e+00	3.892724873167840549e+00	2.833974434853342661e+00	9.884875000000000000e+03	2.595833333333333215e+01	3.375000000000000000e+01	5.541666666666666430e+01	5.708333333333333037e+00	4.458333333333333037e+00	5.875000000000000000e+00	6.083333333333333037e+00	5.958333333333333037e+00	5.833333333333333037e+00	5.708333333333333037e+00	5.041666666666666963e+00	5.416666666666666963e+00	5.500000000000000000e+00	5.541666666666666963e+00	9.899114945283134148e+03	3.258202293120013593e+01	4.263936630662351490e+01	5.942620390790646923e+01	7.738915488501866946e+00	6.559506947187161430e+00	8.380202919259568617e+00	8.615076255160552421e+00	8.089044612590932104e+00	7.651452019105951408e+00	8.330024369456562994e+00	7.395372373749767192e+00	7.948409588493885458e+00	7.107275126832159451e+00	8.249358898479991709e+00	9.913354890566268296e+03	3.920571252906693616e+01	5.152873261324702270e+01	6.343574114914626705e+01	9.769497643670401743e+00	8.660680561040988934e+00	1.088540583851913723e+01	1.114681917698777092e+01	1.021975589184853206e+01	9.469570704878570666e+00	1.095171540557979029e+01	9.749078080832866533e+00	1.048015251032110484e+01	8.714550253664318902e+00	1.095705113029331557e+01
1.050000000000000000e+01	9.855363728751071903e+03	1.305706851359660092e+01	1.588791549699707062e+01	4.785547218475292652e+01	-7.259424334001736145e-01	2.559861056256771406e-01	7.553791442659925082e-01	1.448110416050758964e+00	1.664484671110368019e+00	2.519381619672774519e+00	4.649512610868749007e-01	4.881103841272675936e-01	4.258002843719159713e-01	2.285449746335681542e+00	1.391723429796405398e-01	9.869806864375535952e+03	1.959103425679830224e+01	2.475645774849853353e+01	5.192773609237646326e+01	-1.546378833667534924e-01	2.357159719479505089e+00	3.336022905466329735e+00	3.828221874692046001e+00	3.853075668888517491e+00	4.238857476503053334e+00	3.086642297210103969e+00	2.827388525396967278e+00	2.942066808852624504e+00	3.892724873167840549e+00	2.861252838156486789e+00	9.884250000000000000e+03	2.612500000000000000e+01	3.362500000000000000e+01	5.600000000000000000e+01	4.166666666666666852e-01	4.458333333333333037e+00	5.916666666666666963e+00	6.208333333333333037e+00	6.041666666666666963e+00	5.958333333333333037e+00	5.708333333333333037e+00	5.166666666666666963e+00	5.458333333333333037e+00	5.500000000000000000e+00	5.583333333333333037e+00	9.898693135624464048e+03	3.265896574320169776e+01	4.249354225150146647e+01	6.007226390762353674e+01	9.879712167000869183e-01	6.559506947187161430e+00	8.497310427867004634e+00	8.588444791974620074e+00	8.230257664444817323e+00	7.677809190163612740e+00	8.330024369456562994e+00	7.505944807936366203e+00	7.974599857814041570e+00	7.107275126832159451e+00	8.305413828510179286e+00	9.913136271248928097e+03	3.919293148640339552e+01	5.136208450300293293e+01	6.414452781524707348e+01	1.559275766733507096e+00	8.660680561040988934e+00	1.107795418906734142e+01	1.096855625061590800e+01	1.041884866222296679e+01	9.397285046993891555e+00	1.095171540557979029e+01	9.845222949206066332e+00	1.049086638229475099e+01	8.714550253664318902e+00	1.102749432368702642e+01
1.060000000000000142e+01	9.854788794289801444e+03	1.330565088618379299e+01	1.591507943705930117e+01	4.824222997253691858e+01	-4.694374650592331721e-01	2.573593128807152297e-01	6.204446537564001218e-01	1.799248695569218626e+00	1.651754733230555772e+00	2.519381619672774519e+00	4.192714694268415698e-01	6.221855410283927412e-01	4.667770431528337483e-01	2.317810861169261827e+00	2.147473872901892733e-01	9.869144397144900722e+03	1.988199210975856346e+01	2.466587305186298096e+01	5.243361498626845929e+01	-1.930520658629499287e-01	2.378679656440357615e+00	3.289388993544866580e+00	4.087124347784609313e+00	3.867544033281944404e+00	4.238857476503053334e+00	3.084635734713420785e+00	2.936092770514196371e+00	2.983388521576416874e+00	3.971405430584630913e+00	2.919873693645094637e+00	9.883500000000000000e+03	2.645833333333333215e+01	3.341666666666666430e+01	5.662500000000000000e+01	8.333333333333332871e-02	4.500000000000000000e+00	5.958333333333333037e+00	6.375000000000000000e+00	6.083333333333333037e+00	5.958333333333333037e+00	5.750000000000000000e+00	5.250000000000000000e+00	5.500000000000000000e+00	5.625000000000000000e+00	5.625000000000000000e+00	9.897855602855099278e+03	3.303467455690810084e+01	4.216746028147034764e+01	6.081638501373154071e+01	3.597187325296165583e-01	6.621320343559641941e+00	8.627277673121799495e+00	8.662875652215390687e+00	8.299122633384721226e+00	7.677809190163612740e+00	8.415364265286578771e+00	7.563907229485803185e+00	8.016611478423582682e+00	7.278594569415369087e+00	8.330126306354905807e+00	9.912211205710198556e+03	3.961101578048287308e+01	5.091825389627402387e+01	6.500777002746308142e+01	6.361041317258998573e-01	8.742640687119283882e+00	1.129622201291026684e+01	1.095075130443078137e+01	1.051491193343611030e+01	9.397285046993891555e+00	1.108072853057315754e+01	9.877814458971606371e+00	1.053322295684716536e+01	8.932189138830738173e+00	1.103525261270981161e+01
1.070000000000000107e+01	9.854485640988159503e+03	1.286692952580410143e+01	1.644411161078546257e+01	4.915752294510613751e+01	0.000000000000000000e+00	2.573593128807152297e-01	6.204446537564001218e-01	1.837122778655304600e+00	1.716201977862900740e+00	2.507114989925250725e+00	4.192714694268415698e-01	6.192881254230169219e-01	4.667770431528337483e-01	2.371144177881117976e+00	1.995935110477589092e-01	9.868846987160746721e+03	1.953763142956871590e+01	2.499288913872606344e+01	5.309959480588640446e+01	0.000000000000000000e+00	2.378679656440357615e+00	3.289388993544866580e+00	4.126894722660985337e+00	3.920600988931450370e+00	4.274390828295958400e+00	3.084635734713420785e+00	2.976310729378174980e+00	2.983388521576416874e+00	4.060572088940558544e+00	2.933130088857212936e+00	9.883208333333333940e+03	2.620833333333333215e+01	3.354166666666666430e+01	5.704166666666666430e+01	0.000000000000000000e+00	4.500000000000000000e+00	5.958333333333333037e+00	6.416666666666666963e+00	6.125000000000000000e+00	6.041666666666666963e+00	5.750000000000000000e+00	5.333333333333333037e+00	5.500000000000000000e+00	5.750000000000000000e+00	5.666666666666666963e+00	9.897569679505921158e+03	3.287903523709794484e+01	4.209044419460726516e+01	6.098373852744692414e+01	0.000000000000000000e+00	6.621320343559641941e+00	8.627277673121799495e+00	8.706438610672348588e+00	8.329399011068549186e+00	7.808942505037375525e+00	8.415364265286578771e+00	7.690355937288490651e+00	8.016611478423582682e+00	7.439427911059441456e+00	8.400203244476120545e+00	9.911931025678508377e+03	3.954973714086256109e+01	5.063922172254786602e+01	6.492581038822719108e+01	0.000000000000000000e+00	8.742640687119283882e+00	1.129622201291026684e+01	1.099621055467802933e+01	1.053379802213709837e+01	9.576218343408083200e+00	1.108072853057315754e+01	1.004737854124364915e+01	1.053322295684716536e+01	9.128855822118882912e+00	1.113373982228557502e+01
1.080000000000000071e+01	9.853608457072410602e+03	1.254598645506156807e+01	1.638345617894577089e+01	4.976333132618083255e+01	0.000000000000000000e+00	2.607334869862265592e-01	6.458738652636633049e-01	1.663225873061398907e+00	1.716201977862900740e+00	2.528211832049743091e+00	4.381890845503253473e-01	7.269717442052199274e-01	5.198474896788960464e-01	2.371144177881117976e+00	1.995935110477589092e-01	9.868200061869538331e+03	1.937715989419745100e+01	2.500422808947288544e+01	5.356916566309041627e+01	0.000000000000000000e+00	2.401200076826446761e+00	3.322936932631831652e+00	4.060779603197365972e+00	3.920600988931450370e+00	4.305772582691537842e+00	3.114927875608496155e+00	3.050985872102609964e+00	3.051590411506114542e+00	4.060572088940558544e+00	2.933130088857212936e+00	9.882791666666666060e+03	2.620833333333333215e+01	3.362500000000000000e+01	5.737500000000000000e+01	0.000000000000000000e+00	4.541666666666666963e+00	6.000000000000000000e+00	6.458333333333333037e+00	6.125000000000000000e+00	6.083333333333333037e+00	5.791666666666666963e+00	5.375000000000000000e+00	5.583333333333333037e+00	5.750000000000000000e+00	5.666666666666666963e+00	9.897383271463793790e+03	3.303950677246921686e+01	4.224577191052711100e+01	6.118083433690958373e+01	0.000000000000000000e+00	6.682133256506887165e+00	8.677063067368168348e+00	8.855887063469300102e+00	8.329399011068549186e+00	7.860894083975128233e+00	8.468405457724838215e+00	7.699014127897390480e+00	8.115076255160552421e+00	7.439427911059441456e+00	8.400203244476120545e+00	9.911974876260921519e+03	3.987068021160509801e+01	5.086654382105422911e+01	6.498666867381916745e+01	0.000000000000000000e+00	8.822599846347106478e+00	1.135412613473633670e+01	1.125344079360526806e+01	1.053379802213709837e+01	9.638454834616922540e+00	1.114514424878300858e+01	1.002302825579478096e+01	1.064681917698776914e+01	9.128855822118882912e+00	1.113373982228557502e+01
1.090000000000000036e+01	9.852509965439532607e+03	1.217571958249782504e+01	1.682666799946693459e+01	4.996638418586270802e+01	0.000000000000000000e+00	2.660553843371271654e-01	5.782851450287509465e-01	1.851991245536164676e+00	1.596230266399303765e+00	2.528211832049743091e+00	6.158413858338231961e-01	7.269717442052199274e-01	4.491747191671571215e-01	2.280770927843184470e+00	2.775824132896271834e-01	9.867359149386433273e+03	1.931702645791557771e+01	2.516333399973346729e+01	5.389985875959801831e+01	0.000000000000000000e+00	2.424694358835230101e+00	3.330809239181041992e+00	4.196828956101415820e+00	3.881448466532985364e+00	4.305772582691537842e+00	3.224587359583578117e+00	3.050985872102609964e+00	3.057920692916912042e+00	4.036218797254925938e+00	2.992957873311480110e+00	9.882208333333333940e+03	2.645833333333333215e+01	3.350000000000000000e+01	5.783333333333333570e+01	0.000000000000000000e+00	4.583333333333333037e+00	6.083333333333333037e+00	6.541666666666666963e+00	6.166666666666666963e+00	6.083333333333333037e+00	5.833333333333333037e+00	5.375000000000000000e+00	5.666666666666666963e+00	5.791666666666666963e+00	5.708333333333333037e+00	9.897057517280234606e+03	3.359964020875108304e+01	4.183666600026653271e+01	6.176680790706865309e+01	0.000000000000000000e+00	6.741972307831435529e+00	8.835857427485624527e+00	8.886504377231918994e+00	8.451884866800348561e+00	7.860894083975128233e+00	8.442079307083087514e+00	7.699014127897390480e+00	8.275412640416421439e+00	7.547114536078407987e+00	8.423708793355185520e+00	9.911906701227135272e+03	4.074094708416883748e+01	5.017333200053306541e+01	6.570028248080396338e+01	0.000000000000000000e+00	8.900611282329538909e+00	1.158838152163791513e+01	1.123134208779717014e+01	1.073710306693402927e+01	9.638454834616922540e+00	1.105082528083284288e+01	1.002302825579478096e+01	1.088415861416617680e+01	9.302562405490149899e+00	1.113908425337703889e+01
1.100000000000000000e+01	9.852333809527697667e+03	1.250177186023615938e+01	1.714937725899762810e+01	5.031488359817557665e+01	0.000000000000000000e+00	3.205317298649017488e-01	7.348692974085677676e-01	1.851991245536164676e+00	1.731519429424680290e+00	2.505032228504421532e+00	6.688337841875746648e-01	7.269717442052199274e-01	4.649512610868757889e-01	2.106553370833684102e+00	1.946684632643380652e-01	9.866916904763847924e+03	1.960505259678474488e+01	2.526218862949881583e+01	5.436577513242112047e+01	0.000000000000000000e+00	2.493599198265784356e+00	3.492434648704283884e+00	4.196828956101415820e+00	3.990759714712340145e+00	4.315016114252211210e+00	3.271916892093787332e+00	3.050985872102609964e+00	3.086642297210104413e+00	3.969943352083508792e+00	2.993167564965502514e+00	9.881500000000000000e+03	2.670833333333333215e+01	3.337500000000000000e+01	5.841666666666666430e+01	0.000000000000000000e+00	4.666666666666666963e+00	6.250000000000000000e+00	6.541666666666666963e+00	6.250000000000000000e+00	6.125000000000000000e+00	5.875000000000000000e+00	5.375000000000000000e+00	5.708333333333333037e+00	5.833333333333333037e+00	5.791666666666666963e+00	9.896083095236152076e+03	3.381161406988191942e+01	4.148781137050118417e+01	6.246755820091220812e+01	0.000000000000000000e+00	6.839734135067550014e+00	9.007565351295715672e+00	8.886504377231918994e+00	8.509240285287660299e+00	7.934983885747788790e+00	8.478083107906211779e+00	7.699014127897390480e+00	8.330024369456561217e+00	7.696723314583157283e+00	8.590165768367832300e+00	9.910666190472302333e+03	4.091489480643050314e+01	4.960062274100236834e+01	6.651844973515775905e+01	0.000000000000000000e+00	9.012801603468432177e+00	1.176513070259143134e+01	1.123134208779717014e+01	1.076848057057532060e+01	9.744967771495577580e+00	1.108116621581242534e+01	1.002302825579478096e+01	1.095171540557979029e+01	9.560113295832982416e+00	1.138866487006899675e+01
1.110000000000000142e+01	9.851014675001317300e+03	1.288145427696841949e+01	1.677146583180665829e+01	5.012191043641868049e+01	1.682479891229388898e+02	3.815525259729479757e-01	9.584948344676327281e-01	1.851991245536164676e+00	1.731519429424680290e+00	2.439886704167017584e+00	6.832609273005116890e-01	8.402829991675293542e-01	4.649512610868757889e-01	2.106553370833684102e+00	2.456484619199290620e-01	9.865799004167325620e+03	1.994072713848420975e+01	2.517739958256999699e+01	5.447762188487600810e+01	1.844364945614694307e+02	2.565776262986473988e+00	3.645914083900482883e+00	4.196828956101415820e+00	3.990759714712340145e+00	4.303276685416841829e+00	3.320797130316922363e+00	3.149308166250431196e+00	3.086642297210104413e+00	3.969943352083508792e+00	3.039490897626631050e+00	9.880583333333333940e+03	2.700000000000000000e+01	3.358333333333333570e+01	5.883333333333333570e+01	2.006250000000000000e+02	4.750000000000000000e+00	6.333333333333333037e+00	6.541666666666666963e+00	6.250000000000000000e+00	6.166666666666666963e+00	5.958333333333333037e+00	5.458333333333333037e+00	5.708333333333333037e+00	5.833333333333333037e+00	5.833333333333333037e+00	9.895367662499342259e+03	3.405927286151579381e+01	4.198926708409667441e+01	6.318904478179066331e+01	2.168135054385305693e+02	6.934223737013526012e+00	9.020752582766183636e+00	8.886504377231918994e+00	8.509240285287660299e+00	8.030056647916492096e+00	8.595869536349743711e+00	7.767358500416234435e+00	8.330024369456561217e+00	7.696723314583157283e+00	8.627175769040034581e+00	9.910151991665350579e+03	4.111854572303158051e+01	5.039520083486001312e+01	6.754475623024798381e+01	2.330020108770611102e+02	9.118447474027052024e+00	1.170817183219903335e+01	1.123134208779717014e+01	1.076848057057532060e+01	9.893446629166316342e+00	1.123340573936615527e+01	1.007638366749913672e+01	1.095171540557979029e+01	9.560113295832982416e+00	1.142101820474673701e+01
1.120000000000000107e+01	9.849160865894540621e+03	1.257397299080191821e+01	1.645555914209921511e+01	5.052791950226893647e+01	1.904509152347852137e+02	4.285594760152999783e-01	9.116184783620848719e-01	1.905801621744076968e+00	1.731519429424680290e+00	2.379531664113285316e+00	7.718709528806257936e-01	8.095842401765702689e-01	5.458350013346686680e-01	2.106553370833684102e+00	3.814260315281297054e-01	9.864351266280604250e+03	1.999531982873429214e+01	2.506111290438293793e+01	5.495145975113446468e+01	2.063087909507259496e+02	2.651779738007649989e+00	3.664142572514375917e+00	4.265400810872038484e+00	3.990759714712340145e+00	4.293932498723309621e+00	3.385935476440312897e+00	3.154792120088285134e+00	3.147917500667334334e+00	3.969943352083508792e+00	3.149046349097398334e+00	9.879541666666666060e+03	2.741666666666666785e+01	3.366666666666666430e+01	5.937500000000000000e+01	2.221666666666666572e+02	4.875000000000000000e+00	6.416666666666666963e+00	6.625000000000000000e+00	6.250000000000000000e+00	6.208333333333333037e+00	6.000000000000000000e+00	5.500000000000000000e+00	5.750000000000000000e+00	5.833333333333333037e+00	5.916666666666666963e+00	9.894732067052727871e+03	3.483801350459904000e+01	4.227222042895039067e+01	6.379854024886553532e+01	2.380245423826073647e+02	7.098220261992350011e+00	9.169190760818958452e+00	8.984599189127962404e+00	8.509240285287660299e+00	8.122734167943356454e+00	8.614064523559687103e+00	7.845207879911715310e+00	8.352082499332665222e+00	7.696723314583157283e+00	8.684286984235935591e+00	9.909922467438791500e+03	4.225936034253141571e+01	5.087777419123410994e+01	6.822208049773107064e+01	2.538824180985481007e+02	9.321440523984700022e+00	1.192171485497124905e+01	1.134419837825592303e+01	1.076848057057532060e+01	1.003713500255338076e+01	1.122812904711937421e+01	1.019041575982343062e+01	1.095416499866533044e+01	9.560113295832982416e+00	1.145190730180520333e+01
1.130000000000000071e+01	9.847663082644456154e+03	1.185283842372461294e+01	1.654424622186331462e+01	5.046650499844344040e+01	5.285630925793390844e+01	2.864612365300738261e-01	9.116184783620848719e-01	2.072272984766291515e+00	1.691696860002473102e+00	2.379531664113285316e+00	7.718709528806257936e-01	8.095842401765702689e-01	6.801250554198974285e-01	2.031715814133264963e+00	6.382735928728262564e-01	9.863164874655562016e+03	1.961391921186230647e+01	2.529295644426498768e+01	5.519158583255504880e+01	6.019898796230028637e+01	2.622397284931703432e+00	3.664142572514375917e+00	4.390303159049812720e+00	3.991681763334570032e+00	4.293932498723309621e+00	3.385935476440312897e+00	3.154792120088285134e+00	3.256729194376615233e+00	3.953357907066632482e+00	3.381636796436413128e+00	9.878666666666666060e+03	2.737500000000000000e+01	3.404166666666666430e+01	5.991666666666666430e+01	6.754166666666667140e+01	4.958333333333333037e+00	6.416666666666666963e+00	6.708333333333333037e+00	6.291666666666666963e+00	6.208333333333333037e+00	6.000000000000000000e+00	5.500000000000000000e+00	5.833333333333333037e+00	5.875000000000000000e+00	6.125000000000000000e+00	9.894168458677770104e+03	3.513608078813768998e+01	4.279037688906834092e+01	6.464174750077827980e+01	7.488434537103304933e+01	7.294269381734962643e+00	9.169190760818958452e+00	9.026363507616853354e+00	8.591651569998763449e+00	8.122734167943356454e+00	8.614064523559687103e+00	7.845207879911715310e+00	8.409937472290049953e+00	7.796642092933367962e+00	8.868363203563585984e+00	9.909670250688875967e+03	4.289716157627538706e+01	5.153908711147001043e+01	6.936682833488988820e+01	8.222702407539944147e+01	9.630205430136591360e+00	1.192171485497124905e+01	1.134439368190037456e+01	1.089163647333086082e+01	1.003713500255338076e+01	1.122812904711937421e+01	1.019041575982343062e+01	1.098654161124676776e+01	9.718284185866735925e+00	1.161172640712717374e+01
1.140000000000000036e+01	9.846526938350589262e+03	1.191739669288928916e+01	1.618800186765950500e+01	5.113317166511011180e+01	-3.759786700657201663e-01	2.390477143047666786e-01	9.513932674810732237e-01	2.050709273376105202e+00	1.726575012971581558e+00	2.323593670203417894e+00	5.196418846341934739e-01	7.324035523047687235e-01	7.009461412415376458e-01	2.000000000000000000e+00	6.382735928728262564e-01	9.862325969175293721e+03	1.964619834644464547e+01	2.505233426716308287e+01	5.585825249922172020e+01	2.728677331633806435e+00	2.619523857152383339e+00	3.704863300407203131e+00	4.400354636688052601e+00	4.029954173152457741e+00	4.286796835101709391e+00	3.343154275650430218e+00	3.178701776152384362e+00	3.287973070620768823e+00	4.000000000000000000e+00	3.381636796436413128e+00	9.878125000000000000e+03	2.737500000000000000e+01	3.391666666666666430e+01	6.058333333333333570e+01	5.833333333333333037e+00	5.000000000000000000e+00	6.458333333333333037e+00	6.750000000000000000e+00	6.333333333333333037e+00	6.250000000000000000e+00	6.166666666666666963e+00	5.625000000000000000e+00	5.875000000000000000e+00	6.000000000000000000e+00	6.125000000000000000e+00	9.893924030824706279e+03	3.510380165355535809e+01	4.278099906617024573e+01	6.530841416744495120e+01	8.937989335032860083e+00	7.380476142847616217e+00	9.211803366259463388e+00	9.099645363311946511e+00	8.636712493514208333e+00	8.213203164898290609e+00	8.990179057682903263e+00	8.071298223847616526e+00	8.462026929379231177e+00	8.000000000000000000e+00	8.868363203563585984e+00	9.909723061649410738e+03	4.283260330711070907e+01	5.164533146567382005e+01	7.003349500155655960e+01	1.204264533673238624e+01	9.760952285695232433e+00	1.196527339918559285e+01	1.144929072662389480e+01	1.094009165369508452e+01	1.017640632979658122e+01	1.181369144869914045e+01	1.051759644769523128e+01	1.104905385875846235e+01	1.000000000000000000e+01	1.161172640712717374e+01
1.150000000000000000e+01	9.845750135457588840e+03	1.109927907188582097e+01	1.546319196549105257e+01	5.204549010133256104e+01	-7.852373319433403331e-01	2.390477143047666786e-01	1.083974396909360038e+00	1.996559206394732833e+00	1.799248695569218626e+00	2.323593670203417894e+00	4.756208545285875999e-01	8.132600738129882600e-01	7.149512610868749007e-01	2.086807063906066961e+00	7.317417331174143058e-01	9.861770901062127450e+03	1.907047286927624441e+01	2.475242931607886021e+01	5.658524505066628052e+01	-2.467853326383368517e-01	2.619523857152383339e+00	3.791987198454680019e+00	4.394112936530699898e+00	4.087124347784609313e+00	4.286796835101709391e+00	3.383643760597627281e+00	3.239963370239827611e+00	3.336642297210103969e+00	4.085070198619700221e+00	3.470037533225373672e+00	9.877791666666666060e+03	2.704166666666666785e+01	3.404166666666666430e+01	6.112500000000000000e+01	2.916666666666666852e-01	5.000000000000000000e+00	6.500000000000000000e+00	6.791666666666666963e+00	6.375000000000000000e+00	6.250000000000000000e+00	6.291666666666666963e+00	5.666666666666666963e+00	5.958333333333333037e+00	6.083333333333333037e+00	6.208333333333333037e+00	9.893812432271204671e+03	3.501286046405709129e+01	4.333090401725446839e+01	6.566475494933371237e+01	8.301186659716701666e-01	7.380476142847616217e+00	9.208012801545319093e+00	9.189220396802634028e+00	8.662875652215390687e+00	8.213203164898290609e+00	9.199689572735707088e+00	8.093369963093506314e+00	8.580024369456562994e+00	8.081596468046965853e+00	8.946629133441291515e+00	9.909833197875743281e+03	4.298405426144751118e+01	5.262014136784227958e+01	7.020450989866743896e+01	1.368570665276673815e+00	9.760952285695232433e+00	1.191602560309063996e+01	1.158677412693860020e+01	1.095075130443078137e+01	1.017640632979658122e+01	1.210771247880474633e+01	1.052007325952034478e+01	1.120171540557979029e+01	1.007985960276059956e+01	1.168492493354925088e+01
1.160000000000000142e+01	9.845344740868984445e+03	1.170326972655993636e+01	1.595382553646801327e+01	5.241969747073915187e+01	0.000000000000000000e+00	2.292117606730306179e-01	1.188189084550325347e+00	2.103120565926531071e+00	1.837122778655304600e+00	2.518158952580134002e+00	4.266516177768826523e-01	8.271051181308433087e-01	8.301676287484767158e-01	2.086807063906066961e+00	7.317417331174143058e-01	9.861359870434493132e+03	1.924746819661330122e+01	2.510191276823400841e+01	5.700151540203624734e+01	0.000000000000000000e+00	2.635439213669848790e+00	3.864927875608496155e+00	4.489060282963265536e+00	4.126894722660985337e+00	4.425746142956733742e+00	3.379992475555107845e+00	3.267719225732088173e+00	3.435917147707571839e+00	4.085070198619700221e+00	3.470037533225373672e+00	9.877375000000000000e+03	2.679166666666666785e+01	3.425000000000000000e+01	6.158333333333333570e+01	0.000000000000000000e+00	5.041666666666666963e+00	6.541666666666666963e+00	6.875000000000000000e+00	6.416666666666666963e+00	6.333333333333333037e+00	6.333333333333333037e+00	5.708333333333333037e+00	6.041666666666666963e+00	6.083333333333333037e+00	6.208333333333333037e+00	9.893390129565506868e+03	3.433586513672003093e+01	4.339808723176599159e+01	6.616515126463042407e+01	0.000000000000000000e+00	7.447894119663485135e+00	9.218405457724838215e+00	9.260939717036734464e+00	8.706438610672348588e+00	8.240920523709933221e+00	9.286674191111558230e+00	8.148947440934577457e+00	8.647416185625761642e+00	8.081596468046965853e+00	8.946629133441291515e+00	9.909405259131015555e+03	4.188006360677339757e+01	5.254617446353198318e+01	7.074696919592751954e+01	0.000000000000000000e+00	9.854121572660304196e+00	1.189514424878300858e+01	1.164687943407346893e+01	1.099621055467802933e+01	1.014850771408653252e+01	1.224001504888978431e+01	1.058956154853582277e+01	1.125316570458485721e+01	1.007985960276059956e+01	1.168492493354925088e+01
1.170000000000000107e+01	9.844886456328120403e+03	1.182837954483356135e+01	1.528387839395573167e+01	5.228679199354294127e+01	0.000000000000000000e+00	3.604575615650817966e-01	1.188189084550325347e+00	2.089083880679920568e+00	1.949853668425340025e+00	2.420140397239400887e+00	4.189819281844728849e-01	8.425227118881810640e-01	8.260632348041649919e-01	2.070681314943286111e+00	5.622348546203026487e-01	9.860984894830726262e+03	1.910168977241677979e+01	2.487110586364453368e+01	5.718506266343813849e+01	0.000000000000000000e+00	2.721895447449207417e+00	3.864927875608496155e+00	4.502875273673293322e+00	4.204093500879336531e+00	4.418403531953034147e+00	3.417824297425569924e+00	3.296261355944090532e+00	3.454698284068749015e+00	4.097840657471643055e+00	3.426950760643484806e+00	9.877083333333333940e+03	2.637500000000000000e+01	3.445833333333333570e+01	6.208333333333333570e+01	0.000000000000000000e+00	5.083333333333333037e+00	6.541666666666666963e+00	6.916666666666666963e+00	6.458333333333333037e+00	6.416666666666666963e+00	6.416666666666666963e+00	5.750000000000000000e+00	6.083333333333333037e+00	6.125000000000000000e+00	6.291666666666666963e+00	9.893181771835941618e+03	3.364831022758321666e+01	4.404556080302214127e+01	6.698160400322854002e+01	0.000000000000000000e+00	7.444771219217458658e+00	9.218405457724838215e+00	9.330458059660040604e+00	8.712573165787329543e+00	8.414929801380299779e+00	9.415509035907764002e+00	8.203738644055910356e+00	8.711968382597916616e+00	8.152159342528356945e+00	9.156382572689850008e+00	9.909280210338547477e+03	4.092162045516644042e+01	5.363278827271093974e+01	7.187987467312373724e+01	0.000000000000000000e+00	9.806209105101583390e+00	1.189514424878300858e+01	1.174424945265341336e+01	1.096681299824132694e+01	1.041319293609393348e+01	1.241435140514886015e+01	1.065747728811181894e+01	1.134060343186250108e+01	1.017931868505671389e+01	1.202109847871303216e+01
1.180000000000000071e+01	9.844061972831521416e+03	1.130688322825976577e+01	1.477430586375920285e+01	5.265556172154585823e+01	0.000000000000000000e+00	3.604575615650817966e-01	1.092896723065750031e+00	2.145878427339695804e+00	2.065288434783309590e+00	2.714061102799817604e+00	5.000000000000000000e-01	9.275406174958371608e-01	9.490822248367791758e-01	2.167740692533113744e+00	5.622348546203026487e-01	9.860322653082426768e+03	1.886177494746321770e+01	2.455381959854626928e+01	5.766111419410626127e+01	0.000000000000000000e+00	2.721895447449207417e+00	3.858948361532875015e+00	4.552105880336513977e+00	4.282644217391654351e+00	4.607030551399908802e+00	3.500000000000000000e+00	3.359603642081252062e+00	3.578707779085056107e+00	4.188037012933223835e+00	3.426950760643484806e+00	9.876583333333333940e+03	2.641666666666666785e+01	3.433333333333333570e+01	6.266666666666666430e+01	0.000000000000000000e+00	5.083333333333333037e+00	6.625000000000000000e+00	6.958333333333333037e+00	6.500000000000000000e+00	6.500000000000000000e+00	6.500000000000000000e+00	5.791666666666666963e+00	6.208333333333333037e+00	6.208333333333333037e+00	6.291666666666666963e+00	9.892844013584241111e+03	3.397155838587011800e+01	4.411284706812040213e+01	6.767221913922706733e+01	0.000000000000000000e+00	7.444771219217458658e+00	9.391051638467125429e+00	9.364560786330152098e+00	8.717355782608345649e+00	8.392969448600091198e+00	9.500000000000000000e+00	8.223729691252081864e+00	8.837958887581610412e+00	8.228629653733442240e+00	9.156382572689850008e+00	9.909104693835146463e+03	4.152645010507357171e+01	5.389236080290746855e+01	7.267777161178746326e+01	0.000000000000000000e+00	9.806209105101583390e+00	1.215710327693425086e+01	1.177078823932697027e+01	1.093471156521669130e+01	1.028593889720018240e+01	1.250000000000000000e+01	1.065579271583749588e+01	1.146758444182988690e+01	1.024892597413355233e+01	1.202109847871303216e+01
1.190000000000000036e+01	9.843743074123594852e+03	1.146968021765205137e+01	1.556213594871942973e+01	5.348556029246175569e+01	0.000000000000000000e+00	5.238705742719602654e-01	1.138958682741000317e+00	1.966777043152833748e+00	2.221976605768522184e+00	2.800937385422760162e+00	5.000000000000000000e-01	1.089083880679921457e+00	1.121033244617295033e+00	2.167740692533113744e+00	7.236727222713428276e-01	9.859975703728463486e+03	1.896400677549269176e+01	2.480190130769304702e+01	5.838861347956420644e+01	0.000000000000000000e+00	2.845268620469313614e+00	3.902812674703833640e+00	4.483388521576417318e+00	4.381821636217594573e+00	4.671302026044713784e+00	3.500000000000000000e+00	3.502875273673294210e+00	3.748016622308647516e+00	4.188037012933223835e+00	3.549336361135671414e+00	9.876208333333333940e+03	2.645833333333333215e+01	3.404166666666666430e+01	6.329166666666666430e+01	0.000000000000000000e+00	5.166666666666666963e+00	6.666666666666666963e+00	7.000000000000000000e+00	6.541666666666666963e+00	6.541666666666666963e+00	6.500000000000000000e+00	5.916666666666666963e+00	6.375000000000000000e+00	6.208333333333333037e+00	6.375000000000000000e+00	9.892440962938204393e+03	3.395265989117397254e+01	4.328143202564028513e+01	6.819471985376911505e+01	0.000000000000000000e+00	7.488064712864019867e+00	9.430520658629500730e+00	9.516611478423582682e+00	8.701511697115739352e+00	8.412031307288620141e+00	9.500000000000000000e+00	8.330458059660038828e+00	9.001983377691352928e+00	8.228629653733442240e+00	9.200663638864329030e+00	9.908673592543073028e+03	4.144698644901461648e+01	5.252119738461389886e+01	7.309777304087157290e+01	0.000000000000000000e+00	9.809462759061373660e+00	1.219437465059233361e+01	1.203322295684716536e+01	1.086135672756481085e+01	1.028239594791057421e+01	1.250000000000000000e+01	1.074424945265341336e+01	1.162896675538270586e+01	1.024892597413355233e+01	1.202632727772865806e+01
1.200000000000000000e+01	9.842721133843640928e+03	1.160349325201792148e+01	1.550587941642690382e+01	5.453355806339246925e+01	0.000000000000000000e+00	5.543326648522652889e-01	1.126243919661940041e+00	1.959699637170224662e+00	2.359050672226638667e+00	2.800937385422760162e+00	4.482792268980118067e-01	1.215648908289267638e+00	1.271870952880625794e+00	2.323593670203417894e+00	8.137592969226732365e-01	9.859027233588487434e+03	1.917674662600895985e+01	2.473210637488011798e+01	5.924594569836290248e+01	0.000000000000000000e+00	2.881332999092799163e+00	3.917288626497636539e+00	4.500683151918446256e+00	4.512858669446652371e+00	4.671302026044713784e+00	3.515806280115672422e+00	3.586991120811300338e+00	3.885935476440312897e+00	4.286796835101709391e+00	3.656879648461336618e+00	9.875333333333333940e+03	2.675000000000000000e+01	3.395833333333333570e+01	6.395833333333333570e+01	0.000000000000000000e+00	5.208333333333333037e+00	6.708333333333333037e+00	7.041666666666666963e+00	6.666666666666666963e+00	6.541666666666666963e+00	6.583333333333333037e+00	5.958333333333333037e+00	6.500000000000000000e+00	6.250000000000000000e+00	6.500000000000000000e+00	9.891639433078180446e+03	3.432325337399103660e+01	4.318456029178655342e+01	6.867072096830376893e+01	0.000000000000000000e+00	7.535333667573866911e+00	9.499378040169029092e+00	9.582650181414887669e+00	8.820474663886681554e+00	8.412031307288620141e+00	9.650860386550993653e+00	8.329675545855366181e+00	9.114064523559687103e+00	8.213203164898290609e+00	9.343120351538663826e+00	9.907945532823026952e+03	4.189650674798208030e+01	5.241078725023976403e+01	7.338310860327419505e+01	0.000000000000000000e+00	9.862334001814399898e+00	1.229042274700472603e+01	1.212363369616310926e+01	1.097428266110669526e+01	1.028239594791057421e+01	1.271838743976865516e+01	1.070101775837739844e+01	1.172812904711937421e+01	1.017640632979658122e+01	1.218624070307732765e+01
1.210000000000000142e+01	9.841754325178673753e+03	1.128858054926661758e+01	1.527198287642941210e+01	5.486829324759745674e+01	1.730459849577987939e+02	7.647410481529766102e-01	1.150418501468134735e+00	1.922045810932658583e+00	2.381552525972947976e+00	2.984879660937580503e+00	3.449179331291656325e-01	1.215648908289267638e+00	1.219412549388078304e+00	2.189668508587010898e+00	8.854262584488941101e-01	9.858210495922668997e+03	1.916512360796664183e+01	2.442765810488137390e+01	5.978831329046538912e+01	1.868146591455660541e+02	3.028203857409821786e+00	4.012709250734067368e+00	4.502689572132995366e+00	4.565776262986473988e+00	4.825773163802123733e+00	3.526625633231249335e+00	3.586991120811300338e+00	3.880539608027372633e+00	4.240667587626838930e+00	3.713546462557780536e+00	9.874666666666666060e+03	2.704166666666666785e+01	3.358333333333333570e+01	6.470833333333332860e+01	2.005833333333333428e+02	5.291666666666666963e+00	6.875000000000000000e+00	7.083333333333333037e+00	6.750000000000000000e+00	6.666666666666666963e+00	6.708333333333333037e+00	5.958333333333333037e+00	6.541666666666666963e+00	6.291666666666666963e+00	6.541666666666666963e+00	9.891122837410663124e+03	3.491820972536669387e+01	4.273900856178529750e+01	6.962835337620126097e+01	2.143520075211006315e+02	7.555129475923512139e+00	9.737290749265932632e+00	9.663977094533670709e+00	8.934223737013525124e+00	8.507560169531210192e+00	9.890041033435416296e+00	8.329675545855366181e+00	9.202793725305960848e+00	8.342665745706494107e+00	9.369786870775552501e+00	9.907579008154658368e+03	4.279475278406671634e+01	5.189468379023725930e+01	7.454837341906920756e+01	2.281206817088678918e+02	9.818592285180358203e+00	1.259958149853186526e+01	1.224462085573400749e+01	1.111844747402705202e+01	1.034845367239575253e+01	1.307174873353750044e+01	1.070101775837739844e+01	1.186392078394525562e+01	1.039366482474632392e+01	1.219790707488444070e+01
1.220000000000000107e+01	9.840802737849857294e+03	1.138426198257104183e+01	1.577191262470726585e+01	5.520563146834405188e+01	2.028881838193148042e+02	7.265750129715824457e-01	1.150418501468134735e+00	1.983259049699216625e+00	2.381552525972947976e+00	3.095760523077219606e+00	3.449179331291656325e-01	1.229211760673029730e+00	1.123106386585312144e+00	2.189668508587010898e+00	8.569125064425957561e-01	9.857422202258261677e+03	1.925463099128552003e+01	2.471928964568696330e+01	6.018614906750536164e+01	2.151315919096574021e+02	3.029954173152457741e+00	4.012709250734067368e+00	4.554129524849608757e+00	4.565776262986473988e+00	4.943713594871943506e+00	3.526625633231249335e+00	3.635439213669848346e+00	3.874053193292656072e+00	4.240667587626838930e+00	3.740956253221297878e+00	9.874041666666666060e+03	2.712500000000000000e+01	3.366666666666666430e+01	6.516666666666667140e+01	2.273750000000000000e+02	5.333333333333333037e+00	6.875000000000000000e+00	7.125000000000000000e+00	6.750000000000000000e+00	6.791666666666666963e+00	6.708333333333333037e+00	6.041666666666666963e+00	6.625000000000000000e+00	6.291666666666666963e+00	6.625000000000000000e+00	9.890661131075070443e+03	3.499536900871447642e+01	4.261404368764636530e+01	7.014718426582798827e+01	2.396184080903425979e+02	7.636712493514208333e+00	9.737290749265932632e+00	9.695870475150391243e+00	8.934223737013525124e+00	8.639619738461391307e+00	9.890041033435416296e+00	8.447894119663486023e+00	9.375946806707343484e+00	8.342665745706494107e+00	9.509043746778701234e+00	9.907280595483474826e+03	4.286573801742895995e+01	5.156142070862605920e+01	7.512770186498929093e+01	2.518618161806851958e+02	9.940091653695084517e+00	1.259958149853186526e+01	1.226674095030078249e+01	1.111844747402705202e+01	1.048757281025611476e+01	1.307174873353750044e+01	1.085412157266030420e+01	1.212689361341468697e+01	1.039366482474632392e+01	1.239308749355740424e+01
1.230000000000000071e+01	9.839310247302397329e+03	1.175650135256272399e+01	1.606526081617260715e+01	5.554787603813140606e+01	5.349597798497384105e+01	7.649047543490468115e-01	1.150418501468134735e+00	1.949174719167157122e+00	2.449017854011364292e+00	3.164092653631280339e+00	3.890847222042959075e-01	1.459077440276860926e+00	1.277582413289627183e+00	2.025717338893304742e+00	8.569125064425957561e-01	9.856217623651198664e+03	1.956575067628136111e+01	2.490763040808630535e+01	6.064893801906570303e+01	6.072715565915358127e+01	3.090785710507856887e+00	4.012709250734067368e+00	4.557920692916912486e+00	4.641175593672349109e+00	5.019546326815640391e+00	3.590375694435481435e+00	3.792038720138430463e+00	3.992957873311480110e+00	4.179525336113318446e+00	3.740956253221297878e+00	9.873125000000000000e+03	2.737500000000000000e+01	3.375000000000000000e+01	6.575000000000000000e+01	6.795833333333332860e+01	5.416666666666666963e+00	6.875000000000000000e+00	7.166666666666666963e+00	6.833333333333333037e+00	6.875000000000000000e+00	6.791666666666666963e+00	6.125000000000000000e+00	6.708333333333333037e+00	6.333333333333333037e+00	6.625000000000000000e+00	9.890032376348801336e+03	3.518424932371863889e+01	4.259236959191369465e+01	7.085106198093430407e+01	7.518951100751307592e+01	7.742547622825476594e+00	9.737290749265932632e+00	9.775412640416421439e+00	9.025491072994316966e+00	8.730453673184360497e+00	9.992957638897852490e+00	8.457961279861569537e+00	9.423708793355185520e+00	8.487141330553347629e+00	9.509043746778701234e+00	9.906939752697602671e+03	4.299349864743727778e+01	5.143473918382738930e+01	7.595212396186859394e+01	8.242068868169280904e+01	1.006842857898428711e+01	1.259958149853186526e+01	1.238415861416617680e+01	1.121764881265530178e+01	1.058590734636871922e+01	1.319424861112903713e+01	1.079092255972313907e+01	1.213908425337703889e+01	1.064094932777336133e+01	1.239308749355740424e+01
1.240000000000000036e+01	9.838655767838728934e+03	1.175537727683138023e+01	1.573638889102567262e+01	5.588071394539003478e+01	2.323593670203417894e+00	7.649047543490468115e-01	9.722862266582916746e-01	2.045835001334668668e+00	2.581108990670583303e+00	3.223580032306610832e+00	4.650089418190654911e-01	1.488110384127266705e+00	1.234869297408567768e+00	2.061745235130821641e+00	8.569125064425957561e-01	9.855702883919364467e+03	1.950268863841569100e+01	2.476402777884617024e+01	6.104452363936168524e+01	4.286796835101709391e+00	3.090785710507856887e+00	3.986143113329145837e+00	4.647917500667334778e+00	4.728054495335291207e+00	5.070123349486639341e+00	3.649171137576199264e+00	3.827388525396966834e+00	3.992434648704283884e+00	4.218372617565410820e+00	3.740956253221297878e+00	9.872750000000000000e+03	2.725000000000000000e+01	3.379166666666666430e+01	6.620833333333332860e+01	6.250000000000000000e+00	5.416666666666666963e+00	7.000000000000000000e+00	7.250000000000000000e+00	6.875000000000000000e+00	6.916666666666666963e+00	6.833333333333333037e+00	6.166666666666666963e+00	6.750000000000000000e+00	6.375000000000000000e+00	6.625000000000000000e+00	9.889797116080635533e+03	3.499731136158430900e+01	4.281930555448715836e+01	7.137214302730497195e+01	8.213203164898290609e+00	7.742547622825476594e+00	1.001385688667085461e+01	9.852082499332665222e+00	9.021945504664708793e+00	8.763209983846694584e+00	1.001749552909046770e+01	8.505944807936366203e+00	9.507565351295715672e+00	8.531627382434589180e+00	9.509043746778701234e+00	9.906844232161271066e+03	4.274462272316861799e+01	5.184694444230765953e+01	7.653595272127662952e+01	1.017640632979658122e+01	1.006842857898428711e+01	1.302771377334170921e+01	1.245416499866533044e+01	1.116889100932941759e+01	1.060975330102672309e+01	1.320165772484759970e+01	1.084522294920606811e+01	1.226513070259143134e+01	1.068825476486917836e+01	1.239308749355740424e+01
1.250000000000000000e+01	9.837800761982301992e+03	1.166312096860912284e+01	1.574752348157976911e+01	5.602165944496270811e+01	-9.728534168193342380e-01	7.332524992217210880e-01	9.722862266582916746e-01	2.083994750658791695e+00	2.581108990670583303e+00	3.368377193244302514e+00	6.472523753986578754e-01	1.314944005579912201e+00	1.234869297408567768e+00	1.910498055134741691e+00	8.569125064425957561e-01	9.855025380991151906e+03	1.949822715097122838e+01	2.468626174078988456e+01	6.140666305581468976e+01	-1.322600417430004338e-01	3.095792916277527063e+00	3.986143113329145837e+00	4.708664041996062366e+00	4.728054495335291207e+00	5.205021929955484516e+00	3.781959521032662419e+00	3.844972002789956100e+00	3.992434648704283884e+00	4.163582360900704771e+00	3.740956253221297878e+00	9.872250000000000000e+03	2.733333333333333215e+01	3.362500000000000000e+01	6.679166666666667140e+01	7.083333333333333703e-01	5.458333333333333037e+00	7.000000000000000000e+00	7.333333333333333037e+00	6.875000000000000000e+00	7.041666666666666963e+00	6.916666666666666963e+00	6.375000000000000000e+00	6.750000000000000000e+00	6.416666666666666963e+00	6.625000000000000000e+00	9.889474619008848094e+03	3.516843951569543947e+01	4.256373825921011189e+01	7.217667027751865305e+01	1.548926708409667174e+00	7.820873750389139012e+00	1.001385688667085461e+01	9.958002624670603709e+00	9.021945504664708793e+00	8.878311403377848521e+00	1.005137381230067106e+01	8.905027997210044788e+00	9.507565351295715672e+00	8.669750972432629155e+00	9.509043746778701234e+00	9.906699238017698008e+03	4.300354569805754323e+01	5.150247651842023089e+01	7.756167388837063470e+01	2.389520083486000868e+00	1.018341416744494410e+01	1.302771377334170921e+01	1.258267191600787527e+01	1.116889100932941759e+01	1.071495614008903097e+01	1.318608095793467605e+01	1.143505599442008780e+01	1.226513070259143134e+01	1.092283527819859223e+01	1.239308749355740424e+01
1.260000000000000142e+01	9.837531996309724491e+03	1.192288940091979654e+01	1.465622989061559522e+01	5.718735149462857237e+01	0.000000000000000000e+00	8.876659981856001025e-01	1.226238869731473002e+00	1.891192634953638319e+00	2.939668508587011786e+00	3.238592061212993922e+00	6.472523753986578754e-01	1.386203909071142881e+00	1.234869297408567768e+00	1.986973858234562407e+00	8.569125064425957561e-01	9.854724331488194366e+03	1.952394470045990005e+01	2.409894827864113154e+01	6.230200908064762189e+01	0.000000000000000000e+00	3.214666332426133533e+00	4.154786101532403464e+00	4.674762984143486122e+00	4.990667587626839818e+00	5.181796030606497183e+00	3.781959521032662419e+00	3.901435287868904922e+00	3.992434648704283884e+00	4.222653595783947722e+00	3.740956253221297878e+00	9.871916666666666060e+03	2.712500000000000000e+01	3.354166666666666430e+01	6.741666666666667140e+01	0.000000000000000000e+00	5.541666666666666963e+00	7.083333333333333037e+00	7.458333333333333037e+00	7.041666666666666963e+00	7.125000000000000000e+00	6.916666666666666963e+00	6.416666666666666963e+00	6.750000000000000000e+00	6.458333333333333037e+00	6.625000000000000000e+00	9.889109001845137755e+03	3.472605529954009995e+01	4.298438505469219706e+01	7.253132425268572092e+01	0.000000000000000000e+00	7.868667000907199949e+00	1.001188056513426261e+01	1.024190368252317995e+01	9.092665745706494107e+00	9.068203969393502817e+00	1.005137381230067106e+01	8.931898045464429003e+00	9.507565351295715672e+00	8.694013070882718353e+00	9.509043746778701234e+00	9.906301337023607630e+03	4.232711059908019990e+01	5.242710344271773693e+01	7.764598183870477044e+01	0.000000000000000000e+00	1.019566733514773382e+01	1.294042779693519307e+01	1.302547403171302776e+01	1.114366482474632214e+01	1.101140793878700563e+01	1.318608095793467605e+01	1.144712942426219016e+01	1.226513070259143134e+01	1.092969280843210456e+01	1.239308749355740424e+01
1.270000000000000107e+01	9.836656113063130761e+03	1.264866119351575868e+01	1.426650202704865222e+01	5.775246628431577989e+01	0.000000000000000000e+00	8.876659981856001025e-01	1.373950934339077001e+00	2.126282203040018359e+00	2.963597635230574845e+00	3.409427126065696090e+00	6.475181016149393898e-01	1.359994824019190141e+00	1.234869297408567768e+00	2.103031347242360738e+00	9.789015212869678351e-01	9.853890556531565380e+03	2.005349726342454630e+01	2.386241768019099396e+01	6.285539980882455779e+01	0.000000000000000000e+00	3.214666332426133533e+00	4.270308800502871982e+00	4.833974434853342217e+00	5.023465484281953941e+00	5.329713563032847823e+00	3.802925717474136214e+00	3.909164078676261589e+00	3.992434648704283884e+00	4.301515673621180369e+00	3.843617427310150436e+00	9.871125000000000000e+03	2.745833333333333215e+01	3.345833333333333570e+01	6.795833333333332860e+01	0.000000000000000000e+00	5.541666666666666963e+00	7.166666666666666963e+00	7.541666666666666963e+00	7.083333333333333037e+00	7.250000000000000000e+00	6.958333333333333037e+00	6.458333333333333037e+00	6.750000000000000000e+00	6.500000000000000000e+00	6.708333333333333037e+00	9.888359443468434620e+03	3.486316940324211799e+01	4.305424898647567744e+01	7.306126685784209940e+01	0.000000000000000000e+00	7.868667000907199949e+00	1.006302453283046106e+01	1.024935889847999171e+01	9.143201182384711245e+00	9.170286436967151289e+00	1.011374094919252897e+01	9.007502587990405374e+00	9.507565351295715672e+00	8.698484326378819631e+00	9.573049239356516082e+00	9.905593886936869239e+03	4.226800547315090739e+01	5.265016463961801918e+01	7.816420038235088441e+01	0.000000000000000000e+00	1.019566733514773382e+01	1.295938239899425781e+01	1.295705113029331557e+01	1.120306903143609034e+01	1.109057287393430435e+01	1.326914856505172580e+01	1.155667184264747505e+01	1.226513070259143134e+01	1.089696865275763926e+01	1.243776514537969824e+01
1.280000000000000071e+01	9.835530715296436028e+03	1.273862479759875654e+01	1.511912972769961172e+01	5.812840360829186181e+01	0.000000000000000000e+00	8.876659981856001025e-01	1.373950934339077001e+00	2.078285145028750946e+00	3.167740692533113744e+00	3.409427126065696090e+00	8.405597332239853614e-01	1.466777043152833748e+00	1.092483246889811355e+00	2.389731413475645994e+00	1.085784844011190131e+00	9.852932024314884984e+03	2.018181239879938005e+01	2.428873153051647193e+01	6.335586847081259521e+01	0.000000000000000000e+00	3.214666332426133533e+00	4.270308800502871982e+00	4.830809239181041548e+00	5.188037012933223835e+00	5.329713563032847823e+00	3.961946533278659199e+00	3.983388521576416874e+00	3.983741623444905677e+00	4.507365706737822997e+00	3.917892422005595066e+00	9.870333333333333940e+03	2.762500000000000000e+01	3.345833333333333570e+01	6.858333333333332860e+01	0.000000000000000000e+00	5.541666666666666963e+00	7.166666666666666963e+00	7.583333333333333037e+00	7.208333333333333037e+00	7.250000000000000000e+00	7.083333333333333037e+00	6.500000000000000000e+00	6.875000000000000000e+00	6.625000000000000000e+00	6.750000000000000000e+00	9.887734642351782895e+03	3.506818760120061995e+01	4.262793513615019947e+01	7.381079819585406199e+01	0.000000000000000000e+00	7.868667000907199949e+00	1.006302453283046106e+01	1.033585742748562453e+01	9.228629653733442240e+00	9.170286436967151289e+00	1.020472013338800643e+01	9.016611478423582682e+00	9.766258376555093434e+00	8.742634293262177891e+00	9.582107577994404934e+00	9.905135951370231851e+03	4.251137520240123990e+01	5.179753693896705613e+01	7.903826305837479538e+01	0.000000000000000000e+00	1.019566733514773382e+01	1.295938239899425781e+01	1.308838152163791513e+01	1.124892597413355233e+01	1.109057287393430435e+01	1.332610693344268071e+01	1.153322295684716536e+01	1.265751675311018865e+01	1.086026858652435401e+01	1.241421515598880987e+01
1.290000000000000036e+01	9.834096704307643449e+03	1.203854754923366066e+01	1.554710436063631107e+01	5.877588570617433561e+01	0.000000000000000000e+00	8.876659981856001025e-01	1.373950934339077001e+00	2.308359053559193796e+00	3.036925113411820476e+00	3.409427126065696090e+00	6.768922808379320699e-01	1.542361159343118793e+00	1.000728482761624072e+00	2.476731636674489145e+00	1.011916934475673102e+00	9.851881685487154755e+03	1.983177377461683122e+01	2.456521884698482339e+01	6.395044285308716780e+01	0.000000000000000000e+00	3.214666332426133533e+00	4.270308800502871982e+00	5.008346193446262973e+00	5.143462556705910238e+00	5.329713563032847823e+00	3.942612807085632554e+00	4.042013913004892878e+00	3.979530908047478555e+00	4.571699151670578054e+00	3.922625133904503070e+00	9.869666666666666060e+03	2.762500000000000000e+01	3.358333333333333570e+01	6.912500000000000000e+01	0.000000000000000000e+00	5.541666666666666963e+00	7.166666666666666963e+00	7.708333333333333037e+00	7.250000000000000000e+00	7.250000000000000000e+00	7.208333333333333037e+00	6.541666666666666963e+00	6.958333333333333037e+00	6.666666666666666963e+00	6.833333333333333037e+00	9.887451647846177366e+03	3.541822622538317233e+01	4.260144781968185157e+01	7.429955714691283220e+01	0.000000000000000000e+00	7.868667000907199949e+00	1.006302453283046106e+01	1.040832047322040310e+01	9.356537443294090650e+00	9.170286436967151289e+00	1.047405385958103352e+01	9.041319420328441936e+00	9.937135758619188408e+00	8.761634181662756760e+00	9.744041532762162561e+00	9.905236629025688671e+03	4.321145245076633756e+01	5.161956230603036033e+01	7.947411429382566439e+01	0.000000000000000000e+00	1.019566733514773382e+01	1.295938239899425781e+01	1.310830761310747228e+01	1.146307488658817952e+01	1.109057287393430435e+01	1.373977438582873489e+01	1.154097217399021602e+01	1.291593818390504111e+01	1.085660169665884567e+01	1.265474973219099297e+01
1.300000000000000000e+01	9.833822328757712967e+03	1.264932527952969465e+01	1.563599873070584678e+01	5.912840360829186892e+01	0.000000000000000000e+00	1.003789445321970675e+00	1.373950934339077001e+00	2.315075066450748231e+00	3.036925113411820476e+00	3.313427245906663376e+00	7.885760083399571130e-01	1.552870575737808956e+00	1.000728482761624072e+00	2.411166946192800253e+00	1.063732209462952660e+00	9.851494497712190423e+03	2.013716263976484555e+01	2.463049936535292517e+01	6.435586847081259521e+01	0.000000000000000000e+00	3.293561389327651856e+00	4.270308800502871982e+00	5.053370866558707597e+00	5.143462556705910238e+00	5.302546956286665392e+00	4.019288004169978556e+00	4.068101954535570997e+00	3.979530908047478555e+00	4.622250139763066201e+00	3.969366104731476330e+00	9.869166666666666060e+03	2.762500000000000000e+01	3.362500000000000000e+01	6.958333333333332860e+01	0.000000000000000000e+00	5.583333333333333037e+00	7.166666666666666963e+00	7.791666666666666963e+00	7.250000000000000000e+00	7.291666666666666963e+00	7.250000000000000000e+00	6.583333333333333037e+00	6.958333333333333037e+00	6.833333333333333037e+00	6.875000000000000000e+00	9.886838835621141698e+03	3.511283736023515445e+01	4.261950063464707483e+01	7.481079819585406199e+01	0.000000000000000000e+00	7.873105277339014663e+00	1.006302453283046106e+01	1.052996246677462722e+01	9.356537443294090650e+00	9.280786377046668534e+00	1.048071199583002056e+01	9.098564712131095078e+00	9.937135758619188408e+00	9.044416526903599873e+00	9.780633895268524114e+00	9.904511004575619154e+03	4.260067472047030890e+01	5.161400126929414967e+01	8.003826305837479538e+01	0.000000000000000000e+00	1.016287722134469540e+01	1.295938239899425781e+01	1.326825826688258658e+01	1.146307488658817952e+01	1.126990608742667099e+01	1.371142399166004289e+01	1.161379609092885801e+01	1.291593818390504111e+01	1.125549972047386582e+01	1.268626779053704823e+01
1.310000000000000142e+01	9.833020548527407300e+03	1.300276575750140040e+01	1.549774788482944388e+01	5.990133191435751314e+01	1.729361309809403906e+02	1.122685780253300791e+00	1.373950934339077001e+00	2.583974396909360038e+00	3.036925113411820476e+00	3.347246418966200565e+00	7.986148247188280536e-01	1.552870575737808956e+00	1.000728482761624072e+00	2.411166946192800253e+00	1.112159422448102397e+00	9.850926940930370620e+03	2.006388287875070020e+01	2.474887394241472194e+01	6.497149929051208517e+01	1.893430654904701953e+02	3.373842890126650396e+00	4.270308800502871982e+00	5.291987198454680019e+00	5.143462556705910238e+00	5.340289876149766357e+00	4.045140745692747508e+00	4.068101954535570997e+00	3.979530908047478555e+00	4.622250139763066201e+00	4.056079711224050754e+00	9.868833333333333940e+03	2.712500000000000000e+01	3.400000000000000000e+01	7.004166666666667140e+01	2.057500000000000000e+02	5.625000000000000000e+00	7.166666666666666963e+00	8.000000000000000000e+00	7.250000000000000000e+00	7.333333333333333037e+00	7.291666666666666963e+00	6.583333333333333037e+00	6.958333333333333037e+00	6.833333333333333037e+00	7.000000000000000000e+00	9.886739725736297260e+03	3.418611712124929625e+01	4.325112605758528161e+01	7.511183404282125764e+01	2.221569345095298047e+02	7.876157109873349604e+00	1.006302453283046106e+01	1.070801280154531909e+01	9.356537443294090650e+00	9.326376790516899717e+00	1.053819258764058731e+01	9.098564712131095078e+00	9.937135758619188408e+00	9.044416526903599873e+00	9.943920288775949246e+00	9.904646118139260579e+03	4.124723424249859960e+01	5.250225211517055612e+01	8.018200141897582967e+01	2.385638690190596094e+02	1.012731421974669921e+01	1.295938239899425781e+01	1.341602560309063996e+01	1.146307488658817952e+01	1.131942024770046551e+01	1.378471850861450676e+01	1.161379609092885801e+01	1.291593818390504111e+01	1.125549972047386582e+01	1.288784057755189849e+01
1.320000000000000107e+01	9.831953765117210423e+03	1.344885552279454544e+01	1.545164496210638205e+01	5.994490860751284345e+01	1.874691999332382579e+02	1.293239273683464141e+00	1.373950934339077001e+00	2.549879869801530141e+00	2.914484671110368907e+00	3.216511135791862763e+00	6.583385351664050589e-01	1.711310417560499175e+00	1.113501770475894936e+00	2.391232982561798615e+00	1.033681040475169510e+00	9.850101882558605212e+03	2.041192776139727272e+01	2.453832248105319280e+01	6.534745430375642172e+01	2.029637666332857862e+02	3.500786303508398589e+00	4.270308800502871982e+00	5.295773268234098552e+00	5.103075668888518379e+00	5.337422234562597900e+00	3.995835934249869048e+00	4.188988542113582625e+00	4.098417551904613987e+00	4.633116491280899751e+00	4.079340520237584755e+00	9.868250000000000000e+03	2.737500000000000000e+01	3.362500000000000000e+01	7.075000000000000000e+01	2.184583333333333428e+02	5.708333333333333037e+00	7.166666666666666963e+00	8.041666666666666075e+00	7.291666666666666963e+00	7.458333333333333037e+00	7.333333333333333037e+00	6.666666666666666963e+00	7.083333333333333037e+00	6.875000000000000000e+00	7.125000000000000000e+00	9.886398117441394788e+03	3.433807223860272728e+01	4.271167751894680720e+01	7.615254569624357828e+01	2.339529000333808995e+02	7.915880363158267485e+00	1.006302453283046106e+01	1.078756006509923360e+01	9.480257664444815546e+00	9.579244432104069062e+00	1.067083073241679614e+01	9.144344791219751301e+00	1.006824911476205209e+01	9.116883508719100249e+00	1.017065947976241524e+01	9.904546234882789577e+03	4.130114447720545456e+01	5.179835503789361439e+01	8.155509139248715655e+01	2.494474667334284277e+02	1.012342739298320282e+01	1.295938239899425781e+01	1.353345346353180290e+01	1.166884866222296502e+01	1.170015553087480242e+01	1.400832813150026013e+01	1.162202291577283475e+01	1.305316489619077203e+01	1.135876701743820050e+01	1.321631895952483049e+01
1.330000000000000071e+01	9.831067413853346807e+03	1.400926243676795835e+01	1.560016069859937460e+01	6.008084604815566365e+01	5.377654076650739512e+01	1.293239273683464141e+00	1.464375154903099663e+00	2.578285145028751835e+00	3.061745235130821641e+00	3.216511135791862763e+00	6.583385351664050589e-01	1.961926623052632657e+00	1.200123067382187436e+00	2.581151337777034982e+00	9.372577566169359997e-01	9.849283706926673403e+03	2.075463121838397740e+01	2.467508034929968730e+01	6.566542302407782472e+01	6.063827038325369756e+01	3.500786303508398589e+00	4.336354244118216350e+00	5.330809239181043324e+00	5.218372617565410820e+00	5.337422234562597900e+00	3.995835934249869048e+00	4.376796644859649810e+00	4.162561533691093274e+00	4.769742335555184454e+00	4.072795544975134518e+00	9.867500000000000000e+03	2.750000000000000000e+01	3.375000000000000000e+01	7.125000000000000000e+01	6.750000000000000000e+01	5.708333333333333037e+00	7.208333333333333037e+00	8.083333333333333925e+00	7.375000000000000000e+00	7.458333333333333037e+00	7.333333333333333037e+00	6.791666666666666963e+00	7.125000000000000000e+00	6.958333333333333037e+00	7.208333333333333037e+00	9.885716293073326597e+03	3.424536878161602260e+01	4.282491965070030915e+01	7.683457697592217528e+01	7.436172961674630244e+01	7.915880363158267485e+00	1.008031242254844884e+01	1.083585742748562453e+01	9.531627382434589180e+00	9.579244432104069062e+00	1.067083073241679614e+01	9.206536688473683228e+00	1.008743846630890673e+01	9.146924331111481621e+00	1.034387112169153156e+01	9.903932586146653193e+03	4.099073756323204520e+01	5.189983930140062540e+01	8.241915395184433635e+01	8.122345923349260488e+01	1.012342739298320282e+01	1.295229151176356552e+01	1.358838152163791690e+01	1.168825476486917836e+01	1.170015553087480242e+01	1.400832813150026013e+01	1.162140671028070216e+01	1.304987693261781345e+01	1.133551532888963109e+01	1.347940891004973096e+01
1.340000000000000036e+01	9.829539891671682199e+03	1.432591793557529591e+01	1.498085435943318089e+01	6.046867865319117641e+01	2.734013676289095862e+00	1.343565311199237833e+00	1.556436382487092374e+00	2.607980877321522506e+00	3.255986105625677141e+00	3.257359312880715230e+00	8.667504192892003800e-01	2.014389235066346373e+00	1.298809642880958570e+00	2.641101056459326024e+00	9.372577566169359997e-01	9.848124112502508069e+03	2.105879230112098099e+01	2.430292717971659044e+01	6.617183932659558820e+01	4.367006838144547487e+00	3.546782655599618916e+00	4.403218191243546187e+00	5.366490438660761697e+00	5.357159719479504645e+00	5.378679656440358059e+00	4.183375209644600190e+00	4.423861284199839261e+00	4.274404821440478841e+00	4.820550528229663456e+00	4.072795544975134518e+00	9.866708333333333940e+03	2.779166666666666785e+01	3.362500000000000000e+01	7.187500000000000000e+01	6.000000000000000000e+00	5.750000000000000000e+00	7.250000000000000000e+00	8.125000000000000000e+00	7.458333333333333037e+00	7.500000000000000000e+00	7.500000000000000000e+00	6.833333333333333037e+00	7.250000000000000000e+00	7.000000000000000000e+00	7.208333333333333037e+00	9.885292554164159810e+03	3.452454103221235471e+01	4.294707282028340956e+01	7.757816067340441180e+01	7.632993161855452513e+00	7.953217344400380640e+00	1.009678180875645381e+01	1.088350956133923830e+01	9.559506947187161430e+00	9.621320343559641941e+00	1.081662479035539981e+01	9.242805382466826813e+00	1.022559517855952116e+01	9.179449471770336544e+00	1.034387112169153156e+01	9.903876774994985681e+03	4.125741539775803801e+01	5.226914564056681911e+01	8.328132134680882359e+01	9.265986323710905026e+00	1.015643468880076128e+01	1.294356361751290763e+01	1.364201912267847661e+01	1.166068056104098893e+01	1.174264068711928388e+01	1.413324958071079962e+01	1.165227743160031970e+01	1.320119035711904232e+01	1.135889894354067309e+01	1.347940891004973096e+01
1.350000000000000000e+01	9.828560652954536636e+03	1.405632094032172930e+01	1.592773929908336328e+01	6.097090157669937582e+01	-5.135731915512647960e-01	1.357738135192324336e+00	1.418587784550783937e+00	2.730164523233302276e+00	3.107738135192325224e+00	3.235144269644692372e+00	9.270914840947126478e-01	2.014389235066346373e+00	1.298809642880958570e+00	2.641101056459326024e+00	9.372577566169359997e-01	9.847301159810600439e+03	2.092399380349419857e+01	2.490136964954168164e+01	6.663128412168302361e+01	9.738007089103428715e-02	3.574702400929495649e+00	4.355127225608725894e+00	5.448415594949984175e+00	5.324702400929496093e+00	5.430072134822346186e+00	4.255212408714022843e+00	4.423861284199839261e+00	4.274404821440478841e+00	4.820550528229663456e+00	4.072795544975134518e+00	9.866041666666666060e+03	2.779166666666666785e+01	3.387500000000000000e+01	7.229166666666667140e+01	7.083333333333333703e-01	5.791666666666666963e+00	7.291666666666666963e+00	8.166666666666666075e+00	7.541666666666666963e+00	7.625000000000000000e+00	7.583333333333333037e+00	6.833333333333333037e+00	7.250000000000000000e+00	7.000000000000000000e+00	7.208333333333333037e+00	9.884782173522731682e+03	3.465933952983913713e+01	4.284863035045832191e+01	7.795204921165031919e+01	1.319286595775632343e+00	8.008630932403837832e+00	1.022820610772460803e+01	1.088491773838334709e+01	9.758630932403837832e+00	9.819927865177653814e+00	1.091145425795264323e+01	9.242805382466826813e+00	1.022559517855952116e+01	9.179449471770336544e+00	1.034387112169153156e+01	9.903522680378795485e+03	4.152701239301160285e+01	5.182226070091663672e+01	8.361243175663396698e+01	1.930239858217931648e+00	1.022559519814100959e+01	1.316474554878254999e+01	1.360316881010002987e+01	1.197559519814100781e+01	1.201485573035530763e+01	1.423957518257195431e+01	1.165227743160031970e+01	1.320119035711904232e+01	1.135889894354067309e+01	1.347940891004973096e+01
1.360000000000000142e+01	9.827994100756945045e+03	1.418700244880540140e+01	1.553276731147486345e+01	6.117056420487883628e+01	-5.786893258332631573e-01	1.357738135192324336e+00	1.464204791231555447e+00	2.730164523233302276e+00	3.107738135192325224e+00	3.549844469125195801e+00	1.021654888114156279e+00	1.999465841229975283e+00	1.390277941214928425e+00	2.626572607016798067e+00	1.078830472808793850e+00	9.846830383711805553e+03	2.094766789106936500e+01	2.470388365573743172e+01	6.696028210243942169e+01	-2.060113295832982361e-01	3.574702400929495649e+00	4.419602395615777723e+00	5.448415594949984175e+00	5.324702400929496093e+00	5.670755567895930938e+00	4.323327444057078139e+00	4.437232920614987641e+00	4.340972303940797694e+00	4.834119636841732515e+00	4.164415236404396481e+00	9.865666666666666060e+03	2.770833333333333215e+01	3.387500000000000000e+01	7.275000000000000000e+01	1.666666666666666574e-01	5.791666666666666963e+00	7.375000000000000000e+00	8.166666666666666075e+00	7.541666666666666963e+00	7.791666666666666963e+00	7.625000000000000000e+00	6.875000000000000000e+00	7.291666666666666963e+00	7.041666666666666963e+00	7.250000000000000000e+00	9.884502949621526568e+03	3.446899877559729930e+01	4.304611634426257183e+01	7.853971789756057831e+01	5.393446629166315232e-01	8.008630932403837832e+00	1.033039760438422228e+01	1.088491773838334709e+01	9.758630932403837832e+00	9.912577765437402988e+00	1.092667255594292186e+01	9.312767079385011471e+00	1.024236102939253712e+01	9.249213696491601411e+00	1.033558476359560352e+01	9.903339232576387076e+03	4.122966421786126290e+01	5.221723268852513655e+01	8.432943579512117083e+01	9.120226591665964166e-01	1.022559519814100959e+01	1.328579520876844455e+01	1.360316881010002987e+01	1.197559519814100781e+01	1.203348886420813812e+01	1.422834511188584372e+01	1.175053415877002472e+01	1.319305539211840639e+01	1.145676072631653497e+01	1.342116952719120704e+01
1.370000000000000107e+01	9.827332326020707114e+03	1.417369894768539496e+01	1.501413891095220521e+01	6.123643336345014632e+01	-4.694374650592332832e-01	1.336420812255986412e+00	1.464204791231555447e+00	2.762259314168498570e+00	3.107738135192325224e+00	3.487198396531566935e+00	1.021654888114156279e+00	1.999465841229975283e+00	1.559572203064806928e+00	2.614304107402692701e+00	1.281612560231346620e+00	9.846291163010353557e+03	2.089934947384269748e+01	2.446540278880943475e+01	6.722238334839174456e+01	-1.930520658629499842e-01	3.584877072794659725e+00	4.419602395615777723e+00	5.485296323750915803e+00	5.324702400929496093e+00	5.660265864932449986e+00	4.323327444057078139e+00	4.437232920614987641e+00	4.488119434865737389e+00	4.848818720368012869e+00	4.349139613449006347e+00	9.865250000000000000e+03	2.762500000000000000e+01	3.391666666666666430e+01	7.320833333333332860e+01	8.333333333333332871e-02	5.833333333333333037e+00	7.375000000000000000e+00	8.208333333333333925e+00	7.541666666666666963e+00	7.833333333333333037e+00	7.625000000000000000e+00	6.875000000000000000e+00	7.416666666666666963e+00	7.083333333333333037e+00	7.416666666666666963e+00	9.884208836989646443e+03	3.435065052615730252e+01	4.336793054452389384e+01	7.919428331827491263e+01	3.597187325296166138e-01	8.081789593872006350e+00	1.033039760438422228e+01	1.093137034291575205e+01	9.758630932403837832e+00	1.000640080173421609e+01	1.092667255594292186e+01	9.312767079385011471e+00	1.034521389846759654e+01	9.317847946298652317e+00	1.048419371988432758e+01	9.903167673979292886e+03	4.107630105231460504e+01	5.281919442238112339e+01	8.518023330321651088e+01	6.361041317258999683e-01	1.033024585441068055e+01	1.328579520876844455e+01	1.365440735249816839e+01	1.197559519814100781e+01	1.217946827013510003e+01	1.422834511188584372e+01	1.175053415877002472e+01	1.327376113026852700e+01	1.155236255926397249e+01	1.355172077310198731e+01
1.380000000000000071e+01	9.826704139545281578e+03	1.411310051502974439e+01	1.513034736681117209e+01	6.145436572189326085e+01	0.000000000000000000e+00	1.336420812255986412e+00	1.531185472330141906e+00	2.782966976730794073e+00	3.114304107402692701e+00	3.542468022814680317e+00	1.092305692227993674e+00	1.999465841229975283e+00	1.932235637169978482e+00	2.614304107402692701e+00	1.389899073392212969e+00	9.845747903105973819e+03	2.082738359084820701e+01	2.454434035007225390e+01	6.758134952761329828e+01	0.000000000000000000e+00	3.584877072794659725e+00	4.473926069498403990e+00	5.578983488365397037e+00	5.348818720368012869e+00	5.708734011407340603e+00	4.379486179447329874e+00	4.437232920614987641e+00	4.716117818584988797e+00	4.848818720368012869e+00	4.444949536696106485e+00	9.864791666666666060e+03	2.754166666666666785e+01	3.395833333333333570e+01	7.370833333333332860e+01	0.000000000000000000e+00	5.833333333333333037e+00	7.416666666666666963e+00	8.375000000000000000e+00	7.583333333333333037e+00	7.875000000000000000e+00	7.666666666666666963e+00	6.875000000000000000e+00	7.500000000000000000e+00	7.083333333333333037e+00	7.500000000000000000e+00	9.883835430227358302e+03	3.425594974248512870e+01	4.337232631659441751e+01	7.983531713905335891e+01	0.000000000000000000e+00	8.081789593872006350e+00	1.035940726383492994e+01	1.117101651163460296e+01	9.817847946298652317e+00	1.004126598859265940e+01	1.095384715388600405e+01	9.312767079385011471e+00	1.028388218141501120e+01	9.317847946298652317e+00	1.055505046330389263e+01	9.902879193788050543e+03	4.097023281830359309e+01	5.278631929985549931e+01	8.596230094477340344e+01	0.000000000000000000e+00	1.033024585441068055e+01	1.330214786100319202e+01	1.396703302326920593e+01	1.205236255926397249e+01	1.220753197718531879e+01	1.424102764110534025e+01	1.175053415877002472e+01	1.306776436283002241e+01	1.155236255926397249e+01	1.361010092660778703e+01
1.390000000000000036e+01	9.825749367322634498e+03	1.383210789892757475e+01	1.500858035614409403e+01	6.191444464194020725e+01	0.000000000000000000e+00	1.250921919167132579e+00	1.571082512939979914e+00	2.782966976730794073e+00	3.159857225127062463e+00	3.468375402325268198e+00	1.189663564465182510e+00	1.830167628748476716e+00	2.062851134678252762e+00	2.678559476015299978e+00	1.377815958257551543e+00	9.844958016994651189e+03	2.056188728279712308e+01	2.456679017807204701e+01	6.816555565430343222e+01	0.000000000000000000e+00	3.604627626250232808e+00	4.514707923136656476e+00	5.578983488365397037e+00	5.392428612563531232e+00	5.713354367829300173e+00	4.448998448899257774e+00	4.435917147707572283e+00	4.843925567339126381e+00	4.901779738007649989e+00	4.459741312462108809e+00	9.864166666666666060e+03	2.729166666666666785e+01	3.412500000000000000e+01	7.441666666666667140e+01	0.000000000000000000e+00	5.958333333333333037e+00	7.458333333333333037e+00	8.375000000000000000e+00	7.625000000000000000e+00	7.958333333333333037e+00	7.708333333333333037e+00	7.041666666666666963e+00	7.625000000000000000e+00	7.125000000000000000e+00	7.541666666666666963e+00	9.883375316338680932e+03	3.402144605053621262e+01	4.368320982192795299e+01	8.066777767902991059e+01	0.000000000000000000e+00	8.312039040416433267e+00	1.040195874353000960e+01	1.117101651163460296e+01	9.857571387436468768e+00	1.020331229883736590e+01	1.096766821776740741e+01	9.647416185625761642e+00	1.040607443266087273e+01	9.348220261992349123e+00	1.062359202087122512e+01	9.902583966010697623e+03	4.075122543440576095e+01	5.324141964385590597e+01	8.691888869139313556e+01	0.000000000000000000e+00	1.066574474749953438e+01	1.334558415372668705e+01	1.396703302326920593e+01	1.209014277487293754e+01	1.244829126434139788e+01	1.422700310220148268e+01	1.225316570458485721e+01	1.318714886532174724e+01	1.157144052398470002e+01	1.370551737507578238e+01
1.400000000000000000e+01	9.824876526610594738e+03	1.409470784191381476e+01	1.464217198852469437e+01	6.220784560597950019e+01	0.000000000000000000e+00	1.194703126928043702e+00	1.571082512939979914e+00	2.782966976730794073e+00	3.169754145589320338e+00	3.468375402325268198e+00	1.189663564465182510e+00	1.830167628748476716e+00	2.062851134678252762e+00	2.632843163754853499e+00	1.226758053965136597e+00	9.844209096638631308e+03	2.069318725429024042e+01	2.457108599426234719e+01	6.843725613632308580e+01	0.000000000000000000e+00	3.618184896797355332e+00	4.514707923136656476e+00	5.578983488365397037e+00	5.418210406127993650e+00	5.713354367829300173e+00	4.448998448899257774e+00	4.435917147707572283e+00	4.843925567339126381e+00	4.899754915210760231e+00	4.425879026982568298e+00	9.863541666666666060e+03	2.729166666666666785e+01	3.450000000000000000e+01	7.466666666666667140e+01	0.000000000000000000e+00	6.041666666666666963e+00	7.458333333333333037e+00	8.375000000000000000e+00	7.666666666666666963e+00	7.958333333333333037e+00	7.708333333333333037e+00	7.041666666666666963e+00	7.625000000000000000e+00	7.166666666666666963e+00	7.625000000000000000e+00	9.882874236694700812e+03	3.389014607904309173e+01	4.442891400573765281e+01	8.089607719701025701e+01	0.000000000000000000e+00	8.465148436535978149e+00	1.040195874353000960e+01	1.117101651163460296e+01	9.915122927205340275e+00	1.020331229883736590e+01	1.096766821776740741e+01	9.647416185625761642e+00	1.040607443266087273e+01	9.433578418122573694e+00	1.082412097301743259e+01	9.902206806722737383e+03	4.048862549141951916e+01	5.435782801147530563e+01	8.712548772735384262e+01	0.000000000000000000e+00	1.088863020640529022e+01	1.334558415372668705e+01	1.396703302326920593e+01	1.216357918774401270e+01	1.244829126434139788e+01	1.422700310220148268e+01	1.225316570458485721e+01	1.318714886532174724e+01	1.170049016957847954e+01	1.402324194603486340e+01
1.410000000000000142e+01	9.823557952296920121e+03	1.300276575750140040e+01	1.559045714170316543e+01	6.225034153464398656e+01	1.737439229482579890e+02	1.395879629858255200e+00	1.571082512939979914e+00	2.831636058535068834e+00	3.169754145589320338e+00	3.468375402325268198e+00	1.237192105806692588e+00	1.857861531136371980e+00	2.062851134678252762e+00	2.663036618901786667e+00	1.272224635583040886e+00	9.843195642815126121e+03	2.006388287875070020e+01	2.533689523751824879e+01	6.860433743398866113e+01	1.871011281407956517e+02	3.739606481595794119e+00	4.514707923136656476e+00	5.644984695934201824e+00	5.418210406127993650e+00	5.713354367829300173e+00	4.493596052903345850e+00	4.470597432234852064e+00	4.843925567339126381e+00	4.935684976117560296e+00	4.469445651124853924e+00	9.862833333333333940e+03	2.712500000000000000e+01	3.508333333333333570e+01	7.495833333333332860e+01	2.004583333333333428e+02	6.083333333333333037e+00	7.458333333333333037e+00	8.458333333333333925e+00	7.666666666666666963e+00	7.958333333333333037e+00	7.750000000000000000e+00	7.083333333333333037e+00	7.625000000000000000e+00	7.208333333333333037e+00	7.666666666666666963e+00	9.882471023851541759e+03	3.418611712124929625e+01	4.482977142914842261e+01	8.131232923267799606e+01	2.138155385258710339e+02	8.427060185070871512e+00	1.040195874353000960e+01	1.127168197073246603e+01	9.915122927205340275e+00	1.020331229883736590e+01	1.100640394709665415e+01	9.696069234431814010e+00	1.040607443266087273e+01	9.480981690549105778e+00	1.086388768220848000e+01	9.902108714369747759e+03	4.124723424249859960e+01	5.457620952496350242e+01	8.766632513202267774e+01	2.271727437184086966e+02	1.077078703680841087e+01	1.334558415372668705e+01	1.408503060813159991e+01	1.216357918774401270e+01	1.244829126434139788e+01	1.426280789419330830e+01	1.230880513553029409e+01	1.318714886532174724e+01	1.175363004776487941e+01	1.406110869775029215e+01
1.420000000000000107e+01	9.823167024322105135e+03	1.449075141566266467e+01	1.563508326896291578e+01	6.217953862564660739e+01	1.898769248792507938e+02	1.395879629858255200e+00	1.571082512939979914e+00	2.742469365428968686e+00	3.169754145589320338e+00	3.626572607016797178e+00	1.337232359756243660e+00	1.950946141241537646e+00	1.949885432881144354e+00	2.801708735658602123e+00	1.272224635583040886e+00	9.842583512161052568e+03	2.101620904116466448e+01	2.531754163448145789e+01	6.881893597948996444e+01	2.052092957729587113e+02	3.739606481595794119e+00	4.514707923136656476e+00	5.683734682714484343e+00	5.418210406127993650e+00	5.834119636841731626e+00	4.564449513211455312e+00	4.537973070620768823e+00	4.829109383107239140e+00	5.046687701162634099e+00	4.469445651124853924e+00	9.862000000000000000e+03	2.754166666666666785e+01	3.500000000000000000e+01	7.545833333333332860e+01	2.205416666666666572e+02	6.083333333333333037e+00	7.458333333333333037e+00	8.625000000000000000e+00	7.666666666666666963e+00	8.041666666666666075e+00	7.791666666666666963e+00	7.125000000000000000e+00	7.708333333333333037e+00	7.291666666666666963e+00	7.666666666666666963e+00	9.881416487838947432e+03	3.406712429216867122e+01	4.468245836551854211e+01	8.209773068717669275e+01	2.358740375603746031e+02	8.427060185070871512e+00	1.040195874353000960e+01	1.156626531728551655e+01	9.915122927205340275e+00	1.024921369649160141e+01	1.101888382012187861e+01	9.712026929379231177e+00	1.058755728355942693e+01	9.536645632170699827e+00	1.086388768220848000e+01	9.900832975677894865e+03	4.059258191767067103e+01	5.436491673103708422e+01	8.873712804102004270e+01	2.512064084540825206e+02	1.077078703680841087e+01	1.334558415372668705e+01	1.450753063457103131e+01	1.216357918774401270e+01	1.245676072631653497e+01	1.424610097357708938e+01	1.229905385875846235e+01	1.346678123378552172e+01	1.178162459767473180e+01	1.406110869775029215e+01
1.430000000000000071e+01	9.821724016509737339e+03	1.383730214985532214e+01	1.609953380523320732e+01	6.238040231549429393e+01	4.894119662838885887e+01	1.626515402036242008e+00	1.527842377610361346e+00	2.742469365428968686e+00	3.293239273683465029e+00	3.689524557845311747e+00	1.437803405208133434e+00	1.980868470812601423e+00	1.949885432881144354e+00	2.801708735658602123e+00	1.272224635583040886e+00	9.841424508254867760e+03	2.083531774159432715e+01	2.563310023594993581e+01	6.912770115774715407e+01	5.765809831419443299e+01	3.917424367684787523e+00	4.513921188805181117e+00	5.683734682714484343e+00	5.500786303508398589e+00	5.886428945589322836e+00	4.656401702604066273e+00	4.594600902072967230e+00	4.829109383107239140e+00	5.046687701162634099e+00	4.469445651124853924e+00	9.861125000000000000e+03	2.783333333333333215e+01	3.516666666666666430e+01	7.587500000000000000e+01	6.637500000000000000e+01	6.208333333333333037e+00	7.500000000000000000e+00	8.625000000000000000e+00	7.708333333333333037e+00	8.083333333333333925e+00	7.875000000000000000e+00	7.208333333333333037e+00	7.708333333333333037e+00	7.291666666666666963e+00	7.666666666666666963e+00	9.880825491745132240e+03	3.483134892507233360e+01	4.470023309738338924e+01	8.262229884225284593e+01	7.509190168580556701e+01	8.499242298981878108e+00	1.048607881119481888e+01	1.156626531728551655e+01	9.915880363158267485e+00	1.028023772107734501e+01	1.109359829739593373e+01	9.822065764593698844e+00	1.058755728355942693e+01	9.536645632170699827e+00	1.086388768220848000e+01	9.900525983490262661e+03	4.182936451681133860e+01	5.423379952810012128e+01	8.936959768450570607e+01	8.380880337161113403e+01	1.079015126463042407e+01	1.347215762238963777e+01	1.450753063457103131e+01	1.212342739298320105e+01	1.247714210882135610e+01	1.431219659479186745e+01	1.243579819585406554e+01	1.346678123378552172e+01	1.178162459767473180e+01	1.406110869775029215e+01
1.440000000000000036e+01	9.820630571841011260e+03	1.365980558302046788e+01	1.549712665030243386e+01	6.334166927246221235e+01	1.641703869232980395e+00	1.801708735658602123e+00	1.697852138996807092e+00	2.667385100186855595e+00	3.487198396531566935e+00	4.189668508587010010e+00	1.438069424807729924e+00	1.980868470812601423e+00	1.949885432881144354e+00	2.762896933065969840e+00	1.467660376698608715e+00	9.840648619253837751e+03	2.074656945817690001e+01	2.516522999181788478e+01	7.000416796956444898e+01	3.508351934616490198e+00	4.046687701162634099e+00	4.640592736165070065e+00	5.687859216760094760e+00	5.660265864932449986e+00	6.240667587626838042e+00	4.677368045737198443e+00	4.594600902072967230e+00	4.829109383107239140e+00	5.048115133199651439e+00	4.629663521682637395e+00	9.860666666666666060e+03	2.783333333333333215e+01	3.483333333333333570e+01	7.666666666666667140e+01	5.375000000000000000e+00	6.291666666666666963e+00	7.583333333333333037e+00	8.708333333333333925e+00	7.833333333333333037e+00	8.291666666666666075e+00	7.916666666666666963e+00	7.208333333333333037e+00	7.708333333333333037e+00	7.333333333333333037e+00	7.791666666666666963e+00	9.880684714079494370e+03	3.492009720848976428e+01	4.450143667484879018e+01	8.332916536376889383e+01	7.241648065383509802e+00	8.536645632170699827e+00	1.052607393050159601e+01	1.172880744990657220e+01	1.000640080173421609e+01	1.034266574570649411e+01	1.115596528759613548e+01	9.822065764593698844e+00	1.058755728355942693e+01	9.618551533467014636e+00	1.095366981165069653e+01	9.900702761492320860e+03	4.200686108364619997e+01	5.416954001636423754e+01	8.999166406087113046e+01	9.108296130767019605e+00	1.078162459767473180e+01	1.346881452766985987e+01	1.474928156647981226e+01	1.217946827013510003e+01	1.239366482474632214e+01	1.439526390852560311e+01	1.243579819585406554e+01	1.346678123378552172e+01	1.190376973360069712e+01	1.411567295663472521e+01
1.450000000000000000e+01	9.820115060012765753e+03	1.355628131145816617e+01	1.518448107173005468e+01	6.400000000000000000e+01	-6.415570127975553927e-01	1.762968632659429602e+00	1.770870403438839169e+00	2.633083565499144463e+00	3.487198396531566935e+00	4.189668508587010010e+00	1.288021829696074150e+00	2.077959783605699329e+00	1.949885432881144354e+00	2.872685780253300791e+00	1.438891302249706072e+00	9.840203363339716816e+03	2.079897398906241790e+01	2.492557386919835949e+01	7.050000000000000000e+01	-8.278506398777696340e-03	4.068984316329714801e+00	4.697935201719419140e+00	5.691541782749572675e+00	5.660265864932449986e+00	6.240667587626838042e+00	4.623177581514703149e+00	4.663979891802849664e+00	4.829109383107239140e+00	5.123842890126650396e+00	4.636112317791519999e+00	9.860291666666666060e+03	2.804166666666666785e+01	3.466666666666666430e+01	7.700000000000000000e+01	6.250000000000000000e-01	6.375000000000000000e+00	7.625000000000000000e+00	8.750000000000000000e+00	7.833333333333333037e+00	8.291666666666666075e+00	7.958333333333333037e+00	7.250000000000000000e+00	7.708333333333333037e+00	7.375000000000000000e+00	7.833333333333333037e+00	9.880379969993615305e+03	3.528435934427091780e+01	4.440775946413496911e+01	8.350000000000000000e+01	1.258278506398777807e+00	8.681015683670285199e+00	1.055206479828058086e+01	1.180845821725042732e+01	1.000640080173421609e+01	1.034266574570649411e+01	1.129348908515196293e+01	9.836020108197150336e+00	1.058755728355942693e+01	9.626157109873350493e+00	1.103055434887514608e+01	9.900468273320566368e+03	4.252705202187517131e+01	5.414885226160327392e+01	9.000000000000000000e+01	1.891557012797555393e+00	1.098703136734057040e+01	1.347912959656116172e+01	1.486691643450085465e+01	1.217946827013510003e+01	1.239366482474632214e+01	1.462864483697059192e+01	1.242204021639430067e+01	1.346678123378552172e+01	1.187731421974669921e+01	1.422777536441696000e+01
1.460000000000000142e+01	9.818920842068037018e+03	1.334204588767392785e+01	1.566943556717876618e+01	6.444578596977345342e+01	0.000000000000000000e+00	1.733252499221721088e+00	1.788269303817201283e+00	2.568587919162486521e+00	3.487198396531566935e+00	4.300178940534116201e+00	1.366750419289200380e+00	2.209699637170224662e+00	1.949885432881144354e+00	2.872685780253300791e+00	1.386227645643078432e+00	9.839293754367352449e+03	2.071268961050363089e+01	2.523055111692271524e+01	7.095205965155339811e+01	0.000000000000000000e+00	4.095792916277527063e+00	4.727467985241934123e+00	5.721793959581242817e+00	5.660265864932449986e+00	6.337589470267058545e+00	4.683375209644600190e+00	4.750683151918446256e+00	4.829109383107239140e+00	5.123842890126650396e+00	4.630613822821539216e+00	9.859666666666666060e+03	2.808333333333333215e+01	3.479166666666666430e+01	7.745833333333332860e+01	0.000000000000000000e+00	6.458333333333333037e+00	7.666666666666666963e+00	8.875000000000000000e+00	7.833333333333333037e+00	8.375000000000000000e+00	8.000000000000000000e+00	7.291666666666666963e+00	7.708333333333333037e+00	7.375000000000000000e+00	7.875000000000000000e+00	9.880039578965979672e+03	3.545397705616303341e+01	4.435278221641061691e+01	8.396460701511325908e+01	0.000000000000000000e+00	8.820873750389139900e+00	1.060586534809139891e+01	1.202820604041875718e+01	1.000640080173421609e+01	1.041241052973294146e+01	1.131662479035539981e+01	9.832650181414887669e+00	1.058755728355942693e+01	9.626157109873350493e+00	1.111938617717846078e+01	9.900412491265295102e+03	4.282462077899273822e+01	5.391389776615456242e+01	9.047088069689320378e+01	0.000000000000000000e+00	1.118341416744494410e+01	1.354506402951613353e+01	1.518141208083751437e+01	1.217946827013510003e+01	1.244982105946588291e+01	1.463324958071079962e+01	1.237363369616310926e+01	1.346678123378552172e+01	1.187731421974669921e+01	1.436377235435692157e+01
1.470000000000000107e+01	9.817471471289763940e+03	1.328634353711620086e+01	1.506779297068341705e+01	6.456238935300024195e+01	0.000000000000000000e+00	1.851991245536164676e+00	1.788269303817201283e+00	2.541802833698239894e+00	3.619394651018395415e+00	4.296930968563907882e+00	1.377200153756431789e+00	2.368398560553115928e+00	2.027238428870201226e+00	2.947637440736025738e+00	1.600156319274870675e+00	9.838214902311548940e+03	2.078900510189143347e+01	2.476306315200837815e+01	7.142702800983346378e+01	0.000000000000000000e+00	4.196828956101415820e+00	4.727467985241934123e+00	5.729234750182452984e+00	5.788863992175864226e+00	6.356798817615286978e+00	4.730266743544882857e+00	4.934199280276557964e+00	4.888619214435101057e+00	5.182152053701345906e+00	4.820911492970768819e+00	9.858958333333333940e+03	2.829166666666666785e+01	3.445833333333333570e+01	7.829166666666667140e+01	0.000000000000000000e+00	6.541666666666666963e+00	7.666666666666666963e+00	8.916666666666666075e+00	7.958333333333333037e+00	8.416666666666666075e+00	8.083333333333333925e+00	7.500000000000000000e+00	7.750000000000000000e+00	7.416666666666666963e+00	8.041666666666666075e+00	9.879701764355118939e+03	3.579432823144190223e+01	4.415360351465829325e+01	8.515630532349987902e+01	0.000000000000000000e+00	8.886504377231918994e+00	1.060586534809139891e+01	1.210409858315087916e+01	1.012780267449080185e+01	1.047653451571804517e+01	1.143639992312178499e+01	1.006580071972344115e+01	1.061138078556489894e+01	9.651181279631988019e+00	1.126242184036256333e+01	9.900445195376903939e+03	4.329698979621713306e+01	5.384887369598325790e+01	9.202094398033310085e+01	0.000000000000000000e+00	1.123134208779717014e+01	1.354506402951613353e+01	1.529153049963509226e+01	1.229727201564827155e+01	1.253640236476942427e+01	1.478946651291023606e+01	1.263160143944688407e+01	1.347276157112979789e+01	1.188569589259730819e+01	1.448317701405846236e+01
1.480000000000000071e+01	9.815883231507150413e+03	1.227467850768255886e+01	1.501365724449062355e+01	6.508154408512345412e+01	0.000000000000000000e+00	1.664741270188956790e+00	1.806944607881595388e+00	2.621163442741616834e+00	3.619394651018395415e+00	4.296930968563907882e+00	1.567003375592222802e+00	2.509133617705250785e+00	2.076798144800024559e+00	2.947637440736025738e+00	1.734667681753030877e+00	9.837024949086908236e+03	2.042900592050794728e+01	2.479849528891197963e+01	7.187410537589505566e+01	0.000000000000000000e+00	4.144870635094478395e+00	4.757638970607464657e+00	5.789748388037475380e+00	5.788863992175864226e+00	6.356798817615286978e+00	4.866835021129444883e+00	5.025400142185958430e+00	4.934232405733345317e+00	5.182152053701345906e+00	4.909000507543182401e+00	9.858166666666666060e+03	2.858333333333333215e+01	3.458333333333333570e+01	7.866666666666667140e+01	0.000000000000000000e+00	6.625000000000000000e+00	7.708333333333333037e+00	8.958333333333333925e+00	7.958333333333333037e+00	8.416666666666666075e+00	8.166666666666666075e+00	7.541666666666666963e+00	7.791666666666666963e+00	7.416666666666666963e+00	8.083333333333333925e+00	9.879308384246423884e+03	3.673766074615871702e+01	4.436817137775469178e+01	8.545922795743828715e+01	0.000000000000000000e+00	9.105129364905522493e+00	1.065902769605920142e+01	1.212691827862919247e+01	1.012780267449080185e+01	1.047653451571804517e+01	1.146649831220388727e+01	1.005793319114737550e+01	1.064910092759998861e+01	9.651181279631988019e+00	1.125766615912348456e+01	9.900450101826181708e+03	4.489198815898410544e+01	5.415300942217604785e+01	9.225178924820988868e+01	0.000000000000000000e+00	1.158525872981104321e+01	1.360972205878507069e+01	1.529550322392505102e+01	1.229727201564827155e+01	1.253640236476942427e+01	1.476632995774111023e+01	1.257419971562808314e+01	1.350653518853330937e+01	1.188569589259730819e+01	1.443199898491363697e+01
1.490000000000000036e+01	9.815175854015309596e+03	1.304978278190153951e+01	1.497122597735149085e+01	6.525227291513247962e+01	0.000000000000000000e+00	1.644493608893545122e+00	1.806944607881595388e+00	2.652113561097475980e+00	3.619394651018395415e+00	4.501074025866446782e+00	1.567003375592222802e+00	2.597989622714775848e+00	2.076798144800024559e+00	2.947637440736025738e+00	1.734667681753030877e+00	9.836337927007654798e+03	2.096239139095077064e+01	2.479811298867574720e+01	7.212613645756624692e+01	0.000000000000000000e+00	4.155580137780106043e+00	4.757638970607464657e+00	5.846890113882071027e+00	5.788863992175864226e+00	6.521370346266555984e+00	4.866835021129444883e+00	5.111494811357387924e+00	4.934232405733345317e+00	5.182152053701345906e+00	4.909000507543182401e+00	9.857500000000000000e+03	2.887500000000000000e+01	3.462500000000000000e+01	7.900000000000000000e+01	0.000000000000000000e+00	6.666666666666666963e+00	7.708333333333333037e+00	9.041666666666666075e+00	7.958333333333333037e+00	8.541666666666666075e+00	8.166666666666666075e+00	7.625000000000000000e+00	7.791666666666666963e+00	7.416666666666666963e+00	8.083333333333333925e+00	9.878662072992345202e+03	3.678760860904922936e+01	4.445188701132425280e+01	8.587386354243375308e+01	0.000000000000000000e+00	9.177753195553227883e+00	1.065902769605920142e+01	1.223644321945126023e+01	1.012780267449080185e+01	1.056196298706677617e+01	1.146649831220388727e+01	1.013850518864261119e+01	1.064910092759998861e+01	9.651181279631988019e+00	1.125766615912348456e+01	9.899824145984690404e+03	4.470021721809845872e+01	5.427877402264850559e+01	9.274772708486752038e+01	0.000000000000000000e+00	1.168883972443978791e+01	1.360972205878507069e+01	1.543121977223585617e+01	1.229727201564827155e+01	1.258225930746688448e+01	1.476632995774111023e+01	1.265201037728522415e+01	1.350653518853330937e+01	1.188569589259730819e+01	1.443199898491363697e+01
1.500000000000000000e+01	9.814341504053394601e+03	1.360519568165934778e+01	1.458627269089462075e+01	6.539326402033411512e+01	0.000000000000000000e+00	1.708505512581941943e+00	1.855086938724202383e+00	2.682378543442827556e+00	3.551708735658601235e+00	4.463597635230575733e+00	1.702459918572723829e+00	2.644493608893545122e+00	2.098449821971581919e+00	3.100231045002372454e+00	1.845071656459764675e+00	9.835587418693363361e+03	2.130259784082967300e+01	2.462646967878064430e+01	7.244663201016706466e+01	0.000000000000000000e+00	4.229252756290970972e+00	4.802543469362101192e+00	5.882855938388081185e+00	5.796687701162634099e+00	6.523465484281954829e+00	4.955396625953028433e+00	5.155580137780106043e+00	4.965891577652457478e+00	5.279282189167853190e+00	4.985035828229882782e+00	9.856833333333333940e+03	2.900000000000000000e+01	3.466666666666666430e+01	7.950000000000000000e+01	0.000000000000000000e+00	6.750000000000000000e+00	7.750000000000000000e+00	9.083333333333333925e+00	8.041666666666666075e+00	8.583333333333333925e+00	8.208333333333333925e+00	7.666666666666666963e+00	7.833333333333333037e+00	7.458333333333333037e+00	8.125000000000000000e+00	9.878079247973304518e+03	3.669740215917032344e+01	4.470686365455268430e+01	8.655336798983293534e+01	0.000000000000000000e+00	9.270747243709028140e+00	1.069745653063789881e+01	1.228381072827858667e+01	1.028664563217069805e+01	1.064320118238471302e+01	1.146127004071363942e+01	1.017775319555322788e+01	1.070077508901420771e+01	9.637384477498812885e+00	1.126496417177011722e+01	9.899325162613273278e+03	4.439480431834065399e+01	5.474706064243871140e+01	9.360673597966588488e+01	0.000000000000000000e+00	1.179149448741805806e+01	1.364491306127579762e+01	1.548428812322384118e+01	1.253162459767473180e+01	1.270306903143609212e+01	1.471420674809394313e+01	1.268883972443978791e+01	1.356821684469508327e+01	1.181643562166429362e+01	1.440492834354023444e+01
1.510000000000000142e+01	9.814065292558039800e+03	1.415262580690166239e+01	1.491272561271561159e+01	6.568213207276274090e+01	1.671889701000617947e+02	1.708505512581941943e+00	1.855086938724202383e+00	2.713746872360546902e+00	3.567497028708228157e+00	4.469180786736106192e+00	1.788576008339957113e+00	2.659268513432962777e+00	1.946835103809228862e+00	2.953939434338048287e+00	1.845071656459764675e+00	9.835240979612352021e+03	2.145131290345083031e+01	2.493552947302447365e+01	7.277856603638137756e+01	1.843861517166975545e+02	4.229252756290970972e+00	4.802543469362101192e+00	5.919373436180273451e+00	5.846248514354114079e+00	6.547090393368053540e+00	5.019288004169978556e+00	5.183800923383147463e+00	4.931750885237947912e+00	5.226969717169024143e+00	4.985035828229882782e+00	9.856416666666666060e+03	2.875000000000000000e+01	3.495833333333333570e+01	7.987500000000000000e+01	2.015833333333333428e+02	6.750000000000000000e+00	7.750000000000000000e+00	9.125000000000000000e+00	8.125000000000000000e+00	8.625000000000000000e+00	8.250000000000000000e+00	7.708333333333333037e+00	7.916666666666666963e+00	7.500000000000000000e+00	8.125000000000000000e+00	9.877592353720980100e+03	3.604868709654916614e+01	4.498113719364219776e+01	8.697143396361862244e+01	2.187805149499691311e+02	9.270747243709028140e+00	1.069745653063789881e+01	1.233062656381972744e+01	1.040375148564588592e+01	1.070290960663194646e+01	1.148071199583002056e+01	1.023286574328351861e+01	1.090158244809538601e+01	9.773030282830976745e+00	1.126496417177011722e+01	9.898768040775292320e+03	4.334737419309833939e+01	5.500394105395105981e+01	9.406786792723725910e+01	2.359776965666048909e+02	1.179149448741805806e+01	1.364491306127579762e+01	1.553625312763945310e+01	1.268250297129177184e+01	1.278081921326389292e+01	1.471142399166004289e+01	1.275739815323370330e+01	1.388649822952410418e+01	1.204606056566195171e+01	1.440492834354023444e+01
1.520000000000000107e+01	9.812708678863185924e+03	1.444374544353581236e+01	1.459929614867423098e+01	6.645246166286301559e+01	1.880363587342165204e+02	1.811160275560211197e+00	1.848065999656062885e+00	2.500647029133089561e+00	3.843565311199237833e+00	4.772211440460152332e+00	1.788576008339957113e+00	2.775062814466900285e+00	2.027842377610361346e+00	2.953939434338048287e+00	1.575607230473698550e+00	9.834062672764925082e+03	2.182603938843457314e+01	2.473714807433711371e+01	7.347623083143150780e+01	2.043098460337749316e+02	4.322246804446772117e+00	4.819866333161364480e+00	5.854490181233211743e+00	6.046782655599619360e+00	6.740272386896743129e+00	5.019288004169978556e+00	5.262531407233449698e+00	5.013921188805181117e+00	5.226969717169024143e+00	4.891970281903516238e+00	9.855416666666666060e+03	2.920833333333333215e+01	3.487500000000000000e+01	8.050000000000000000e+01	2.205833333333333428e+02	6.833333333333333037e+00	7.791666666666666963e+00	9.208333333333333925e+00	8.250000000000000000e+00	8.708333333333333925e+00	8.250000000000000000e+00	7.750000000000000000e+00	8.000000000000000000e+00	7.500000000000000000e+00	8.208333333333333925e+00	9.876770660568407038e+03	3.659062727823209116e+01	4.501285192566288629e+01	8.752376916856849220e+01	2.368568206328917540e+02	9.344419862219893957e+00	1.076346700017196945e+01	1.256217648543345611e+01	1.045321734440038064e+01	1.067639427976992472e+01	1.148071199583002056e+01	1.023746859276655030e+01	1.098607881119481888e+01	9.773030282830976745e+00	1.152469638476315161e+01	9.898124654470146197e+03	4.397292122313085372e+01	5.515070385132577258e+01	9.454753833713698441e+01	2.531303079324501653e+02	1.185550639110645577e+01	1.373526733367727104e+01	1.591601963753357829e+01	1.265643468880076128e+01	1.264445522620651552e+01	1.471142399166004289e+01	1.272493718553310060e+01	1.397215762238963777e+01	1.204606056566195171e+01	1.484105943619296930e+01
1.530000000000000071e+01	9.812264378636395122e+03	1.459097223920213438e+01	1.490024875775822011e+01	6.644374544353580347e+01	4.991980481854147911e+01	1.723187849705706043e+00	1.891257505824926355e+00	2.500647029133089561e+00	3.952727984351728452e+00	4.710034367913847220e+00	1.886973464728761485e+00	2.931570016678702650e+00	1.973191661454163359e+00	2.781443749384093778e+00	1.497572008640313257e+00	9.833632189318197561e+03	2.169131945293440111e+01	2.495012437887911005e+01	7.382603938843456604e+01	5.835573574260407526e+01	4.319927258186186947e+00	4.903962086245796215e+00	5.854490181233211743e+00	6.122197325509197263e+00	6.750850517290256647e+00	5.110153399031047705e+00	5.403285008339350881e+00	5.007429164060415161e+00	5.161555208025379926e+00	4.894619337653489666e+00	9.855000000000000000e+03	2.879166666666666785e+01	3.500000000000000000e+01	8.120833333333332860e+01	6.679166666666667140e+01	6.916666666666666963e+00	7.916666666666666963e+00	9.208333333333333925e+00	8.291666666666666075e+00	8.791666666666666075e+00	8.333333333333333925e+00	7.875000000000000000e+00	8.041666666666666075e+00	7.541666666666666963e+00	8.291666666666666075e+00	9.876367810681802439e+03	3.589201388039893459e+01	4.504987562112088995e+01	8.859062727823209116e+01	7.522759759072926045e+01	9.513406075147146979e+00	1.092937124708753771e+01	1.256217648543345611e+01	1.046113600782413400e+01	1.083248281604307550e+01	1.155651326763561926e+01	1.034671499166064912e+01	1.107590416927291699e+01	9.921778125307953999e+00	1.168871399567984248e+01	9.897735621363604878e+03	4.299236109413119777e+01	5.509975124224177989e+01	9.597292122313085372e+01	8.366352851479186370e+01	1.211014548362762788e+01	1.394207582750840757e+01	1.591601963753357829e+01	1.263060534898160370e+01	1.287329896541948493e+01	1.477969320193790637e+01	1.281842998332129824e+01	1.411014167187916968e+01	1.230188958394924015e+01	1.508576132469301889e+01
1.540000000000000036e+01	9.811379263402302968e+03	1.417626179314983403e+01	1.465933462354588457e+01	6.694415454640829921e+01	1.799509830421518686e+00	1.723187849705706043e+00	2.140534722917684540e+00	2.535587640505437612e+00	4.023276203617697000e+00	4.699176727877483195e+00	1.976758053965136597e+00	2.931570016678702650e+00	1.973191661454163359e+00	2.781443749384093778e+00	1.583847756227805270e+00	9.832960465034484514e+03	2.127563089657491702e+01	2.507966731177294406e+01	7.426374393987082101e+01	4.066421581877426306e+00	4.319927258186186947e+00	5.070267361458842714e+00	5.892793820252718362e+00	6.199138101808848944e+00	6.787088363938741153e+00	5.175879026982568298e+00	5.403285008339350881e+00	5.007429164060415161e+00	5.161555208025379926e+00	4.958590544780570042e+00	9.854541666666666060e+03	2.837500000000000000e+01	3.550000000000000000e+01	8.158333333333332860e+01	6.333333333333333037e+00	6.916666666666666963e+00	8.000000000000000000e+00	9.250000000000000000e+00	8.375000000000000000e+00	8.875000000000000000e+00	8.375000000000000000e+00	7.875000000000000000e+00	8.041666666666666075e+00	7.541666666666666963e+00	8.333333333333333925e+00	9.876122868298847607e+03	3.547436910342508298e+01	4.592033268822705594e+01	8.890292272679583618e+01	8.600245084789239769e+00	9.513406075147146979e+00	1.092973263854115729e+01	1.260720617974728164e+01	1.055086189819115106e+01	1.096291163606125885e+01	1.157412097301743259e+01	1.034671499166064912e+01	1.107590416927291699e+01	9.921778125307953999e+00	1.170807612188609781e+01	9.897704069931029153e+03	4.257373820685016597e+01	5.634066537645411188e+01	9.622251212025835798e+01	1.086715683624514739e+01	1.211014548362762788e+01	1.385946527708231457e+01	1.596441235949456328e+01	1.272672379638230211e+01	1.305082327212251769e+01	1.477324194603486340e+01	1.281842998332129824e+01	1.411014167187916968e+01	1.230188958394924015e+01	1.508281891043886347e+01
1.550000000000000000e+01	9.810834880291273294e+03	1.403678373723836970e+01	1.536985662027214161e+01	6.731402553117696641e+01	-9.319438411042398895e-01	1.735093175022343281e+00	2.342483246889811355e+00	2.646639625188515588e+00	4.023276203617697000e+00	4.599388717670460203e+00	2.081835687899578957e+00	2.931570016678702650e+00	1.845071656459764675e+00	2.790398718483865004e+00	1.721366907220286180e+00	9.832438273478968767e+03	2.106005853528585092e+01	2.549742831013607258e+01	7.478201276558849031e+01	-1.326385872187866299e-01	4.388379920844505122e+00	5.233741623444905677e+00	6.010819812594258238e+00	6.199138101808848944e+00	6.758027692168562695e+00	5.270084510616456441e+00	5.403285008339350881e+00	4.985035828229882782e+00	5.186866025908599021e+00	5.048183453610143090e+00	9.854041666666666060e+03	2.808333333333333215e+01	3.562500000000000000e+01	8.225000000000000000e+01	6.666666666666666297e-01	7.041666666666666963e+00	8.125000000000000000e+00	9.375000000000000000e+00	8.375000000000000000e+00	8.916666666666666075e+00	8.458333333333333925e+00	7.875000000000000000e+00	8.125000000000000000e+00	7.583333333333333037e+00	8.375000000000000000e+00	9.875645059854363353e+03	3.510660813138080982e+01	4.575257168986392742e+01	8.971798723441150969e+01	1.465971920552120000e+00	9.694953412488828803e+00	1.101625837655509343e+01	1.273918018740574176e+01	1.055086189819115106e+01	1.107530564116476945e+01	1.164658215605021141e+01	1.034671499166064912e+01	1.126496417177011722e+01	9.979800640758067942e+00	1.170181654638985691e+01	9.897248453042058827e+03	4.212988292942829105e+01	5.588014337972785484e+01	9.718597446882303359e+01	2.265277174437573038e+00	1.234824015831098976e+01	1.390751675311018865e+01	1.610336037481148352e+01	1.272672379638230211e+01	1.323394461566287106e+01	1.483483097876708889e+01	1.281842998332129824e+01	1.440492834354023444e+01	1.237626794818280018e+01	1.502863309277971382e+01
1.560000000000000142e+01	9.810064150047510338e+03	1.499345401333110317e+01	1.415554495335291563e+01	6.777382824200019229e+01	-3.579859602760602222e-01	1.886918290060759062e+00	2.650178486329061833e+00	2.646639625188515588e+00	4.099388717670460203e+00	4.581151337777034982e+00	2.165169021232911106e+00	2.986600180750320632e+00	1.831835687899579845e+00	2.882433301864225861e+00	1.685726497897108267e+00	9.831698741690421230e+03	2.155922700666555158e+01	2.489027247667645781e+01	7.534524745433343185e+01	-1.581596468046967963e-01	4.505959145030379531e+00	5.470922576497864398e+00	6.010819812594258238e+00	6.258027692168562695e+00	6.769742335555184454e+00	5.353417843949788590e+00	5.451633423708493353e+00	5.020084510616456441e+00	5.274549984265446412e+00	5.051196582281887615e+00	9.853333333333333940e+03	2.812500000000000000e+01	3.562500000000000000e+01	8.291666666666667140e+01	4.166666666666666435e-02	7.125000000000000000e+00	8.291666666666666075e+00	9.375000000000000000e+00	8.416666666666666075e+00	8.958333333333333925e+00	8.541666666666666075e+00	7.916666666666666963e+00	8.208333333333333925e+00	7.666666666666666963e+00	8.416666666666666075e+00	9.874967924976246650e+03	3.469077299333444842e+01	4.635972752332354219e+01	9.048808587899991096e+01	2.414929801380301111e-01	9.744040854969620469e+00	1.111241075683546775e+01	1.273918018740574176e+01	1.057530564116476945e+01	1.114692433111148340e+01	1.172991548938354356e+01	1.038169990962484057e+01	1.139658215605021141e+01	1.005878334906788751e+01	1.178213675105144453e+01	9.896602516619157541e+03	4.125654598666889683e+01	5.709445504664708437e+01	9.805950509133315052e+01	4.413192936093935925e-01	1.236308170993924094e+01	1.393315484700427120e+01	1.610336037481148352e+01	1.273394461566287106e+01	1.333551532888963287e+01	1.491816431210042104e+01	1.284673315258301329e+01	1.458483097876708712e+01	1.245090003146910718e+01	1.514760683543622477e+01
1.570000000000000107e+01	9.809742922073195587e+03	1.534796656593141861e+01	1.427629801094465378e+01	6.748876062402874254e+01	0.000000000000000000e+00	1.949174719167157122e+00	2.715900151215761227e+00	2.785511245307412231e+00	4.099388717670460203e+00	4.603031347242360738e+00	2.156393505113721076e+00	2.986600180750320632e+00	1.831835687899579845e+00	2.692386541129270228e+00	1.620077519816568667e+00	9.831329794369930823e+03	2.163231661629904323e+01	2.509648233880565726e+01	7.536938031201437127e+01	0.000000000000000000e+00	4.557920692916912486e+00	5.524616742274547576e+00	6.101088955987039597e+00	6.258027692168562695e+00	6.801515673621180369e+00	5.369863419223527501e+00	5.451633423708493353e+00	5.020084510616456441e+00	5.200359937231301188e+00	5.060038759908284334e+00	9.852916666666666060e+03	2.791666666666666785e+01	3.591666666666666430e+01	8.325000000000000000e+01	0.000000000000000000e+00	7.166666666666666963e+00	8.333333333333333925e+00	9.416666666666666075e+00	8.416666666666666075e+00	9.000000000000000000e+00	8.583333333333333925e+00	7.916666666666666963e+00	8.208333333333333925e+00	7.708333333333333037e+00	8.500000000000000000e+00	9.874503538963401297e+03	3.420101671703429247e+01	4.673685099452767133e+01	9.113061968798562873e+01	0.000000000000000000e+00	9.775412640416421439e+00	1.114204992439212027e+01	1.273224437734629255e+01	1.057530564116476945e+01	1.119848432637881963e+01	1.179680324744314035e+01	1.038169990962484057e+01	1.139658215605021141e+01	1.021630672943536489e+01	1.193996124009171567e+01	9.896090411260136534e+03	4.048536676740191353e+01	5.755703532238867126e+01	9.901123937597125746e+01	0.000000000000000000e+00	1.238415861416617680e+01	1.395076651545090662e+01	1.604782208802592081e+01	1.273394461566287106e+01	1.339696865275763926e+01	1.501027316155294677e+01	1.284673315258301329e+01	1.458483097876708712e+01	1.272428012553739585e+01	1.537992248018343133e+01
1.580000000000000071e+01	9.809464297640433870e+03	1.522918377122116418e+01	1.394843775556100951e+01	6.797283032883956366e+01	0.000000000000000000e+00	1.888097352618196112e+00	2.664994162291367097e+00	2.668699489360268018e+00	4.255986105625678029e+00	4.727621884876008096e+00	2.350901559501193283e+00	2.778913588913221488e+00	1.737192105806692588e+00	2.642815517985146023e+00	1.589948254008620943e+00	9.831002982153549965e+03	2.157292521894391513e+01	2.482838554444717261e+01	7.590308183108645324e+01	0.000000000000000000e+00	4.569048676309098056e+00	5.519997081145683993e+00	6.084349744680134009e+00	6.357159719479506421e+00	6.905477609104671011e+00	5.508784113083930123e+00	5.368623461123277707e+00	4.993596052903345850e+00	5.196407758992572568e+00	5.065807460337643064e+00	9.852541666666666060e+03	2.791666666666666785e+01	3.570833333333333570e+01	8.383333333333332860e+01	0.000000000000000000e+00	7.250000000000000000e+00	8.375000000000000000e+00	9.500000000000000000e+00	8.458333333333333925e+00	9.083333333333333925e+00	8.666666666666666075e+00	7.958333333333333037e+00	8.250000000000000000e+00	7.750000000000000000e+00	8.541666666666666075e+00	9.874080351179782156e+03	3.426040811438942058e+01	4.658828112221949880e+01	9.176358483558020396e+01	0.000000000000000000e+00	9.930951323690901944e+00	1.123000291885431601e+01	1.291565025531986599e+01	1.055950694718716143e+01	1.126118905756199595e+01	1.182454922024940203e+01	1.054804320554338837e+01	1.150640394709665415e+01	1.030359224100742743e+01	1.201752587299568908e+01	9.895619035692898251e+03	4.060414956211216975e+01	5.746822891110566189e+01	9.969383633782709353e+01	0.000000000000000000e+00	1.261190264738180389e+01	1.408500583770863201e+01	1.633130051063973198e+01	1.266068056104099071e+01	1.343904478179065975e+01	1.498243177383213975e+01	1.313775307775344459e+01	1.476280789419330830e+01	1.285718448201485486e+01	1.549338507932471032e+01
1.590000000000000036e+01	9.808588706787939373e+03	1.513381709260725749e+01	1.341307769270064298e+01	6.784013747165539598e+01	0.000000000000000000e+00	1.888097352618196112e+00	2.616762452898227842e+00	2.566014566524184914e+00	4.257359312880715230e+00	4.754168652685548224e+00	2.450560389048583865e+00	2.778913588913221488e+00	1.737192105806692588e+00	2.305625349407666391e+00	1.681240253050447997e+00	9.830315186727302716e+03	2.162940854630362963e+01	2.453987217968365542e+01	7.600340206916104080e+01	0.000000000000000000e+00	4.569048676309098056e+00	5.516714559782446514e+00	6.053840616595425494e+00	6.378679656440358059e+00	6.939584326342774112e+00	5.579446861190959339e+00	5.368623461123277707e+00	4.993596052903345850e+00	5.069479341370499270e+00	5.132286793191891405e+00	9.852041666666666060e+03	2.812500000000000000e+01	3.566666666666666430e+01	8.416666666666667140e+01	0.000000000000000000e+00	7.250000000000000000e+00	8.416666666666666075e+00	9.541666666666666075e+00	8.500000000000000000e+00	9.125000000000000000e+00	8.708333333333333925e+00	7.958333333333333037e+00	8.250000000000000000e+00	7.833333333333333037e+00	8.583333333333333925e+00	9.873768146606029404e+03	3.462059145369637037e+01	4.679346115364967318e+01	9.232993126417230201e+01	0.000000000000000000e+00	9.930951323690901944e+00	1.131661877355088563e+01	1.302949271673790577e+01	1.062132034355964194e+01	1.131041567365722500e+01	1.183721980547570851e+01	1.054804320554338837e+01	1.150640394709665415e+01	1.059718732529616680e+01	1.203437987347477645e+01	9.895494626545392748e+03	4.111618290739274073e+01	5.792025564063268916e+01	1.004931958616779468e+02	0.000000000000000000e+00	1.261190264738180389e+01	1.421657088043510342e+01	1.651731876680914723e+01	1.274264068711928388e+01	1.349583134731445178e+01	1.496610627761808487e+01	1.313775307775344459e+01	1.476280789419330830e+01	1.336104131725899968e+01	1.548542641361622074e+01
1.600000000000000000e+01	9.808314354236621512e+03	1.494412145099849809e+01	1.395066770419225222e+01	6.835439054092229583e+01	0.000000000000000000e+00	1.891692386892529498e+00	2.626173825359566116e+00	2.566014566524184914e+00	4.070307191567895444e+00	4.632843163754851723e+00	2.418860028925807093e+00	2.954439148856961239e+00	1.876082342365237743e+00	2.558359053559194685e+00	1.843503503180426328e+00	9.829907177118311665e+03	2.151372739216591512e+01	2.476700051876279218e+01	7.659386193712781221e+01	0.000000000000000000e+00	4.591679526779598675e+00	5.583920246013116540e+00	6.053840616595425494e+00	6.305986929117280759e+00	6.899754915210758455e+00	5.584430014462903102e+00	5.518886241095147582e+00	5.083874504515952353e+00	5.258346193446263861e+00	5.255085084923546646e+00	9.851500000000000000e+03	2.808333333333333215e+01	3.558333333333333570e+01	8.483333333333332860e+01	0.000000000000000000e+00	7.291666666666666963e+00	8.541666666666666075e+00	9.541666666666666075e+00	8.541666666666666075e+00	9.166666666666666075e+00	8.750000000000000000e+00	8.083333333333333925e+00	8.291666666666666075e+00	7.958333333333333037e+00	8.666666666666666075e+00	9.873092822881688335e+03	3.465293927450075273e+01	4.639966614790387922e+01	9.307280472953884498e+01	0.000000000000000000e+00	9.991653806553735251e+00	1.149941308732021561e+01	1.302949271673790577e+01	1.077734640421605050e+01	1.143357841812257369e+01	1.191556998553709690e+01	1.064778042557152027e+01	1.149945882881737980e+01	1.065832047322040310e+01	1.207824824840978550e+01	9.894685645763378488e+03	4.122254521566816265e+01	5.721599896247441563e+01	1.013122761257443614e+02	0.000000000000000000e+00	1.269164094644080443e+01	1.445715950797376692e+01	1.651731876680914723e+01	1.301302614176543671e+01	1.370049016957847954e+01	1.508113997107419380e+01	1.321222751780970661e+01	1.470725099096809529e+01	1.335830761310747050e+01	1.548982983015290671e+01
1.610000000000000142e+01	9.807225704545355256e+03	1.477943269595980524e+01	1.418577545384178151e+01	6.837941978387341635e+01	1.805796416089861793e+02	1.891692386892529498e+00	2.626173825359566116e+00	2.537846204050583587e+00	4.070307191567895444e+00	4.632843163754851723e+00	2.418860028925807093e+00	2.954439148856961239e+00	1.876082342365237743e+00	2.558359053559194685e+00	1.843503503180426328e+00	9.829008685606009749e+03	2.145221634797990262e+01	2.519705439358755683e+01	7.662720989193671528e+01	1.937481541378264183e+02	4.591679526779598675e+00	5.583920246013116540e+00	6.060589768691958312e+00	6.305986929117280759e+00	6.899754915210758455e+00	5.584430014462903102e+00	5.518886241095147582e+00	5.083874504515952353e+00	5.258346193446263861e+00	5.255085084923546646e+00	9.850791666666666060e+03	2.812500000000000000e+01	3.620833333333333570e+01	8.487500000000000000e+01	2.069166666666666572e+02	7.291666666666666963e+00	8.541666666666666075e+00	9.583333333333333925e+00	8.541666666666666075e+00	9.166666666666666075e+00	8.750000000000000000e+00	8.083333333333333925e+00	8.291666666666666075e+00	7.958333333333333037e+00	8.666666666666666075e+00	9.872574647727322372e+03	3.479778365202010093e+01	4.721961227307911457e+01	9.312279010806328472e+01	2.200851791955068961e+02	9.991653806553735251e+00	1.149941308732021561e+01	1.310607689797470954e+01	1.077734640421605050e+01	1.143357841812257369e+01	1.191556998553709690e+01	1.064778042557152027e+01	1.149945882881737980e+01	1.065832047322040310e+01	1.207824824840978550e+01	9.894357628787976864e+03	4.147056730404019476e+01	5.823089121282488634e+01	1.013705802161265837e+02	2.332536917243471351e+02	1.269164094644080443e+01	1.445715950797376692e+01	1.662882046261608338e+01	1.301302614176543671e+01	1.370049016957847954e+01	1.508113997107419380e+01	1.321222751780970661e+01	1.470725099096809529e+01	1.335830761310747050e+01	1.548982983015290671e+01
1.619999999999999929e+01	9.805412367312521383e+03	1.448480561691089896e+01	1.434166823958732095e+01	6.827906968505857321e+01	1.973382906289159564e+02	1.964747387290189273e+00	2.669601666929943384e+00	2.537846204050583587e+00	4.070307191567895444e+00	4.658340895348029420e+00	2.418860028925807093e+00	3.045902834754260269e+00	1.710533487089763049e+00	2.614835192865496261e+00	1.816812778654885108e+00	9.827622850322926752e+03	2.142990280845544859e+01	2.537916745312699263e+01	7.682703484252928661e+01	2.089816453144579782e+02	4.669873693645094193e+00	5.626467500131639099e+00	6.060589768691958312e+00	6.305986929117280759e+00	6.954170447674014710e+00	5.584430014462903102e+00	5.606284750710463172e+00	5.063600076878215006e+00	5.307417596432747686e+00	5.262573055994109517e+00	9.849833333333333940e+03	2.837500000000000000e+01	3.641666666666666430e+01	8.537500000000000000e+01	2.206250000000000000e+02	7.375000000000000000e+00	8.583333333333333925e+00	9.583333333333333925e+00	8.541666666666666075e+00	9.250000000000000000e+00	8.750000000000000000e+00	8.166666666666666075e+00	8.416666666666666075e+00	8.000000000000000000e+00	8.708333333333333925e+00	9.872043816343741128e+03	3.532009719154454785e+01	4.745416588020633242e+01	9.392296515747071339e+01	2.322683546855420218e+02	1.008012630635490581e+01	1.154019916653502875e+01	1.310607689797470954e+01	1.077734640421605050e+01	1.154582955232598529e+01	1.191556998553709690e+01	1.072704858262286898e+01	1.176973325645511714e+01	1.069258240356725231e+01	1.215409361067255745e+01	9.894254299354146497e+03	4.226519438308910281e+01	5.849166509374600764e+01	1.024709303149414268e+02	2.439117093710840436e+02	1.278525261270981161e+01	1.449706499973672535e+01	1.662882046261608338e+01	1.301302614176543671e+01	1.384165910465197058e+01	1.508113997107419380e+01	1.328743049857907188e+01	1.512279984624356999e+01	1.338516480713450463e+01	1.559985388801178274e+01
1.630000000000000071e+01	9.804695725981300711e+03	1.382931131830718208e+01	1.499694358835230545e+01	6.838869583550219033e+01	5.452194884107289852e+01	1.981741733117414306e+00	2.669601666929943384e+00	2.537846204050583587e+00	4.049248695569218626e+00	4.836420812255987300e+00	2.360592889602308730e+00	3.045902834754260269e+00	1.791796067500630585e+00	2.610915746622960221e+00	1.816812778654885108e+00	9.826972862990651265e+03	2.106048899248692408e+01	2.579013846084281880e+01	7.713184791775110227e+01	6.084430775386978496e+01	4.720037533225373672e+00	5.626467500131639099e+00	6.060589768691958312e+00	6.337124347784609313e+00	7.084877072794660613e+00	5.617796444801154365e+00	5.606284750710463172e+00	5.145898033750315292e+00	5.326291206644812704e+00	5.262573055994109517e+00	9.849250000000000000e+03	2.829166666666666785e+01	3.658333333333333570e+01	8.587500000000000000e+01	6.716666666666667140e+01	7.458333333333333037e+00	8.583333333333333925e+00	9.583333333333333925e+00	8.625000000000000000e+00	9.333333333333333925e+00	8.875000000000000000e+00	8.166666666666666075e+00	8.500000000000000000e+00	8.041666666666666075e+00	8.708333333333333925e+00	9.871527137009348735e+03	3.552284434084641163e+01	4.737652820582385260e+01	9.461815208224889773e+01	7.348902557946355785e+01	1.019662913344129151e+01	1.154019916653502875e+01	1.310607689797470954e+01	1.091287565221539069e+01	1.158178959387200635e+01	1.213220355519884563e+01	1.072704858262286898e+01	1.185410196624968471e+01	1.075704212668851945e+01	1.215409361067255745e+01	9.893804274018699289e+03	4.275402201502615185e+01	5.816972307831436240e+01	1.033613041644978097e+02	7.981138449226044429e+01	1.293492493354925088e+01	1.449706499973672535e+01	1.662882046261608338e+01	1.320075130443078137e+01	1.383024585441068055e+01	1.538940711039769127e+01	1.328743049857907188e+01	1.520820393249936942e+01	1.347241758671037104e+01	1.559985388801178274e+01
1.640000000000000213e+01	9.803746902213590147e+03	1.346210586104991158e+01	1.462946756390169867e+01	6.891507943705930472e+01	1.723723998020682657e+00	2.053288453877269326e+00	2.845250267809004363e+00	2.537846204050583587e+00	4.218375402325268198e+00	5.022857891178643897e+00	2.360592889602308730e+00	3.012849183077888071e+00	1.581977448093279115e+00	2.638273592872826256e+00	1.816812778654885108e+00	9.826165117773462043e+03	2.093938626385828883e+01	2.560640044861751718e+01	7.766587305186298806e+01	3.778528665677007847e+00	4.776644226938634219e+00	5.755958467237835663e+00	6.060589768691958312e+00	6.463354367829301061e+00	7.219762278922654986e+00	5.617796444801154365e+00	5.610591258205610998e+00	5.103488724046640002e+00	5.381636796436413128e+00	5.262573055994109517e+00	9.848583333333333940e+03	2.841666666666666785e+01	3.658333333333333570e+01	8.641666666666667140e+01	5.833333333333333037e+00	7.500000000000000000e+00	8.666666666666666075e+00	9.583333333333333925e+00	8.708333333333333925e+00	9.416666666666666075e+00	8.875000000000000000e+00	8.208333333333333925e+00	8.625000000000000000e+00	8.125000000000000000e+00	8.708333333333333925e+00	9.871001548893205836e+03	3.589394706947504687e+01	4.756026621804915067e+01	9.516746028147035474e+01	7.888138000989657783e+00	1.022335577306136578e+01	1.157737486609549649e+01	1.310607689797470954e+01	1.095331229883736768e+01	1.161357105441067716e+01	1.213220355519884563e+01	1.080607540846105685e+01	1.214651127595336000e+01	1.086836320356358598e+01	1.215409361067255745e+01	9.893419764453077732e+03	4.337122747228342234e+01	5.853719910276497274e+01	1.039182538962740381e+02	9.942942668645983417e+00	1.294671154612273156e+01	1.448808306552432867e+01	1.662882046261608338e+01	1.319829126434139965e+01	1.381047544215468825e+01	1.538940711039769127e+01	1.340381748358877978e+01	1.566802255190672000e+01	1.361172640712717374e+01	1.559985388801178274e+01
1.650000000000000000e+01	9.803215330003820782e+03	1.385960968794336878e+01	1.410577735187255044e+01	6.936964367686277910e+01	-8.045631755148023867e-01	2.034726600814407149e+00	2.921014821660111060e+00	2.627095972685707714e+00	4.343565311199237833e+00	5.255986105625678029e+00	2.386820658613421742e+00	3.077959783605699329e+00	1.581977448093279115e+00	2.760908419924381185e+00	1.936518560640396736e+00	9.825607665001911300e+03	2.105480484397168439e+01	2.549038867593627344e+01	7.812232183843138955e+01	-2.728158775740119335e-02	4.788196633740536612e+00	5.814674077496722049e+00	6.146881319676186450e+00	6.546782655599619360e+00	7.357159719479506421e+00	5.651743662640043908e+00	5.663979891802849664e+00	5.103488724046640002e+00	5.463787543295524074e+00	5.364092613653530961e+00	9.848000000000000000e+03	2.825000000000000000e+01	3.687500000000000000e+01	8.687500000000000000e+01	7.500000000000000000e-01	7.541666666666666963e+00	8.708333333333333925e+00	9.666666666666666075e+00	8.750000000000000000e+00	9.458333333333333925e+00	8.916666666666666075e+00	8.250000000000000000e+00	8.625000000000000000e+00	8.166666666666666075e+00	8.791666666666666075e+00	9.870392334998088700e+03	3.544519515602831916e+01	4.825961132406372656e+01	9.562767816156861045e+01	1.527281587757401304e+00	1.029513669959279731e+01	1.160199258916994580e+01	1.318645201365714570e+01	1.095321734440038064e+01	1.155950694718716143e+01	1.218158967069328824e+01	1.083602010819715034e+01	1.214651127595336000e+01	1.086954579003780808e+01	1.221924071967980119e+01	9.892784669996179218e+03	4.264039031205663122e+01	5.964422264812745311e+01	1.043803563231372209e+02	2.304563175514802609e+00	1.304860673251892678e+01	1.449565184500655590e+01	1.670623736064762355e+01	1.315643468880076128e+01	1.366068056104099071e+01	1.544651267471991041e+01	1.342204021639430067e+01	1.566802255190672000e+01	1.357242491340895185e+01	1.564681477269293453e+01
1.660000000000000142e+01	9.802075273880693203e+03	1.337460046186913765e+01	1.463137528805641807e+01	6.918299508311721979e+01	-4.694374650592332832e-01	2.123106386585312144e+00	3.027238428870201226e+00	2.627095972685707714e+00	4.357738135192323448e+00	5.463597635230574845e+00	2.542749009031903817e+00	3.077959783605699329e+00	1.581977448093279115e+00	2.760908419924381185e+00	2.010170169847094179e+00	9.824641803607013571e+03	2.097896689760123579e+01	2.579485431069487689e+01	7.821649754155860990e+01	-1.930520658629499842e-01	4.874053193292656516e+00	5.888619214435101057e+00	6.146881319676186450e+00	6.574702400929494317e+00	7.523465484281954829e+00	5.750541171182618427e+00	5.663979891802849664e+00	5.103488724046640002e+00	5.463787543295524074e+00	5.421751751590214496e+00	9.847208333333333940e+03	2.858333333333333215e+01	3.695833333333333570e+01	8.725000000000000000e+01	8.333333333333332871e-02	7.625000000000000000e+00	8.750000000000000000e+00	9.666666666666666075e+00	8.791666666666666075e+00	9.583333333333333925e+00	8.958333333333333925e+00	8.250000000000000000e+00	8.625000000000000000e+00	8.166666666666666075e+00	8.833333333333333925e+00	9.869774863059654308e+03	3.618769976906543206e+01	4.812181235597179807e+01	9.628350245844139010e+01	3.597187325296166138e-01	1.037594680670734348e+01	1.161138078556489894e+01	1.318645201365714570e+01	1.100863093240383783e+01	1.164320118238471302e+01	1.216612549548404942e+01	1.083602010819715034e+01	1.214651127595336000e+01	1.086954579003780808e+01	1.224491491507645335e+01	9.892341392785974676e+03	4.379206620479752843e+01	5.928529137861025333e+01	1.053170049168827802e+02	6.361041317258999683e-01	1.312689361341468697e+01	1.447276157112979789e+01	1.670623736064762355e+01	1.322559519814100781e+01	1.370306903143609389e+01	1.537391765763476315e+01	1.342204021639430067e+01	1.566802255190672000e+01	1.357242491340895185e+01	1.565649649681957456e+01
1.669999999999999929e+01	9.801198307798602400e+03	1.281610349256681047e+01	1.473048198911375550e+01	6.973736787239916168e+01	0.000000000000000000e+00	2.123106386585312144e+00	3.027238428870201226e+00	2.627095972685707714e+00	4.357738135192323448e+00	5.463597635230574845e+00	2.600156319274870675e+00	2.985093175022342393e+00	1.581977448093279115e+00	2.985093175022342393e+00	2.060493414780494525e+00	9.824015820565968170e+03	2.055388507961674094e+01	2.603190766122354560e+01	7.863951726953291654e+01	0.000000000000000000e+00	4.874053193292656516e+00	5.888619214435101057e+00	6.146881319676186450e+00	6.574702400929494317e+00	7.523465484281954829e+00	5.820911492970768819e+00	5.638379920844504234e+00	5.103488724046640002e+00	5.638379920844504234e+00	5.467746707390247707e+00	9.846833333333333940e+03	2.829166666666666785e+01	3.733333333333333570e+01	8.754166666666667140e+01	0.000000000000000000e+00	7.625000000000000000e+00	8.750000000000000000e+00	9.666666666666666075e+00	8.791666666666666075e+00	9.583333333333333925e+00	9.041666666666666075e+00	8.291666666666666075e+00	8.625000000000000000e+00	8.291666666666666075e+00	8.875000000000000000e+00	9.869650846100699709e+03	3.602944825371659476e+01	4.863475900544312935e+01	9.644381606380042626e+01	0.000000000000000000e+00	1.037594680670734348e+01	1.161138078556489894e+01	1.318645201365714570e+01	1.100863093240383783e+01	1.164320118238471302e+01	1.226242184036256333e+01	1.094495341248882880e+01	1.214651127595336000e+01	1.094495341248882880e+01	1.228225329260975229e+01	9.892468358868065479e+03	4.376722984076652523e+01	5.993618467755291590e+01	1.053459654609341811e+02	0.000000000000000000e+00	1.312689361341468697e+01	1.447276157112979789e+01	1.670623736064762355e+01	1.322559519814100781e+01	1.370306903143609389e+01	1.548317701405846236e+01	1.359824015831098976e+01	1.566802255190672000e+01	1.359824015831098976e+01	1.568950658521950459e+01
1.680000000000000071e+01	9.799538110799878268e+03	1.221186940830090961e+01	1.480237149625933313e+01	7.004710436063629686e+01	0.000000000000000000e+00	2.354207516496924946e+00	3.047708488236433588e+00	2.627095972685707714e+00	4.154777050793934556e+00	5.463597635230574845e+00	2.600156319274870675e+00	3.057967619683576110e+00	1.581977448093279115e+00	3.199082224836780952e+00	2.223085028557787446e+00	9.822852388733272164e+03	2.018926803748378873e+01	2.619285241479633441e+01	7.906521884698481983e+01	0.000000000000000000e+00	5.010437091581795954e+00	5.919687577451549387e+00	6.146881319676186450e+00	6.494055192063633797e+00	7.523465484281954829e+00	5.820911492970768819e+00	5.716483809841788499e+00	5.103488724046640002e+00	5.828707779085057439e+00	5.632375847612227204e+00	9.846166666666666060e+03	2.816666666666666785e+01	3.758333333333333570e+01	8.808333333333332860e+01	0.000000000000000000e+00	7.666666666666666963e+00	8.791666666666666075e+00	9.666666666666666075e+00	8.833333333333333925e+00	9.583333333333333925e+00	9.041666666666666075e+00	8.375000000000000000e+00	8.625000000000000000e+00	8.458333333333333925e+00	9.041666666666666075e+00	9.869480944600059956e+03	3.614406529584954342e+01	4.897381425187033699e+01	9.710144781968183736e+01	0.000000000000000000e+00	1.032289624175153797e+01	1.166364575588178276e+01	1.318645201365714570e+01	1.117261147460303405e+01	1.164320118238471302e+01	1.226242184036256333e+01	1.103351619015821150e+01	1.214651127595336000e+01	1.108795888758161041e+01	1.245095748572110494e+01	9.892795222533453853e+03	4.412146392503242964e+01	6.036429517040733828e+01	1.061195623060303603e+02	0.000000000000000000e+00	1.297912581683640809e+01	1.453562484509689767e+01	1.670623736064762355e+01	1.351188961587273241e+01	1.370306903143609389e+01	1.548317701405846236e+01	1.369203238031642300e+01	1.566802255190672000e+01	1.371758444182988690e+01	1.586024830477554559e+01
1.690000000000000213e+01	9.798976610129262554e+03	1.260305914684396988e+01	1.418333928996978699e+01	7.092155779439178787e+01	0.000000000000000000e+00	2.354207516496924946e+00	2.950123067382187436e+00	2.864023913295468127e+00	4.410498055134740802e+00	5.446910774818135792e+00	2.630513105798021556e+00	3.208497377870818568e+00	1.486446923820661681e+00	3.199082224836780952e+00	2.223085028557787446e+00	9.822363305064631277e+03	2.034319624008865190e+01	2.584166964498489349e+01	7.979411223052922253e+01	0.000000000000000000e+00	5.010437091581795954e+00	5.912561533691093274e+00	6.307011956647734507e+00	6.663582360900702994e+00	7.577622054075734859e+00	5.856923219565677741e+00	5.854248688935409284e+00	5.076556795243663878e+00	5.828707779085057439e+00	5.632375847612227204e+00	9.845750000000000000e+03	2.808333333333333215e+01	3.750000000000000000e+01	8.866666666666667140e+01	0.000000000000000000e+00	7.666666666666666963e+00	8.875000000000000000e+00	9.750000000000000000e+00	8.916666666666666075e+00	9.708333333333333925e+00	9.083333333333333925e+00	8.500000000000000000e+00	8.666666666666666075e+00	8.458333333333333925e+00	9.041666666666666075e+00	9.869136694935368723e+03	3.582347042657801239e+01	4.915833035501511006e+01	9.753922110280412028e+01	0.000000000000000000e+00	1.032289624175153797e+01	1.183743846630890673e+01	1.319298804335226549e+01	1.116975097243262915e+01	1.183904461259093210e+01	1.230974344710099011e+01	1.114575131106458983e+01	1.225677653808966738e+01	1.108795888758161041e+01	1.245095748572110494e+01	9.892523389870737446e+03	4.356360751982269619e+01	6.081666071003021301e+01	1.064117755389415549e+02	0.000000000000000000e+00	1.297912581683640809e+01	1.479987693261781345e+01	1.663597608670453099e+01	1.342283527819859046e+01	1.396975589184853206e+01	1.553615356086864630e+01	1.379150262212918143e+01	1.584688640951267047e+01	1.371758444182988690e+01	1.586024830477554559e+01
1.700000000000000000e+01	9.797097320882161512e+03	1.215301932549795971e+01	1.466533853278799171e+01	7.081607411689179798e+01	0.000000000000000000e+00	2.354207516496924946e+00	2.950123067382187436e+00	2.937279711474268140e+00	4.180636305591946211e+00	5.458535603472088660e+00	2.636227645643078432e+00	3.199593511047758021e+00	1.286575801867700264e+00	3.240088720646832954e+00	2.294823957303898432e+00	9.821048660441079846e+03	2.013900966274897897e+01	2.610350259972732800e+01	8.007470372511255619e+01	0.000000000000000000e+00	5.010437091581795954e+00	5.912561533691093274e+00	6.385306522403801033e+00	6.569484819462640068e+00	7.604267801736044774e+00	5.880613822821539216e+00	5.933130088857211604e+00	5.039121234267183169e+00	5.870044360323416477e+00	5.730745311985282697e+00	9.845000000000000000e+03	2.812500000000000000e+01	3.754166666666666430e+01	8.933333333333332860e+01	0.000000000000000000e+00	7.666666666666666963e+00	8.875000000000000000e+00	9.833333333333333925e+00	8.958333333333333925e+00	9.750000000000000000e+00	9.125000000000000000e+00	8.666666666666666075e+00	8.791666666666666075e+00	8.500000000000000000e+00	9.166666666666666075e+00	9.868951339558920154e+03	3.611099033725101748e+01	4.897983073360600059e+01	9.859196294155410101e+01	0.000000000000000000e+00	1.032289624175153797e+01	1.183743846630890673e+01	1.328136014426286593e+01	1.134718184720402689e+01	1.189573219826395523e+01	1.236938617717846078e+01	1.140020324447612055e+01	1.254421209906614898e+01	1.112995563967658441e+01	1.260258802134804945e+01	9.892902679117838488e+03	4.409698067450204206e+01	6.041799480054533689e+01	1.078505925497748592e+02	0.000000000000000000e+00	1.297912581683640809e+01	1.479987693261781345e+01	1.672938695519239971e+01	1.373603036107472164e+01	1.404146439652791045e+01	1.561377235435692157e+01	1.413373982228557324e+01	1.629675753146563011e+01	1.375991127935316705e+01	1.603850937602943461e+01
1.710000000000000142e+01	9.795761702320203767e+03	1.223983135113238596e+01	1.316969392017863072e+01	7.167966826107985412e+01	1.718578414387857833e+02	2.513907309198330609e+00	2.891257505824926355e+00	2.939283262223963966e+00	4.309584240176570269e+00	5.373637279913450193e+00	2.617705765203832691e+00	2.969284934658458219e+00	1.224858526324449137e+00	3.240088720646832954e+00	2.328915560811527286e+00	9.820089184493434004e+03	2.022408234223285817e+01	2.535568029342264751e+01	8.075650079720659846e+01	1.886580873860595773e+02	5.131953654599165304e+00	5.903962086245796215e+00	6.407141631111981539e+00	6.654792120088284690e+00	7.603485306623392503e+00	5.892186215935248939e+00	5.859642467329228666e+00	5.029095929828891087e+00	5.870044360323416477e+00	5.768624447072430605e+00	9.844416666666666060e+03	2.820833333333333215e+01	3.754166666666666430e+01	8.983333333333332860e+01	2.054583333333333428e+02	7.750000000000000000e+00	8.916666666666666075e+00	9.875000000000000000e+00	9.000000000000000000e+00	9.833333333333333925e+00	9.166666666666666075e+00	8.750000000000000000e+00	8.833333333333333925e+00	8.500000000000000000e+00	9.208333333333333925e+00	9.868744148839898116e+03	3.619258432443380258e+01	4.972765303991067753e+01	9.891016586946005873e+01	2.222585792806071083e+02	1.036804634540083470e+01	1.192937124708753593e+01	1.334285836888801846e+01	1.134520787991171531e+01	1.206318136004327535e+01	1.244114711739808321e+01	1.164035753267077133e+01	1.263757073683777676e+01	1.112995563967658441e+01	1.264804221959423813e+01	9.893071631013128354e+03	4.417683531553427656e+01	6.191363941315469788e+01	1.079869984055868031e+02	2.390588252278809023e+02	1.298609269080166939e+01	1.494207582750840579e+01	1.681071673777603692e+01	1.369041575982343062e+01	1.429302938675321855e+01	1.571562756812949857e+01	1.453071506534154267e+01	1.644180814034221783e+01	1.375991127935316705e+01	1.608775110585514057e+01
1.719999999999999929e+01	9.794140018396377855e+03	1.256305975210100812e+01	1.306095912114684765e+01	7.169446533000345312e+01	1.934021946046770495e+02	2.520874183163591020e+00	3.028769924259928636e+00	2.939283262223963966e+00	4.441696860002472214e+00	5.373637279913450193e+00	2.451135524905478036e+00	2.904415846273312063e+00	1.224858526324449137e+00	3.048092698194795780e+00	2.328915560811527286e+00	9.818903342531521048e+03	2.051069654271717013e+01	2.538464622724008990e+01	8.093056599833505516e+01	2.059719306356718675e+02	5.177103758248462029e+00	5.993551628796630837e+00	6.407141631111981539e+00	6.741681763334568700e+00	7.603485306623392503e+00	5.829734429119405981e+00	5.848041256469988625e+00	5.029095929828891087e+00	5.815713015764064409e+00	5.768624447072430605e+00	9.843666666666666060e+03	2.845833333333333215e+01	3.770833333333333570e+01	9.016666666666667140e+01	2.185416666666666572e+02	7.833333333333333037e+00	8.958333333333333925e+00	9.875000000000000000e+00	9.041666666666666075e+00	9.833333333333333925e+00	9.208333333333333925e+00	8.791666666666666075e+00	8.833333333333333925e+00	8.583333333333333925e+00	9.208333333333333925e+00	9.868429990801811073e+03	3.640597012394949417e+01	5.003202043942658150e+01	9.940276733499828765e+01	2.311114026976614468e+02	1.048956290841820405e+01	1.192311503787003701e+01	1.334285836888801846e+01	1.134165156999876345e+01	1.206318136004327535e+01	1.258693223754726276e+01	1.173529207686334352e+01	1.263757073683777676e+01	1.135095365090260344e+01	1.264804221959423813e+01	9.893193314936954266e+03	4.435360691456565974e+01	6.235570754551982020e+01	1.086388680033298897e+02	2.436811387286562649e+02	1.314579248350307594e+01	1.488789674240673833e+01	1.681071673777603692e+01	1.364163647333085905e+01	1.429302938675321855e+01	1.596553114176118982e+01	1.467891748706001920e+01	1.644180814034221783e+01	1.411857396847187118e+01	1.608775110585514057e+01
1.730000000000000071e+01	9.792356746220173591e+03	1.202022212937871615e+01	1.327650695771197320e+01	7.200093425367852262e+01	5.110143235177307020e+01	2.520874183163591020e+00	3.169601666929943384e+00	2.939283262223963966e+00	4.540328943186997535e+00	5.373637279913450193e+00	2.461529381861232935e+00	2.866325714713214623e+00	1.215656631901385509e+00	2.973672722271342828e+00	2.328915560811527286e+00	9.817636706443419826e+03	2.036427773135602592e+01	2.553408681218931875e+01	8.129213379350592561e+01	5.963404950921987080e+01	5.177103758248462029e+00	6.126467500131639099e+00	6.407141631111981539e+00	6.811831138260165730e+00	7.603485306623392503e+00	5.855764690930616467e+00	5.870662857356607311e+00	5.066161649284025792e+00	5.799336361135670970e+00	5.768624447072430605e+00	9.842916666666666060e+03	2.870833333333333215e+01	3.779166666666666430e+01	9.058333333333332860e+01	6.816666666666667140e+01	7.833333333333333037e+00	9.083333333333333925e+00	9.875000000000000000e+00	9.083333333333333925e+00	9.833333333333333925e+00	9.250000000000000000e+00	8.875000000000000000e+00	8.916666666666666075e+00	8.625000000000000000e+00	9.208333333333333925e+00	9.868196626889912295e+03	3.705238893531063837e+01	5.004924652114401340e+01	9.987453287316073158e+01	7.669928382411347911e+01	1.048956290841820405e+01	1.204019916653502875e+01	1.334285836888801846e+01	1.135483552840650212e+01	1.206318136004327535e+01	1.264423530906938353e+01	1.187933714264339358e+01	1.276717168404930547e+01	1.145066363886432903e+01	1.264804221959423813e+01	9.893476587113158530e+03	4.539644453728794815e+01	6.230682637562135540e+01	1.091657324129881346e+02	8.523190098156027261e+01	1.314579248350307594e+01	1.499706499973672535e+01	1.681071673777603692e+01	1.362633772347967032e+01	1.429302938675321855e+01	1.603847061813876707e+01	1.488367428528678538e+01	1.661767670143194664e+01	1.427632727772865806e+01	1.608775110585514057e+01
1.740000000000000213e+01	9.791575218868085358e+03	1.158037173956413923e+01	1.364167251872731157e+01	7.269153382774679528e+01	-8.636152022693304176e-01	2.472505676312974465e+00	3.200123067382187436e+00	3.038763239345550815e+00	4.531072849220759480e+00	5.410498055134741691e+00	2.522147563444571361e+00	3.085254451217450011e+00	1.215656631901385509e+00	3.066845152995729684e+00	2.671456161104038607e+00	9.817037609434042679e+03	2.022768586978207139e+01	2.550833625936365578e+01	8.197076691387339054e+01	2.526525732198668273e+00	5.194586171489820714e+00	6.162561533691093274e+00	6.477714953006108445e+00	6.828036424610379740e+00	7.663582360900703883e+00	5.906907115055618718e+00	6.021793892275391968e+00	5.066161649284025792e+00	5.887589243164532249e+00	6.023228080552019748e+00	9.842500000000000000e+03	2.887500000000000000e+01	3.737500000000000000e+01	9.125000000000000000e+01	5.916666666666666963e+00	7.916666666666666963e+00	9.125000000000000000e+00	9.916666666666666075e+00	9.125000000000000000e+00	9.916666666666666075e+00	9.291666666666666075e+00	8.958333333333333925e+00	8.916666666666666075e+00	8.708333333333333925e+00	9.375000000000000000e+00	9.867962390565957321e+03	3.752231413021792861e+01	4.924166374063634066e+01	1.005292330861266095e+02	9.306807601134664765e+00	1.063874716184351321e+01	1.208743846630890673e+01	1.335561838032722370e+01	1.142196357538962026e+01	1.216975097243262738e+01	1.267642621827771343e+01	1.189487277439127588e+01	1.276717168404930547e+01	1.152907742350213560e+01	1.272677191944798025e+01	9.893424781131914642e+03	4.616962826043585721e+01	6.110832748127268843e+01	1.098084661722532047e+02	1.269694853560266523e+01	1.336082765702035857e+01	1.504987693261781345e+01	1.679457009398777956e+01	1.371892715077924052e+01	1.442283527819859046e+01	1.606118576988875901e+01	1.483141221544921784e+01	1.661767670143194664e+01	1.434982151367093905e+01	1.607854383889596050e+01
1.750000000000000000e+01	9.791011760461964514e+03	1.095007122521575482e+01	1.453457235015444482e+01	7.316392930197027056e+01	-1.088913650100260977e+00	2.472505676312974465e+00	3.160391364518296164e+00	3.579061232970714990e+00	4.559908346304915483e+00	5.410498055134741691e+00	2.485787138608621660e+00	3.112103257593260786e+00	1.288497032023579791e+00	3.066845152995729684e+00	2.717670016874731864e+00	9.816547546897649227e+03	1.972503561260787563e+01	2.603811950841055278e+01	8.251946465098512817e+01	-2.319568250501304885e-01	5.194586171489820714e+00	6.205195682259148526e+00	6.831197283152024013e+00	6.863287506485790779e+00	7.663582360900703883e+00	5.909560235970977793e+00	6.076884962129962986e+00	5.123415182678456858e+00	5.887589243164532249e+00	6.108835008437365488e+00	9.842083333333333940e+03	2.850000000000000000e+01	3.754166666666666430e+01	9.187500000000000000e+01	6.250000000000000000e-01	7.916666666666666963e+00	9.250000000000000000e+00	1.008333333333333393e+01	9.166666666666666075e+00	9.916666666666666075e+00	9.333333333333333925e+00	9.041666666666666075e+00	8.958333333333333925e+00	8.708333333333333925e+00	9.500000000000000000e+00	9.867619119769018653e+03	3.727496438739212437e+01	4.904521382492277581e+01	1.012305353490148718e+02	1.481956825050130488e+00	1.063874716184351321e+01	1.229480431774085147e+01	1.333546938351464384e+01	1.147004582684754226e+01	1.216975097243262738e+01	1.275710643069568917e+01	1.200644837120336916e+01	1.279325148398821099e+01	1.152907742350213560e+01	1.289116499156263451e+01	9.893154906204703366e+03	4.604992877478424873e+01	6.054876098317888022e+01	1.105860706980297294e+02	2.338913650100260977e+00	1.336082765702035857e+01	1.533960863548170295e+01	1.658760543369595197e+01	1.377342498702841667e+01	1.442283527819859046e+01	1.618087952805804619e+01	1.497123007574007048e+01	1.662816963464308628e+01	1.434982151367093905e+01	1.628232998312526902e+01
1.760000000000000142e+01	9.789864373905928005e+03	1.074399325497325108e+01	1.402922939315971362e+01	7.389892476226172846e+01	0.000000000000000000e+00	2.472505676312974465e+00	3.306151744048153596e+00	3.720306798062093634e+00	4.626515402036243785e+00	5.417424305044160171e+00	2.627541122892277592e+00	3.057924172491594206e+00	1.481261768632288423e+00	3.066845152995729684e+00	2.896639625188515588e+00	9.815640520286297033e+03	1.970532996081995947e+01	2.572294802991319074e+01	8.319946238113085712e+01	0.000000000000000000e+00	5.194586171489820714e+00	6.298909205357409391e+00	6.943486732364379854e+00	6.917424367684788855e+00	7.708712152522080530e+00	6.042937228112805315e+00	6.070628752912464066e+00	5.261464217649477249e+00	5.887589243164532249e+00	6.260819812594258238e+00	9.841416666666666060e+03	2.866666666666666785e+01	3.741666666666666430e+01	9.250000000000000000e+01	0.000000000000000000e+00	7.916666666666666963e+00	9.291666666666666075e+00	1.016666666666666607e+01	9.208333333333333925e+00	1.000000000000000000e+01	9.458333333333333925e+00	9.083333333333333925e+00	9.041666666666666075e+00	8.708333333333333925e+00	9.625000000000000000e+00	9.867192813047035088e+03	3.762800337251337623e+01	4.911038530342013786e+01	1.018005376188691429e+02	0.000000000000000000e+00	1.063874716184351321e+01	1.228442412797592276e+01	1.338984660096895141e+01	1.149924229898187988e+01	1.229128784747791947e+01	1.287372943855386254e+01	1.209603791375420379e+01	1.282186911568385490e+01	1.152907742350213560e+01	1.298918018740574176e+01	9.892968959427404116e+03	4.658934007836008107e+01	6.080410394017361853e+01	1.111010752377382715e+02	0.000000000000000000e+00	1.336082765702035857e+01	1.527718158928517767e+01	1.661302653527123852e+01	1.379015126463042407e+01	1.458257569495583894e+01	1.628912554377438937e+01	1.510874249417507365e+01	1.660207156470104195e+01	1.434982151367093905e+01	1.635336037481148352e+01
1.769999999999999929e+01	9.789077776957141396e+03	1.082190287100533510e+01	1.430622815083216182e+01	7.378344237124839822e+01	0.000000000000000000e+00	2.472505676312974465e+00	3.215657502622540242e+00	3.762833181323811615e+00	4.586310473455592174e+00	5.417424305044160171e+00	2.759848654101337395e+00	3.236757140884457762e+00	1.546246804387941154e+00	2.855086938724202383e+00	3.260225614171265995e+00	9.814934721811903728e+03	1.978595143550266755e+01	2.577811407541608091e+01	8.349588785229086341e+01	0.000000000000000000e+00	5.194586171489820714e+00	6.295328751311270565e+00	7.006416590661905808e+00	6.918155236727796087e+00	7.708712152522080530e+00	6.150757660384002179e+00	6.222545237108896288e+00	5.335623402193970577e+00	5.802543469362101192e+00	6.525946140418966479e+00	9.840791666666666060e+03	2.875000000000000000e+01	3.725000000000000000e+01	9.320833333333332860e+01	0.000000000000000000e+00	7.916666666666666963e+00	9.375000000000000000e+00	1.025000000000000000e+01	9.250000000000000000e+00	1.000000000000000000e+01	9.541666666666666075e+00	9.208333333333333925e+00	9.125000000000000000e+00	8.750000000000000000e+00	9.791666666666666075e+00	9.866648611521428393e+03	3.771404856449733245e+01	4.872188592458391554e+01	1.029207788143757938e+02	0.000000000000000000e+00	1.063874716184351321e+01	1.245467124868872943e+01	1.349358340933809330e+01	1.158184476327220480e+01	1.229128784747791947e+01	1.293257567294932997e+01	1.219412142955777156e+01	1.291437659780602942e+01	1.169745653063789881e+01	1.305738719291436567e+01	9.892505556376190725e+03	4.667809712899466490e+01	6.019377184916783818e+01	1.126332242954182590e+02	0.000000000000000000e+00	1.336082765702035857e+01	1.553434249737745887e+01	1.673716681867618661e+01	1.391368952654440783e+01	1.458257569495583894e+01	1.632348467923199564e+01	1.517990952578221098e+01	1.670375319561205885e+01	1.464491306127579762e+01	1.632310771916206704e+01
1.780000000000000071e+01	9.788243668522629378e+03	1.105916747328330274e+01	1.403484678196310043e+01	7.406472989279885155e+01	0.000000000000000000e+00	2.372685661288622683e+00	3.431195630502173799e+00	3.824334226712083229e+00	4.586310473455592174e+00	5.478072809968977275e+00	2.759848654101337395e+00	3.168509347476218707e+00	1.558191859657781286e+00	2.876173825359566116e+00	3.260225614171265995e+00	9.814226000927981659e+03	1.988375040330831922e+01	2.574659005764821984e+01	8.384486494639942578e+01	0.000000000000000000e+00	5.186342830644311341e+00	6.444764481917753862e+00	7.058000446689375096e+00	6.918155236727796087e+00	7.759869738317821231e+00	6.150757660384002179e+00	6.230088007071442391e+00	5.362429263162223236e+00	5.833920246013116540e+00	6.525946140418966479e+00	9.840208333333333940e+03	2.870833333333333215e+01	3.745833333333333570e+01	9.362500000000000000e+01	0.000000000000000000e+00	8.000000000000000000e+00	9.458333333333333925e+00	1.029166666666666607e+01	9.250000000000000000e+00	1.004166666666666607e+01	9.541666666666666075e+00	9.291666666666666075e+00	9.166666666666666075e+00	8.791666666666666075e+00	9.791666666666666075e+00	9.866190665738686221e+03	3.753291626335834508e+01	4.917007660901845156e+01	1.034051350536005742e+02	0.000000000000000000e+00	1.081365716935568955e+01	1.247190218474891310e+01	1.352533288664395705e+01	1.158184476327220480e+01	1.232346359501551092e+01	1.293257567294932997e+01	1.235324532626188976e+01	1.297090407017110891e+01	1.174941308732021561e+01	1.305738719291436567e+01	9.892172998144038502e+03	4.635749919338336156e+01	6.088181988470357453e+01	1.131852701072011484e+02	0.000000000000000000e+00	1.362731433871137732e+01	1.548547103616449405e+01	1.675899910662124981e+01	1.391368952654440783e+01	1.460526052336435399e+01	1.632348467923199564e+01	1.541482398585711344e+01	1.677514147367554997e+01	1.470715950797376692e+01	1.632310771916206704e+01
1.790000000000000213e+01	9.787480871543186367e+03	1.128226216233984402e+01	1.373155490950540525e+01	7.436704860033971443e+01	0.000000000000000000e+00	2.458487656437932323e+00	3.431195630502173799e+00	4.029069545501358540e+00	4.799248695569218626e+00	5.503789445321972451e+00	2.627095972685707714e+00	3.380210595859100664e+00	1.681068078127946563e+00	2.870485393333894741e+00	3.266996707758614171e+00	9.813511269104927123e+03	2.009946441450325594e+01	2.540744412141937048e+01	8.441269096683652151e+01	0.000000000000000000e+00	5.270910494885633568e+00	6.444764481917753862e+00	7.202034772750678826e+00	7.087124347784609313e+00	7.793561389327653188e+00	6.146881319676186450e+00	6.377605297929550332e+00	5.444700705730640244e+00	5.851909363333614778e+00	6.633498353879307530e+00	9.839541666666666060e+03	2.891666666666666785e+01	3.708333333333333570e+01	9.445833333333332860e+01	0.000000000000000000e+00	8.083333333333333925e+00	9.458333333333333925e+00	1.037500000000000000e+01	9.375000000000000000e+00	1.008333333333333393e+01	9.666666666666666075e+00	9.375000000000000000e+00	9.208333333333333925e+00	8.833333333333333925e+00	1.000000000000000000e+01	9.865572064228404997e+03	3.773386891883008332e+01	4.875922254524729738e+01	1.045039756998301357e+02	0.000000000000000000e+00	1.089575617178103428e+01	1.247190218474891310e+01	1.354796522724932117e+01	1.166287565221539069e+01	1.237310527733901466e+01	1.318645201365714570e+01	1.237239470207044967e+01	1.297196596093602849e+01	1.181475730333305307e+01	1.336650164612069247e+01	9.891602461790145753e+03	4.655107117099349523e+01	6.043511175716126615e+01	1.145496180663269428e+02	0.000000000000000000e+00	1.370817901022873642e+01	1.548547103616449405e+01	1.672093045449864235e+01	1.395075130443078137e+01	1.466287722134469540e+01	1.670623736064762355e+01	1.536978940414089934e+01	1.673559858853872129e+01	1.479618127333277400e+01	1.673300329224138494e+01
1.800000000000000000e+01	9.785905472596658001e+03	1.076053890042959793e+01	1.398117959089765705e+01	7.485861900985089790e+01	0.000000000000000000e+00	2.518084626998549069e+00	3.432134042243673910e+00	3.989726838447053225e+00	4.800872525291256743e+00	5.503789445321972451e+00	2.792670755612462585e+00	3.380210595859100664e+00	1.621830365356911940e+00	2.870485393333894741e+00	3.266996707758614171e+00	9.812390236298329910e+03	1.985943611688146504e+01	2.567808979544882675e+01	8.482514283825878465e+01	0.000000000000000000e+00	5.321542313499274535e+00	6.486900354455169548e+00	7.203196752556859650e+00	7.108769595978960965e+00	7.793561389327653188e+00	6.250502044472898255e+00	6.377605297929550332e+00	5.456748516011789008e+00	5.851909363333614778e+00	6.633498353879307530e+00	9.838875000000000000e+03	2.895833333333333215e+01	3.737500000000000000e+01	9.479166666666667140e+01	0.000000000000000000e+00	8.125000000000000000e+00	9.541666666666666075e+00	1.041666666666666607e+01	9.416666666666666075e+00	1.008333333333333393e+01	9.708333333333333925e+00	9.375000000000000000e+00	9.291666666666666075e+00	8.833333333333333925e+00	1.000000000000000000e+01	9.865359763701670090e+03	3.805723054978520281e+01	4.907191020455117325e+01	1.047581904950745582e+02	0.000000000000000000e+00	1.092845768650072458e+01	1.259643297887816260e+01	1.363013658077647250e+01	1.172456373735437118e+01	1.237310527733901466e+01	1.316616462219376871e+01	1.237239470207044967e+01	1.312658481732154314e+01	1.181475730333305307e+01	1.336650164612069247e+01	9.891844527403341999e+03	4.715612776623706281e+01	6.076882040910234650e+01	1.147247143234824449e+02	0.000000000000000000e+00	1.373191537300145093e+01	1.565119929108965735e+01	1.684360649488628070e+01	1.403246080804207452e+01	1.466287722134469540e+01	1.662399591105420527e+01	1.536978940414089934e+01	1.696150296797642198e+01	1.479618127333277400e+01	1.673300329224138494e+01
1.810000000000000142e+01	9.784920011198822976e+03	1.126115373913323836e+01	1.332832239630105420e+01	7.498174161620045197e+01	1.691518645886863226e+02	2.608889333155643975e+00	3.557924172491594206e+00	3.989726838447053225e+00	4.876515402036242897e+00	5.632843163754851723e+00	2.604196859966799948e+00	3.474818843341370034e+00	1.568752502002002558e+00	2.922059550104671111e+00	3.272147563444570473e+00	9.811522505599412398e+03	2.013057686956661740e+01	2.545582786481719495e+01	8.513670414143355458e+01	1.855759322943431471e+02	5.387777999911154581e+00	6.570628752912464066e+00	7.203196752556859650e+00	7.167424367684787967e+00	7.899754915210758455e+00	6.197931763316733011e+00	6.445742755004017610e+00	5.471876251001001279e+00	5.898529775052335111e+00	6.656907115055618718e+00	9.838125000000000000e+03	2.900000000000000000e+01	3.758333333333333570e+01	9.529166666666667140e+01	2.020000000000000000e+02	8.166666666666666075e+00	9.583333333333333925e+00	1.041666666666666607e+01	9.458333333333333925e+00	1.016666666666666607e+01	9.791666666666666075e+00	9.416666666666666075e+00	9.375000000000000000e+00	8.875000000000000000e+00	1.004166666666666607e+01	9.864727494400587602e+03	3.786942313043338260e+01	4.971083880184947645e+01	1.054466291918997882e+02	2.184240677056568529e+02	1.094555533342217757e+01	1.259603791375420379e+01	1.363013658077647250e+01	1.174924229898187988e+01	1.243357841812257369e+01	1.338540157001659914e+01	1.238759057832931454e+01	1.327812374899899872e+01	1.185147022494766489e+01	1.342642621827771343e+01	9.891329988801177024e+03	4.673884626086676519e+01	6.183834427036561721e+01	1.156015917171328908e+02	2.348481354113136774e+02	1.372444400017768729e+01	1.560874249417507365e+01	1.684360649488628070e+01	1.404015126463042407e+01	1.470049016957847954e+01	1.697913647336653042e+01	1.535851448999196123e+01	1.718124749799799744e+01	1.482794044989532978e+01	1.681118576988876256e+01
1.819999999999999929e+01	9.783312055461261480e+03	1.090764433985078696e+01	1.305991132616925299e+01	7.521053534861745504e+01	2.005175312725313006e+02	2.671211136539929143e+00	3.547377109428390796e+00	3.989726838447053225e+00	4.953939434338048287e+00	6.030244108151467053e+00	2.793762639352375565e+00	3.431195630502172023e+00	1.715656631901385509e+00	2.836187884348433386e+00	3.272147563444570473e+00	9.810406027730630740e+03	1.995382216992539526e+01	2.542578899641795687e+01	8.545943434097539182e+01	2.107379323029323359e+02	5.439772234936631534e+00	6.586188554714195398e+00	7.203196752556859650e+00	7.226969717169024143e+00	8.160955387409066120e+00	6.313547986342854301e+00	6.444764481917752974e+00	5.566161649284025792e+00	5.876427275507549730e+00	6.656907115055618718e+00	9.837500000000000000e+03	2.900000000000000000e+01	3.779166666666666430e+01	9.570833333333332860e+01	2.209583333333333428e+02	8.208333333333333925e+00	9.625000000000000000e+00	1.041666666666666607e+01	9.500000000000000000e+00	1.029166666666666607e+01	9.833333333333333925e+00	9.458333333333333925e+00	9.416666666666666075e+00	8.916666666666666075e+00	1.004166666666666607e+01	9.864593972269369260e+03	3.804617783007460474e+01	5.015754433691537173e+01	1.059572323256912654e+02	2.311787343637343497e+02	1.097689443173003632e+01	1.266381144528580549e+01	1.363013658077647250e+01	1.177303028283097674e+01	1.242237794592426603e+01	1.335311868032381355e+01	1.247190218474891488e+01	1.326717168404930547e+01	1.195690605782578331e+01	1.342642621827771343e+01	9.891687944538738520e+03	4.709235566014920948e+01	6.252342200716407206e+01	1.162061313180492022e+02	2.413991353941353850e+02	1.374545553012673871e+01	1.570262289057160920e+01	1.684360649488628070e+01	1.404606056566195171e+01	1.455308922518186421e+01	1.687290402731429140e+01	1.548547103616449583e+01	1.711767670143194664e+01	1.499714544898489876e+01	1.681118576988876256e+01
1.830000000000000071e+01	9.782028456483325499e+03	1.021849529404946821e+01	1.282845644159789700e+01	7.535186002419170848e+01	5.039963960940459486e+01	2.835859165843119811e+00	3.639858328120830322e+00	3.917194113956166568e+00	4.953939434338048287e+00	6.025717338893305630e+00	2.793762639352375565e+00	3.598065999656061997e+00	1.715656631901385509e+00	2.519259301592139622e+00	3.222444448000114647e+00	9.809597561574995780e+03	1.948424764702473411e+01	2.528922822079894672e+01	8.584259667876251854e+01	5.863731980470230098e+01	5.584596249588226868e+00	6.674095830727082124e+00	7.208597056978083728e+00	7.226969717169024143e+00	8.179525336113320222e+00	6.313547986342854301e+00	6.569866333161364480e+00	5.566161649284025792e+00	5.759629650796069811e+00	6.694555557333390361e+00	9.837166666666666060e+03	2.875000000000000000e+01	3.775000000000000000e+01	9.633333333333332860e+01	6.687500000000000000e+01	8.333333333333333925e+00	9.708333333333333925e+00	1.050000000000000000e+01	9.500000000000000000e+00	1.033333333333333393e+01	9.833333333333333925e+00	9.541666666666666075e+00	9.416666666666666075e+00	9.000000000000000000e+00	1.016666666666666607e+01	9.864735771758336341e+03	3.801575235297526945e+01	5.021077177920105328e+01	1.068240699879041387e+02	7.511268019529769902e+01	1.108207041707844098e+01	1.274257083593958484e+01	1.379140294302191627e+01	1.177303028283097674e+01	1.248714133055334763e+01	1.335311868032381355e+01	1.251346700017196767e+01	1.326717168404930547e+01	1.224037034920393019e+01	1.363877777599994090e+01	9.892304876850006622e+03	4.728150470595053179e+01	6.267154355840210656e+01	1.173148066424749487e+02	8.335036039059539803e+01	1.383080750082354804e+01	1.577680833854583753e+01	1.708280588604383254e+01	1.404606056566195171e+01	1.464094932777336311e+01	1.687290402731429140e+01	1.548526733367727104e+01	1.711767670143194664e+01	1.548074069840786038e+01	1.711088888533321750e+01
1.840000000000000213e+01	9.781143495584299671e+03	9.594554602936334220e+00	1.289248378332016642e+01	7.552908944641610844e+01	1.542534816432724387e+00	2.941977431447718949e+00	3.520591089950269925e+00	3.959388270177430336e+00	4.953939434338048287e+00	5.887665998185598326e+00	2.891388231485563232e+00	3.714204791231555447e+00	1.648528242580072245e+00	2.522996897798514659e+00	3.208829382655433271e+00	9.808946747792149836e+03	1.906811063480149926e+01	2.530040855832675106e+01	8.626454472320806133e+01	3.542100741549695897e+00	5.679322049057192956e+00	6.656128878308468444e+00	7.250527468422047761e+00	7.226969717169024143e+00	8.214666332426132200e+00	6.383194115742782060e+00	6.669602395615777723e+00	5.553430787956703085e+00	5.782331782232590811e+00	6.708581357994383154e+00	9.836750000000000000e+03	2.854166666666666785e+01	3.770833333333333570e+01	9.700000000000000000e+01	5.541666666666666963e+00	8.416666666666666075e+00	9.791666666666666075e+00	1.054166666666666607e+01	9.500000000000000000e+00	1.054166666666666607e+01	9.875000000000000000e+00	9.625000000000000000e+00	9.458333333333333925e+00	9.041666666666666075e+00	1.020833333333333393e+01	9.864553252207850164e+03	3.801522269853183644e+01	5.011625810833992034e+01	1.077354552767919387e+02	7.541232591783638028e+00	1.115401128427613919e+01	1.292720445502486371e+01	1.383280586491128439e+01	1.177303028283097674e+01	1.286866700090719995e+01	1.336680588425721794e+01	1.258039760438422228e+01	1.336323587870996477e+01	1.230100155110074134e+01	1.370808530867228470e+01	9.892356504415700329e+03	4.748877873039700148e+01	6.252418288334650498e+01	1.184709105535838916e+02	9.540798516900609982e+00	1.389135590188561409e+01	1.606274224338306311e+01	1.712394506315590093e+01	1.404606056566195171e+01	1.519566733514773382e+01	1.685861176851443588e+01	1.553579520876844455e+01	1.726813842408659383e+01	1.556033643553481838e+01	1.720783728401123369e+01
1.850000000000000000e+01	9.780218322386466753e+03	9.584064341547826160e+00	1.382145193701765606e+01	7.602417057834428249e+01	-1.273464291649086144e+00	3.034726600814406261e+00	3.650921003002865817e+00	4.156393505113720188e+00	4.923616332500863280e+00	5.790398718483865892e+00	3.038763239345549927e+00	3.759984951110215690e+00	1.648528242580072245e+00	2.579061232970714101e+00	3.208829382655433271e+00	9.808067494526567316e+03	1.908369883744057915e+01	2.595239263517549588e+01	8.672041862250547695e+01	-3.242321458245430721e-01	5.788196633740536612e+00	6.742127168168099871e+00	7.369863419223527501e+00	7.232641499583764677e+00	8.186866025908599909e+00	6.477714953006108445e+00	6.713325808888440882e+00	5.553430787956703085e+00	5.831197283152024013e+00	6.708581357994383154e+00	9.835916666666666060e+03	2.858333333333333215e+01	3.808333333333333570e+01	9.741666666666667140e+01	6.250000000000000000e-01	8.541666666666666075e+00	9.833333333333333925e+00	1.058333333333333393e+01	9.541666666666666075e+00	1.058333333333333393e+01	9.916666666666666075e+00	9.666666666666666075e+00	9.458333333333333925e+00	9.083333333333333925e+00	1.020833333333333393e+01	9.863765838806764805e+03	3.808296782922608514e+01	5.021427403149117197e+01	1.081129147108278659e+02	1.574232145824542961e+00	1.129513669959279554e+01	1.292453949849856798e+01	1.379680324744314035e+01	1.185069183374956836e+01	1.297980064075806794e+01	1.335561838032722370e+01	1.262000752444489038e+01	1.336323587870996477e+01	1.233546938351464384e+01	1.370808530867228470e+01	9.891615010946865368e+03	4.758260232511884169e+01	6.234521472964901534e+01	1.188091627549890603e+02	2.523464291649085922e+00	1.404860673251892678e+01	1.601574566366380026e+01	1.701027316155294855e+01	1.415971700083246887e+01	1.537626794818280196e+01	1.679457009398778311e+01	1.557334838222311646e+01	1.726813842408659383e+01	1.558760543369595375e+01	1.720783728401123369e+01
1.860000000000000142e+01	9.779443706925178049e+03	1.000596016693305401e+01	1.337625003125156198e+01	7.647482094538274566e+01	-4.694374650592331721e-01	3.078981795253262099e+00	3.756380874739791764e+00	4.108873671053063781e+00	4.923616332500863280e+00	5.766588050950530508e+00	3.038763239345549927e+00	3.806944607881595388e+00	1.648528242580072245e+00	2.661964077669586537e+00	3.448685672327364671e+00	9.807430186795922054e+03	1.910714675013319308e+01	2.587562501562577921e+01	8.723741047269137994e+01	-1.930520658629499287e-01	5.872824230959963643e+00	6.815690437369895882e+00	7.450270168859864484e+00	7.232641499583764677e+00	8.195794025475265698e+00	6.477714953006108445e+00	6.757638970607464657e+00	5.553430787956703085e+00	5.893482038834793713e+00	6.870176169497015373e+00	9.835416666666666060e+03	2.820833333333333215e+01	3.837500000000000000e+01	9.800000000000000000e+01	8.333333333333332871e-02	8.666666666666666075e+00	9.875000000000000000e+00	1.079166666666666607e+01	9.541666666666666075e+00	1.062500000000000000e+01	9.916666666666666075e+00	9.708333333333333925e+00	9.458333333333333925e+00	9.125000000000000000e+00	1.029166666666666607e+01	9.863403146537410066e+03	3.730951991653347477e+01	5.087437498437422079e+01	1.087625895273086201e+02	3.597187325296165583e-01	1.146050910237336851e+01	1.293430956263010501e+01	1.413306316447346767e+01	1.185069183374956836e+01	1.305420597452473430e+01	1.335561838032722370e+01	1.265902769605920319e+01	1.336323587870996477e+01	1.235651796116520629e+01	1.371315716383631766e+01	9.891389626408154072e+03	4.641070649973360673e+01	6.337374996874844157e+01	1.195251790546172543e+02	6.361041317258998573e-01	1.425435153808006916e+01	1.599361912526020824e+01	1.747445966228026748e+01	1.415971700083246887e+01	1.548341194904946860e+01	1.679457009398778311e+01	1.560972205878507246e+01	1.726813842408659383e+01	1.558803592233041257e+01	1.713464766100596748e+01
1.869999999999999929e+01	9.778298693549219024e+03	1.006664551608683666e+01	1.322462647757342680e+01	7.672743885148335607e+01	0.000000000000000000e+00	3.096465947555623544e+00	3.673893066557318399e+00	4.108873671053063781e+00	5.059908346304914595e+00	5.927540617495836273e+00	3.101946051092707712e+00	3.715377669922776072e+00	1.648528242580072245e+00	2.728128432594812303e+00	3.548275553629935075e+00	9.806524346774609512e+03	1.909582275804341833e+01	2.582064657212004732e+01	8.771788609240834944e+01	0.000000000000000000e+00	5.902399640444478734e+00	6.795279866611991793e+00	7.450270168859864484e+00	7.363287506485789891e+00	8.359603642081250285e+00	6.571806358879687338e+00	6.732688834961388480e+00	5.553430787956703085e+00	5.968230882964073558e+00	6.961637776814967538e+00	9.834750000000000000e+03	2.812500000000000000e+01	3.841666666666666430e+01	9.870833333333332860e+01	0.000000000000000000e+00	8.708333333333333925e+00	9.916666666666666075e+00	1.079166666666666607e+01	9.666666666666666075e+00	1.079166666666666607e+01	1.004166666666666607e+01	9.750000000000000000e+00	9.458333333333333925e+00	9.208333333333333925e+00	1.037500000000000000e+01	9.862975653225390488e+03	3.715417724195658167e+01	5.101268676121328127e+01	1.096987805742583078e+02	0.000000000000000000e+00	1.151426702622218912e+01	1.303805346672134036e+01	1.413306316447346767e+01	1.197004582684754226e+01	1.322372969125208186e+01	1.351152697445364481e+01	1.276731116503861152e+01	1.336323587870996477e+01	1.244843578370259429e+01	1.378836222318503246e+01	9.891201306450780976e+03	4.618335448391316334e+01	6.360870685575990535e+01	1.206892278151833011e+02	0.000000000000000000e+00	1.432020071911104431e+01	1.615944026677601286e+01	1.747445966228026748e+01	1.427342498702841667e+01	1.565579271583749588e+01	1.698138728224062532e+01	1.578462233007722304e+01	1.726813842408659383e+01	1.568853823407185644e+01	1.720172444637006492e+01
1.880000000000000071e+01	9.777895560324273902e+03	1.022353987925827568e+01	1.311560769592541575e+01	7.709390797613839652e+01	0.000000000000000000e+00	3.056436382487092374e+00	3.568780227764142055e+00	4.183354218913334144e+00	5.072272984766292403e+00	6.049099968530891935e+00	3.229704935015970335e+00	3.437803405208133434e+00	1.562746066806227851e+00	2.912879905247259593e+00	3.566014566524184026e+00	9.806114446828803921e+03	1.915343660629580569e+01	2.564113718129603825e+01	8.825528732140253396e+01	0.000000000000000000e+00	5.903218191243546187e+00	6.763556780548737990e+00	7.508343776123334479e+00	7.390303159049812720e+00	8.441216650932112486e+00	6.656519134174652130e+00	6.656401702604066273e+00	5.531373033403113482e+00	6.123106619290297203e+00	7.053840616595424606e+00	9.834333333333333940e+03	2.808333333333333215e+01	3.816666666666666430e+01	9.941666666666667140e+01	0.000000000000000000e+00	8.750000000000000000e+00	9.958333333333333925e+00	1.083333333333333393e+01	9.708333333333333925e+00	1.083333333333333393e+01	1.008333333333333393e+01	9.875000000000000000e+00	9.500000000000000000e+00	9.333333333333333925e+00	1.054166666666666607e+01	9.862552219837863959e+03	3.701323006037085861e+01	5.069219615203729035e+01	1.105780460119308088e+02	0.000000000000000000e+00	1.159678180875645381e+01	1.315310988611792986e+01	1.415832289054333337e+01	1.202636350761685513e+01	1.322545001573455536e+01	1.351014753249201661e+01	1.309359829739593373e+01	1.346862696659688652e+01	1.254356004737637065e+01	1.402949271673790754e+01	9.890771106342393978e+03	4.594312678740838862e+01	6.321772563740790929e+01	1.217394253571949463e+02	0.000000000000000000e+00	1.444356361751290763e+01	1.634788643890252757e+01	1.748331244775333460e+01	1.434439368190037456e+01	1.561756669813577503e+01	1.693696173165069752e+01	1.631219659479186745e+01	1.743725393319377304e+01	1.575378676141940915e+01	1.751731876680914723e+01
1.890000000000000213e+01	9.777105546652857811e+03	9.574762562829004509e+00	1.345638246210275923e+01	7.746971381460808459e+01	0.000000000000000000e+00	3.366260177714425872e+00	3.682378543442827556e+00	4.291796067500630585e+00	5.158340895348029420e+00	6.049099968530891935e+00	3.229704935015970335e+00	3.260424817428047461e+00	1.562962371969299546e+00	2.938069424807729035e+00	3.561541855686368940e+00	9.805490273326429815e+03	1.864154794808116833e+01	2.591569123105137962e+01	8.875569024063737800e+01	0.000000000000000000e+00	6.099796755523879455e+00	6.882855938388081185e+00	7.645898033750315292e+00	7.454170447674014710e+00	8.441216650932112486e+00	6.656519134174652130e+00	6.588545742047356768e+00	5.552314519317983255e+00	6.177368045737197555e+00	7.072437594509851877e+00	9.833875000000000000e+03	2.770833333333333215e+01	3.837500000000000000e+01	1.000416666666666714e+02	0.000000000000000000e+00	8.833333333333333925e+00	1.008333333333333393e+01	1.100000000000000000e+01	9.750000000000000000e+00	1.083333333333333393e+01	1.008333333333333393e+01	9.916666666666666075e+00	9.541666666666666075e+00	9.416666666666666075e+00	1.058333333333333393e+01	9.862259726673570185e+03	3.677511871858549597e+01	5.083430876894861683e+01	1.113276430926959648e+02	0.000000000000000000e+00	1.156686991114278840e+01	1.328381072827858667e+01	1.435410196624968471e+01	1.204582955232598529e+01	1.322545001573455536e+01	1.351014753249201661e+01	1.324478759128597538e+01	1.353101881401534889e+01	1.265596528759613548e+01	1.409422907215681597e+01	9.890644453347142189e+03	4.584190410383766334e+01	6.329361753789724077e+01	1.226136195187252582e+02	0.000000000000000000e+00	1.430040648895224109e+01	1.648428812322384118e+01	1.770820393249936942e+01	1.434165910465197058e+01	1.561756669813577503e+01	1.693696173165069752e+01	1.657290851590528291e+01	1.752037096136403349e+01	1.589526390852560311e+01	1.760512481098029980e+01
1.900000000000000000e+01	9.776062443078351862e+03	9.397257587966887371e+00	1.373235637052393443e+01	7.751791234274642761e+01	0.000000000000000000e+00	3.418734488376382608e+00	3.845071656459764675e+00	4.291796067500630585e+00	5.373637279913451081e+00	6.145878427339696692e+00	3.261752469372340535e+00	3.217670016874731864e+00	1.608090786759941437e+00	2.926892280837933846e+00	3.629465710183389149e+00	9.804656221539176840e+03	1.861529546065010976e+01	2.601201151859530114e+01	8.907145617137321381e+01	0.000000000000000000e+00	6.146867244188191748e+00	6.985035828229882782e+00	7.645898033750315292e+00	7.603485306623392503e+00	8.552105880336515753e+00	6.693376234686169823e+00	6.608835008437365488e+00	5.616545393379970719e+00	6.192612807085634330e+00	7.127232855091694574e+00	9.833250000000000000e+03	2.783333333333333215e+01	3.829166666666666430e+01	1.006250000000000000e+02	0.000000000000000000e+00	8.875000000000000000e+00	1.012500000000000000e+01	1.100000000000000000e+01	9.833333333333333925e+00	1.095833333333333393e+01	1.012500000000000000e+01	1.000000000000000000e+01	9.625000000000000000e+00	9.458333333333333925e+00	1.062500000000000000e+01	9.861843778460823160e+03	3.705137120601655454e+01	5.057132181473802746e+01	1.121785438286267862e+02	0.000000000000000000e+00	1.160313275581180825e+01	1.326496417177011722e+01	1.435410196624968471e+01	1.206318136004327535e+01	1.336456078633015210e+01	1.355662376531383018e+01	1.339116499156263451e+01	1.363345460662002928e+01	1.272405385958103352e+01	1.412276714490830543e+01	9.890437556921648138e+03	4.626940907869978048e+01	6.285097696280939772e+01	1.237320876572535724e+02	0.000000000000000000e+00	1.433126551162361650e+01	1.640492834354023444e+01	1.770820393249936942e+01	1.429302938675321677e+01	1.577078823932697205e+01	1.698824753062766035e+01	1.678232998312526902e+01	1.764190921324005856e+01	1.598977438582873489e+01	1.762053428981661085e+01
1.910000000000000142e+01	9.775335271350584662e+03	9.917289282724468080e+00	1.320892460355348419e+01	7.784902884231608766e+01	1.713927135628384804e+02	3.466546536468197992e+00	3.845071656459764675e+00	4.291796067500630585e+00	5.428559476015299978e+00	6.239047714304766679e+00	3.114223883311515451e+00	3.174373005971630413e+00	1.608090786759941437e+00	2.977359605797863296e+00	3.768612717759373787e+00	9.804000969008624452e+03	1.897947797469556974e+01	2.568779563511007424e+01	8.948701442115805094e+01	1.863838567814192402e+02	6.212439934900766403e+00	6.985035828229882782e+00	7.645898033750315292e+00	7.651779738007649989e+00	8.619523857152383783e+00	6.661278608322424688e+00	6.608019836319147799e+00	5.616545393379970719e+00	6.280346469565598611e+00	7.238473025546353412e+00	9.832666666666666060e+03	2.804166666666666785e+01	3.816666666666666430e+01	1.011250000000000000e+02	2.013750000000000000e+02	8.958333333333333925e+00	1.012500000000000000e+01	1.100000000000000000e+01	9.875000000000000000e+00	1.100000000000000000e+01	1.020833333333333393e+01	1.004166666666666607e+01	9.625000000000000000e+00	9.583333333333333925e+00	1.070833333333333393e+01	9.861332364324707669e+03	3.710385535863776596e+01	5.064553769822325080e+01	1.127629855788419491e+02	2.163661432185807598e+02	1.170422673176590145e+01	1.326496417177011722e+01	1.435410196624968471e+01	1.209822026199234912e+01	1.338047614284761622e+01	1.375538805834424316e+01	1.347531349701418435e+01	1.363345460662002928e+01	1.288632019710106924e+01	1.417819364112031444e+01	9.889998061982747458e+03	4.616604405060886762e+01	6.312440872977984441e+01	1.244009711576839123e+02	2.313572864371615196e+02	1.445012013019847075e+01	1.640492834354023444e+01	1.770820393249936942e+01	1.432144052398470002e+01	1.576095228569523243e+01	1.730244278335515418e+01	1.690896032736170085e+01	1.764190921324005856e+01	1.618930706086880633e+01	1.764805394890729318e+01
1.920000000000000284e+01	9.774067918434831881e+03	1.137904723395979190e+01	1.365714065234252672e+01	7.776061829503467493e+01	1.926345476169512949e+02	3.466546536468197992e+00	3.930571022043431562e+00	4.371355163029408075e+00	5.358363526669140064e+00	6.298982241622600675e+00	3.056252715030920442e+00	3.384265618643618190e+00	1.673614127812133923e+00	2.914238675306981108e+00	3.912248894144860323e+00	9.802763125884082910e+03	2.006452361697989772e+01	2.587023699283793121e+01	8.973447581418400887e+01	2.060881071418089618e+02	6.212439934900766403e+00	7.048618844355049262e+00	7.706510914848037075e+00	7.658348430001236551e+00	8.670324454144633819e+00	6.653126357515460221e+00	6.754632809321808651e+00	5.670140397239400443e+00	6.311286004320157517e+00	7.351957780405763643e+00	9.831458333333333940e+03	2.875000000000000000e+01	3.808333333333333570e+01	1.017083333333333286e+02	2.195416666666666572e+02	8.958333333333333925e+00	1.016666666666666607e+01	1.104166666666666607e+01	9.958333333333333925e+00	1.104166666666666607e+01	1.025000000000000000e+01	1.012500000000000000e+01	9.666666666666666075e+00	9.708333333333333925e+00	1.079166666666666607e+01	9.860153540782584969e+03	3.743547638302010228e+01	5.029642967382874019e+01	1.136821908524826483e+02	2.329952261915243525e+02	1.170422673176590145e+01	1.328471448897828289e+01	1.437682241848529507e+01	1.225831823666543130e+01	1.341300887918869833e+01	1.384687364248453889e+01	1.349536719067819135e+01	1.366319293609393171e+01	1.310538066234651033e+01	1.423137555292756851e+01	9.888848748231835998e+03	4.612095276604020455e+01	6.250952601432414468e+01	1.256560483716319823e+02	2.464487857163820195e+02	1.445012013019847075e+01	1.640276231128990148e+01	1.771197817030392230e+01	1.455830313999752690e+01	1.578435109171073236e+01	1.744374728496907778e+01	1.686573438135638270e+01	1.765971920552119911e+01	1.650242799135968852e+01	1.767108443918847271e+01
1.930000000000000071e+01	9.773483724377125327e+03	1.213456641404962966e+01	1.283789854491029203e+01	7.880777739006779825e+01	5.514645682627227785e+01	3.466546536468197992e+00	3.930571022043431562e+00	4.541797695216069464e+00	5.417424305044160171e+00	6.298982241622600675e+00	3.261339432706487074e+00	3.384265618643618190e+00	1.918099777666768091e+00	2.985317506589077574e+00	3.796570324806026520e+00	9.802075195521896603e+03	2.052561654035815053e+01	2.548144927245514424e+01	9.054972202836722772e+01	6.228156174646947818e+01	6.212439934900766403e+00	7.048618844355049262e+00	7.854232180941368213e+00	7.708712152522080530e+00	8.670324454144633819e+00	6.818169716353243537e+00	6.754632809321808651e+00	5.854883222166717083e+00	6.388492086627872268e+00	7.335785162403013260e+00	9.830666666666666060e+03	2.891666666666666785e+01	3.812500000000000000e+01	1.022916666666666714e+02	6.941666666666667140e+01	8.958333333333333925e+00	1.016666666666666607e+01	1.116666666666666607e+01	1.000000000000000000e+01	1.104166666666666607e+01	1.037500000000000000e+01	1.012500000000000000e+01	9.791666666666666075e+00	9.791666666666666075e+00	1.087500000000000000e+01	9.859258137811435518e+03	3.730771679297518517e+01	5.076855072754485576e+01	1.140336113049661151e+02	7.655177158686386463e+01	1.170422673176590145e+01	1.328471448897828289e+01	1.447910115239196394e+01	1.229128784747791947e+01	1.341300887918869833e+01	1.393183028364675735e+01	1.349536719067819135e+01	1.372845011116661595e+01	1.319484124670545988e+01	1.441421483759698674e+01	9.887849608956206794e+03	4.569876691928370605e+01	6.341210145508971152e+01	1.257755559432655446e+02	8.368687650706105785e+01	1.445012013019847075e+01	1.640276231128990148e+01	1.779153563811726357e+01	1.458257569495583894e+01	1.578435109171073236e+01	1.748866056729351470e+01	1.686573438135638270e+01	1.766523355566656406e+01	1.659801582674425546e+01	1.795342967519397348e+01
1.940000000000000213e+01	9.772905211756187782e+03	1.166993495469072073e+01	1.311531194844980774e+01	7.959772090870919214e+01	6.580772866856516856e-01	3.699366396447323346e+00	3.945239893540754217e+00	4.550526720875379461e+00	5.531072849220759480e+00	6.215400559448188034e+00	3.261339432706487074e+00	3.412602834411328168e+00	1.918099777666768091e+00	3.133416252586074258e+00	3.661400380107028063e+00	9.801515105878093891e+03	2.016830081067869429e+01	2.566182264089157172e+01	9.129886045435459607e+01	3.641538643342825843e+00	6.412183198223662117e+00	7.097619946770377553e+00	7.879430027104357137e+00	7.828036424610379740e+00	8.670200279724094017e+00	6.818169716353243537e+00	6.831301417205663640e+00	5.854883222166717083e+00	6.483374792959704536e+00	7.289033523386846625e+00	9.830125000000000000e+03	2.866666666666666785e+01	3.820833333333333570e+01	1.030000000000000000e+02	6.625000000000000000e+00	9.125000000000000000e+00	1.025000000000000000e+01	1.120833333333333393e+01	1.012500000000000000e+01	1.112500000000000000e+01	1.037500000000000000e+01	1.025000000000000000e+01	9.791666666666666075e+00	9.833333333333333925e+00	1.091666666666666607e+01	9.858734894121906109e+03	3.716503252265464141e+01	5.075484402577509968e+01	1.147011395456454039e+02	9.608461356657173269e+00	1.183781680177633788e+01	1.340238005322962245e+01	1.453723663956231071e+01	1.242196357538962026e+01	1.357979972027590598e+01	1.393183028364675735e+01	1.366869858279433636e+01	1.372845011116661595e+01	1.318329187370696332e+01	1.454429980994648552e+01	9.887344788243812218e+03	4.566339837864261142e+01	6.330135471821686366e+01	1.264022790912908079e+02	1.259192271331434831e+01	1.455063360355267577e+01	1.655476010645924489e+01	1.786613994579128928e+01	1.471892715077924052e+01	1.603459944055181197e+01	1.748866056729351470e+01	1.708739716558867272e+01	1.766523355566656406e+01	1.653325041408059448e+01	1.817193295322630320e+01
1.950000000000000000e+01	9.771294664346163700e+03	1.178249842586843243e+01	1.353155171079749408e+01	7.971071335906432864e+01	-9.534228621747851129e-01	3.980868470812602311e+00	3.954496776074949871e+00	4.610471904319303427e+00	5.531072849220759480e+00	6.215400559448188034e+00	3.347563313183835376e+00	3.708464361882736426e+00	1.861159504599068981e+00	3.133416252586074258e+00	3.928932188134524495e+00	9.800251498839748820e+03	2.049541587960088407e+01	2.584910918873207919e+01	9.156369001286550713e+01	-2.475447644207258713e-01	6.594600902072968118e+00	7.123081721370807529e+00	7.930235952159652157e+00	7.828036424610379740e+00	8.670200279724094017e+00	6.882114989925250725e+00	7.020898847608035176e+00	5.847246418966201453e+00	6.483374792959704536e+00	7.464466094067262247e+00	9.829208333333333940e+03	2.920833333333333215e+01	3.816666666666666430e+01	1.034166666666666714e+02	4.583333333333333148e-01	9.208333333333333925e+00	1.029166666666666607e+01	1.125000000000000000e+01	1.012500000000000000e+01	1.112500000000000000e+01	1.041666666666666607e+01	1.033333333333333393e+01	9.833333333333333925e+00	9.833333333333333925e+00	1.100000000000000000e+01	9.858165167826919060e+03	3.792125078706578023e+01	5.048422414460124941e+01	1.152696433204678357e+02	1.164211431087392556e+00	1.182206576459369884e+01	1.346025161196252462e+01	1.456976404784034784e+01	1.242196357538962026e+01	1.357979972027590598e+01	1.395121834340808142e+01	1.364576781905863356e+01	1.381942024770046729e+01	1.318329187370696332e+01	1.453553390593273775e+01	9.887122002320504180e+03	4.663416824079823186e+01	6.280178162253583452e+01	1.271226199742690142e+02	1.870089528841451632e+00	1.443579819585406554e+01	1.662883655725838139e+01	1.788952809568069569e+01	1.471892715077924052e+01	1.603459944055181197e+01	1.748577002014949500e+01	1.695820230478393142e+01	1.780550716206759887e+01	1.653325041408059448e+01	1.807106781186547551e+01
1.960000000000000142e+01	9.770279769500961265e+03	1.227698219722452322e+01	1.379944904208446133e+01	7.950450491587479007e+01	0.000000000000000000e+00	3.989593486039535009e+00	3.835970992533455970e+00	4.835470436794023996e+00	5.448110416050759852e+00	6.245058979922199605e+00	3.364223883311514562e+00	3.708464361882736426e+00	1.835481385066229265e+00	2.990468414939949859e+00	3.943850003132035376e+00	9.799431551417148512e+03	2.076349109861226339e+01	2.589972452104223066e+01	9.183558579127073074e+01	0.000000000000000000e+00	6.661463409686434467e+00	7.126318829600061022e+00	8.084401885063678961e+00	7.828221874692046889e+00	8.705862823294433284e+00	6.911278608322424688e+00	7.020898847608035176e+00	5.876074025866447670e+00	6.453567540803307523e+00	7.513591668232685095e+00	9.828583333333333940e+03	2.925000000000000000e+01	3.800000000000000000e+01	1.041666666666666714e+02	0.000000000000000000e+00	9.333333333333333925e+00	1.041666666666666607e+01	1.133333333333333393e+01	1.020833333333333393e+01	1.116666666666666607e+01	1.045833333333333393e+01	1.033333333333333393e+01	9.916666666666666075e+00	9.916666666666666075e+00	1.108333333333333393e+01	9.857735115249519367e+03	3.773650890138773661e+01	5.010027547895776934e+01	1.164977475420626121e+02	0.000000000000000000e+00	1.200520325698023427e+01	1.370701450373327113e+01	1.458226478160298889e+01	1.258844479197462007e+01	1.362747051003889887e+01	1.400538805834424316e+01	1.364576781905863356e+01	1.395725930746688448e+01	1.337976579253002463e+01	1.465307499843398276e+01	9.886886897165706614e+03	4.622301780277547323e+01	6.220055095791553867e+01	1.288288284174585669e+02	0.000000000000000000e+00	1.467707318062713284e+01	1.699736234079987440e+01	1.783119622987264563e+01	1.496855625061590800e+01	1.608827435341113343e+01	1.755244278335515418e+01	1.695820230478393142e+01	1.799785194826710466e+01	1.684286491839338140e+01	1.822281666353463336e+01
1.970000000000000284e+01	9.769386608079232246e+03	1.203519886387043769e+01	1.379425766137258691e+01	7.975111859342563037e+01	0.000000000000000000e+00	3.989593486039535009e+00	3.676515320768005246e+00	4.696364909903620877e+00	5.245220825842085155e+00	6.275062814466900285e+00	3.364223883311514562e+00	3.796943042711371064e+00	1.835481385066229265e+00	3.115352338994032522e+00	3.837739426460265335e+00	9.798734970706282184e+03	2.055926609860188492e+01	2.602212883068629168e+01	9.216722596337947948e+01	0.000000000000000000e+00	6.661463409686434467e+00	7.067424327050670030e+00	8.035682454951810882e+00	7.789277079587709096e+00	8.762531407233449698e+00	6.911278608322424688e+00	7.085971521355685532e+00	5.876074025866447670e+00	6.536842836163683224e+00	7.481369713230132668e+00	9.828083333333333940e+03	2.908333333333333215e+01	3.825000000000000000e+01	1.045833333333333286e+02	0.000000000000000000e+00	9.333333333333333925e+00	1.045833333333333393e+01	1.137500000000000000e+01	1.033333333333333393e+01	1.125000000000000000e+01	1.045833333333333393e+01	1.037500000000000000e+01	9.916666666666666075e+00	9.958333333333333925e+00	1.112500000000000000e+01	9.857431695960385696e+03	3.760740056806477583e+01	5.047787116931370832e+01	1.169994407032871777e+02	0.000000000000000000e+00	1.200520325698023427e+01	1.384924233961599782e+01	1.471431754504818912e+01	1.287738958707895875e+01	1.373746859276655030e+01	1.400538805834424316e+01	1.366402847864431536e+01	1.395725930746688448e+01	1.337982383050298552e+01	1.476863028676986644e+01	9.886780058587435633e+03	4.613146780279622305e+01	6.270574233862741664e+01	1.294155480732410126e+02	0.000000000000000000e+00	1.467707318062713284e+01	1.724015134589866349e+01	1.805363509009637824e+01	1.542144584082458181e+01	1.622493718553310060e+01	1.755244278335515418e+01	1.695305695728863071e+01	1.799785194826710466e+01	1.680131432767263533e+01	1.841226057353973289e+01
1.980000000000000071e+01	9.768605468303479938e+03	1.174288642236488300e+01	1.360535099612443233e+01	8.039099843669987422e+01	0.000000000000000000e+00	3.851397380978666796e+00	3.638064547321850917e+00	4.710533487089763049e+00	5.486600180750318856e+00	6.275062814466900285e+00	3.381947831979125851e+00	3.796943042711371064e+00	1.969191396373590308e+00	3.321568287757155957e+00	3.997712309069505032e+00	9.798031900818406939e+03	2.022560987784910935e+01	2.615684216472888579e+01	9.275799921834993711e+01	0.000000000000000000e+00	6.634032023822665991e+00	7.089865606994258940e+00	8.063600076878215006e+00	7.951633423708492465e+00	8.762531407233449698e+00	6.940973915989562926e+00	7.085971521355685532e+00	5.963762364853462117e+00	6.681617477211911016e+00	7.603022821201419035e+00	9.827458333333333940e+03	2.870833333333333215e+01	3.870833333333333570e+01	1.051250000000000000e+02	0.000000000000000000e+00	9.416666666666666075e+00	1.054166666666666607e+01	1.141666666666666607e+01	1.041666666666666607e+01	1.125000000000000000e+01	1.050000000000000000e+01	1.037500000000000000e+01	9.958333333333333925e+00	1.004166666666666607e+01	1.120833333333333393e+01	9.856884765848260940e+03	3.719105678881755495e+01	5.125982450193778561e+01	1.174920007816500629e+02	0.000000000000000000e+00	1.219930130951066616e+01	1.399346772633907321e+01	1.476973325645511714e+01	1.288169990962483880e+01	1.373746859276655030e+01	1.405902608401043707e+01	1.366402847864431536e+01	1.395290430181320573e+01	1.340171585612142025e+01	1.481364384546524882e+01	9.886311198363187941e+03	4.567378024430178129e+01	6.381131567054224263e+01	1.298590015633001258e+02	0.000000000000000000e+00	1.498193595235466447e+01	1.744526878601148212e+01	1.812279984624356999e+01	1.534673315258301329e+01	1.622493718553310060e+01	1.761805216802087415e+01	1.695305695728863071e+01	1.794747527029307577e+01	1.676176504557617619e+01	1.841895435759716193e+01
1.990000000000000213e+01	9.768484611236095589e+03	1.225908099808811969e+01	1.354662746904442727e+01	8.067185800796907813e+01	0.000000000000000000e+00	3.891192634953639207e+00	3.638064547321850917e+00	4.841671881520606568e+00	5.526154414347437260e+00	6.177009080647614780e+00	3.381947831979125851e+00	3.796943042711371064e+00	1.969191396373590308e+00	3.321568287757155957e+00	4.046457521613947783e+00	9.797679805618046885e+03	2.052537383237739377e+01	2.623164706785554756e+01	9.304426233731787477e+01	0.000000000000000000e+00	6.674762984143486122e+00	7.089865606994258940e+00	8.170835940760303728e+00	7.992243873840385149e+00	8.734337873657139539e+00	6.940973915989562926e+00	7.085971521355685532e+00	5.963762364853462117e+00	6.681617477211911016e+00	7.669062094140306485e+00	9.826875000000000000e+03	2.879166666666666785e+01	3.891666666666666430e+01	1.054166666666666714e+02	0.000000000000000000e+00	9.458333333333333925e+00	1.054166666666666607e+01	1.150000000000000000e+01	1.045833333333333393e+01	1.129166666666666607e+01	1.050000000000000000e+01	1.037500000000000000e+01	9.958333333333333925e+00	1.004166666666666607e+01	1.129166666666666607e+01	9.856070194381953115e+03	3.705795950095594549e+01	5.160168626547778103e+01	1.177890709960154680e+02	0.000000000000000000e+00	1.224190368252318173e+01	1.399346772633907321e+01	1.482916405923969627e+01	1.292442279282628270e+01	1.384899545967619261e+01	1.405902608401043707e+01	1.366402847864431536e+01	1.395290430181320573e+01	1.340171585612142025e+01	1.491427123919302566e+01	9.885265388763904411e+03	4.532425233524521957e+01	6.428670586428890488e+01	1.301614753253642789e+02	0.000000000000000000e+00	1.502547403171302776e+01	1.744526878601148212e+01	1.815832811847939254e+01	1.539051225231922970e+01	1.640632425268571737e+01	1.761805216802087415e+01	1.695305695728863071e+01	1.794747527029307577e+01	1.676176504557617619e+01	1.853687581171938348e+01
2.000000000000000000e+01	9.767433229579417457e+03	1.234809918934197270e+01	1.319077258755867632e+01	8.052654468222161199e+01	0.000000000000000000e+00	3.891192634953639207e+00	3.638064547321850917e+00	4.984757672669909212e+00	5.575811028186806517e+00	6.177009080647614780e+00	3.351075348750956806e+00	3.861346520234287816e+00	2.062746066806227851e+00	3.141388231485563232e+00	4.046457521613947783e+00	9.796883281456375698e+03	2.048654959467098635e+01	2.622038629377933816e+01	9.315910567444414880e+01	0.000000000000000000e+00	6.674762984143486122e+00	7.089865606994258940e+00	8.263212169668287643e+00	8.058738847426736740e+00	8.734337873657139539e+00	6.967204341042145366e+00	7.139006593450476501e+00	6.031373033403113482e+00	6.633194115742782060e+00	7.669062094140306485e+00	9.826333333333333940e+03	2.862500000000000000e+01	3.925000000000000000e+01	1.057916666666666714e+02	0.000000000000000000e+00	9.458333333333333925e+00	1.054166666666666607e+01	1.154166666666666607e+01	1.054166666666666607e+01	1.129166666666666607e+01	1.058333333333333393e+01	1.041666666666666607e+01	1.000000000000000000e+01	1.012500000000000000e+01	1.129166666666666607e+01	9.855783385210292181e+03	3.676345040532901010e+01	5.227961370622065829e+01	1.184242276588891940e+02	0.000000000000000000e+00	1.224190368252318173e+01	1.399346772633907321e+01	1.482012116366504451e+01	1.302459448590659541e+01	1.384899545967619261e+01	1.419946232562452337e+01	1.369432673988285565e+01	1.396862696659688652e+01	1.361680588425721794e+01	1.491427123919302566e+01	9.885233437087250422e+03	4.490190081065802730e+01	6.530922741244131657e+01	1.310567886511117308e+02	0.000000000000000000e+00	1.502547403171302776e+01	1.744526878601148212e+01	1.809857566066342116e+01	1.550752230514652652e+01	1.640632425268571737e+01	1.781559131791571104e+01	1.697198681309904345e+01	1.793725393319377304e+01	1.710861176851443588e+01	1.853687581171938348e+01
2.010000000000000142e+01	9.766642045241997039e+03	1.223128700956657866e+01	1.319564946137921524e+01	8.112417493097173349e+01	1.676032058270151310e+02	3.944668463264337177e+00	3.638064547321850917e+00	4.952177911974080970e+00	5.467077291518738669e+00	6.177009080647614780e+00	3.213016459813203163e+00	3.877200153756430900e+00	2.178690837574419170e+00	3.141388231485563232e+00	4.138464813033983170e+00	9.796175189287665489e+03	2.046981017144995718e+01	2.620199139735627369e+01	9.374958746548585964e+01	1.846557695801742511e+02	6.743167564965501626e+00	7.089865606994258940e+00	8.267755622653707448e+00	8.046038645759368890e+00	8.734337873657139539e+00	6.919008229906602025e+00	7.230266743544882857e+00	6.110178752120543066e+00	6.633194115742782060e+00	7.777565739850324178e+00	9.825708333333333940e+03	2.870833333333333215e+01	3.920833333333333570e+01	1.063750000000000000e+02	2.017083333333333428e+02	9.541666666666666075e+00	1.054166666666666607e+01	1.158333333333333393e+01	1.062500000000000000e+01	1.129166666666666607e+01	1.062500000000000000e+01	1.058333333333333393e+01	1.004166666666666607e+01	1.012500000000000000e+01	1.141666666666666607e+01	9.855241477379002390e+03	3.694685649521670712e+01	5.221467526931039771e+01	1.190004125345141404e+02	2.187608970864924345e+02	1.234016576836783052e+01	1.399346772633907321e+01	1.489891104401296040e+01	1.320396135424063111e+01	1.384899545967619261e+01	1.433099177009339797e+01	1.393639992312178499e+01	1.397315458121278908e+01	1.361680588425721794e+01	1.505576759348300797e+01	9.884774621424670840e+03	4.518537965710008564e+01	6.522101720528745261e+01	1.316258250690282807e+02	2.358134608396515546e+02	1.513866487006899497e+01	1.744526878601148212e+01	1.821448875469258866e+01	1.578292270848126222e+01	1.640632425268571737e+01	1.803698354018679595e+01	1.728946651291023784e+01	1.790464249575891387e+01	1.710861176851443588e+01	1.869486852029934809e+01
2.020000000000000284e+01	9.765512965981926754e+03	1.223099871273439732e+01	1.295741035372789085e+01	8.135573472390393590e+01	1.942857346946901203e+02	3.944668463264337177e+00	3.827677266829585534e+00	4.841039672638297375e+00	5.513907309198330609e+00	6.184865126993326356e+00	3.213016459813203163e+00	3.938814230111237435e+00	2.232289524457415908e+00	3.174607678865654314e+00	4.138464813033983170e+00	9.795402316324296407e+03	2.034466602303386651e+01	2.612453851019727580e+01	9.415703402861863935e+01	2.068720340140117457e+02	6.743167564965501626e+00	7.205505300081459730e+00	8.274686502985815650e+00	8.131953654599165304e+00	8.779932563496663178e+00	6.919008229906602025e+00	7.323573781722285680e+00	6.157811428895374917e+00	6.670637172766159750e+00	7.777565739850324178e+00	9.825291666666666060e+03	2.845833333333333215e+01	3.929166666666666430e+01	1.069583333333333286e+02	2.194583333333333428e+02	9.541666666666666075e+00	1.058333333333333393e+01	1.170833333333333393e+01	1.075000000000000000e+01	1.137500000000000000e+01	1.062500000000000000e+01	1.070833333333333393e+01	1.008333333333333393e+01	1.016666666666666607e+01	1.141666666666666607e+01	9.855181017009035713e+03	3.657200064363279779e+01	5.245879482313605280e+01	1.197596326380480178e+02	2.320446326526549399e+02	1.234016576836783052e+01	1.396116136658520901e+01	1.514198016368085220e+01	1.336804634540083470e+01	1.397006743650333682e+01	1.433099177009339797e+01	1.409309288494438306e+01	1.400885523777129293e+01	1.366269616056717240e+01	1.505576759348300797e+01	9.885070367351405366e+03	4.468566795393226698e+01	6.562592297960543419e+01	1.325609319427627213e+02	2.446309319719765654e+02	1.513866487006899497e+01	1.733898939983708232e+01	1.857562699402836870e+01	1.598609269080166939e+01	1.656513487300667364e+01	1.803698354018679595e+01	1.747785243655543042e+01	1.793437714220925017e+01	1.715872565446767695e+01	1.869486852029934809e+01
2.030000000000000071e+01	9.764564302005313948e+03	1.252493331626233442e+01	1.317158656703386654e+01	8.158699032820719310e+01	4.773318820711749311e+01	4.003241674825689600e+00	3.971366907220286180e+00	4.936518560640396736e+00	5.489593486039535009e+00	6.184865126993326356e+00	3.213016459813203163e+00	4.060455919870173958e+00	2.160233838963004693e+00	3.280267218466455859e+00	4.138464813033983170e+00	9.794490484335989095e+03	2.059579999146450291e+01	2.631495995018359935e+01	9.452266183077026085e+01	5.682492743689208226e+01	6.814120837412844800e+00	7.298183453610143090e+00	8.364092613653530961e+00	8.161463409686433579e+00	8.779932563496663178e+00	6.919008229906602025e+00	7.405227959935086979e+00	6.142616919481502791e+00	6.785966942566560967e+00	7.777565739850324178e+00	9.824416666666666060e+03	2.866666666666666785e+01	3.945833333333333570e+01	1.074583333333333286e+02	6.591666666666667140e+01	9.625000000000000000e+00	1.062500000000000000e+01	1.179166666666666607e+01	1.083333333333333393e+01	1.137500000000000000e+01	1.062500000000000000e+01	1.075000000000000000e+01	1.012500000000000000e+01	1.029166666666666607e+01	1.141666666666666607e+01	9.854342848997343026e+03	3.673753334186883279e+01	5.260170671648307206e+01	1.203940048358963963e+02	7.500840589644126055e+01	1.243587916258715609e+01	1.395181654638985691e+01	1.521924071967980119e+01	1.350520325698023427e+01	1.397006743650333682e+01	1.433099177009339797e+01	1.409477204006491391e+01	1.410738308051849721e+01	1.379736639076677207e+01	1.505576759348300797e+01	9.884269031328018173e+03	4.480840001707100129e+01	6.574508009963280131e+01	1.333296763384594499e+02	8.410014512621584970e+01	1.524675832517431040e+01	1.727863309277971382e+01	1.864681477269293453e+01	1.617707318062713284e+01	1.656513487300667364e+01	1.803698354018679595e+01	1.743954408012982782e+01	1.808976616103699442e+01	1.730306611486687629e+01	1.869486852029934809e+01
2.040000000000000213e+01	9.763994247138873106e+03	1.302545906482750127e+01	1.262091092320441632e+01	8.240587660727526043e+01	4.526214587563508474e-01	3.960919077125436338e+00	3.971366907220286180e+00	5.109585501735068647e+00	5.542317748074614414e+00	6.191194864469705017e+00	3.213016459813203163e+00	4.208464361882738203e+00	2.160233838963004693e+00	3.280267218466455859e+00	4.265821861929764758e+00	9.793872123569437463e+03	2.092939619908041493e+01	2.610212212826887423e+01	9.511960497030429451e+01	2.809644062711508905e+00	6.813792871896051651e+00	7.298183453610143090e+00	8.492292750867534323e+00	8.208658874037308095e+00	8.803930765568185990e+00	6.919008229906602025e+00	7.520898847608036064e+00	6.142616919481502791e+00	6.785966942566560967e+00	7.882910930964882823e+00	9.823750000000000000e+03	2.883333333333333215e+01	3.958333333333333570e+01	1.078333333333333286e+02	5.166666666666666963e+00	9.666666666666666075e+00	1.062500000000000000e+01	1.187500000000000000e+01	1.087500000000000000e+01	1.141666666666666607e+01	1.062500000000000000e+01	1.083333333333333393e+01	1.012500000000000000e+01	1.029166666666666607e+01	1.150000000000000000e+01	9.853627876430562537e+03	3.673727046758624937e+01	5.306454453839779717e+01	1.205470616963623627e+02	7.523689270621824576e+00	1.251954046143728050e+01	1.395181654638985691e+01	1.525770724913246568e+01	1.354134112596269190e+01	1.402940256776514616e+01	1.433099177009339797e+01	1.414576781905863179e+01	1.410738308051849721e+01	1.379736639076677207e+01	1.511708906903511718e+01	9.883505752861126894e+03	4.464120760183916303e+01	6.654575574346225153e+01	1.332607900593913826e+02	9.880711874576983078e+00	1.537241425620789670e+01	1.727863309277971382e+01	1.864041449826493135e+01	1.620768225192538381e+01	1.664213846886362802e+01	1.803698354018679595e+01	1.745820230478393142e+01	1.808976616103699442e+01	1.730306611486687629e+01	1.873417813807023435e+01
2.050000000000000000e+01	9.763552164329659718e+03	1.357798047626707216e+01	1.298761803342113197e+01	8.253098166130747870e+01	-8.635242913114342667e-01	3.960919077125436338e+00	3.699688480322436135e+00	5.109585501735068647e+00	5.627789449125855548e+00	6.167486940216675428e+00	3.213016459813203163e+00	4.208464361882738203e+00	2.070028132339253091e+00	3.280267218466455859e+00	4.377422890182724124e+00	9.793359415498163798e+03	2.103899023813353608e+01	2.655630901671056421e+01	9.536965749732040365e+01	-2.234288123223838185e-01	6.813792871896051651e+00	7.266510906827885030e+00	8.492292750867534323e+00	8.272228057896260367e+00	8.812910136775004233e+00	6.919008229906602025e+00	7.520898847608036064e+00	6.118347399502959583e+00	6.785966942566560967e+00	7.959544778424694655e+00	9.823166666666666060e+03	2.850000000000000000e+01	4.012500000000000000e+01	1.082083333333333286e+02	4.166666666666666852e-01	9.666666666666666075e+00	1.083333333333333393e+01	1.187500000000000000e+01	1.091666666666666607e+01	1.145833333333333393e+01	1.062500000000000000e+01	1.083333333333333393e+01	1.016666666666666607e+01	1.029166666666666607e+01	1.154166666666666607e+01	9.852973917835168322e+03	3.596100976186646392e+01	5.369369098328943579e+01	1.210470091693462535e+02	1.056762145655717244e+00	1.251954046143728050e+01	1.440015575983878193e+01	1.525770724913246568e+01	1.356110527543707178e+01	1.410375652989166362e+01	1.433099177009339797e+01	1.414576781905863179e+01	1.421498593383037345e+01	1.379736639076677207e+01	1.512378855490863749e+01	9.882781169003672403e+03	4.342201952373292784e+01	6.726238196657887158e+01	1.338856850053591927e+02	1.696857624644767748e+00	1.537241425620789670e+01	1.796697818634423172e+01	1.864041449826493135e+01	1.620554388420747571e+01	1.674917972644999153e+01	1.803698354018679595e+01	1.745820230478393142e+01	1.826330520099407906e+01	1.730306611486687629e+01	1.870591044315060714e+01
2.060000000000000142e+01	9.762620388217826985e+03	1.298889300106973010e+01	1.276120570011971367e+01	8.327711783903936293e+01	0.000000000000000000e+00	4.047708488236433588e+00	3.699688480322436135e+00	5.109585501735068647e+00	5.558359053559195573e+00	6.307967619683576110e+00	3.348500533299950455e+00	4.183898944618058557e+00	2.281690248335447535e+00	3.270126633194303523e+00	4.487080476833025244e+00	9.792643527442245613e+03	2.049444650053486328e+01	2.654726951672652291e+01	9.613855891951968147e+01	0.000000000000000000e+00	6.919687577451549387e+00	7.266510906827885030e+00	8.492292750867534323e+00	8.258346193446264749e+00	8.966483809841788499e+00	7.007583599983307820e+00	7.529449472309028835e+00	6.286678457501056805e+00	6.801729983263818724e+00	8.118540238416512622e+00	9.822666666666666060e+03	2.800000000000000000e+01	4.033333333333333570e+01	1.090000000000000000e+02	0.000000000000000000e+00	9.791666666666666075e+00	1.083333333333333393e+01	1.187500000000000000e+01	1.095833333333333393e+01	1.162500000000000000e+01	1.066666666666666607e+01	1.087500000000000000e+01	1.029166666666666607e+01	1.033333333333333393e+01	1.175000000000000000e+01	9.852689805891086507e+03	3.550555349946513672e+01	5.411939714994014849e+01	1.218614410804803185e+02	0.000000000000000000e+00	1.266364575588178276e+01	1.440015575983878193e+01	1.525770724913246568e+01	1.365832047322040310e+01	1.428351619015821150e+01	1.432574973335002433e+01	1.422055052769097117e+01	1.429665487583227446e+01	1.386493668340284913e+01	1.538145976158348738e+01	9.882712945115505136e+03	4.301110699893027345e+01	6.790546096654695418e+01	1.347228821609606371e+02	0.000000000000000000e+00	1.553562484509689767e+01	1.796697818634423172e+01	1.864041449826493135e+01	1.635830761310747050e+01	1.694203238031642300e+01	1.798483280003338081e+01	1.756610105538194233e+01	1.830164308499788461e+01	1.739654003347236255e+01	1.901291952316697476e+01
2.070000000000000284e+01	9.761346979342924897e+03	1.268012038455988311e+01	1.349791674804052022e+01	8.347553473649615796e+01	0.000000000000000000e+00	4.011916934475673102e+00	3.661400380107028063e+00	5.242288355762235952e+00	5.462250758054616462e+00	6.291828167800965765e+00	3.371686354713681055e+00	4.388727392165916896e+00	2.376835269871774514e+00	3.237948788189901173e+00	4.447160064613221664e+00	9.791527656338128509e+03	2.054839352561327459e+01	2.683229170735359048e+01	9.659193403491474328e+01	0.000000000000000000e+00	6.922625133904503514e+00	7.289033523386846625e+00	8.621144177881117088e+00	8.231125379027307787e+00	8.979247417233816364e+00	7.040009844023507490e+00	7.673530362749625411e+00	6.396750968269220294e+00	6.806474394094950142e+00	8.140246698973278683e+00	9.821708333333333940e+03	2.841666666666666785e+01	4.016666666666666430e+01	1.097083333333333286e+02	0.000000000000000000e+00	9.833333333333333925e+00	1.091666666666666607e+01	1.200000000000000000e+01	1.100000000000000000e+01	1.166666666666666607e+01	1.070833333333333393e+01	1.095833333333333393e+01	1.041666666666666607e+01	1.037500000000000000e+01	1.183333333333333393e+01	9.851889010328539371e+03	3.628493980772005756e+01	5.350104162597973811e+01	1.228247326317519139e+02	0.000000000000000000e+00	1.274404153276216434e+01	1.454429980994648552e+01	1.537885582211888291e+01	1.376887462097269221e+01	1.435408591609951579e+01	1.437665682264315947e+01	1.424313630391704244e+01	1.443658236506411185e+01	1.394352560590504986e+01	1.552641996769338917e+01	9.882069687323742983e+03	4.415321294877345082e+01	6.683541658529280483e+01	1.359411319301705134e+02	0.000000000000000000e+00	1.565474973219099475e+01	1.817193295322630320e+01	1.875771164423776582e+01	1.653774924194538443e+01	1.704150516553236727e+01	1.804498031195298680e+01	1.752793927450075273e+01	1.845649806346155941e+01	1.751205121181009972e+01	1.921950660205344619e+01
2.080000000000000071e+01	9.760644861597014824e+03	1.245855496610670166e+01	1.349016743294901488e+01	8.407029509764460329e+01	0.000000000000000000e+00	4.035122718184339874e+00	3.788897449072021750e+00	5.101946051092706824e+00	5.341398641779102618e+00	6.419271469426841570e+00	3.604196859966799948e+00	4.388727392165916896e+00	2.647187340406835787e+00	3.335271579931774255e+00	4.570087719821937178e+00	9.790905764131839533e+03	2.029177748305335172e+01	2.691175038314117529e+01	9.722264754882229454e+01	0.000000000000000000e+00	6.955061359092169937e+00	7.394448724536010431e+00	8.571806358879687338e+00	8.191532654222884346e+00	9.084635734713421229e+00	7.197931763316733011e+00	7.673530362749625411e+00	6.573593670203417894e+00	6.917635789965887128e+00	8.243377193244301182e+00	9.821166666666666060e+03	2.812500000000000000e+01	4.033333333333333570e+01	1.103750000000000000e+02	0.000000000000000000e+00	9.875000000000000000e+00	1.100000000000000000e+01	1.204166666666666607e+01	1.104166666666666607e+01	1.175000000000000000e+01	1.079166666666666607e+01	1.095833333333333393e+01	1.050000000000000000e+01	1.050000000000000000e+01	1.191666666666666607e+01	9.851427569201492588e+03	3.595822251694664828e+01	5.375491628352549611e+01	1.235273524511777055e+02	0.000000000000000000e+00	1.279493864090783006e+01	1.460555127546398957e+01	1.551152697445364481e+01	1.389180067911044780e+01	1.441536426528657877e+01	1.438540157001659914e+01	1.424313630391704244e+01	1.442640632979658122e+01	1.408236421003411287e+01	1.558995614008903097e+01	9.881688471736317297e+03	4.379144503389329657e+01	6.717649923371766363e+01	1.366797049023554109e+02	0.000000000000000000e+00	1.571487728181566013e+01	1.821110255092797914e+01	1.898138728224062532e+01	1.674193469155422775e+01	1.708072853057315754e+01	1.797913647336653042e+01	1.752793927450075273e+01	1.835281265959316244e+01	1.766472842006822574e+01	1.926324561351139408e+01
2.090000000000000213e+01	9.760324125932767856e+03	1.304861270606857815e+01	1.311012317159464402e+01	8.485825954047861330e+01	0.000000000000000000e+00	3.974818843341370034e+00	3.967232653263604192e+00	5.037846204050582699e+00	5.283429119564895693e+00	6.335859165843119811e+00	3.606838870440402189e+00	4.352393164563777006e+00	2.562962371969299546e+00	3.487080476833025244e+00	4.450165564729250178e+00	9.790495396299716958e+03	2.060763968636762300e+01	2.653422825246398986e+01	9.803329643690597095e+01	0.000000000000000000e+00	6.945742755004017610e+00	7.525282993298469059e+00	8.560589768691958312e+00	8.183381226449114365e+00	9.084596249588226868e+00	7.220086101886868057e+00	7.717863248948555466e+00	6.552314519317983255e+00	7.118540238416512622e+00	8.225082782364625089e+00	9.820666666666666060e+03	2.816666666666666785e+01	3.995833333333333570e+01	1.112083333333333286e+02	0.000000000000000000e+00	9.916666666666666075e+00	1.108333333333333393e+01	1.208333333333333393e+01	1.108333333333333393e+01	1.183333333333333393e+01	1.083333333333333393e+01	1.108333333333333393e+01	1.054166666666666607e+01	1.075000000000000000e+01	1.200000000000000000e+01	9.850837937033615162e+03	3.572569364696570915e+01	5.338243841420268154e+01	1.243833702297606862e+02	0.000000000000000000e+00	1.288759057832931454e+01	1.464138367336819968e+01	1.560607689797470954e+01	1.398328544021755349e+01	1.458207041707844098e+01	1.444658056477980068e+01	1.444880341771811239e+01	1.453101881401534889e+01	1.438145976158348738e+01	1.577491721763537491e+01	9.881009207400564264e+03	4.328472062726476111e+01	6.680654349507202028e+01	1.375584071261880581e+02	0.000000000000000000e+00	1.585851448999196123e+01	1.819943401340306366e+01	1.912882046261608338e+01	1.688323754710177127e+01	1.733080750082354626e+01	1.805982779622626566e+01	1.781427350210289262e+01	1.852037096136403349e+01	1.801291952316697476e+01	1.954983443527074982e+01
2.100000000000000000e+01	9.759792602518205967e+03	1.356098679589310763e+01	1.198558068627345463e+01	8.589124574082396180e+01	0.000000000000000000e+00	4.083920216900383870e+00	4.137756584895089240e+00	4.883625821019880853e+00	5.283429119564895693e+00	6.558359053559195573e+00	3.749634512298100297e+00	4.232885689126075768e+00	2.626854491813326753e+00	3.443669963104833087e+00	4.525480429248413650e+00	9.789937967925769044e+03	2.094716006461322166e+01	2.580529034313672554e+01	9.892478953707865230e+01	0.000000000000000000e+00	7.041960108450192379e+00	7.673044959114211139e+00	8.504312910509939982e+00	8.183381226449114365e+00	9.258346193446264749e+00	7.312317256149050593e+00	7.762276177896371365e+00	6.605093912573330783e+00	7.117668314885749581e+00	8.283573547957539418e+00	9.820083333333333940e+03	2.833333333333333215e+01	3.962500000000000000e+01	1.119583333333333286e+02	0.000000000000000000e+00	1.000000000000000000e+01	1.120833333333333393e+01	1.212500000000000000e+01	1.108333333333333393e+01	1.195833333333333393e+01	1.087500000000000000e+01	1.129166666666666607e+01	1.058333333333333393e+01	1.079166666666666607e+01	1.204166666666666607e+01	9.850228698740898835e+03	3.571950660205344263e+01	5.344470965686327446e+01	1.249918771295880049e+02	0.000000000000000000e+00	1.295803989154980762e+01	1.474362170755245671e+01	1.574568708949006002e+01	1.398328544021755349e+01	1.465832047322040310e+01	1.443768274385094941e+01	1.482105715543696078e+01	1.456157275409333707e+01	1.446566501844758257e+01	1.579975978537579273e+01	9.880374064148461912e+03	4.310567987077355667e+01	6.726441931372654892e+01	1.380254209258426954e+02	0.000000000000000000e+00	1.591607978309961524e+01	1.827891008177157772e+01	1.936637417898012004e+01	1.688323754710177127e+01	1.735830761310747050e+01	1.800036548770189881e+01	1.835044764420725727e+01	1.853981217485334199e+01	1.813966337022849729e+01	1.955785290408491761e+01
2.110000000000000142e+01	9.759345148691954819e+03	1.357846324304230912e+01	1.195204295623589985e+01	8.585553667578173531e+01	1.779599546657807139e+02	4.141485510008038773e+00	4.220301097012286284e+00	4.747788968327371961e+00	5.283429119564895693e+00	6.639172342979641428e+00	3.749634512298100297e+00	4.270126633194303523e+00	2.636176110990460231e+00	3.318270107601657415e+00	4.590357783322864371e+00	9.789464241012643470e+03	2.097673162152115367e+01	2.568435481145128207e+01	9.924026833789086766e+01	1.886674773328903711e+02	7.112409421670686349e+00	7.735150548506142698e+00	8.478061150830352943e+00	8.183381226449114365e+00	9.361252838156488565e+00	7.312317256149050593e+00	7.801729983263818724e+00	6.672254722161897078e+00	7.096635053800828707e+00	8.357678891661432630e+00	9.819583333333333940e+03	2.837500000000000000e+01	3.941666666666666430e+01	1.126250000000000000e+02	1.993750000000000000e+02	1.008333333333333393e+01	1.125000000000000000e+01	1.220833333333333393e+01	1.108333333333333393e+01	1.208333333333333393e+01	1.087500000000000000e+01	1.133333333333333393e+01	1.070833333333333393e+01	1.087500000000000000e+01	1.212500000000000000e+01	9.849702425654024410e+03	3.577326837847884633e+01	5.314897852188204297e+01	1.260097316621091323e+02	2.100825226671096289e+02	1.305425724499598061e+01	1.476484945149385730e+01	1.593860551583631491e+01	1.398328544021755349e+01	1.480541382851017929e+01	1.443768274385094941e+01	1.486493668340284913e+01	1.474441194450477077e+01	1.465336494619917218e+01	1.589232110833856737e+01	9.879821517974713061e+03	4.317153675695769266e+01	6.688129037709742875e+01	1.393944633242182647e+02	2.207900453342192861e+02	1.602518115665862908e+01	1.827969890298771460e+01	1.966887769833929411e+01	1.688323754710177127e+01	1.752749432368702642e+01	1.800036548770189881e+01	1.839654003347236255e+01	1.878049055567620940e+01	1.843172989239834436e+01	1.965964221667713474e+01
2.120000000000000284e+01	9.757422165779738862e+03	1.334001068612656837e+01	1.226120570011971367e+01	8.596066958345637943e+01	1.902843050454119691e+02	4.141485510008038773e+00	4.365151679877708801e+00	4.783407738465960790e+00	5.285122718184339874e+00	6.547889039415957235e+00	3.707490415372610926e+00	4.270126633194303523e+00	2.777969350936952964e+00	3.259063328226570633e+00	4.713106741667368205e+00	9.788044416223201551e+03	2.087833867639661634e+01	2.604726951672652291e+01	9.952200145839485401e+01	2.034338191893726560e+02	7.112409421670686349e+00	7.849242506605521363e+00	8.516703869232980395e+00	8.205061359092169937e+00	9.336444519707978174e+00	7.312078541019638500e+00	7.801729983263818724e+00	6.805651342135143445e+00	7.087864997446618354e+00	8.439886704167017584e+00	9.818666666666666060e+03	2.841666666666666785e+01	3.983333333333333570e+01	1.130833333333333286e+02	2.165833333333333428e+02	1.008333333333333393e+01	1.133333333333333393e+01	1.225000000000000000e+01	1.112500000000000000e+01	1.212500000000000000e+01	1.091666666666666607e+01	1.133333333333333393e+01	1.083333333333333393e+01	1.091666666666666607e+01	1.216666666666666607e+01	9.849288917110130569e+03	3.595499465693671937e+01	5.361939714994014849e+01	1.266446652082718032e+02	2.297328474772940297e+02	1.305425724499598061e+01	1.481742416006114738e+01	1.598329613076701960e+01	1.404493864090783006e+01	1.491355548029202183e+01	1.452125479231369454e+01	1.486493668340284913e+01	1.486101532453152529e+01	1.474546833588671291e+01	1.589344662916631457e+01	9.879911167553593259e+03	4.349332264720676733e+01	6.740546096654695418e+01	1.402059970832102636e+02	2.428823616212547165e+02	1.602518115665862908e+01	1.830151498678895905e+01	1.971659226153403921e+01	1.696487728181566013e+01	1.770211096058404365e+01	1.812584291796072122e+01	1.839654003347236255e+01	1.888869731572971489e+01	1.857427000510676152e+01	1.962022659166596483e+01
2.130000000000000071e+01	9.755833851020741349e+03	1.222568598995677647e+01	1.306050710972270679e+01	8.616175209006102875e+01	5.200447128168009669e+01	4.088651766175181557e+00	4.379465710183389149e+00	4.797687601962639548e+00	5.259984951110216578e+00	6.519641884634194362e+00	3.651530771650465468e+00	4.270126633194303523e+00	2.847702820998838646e+00	3.125992125988188874e+00	4.703242468534368115e+00	9.786854425510369765e+03	2.042534299497838646e+01	2.650942022152802124e+01	9.985170937836385008e+01	5.714806897417338405e+01	7.106825883087591222e+00	7.877232855091694574e+00	8.544677134314653699e+00	8.213325808888441770e+00	9.343154275650430662e+00	7.325765385825232734e+00	7.801729983263818724e+00	6.861351410499419323e+00	7.062996062994094437e+00	8.455787900933851020e+00	9.817875000000000000e+03	2.862500000000000000e+01	3.995833333333333570e+01	1.135416666666666714e+02	6.229166666666666430e+01	1.012500000000000000e+01	1.137500000000000000e+01	1.229166666666666607e+01	1.116666666666666607e+01	1.216666666666666607e+01	1.100000000000000000e+01	1.133333333333333393e+01	1.087500000000000000e+01	1.100000000000000000e+01	1.220833333333333393e+01	9.848895574489630235e+03	3.682465700502161354e+01	5.340724644513865371e+01	1.272316239549694927e+02	6.743526435915994455e+01	1.314317411691240878e+01	1.487276714490830543e+01	1.603865619901867845e+01	1.412000752444489038e+01	1.499017905768290149e+01	1.467423461417476815e+01	1.486493668340284913e+01	1.488864858950057979e+01	1.493700393700590467e+01	1.596087876573281683e+01	9.879916148979258651e+03	4.502431401004322709e+01	6.685615955694396462e+01	1.409215812432723283e+02	7.257886205165323190e+01	1.616134823382481756e+01	1.837053428981661085e+01	1.978564573137069260e+01	1.707334838222311646e+01	1.781369144869913868e+01	1.834846922834953631e+01	1.839654003347236255e+01	1.890229717900115958e+01	1.887400787401180935e+01	1.971342419813230151e+01
2.140000000000000213e+01	9.754244429023950943e+03	1.238476027803289625e+01	1.244179790057541268e+01	8.683739867630715992e+01	1.598316005083528779e+00	4.215377669922776072e+00	4.442508015697440804e+00	4.633068716398988762e+00	5.321082512939979914e+00	6.519641884634194362e+00	3.837739426460265335e+00	4.270126633194303523e+00	2.847702820998838646e+00	3.189946509190255242e+00	4.947160064613219888e+00	9.785643047845309411e+03	2.060904680568311420e+01	2.620006561695437597e+01	1.005020326714869157e+02	3.361658002541764390e+00	7.232688834961388480e+00	7.929587341182052995e+00	8.504034358199493937e+00	8.264707923136656476e+00	9.343154275650430662e+00	7.481369713230132668e+00	7.801729983263818724e+00	6.861351410499419323e+00	7.136639921261794584e+00	8.640246698973276906e+00	9.817041666666666060e+03	2.883333333333333215e+01	3.995833333333333570e+01	1.141666666666666714e+02	5.125000000000000000e+00	1.025000000000000000e+01	1.141666666666666607e+01	1.237500000000000000e+01	1.120833333333333393e+01	1.216666666666666607e+01	1.112500000000000000e+01	1.133333333333333393e+01	1.087500000000000000e+01	1.108333333333333393e+01	1.233333333333333393e+01	9.848440285488022710e+03	3.705761986098355010e+01	5.371660104971229543e+01	1.278313006618464271e+02	6.888341997458235610e+00	1.326731116503861152e+01	1.490374599215127915e+01	1.624596564180050606e+01	1.415195874353001138e+01	1.499017905768290149e+01	1.476863028676986644e+01	1.486493668340284913e+01	1.488864858950057979e+01	1.503002674540487327e+01	1.602641996769339272e+01	9.879838904309381178e+03	4.528190638863377160e+01	6.747486876609126227e+01	1.414959346570261687e+02	8.651683994916471221e+00	1.628462233007722304e+01	1.839082531763589046e+01	2.011693128360101213e+01	1.709558415372668705e+01	1.781369144869913868e+01	1.841226057353973289e+01	1.839654003347236255e+01	1.890229717900115958e+01	1.897672015747641439e+01	1.971950660205344974e+01
2.150000000000000000e+01	9.753553698722236732e+03	1.239963960940459486e+01	1.257734520432049763e+01	8.711049878209099973e+01	-9.534228621747848909e-01	4.215377669922776072e+00	4.458829382655433271e+00	4.672493229674039128e+00	5.334061816094956221e+00	6.519641884634194362e+00	3.963272405008563481e+00	4.418651074927660183e+00	3.020860530942784727e+00	3.391883177249144232e+00	4.846623367216157163e+00	9.785006016027786245e+03	2.063731980470229743e+01	2.620533926882691844e+01	1.009719160577121642e+02	-2.475447644207257603e-01	7.232688834961388480e+00	7.958581357994383154e+00	8.544579948170351713e+00	8.312864241380811592e+00	9.343154275650430662e+00	7.564969535837614778e+00	7.917658870797163573e+00	7.010430265471391920e+00	7.320941588624572560e+00	8.631645016941412507e+00	9.816458333333333940e+03	2.887500000000000000e+01	3.983333333333333570e+01	1.148333333333333286e+02	4.583333333333333148e-01	1.025000000000000000e+01	1.145833333333333393e+01	1.241666666666666607e+01	1.129166666666666607e+01	1.216666666666666607e+01	1.116666666666666607e+01	1.141666666666666607e+01	1.100000000000000000e+01	1.125000000000000000e+01	1.241666666666666607e+01	9.847910650638881634e+03	3.711268019529769902e+01	5.346132739783975296e+01	1.286947506089545072e+02	1.164211431087392334e+00	1.326731116503861152e+01	1.495808530867228470e+01	1.628875338516298044e+01	1.427046909195252056e+01	1.499017905768290149e+01	1.476836379749571648e+01	1.491567446253616858e+01	1.498956973452860808e+01	1.517905841137542744e+01	1.620168831639191964e+01	9.879362967944431148e+03	4.535036039059540514e+01	6.708932146234617733e+01	1.425561678845756433e+02	1.870089528841451409e+00	1.628462233007722304e+01	1.845783728401123369e+01	2.016084010365929302e+01	1.724927151723837682e+01	1.781369144869913868e+01	1.837006092832476867e+01	1.841468225840567285e+01	1.897913946905721616e+01	1.910811682275085488e+01	1.998670996611717499e+01
2.160000000000000142e+01	9.752634450453191675e+03	1.310471917722263413e+01	1.219220496162472145e+01	8.759847760588772303e+01	-7.761423749153967266e-01	4.215377669922776072e+00	4.458829382655433271e+00	4.672493229674039128e+00	5.270015697535878729e+00	6.519641884634194362e+00	4.090768987138617696e+00	4.317391129705331565e+00	3.265557695781885705e+00	3.633068716398988762e+00	4.775579849162355117e+00	9.784275558559929777e+03	2.115652625527798136e+01	2.586693581414569110e+01	1.014659054696105329e+02	-3.047378541243650485e-01	7.232688834961388480e+00	7.958581357994383154e+00	8.544579948170351713e+00	8.322507848767939365e+00	9.343154275650430662e+00	7.649551160235976255e+00	7.887862231519332745e+00	7.195278847890943297e+00	7.504034358199493937e+00	8.637789924581177559e+00	9.815916666666666060e+03	2.920833333333333215e+01	3.954166666666666430e+01	1.153333333333333286e+02	1.666666666666666574e-01	1.025000000000000000e+01	1.145833333333333393e+01	1.241666666666666607e+01	1.137500000000000000e+01	1.216666666666666607e+01	1.120833333333333393e+01	1.145833333333333393e+01	1.112500000000000000e+01	1.137500000000000000e+01	1.250000000000000000e+01	9.847557774773402343e+03	3.726014041138868294e+01	5.321639751918763750e+01	1.292007611970561243e+02	6.380711874576983078e-01	1.326731116503861152e+01	1.495808530867228470e+01	1.628875338516298044e+01	1.442749215123206064e+01	1.499017905768290149e+01	1.476711550643069160e+01	1.502880443514733599e+01	1.505472115210905670e+01	1.524596564180050606e+01	1.636221007541882244e+01	9.879198882880140445e+03	4.531194748944403017e+01	6.689112837170860359e+01	1.430681890607789342e+02	1.109475708248730097e+00	1.628462233007722304e+01	1.845783728401123369e+01	2.016084010365929302e+01	1.747998430246412127e+01	1.781369144869913868e+01	1.832589767952805104e+01	1.859927553696133629e+01	1.898444230421811341e+01	1.911693128360101213e+01	2.022442015083764488e+01
2.170000000000000284e+01	9.751748687677601993e+03	1.283783989069222642e+01	1.208273268234098552e+01	8.838961548016158076e+01	-4.694374650592332832e-01	4.278371212240513088e+00	4.537846204050583587e+00	4.672493229674039128e+00	5.444699291805016550e+00	6.493464811466691522e+00	4.196632010167057558e+00	4.354196859966799060e+00	3.455771365940051965e+00	3.715656631901385509e+00	4.796148249184493118e+00	9.783499343838800996e+03	2.102308661201277928e+01	2.581219967450382313e+01	1.021948077400807904e+02	-1.930520658629499842e-01	7.285018939453589581e+00	8.060589768691958312e+00	8.544579948170351713e+00	8.472349645902507831e+00	9.350899072400013168e+00	7.723316005083528779e+00	7.947931763316733011e+00	7.352885682970025982e+00	7.566161649284025792e+00	8.668907457925579152e+00	9.815250000000000000e+03	2.920833333333333215e+01	3.954166666666666430e+01	1.160000000000000000e+02	8.333333333333332871e-02	1.029166666666666607e+01	1.158333333333333393e+01	1.241666666666666607e+01	1.150000000000000000e+01	1.220833333333333393e+01	1.125000000000000000e+01	1.154166666666666607e+01	1.125000000000000000e+01	1.141666666666666607e+01	1.254166666666666607e+01	9.847000656161199004e+03	3.739358005465388146e+01	5.327113365882950546e+01	1.298051922599192096e+02	3.597187325296166138e-01	1.329831439387974257e+01	1.510607689797470954e+01	1.628875338516298044e+01	1.452765035409749217e+01	1.506576759426665468e+01	1.477668399491647122e+01	1.513540157001659914e+01	1.514711431702997402e+01	1.526717168404930547e+01	1.641442587540775122e+01	9.878751312322398007e+03	4.557882677597443433e+01	6.700060065099233952e+01	1.436103845198384192e+02	6.361041317258999683e-01	1.630496212109282084e+01	1.862882046261608338e+01	2.016084010365929302e+01	1.755530070819498434e+01	1.792320185519997722e+01	1.830336798983294244e+01	1.872913647336653398e+01	1.904422863405994804e+01	1.911767670143194664e+01	2.028718508414883814e+01
2.180000000000000071e+01	9.750790370565482590e+03	1.309893911748543616e+01	1.250406534297382422e+01	8.853048928630690284e+01	0.000000000000000000e+00	4.188657515677511434e+00	4.537846204050583587e+00	4.672493229674039128e+00	5.444699291805016550e+00	6.469284934658458219e+00	4.185820091095565409e+00	4.354196859966799060e+00	3.314883598175576651e+00	3.715656631901385509e+00	4.926244689345339545e+00	9.782603518616073416e+03	2.121613622540938593e+01	2.616869933815357996e+01	1.024735779764867800e+02	0.000000000000000000e+00	7.281828757838756161e+00	8.060589768691958312e+00	8.544579948170351713e+00	8.472349645902507831e+00	9.359642467329228666e+00	7.738743378881116186e+00	7.947931763316733011e+00	7.365775132421121363e+00	7.566161649284025792e+00	8.775622344672669328e+00	9.814416666666666060e+03	2.933333333333333215e+01	3.983333333333333570e+01	1.164166666666666714e+02	0.000000000000000000e+00	1.037500000000000000e+01	1.158333333333333393e+01	1.241666666666666607e+01	1.150000000000000000e+01	1.225000000000000000e+01	1.129166666666666607e+01	1.154166666666666607e+01	1.141666666666666607e+01	1.141666666666666607e+01	1.262500000000000000e+01	9.846229814717258705e+03	3.745053044125727837e+01	5.349796732851309145e+01	1.303597553568465628e+02	0.000000000000000000e+00	1.346817124216124384e+01	1.510607689797470954e+01	1.628875338516298044e+01	1.452765035409749217e+01	1.514035753267077133e+01	1.484458995445221596e+01	1.513540157001659914e+01	1.546755820091221167e+01	1.526717168404930547e+01	1.647437765532733067e+01	9.878042962767849531e+03	4.556772754918122814e+01	6.716260132369285429e+01	1.443028440470264400e+02	0.000000000000000000e+00	1.656134248432248768e+01	1.862882046261608338e+01	2.016084010365929302e+01	1.755530070819498434e+01	1.803071506534154267e+01	1.839751324223776763e+01	1.872913647336653398e+01	1.951844973515775550e+01	1.911767670143194664e+01	2.032375531065466134e+01
2.190000000000000213e+01	9.749700639820295692e+03	1.295712640842992158e+01	1.303544021683483933e+01	8.859007522513996946e+01	0.000000000000000000e+00	4.147252375398656987e+00	4.627095972685707714e+00	4.797186661139104302e+00	5.377345911962263081e+00	6.502935000263274645e+00	4.246569458176900902e+00	4.354196859966799060e+00	3.314883598175576651e+00	3.715656631901385509e+00	5.014506477834002496e+00	9.781746153243480876e+03	2.122856320421496079e+01	2.635105344175075004e+01	1.028158709459033275e+02	0.000000000000000000e+00	7.281959521032661087e+00	8.146881319676186450e+00	8.648593330569552151e+00	8.522006289314465022e+00	9.459800833464971248e+00	7.789951395755117858e+00	7.947931763316733011e+00	7.365775132421121363e+00	7.566161649284025792e+00	8.840586572250334285e+00	9.813791666666666060e+03	2.950000000000000000e+01	3.966666666666666430e+01	1.170416666666666714e+02	0.000000000000000000e+00	1.041666666666666607e+01	1.166666666666666607e+01	1.250000000000000000e+01	1.166666666666666607e+01	1.241666666666666607e+01	1.133333333333333393e+01	1.154166666666666607e+01	1.141666666666666607e+01	1.141666666666666607e+01	1.266666666666666607e+01	9.845837180089851245e+03	3.777143679578503566e+01	5.298227989158257856e+01	1.312674623874300153e+02	0.000000000000000000e+00	1.355137381230067106e+01	1.518645201365714570e+01	1.635140666943044607e+01	1.481132704401886713e+01	1.537353249986836090e+01	1.487671527091154999e+01	1.513540157001659914e+01	1.546755820091221167e+01	1.526717168404930547e+01	1.649274676108299786e+01	9.877882693513036429e+03	4.604287359157007842e+01	6.629789311649848571e+01	1.454932581081933733e+02	0.000000000000000000e+00	1.668608095793467427e+01	1.870623736064762355e+01	2.020281333886089570e+01	1.795598742137106996e+01	1.833039833307005750e+01	1.842009720848976784e+01	1.872913647336653398e+01	1.951844973515775550e+01	1.911767670143194664e+01	2.031882685549933143e+01
2.200000000000000000e+01	9.748747835534340993e+03	1.327527187882401805e+01	1.405370953522976052e+01	8.874702396288824957e+01	0.000000000000000000e+00	4.294482624924218506e+00	4.602486757762231484e+00	4.906368848784788739e+00	5.423983282965709307e+00	6.403606070919095394e+00	4.284807242864737908e+00	4.464634553087856617e+00	3.314883598175576651e+00	3.715656631901385509e+00	5.132703145261030109e+00	9.780832251100502617e+03	2.151263593941200725e+01	2.688102143428154989e+01	1.031860119814441248e+02	0.000000000000000000e+00	7.376407979128776660e+00	8.155410045547782261e+00	8.786517757725727407e+00	8.566158308149521616e+00	9.430969702126214216e+00	7.829903621432368510e+00	8.044817276543927420e+00	7.365775132421121363e+00	7.566161649284025792e+00	8.962184905963848536e+00	9.812916666666666060e+03	2.975000000000000000e+01	3.970833333333333570e+01	1.176250000000000000e+02	0.000000000000000000e+00	1.045833333333333393e+01	1.170833333333333393e+01	1.266666666666666607e+01	1.170833333333333393e+01	1.245833333333333393e+01	1.137500000000000000e+01	1.162500000000000000e+01	1.141666666666666607e+01	1.141666666666666607e+01	1.279166666666666607e+01	9.845001082232829503e+03	3.798736406058799275e+01	5.253564523238512152e+01	1.320639880185558752e+02	0.000000000000000000e+00	1.354025868753789119e+01	1.526125662111888559e+01	1.654681557560760297e+01	1.485050835851714623e+01	1.548569696454045364e+01	1.492009637856763149e+01	1.520518272345607258e+01	1.546755820091221167e+01	1.526717168404930547e+01	1.662114842736948361e+01	9.877085497798991128e+03	4.622472812117598551e+01	6.536295713143691444e+01	1.465029760371117504e+02	0.000000000000000000e+00	1.662218404174245023e+01	1.881417990890443548e+01	2.042696448454854163e+01	1.799268338370095677e+01	1.851306059574757157e+01	1.846519275713526298e+01	1.878536544691214516e+01	1.951844973515775550e+01	1.911767670143194664e+01	2.045063018807230293e+01
2.210000000000000142e+01	9.746819977952573026e+03	1.283414241388835464e+01	1.410193401491465437e+01	8.879240335668913531e+01	1.866469698957041601e+02	4.228370759257740197e+00	4.602739452536144249e+00	5.085145141622054332e+00	5.438891302249707849e+00	6.313919042065324838e+00	4.230646287563299524e+00	4.579902791510233051e+00	3.375961595364039169e+00	3.821161809209439930e+00	5.132703145261030109e+00	9.779451655642953483e+03	2.141707120694417910e+01	2.688430034079065933e+01	1.035212016783445677e+02	1.981984849478520800e+02	7.364185379628869654e+00	8.176369726268072569e+00	8.917572570811026722e+00	8.636112317791521775e+00	9.448626187699328938e+00	7.823656477114982799e+00	8.123284729088450007e+00	7.437980797682019585e+00	7.639747571271387372e+00	8.962184905963848536e+00	9.812083333333333940e+03	3.000000000000000000e+01	3.966666666666666430e+01	1.182500000000000000e+02	2.097500000000000000e+02	1.050000000000000000e+01	1.175000000000000000e+01	1.275000000000000000e+01	1.183333333333333393e+01	1.258333333333333393e+01	1.141666666666666607e+01	1.166666666666666607e+01	1.150000000000000000e+01	1.145833333333333393e+01	1.279166666666666607e+01	9.844715011023714396e+03	3.858292879305582090e+01	5.244903299254266926e+01	1.329787983216554323e+02	2.213015150521479200e+02	1.363581462037113035e+01	1.532363027373192743e+01	1.658242742918897150e+01	1.503055434887514608e+01	1.571804047896733891e+01	1.500967685621834846e+01	1.521004860424488214e+01	1.556201920231798042e+01	1.527691909539528048e+01	1.662114842736948361e+01	9.877346688714094853e+03	4.716585758611164181e+01	6.523139931841868133e+01	1.477075966433108647e+02	2.328530301042958399e+02	1.677162924074226069e+01	1.889726054746385486e+01	2.041485485837794656e+01	1.822777536441696000e+01	1.885274762460134212e+01	1.860268704577003263e+01	1.875343054182309999e+01	1.962403840463596083e+01	1.909550485745722881e+01	2.045063018807230293e+01
2.220000000000000284e+01	9.745842687744510840e+03	1.378673181770443534e+01	1.330845169725734323e+01	8.939313556198868582e+01	1.895382473199584012e+02	4.191360462325894432e+00	4.629939071675231332e+00	5.181173144500669459e+00	5.489726838447052337e+00	6.538407896383253259e+00	4.335271579931774255e+00	4.627422890182724124e+00	3.461004712659196514e+00	3.821161809209439930e+00	5.132703145261030109e+00	9.778504677205588450e+03	2.214336590885221767e+01	2.636255918196200554e+01	1.041549011143276715e+02	2.046441236599792148e+02	7.366513564496280253e+00	8.231636202504283517e+00	9.007253238917002136e+00	8.703196752556859650e+00	9.602537281524959667e+00	7.917635789965887128e+00	8.209544778424694655e+00	7.522169022996265220e+00	7.639747571271387372e+00	8.962184905963848536e+00	9.811166666666666060e+03	3.050000000000000000e+01	3.941666666666666430e+01	1.189166666666666714e+02	2.197500000000000000e+02	1.054166666666666607e+01	1.183333333333333393e+01	1.283333333333333393e+01	1.191666666666666607e+01	1.266666666666666607e+01	1.150000000000000000e+01	1.179166666666666607e+01	1.158333333333333393e+01	1.145833333333333393e+01	1.279166666666666607e+01	9.843828656127743670e+03	3.885663409114778233e+01	5.247077415137132306e+01	1.336784322190056571e+02	2.348558763400207852e+02	1.371681976883705190e+01	1.543503046416238433e+01	1.665941342774966571e+01	1.513013658077647250e+01	1.573079605180837248e+01	1.508236421003411287e+01	1.537378855490863749e+01	1.564449764367040174e+01	1.527691909539528048e+01	1.662114842736948361e+01	9.876490645588821280e+03	4.721326818229556466e+01	6.552488163607598892e+01	1.484401977713446570e+02	2.499617526800415988e+02	1.689197287100743949e+01	1.903672759499143652e+01	2.048549352216599928e+01	1.834360649488628070e+01	1.879492543695008067e+01	1.866472842006822574e+01	1.895591044315060714e+01	1.970566195400747134e+01	1.909550485745722881e+01	2.045063018807230293e+01
2.230000000000000071e+01	9.744637321375927058e+03	1.413098291140943985e+01	1.335697740027117320e+01	8.954317974041811112e+01	5.275574826583540755e+01	4.191360462325894432e+00	4.629939071675231332e+00	5.137865174570571902e+00	5.596875762567151469e+00	6.932794003014648432e+00	4.331045642402837181e+00	4.627422890182724124e+00	3.342236773475493194e+00	3.821161809209439930e+00	5.094542155837402220e+00	9.777464494021296559e+03	2.254465812237138778e+01	2.636598870013558837e+01	1.044590898702090556e+02	6.000287413291770378e+01	7.366513564496280253e+00	8.231636202504283517e+00	9.048099253951953358e+00	8.798437881283575734e+00	9.862230334840656809e+00	7.936356154534751184e+00	8.209544778424694655e+00	7.483618386737746597e+00	7.639747571271387372e+00	8.963937744585368961e+00	9.810291666666666060e+03	3.095833333333333215e+01	3.937500000000000000e+01	1.193750000000000000e+02	6.725000000000000000e+01	1.054166666666666607e+01	1.183333333333333393e+01	1.295833333333333393e+01	1.200000000000000000e+01	1.279166666666666607e+01	1.154166666666666607e+01	1.179166666666666607e+01	1.162500000000000000e+01	1.145833333333333393e+01	1.283333333333333393e+01	9.843118839312035561e+03	3.937200854429527652e+01	5.238401129986441163e+01	1.342909101297909444e+02	7.449712586708230333e+01	1.371681976883705190e+01	1.543503046416238433e+01	1.686856741271471449e+01	1.520156211871642427e+01	1.572110299849267534e+01	1.514697717879858097e+01	1.537378855490863749e+01	1.576638161326225429e+01	1.527691909539528048e+01	1.670272892208129889e+01	9.875946011957405062e+03	4.778568375525722445e+01	6.539302259972882325e+01	1.492068202595818889e+02	8.174425173416459245e+01	1.689197287100743949e+01	1.903672759499143652e+01	2.077880149209609684e+01	1.840312423743284853e+01	1.865053933031868283e+01	1.875228769093049408e+01	1.895591044315060714e+01	1.990776322652450858e+01	1.909550485745722881e+01	2.057212451082926563e+01
2.240000000000000213e+01	9.744180473338083175e+03	1.369640382142165080e+01	1.463124021536963326e+01	8.926456984737863820e+01	4.969792073963521517e-01	4.260974420536448370e+00	4.564904241393277218e+00	5.020860530942784727e+00	5.704496776074949871e+00	7.116762452898228730e+00	4.331045642402837181e+00	4.627422890182724124e+00	3.606738105246257931e+00	3.839159896340705203e+00	5.165428027445362780e+00	9.777027736669040678e+03	2.228570191071082718e+01	2.694062010768481485e+01	1.046322849236893120e+02	3.227656270364842594e+00	7.422153876934890704e+00	8.219952120696639497e+00	9.010430265471391920e+00	8.873081721370807529e+00	1.001671455978244651e+01	7.936356154534751184e+00	8.209544778424694655e+00	7.699202385956462003e+00	7.711246614837019564e+00	9.020214013722680946e+00	9.809875000000000000e+03	3.087500000000000000e+01	3.925000000000000000e+01	1.200000000000000000e+02	5.958333333333333037e+00	1.058333333333333393e+01	1.187500000000000000e+01	1.300000000000000000e+01	1.204166666666666607e+01	1.291666666666666607e+01	1.154166666666666607e+01	1.179166666666666607e+01	1.179166666666666607e+01	1.158333333333333393e+01	1.287500000000000000e+01	9.842722263330959322e+03	3.946429808928917282e+01	5.155937989231518515e+01	1.353677150763106738e+02	8.689010396301823036e+00	1.374451278973177715e+01	1.553004787930336050e+01	1.698956973452860808e+01	1.521025161196252462e+01	1.581661877355088563e+01	1.514697717879858097e+01	1.537378855490863749e+01	1.588413094737687103e+01	1.545542005182964829e+01	1.672978598627731728e+01	9.875569526661916825e+03	4.805359617857834564e+01	6.386875978463037029e+01	1.507354301526213760e+02	1.141968745927031392e+01	1.690569224613021859e+01	1.918509575860672101e+01	2.097913946905721616e+01	1.837883655725838139e+01	1.871657088043510342e+01	1.875228769093049408e+01	1.895591044315060714e+01	1.997659522808707422e+01	1.932750677032596087e+01	2.058457197255463811e+01
2.250000000000000000e+01	9.743534696137390711e+03	1.430021052325789910e+01	1.479588952650565403e+01	8.931076510827357140e+01	-8.299687361450258649e-01	4.260974420536448370e+00	4.564904241393277218e+00	5.020860530942784727e+00	5.656393505113720188e+00	7.116762452898228730e+00	4.443850003132035376e+00	4.699688480322435247e+00	3.522106289833844883e+00	3.839159896340705203e+00	5.165428027445362780e+00	9.776350681402029295e+03	2.262927192829561562e+01	2.723127809658615917e+01	1.047595492208034500e+02	-1.858177014058462473e-01	7.422153876934890704e+00	8.219952120696639497e+00	9.010430265471391920e+00	8.869863419223527501e+00	1.001671455978244651e+01	8.013591668232685095e+00	8.266510906827884142e+00	7.698553144916922442e+00	7.711246614837019564e+00	9.020214013722680946e+00	9.809166666666666060e+03	3.095833333333333215e+01	3.966666666666666430e+01	1.202083333333333286e+02	4.583333333333333148e-01	1.058333333333333393e+01	1.187500000000000000e+01	1.300000000000000000e+01	1.208333333333333393e+01	1.291666666666666607e+01	1.158333333333333393e+01	1.183333333333333393e+01	1.187500000000000000e+01	1.158333333333333393e+01	1.287500000000000000e+01	9.841982651931302826e+03	3.928739473837104867e+01	5.210205523674716943e+01	1.356571174458632072e+02	1.102484368072512932e+00	1.374451278973177715e+01	1.553004787930336050e+01	1.698956973452860808e+01	1.529680324744314035e+01	1.581661877355088563e+01	1.515307499843398276e+01	1.540015575983878371e+01	1.605144685508307845e+01	1.545542005182964829e+01	1.672978598627731728e+01	9.874798637195941410e+03	4.761645614340876875e+01	6.453744380682766746e+01	1.511059015583930716e+02	1.746635402811692384e+00	1.690569224613021859e+01	1.918509575860672101e+01	2.097913946905721616e+01	1.851027316155294855e+01	1.871657088043510342e+01	1.872281666353463336e+01	1.896697818634423172e+01	2.022789371016615689e+01	1.932750677032596087e+01	2.058457197255463811e+01
2.260000000000000142e+01	9.742036676755549706e+03	1.331180892013935591e+01	1.536796224283018475e+01	8.981899972951573830e+01	-3.579859602760600001e-01	4.288576008339957113e+00	4.564904241393277218e+00	5.020860530942784727e+00	5.831835687899578957e+00	7.284523933505917981e+00	4.464634553087856617e+00	4.656678403765410756e+00	3.531825847929821904e+00	4.082081159282030747e+00	5.165428027445362780e+00	9.775351671711106974e+03	2.194757112673634225e+01	2.764231445474842275e+01	1.053261665314245334e+02	-1.581596468046966852e-01	7.519288004169978556e+00	8.219952120696639497e+00	9.010430265471391920e+00	9.020084510616456441e+00	1.014226196675295810e+01	8.044817276543927420e+00	8.265839201882705822e+00	7.724246257298243989e+00	7.895207246307682780e+00	9.020214013722680946e+00	9.808666666666666060e+03	3.058333333333333215e+01	3.991666666666666430e+01	1.208333333333333286e+02	4.166666666666666435e-02	1.075000000000000000e+01	1.187500000000000000e+01	1.300000000000000000e+01	1.220833333333333393e+01	1.300000000000000000e+01	1.162500000000000000e+01	1.187500000000000000e+01	1.191666666666666607e+01	1.170833333333333393e+01	1.287500000000000000e+01	9.841981661622225147e+03	3.921909553993032205e+01	5.219101887858490585e+01	1.363405001352421095e+02	2.414929801380300001e-01	1.398071199583002056e+01	1.553004787930336050e+01	1.698956973452860808e+01	1.539658215605021141e+01	1.585773803324704190e+01	1.520518272345607258e+01	1.548416079811729418e+01	1.610908707603508816e+01	1.552145942035898507e+01	1.672978598627731728e+01	9.875296656577782414e+03	4.785485774652730839e+01	6.446537109050314029e+01	1.518476669371509047e+02	4.413192936093933705e-01	1.721142399166004111e+01	1.918509575860672101e+01	2.097913946905721616e+01	1.858483097876708712e+01	1.871547606649408380e+01	1.878536544691214516e+01	1.909332159623458836e+01	2.030150748540351202e+01	1.933458550738463799e+01	2.058457197255463811e+01
2.270000000000000284e+01	9.741191377517683577e+03	1.365955432607641740e+01	1.498849041120914549e+01	9.050225233451729423e+01	0.000000000000000000e+00	4.386227645643078432e+00	4.564904241393277218e+00	5.115356750388542650e+00	5.938891302249707849e+00	7.429799280888954804e+00	4.464634553087856617e+00	4.547436343521952473e+00	3.693376137081925137e+00	4.082081159282030747e+00	5.172493229674037352e+00	9.774574855425509668e+03	2.220477716303820870e+01	2.747341187227124237e+01	1.059177928339253043e+02	0.000000000000000000e+00	7.630613822821539216e+00	8.219952120696639497e+00	9.078511708527603474e+00	9.136112317791521775e+00	1.023573297377781088e+01	8.044817276543927420e+00	8.232051505094309718e+00	7.846688068540962568e+00	7.895207246307682780e+00	9.044579948170351713e+00	9.807958333333333940e+03	3.075000000000000000e+01	3.995833333333333570e+01	1.213333333333333286e+02	0.000000000000000000e+00	1.087500000000000000e+01	1.187500000000000000e+01	1.304166666666666607e+01	1.233333333333333393e+01	1.304166666666666607e+01	1.162500000000000000e+01	1.191666666666666607e+01	1.200000000000000000e+01	1.170833333333333393e+01	1.291666666666666607e+01	9.841341811241158211e+03	3.929522283696179130e+01	5.244325479439542903e+01	1.367488738327413387e+02	0.000000000000000000e+00	1.411938617717846078e+01	1.553004787930336050e+01	1.700482162480572867e+01	1.553055434887514608e+01	1.584760035955552127e+01	1.520518272345607258e+01	1.560128182823902243e+01	1.615331193145903654e+01	1.552145942035898507e+01	1.678875338516298044e+01	9.874725289148984302e+03	4.784044567392358260e+01	6.492817625545752946e+01	1.521644143321493630e+02	0.000000000000000000e+00	1.736377235435692157e+01	1.918509575860672101e+01	2.096797658294478950e+01	1.872777536441696000e+01	1.865353405244437823e+01	1.878536544691214516e+01	1.928589698981138056e+01	2.030662386291807309e+01	1.933458550738463799e+01	2.066084010365929657e+01
2.280000000000000071e+01	9.740232397944610057e+03	1.266612745918965288e+01	1.548397950926445787e+01	9.098069711546912686e+01	0.000000000000000000e+00	4.310692939131195445e+00	4.638464813033983170e+00	5.115356750388542650e+00	6.055387670117730714e+00	7.548092698194795780e+00	4.464634553087856617e+00	4.547687601962640436e+00	3.693376137081925137e+00	4.150657923214668088e+00	5.384226894136091346e+00	9.773845365638971998e+03	2.152056372959482644e+01	2.795032308796556109e+01	1.063653485577345634e+02	0.000000000000000000e+00	7.613679802898930760e+00	8.277565739850324178e+00	9.078511708527603474e+00	9.215193835058865801e+00	1.031571301576406441e+01	8.044817276543927420e+00	8.294677134314653699e+00	7.846688068540962568e+00	7.950328961607334044e+00	9.192113447068045673e+00	9.807458333333333940e+03	3.037500000000000000e+01	4.041666666666666430e+01	1.217500000000000000e+02	0.000000000000000000e+00	1.091666666666666607e+01	1.191666666666666607e+01	1.304166666666666607e+01	1.237500000000000000e+01	1.308333333333333393e+01	1.162500000000000000e+01	1.204166666666666607e+01	1.200000000000000000e+01	1.175000000000000000e+01	1.300000000000000000e+01	9.841071301027695881e+03	3.922943627040517356e+01	5.288301024536777106e+01	1.371346514422654366e+02	0.000000000000000000e+00	1.421965353043440139e+01	1.555576759348300797e+01	1.700482162480572867e+01	1.553480616494113420e+01	1.585095365090260344e+01	1.520518272345607258e+01	1.578865619901867845e+01	1.615331193145903654e+01	1.554967103839266684e+01	1.680788655293195433e+01	9.874684268722057823e+03	4.808387254081034712e+01	6.534935382406887072e+01	1.525193028845308731e+02	0.000000000000000000e+00	1.752264039420213493e+01	1.919486852029934809e+01	2.096797658294478950e+01	1.869461232988226840e+01	1.861857396847187118e+01	1.878536544691214516e+01	1.953564573137069260e+01	2.030662386291807309e+01	1.934934207678533369e+01	2.061577310586390865e+01
2.290000000000000213e+01	9.739489274781579297e+03	1.271074681615159463e+01	1.567209151987017890e+01	9.078211257160283765e+01	0.000000000000000000e+00	4.310692939131195445e+00	4.638464813033983170e+00	5.168859952944158564e+00	6.041802833698240782e+00	7.548092698194795780e+00	4.464634553087856617e+00	4.701781919769118190e+00	3.566621599595407588e+00	4.150657923214668088e+00	5.513290033882825014e+00	9.773161304057455709e+03	2.152204007474246339e+01	2.823187909326842160e+01	1.064118896191347545e+02	0.000000000000000000e+00	7.613679802898930760e+00	8.277565739850324178e+00	9.126096643138746245e+00	9.229234750182452984e+00	1.031571301576406441e+01	8.044817276543927420e+00	8.413390959884559095e+00	7.804144133131036831e+00	7.950328961607334044e+00	9.298311683608080358e+00	9.806833333333333940e+03	3.033333333333333215e+01	4.079166666666666430e+01	1.220416666666666714e+02	0.000000000000000000e+00	1.091666666666666607e+01	1.191666666666666607e+01	1.308333333333333393e+01	1.241666666666666607e+01	1.308333333333333393e+01	1.162500000000000000e+01	1.212500000000000000e+01	1.204166666666666607e+01	1.175000000000000000e+01	1.308333333333333393e+01	9.840505362609212170e+03	3.914462659192420091e+01	5.335145424006491055e+01	1.376714437141986025e+02	0.000000000000000000e+00	1.421965353043440139e+01	1.555576759348300797e+01	1.704057002352791983e+01	1.560409858315087916e+01	1.585095365090260344e+01	1.520518272345607258e+01	1.583660904011544091e+01	1.627918920020229621e+01	1.554967103839266684e+01	1.686835498305858749e+01	9.874177391885088582e+03	4.795591985051507322e+01	6.591124181346314970e+01	1.533012207617305194e+02	0.000000000000000000e+00	1.752264039420213493e+01	1.919486852029934809e+01	2.099780671372251106e+01	1.879153049963509048e+01	1.861857396847187118e+01	1.878536544691214516e+01	1.954821808023088181e+01	2.051671173373792456e+01	1.934934207678533369e+01	2.065337663278384284e+01
2.300000000000000000e+01	9.738513310069141880e+03	1.304367966656849731e+01	1.606540201985993832e+01	9.058627877748511992e+01	0.000000000000000000e+00	4.421516450176945945e+00	4.638464813033983170e+00	5.168859952944158564e+00	5.917194113956166568e+00	7.518084626998549069e+00	4.699688480322436135e+00	4.658958819139755292e+00	3.707614973033653172e+00	4.150657923214668088e+00	5.513290033882825014e+00	9.772423321701237001e+03	2.166767316661758258e+01	2.836603434326330131e+01	1.066473060554092172e+02	0.000000000000000000e+00	7.731591558421806454e+00	8.277565739850324178e+00	9.126096643138746245e+00	9.208597056978083728e+00	1.032154231349927542e+01	8.266510906827885918e+00	8.433646076236545497e+00	7.937140819850159623e+00	7.950328961607334044e+00	9.298311683608080358e+00	9.806333333333333940e+03	3.029166666666666785e+01	4.066666666666666430e+01	1.227083333333333286e+02	0.000000000000000000e+00	1.104166666666666607e+01	1.191666666666666607e+01	1.308333333333333393e+01	1.250000000000000000e+01	1.312500000000000000e+01	1.183333333333333393e+01	1.220833333333333393e+01	1.216666666666666607e+01	1.175000000000000000e+01	1.308333333333333393e+01	9.840243344965430879e+03	3.891566016671575312e+01	5.296729899007002729e+01	1.387693606112574400e+02	0.000000000000000000e+00	1.435174177491152570e+01	1.555576759348300797e+01	1.704057002352791983e+01	1.579140294302191627e+01	1.592845768650072458e+01	1.540015575983878193e+01	1.598302059043012235e+01	1.639619251348317164e+01	1.554967103839266684e+01	1.686835498305858749e+01	9.874153356597525999e+03	4.753965366676483484e+01	6.526793131347338317e+01	1.548303878891815373e+02	0.000000000000000000e+00	1.766181688315638709e+01	1.919486852029934809e+01	2.099780671372251106e+01	1.908280588604383254e+01	1.873191537300144915e+01	1.896697818634423172e+01	1.975770784752691256e+01	2.062571836029967898e+01	1.934934207678533369e+01	2.065337663278384284e+01
2.310000000000000142e+01	9.737327642513388128e+03	1.271514651638877069e+01	1.626291369750367366e+01	9.094141401263189550e+01	1.769705490644063843e+02	4.553487325280088704e+00	4.742819647640919456e+00	5.292543908252457463e+00	5.934116271685011768e+00	7.518084626998549069e+00	4.524854379487771361e+00	4.761119353779676544e+00	3.470288539289384744e+00	4.067696041255003614e+00	5.549369811927698848e+00	9.771497154590028003e+03	2.144090659152772105e+01	2.852729018208516720e+01	1.071582070063159478e+02	1.890477745322031922e+02	7.818410329306711759e+00	8.371409823820460616e+00	9.250438620792895250e+00	9.237891469175838921e+00	1.032154231349927542e+01	8.220760523077219162e+00	8.505559676889838272e+00	7.860144269644692372e+00	7.929681353960834400e+00	9.378851572630516387e+00	9.805666666666666060e+03	3.016666666666666785e+01	4.079166666666666430e+01	1.233750000000000000e+02	2.011250000000000000e+02	1.108333333333333393e+01	1.200000000000000000e+01	1.320833333333333393e+01	1.254166666666666607e+01	1.312500000000000000e+01	1.191666666666666607e+01	1.225000000000000000e+01	1.225000000000000000e+01	1.179166666666666607e+01	1.320833333333333393e+01	9.839836178743304117e+03	3.889242674180561465e+01	5.305604315124816139e+01	1.395917929936840380e+02	2.132022254677968078e+02	1.434825633735995609e+01	1.562859017617953938e+01	1.716622804587377260e+01	1.584544186415749323e+01	1.592845768650072458e+01	1.561257281025611299e+01	1.599444032311016173e+01	1.663985573035530763e+01	1.565365197937249775e+01	1.703781509403615146e+01	9.874005690819943993e+03	4.761818681694456501e+01	6.532041963582965138e+01	1.558085859873681045e+02	2.252794509355936157e+02	1.761317934138658003e+01	1.925718035235907877e+01	2.112412275841420950e+01	1.914921706164832216e+01	1.873191537300144915e+01	1.930847895384556168e+01	1.973888064622032346e+01	2.102971146071061526e+01	1.951563729207832765e+01	2.086729685473896723e+01
2.320000000000000284e+01	9.736167641850908694e+03	1.277614675411688694e+01	1.715345893147135925e+01	9.096153658169792777e+01	1.957659656364156433e+02	4.553487325280088704e+00	4.601874770845520324e+00	5.328510241122570434e+00	5.934116271685011768e+00	7.578981795253262099e+00	4.561362131859533875e+00	4.753338676396616336e+00	3.602799430860804009e+00	4.067696041255003614e+00	5.549369811927698848e+00	9.770437987592122226e+03	2.161724004372511132e+01	2.911839613240234570e+01	1.073557682908489710e+02	2.080496494848744931e+02	7.818410329306711759e+00	8.342604052089427569e+00	9.289255120561286105e+00	9.237891469175838921e+00	1.037282423095996364e+01	8.280681065929766049e+00	8.522502671531640317e+00	7.968066382097068967e+00	7.929681353960834400e+00	9.378851572630516387e+00	9.804708333333333940e+03	3.045833333333333215e+01	4.108333333333333570e+01	1.237500000000000000e+02	2.203333333333333428e+02	1.108333333333333393e+01	1.208333333333333393e+01	1.325000000000000000e+01	1.254166666666666607e+01	1.316666666666666607e+01	1.200000000000000000e+01	1.229166666666666607e+01	1.233333333333333393e+01	1.179166666666666607e+01	1.320833333333333393e+01	9.838978679074545653e+03	3.929942662294155298e+01	5.304827053426432570e+01	1.401442317091510290e+02	2.326170171817921926e+02	1.434825633735995609e+01	1.582406261457724028e+01	1.721074487943871389e+01	1.584544186415749323e+01	1.596050910237336851e+01	1.571931893407023395e+01	1.606083066180169183e+01	1.669860028456960066e+01	1.565365197937249775e+01	1.703781509403615146e+01	9.873249024815759185e+03	4.814051991254977736e+01	6.501320773519530860e+01	1.565384634183020580e+02	2.449007010302510423e+02	1.761317934138658003e+01	1.956479189582114842e+01	2.117148975887742779e+01	1.914921706164832216e+01	1.875435153808006916e+01	1.943863786814046790e+01	1.982999465693671581e+01	2.106386723580586562e+01	1.951563729207832765e+01	2.086729685473896723e+01
2.330000000000000071e+01	9.735656206524776280e+03	1.316936655453806182e+01	1.762621255316300051e+01	9.089708908256031350e+01	5.339082140217546879e+01	4.553487325280088704e+00	4.229629038635967397e+00	5.328510241122570434e+00	5.934116271685011768e+00	7.581636058535069722e+00	4.458786245262049697e+00	4.681173144500669459e+00	3.662302675554068188e+00	4.067696041255003614e+00	5.428690837574420058e+00	9.769973936595721170e+03	2.168884994393569698e+01	2.943810627658150025e+01	1.075735445412801567e+02	5.977874403442107365e+01	7.818410329306711759e+00	8.218981185984651106e+00	9.289255120561286105e+00	9.237891469175838921e+00	1.039498469593420182e+01	8.291893122631025292e+00	8.507253238917002136e+00	8.039484671110367131e+00	7.929681353960834400e+00	9.360178752120543066e+00	9.804291666666666060e+03	3.020833333333333215e+01	4.125000000000000000e+01	1.242500000000000000e+02	6.616666666666667140e+01	1.108333333333333393e+01	1.220833333333333393e+01	1.325000000000000000e+01	1.254166666666666607e+01	1.320833333333333393e+01	1.212500000000000000e+01	1.233333333333333393e+01	1.241666666666666607e+01	1.179166666666666607e+01	1.329166666666666607e+01	9.838609396737610950e+03	3.872781672273096376e+01	5.306189372341849975e+01	1.409264554587198290e+02	7.255458929891227626e+01	1.434825633735995609e+01	1.619768548068201852e+01	1.721074487943871389e+01	1.584544186415749323e+01	1.602168197073246603e+01	1.595810687736897471e+01	1.615941342774966571e+01	1.679384866222296324e+01	1.565365197937249775e+01	1.722315458121278908e+01	9.872927126808555840e+03	4.724730011212859893e+01	6.487378744683699949e+01	1.576029109174396865e+02	7.894251193115786691e+01	1.761317934138658003e+01	2.018703762803070134e+01	2.117148975887742779e+01	1.914921706164832216e+01	1.883503060813159635e+01	1.979121375473794942e+01	1.998549352216599928e+01	2.117103065777926219e+01	1.951563729207832765e+01	2.115464249575891387e+01
2.340000000000000213e+01	9.734884638468976846e+03	1.314004727734959488e+01	1.869752363266222517e+01	9.094111413944841615e+01	1.197034751633674787e+00	4.661964077669586537e+00	4.307498295037429870e+00	5.344357548341003294e+00	5.934116271685011768e+00	7.447034751633673899e+00	4.419898174572480798e+00	4.681173144500669459e+00	3.662302675554068188e+00	3.987598469373454968e+00	5.466384185862702694e+00	9.769150652567821453e+03	2.167419030534146174e+01	3.022376181633111258e+01	1.077830570697242081e+02	4.119350709150170431e+00	7.893482038834793713e+00	8.278749147518714935e+00	9.318012107503834685e+00	9.237891469175838921e+00	1.036935070915017043e+01	8.314115753952908250e+00	8.507253238917002136e+00	8.039484671110367131e+00	7.910465901353394003e+00	9.399858759598018310e+00	9.803416666666666060e+03	3.020833333333333215e+01	4.175000000000000000e+01	1.246250000000000000e+02	7.041666666666666963e+00	1.112500000000000000e+01	1.225000000000000000e+01	1.329166666666666607e+01	1.254166666666666607e+01	1.329166666666666607e+01	1.220833333333333393e+01	1.233333333333333393e+01	1.241666666666666607e+01	1.183333333333333393e+01	1.333333333333333393e+01	9.837682680765510668e+03	3.874247636132520256e+01	5.327623818366888742e+01	1.414669429302757919e+02	9.963982624183163495e+00	1.435651796116520629e+01	1.622125085248128329e+01	1.726532122582949569e+01	1.584544186415749323e+01	1.621398262418316349e+01	1.610255091271375960e+01	1.615941342774966571e+01	1.679384866222296324e+01	1.575620076531327385e+01	1.726680790706864954e+01	9.871948694864355275e+03	4.727661938931706942e+01	6.480247636733777483e+01	1.583088858605515838e+02	1.288629858169965914e+01	1.758803592233041257e+01	2.019250170496257013e+01	2.123897578499232708e+01	1.914921706164832216e+01	1.913629858169965914e+01	1.999676849209418705e+01	1.998549352216599928e+01	2.117103065777926219e+01	1.967906819729321199e+01	2.120028248080396338e+01
2.350000000000000000e+01	9.732607265422622731e+03	1.144959282014623980e+01	1.894521135452247407e+01	9.191244850540117284e+01	-1.128388269044834136e+00	4.722060725499249045e+00	4.365356750388544427e+00	5.344357548341003294e+00	5.952177911974080082e+00	7.447034751633673899e+00	4.523279842523588279e+00	4.648528242580073133e+00	3.767097984642713726e+00	3.814883598175576651e+00	5.676244689345339545e+00	9.767657799377977426e+03	2.078729641007311812e+01	3.032677234392790666e+01	1.086853909193672507e+02	-2.308608011890836975e-01	8.006863696082957560e+00	8.328511708527605251e+00	9.318012107503834685e+00	9.267755622653707448e+00	1.036935070915017043e+01	8.469973254595126733e+00	8.553430787956703085e+00	8.154382325654690788e+00	7.865775132421121363e+00	9.525622344672669328e+00	9.802708333333333940e+03	3.012500000000000000e+01	4.170833333333333570e+01	1.254583333333333286e+02	6.666666666666666297e-01	1.129166666666666607e+01	1.229166666666666607e+01	1.329166666666666607e+01	1.258333333333333393e+01	1.329166666666666607e+01	1.241666666666666607e+01	1.245833333333333393e+01	1.254166666666666607e+01	1.191666666666666607e+01	1.337500000000000000e+01	9.837758867288690453e+03	3.946270358992688188e+01	5.308989432273876474e+01	1.422312757472994065e+02	1.564194134522416846e+00	1.457646963725037459e+01	1.625482162480572867e+01	1.726532122582949569e+01	1.589891104401296040e+01	1.621398262418316349e+01	1.636336007873820364e+01	1.636323587870996477e+01	1.692895100767864136e+01	1.596755820091221167e+01	1.722437765532733067e+01	9.872809401244045148e+03	4.880040717985376375e+01	6.447145531214420089e+01	1.590042181612654986e+02	2.461721602378167173e+00	1.786127260783408133e+01	2.021797658294478595e+01	2.123897578499232708e+01	1.921448875469258866e+01	1.913629858169965914e+01	2.031005349080974298e+01	2.026813842408659383e+01	2.131623534869061842e+01	2.001844973515775550e+01	2.107375531065466134e+01
2.360000000000000142e+01	9.730986897561888327e+03	1.080445391825684354e+01	2.035216780381632518e+01	9.170233792439732667e+01	-4.694374650592331721e-01	4.621914285553109458e+00	4.365356750388544427e+00	5.257305706942856816e+00	6.041797695216069464e+00	7.447034751633673899e+00	4.523279842523588279e+00	4.648528242580073133e+00	3.886271249566835451e+00	3.753788748764678829e+00	5.755970780915480312e+00	9.766368448780944163e+03	2.061056029246175569e+01	3.115525056857482866e+01	1.087886689621986704e+02	-1.930520658629499287e-01	7.998457142776555173e+00	8.328511708527605251e+00	9.295319520138095370e+00	9.354232180941368213e+00	1.036935070915017043e+01	8.469973254595126733e+00	8.553430787956703085e+00	8.234802291450083800e+00	7.876894374382339414e+00	9.607152057124407563e+00	9.801750000000000000e+03	3.041666666666666785e+01	4.195833333333333570e+01	1.258750000000000000e+02	8.333333333333332871e-02	1.137500000000000000e+01	1.229166666666666607e+01	1.333333333333333393e+01	1.266666666666666607e+01	1.329166666666666607e+01	1.241666666666666607e+01	1.245833333333333393e+01	1.258333333333333393e+01	1.200000000000000000e+01	1.345833333333333393e+01	9.837131551219055837e+03	4.022277304087158001e+01	5.276141609809184274e+01	1.429613310378013296e+02	3.597187325296165583e-01	1.475154285722344483e+01	1.625482162480572867e+01	1.737134714652857070e+01	1.597910115239196394e+01	1.621398262418316349e+01	1.636336007873820364e+01	1.636323587870996477e+01	1.693186437521658405e+01	1.612310562561766147e+01	1.730951460954226206e+01	9.872513102438111673e+03	5.002887941507648861e+01	6.356449886285034268e+01	1.600476620756026591e+02	6.361041317258998573e-01	1.812808571444688965e+01	2.021797658294478595e+01	2.140936095972381281e+01	1.929153563811726357e+01	1.913629858169965914e+01	2.031005349080974298e+01	2.026813842408659383e+01	2.128039541709983240e+01	2.024621125123532295e+01	2.116069588575118843e+01
2.370000000000000284e+01	9.730247065788331383e+03	1.067592812527504620e+01	2.030078804728618991e+01	9.199342836163683046e+01	0.000000000000000000e+00	4.621914285553109458e+00	4.365356750388544427e+00	5.396506272700269946e+00	6.010811126948090610e+00	7.447034751633673899e+00	4.520860530942784727e+00	4.648528242580073133e+00	3.987629644002367968e+00	3.753788748764678829e+00	5.755970780915480312e+00	9.765748532894165692e+03	2.042129739597085702e+01	3.133789402364309495e+01	1.091008808474850724e+02	0.000000000000000000e+00	7.998457142776555173e+00	8.328511708527605251e+00	9.427419803016801936e+00	9.380405563474045749e+00	1.036935070915017043e+01	8.510430265471391920e+00	8.553430787956703085e+00	8.306314822001183984e+00	7.876894374382339414e+00	9.607152057124407563e+00	9.801250000000000000e+03	3.016666666666666785e+01	4.237500000000000000e+01	1.262083333333333286e+02	0.000000000000000000e+00	1.137500000000000000e+01	1.229166666666666607e+01	1.345833333333333393e+01	1.275000000000000000e+01	1.329166666666666607e+01	1.250000000000000000e+01	1.245833333333333393e+01	1.262500000000000000e+01	1.200000000000000000e+01	1.345833333333333393e+01	9.836751467105834308e+03	3.991203593736247512e+01	5.341210597635690505e+01	1.433157858191815706e+02	0.000000000000000000e+00	1.475154285722344483e+01	1.625482162480572867e+01	1.748924686364986769e+01	1.611959443652595425e+01	1.621398262418316349e+01	1.648956973452860808e+01	1.636323587870996477e+01	1.694368517799881602e+01	1.612310562561766147e+01	1.730951460954226206e+01	9.872252934211668617e+03	4.965740520805829306e+01	6.444921195271381009e+01	1.604232383050298267e+02	0.000000000000000000e+00	1.812808571444688965e+01	2.021797658294478595e+01	2.152016039396639968e+01	1.948918887305190850e+01	1.913629858169965914e+01	2.047913946905721616e+01	2.026813842408659383e+01	2.126237035599763203e+01	2.024621125123532295e+01	2.116069588575118843e+01
2.380000000000000071e+01	9.729653234954043000e+03	1.084000837230969339e+01	2.058545275861208168e+01	9.213159535010038326e+01	0.000000000000000000e+00	4.651984173255745425e+00	4.316619269356900546e+00	5.500539741774719715e+00	6.010811126948090610e+00	7.540617601005744852e+00	4.420068735827696216e+00	4.562962371969297770e+00	4.096729404783078010e+00	3.879337017174023572e+00	5.754033307585165957e+00	9.765201617477021500e+03	2.046167085282151277e+01	3.143855971263937477e+01	1.095032976750501916e+02	0.000000000000000000e+00	8.055158753294540119e+00	8.345809634678449385e+00	9.521103204220693783e+00	9.380405563474045749e+00	1.043697546716953894e+01	8.501701034580515071e+00	8.552314519317981478e+00	8.402531369058205968e+00	7.981335175253678749e+00	9.627016653792583867e+00	9.800750000000000000e+03	3.008333333333333215e+01	4.229166666666666430e+01	1.268750000000000000e+02	0.000000000000000000e+00	1.145833333333333393e+01	1.237500000000000000e+01	1.354166666666666607e+01	1.275000000000000000e+01	1.333333333333333393e+01	1.258333333333333393e+01	1.254166666666666607e+01	1.270833333333333393e+01	1.208333333333333393e+01	1.350000000000000000e+01	9.836298382522978500e+03	3.970499581384515153e+01	5.314477362069395383e+01	1.442467023249498084e+02	0.000000000000000000e+00	1.486150791337212773e+01	1.640419036532155062e+01	1.756223012911263837e+01	1.611959443652595425e+01	1.622969119949712891e+01	1.666496563208615100e+01	1.653101881401535067e+01	1.701413529760846188e+01	1.618533149141298821e+01	1.737298334620741613e+01	9.871846765045957000e+03	4.932665829435697447e+01	6.399788057472125047e+01	1.616184046498996167e+02	0.000000000000000000e+00	1.826468249341092331e+01	2.043338073064310123e+01	2.158279359155861243e+01	1.948918887305190850e+01	1.912604906566092211e+01	2.074659793083897341e+01	2.052037096136403349e+01	2.131993726188358806e+01	2.028732964949264428e+01	2.124596669241483227e+01
2.390000000000000213e+01	9.729057655699078168e+03	1.091507813423650930e+01	1.999318863764743170e+01	9.320964173173454981e+01	0.000000000000000000e+00	4.717670016874731864e+00	4.233010868539389904e+00	5.549469558742718078e+00	6.010811126948090610e+00	7.588097183318095240e+00	4.574470645641696365e+00	4.824189611772809805e+00	4.394007399218558874e+00	4.008507832986389019e+00	5.731861575913405282e+00	9.764695494516206963e+03	2.047837240045159035e+01	3.095492765215704623e+01	1.104589875325339392e+02	0.000000000000000000e+00	8.108835008437365488e+00	8.324838767603027989e+00	9.608068112704692965e+00	9.380405563474045749e+00	1.050238192499238110e+01	8.641401989487516033e+00	8.766261472553072309e+00	8.613670366275947288e+00	8.087587249826526659e+00	9.636764121290035234e+00	9.800333333333333940e+03	3.004166666666666785e+01	4.191666666666666430e+01	1.277083333333333286e+02	0.000000000000000000e+00	1.150000000000000000e+01	1.241666666666666607e+01	1.366666666666666607e+01	1.275000000000000000e+01	1.341666666666666607e+01	1.270833333333333393e+01	1.270833333333333393e+01	1.283333333333333393e+01	1.216666666666666607e+01	1.354166666666666607e+01	9.835971172150460916e+03	3.960496093288174535e+01	5.287840568117628237e+01	1.449576791341327180e+02	0.000000000000000000e+00	1.489116499156263451e+01	1.650849456573030238e+01	1.772526522062863918e+01	1.611959443652595425e+01	1.633095140834095105e+01	1.677526467717915182e+01	1.665040519411359554e+01	1.705299630039072056e+01	1.624574608350680549e+01	1.744656921204329691e+01	9.871609010967589711e+03	4.916825519909682640e+01	6.384014469568589334e+01	1.622070249349321216e+02	0.000000000000000000e+00	1.828232998312526902e+01	2.060032246479394047e+01	2.178386377459061407e+01	1.948918887305190850e+01	1.924523615001523780e+01	2.084219602102497149e+01	2.059247705489385893e+01	2.127265926744810898e+01	2.032482550034694313e+01	2.135147175741992598e+01
2.400000000000000000e+01	9.728090181149531418e+03	1.084046065995370611e+01	1.892589847386709678e+01	9.419014711649811034e+01	0.000000000000000000e+00	4.681240253050448885e+00	4.293792793766993299e+00	5.445426661597185358e+00	6.034468858238810185e+00	7.588097183318095240e+00	4.574470645641696365e+00	4.777969350936951187e+00	4.672139862645575903e+00	4.219509444323792380e+00	5.925729994893239372e+00	9.763899257241433588e+03	2.039939699664351735e+01	3.044211590360021802e+01	1.112825735582490552e+02	0.000000000000000000e+00	8.132286793191891405e+00	8.376063063550162724e+00	9.618546664131926605e+00	9.413067762452737242e+00	1.050238192499238110e+01	8.641401989487516033e+00	8.805651342135142556e+00	8.794403264656121877e+00	8.255588055495229227e+00	9.754531664113287093e+00	9.799708333333333940e+03	2.995833333333333215e+01	4.195833333333333570e+01	1.283750000000000000e+02	0.000000000000000000e+00	1.158333333333333393e+01	1.245833333333333393e+01	1.379166666666666607e+01	1.279166666666666607e+01	1.341666666666666607e+01	1.270833333333333393e+01	1.283333333333333393e+01	1.291666666666666607e+01	1.229166666666666607e+01	1.358333333333333393e+01	9.835517409425234291e+03	3.951726967002314694e+01	5.347455076306645338e+01	1.454674264417509448e+02	0.000000000000000000e+00	1.503437987347477645e+01	1.654060360311650513e+01	1.796478666920140554e+01	1.617026557088059491e+01	1.633095140834095105e+01	1.677526467717915182e+01	1.686101532453152529e+01	1.703893006867721027e+01	1.632774527783810470e+01	1.741213500255338076e+01	9.871326485517136462e+03	4.907620600671295819e+01	6.499076819279957817e+01	1.625598528835018897e+02	0.000000000000000000e+00	1.848542641361621719e+01	2.062287387289967455e+01	2.213790667173614679e+01	1.954886447509452196e+01	1.924523615001523780e+01	2.084219602102497149e+01	2.088869731572971489e+01	2.116119347068775625e+01	2.036382388900953799e+01	2.124093667177342937e+01
2.410000000000000142e+01	9.726062814025945045e+03	1.081472989279885510e+01	1.887211088837638329e+01	9.478814430219557607e+01	1.781156076959254051e+02	4.749621222555564515e+00	4.187935105348728371e+00	5.531825847929821904e+00	5.820155328901043923e+00	7.802092925115561073e+00	4.688597974978176097e+00	4.865555345796821030e+00	4.855472184752922971e+00	4.403081831086455011e+00	5.884921646714165178e+00	9.762343907012973432e+03	2.059486494639942578e+01	3.029022211085485949e+01	1.120399054844311166e+02	1.906411371812960169e+02	8.187310611277782257e+00	8.427300886007696334e+00	9.724246257298243989e+00	9.347577664450522406e+00	1.063021312922444750e+01	8.740132320822421974e+00	8.911944339565078366e+00	8.927736092376461485e+00	8.368207582209894468e+00	9.775794156690416514e+00	9.798625000000000000e+03	3.037500000000000000e+01	4.170833333333333570e+01	1.292916666666666572e+02	2.031666666666666572e+02	1.162500000000000000e+01	1.266666666666666607e+01	1.391666666666666607e+01	1.287500000000000000e+01	1.345833333333333393e+01	1.279166666666666607e+01	1.295833333333333393e+01	1.300000000000000000e+01	1.233333333333333393e+01	1.366666666666666607e+01	9.834906092987026568e+03	4.015513505360057422e+01	5.312644455581181546e+01	1.465434278489021835e+02	2.156921961520372975e+02	1.506268938872221774e+01	1.690603244732563581e+01	1.810908707603508816e+01	1.640242233554947759e+01	1.628645353744222035e+01	1.684320101251091018e+01	1.700472232710158949e+01	1.707226390762353674e+01	1.629845908445677338e+01	1.755753917664291563e+01	9.871187185974054955e+03	4.993527010720114845e+01	6.454455577829028812e+01	1.637951890311377383e+02	2.282177256374079093e+02	1.850037877744443549e+01	2.114539822798460378e+01	2.230150748540351202e+01	1.992984467109895519e+01	1.911457374155110500e+01	2.089473535835515605e+01	2.105111132086984682e+01	2.114452781524707703e+01	2.026358483558021106e+01	2.144841168661916697e+01
2.420000000000000284e+01	9.723358863262759769e+03	1.028242814019715468e+01	1.885365006588972392e+01	9.524275438404276883e+01	1.995107006739695237e+02	4.749621222555564515e+00	4.312319067292836650e+00	5.722655529479609982e+00	5.719890110719481946e+00	7.802092925115561073e+00	4.688597974978176097e+00	5.073413686523807975e+00	4.887339253841279429e+00	4.403081831086455011e+00	6.067696041255003614e+00	9.760346098298046854e+03	2.062038073676524164e+01	3.040599169961152981e+01	1.124963771920213844e+02	2.110678503369847476e+02	8.187310611277782257e+00	8.510326200313084399e+00	9.840494431406472842e+00	9.359945055359741417e+00	1.063021312922444750e+01	8.740132320822421974e+00	9.057540176595237469e+00	8.964502960253973640e+00	8.368207582209894468e+00	9.929681353960834400e+00	9.797333333333333940e+03	3.095833333333333215e+01	4.195833333333333570e+01	1.297500000000000000e+02	2.226250000000000000e+02	1.162500000000000000e+01	1.270833333333333393e+01	1.395833333333333393e+01	1.300000000000000000e+01	1.345833333333333393e+01	1.279166666666666607e+01	1.304166666666666607e+01	1.304166666666666607e+01	1.233333333333333393e+01	1.379166666666666607e+01	9.834320568368621025e+03	4.129628592990142266e+01	5.351067496705513804e+01	1.470036228079786156e+02	2.341821496630152524e+02	1.506268938872221774e+01	1.690634046635358345e+01	1.807617223526019501e+01	1.664005494464025858e+01	1.628645353744222035e+01	1.684320101251091018e+01	1.702579315673809646e+01	1.711883037307935851e+01	1.629845908445677338e+01	1.765365197937249775e+01	9.871307803403908110e+03	5.163423852646950962e+01	6.506301660077694748e+01	1.642572456159572312e+02	2.457392993260304763e+02	1.850037877744443549e+01	2.110434759937383120e+01	2.219401113718705787e+01	2.028010988928051717e+01	1.911457374155110500e+01	2.089473535835515605e+01	2.100991964680952506e+01	2.119599407949205272e+01	2.026358483558021106e+01	2.151563729207832765e+01
2.430000000000000071e+01	9.722691414084727512e+03	1.085027800568370893e+01	1.898030528254865956e+01	9.540630138269857241e+01	5.355661081003810864e+01	4.698485013211040950e+00	4.312319067292836650e+00	5.722655529479609982e+00	5.514506477834002496e+00	7.802092925115561073e+00	4.654770569076468689e+00	5.076967114049960372e+00	4.887339253841279429e+00	4.483812932559934517e+00	6.457518666466585344e+00	9.759533207042364666e+03	2.109180566950852054e+01	3.051098597460766371e+01	1.128281506913492933e+02	6.031997207168571862e+01	8.182575839938852624e+00	8.510326200313084399e+00	9.840494431406472842e+00	9.340586572250334285e+00	1.063021312922444750e+01	8.744051951204902196e+00	9.100983557024980186e+00	8.964502960253973640e+00	8.429406466279967702e+00	1.018709266656662571e+01	9.796375000000000000e+03	3.133333333333333215e+01	4.204166666666666430e+01	1.302500000000000000e+02	6.708333333333332860e+01	1.166666666666666607e+01	1.270833333333333393e+01	1.395833333333333393e+01	1.316666666666666607e+01	1.345833333333333393e+01	1.283333333333333393e+01	1.312500000000000000e+01	1.304166666666666607e+01	1.237500000000000000e+01	1.391666666666666607e+01	9.833216792957635334e+03	4.157486099715814021e+01	5.357234735872566489e+01	1.476718493086507067e+02	7.384669459498093147e+01	1.515075749339447952e+01	1.690634046635358345e+01	1.807617223526019501e+01	1.699274676108299786e+01	1.628645353744222035e+01	1.692261471546176566e+01	1.714901644297501804e+01	1.711883037307935851e+01	1.632059353372003230e+01	1.764624066676670822e+01	9.870058585915272488e+03	5.181638866098295182e+01	6.510302805078467259e+01	1.650936986173014134e+02	8.061005585662854855e+01	1.863484832012229120e+01	2.110434759937383120e+01	2.219401113718705787e+01	2.081882685549933143e+01	1.911457374155110500e+01	2.101189609759019916e+01	2.117303288595003963e+01	2.119599407949205272e+01	2.026618706744006460e+01	2.137581466686674503e+01
2.440000000000000213e+01	9.721821522050542626e+03	1.117965394900075182e+01	1.888910512409511000e+01	9.604089874008309380e+01	1.923616332500865056e+00	4.792670755612463473e+00	4.315956101706220238e+00	5.752176899834401169e+00	5.571161809209440818e+00	7.843145750507619418e+00	4.683286707491120637e+00	5.084722340950971642e+00	4.887339253841279429e+00	4.712814915851160968e+00	6.415414492615363784e+00	9.758681594358604343e+03	2.123566030783371161e+01	3.048621922871422285e+01	1.135621160367082183e+02	4.232641499583765565e+00	8.250502044472899144e+00	8.616311384186442268e+00	9.938588449917201473e+00	9.389747571271387372e+00	1.067157287525381015e+01	8.779143353745560319e+00	9.146527837142151895e+00	8.964502960253973640e+00	8.585574124592247003e+00	1.022854057964101493e+01	9.795541666666666060e+03	3.129166666666666785e+01	4.208333333333333570e+01	1.310833333333333428e+02	6.541666666666666963e+00	1.170833333333333393e+01	1.291666666666666607e+01	1.412500000000000000e+01	1.320833333333333393e+01	1.350000000000000000e+01	1.287500000000000000e+01	1.320833333333333393e+01	1.304166666666666607e+01	1.245833333333333393e+01	1.404166666666666607e+01	9.832401738974727778e+03	4.134767302549962409e+01	5.368044743795245211e+01	1.486045506299584531e+02	8.850691833749568360e+00	1.516616462219376871e+01	1.721702194914688988e+01	1.831141155008279853e+01	1.702691909539527870e+01	1.632842712474619162e+01	1.697085664625443968e+01	1.727013882952451596e+01	1.711883037307935851e+01	1.633109254207441907e+01	1.785479275369231544e+01	9.869261811282789495e+03	5.140367938433258388e+01	6.527756154257156140e+01	1.661257679265835918e+02	1.115971700083246887e+01	1.862399591105420527e+01	2.151737723162711191e+01	2.249782310016559705e+01	2.084550485745722881e+01	1.915685424949237969e+01	2.106671329250887936e+01	2.133194432571569621e+01	2.119599407949205272e+01	2.020385175081550599e+01	2.166791884071796659e+01
2.450000000000000000e+01	9.720305199065422130e+03	1.122968486271876642e+01	1.812474097241884863e+01	9.682297997584517191e+01	-1.033006504530928460e+00	5.060455919870173958e+00	4.182035999671819937e+00	5.838698079369638805e+00	5.650657923214668088e+00	7.845250267809005251e+00	4.745499546309886796e+00	5.154770569076470466e+00	4.887339253841279429e+00	4.904495142542772079e+00	6.415414492615363784e+00	9.757506766199378035e+03	2.148984243135938499e+01	2.985403715287609216e+01	1.143906566545892645e+02	-1.831699189321308596e-01	8.405227959935086091e+00	8.611851333169243006e+00	1.004434903968481940e+01	9.450328961607333156e+00	1.075595846723783566e+01	8.893583106488275547e+00	9.244051951204902196e+00	8.964502960253973640e+00	8.723080904604719521e+00	1.022854057964101493e+01	9.794708333333333940e+03	3.175000000000000000e+01	4.158333333333333570e+01	1.319583333333333428e+02	6.666666666666666297e-01	1.175000000000000000e+01	1.304166666666666607e+01	1.425000000000000000e+01	1.325000000000000000e+01	1.366666666666666607e+01	1.304166666666666607e+01	1.333333333333333393e+01	1.304166666666666607e+01	1.254166666666666607e+01	1.404166666666666607e+01	9.831909900467289845e+03	4.201015756864061501e+01	5.331262951379058279e+01	1.495260100120774212e+02	1.516503252265464230e+00	1.509477204006491391e+01	1.747148200016408737e+01	1.845565096031518237e+01	1.704967103839266684e+01	1.657737486609549649e+01	1.718975022684505660e+01	1.742261471546176566e+01	1.711883037307935851e+01	1.636025242872861440e+01	1.785479275369231544e+01	9.869111467601245749e+03	5.227031513728123002e+01	6.504192569424782278e+01	1.670936866908215279e+02	2.366339837864261497e+00	1.843954408012982782e+01	2.190129733366151044e+01	2.266130192063036120e+01	2.084934207678533369e+01	1.948808306552432867e+01	2.133783378702344535e+01	2.151189609759019561e+01	2.119599407949205272e+01	2.017883819079056096e+01	2.166791884071796659e+01
2.460000000000000142e+01	9.719698335862756721e+03	1.083187796157807625e+01	1.801351040326576580e+01	9.739658225200699349e+01	-4.694374650592331721e-01	4.985317506589078462e+00	4.360103457584729725e+00	5.838698079369638805e+00	5.753338676396618112e+00	7.949885432881145242e+00	4.745499546309886796e+00	5.234310021052678508e+00	4.752176899834401169e+00	4.628907204140261911e+00	6.535338750517165174e+00	9.757036667931377451e+03	2.127010564745570420e+01	2.973592186829954898e+01	1.149274577926701681e+02	-1.930520658629499287e-01	8.388492086627872268e+00	8.763385062125697900e+00	1.004434903968481940e+01	9.522502671531642093e+00	1.082910938310723914e+01	8.893583106488275547e+00	9.304655010526339254e+00	8.938588449917201473e+00	8.626953602070130955e+00	1.030933604192524911e+01	9.794375000000000000e+03	3.170833333333333215e+01	4.145833333333333570e+01	1.324583333333333428e+02	8.333333333333332871e-02	1.179166666666666607e+01	1.316666666666666607e+01	1.425000000000000000e+01	1.329166666666666607e+01	1.370833333333333393e+01	1.304166666666666607e+01	1.337500000000000000e+01	1.312500000000000000e+01	1.262500000000000000e+01	1.408333333333333393e+01	9.831713332068622549e+03	4.214656101921096365e+01	5.318074479836712243e+01	1.499892088739965175e+02	3.597187325296165583e-01	1.519484124670545988e+01	1.756994827120763603e+01	1.845565096031518237e+01	1.706083066180168828e+01	1.658755728355942693e+01	1.718975022684505660e+01	1.744534498947366075e+01	1.731141155008279853e+01	1.662304639792986904e+01	1.785733062474141875e+01	9.869051664137243279e+03	5.258478870508858449e+01	6.490315626340090205e+01	1.675200844146596921e+02	6.361041317258998573e-01	1.859801582674425191e+01	2.197322987574860065e+01	2.266130192063036120e+01	2.082999465693671226e+01	1.946678123378552172e+01	2.133783378702344535e+01	2.151568997894732149e+01	2.149782310016559705e+01	2.062109279585973809e+01	2.163132791614950179e+01
2.470000000000000284e+01	9.718529947387281936e+03	1.045837394415813293e+01	1.765024044222451849e+01	9.750539802617925034e+01	0.000000000000000000e+00	4.913153502657769067e+00	4.360103457584729725e+00	5.738320992474477578e+00	5.651001495185504098e+00	8.179607125052740457e+00	4.658832029266593011e+00	5.234310021052678508e+00	4.727340732551891023e+00	4.677576485093215553e+00	6.480557574289671940e+00	9.756160807026973998e+03	2.114585363874573432e+01	2.949178688777892887e+01	1.152735323464229538e+02	0.000000000000000000e+00	8.373243417995551496e+00	8.763385062125697900e+00	1.001499382957057094e+01	9.533834080926084198e+00	1.102730356252637023e+01	8.871082681299963468e+00	9.304655010526339254e+00	8.947003699609279437e+00	8.692954909213273851e+00	1.030277878714483641e+01	9.793791666666666060e+03	3.183333333333333215e+01	4.133333333333333570e+01	1.330416666666666572e+02	0.000000000000000000e+00	1.183333333333333393e+01	1.316666666666666607e+01	1.429166666666666607e+01	1.341666666666666607e+01	1.387500000000000000e+01	1.308333333333333393e+01	1.337500000000000000e+01	1.316666666666666607e+01	1.270833333333333393e+01	1.412500000000000000e+01	9.831422526306358122e+03	4.252081302792092998e+01	5.317487977888774253e+01	1.508098009869103748e+02	0.000000000000000000e+00	1.529342324867111635e+01	1.756994827120763603e+01	1.856833950376276121e+01	1.729949925240724795e+01	1.672269643747362977e+01	1.729558398536670438e+01	1.744534498947366075e+01	1.738632963372405271e+01	1.672371175745339400e+01	1.794722121285516536e+01	9.869053385946050184e+03	5.320829272250853137e+01	6.501642622444215647e+01	1.685779353071540640e+02	0.000000000000000000e+00	1.875351316400890056e+01	2.197322987574860065e+01	2.284501234085885457e+01	2.118233183814782805e+01	1.957039287494725954e+01	2.150783463740007306e+01	2.151568997894732149e+01	2.160599260078144113e+01	2.073909018157345230e+01	2.176944242571032717e+01
2.480000000000000071e+01	9.717817026749828074e+03	1.057414897420491684e+01	1.737824744871759108e+01	9.769599960461610522e+01	0.000000000000000000e+00	4.871179537383915736e+00	4.360103457584729725e+00	5.835356225429332966e+00	5.777639643596999441e+00	8.088097183318094352e+00	4.512830009501886508e+00	5.234310021052678508e+00	4.938361573472212385e+00	4.724000581443661417e+00	6.520187583129846587e+00	9.755616846708247976e+03	2.116207448710245842e+01	2.927245705769212947e+01	1.156813331356413812e+02	0.000000000000000000e+00	8.393923102025290461e+00	8.763385062125697900e+00	1.012601144604800041e+01	9.617986488465167128e+00	1.100238192499238110e+01	8.839748338084277179e+00	9.304655010526339254e+00	9.094180786736107081e+00	8.737000290721830709e+00	1.038509379156492329e+01	9.793416666666666060e+03	3.175000000000000000e+01	4.116666666666666430e+01	1.336666666666666572e+02	0.000000000000000000e+00	1.191666666666666607e+01	1.316666666666666607e+01	1.441666666666666607e+01	1.345833333333333393e+01	1.391666666666666607e+01	1.316666666666666607e+01	1.337500000000000000e+01	1.325000000000000000e+01	1.275000000000000000e+01	1.425000000000000000e+01	9.831216486625084144e+03	4.233792551289754158e+01	5.306087627564119913e+01	1.516520001976919332e+02	0.000000000000000000e+00	1.543941023130804169e+01	1.756994827120763603e+01	1.870732188728533174e+01	1.729868017820150072e+01	1.683095140834095105e+01	1.749358499524905497e+01	1.744534498947366075e+01	1.740581921326389292e+01	1.676299970927816929e+01	1.811490620843507671e+01	9.869016306583504047e+03	5.292585102579508316e+01	6.495508588461574107e+01	1.696373337287172092e+02	0.000000000000000000e+00	1.896215379594941552e+01	2.197322987574860065e+01	2.299797710790399918e+01	2.113902702306966930e+01	1.974523615001523780e+01	2.182050332383144564e+01	2.151568997894732149e+01	2.156163842652778584e+01	2.077599941855633858e+01	2.197981241687015341e+01
2.490000000000000213e+01	9.716903692627873170e+03	1.040114945635122368e+01	1.771380087244883583e+01	9.778041745065408463e+01	0.000000000000000000e+00	4.871179537383915736e+00	4.190766222815581088e+00	5.835356225429332966e+00	5.689750324093346023e+00	8.084061816094955333e+00	4.413522572125625487e+00	5.234310021052678508e+00	4.938361573472212385e+00	4.833878727239724782e+00	6.633068716398988762e+00	9.754910179647269615e+03	2.103390806150894576e+01	2.946106710289108577e+01	1.159943753919937137e+02	0.000000000000000000e+00	8.393923102025290461e+00	8.741216444741123581e+00	1.012601144604800041e+01	9.594875162046673012e+00	1.106286424138081159e+01	8.831761286062812744e+00	9.304655010526339254e+00	9.094180786736107081e+00	8.812772696953196316e+00	1.050403435819949394e+01	9.792916666666666060e+03	3.166666666666666785e+01	4.120833333333333570e+01	1.342083333333333428e+02	0.000000000000000000e+00	1.191666666666666607e+01	1.329166666666666607e+01	1.441666666666666607e+01	1.350000000000000000e+01	1.404166666666666607e+01	1.325000000000000000e+01	1.337500000000000000e+01	1.325000000000000000e+01	1.279166666666666607e+01	1.437500000000000000e+01	9.830923153686062506e+03	4.229942527182438994e+01	5.295559956377558564e+01	1.524222912746729719e+02	0.000000000000000000e+00	1.543941023130804169e+01	1.784211688859220857e+01	1.870732188728533174e+01	1.740512483795332699e+01	1.702046909195252056e+01	1.766823871393718548e+01	1.744534498947366075e+01	1.740581921326389292e+01	1.677056063638013583e+01	1.824596564180050606e+01	9.868929640705458951e+03	5.293218387698210847e+01	6.470286579421784268e+01	1.706362492160126010e+02	0.000000000000000000e+00	1.896215379594941552e+01	2.239256711051775284e+01	2.299797710790399918e+01	2.131024967590665398e+01	1.999927151723837682e+01	2.208647742787437451e+01	2.151568997894732149e+01	2.156163842652778584e+01	2.074945460609360737e+01	2.211693128360101213e+01
2.500000000000000000e+01	9.715371471308046239e+03	9.839195967894440287e+00	1.822646132035013622e+01	9.790964459794820129e+01	0.000000000000000000e+00	4.952541829378009020e+00	4.341497541558608120e+00	5.839745962155612702e+00	5.521293303232212679e+00	8.084061816094955333e+00	4.507605975720693436e+00	5.314231855030838503e+00	5.134417415834105825e+00	4.924126321530220451e+00	6.689750324093346023e+00	9.753748235654022210e+03	2.079459798394722014e+01	2.973823066017506989e+01	1.163923222989741078e+02	0.000000000000000000e+00	8.476270914689004954e+00	8.858248770779304948e+00	1.016987298107780546e+01	9.531479984949438489e+00	1.106286424138081159e+01	8.899636321193678867e+00	9.386282594182086214e+00	9.233875374583719875e+00	8.878729827431776300e+00	1.059487516204667301e+01	9.792125000000000000e+03	3.175000000000000000e+01	4.125000000000000000e+01	1.348750000000000000e+02	0.000000000000000000e+00	1.200000000000000000e+01	1.337500000000000000e+01	1.450000000000000000e+01	1.354166666666666607e+01	1.404166666666666607e+01	1.329166666666666607e+01	1.345833333333333393e+01	1.333333333333333393e+01	1.283333333333333393e+01	1.450000000000000000e+01	9.830501764345977790e+03	4.270540201605277986e+01	5.276176933982493011e+01	1.533576777010258922e+02	0.000000000000000000e+00	1.552372908531099505e+01	1.789175122922069505e+01	1.883012701892219454e+01	1.755185334838389366e+01	1.702046909195252056e+01	1.768369701213965328e+01	1.753038407248457986e+01	1.743279129208294620e+01	1.678793683923489155e+01	1.840512483795332699e+01	9.868878528691953761e+03	5.366080403210555971e+01	6.427353867964986023e+01	1.718403554020517845e+02	0.000000000000000000e+00	1.904745817062199009e+01	2.240850245844139010e+01	2.316025403784438907e+01	2.156204003010111947e+01	1.999927151723837682e+01	2.207572735761263871e+01	2.160243481163583112e+01	2.153224925083256380e+01	2.074254034513644740e+01	2.231024967590665398e+01
2.510000000000000142e+01	9.713850335826977243e+03	1.009871664722863116e+01	1.782907824263391916e+01	9.812444072008224794e+01	1.682559227000091084e+02	5.343503503180427217e+00	4.381242554380133214e+00	5.839745962155612702e+00	5.338806529312243754e+00	8.084061816094955333e+00	4.660258779161543075e+00	5.355472184752922971e+00	5.334722340950971642e+00	4.924126321530220451e+00	6.710549959013223820e+00	9.752571001246820742e+03	2.107019165694764951e+01	2.956037245465029173e+01	1.167497203600411240e+02	1.846696280166712256e+02	8.755085084923546646e+00	8.898954610523400532e+00	1.016987298107780546e+01	9.461069931322789728e+00	1.106286424138081159e+01	8.996796056247438500e+00	9.427736092376461485e+00	9.396527837142151895e+00	8.878729827431776300e+00	1.062610831283994450e+01	9.791291666666666060e+03	3.204166666666666430e+01	4.129166666666666430e+01	1.353750000000000000e+02	2.010833333333333428e+02	1.216666666666666607e+01	1.341666666666666607e+01	1.450000000000000000e+01	1.358333333333333393e+01	1.404166666666666607e+01	1.333333333333333393e+01	1.350000000000000000e+01	1.345833333333333393e+01	1.283333333333333393e+01	1.454166666666666607e+01	9.830012332086511378e+03	4.301314167638567909e+01	5.302296087868303687e+01	1.540002796399588760e+02	2.174970386499954600e+02	1.557824824840978550e+01	1.793437872280993162e+01	1.883012701892219454e+01	1.770559673534387812e+01	1.702046909195252056e+01	1.766987061041923113e+01	1.757226390762353674e+01	1.752013882952451596e+01	1.678793683923489155e+01	1.845722502049338587e+01	9.868732997506354877e+03	5.398461668610470099e+01	6.475425509069941654e+01	1.726255592799177521e+02	2.339107439666575772e+02	1.898982983015290671e+01	2.245209077895319894e+01	2.316025403784438907e+01	2.182786013735442410e+01	1.999927151723837682e+01	2.200640788750512655e+01	2.164452781524707703e+01	2.158194432571569621e+01	2.074254034513644740e+01	2.237278337432010744e+01
2.520000000000000284e+01	9.712092942494526142e+03	9.295441130964313459e+00	1.864143303748296887e+01	9.809732367516170370e+01	1.975756082496517934e+02	5.377541122892276704e+00	4.316681790696058840e+00	5.796778208495211970e+00	5.432280194574765630e+00	8.321082512939980802e+00	4.641682569989034945e+00	5.278381664466005319e+00	5.334722340950971642e+00	5.129569075850888282e+00	6.710549959013223820e+00	9.751296471247263980e+03	2.079355389881548888e+01	2.986238318540815229e+01	1.171111618375808519e+02	2.101628041248258967e+02	8.792937228112805315e+00	8.908340895348029420e+00	1.021088910424760599e+01	9.570306763954050666e+00	1.126470792313665648e+01	9.008341284994518361e+00	9.430857498899669622e+00	9.396527837142151895e+00	9.023117871258776290e+00	1.062610831283994450e+01	9.790500000000000000e+03	3.229166666666666430e+01	4.108333333333333570e+01	1.361250000000000000e+02	2.227500000000000000e+02	1.220833333333333393e+01	1.350000000000000000e+01	1.462500000000000000e+01	1.370833333333333393e+01	1.420833333333333393e+01	1.337500000000000000e+01	1.358333333333333393e+01	1.345833333333333393e+01	1.291666666666666607e+01	1.454166666666666607e+01	9.829703528752736020e+03	4.378977943451783972e+01	5.230428348125852267e+01	1.551388381624191481e+02	2.353371958751741033e+02	1.562372943855386254e+01	1.809165910465197058e+01	1.903911089575239401e+01	1.784635990271261718e+01	1.715195874353000960e+01	1.774165871500548164e+01	1.773580916776699823e+01	1.752013882952451596e+01	1.681021546207455586e+01	1.845722502049338587e+01	9.868907057505473858e+03	5.528789220236901514e+01	6.352523362918370253e+01	1.741526763248382963e+02	2.479243917503482066e+02	1.903912554377438937e+01	2.268331820930394116e+01	2.345322179150478803e+01	2.198438647209190222e+01	2.009558415372668705e+01	2.210831743001096328e+01	2.188828500220066076e+01	2.158194432571569621e+01	2.070376425748244387e+01	2.237278337432010744e+01
2.530000000000000071e+01	9.710058729909045724e+03	8.779577658035353949e+00	1.931571211898625151e+01	9.871364506070334244e+01	5.563495654676721358e+01	5.364023913295468127e+00	4.358726566192913765e+00	5.962302487540737772e+00	5.418333500033341465e+00	8.383428031067319708e+00	4.624308873926681329e+00	5.342236773475493194e+00	5.417096231345238877e+00	5.137865174570572790e+00	6.883068716398988762e+00	9.749633531621189832e+03	2.070228882901767520e+01	3.042868939282645613e+01	1.176693225303516783e+02	6.265081160671694249e+01	8.807011956647734507e+00	8.950196616429789032e+00	1.033531791043703585e+01	9.584166750016670733e+00	1.131671401553365897e+01	9.020487770296673702e+00	9.483618386737745709e+00	9.458548115672620327e+00	9.048099253951953358e+00	1.075403435819949394e+01	9.789208333333333940e+03	3.262500000000000000e+01	4.154166666666666430e+01	1.366250000000000000e+02	6.966666666666667140e+01	1.225000000000000000e+01	1.354166666666666607e+01	1.470833333333333393e+01	1.375000000000000000e+01	1.425000000000000000e+01	1.341666666666666607e+01	1.362500000000000000e+01	1.350000000000000000e+01	1.295833333333333393e+01	1.462500000000000000e+01	9.828783135045478048e+03	4.454771117098232480e+01	5.265464394050687247e+01	1.555806774696483217e+02	7.668252172661640031e+01	1.569298804335226549e+01	1.813313671690354312e+01	1.908134875622963023e+01	1.791583324998332927e+01	1.718328598446634103e+01	1.781284556303666022e+01	1.776638161326225429e+01	1.754145188432737967e+01	1.686856741271471449e+01	1.849596564180050606e+01	9.868357936757622156e+03	5.647042234196464960e+01	6.376762121434707353e+01	1.745363549392966434e+02	8.369837678656612923e+01	1.913597608670453099e+01	2.272460676714041838e+01	2.345436417912593186e+01	2.208166649996665853e+01	2.011657196893268207e+01	2.220902445940664904e+01	2.190776322652450858e+01	2.158290376865475935e+01	2.077880149209609328e+01	2.236693128360101213e+01
2.540000000000000213e+01	9.709278114132943301e+03	8.533958484783962462e+00	2.002761902229231339e+01	9.878681413784516963e+01	4.589120649478930503e-01	5.376004088945794734e+00	4.456145619937956326e+00	5.962302487540737772e+00	5.365928980531666781e+00	8.383428031067319708e+00	4.748124212746921202e+00	5.227340732551891023e+00	5.605934704150454806e+00	5.350844097266893584e+00	7.038497032023579791e+00	9.748993223733137711e+03	2.064197924239198301e+01	3.065964284447948884e+01	1.180184070689225848e+02	3.458622699140613044e+00	8.833835377806231293e+00	9.019739476635646014e+00	1.033531791043703585e+01	9.578797823599167316e+00	1.131671401553365897e+01	9.144895439706793638e+00	9.447003699609279437e+00	9.594634018741894366e+00	9.237922048633446792e+00	1.087341518267845686e+01	9.788708333333333940e+03	3.275000000000000000e+01	4.129166666666666430e+01	1.372500000000000000e+02	6.458333333333333037e+00	1.229166666666666607e+01	1.358333333333333393e+01	1.470833333333333393e+01	1.379166666666666607e+01	1.425000000000000000e+01	1.354166666666666607e+01	1.366666666666666607e+01	1.358333333333333393e+01	1.312500000000000000e+01	1.470833333333333393e+01	9.828423442933530168e+03	4.485802075760801699e+01	5.192369048885383620e+01	1.564815929310774152e+02	9.458043967526052143e+00	1.574949795552710086e+01	1.814692719003102184e+01	1.908134875622963023e+01	1.800453550973416483e+01	1.718328598446634103e+01	1.793843789362653851e+01	1.788632963372405271e+01	1.757203264792477171e+01	1.701207795136655321e+01	1.854325148398821099e+01	9.868138552533724578e+03	5.696604151521603399e+01	6.255571431104101521e+01	1.757131858621548304e+02	1.245775460171877214e+01	1.920732924438753741e+01	2.271052104672871153e+01	2.345436417912593186e+01	2.221740435280166537e+01	2.011657196893268207e+01	2.233520912058641272e+01	2.210599260078144113e+01	2.156073196251621482e+01	2.089915590273310642e+01	2.237816963464308628e+01
2.550000000000000000e+01	9.708466798006880708e+03	8.577737508536788624e+00	2.044263153153232437e+01	9.898921639381987347e+01	-7.523124382057235771e-01	5.597279144137020879e+00	4.456145619937956326e+00	5.962302487540737772e+00	5.374281639700321023e+00	8.408077286685651686e+00	4.748124212746921202e+00	5.392100879738604746e+00	5.649777955024282150e+00	5.434417274871096382e+00	7.296246804387941154e+00	9.748254232336772475e+03	2.060136875426839254e+01	3.095048243243282826e+01	1.184321081969099367e+02	-1.886562191028617885e-01	8.986139572068509551e+00	9.019739476635646014e+00	1.033531791043703585e+01	9.603807486516828362e+00	1.139153864334282673e+01	9.144895439706793638e+00	9.550217106535969336e+00	9.637388977512141963e+00	9.342208637435547303e+00	1.108562340219397058e+01	9.788041666666666060e+03	3.262500000000000000e+01	4.145833333333333570e+01	1.378750000000000000e+02	3.750000000000000000e-01	1.237500000000000000e+01	1.358333333333333393e+01	1.470833333333333393e+01	1.383333333333333393e+01	1.437500000000000000e+01	1.354166666666666607e+01	1.370833333333333393e+01	1.362500000000000000e+01	1.325000000000000000e+01	1.487500000000000000e+01	9.827829100996559646e+03	4.464863124573160746e+01	5.196618423423384314e+01	1.573178918030900491e+02	9.386562191028617885e-01	1.576386042793149045e+01	1.814692719003102184e+01	1.908134875622963023e+01	1.806285918014983949e+01	1.735846135665717327e+01	1.793843789362653851e+01	1.786644956013069674e+01	1.761261102248785804e+01	1.715779136256445270e+01	1.866437659780602942e+01	9.867616535326451412e+03	5.667226249146321493e+01	6.247403513513434348e+01	1.767607836061801265e+02	1.502312438205723577e+00	1.915272085586298090e+01	2.271052104672871153e+01	2.345436417912593186e+01	2.229238502696634683e+01	2.034192271331434654e+01	2.233520912058641272e+01	2.202456578692806488e+01	2.160022204497571607e+01	2.106558272512890539e+01	2.245375319561205885e+01
2.560000000000000142e+01	9.707255260020134301e+03	8.308570987756365156e+00	2.105584871417494952e+01	9.895204659054780905e+01	0.000000000000000000e+00	5.717670016874731864e+00	4.489400068042529668e+00	5.989000559052268358e+00	5.374281639700321023e+00	8.408077286685651686e+00	4.828969342220737815e+00	5.385732915903327367e+00	5.445426661597185358e+00	5.434417274871096382e+00	7.375915806214720760e+00	9.747273463343401090e+03	2.065428549387818435e+01	3.109042435708747476e+01	1.187676899619405759e+02	0.000000000000000000e+00	9.108835008437365488e+00	9.078033367354597871e+00	1.041116694619280025e+01	9.603807486516828362e+00	1.139153864334282673e+01	9.206151337777036758e+00	9.588699791284996721e+00	9.618546664131926605e+00	9.342208637435547303e+00	1.116712456977402823e+01	9.787291666666666060e+03	3.300000000000000000e+01	4.112500000000000000e+01	1.385833333333333428e+02	0.000000000000000000e+00	1.250000000000000000e+01	1.366666666666666607e+01	1.483333333333333393e+01	1.383333333333333393e+01	1.437500000000000000e+01	1.358333333333333393e+01	1.379166666666666607e+01	1.379166666666666607e+01	1.325000000000000000e+01	1.495833333333333393e+01	9.827309869989931030e+03	4.534571450612181565e+01	5.115957564291252879e+01	1.583989767047261239e+02	0.000000000000000000e+00	1.589116499156263451e+01	1.825529996597873605e+01	1.925549972047386760e+01	1.806285918014983949e+01	1.735846135665717327e+01	1.796051532888963109e+01	1.799463354204833365e+01	1.796478666920140554e+01	1.715779136256445270e+01	1.874954209689263962e+01	9.867328073313197820e+03	5.769142901224363129e+01	6.119415128582505048e+01	1.782146200761188766e+02	0.000000000000000000e+00	1.928232998312526902e+01	2.284393326529080070e+01	2.367766610761439949e+01	2.229238502696634683e+01	2.034192271331434654e+01	2.233769732444593004e+01	2.219760041743000301e+01	2.213790667173614679e+01	2.106558272512890539e+01	2.254075086045194709e+01
2.570000000000000284e+01	9.705836088201311213e+03	8.887890023767273107e+00	2.028773231096724317e+01	9.917372759639980018e+01	0.000000000000000000e+00	6.053487325280089593e+00	4.489400068042529668e+00	6.061158375953761279e+00	5.422929247811516973e+00	8.408077286685651686e+00	4.872619371470030103e+00	5.533400268007511613e+00	5.445426661597185358e+00	5.466384185862702694e+00	7.339159896340705203e+00	9.746168044100655607e+03	2.100644501188363478e+01	3.076886615548362158e+01	1.191493637981999001e+02	0.000000000000000000e+00	9.318410329306711759e+00	9.078033367354597871e+00	1.050974585464354760e+01	9.648964623905758486e+00	1.139153864334282673e+01	9.248809685735015051e+00	9.683366800670423657e+00	9.618546664131926605e+00	9.399858759598018310e+00	1.121124661483701956e+01	9.786500000000000000e+03	3.312500000000000000e+01	4.125000000000000000e+01	1.391250000000000000e+02	0.000000000000000000e+00	1.258333333333333393e+01	1.366666666666666607e+01	1.495833333333333393e+01	1.387500000000000000e+01	1.437500000000000000e+01	1.362500000000000000e+01	1.383333333333333393e+01	1.379166666666666607e+01	1.333333333333333393e+01	1.508333333333333393e+01	9.826831955899344393e+03	4.524355498811636522e+01	5.173113384451637842e+01	1.591006362018001141e+02	0.000000000000000000e+00	1.584825633735995609e+01	1.825529996597873605e+01	1.940692081202312025e+01	1.810103537609424151e+01	1.735846135665717327e+01	1.800119031426498495e+01	1.798329986599624419e+01	1.796478666920140554e+01	1.726680790706864954e+01	1.895542005182964829e+01	9.867163911798688787e+03	5.736210997623273045e+01	6.221226768903275683e+01	1.790762724036001998e+02	0.000000000000000000e+00	1.911317934138657648e+01	2.284393326529080070e+01	2.385550829071290480e+01	2.232707075218848303e+01	2.034192271331434654e+01	2.237738062852996990e+01	2.213326639865915624e+01	2.213790667173614679e+01	2.120028248080396338e+01	2.282750677032596087e+01
2.580000000000000071e+01	9.704387052175927238e+03	8.274351676649946086e+00	2.031989684100519966e+01	1.001580325931095388e+02	0.000000000000000000e+00	5.963479327829912080e+00	4.589138071566964072e+00	5.849656246983952812e+00	5.433022271583723750e+00	8.363660067555041877e+00	4.993592112494873447e+00	5.753402069161028365e+00	5.533400268007511613e+00	5.417096231345238877e+00	7.278560289200511235e+00	9.745006026087963619e+03	2.088717583832497127e+01	3.065994842050260161e+01	1.200165162965547694e+02	0.000000000000000000e+00	9.335906330581622115e+00	9.148735702450149887e+00	1.044566145682530944e+01	9.674844469125194024e+00	1.139016336711085309e+01	9.330129389580768873e+00	9.835034367913847220e+00	9.683366800670423657e+00	9.458548115672620327e+00	1.122261347793358865e+01	9.785625000000000000e+03	3.350000000000000000e+01	4.100000000000000000e+01	1.398750000000000000e+02	0.000000000000000000e+00	1.270833333333333393e+01	1.370833333333333393e+01	1.504166666666666607e+01	1.391666666666666607e+01	1.441666666666666607e+01	1.366666666666666607e+01	1.391666666666666607e+01	1.383333333333333393e+01	1.350000000000000000e+01	1.516666666666666607e+01	9.826243973912036381e+03	4.611282416167502873e+01	5.134005157949739839e+01	1.597334837034452448e+02	0.000000000000000000e+00	1.608076033608504574e+01	1.826793096421651796e+01	1.963767187650802271e+01	1.815848886420813812e+01	1.744316996622247729e+01	1.800320394375256328e+01	1.799829896541948671e+01	1.798329986599624419e+01	1.754145188432737967e+01	1.911071985539974349e+01	9.866862947824072762e+03	5.872564832335005747e+01	6.168010315899479679e+01	1.795919674068904612e+02	0.000000000000000000e+00	1.945318733883675577e+01	2.282752859509970378e+01	2.423367708634938111e+01	2.240031106174960840e+01	2.046967326577829027e+01	2.233974122083845870e+01	2.207993126417230201e+01	2.213326639865915624e+01	2.158290376865475935e+01	2.305477304413282269e+01
2.590000000000000213e+01	9.702611154624153642e+03	8.156572754151547144e+00	2.024886366766669354e+01	1.001865179150684071e+02	0.000000000000000000e+00	5.961529381861232935e+00	4.364727849799274750e+00	5.865295460650111536e+00	5.250498419367126246e+00	8.362682453492677581e+00	5.123490470261643281e+00	5.805988862812942131e+00	5.492165362599925160e+00	5.139071639404400926e+00	7.240183021468789448e+00	9.743618077312075911e+03	2.101578637707577357e+01	3.056193183383334855e+01	1.204057589575342035e+02	0.000000000000000000e+00	9.355764690930616467e+00	9.057363924899636487e+00	1.047431439699172273e+01	9.604415876350230974e+00	1.143134122674633879e+01	9.436745235130821641e+00	9.923827764739804991e+00	9.704416014633295617e+00	9.361202486368867426e+00	1.126592484406772776e+01	9.784625000000000000e+03	3.387500000000000000e+01	4.087500000000000000e+01	1.406250000000000000e+02	0.000000000000000000e+00	1.275000000000000000e+01	1.375000000000000000e+01	1.508333333333333393e+01	1.395833333333333393e+01	1.450000000000000000e+01	1.375000000000000000e+01	1.404166666666666607e+01	1.391666666666666607e+01	1.358333333333333393e+01	1.529166666666666607e+01	9.825631922687924089e+03	4.673421362292422998e+01	5.118806816616665145e+01	1.608442410424657965e+02	0.000000000000000000e+00	1.614423530906938353e+01	1.844263607510036351e+01	1.969235226967494512e+01	1.831225079031643688e+01	1.756865877325365943e+01	1.806325476486917836e+01	1.815950556859352716e+01	1.812891731870003653e+01	1.780546418029780043e+01	1.931740848926560261e+01	9.866638845375846358e+03	5.959342724584845286e+01	6.150113633233330290e+01	1.810634820849315929e+02	0.000000000000000000e+00	1.953847061813876707e+01	2.313527215020072703e+01	2.430137120601655454e+01	2.266616824729954160e+01	2.063731754650732242e+01	2.237650952973835672e+01	2.227734447052039002e+01	2.234116797073340877e+01	2.202759502726226515e+01	2.334315031186454092e+01
2.600000000000000000e+01	9.701719009921047473e+03	8.507241468742783752e+00	2.045850134476895121e+01	1.000542360619531621e+02	0.000000000000000000e+00	5.888064547321850029e+00	4.518422598081199837e+00	6.007578890643943126e+00	5.502022892096000817e+00	8.362682453492677581e+00	5.017097984642715502e+00	5.805988862812942131e+00	5.308108544988877853e+00	5.228583758689605787e+00	7.240183021468789448e+00	9.742734504960522827e+03	2.121195406770472403e+01	3.079175067238447383e+01	1.206312846976432525e+02	0.000000000000000000e+00	9.339865606994258940e+00	9.155044632373932956e+00	1.058712277865530460e+01	9.792678112714668259e+00	1.143134122674633879e+01	9.404382325654690788e+00	9.923827764739804991e+00	9.633220939161105889e+00	9.510125212678136819e+00	1.126592484406772776e+01	9.783750000000000000e+03	3.391666666666666430e+01	4.112500000000000000e+01	1.412083333333333428e+02	0.000000000000000000e+00	1.279166666666666607e+01	1.379166666666666607e+01	1.516666666666666607e+01	1.408333333333333393e+01	1.450000000000000000e+01	1.379166666666666607e+01	1.404166666666666607e+01	1.395833333333333393e+01	1.379166666666666607e+01	1.529166666666666607e+01	9.824765495039477173e+03	4.662137926562860457e+01	5.145824932761552617e+01	1.617853819690234332e+02	0.000000000000000000e+00	1.624346772633907321e+01	1.842828870095939919e+01	1.974621055467802933e+01	1.837398855395199959e+01	1.756865877325365943e+01	1.817895100767864136e+01	1.815950556859352716e+01	1.828344572750556196e+01	1.807320812065519533e+01	1.931740848926560261e+01	9.865780990078952527e+03	5.932609186459054484e+01	6.179149865523105234e+01	1.823624306047135235e+02	0.000000000000000000e+00	1.969526878601148212e+01	2.306491073525213409e+01	2.432575444268938725e+01	2.266464377457066703e+01	2.063731754650732242e+01	2.256623534869061842e+01	2.227734447052039002e+01	2.260855812167778822e+01	2.235474957464372636e+01	2.334315031186454092e+01
2.610000000000000142e+01	9.700813178948617860e+03	9.089608384662057006e+00	2.048925010763889887e+01	1.001557295612324339e+02	1.782569869048933526e+02	5.891388231485563232e+00	4.518422598081199837e+00	6.007578890643943126e+00	5.502022892096000817e+00	8.182378543442826668e+00	4.876647438303733040e+00	6.250545393906391745e+00	5.417071206944177320e+00	5.228583758689605787e+00	7.273844333129261486e+00	9.741885756140974991e+03	2.160730419233102850e+01	3.082795838715278336e+01	1.209528647806162098e+02	1.921701601191133477e+02	9.383194115742782060e+00	9.155044632373932956e+00	1.058712277865530460e+01	9.792678112714668259e+00	1.138285593838808119e+01	9.354990385818533483e+00	1.022943936361986239e+01	9.708535603472089548e+00	9.510125212678136819e+00	1.134525549989796289e+01	9.782958333333333940e+03	3.412500000000000000e+01	4.116666666666666430e+01	1.417500000000000000e+02	2.060833333333333428e+02	1.287500000000000000e+01	1.379166666666666607e+01	1.516666666666666607e+01	1.408333333333333393e+01	1.458333333333333393e+01	1.383333333333333393e+01	1.420833333333333393e+01	1.400000000000000000e+01	1.379166666666666607e+01	1.541666666666666607e+01	9.824030910525692889e+03	4.664269580766897150e+01	5.150537494618054524e+01	1.625471352193837902e+02	2.199965065475533379e+02	1.636680588425721794e+01	1.842828870095939919e+01	1.974621055467802933e+01	1.837398855395199959e+01	1.778381072827858844e+01	1.831167628084813259e+01	1.818722730304680368e+01	1.829146439652791045e+01	1.807320812065519533e+01	1.948807783343536926e+01	9.865103487718050019e+03	5.916039161533794299e+01	6.184408322569443328e+01	1.833442704387675803e+02	2.339096797617733330e+02	1.985861176851443588e+01	2.306491073525213409e+01	2.432575444268938725e+01	2.266464377457066703e+01	2.098428812322384118e+01	2.279001922836293659e+01	2.216612127276027522e+01	2.258292879305582090e+01	2.235474957464372636e+01	2.355948900020407066e+01
2.620000000000000284e+01	9.699682998249483717e+03	8.543436880616376072e+00	2.146883882448512182e+01	1.002553847063691990e+02	1.914816126983698723e+02	5.891388231485563232e+00	4.577823009106474217e+00	6.116594103558746554e+00	5.477987028266158021e+00	8.279069545501357652e+00	4.798550838771825866e+00	6.250545393906391745e+00	5.417071206944177320e+00	5.295834350089535292e+00	7.273844333129261486e+00	9.740924832458074889e+03	2.129255177364152019e+01	3.154691941224255913e+01	1.212110256865179281e+02	2.053658063491849362e+02	9.383194115742782060e+00	9.226411504553237108e+00	1.066246371844604113e+01	9.801493514133078122e+00	1.145203477275067883e+01	9.399275419385912045e+00	1.022943936361986239e+01	9.708535603472089548e+00	9.564583841711435497e+00	1.134525549989796289e+01	9.782166666666666060e+03	3.404166666666666430e+01	4.162500000000000000e+01	1.421666666666666572e+02	2.192500000000000000e+02	1.287500000000000000e+01	1.387500000000000000e+01	1.520833333333333393e+01	1.412500000000000000e+01	1.462500000000000000e+01	1.400000000000000000e+01	1.420833333333333393e+01	1.400000000000000000e+01	1.383333333333333393e+01	1.541666666666666607e+01	9.823408500875257232e+03	4.679078155969180841e+01	5.170308058775744087e+01	1.631223076468153863e+02	2.331341936508150638e+02	1.636680588425721794e+01	1.852358849544676289e+01	1.975420294822062672e+01	1.844850648586692188e+01	1.779796522724932117e+01	1.860072458061408796e+01	1.818722730304680368e+01	1.829146439652791045e+01	1.810208282495523235e+01	1.948807783343536926e+01	9.864650335083848404e+03	5.953989645271695252e+01	6.178116117551488173e+01	1.840779486269641154e+02	2.470183873016301277e+02	1.985861176851443588e+01	2.317217699089352578e+01	2.430007256310792130e+01	2.277201297173384376e+01	2.097093045449864235e+01	2.320144916122817591e+01	2.216612127276027522e+01	2.258292879305582090e+01	2.237083231657713256e+01	2.355948900020407066e+01
2.630000000000000071e+01	9.698168805318753584e+03	9.295040573064440537e+00	2.041326975468526328e+01	1.005313232482747452e+02	5.060519568165934601e+01	5.966446846002319226e+00	4.577823009106474217e+00	6.116594103558746554e+00	5.493592112494875224e+00	8.262833181323811615e+00	4.798550838771825866e+00	6.307498295037429870e+00	5.443953211537044368e+00	5.366104932686100781e+00	7.175481421553122630e+00	9.739771902659376792e+03	2.177252028653222027e+01	3.101913487734262986e+01	1.216406616241373797e+02	5.830259784082967656e+01	9.441556756334492206e+00	9.226411504553237108e+00	1.066246371844604113e+01	9.830129389580770649e+00	1.150641659066190670e+01	9.399275419385912045e+00	1.027874914751871493e+01	9.763643272435189147e+00	9.662219133009717353e+00	1.135857404410989346e+01	9.781375000000000000e+03	3.425000000000000000e+01	4.162500000000000000e+01	1.427500000000000000e+02	6.600000000000000000e+01	1.291666666666666607e+01	1.387500000000000000e+01	1.520833333333333393e+01	1.416666666666666607e+01	1.475000000000000000e+01	1.400000000000000000e+01	1.425000000000000000e+01	1.408333333333333393e+01	1.395833333333333393e+01	1.554166666666666607e+01	9.822978097340623208e+03	4.672747971346777973e+01	5.223086512265737014e+01	1.638593383758626203e+02	7.369740215917032344e+01	1.639177657699883994e+01	1.852358849544676289e+01	1.975420294822062672e+01	1.850320394375255972e+01	1.799358340933809330e+01	1.860072458061408796e+01	1.822125085248128329e+01	1.840302339423147870e+01	1.825444753365695050e+01	1.972475928922343869e+01	9.864581194681246416e+03	5.920495942693555946e+01	6.283673024531474027e+01	1.849686767517252406e+02	8.139480431834064689e+01	1.986688648733101203e+01	2.317217699089352578e+01	2.430007256310792130e+01	2.283974122083845515e+01	2.123716681867618661e+01	2.320144916122817591e+01	2.219250170496257013e+01	2.272271345512962171e+01	2.255056173398056529e+01	2.390785191178020952e+01
2.640000000000000213e+01	9.697205041731673191e+03	9.890244329331473239e+00	1.997728445445476098e+01	1.010870486032565907e+02	1.250820273550008466e+00	6.071796769724491227e+00	4.519563093993033576e+00	6.208429339987437956e+00	5.452779540327307828e+00	8.337232359756242772e+00	5.011092399828781296e+00	6.424126321530219563e+00	5.443953211537044368e+00	5.174906890614675348e+00	7.238341488586637951e+00	9.738873354199169626e+03	2.198678883133240447e+01	3.098864222722738049e+01	1.222310243016282953e+02	3.896243470108337714e+00	9.535898384862246502e+00	9.218114880329849825e+00	1.072921466999371987e+01	9.830556436830320877e+00	1.156444951321145531e+01	9.547212866581057611e+00	1.037872982743177630e+01	9.763643272435189147e+00	9.649953445307337674e+00	1.141083741095998505e+01	9.780541666666666060e+03	3.408333333333333570e+01	4.200000000000000000e+01	1.433750000000000000e+02	6.541666666666666963e+00	1.300000000000000000e+01	1.391666666666666607e+01	1.525000000000000000e+01	1.420833333333333393e+01	1.479166666666666607e+01	1.408333333333333393e+01	1.433333333333333393e+01	1.408333333333333393e+01	1.412500000000000000e+01	1.558333333333333393e+01	9.822209979134162495e+03	4.617987783533426693e+01	5.301135777277261951e+01	1.645189756983717189e+02	9.187089863224995767e+00	1.646410161513775350e+01	1.861521845300348232e+01	1.977078533000628013e+01	1.858611022983634697e+01	1.801888382012187861e+01	1.861945380008560846e+01	1.828793683923489155e+01	1.840302339423147870e+01	1.860004655469266055e+01	1.975582925570668280e+01	9.863878291601658930e+03	5.827642233733519816e+01	6.402271554554523902e+01	1.856629513967434093e+02	1.183251305978332546e+01	1.992820323027550700e+01	2.331377023934030035e+01	2.429157066001256027e+01	2.296388712633935825e+01	2.124610097357708938e+01	2.315557426683788833e+01	2.224254034513644740e+01	2.272271345512962171e+01	2.307509310938532465e+01	2.392832517808002990e+01
2.650000000000000000e+01	9.695739583979127929e+03	1.009320000264494510e+01	1.940927796562547769e+01	1.016244303423445103e+02	-1.388138000989658227e+00	6.126004088945794734e+00	4.640265460169450407e+00	6.104751891130421271e+00	5.545635820874071698e+00	8.360592889602308730e+00	5.172841624511972825e+00	6.586880235635769409e+00	5.341198470084181693e+00	5.134944281336892402e+00	7.346171483500146593e+00	9.737744791989563964e+03	2.227576666798913863e+01	3.045463898281273885e+01	1.229580485045055838e+02	-3.607356671614957433e-01	9.583835377806231293e+00	9.299299396751392166e+00	1.073987594556520975e+01	9.918651243770369774e+00	1.161779644480115437e+01	9.669754145589319450e+00	1.050177345115121774e+01	9.753932568375423884e+00	9.671638807335114052e+00	1.156891907508340722e+01	9.779750000000000000e+03	3.445833333333333570e+01	4.150000000000000000e+01	1.442916666666666572e+02	6.666666666666666297e-01	1.304166666666666607e+01	1.395833333333333393e+01	1.537500000000000000e+01	1.429166666666666607e+01	1.487500000000000000e+01	1.416666666666666607e+01	1.441666666666666607e+01	1.416666666666666607e+01	1.420833333333333393e+01	1.579166666666666607e+01	9.821755208010436036e+03	4.664089999867753278e+01	5.254536101718726115e+01	1.656252848288277448e+02	1.694069000494828892e+00	1.649949795552710086e+01	1.861736726991527746e+01	2.001012405443479025e+01	1.866468208956296237e+01	1.813220355519884563e+01	1.866357918774401270e+01	1.833155988218211263e+01	1.857940076495791004e+01	1.874502785933155380e+01	2.001441425824992493e+01	9.863760416020872071e+03	5.882346666402172275e+01	6.359072203437452231e+01	1.869589029909888040e+02	2.721471334322991265e+00	1.995732924438753741e+01	2.327640120649721922e+01	2.464524810886958051e+01	2.303769751245926045e+01	2.138940711039769127e+01	2.316049170882136110e+01	2.224645309769756096e+01	2.299213486324914868e+01	2.328172238532977545e+01	2.423716184983318556e+01
2.660000000000000142e+01	9.694945998843955749e+03	9.546469395696849602e+00	1.915987756747360393e+01	1.025063303646825972e+02	-4.694374650592332832e-01	6.126004088945794734e+00	4.640265460169450407e+00	6.162538458732171875e+00	5.586478547366928282e+00	8.360592889602308730e+00	5.172841624511972825e+00	6.627216625679891671e+00	5.283103800025957142e+00	5.286316560322575242e+00	7.763229781686032283e+00	9.737139666088643935e+03	2.183573469784842302e+01	3.041327211707013589e+01	1.236906651823412915e+02	-1.930520658629499842e-01	9.583835377806231293e+00	9.299299396751392166e+00	1.078960256269941809e+01	1.000157260701679718e+01	1.161779644480115437e+01	9.669754145589319450e+00	1.054277497950661235e+01	9.745718566679645534e+00	9.830658280161287621e+00	1.186078155750968222e+01	9.779333333333333940e+03	3.412500000000000000e+01	4.166666666666666430e+01	1.448750000000000000e+02	8.333333333333332871e-02	1.304166666666666607e+01	1.395833333333333393e+01	1.541666666666666607e+01	1.441666666666666607e+01	1.487500000000000000e+01	1.416666666666666607e+01	1.445833333333333393e+01	1.420833333333333393e+01	1.437500000000000000e+01	1.595833333333333393e+01	9.821527000578023944e+03	4.641426530215157698e+01	5.292006121626319270e+01	1.660593348176587085e+02	3.597187325296166138e-01	1.649949795552710086e+01	1.861736726991527746e+01	2.004373077063391406e+01	1.883176072631653497e+01	1.813220355519884563e+01	1.866357918774401270e+01	1.837389168716005372e+01	1.867094809998702232e+01	1.891934171983871238e+01	2.005588510915698564e+01	9.863720667822712130e+03	5.870353060430315395e+01	6.417345576585972822e+01	1.872436696353174170e+02	6.361041317258999683e-01	1.995732924438753741e+01	2.327640120649721922e+01	2.467079487460116027e+01	2.324685478596640564e+01	2.138940711039769127e+01	2.316049170882136110e+01	2.228945004098677529e+01	2.313356286664070893e+01	2.346368343967742476e+01	2.415343688498063557e+01
2.670000000000000284e+01	9.694180009262543535e+03	9.850041338842245864e+00	1.865077206738208915e+01	1.028854484946749608e+02	0.000000000000000000e+00	6.205429906012217778e+00	4.726381504504296061e+00	6.161205294454980219e+00	5.649387968432163731e+00	8.360592889602308730e+00	5.043560801755937462e+00	6.627216625679891671e+00	5.320996110269483381e+00	5.626965627504549872e+00	7.665526611592239803e+00	9.736465004631272677e+03	2.202918733608779078e+01	3.009621936702437495e+01	1.241927242473374804e+02	0.000000000000000000e+00	9.644381619672776296e+00	9.363190752252148030e+00	1.085143598056082226e+01	1.007469398421608275e+01	1.161779644480115437e+01	9.625947067544636582e+00	1.054277497950661235e+01	9.827164721801409542e+00	1.004264948041894101e+01	1.185359663912945294e+01	9.778750000000000000e+03	3.420833333333333570e+01	4.154166666666666430e+01	1.455000000000000000e+02	0.000000000000000000e+00	1.308333333333333393e+01	1.400000000000000000e+01	1.554166666666666607e+01	1.450000000000000000e+01	1.487500000000000000e+01	1.420833333333333393e+01	1.445833333333333393e+01	1.433333333333333393e+01	1.445833333333333393e+01	1.604166666666666785e+01	9.821034995368727323e+03	4.638747933057888417e+01	5.298711396630895365e+01	1.668072757526625196e+02	0.000000000000000000e+00	1.652228504699389333e+01	1.863680924774785197e+01	2.023189735277250989e+01	1.892530601578391725e+01	1.813220355519884563e+01	1.879071959912203127e+01	1.837389168716005372e+01	1.883950194486525831e+01	1.887401718624772684e+01	2.022973669420388276e+01	9.863319990737456465e+03	5.856662532782442554e+01	6.443256126595123590e+01	1.881145515053250392e+02	0.000000000000000000e+00	1.996123676065445096e+01	2.327361849549570394e+01	2.492212803887835193e+01	2.335061203156783449e+01	2.138940711039769127e+01	2.337310586491073039e+01	2.228945004098677529e+01	2.334567055639718447e+01	2.328970103916211798e+01	2.441780672174109412e+01
2.680000000000000071e+01	9.693267086284804464e+03	1.030365799796078008e+01	1.782120192874572240e+01	1.044710920676841965e+02	0.000000000000000000e+00	6.237511343022045018e+00	4.827823009106474217e+00	6.080409806567711684e+00	5.640614383135792664e+00	8.465281491385495016e+00	4.882503002402403425e+00	6.689946509190256130e+00	5.378472892276709771e+00	5.834616997346854461e+00	7.570802027848248628e+00	9.735633543142403141e+03	2.217266233231372041e+01	2.970226763103952905e+01	1.254230460338420983e+02	0.000000000000000000e+00	9.681255671511022953e+00	9.476411504553237108e+00	1.083187156995052192e+01	1.011197385823456329e+01	1.171180741235941447e+01	9.566251501201200824e+00	1.063663992126179458e+01	9.876736446138355774e+00	1.022980849867342812e+01	1.186873434725745824e+01	9.778000000000000000e+03	3.404166666666666430e+01	4.158333333333333570e+01	1.463750000000000000e+02	0.000000000000000000e+00	1.312500000000000000e+01	1.412500000000000000e+01	1.558333333333333393e+01	1.458333333333333393e+01	1.495833333333333393e+01	1.425000000000000000e+01	1.458333333333333393e+01	1.437500000000000000e+01	1.462500000000000000e+01	1.616666666666666785e+01	9.820366456857596859e+03	4.591067100101960818e+01	5.346439903562713880e+01	1.673269539661579017e+02	0.000000000000000000e+00	1.656874432848897882e+01	1.877358849544676289e+01	2.033479509671614593e+01	1.905469280843210456e+01	1.820485925430725160e+01	1.893374849879879918e+01	1.853002674540487149e+01	1.887326355386164423e+01	1.902019150132657188e+01	2.046459898607587746e+01	9.862732913715195536e+03	5.777967533537254496e+01	6.534546473792094901e+01	1.882789079323158035e+02	0.000000000000000000e+00	2.001248865697795409e+01	2.342217699089352578e+01	2.508625686009895617e+01	2.352605228353087341e+01	2.145138517528117461e+01	2.361749699759759835e+01	2.247672015747641083e+01	2.337152710772328845e+01	2.341538300265314376e+01	2.476253130548508707e+01
2.690000000000000213e+01	9.692339848474570317e+03	1.058937061964530812e+01	1.737647021102394973e+01	1.049288057384946597e+02	0.000000000000000000e+00	6.222444448000112871e+00	4.953150025943164891e+00	6.080409806567711684e+00	5.665600838597862676e+00	8.545027756320973111e+00	4.958425926383180027e+00	6.412166212976556423e+00	5.481500494354211384e+00	6.019659351904662614e+00	7.623490470261643281e+00	9.734774090903951219e+03	2.237801864315598621e+01	2.947990177217864272e+01	1.259852362025806656e+02	0.000000000000000000e+00	9.694555557333389473e+00	9.559908346304915483e+00	1.083187156995052192e+01	1.014530041929893045e+01	1.177251387816048656e+01	9.645879629858256976e+00	1.056024977315494517e+01	9.990750247177105692e+00	1.036399634261899827e+01	1.193674523513082164e+01	9.777208333333333940e+03	3.416666666666666430e+01	4.158333333333333570e+01	1.470416666666666572e+02	0.000000000000000000e+00	1.316666666666666607e+01	1.416666666666666607e+01	1.558333333333333393e+01	1.462500000000000000e+01	1.500000000000000000e+01	1.433333333333333393e+01	1.470833333333333393e+01	1.450000000000000000e+01	1.470833333333333393e+01	1.625000000000000000e+01	9.819642575762716660e+03	4.595531469017734594e+01	5.368676489448802869e+01	1.680980971307526488e+02	0.000000000000000000e+00	1.663877777599994090e+01	1.877342498702841667e+01	2.033479509671614593e+01	1.910469958070106955e+01	1.822748612183951522e+01	1.902078703680841087e+01	1.885641689351172090e+01	1.900924975282289608e+01	1.905267032404766780e+01	2.056325476486917836e+01	9.862076818192097562e+03	5.774396271368802047e+01	6.579019645564272878e+01	1.891545275948386688e+02	0.000000000000000000e+00	2.011088888533321750e+01	2.338018330739016903e+01	2.508625686009895617e+01	2.358439916140213910e+01	2.145497224367902689e+01	2.370824074028348605e+01	2.300450045369011320e+01	2.351849950564578862e+01	2.339700731476200701e+01	2.487650952973835672e+01
2.700000000000000000e+01	9.691079154597309753e+03	9.788538311898598465e+00	1.681922222323808569e+01	1.061590312412981234e+02	0.000000000000000000e+00	6.222444448000112871e+00	5.098497391138437251e+00	6.293961364997144869e+00	6.123490470261643281e+00	8.574334226712082341e+00	5.168510505000933009e+00	6.533400268007511613e+00	5.665600838597862676e+00	6.008337305371096448e+00	7.623490470261643281e+00	9.733872910631987907e+03	2.199843582261596708e+01	2.897211111161904284e+01	1.270795156206490617e+02	0.000000000000000000e+00	9.694555557333389473e+00	9.674248695569218626e+00	1.102198068249857243e+01	1.043674523513082164e+01	1.180800044668937510e+01	9.875921919167133467e+00	1.068336680067042366e+01	1.014530041929893045e+01	1.037916865268554822e+01	1.193674523513082164e+01	9.776666666666666060e+03	3.420833333333333570e+01	4.112500000000000000e+01	1.480000000000000000e+02	0.000000000000000000e+00	1.316666666666666607e+01	1.425000000000000000e+01	1.575000000000000000e+01	1.475000000000000000e+01	1.504166666666666607e+01	1.458333333333333393e+01	1.483333333333333393e+01	1.462500000000000000e+01	1.475000000000000000e+01	1.625000000000000000e+01	9.819460422701344214e+03	4.641823084405070432e+01	5.327788888838095716e+01	1.689204843793509383e+02	0.000000000000000000e+00	1.663877777599994090e+01	1.882575130443078137e+01	2.047801931750142757e+01	1.906325476486917836e+01	1.827533288664395883e+01	1.929074474749953438e+01	1.898329986599624419e+01	1.910469958070106955e+01	1.912083134731445000e+01	2.056325476486917836e+01	9.862254178736022368e+03	5.862812835476807294e+01	6.543077777676191431e+01	1.898409687587018766e+02	0.000000000000000000e+00	2.011088888533321750e+01	2.340150260886156275e+01	2.520603863500285513e+01	2.337650952973835672e+01	2.150899910662124981e+01	2.399815616166573307e+01	2.313326639865915624e+01	2.358439916140213910e+01	2.349166269462890355e+01	2.487650952973835672e+01
2.710000000000000142e+01	9.690392367941482007e+03	1.025937321964295279e+01	1.703838492449425601e+01	1.062104786025341383e+02	1.757701188415778404e+02	6.114223883311514562e+00	5.282797579915420982e+00	6.293961364997144869e+00	6.112589014698750489e+00	8.553487325280089593e+00	5.247500333244474291e+00	6.403233163422559215e+00	5.654329443602817307e+00	6.008337305371096448e+00	7.623490470261643281e+00	9.733196183970740094e+03	2.229635327648814425e+01	2.920669246224712623e+01	1.272510726346004049e+02	1.901975594207889060e+02	9.661278608322424688e+00	9.787232123291044417e+00	1.102198068249857243e+01	1.045212784068270828e+01	1.181841032930671176e+01	9.936250166622237145e+00	1.063911658171127961e+01	1.016049805513474169e+01	1.037916865268554822e+01	1.193674523513082164e+01	9.776000000000000000e+03	3.433333333333333570e+01	4.137500000000000000e+01	1.482916666666666572e+02	2.046250000000000000e+02	1.320833333333333393e+01	1.429166666666666607e+01	1.575000000000000000e+01	1.479166666666666607e+01	1.508333333333333393e+01	1.462500000000000000e+01	1.487500000000000000e+01	1.466666666666666607e+01	1.475000000000000000e+01	1.625000000000000000e+01	9.818803816029259906e+03	4.637031339017852360e+01	5.354330753775287377e+01	1.693322606987329095e+02	2.190524405792110940e+02	1.675538805834424494e+01	1.879610121004228773e+01	2.047801931750142757e+01	1.913120549265062209e+01	1.834825633735995609e+01	1.931374983337776285e+01	1.911088341828872217e+01	1.917283527819859046e+01	1.912083134731445000e+01	2.056325476486917836e+01	9.861607632058517993e+03	5.840729344702371861e+01	6.571161507550574754e+01	1.903728547307991903e+02	2.334798811584221596e+02	2.030244278335515418e+01	2.330053575341791117e+01	2.520603863500285513e+01	2.347074431863457988e+01	2.161317934138657648e+01	2.400249966675552571e+01	2.334676683657744078e+01	2.367900388973051662e+01	2.349166269462890355e+01	2.487650952973835672e+01
2.720000000000000284e+01	9.689616106700335877e+03	1.052258922037438893e+01	1.725583118549378270e+01	1.064043076289617886e+02	1.927449342972728061e+02	6.102739452536144249e+00	5.304672920267245573e+00	6.293961364997144869e+00	6.305431749498694671e+00	8.509047057805403824e+00	5.238576250846032067e+00	6.472404972737731299e+00	5.653297300669873238e+00	6.102799430860804009e+00	7.718857584717182974e+00	9.732370553350168848e+03	2.244879461018719269e+01	2.946124892608022350e+01	1.276188204811475657e+02	2.087683004819697317e+02	9.676369726268072569e+00	9.839836460133621898e+00	1.102198068249857243e+01	1.059021587474934734e+01	1.181702352890270191e+01	9.952621458756349071e+00	1.069453581970219957e+01	1.020164865033493662e+01	1.046806638209706897e+01	1.200526212569192452e+01	9.775125000000000000e+03	3.437500000000000000e+01	4.166666666666666430e+01	1.488333333333333428e+02	2.247916666666666572e+02	1.325000000000000000e+01	1.437500000000000000e+01	1.575000000000000000e+01	1.487500000000000000e+01	1.512500000000000000e+01	1.466666666666666607e+01	1.491666666666666607e+01	1.475000000000000000e+01	1.483333333333333393e+01	1.629166666666666785e+01	9.817879446649831152e+03	4.630120538981280731e+01	5.387208440725310510e+01	1.700478461855191199e+02	2.408150328513635827e+02	1.682363027373192921e+01	1.891016353986637810e+01	2.047801931750142757e+01	1.915978412525065266e+01	1.843297647109729809e+01	1.938071187457698130e+01	1.913879751363113257e+01	1.929835134966506160e+01	1.919860028456960066e+01	2.057807120764141118e+01	9.860633893299664123e+03	5.822741077962561462e+01	6.607750214783953879e+01	1.912623590377048970e+02	2.568383990360605367e+02	2.039726054746385486e+01	2.344532707973275620e+01	2.520603863500285513e+01	2.344456825050130533e+01	2.174095294219459618e+01	2.409475708248729831e+01	2.336092836059560085e+01	2.384670269933012676e+01	2.356386723580586562e+01	2.486447574861615095e+01
2.730000000000000071e+01	9.689233182181289521e+03	1.163863768107133367e+01	1.652263711247184830e+01	1.071611824108625513e+02	5.038748338479541644e+01	6.122127006029495888e+00	5.381242554380133214e+00	6.542038697890863119e+00	6.393821549636269808e+00	8.509047057805403824e+00	5.464659882303552152e+00	6.713464736895964791e+00	5.839508291178640675e+00	6.102799430860804009e+00	7.893821549636269808e+00	9.731845757757311731e+03	2.296515217386900076e+01	2.909465188956925630e+01	1.283722578720979470e+02	5.848540835906437252e+01	9.748563503014747056e+00	9.898954610523400532e+00	1.120851934894543156e+01	1.065524410815146794e+01	1.181702352890270191e+01	1.012816327448510911e+01	1.085673236844798240e+01	1.033642081225598730e+01	1.046806638209706897e+01	1.215524410815146794e+01	9.774458333333333940e+03	3.429166666666666430e+01	4.166666666666666430e+01	1.495833333333333428e+02	6.658333333333332860e+01	1.337500000000000000e+01	1.441666666666666607e+01	1.587500000000000000e+01	1.491666666666666607e+01	1.512500000000000000e+01	1.479166666666666607e+01	1.500000000000000000e+01	1.483333333333333393e+01	1.483333333333333393e+01	1.641666666666666785e+01	9.817070908909356149e+03	4.561818115946432783e+01	5.423868144376407230e+01	1.707944087945687386e+02	7.468125830760229178e+01	1.700143649698525294e+01	1.893437872280993162e+01	2.054148065105457022e+01	1.917808922518186421e+01	1.843297647109729809e+01	1.945517005884822481e+01	1.914326763155201760e+01	1.933024585441068055e+01	1.919860028456960066e+01	2.067808922518186776e+01	9.859683484485378358e+03	5.694469565226199848e+01	6.681069622086147319e+01	1.920054842558041344e+02	8.277918328187124075e+01	2.062787299397050589e+01	2.345209077895319894e+01	2.520796130210913688e+01	2.343951178369706412e+01	2.174095294219459618e+01	2.411867345102977822e+01	2.328653526310403521e+01	2.382715837548802540e+01	2.356386723580586562e+01	2.493951178369706412e+01
2.740000000000000213e+01	9.687640868712109295e+03	1.156220776957728802e+01	1.690212953457245249e+01	1.070204348283186562e+02	2.318192398865334791e+00	6.092809152426722719e+00	5.190506637487372288e+00	6.542038697890863119e+00	6.546978784100161874e+00	8.567003375592221914e+00	5.440664797596419078e+00	6.685448090726415771e+00	5.906304442673951272e+00	6.102799430860804009e+00	8.032595647198332856e+00	9.730632934356053738e+03	2.307277055145531364e+01	2.932606476728622624e+01	1.285310507474926567e+02	4.013262866099333692e+00	9.754737909546694397e+00	9.845253318743687032e+00	1.120851934894543156e+01	1.079432272538341309e+01	1.186683502112944488e+01	1.013699906546487739e+01	1.086355737869654092e+01	1.039065222133697475e+01	1.046806638209706897e+01	1.224546449026583161e+01	9.773625000000000000e+03	3.458333333333333570e+01	4.175000000000000000e+01	1.500416666666666572e+02	5.708333333333333037e+00	1.341666666666666607e+01	1.450000000000000000e+01	1.587500000000000000e+01	1.504166666666666607e+01	1.516666666666666607e+01	1.483333333333333393e+01	1.504166666666666607e+01	1.487500000000000000e+01	1.483333333333333393e+01	1.645833333333333215e+01	9.816617065643946262e+03	4.609389611521135777e+01	5.417393523271377376e+01	1.715522825858406577e+02	7.403403800567332382e+00	1.707859542378663775e+01	1.915474668125631297e+01	2.054148065105457022e+01	1.928901060794991906e+01	1.846649831220388904e+01	1.952966760120179046e+01	1.921977595463679123e+01	1.935934777866302525e+01	1.919860028456960066e+01	2.067120217640083268e+01	9.859609131287890705e+03	5.760445889708938694e+01	6.659787046542754751e+01	1.930628985050146582e+02	9.098474267801330839e+00	2.074052418090661121e+01	2.380949336251262594e+01	2.520796130210913688e+01	2.353635454923317027e+01	2.176632995774111023e+01	2.422600186907024877e+01	2.339788524260691815e+01	2.384369555732605050e+01	2.356386723580586562e+01	2.488407101946832967e+01
2.750000000000000000e+01	9.687323190058825276e+03	1.163080674794145608e+01	1.675852260147495798e+01	1.072443258450616668e+02	-1.033006504530928460e+00	6.571796769724491227e+00	5.221768886677590871e+00	6.431297816578535276e+00	6.658832029266593011e+00	8.575607230473700326e+00	5.519563093993033576e+00	6.685448090726415771e+00	5.881242554380133214e+00	6.296599639342831622e+00	8.032595647198332856e+00	9.730286595029412638e+03	2.306540337397072804e+01	2.923342796740414684e+01	1.288929962558641478e+02	-1.831699189321308596e-01	1.003589838486224650e+01	9.902551110005461510e+00	1.117398224162259979e+01	1.087108268129996347e+01	1.189197028190351624e+01	1.021811488032984983e+01	1.086355737869654092e+01	1.039895461052340053e+01	1.060663315300474885e+01	1.224546449026583161e+01	9.773250000000000000e+03	3.450000000000000000e+01	4.170833333333333570e+01	1.505416666666666572e+02	6.666666666666666297e-01	1.350000000000000000e+01	1.458333333333333393e+01	1.591666666666666607e+01	1.508333333333333393e+01	1.520833333333333393e+01	1.491666666666666607e+01	1.504166666666666607e+01	1.491666666666666607e+01	1.491666666666666607e+01	1.645833333333333215e+01	9.816213404970587362e+03	4.593459662602927551e+01	5.418323869926252456e+01	1.721903370774691666e+02	1.516503252265464230e+00	1.696410161513775350e+01	1.926411555666120634e+01	2.065935109171073236e+01	1.929558398536670438e+01	1.852469638476314984e+01	1.961521845300348232e+01	1.921977595463679123e+01	1.943437872280993162e+01	1.922670018032858508e+01	2.067120217640083268e+01	9.859176809941174724e+03	5.736919325205854392e+01	6.665814406519172053e+01	1.938390074882716476e+02	2.366339837864261497e+00	2.042820323027550700e+01	2.394489777998907698e+01	2.540203551675479687e+01	2.350783463740007306e+01	2.184105943619296752e+01	2.431377023934030035e+01	2.339788524260691815e+01	2.395209077895319894e+01	2.353673369399049875e+01	2.488407101946832967e+01
2.760000000000000142e+01	9.686666222976296922e+03	1.134283228124949616e+01	1.697596241666379413e+01	1.073063797051673305e+02	-4.694374650592331721e-01	6.571796769724491227e+00	5.221768886677590871e+00	6.513167019494861876e+00	6.653233163422559215e+00	8.486125370765659426e+00	5.407021427277262760e+00	6.599688938250391601e+00	5.881242554380133214e+00	6.296599639342831622e+00	8.175481421553124406e+00	9.729708111488147551e+03	2.290058280729141416e+01	2.940464787499856669e+01	1.291323565192503224e+02	-1.930520658629499287e-01	1.003589838486224650e+01	9.902551110005461510e+00	1.125658350974743094e+01	1.088911658171127961e+01	1.186806268538282971e+01	1.022434404697196442e+01	1.084151113579186188e+01	1.039895461052340053e+01	1.060663315300474885e+01	1.235857404410989702e+01	9.772750000000000000e+03	3.445833333333333570e+01	4.183333333333333570e+01	1.509583333333333428e+02	8.333333333333332871e-02	1.350000000000000000e+01	1.458333333333333393e+01	1.600000000000000000e+01	1.512500000000000000e+01	1.525000000000000000e+01	1.504166666666666607e+01	1.508333333333333393e+01	1.491666666666666607e+01	1.491666666666666607e+01	1.654166666666666785e+01	9.815791888511852449e+03	4.601608385937525725e+01	5.426201879166810471e+01	1.727843101474163632e+02	3.597187325296165583e-01	1.696410161513775350e+01	1.926411555666120634e+01	2.074341649025257084e+01	1.936088341828872217e+01	1.863193731461717206e+01	1.985898928636136773e+01	1.932515553087480598e+01	1.943437872280993162e+01	1.922670018032858508e+01	2.072475928922343869e+01	9.858833777023703078e+03	5.757383438541717169e+01	6.669070425000288083e+01	1.946102869614993551e+02	6.361041317258998573e-01	2.042820323027550700e+01	2.394489777998907698e+01	2.548683298050513812e+01	2.359676683657744078e+01	2.201387462923434057e+01	2.467631190605607117e+01	2.356697772841627625e+01	2.395209077895319894e+01	2.353673369399049875e+01	2.490785191178021307e+01
2.770000000000000284e+01	9.686252236146998257e+03	1.197340601395155346e+01	1.655651303645372963e+01	1.074211890161956546e+02	0.000000000000000000e+00	6.571796769724491227e+00	5.098199937061783871e+00	6.528882870345237066e+00	6.684266098601888473e+00	8.497572008640313257e+00	5.407021427277262760e+00	6.599688938250391601e+00	5.857432889482247163e+00	6.430062738116408383e+00	8.175481421553124406e+00	9.729146951406832159e+03	2.325753634030910888e+01	2.929908985156019696e+01	1.293980945080978131e+02	0.000000000000000000e+00	1.003589838486224650e+01	9.882433301864224973e+00	1.128527476850595335e+01	1.094629971596761209e+01	1.189461933765348967e+01	1.022434404697196442e+01	1.084151113579186188e+01	1.040788311140779143e+01	1.073586470239153812e+01	1.235857404410989702e+01	9.772041666666666060e+03	3.454166666666666430e+01	4.204166666666666430e+01	1.513750000000000000e+02	0.000000000000000000e+00	1.350000000000000000e+01	1.466666666666666607e+01	1.604166666666666785e+01	1.520833333333333393e+01	1.529166666666666607e+01	1.504166666666666607e+01	1.508333333333333393e+01	1.495833333333333393e+01	1.504166666666666607e+01	1.654166666666666785e+01	9.814936381926499962e+03	4.582579699302421972e+01	5.478424348177313163e+01	1.733519054919021869e+02	0.000000000000000000e+00	1.696410161513775350e+01	1.945090003146910718e+01	2.079805856482738236e+01	1.947036695069905576e+01	1.868871399567984071e+01	1.985898928636136773e+01	1.932515553087480598e+01	1.950878355525887642e+01	1.934746863094179403e+01	2.072475928922343869e+01	9.857831097186333864e+03	5.710992731938177513e+01	6.752682029687960608e+01	1.953288109838043454e+02	0.000000000000000000e+00	2.042820323027550700e+01	2.423513339627155005e+01	2.555445046298810041e+01	2.373240056806477938e+01	2.208576132469301712e+01	2.467631190605607117e+01	2.356697772841627625e+01	2.405923377718442069e+01	2.365327059521692377e+01	2.490785191178021307e+01
2.780000000000000071e+01	9.685352110604211703e+03	1.172932809233552121e+01	1.661240703403651864e+01	1.081465488373377752e+02	0.000000000000000000e+00	6.657135081606616822e+00	5.079489316098518614e+00	6.494254580968730650e+00	6.701120931178559559e+00	8.389111114666780722e+00	5.580797436967730007e+00	6.806709197343698392e+00	5.762395692965988303e+00	6.430062738116408383e+00	8.504809115544142983e+00	9.728363555302106761e+03	2.315633071283442845e+01	2.926453685035158969e+01	1.301357744186688876e+02	0.000000000000000000e+00	1.012023420746997537e+01	9.935577991382592344e+00	1.133046062381770014e+01	1.097556046558927889e+01	1.186122222400005732e+01	1.037373205181719804e+01	1.098668793200518223e+01	1.038119784648299415e+01	1.073586470239153812e+01	1.256490455777207060e+01	9.771375000000000000e+03	3.458333333333333570e+01	4.191666666666666430e+01	1.521250000000000000e+02	0.000000000000000000e+00	1.358333333333333393e+01	1.479166666666666607e+01	1.616666666666666785e+01	1.525000000000000000e+01	1.533333333333333393e+01	1.516666666666666607e+01	1.516666666666666607e+01	1.500000000000000000e+01	1.504166666666666607e+01	1.662500000000000000e+01	9.814386444697893239e+03	4.601033595383223940e+01	5.456879648298173890e+01	1.741142255813311124e+02	0.000000000000000000e+00	1.704643245919669425e+01	1.964775534195074158e+01	2.100287270951563556e+01	1.952443953441072111e+01	1.880544444266661230e+01	1.995960128151613588e+01	1.934664540132814992e+01	1.961880215351700585e+01	1.934746863094179403e+01	2.068509544222792940e+01	9.857397889395788297e+03	5.743733857433115020e+01	6.722092629929680641e+01	1.961034511626622248e+02	0.000000000000000000e+00	2.050953158506005281e+01	2.450384401723481176e+01	2.583907875236460683e+01	2.379887906882144222e+01	2.227755555199988891e+01	2.475253589636560037e+01	2.352662413598963553e+01	2.423760430703401170e+01	2.365327059521692377e+01	2.474519088445585879e+01
2.790000000000000213e+01	9.684072466193680157e+03	1.185750061961240220e+01	1.647150725116365777e+01	1.078683532063488713e+02	0.000000000000000000e+00	6.657135081606616822e+00	5.205561912028521476e+00	6.359828088599208229e+00	6.796978784100160098e+00	8.418651074927662847e+00	5.580797436967730007e+00	6.660730706091152697e+00	5.813464121088127712e+00	6.482622768372889865e+00	8.447447996041365315e+00	9.727369566430174018e+03	2.334541697647286895e+01	2.915242029224849674e+01	1.302675099365077642e+02	0.000000000000000000e+00	1.012023420746997537e+01	1.006111428934759289e+01	1.128408071096627019e+01	1.104432272538341309e+01	1.191765887079716357e+01	1.037373205181719804e+01	1.097619868637890939e+01	1.042756539387739778e+01	1.078297805085311190e+01	1.255705733135401658e+01	9.770666666666666060e+03	3.483333333333333570e+01	4.183333333333333570e+01	1.526666666666666572e+02	0.000000000000000000e+00	1.358333333333333393e+01	1.491666666666666607e+01	1.620833333333333215e+01	1.529166666666666607e+01	1.541666666666666607e+01	1.516666666666666607e+01	1.529166666666666607e+01	1.504166666666666607e+01	1.508333333333333393e+01	1.666666666666666785e+01	9.813963766903158103e+03	4.632124969019380245e+01	5.451424637441817822e+01	1.750658233968255502e+02	0.000000000000000000e+00	1.704643245919669425e+01	1.977221904398573926e+01	2.113258595570039233e+01	1.953901060794991906e+01	1.891567446253616680e+01	1.995960128151613588e+01	1.960713464695442099e+01	1.965576793945593437e+01	1.938368861581355418e+01	2.077627600197931912e+01	9.857260867139651964e+03	5.780916604705426920e+01	6.719515941550301363e+01	1.974649801269844431e+02	0.000000000000000000e+00	2.050953158506005281e+01	2.462777142130481067e+01	2.605683857806745607e+01	2.378635454923317383e+01	2.241468225840566930e+01	2.475253589636560037e+01	2.392260262724217768e+01	2.426986921224520444e+01	2.368404389829377976e+01	2.488588533729197039e+01
2.800000000000000000e+01	9.682715777697054364e+03	1.221712289771631177e+01	1.621939288203356710e+01	1.082531578431888732e+02	0.000000000000000000e+00	6.657135081606616822e+00	5.493906603582644266e+00	6.533176101901061017e+00	6.603597603575583008e+00	8.411367871361619564e+00	5.233847707159478446e+00	6.834654573730638560e+00	5.990587046777445579e+00	6.516622297629670157e+00	8.492917607056568841e+00	9.726149555515194152e+03	2.367106144885815411e+01	2.908886310768345140e+01	1.307932455882611009e+02	0.000000000000000000e+00	1.012023420746997537e+01	1.026778663512465428e+01	1.139158805095053140e+01	1.098929880178779150e+01	1.193485060234747763e+01	1.026275718691307226e+01	1.110482728686531928e+01	1.055779352338872279e+01	1.082081114881483508e+01	1.260062547019495049e+01	9.769583333333333940e+03	3.512500000000000000e+01	4.195833333333333570e+01	1.533333333333333428e+02	0.000000000000000000e+00	1.358333333333333393e+01	1.504166666666666607e+01	1.625000000000000000e+01	1.537500000000000000e+01	1.545833333333333393e+01	1.529166666666666607e+01	1.537500000000000000e+01	1.512500000000000000e+01	1.512500000000000000e+01	1.670833333333333215e+01	9.813017111151473728e+03	4.657893855114184589e+01	5.482780355898322000e+01	1.758734210784055847e+02	0.000000000000000000e+00	1.704643245919669425e+01	1.981554669820867787e+01	2.110841194904946860e+01	1.976070119821221027e+01	1.898181606431919022e+01	2.032057614642025811e+01	1.964517271313468072e+01	1.969220647661127543e+01	1.942918885118516670e+01	2.081604119647171558e+01	9.856450888969613516e+03	5.803287710228369178e+01	6.769727378463309719e+01	1.984135088234777982e+02	0.000000000000000000e+00	2.050953158506005281e+01	2.458942672975068788e+01	2.596682389809893721e+01	2.414640239642441699e+01	2.250529879530504829e+01	2.534948562617385193e+01	2.391534542626936144e+01	2.425941295322255442e+01	2.373337770237032984e+01	2.492374905961009546e+01
2.810000000000000142e+01	9.681794306990428595e+03	1.245113472151987466e+01	1.666441178408284429e+01	1.082893817781707355e+02	1.799852026525865938e+02	6.657135081606616822e+00	5.493906603582644266e+00	6.533176101901061017e+00	6.384944281336892402e+00	8.411367871361619564e+00	5.233847707159478446e+00	6.834654573730638560e+00	6.116594103558744777e+00	6.516622297629670157e+00	8.492917607056568841e+00	9.725355486828548237e+03	2.378806736075993911e+01	2.956137255870809000e+01	1.308946908890853820e+02	1.925134346596266255e+02	1.012023420746997537e+01	1.026778663512465428e+01	1.139158805095053140e+01	1.092163880733511405e+01	1.193485060234747763e+01	1.026275718691307226e+01	1.110482728686531928e+01	1.066246371844603935e+01	1.082081114881483508e+01	1.260062547019495049e+01	9.768916666666666060e+03	3.512500000000000000e+01	4.245833333333333570e+01	1.535000000000000000e+02	2.050416666666666572e+02	1.358333333333333393e+01	1.504166666666666607e+01	1.625000000000000000e+01	1.545833333333333393e+01	1.545833333333333393e+01	1.529166666666666607e+01	1.537500000000000000e+01	1.520833333333333393e+01	1.512500000000000000e+01	1.670833333333333215e+01	9.812477846504783884e+03	4.646193263924006089e+01	5.535529410795858496e+01	1.761053091109146180e+02	2.175698986737066889e+02	1.704643245919669425e+01	1.981554669820867787e+01	2.110841194904946860e+01	1.999502785933155380e+01	1.898181606431919022e+01	2.032057614642025811e+01	1.964517271313468072e+01	1.975420294822063028e+01	1.942918885118516670e+01	2.081604119647171558e+01	9.856039026342903526e+03	5.779886527848012179e+01	6.825225488258382711e+01	1.987106182218292645e+02	2.300981306807467206e+02	2.050953158506005281e+01	2.458942672975068788e+01	2.596682389809893721e+01	2.453172238532977545e+01	2.250529879530504829e+01	2.534948562617385193e+01	2.391534542626936144e+01	2.430007256310792485e+01	2.373337770237032984e+01	2.492374905961009546e+01
2.820000000000000284e+01	9.680911249371652957e+03	1.360706427799900453e+01	1.592411050170800024e+01	1.090176761480306880e+02	1.923093486021259366e+02	6.605681419586845848e+00	5.545397381450335672e+00	6.570912809297601243e+00	6.444614861862582700e+00	8.633113512668984413e+00	5.389044073215801589e+00	6.893821549636269808e+00	6.116594103558744777e+00	6.629167683422867441e+00	8.695629589510863511e+00	9.724497291352494358e+03	2.442853213899950049e+01	2.927455525085400012e+01	1.315296714073486726e+02	2.074255076343962969e+02	1.011534070979342204e+01	1.031436535739183569e+01	1.143128973798213366e+01	1.097230743093129135e+01	1.210822342300116006e+01	1.036118870327456776e+01	1.115524410815146794e+01	1.066246371844603935e+01	1.089791717504476765e+01	1.276448146142209694e+01	9.768083333333333940e+03	3.525000000000000000e+01	4.262500000000000000e+01	1.540416666666666572e+02	2.225416666666666572e+02	1.362500000000000000e+01	1.508333333333333393e+01	1.629166666666666785e+01	1.550000000000000000e+01	1.558333333333333393e+01	1.533333333333333393e+01	1.541666666666666607e+01	1.520833333333333393e+01	1.516666666666666607e+01	1.683333333333333215e+01	9.811669375314173521e+03	4.607146786100049951e+01	5.597544474914599988e+01	1.765536619259846418e+02	2.376578256989370175e+02	1.713465929020657796e+01	1.985230130927483216e+01	2.115204359535120204e+01	2.002769256906870865e+01	1.905844324366550779e+01	2.030547796339210009e+01	1.967808922518186421e+01	1.975420294822063028e+01	1.943541615828856450e+01	2.090218520524456736e+01	9.855255417295014922e+03	5.689293572200099902e+01	6.932588949829199976e+01	1.990656571853026264e+02	2.527739847312073778e+02	2.064431858041315593e+01	2.462126928521633218e+01	2.601242052403573268e+01	2.455538513813741730e+01	2.253355315399768344e+01	2.527762259345086449e+01	2.393951178369706412e+01	2.430007256310792485e+01	2.370416564991046471e+01	2.497103707715579901e+01
2.830000000000000071e+01	9.678697400693246891e+03	1.342284035315961077e+01	1.618143874246415592e+01	1.092843401996866248e+02	5.034854528477472968e+01	6.650811606716938051e+00	5.617032297730521151e+00	6.558081134256546818e+00	6.444614861862582700e+00	8.986125370765659426e+00	5.478662293555256468e+00	6.998069323886777937e+00	6.116594103558744777e+00	6.625809099623170439e+00	8.642695745823449016e+00	9.722807033679955566e+03	2.466975350991313576e+01	2.934071937123207618e+01	1.319755034331766410e+02	5.913260597572070054e+01	1.015873913669180162e+01	1.041268281553192665e+01	1.144570723379493948e+01	1.097230743093129135e+01	1.236806268538282971e+01	1.042683114677762823e+01	1.126986799527672289e+01	1.066246371844603935e+01	1.091707121647825218e+01	1.275884787291172451e+01	9.766916666666666060e+03	3.591666666666666430e+01	4.250000000000000000e+01	1.546666666666666572e+02	6.791666666666667140e+01	1.366666666666666607e+01	1.520833333333333393e+01	1.633333333333333215e+01	1.550000000000000000e+01	1.575000000000000000e+01	1.537500000000000000e+01	1.554166666666666607e+01	1.520833333333333393e+01	1.520833333333333393e+01	1.687500000000000000e+01	9.811026299653376554e+03	4.716357982342019284e+01	5.565928062876792382e+01	1.773578299001566734e+02	7.670072735761263516e+01	1.717459419664152875e+01	2.000398385113474120e+01	2.122095943287172304e+01	2.002769256906870865e+01	1.913193731461717206e+01	2.032316885322236999e+01	1.981346533805660926e+01	1.975420294822063028e+01	1.949959545018841567e+01	2.099115212708827727e+01	9.855135932640085230e+03	5.841049298017371427e+01	6.881856125753584763e+01	2.000489931336466896e+02	8.548478804855861313e+01	2.068252172661639321e+01	2.479963436893614670e+01	2.610858553241011748e+01	2.455538513813741730e+01	2.251387462923434057e+01	2.527133770644474353e+01	2.408526400944655421e+01	2.430007256310792485e+01	2.379085756704349564e+01	2.510730425417655098e+01
2.840000000000000213e+01	9.678052049564821573e+03	1.350078617751616861e+01	1.615348966551593080e+01	1.101050935626030025e+02	2.041900756452168508e+00	6.744050147672099094e+00	5.617032297730521151e+00	6.665683168557464455e+00	6.523552180318153759e+00	9.009848654101336507e+00	5.685045423776362128e+00	7.168300810678692514e+00	6.117805853343726952e+00	6.625809099623170439e+00	8.844986989876220562e+00	9.722234358115743817e+03	2.454205975542475215e+01	2.943091149942463147e+01	1.326983801146348299e+02	3.895950378226084254e+00	1.024702507383604910e+01	1.041268281553192665e+01	1.152034158427873223e+01	1.103260942349240992e+01	1.240075766038400218e+01	1.059252271188818106e+01	1.141748373867267929e+01	1.070473626000519651e+01	1.091707121647825218e+01	1.290166016160477724e+01	9.766416666666666060e+03	3.558333333333333570e+01	4.270833333333333570e+01	1.552916666666666572e+02	5.750000000000000000e+00	1.375000000000000000e+01	1.520833333333333393e+01	1.637500000000000000e+01	1.554166666666666607e+01	1.579166666666666607e+01	1.550000000000000000e+01	1.566666666666666607e+01	1.529166666666666607e+01	1.520833333333333393e+01	1.695833333333333215e+01	9.810598975217588304e+03	4.662460691124191925e+01	5.598575516724203993e+01	1.778849532186984845e+02	7.604049621773915746e+00	1.725297492616395090e+01	2.000398385113474120e+01	2.122965841572126777e+01	2.005072390984092223e+01	1.918257567294932997e+01	2.040747728811182071e+01	1.991584959466065285e+01	1.987859707332813741e+01	1.949959545018841567e+01	2.101500650506188705e+01	9.854781283768510548e+03	5.766588048915050280e+01	6.926317700115073706e+01	2.004782397707303119e+02	9.458099243547831492e+00	2.075594985232790179e+01	2.479963436893614670e+01	2.608431683144253554e+01	2.455978115301518017e+01	2.257348467923199564e+01	2.531495457622363787e+01	2.416503252265464141e+01	2.446552747998960342e+01	2.379085756704349564e+01	2.507167967679044551e+01
2.850000000000000000e+01	9.677554667546028213e+03	1.390081666282233996e+01	1.650732084229483121e+01	1.103783677041983253e+02	-5.932458365518542553e-01	6.816014566524183138e+00	5.639738246800392929e+00	6.757186579438601015e+00	6.523552180318153759e+00	9.009848654101336507e+00	5.685045423776362128e+00	7.181647377315364622e+00	6.090776777641478290e+00	6.624308873926679553e+00	8.879337017174020019e+00	9.721652333773014107e+03	2.472124166474450391e+01	2.960782708781408346e+01	1.331891838520991769e+02	-1.091229182759271277e-01	1.030384061659542461e+01	1.046570245673352950e+01	1.158692662305263354e+01	1.103260942349240992e+01	1.240075766038400218e+01	1.059252271188818106e+01	1.146582368865768231e+01	1.075372172215407218e+01	1.102048777029667193e+01	1.298133517525367608e+01	9.765750000000000000e+03	3.554166666666666430e+01	4.270833333333333570e+01	1.560000000000000000e+02	3.750000000000000000e-01	1.379166666666666607e+01	1.529166666666666607e+01	1.641666666666666785e+01	1.554166666666666607e+01	1.579166666666666607e+01	1.550000000000000000e+01	1.575000000000000000e+01	1.541666666666666607e+01	1.541666666666666607e+01	1.708333333333333215e+01	9.809847666226985893e+03	4.636209166858882469e+01	5.580883957885258440e+01	1.788108161479008231e+02	8.591229182759271277e-01	1.727949271673790577e+01	2.011763087659980442e+01	2.124640671028070216e+01	2.005072390984092223e+01	1.918257567294932997e+01	2.040747728811182071e+01	2.003417631134231769e+01	2.007961161117925997e+01	1.981284556303666022e+01	2.118533149141298821e+01	9.853945332453971787e+03	5.718251667051099218e+01	6.890934582437184019e+01	2.016216322958016747e+02	1.343245836551854255e+00	2.076731876680914723e+01	2.494359508653293744e+01	2.607614675389473291e+01	2.455978115301518017e+01	2.257348467923199564e+01	2.531495457622363787e+01	2.431835262268463538e+01	2.474255655569185564e+01	2.420902445940665260e+01	2.528732964949264428e+01
2.860000000000000142e+01	9.676440838203619933e+03	1.436199842496693790e+01	1.629327940686335197e+01	1.108143566134822322e+02	0.000000000000000000e+00	6.816014566524183138e+00	5.639738246800392929e+00	6.770320320449050300e+00	6.462087849054022115e+00	9.034640648542954011e+00	5.711835352253382680e+00	7.315378440546242089e+00	5.989451550238657163e+00	6.943953211537044368e+00	8.712459757401850524e+00	9.720678752435143906e+03	2.501433254581679932e+01	2.947997303676500991e+01	1.337821783067411161e+02	0.000000000000000000e+00	1.030384061659542461e+01	1.046570245673352950e+01	1.163516016022452604e+01	1.108521059119367891e+01	1.243398699093814486e+01	1.066841767612669045e+01	1.157435588693978801e+01	1.072389244178599554e+01	1.126364327243518915e+01	1.291872987870092615e+01	9.764916666666666060e+03	3.566666666666666430e+01	4.266666666666666430e+01	1.567500000000000000e+02	0.000000000000000000e+00	1.379166666666666607e+01	1.529166666666666607e+01	1.650000000000000000e+01	1.570833333333333393e+01	1.583333333333333393e+01	1.562500000000000000e+01	1.583333333333333393e+01	1.545833333333333393e+01	1.558333333333333393e+01	1.712500000000000000e+01	9.809154580898188215e+03	4.631900078751652927e+01	5.585336029656831869e+01	1.797178216932588839e+02	0.000000000000000000e+00	1.727949271673790577e+01	2.011763087659980442e+01	2.136483983977547396e+01	2.033145607547298894e+01	1.923267967572852299e+01	2.058158232387330955e+01	2.009231077972687984e+01	2.019277422488067231e+01	1.990302339423147870e+01	2.133127012129907385e+01	9.853392495129712188e+03	5.697133490836638714e+01	6.904005392646998018e+01	2.026856433865177678e+02	0.000000000000000000e+00	2.076731876680914723e+01	2.494359508653293744e+01	2.622967967955094792e+01	2.495457881761264574e+01	2.263202601812371384e+01	2.553816464774661910e+01	2.435128822612042399e+01	2.492721511642800891e+01	2.422271345512962171e+01	2.553754024259814770e+01
2.870000000000000284e+01	9.674642753697205990e+03	1.376326157278741036e+01	1.622891260284487203e+01	1.115852307618726513e+02	0.000000000000000000e+00	6.773063644329104349e+00	5.478662293555256468e+00	6.769793933322979740e+00	6.418154880553721853e+00	9.036079519885223732e+00	5.885245450414053892e+00	7.315378440546242089e+00	6.013167019494861876e+00	6.955243769752014416e+00	8.687935105348731923e+00	9.719425543515269965e+03	2.475663078639370696e+01	2.946862296808910386e+01	1.344592820476029829e+02	0.000000000000000000e+00	1.032403182216455306e+01	1.042683114677762823e+01	1.167656363332815594e+01	1.108407744027686093e+01	1.245553975994261187e+01	1.079678939187369480e+01	1.157435588693978801e+01	1.075658350974743094e+01	1.131095521820934025e+01	1.292730088600769989e+01	9.764208333333333940e+03	3.575000000000000000e+01	4.270833333333333570e+01	1.573333333333333428e+02	0.000000000000000000e+00	1.387500000000000000e+01	1.537500000000000000e+01	1.658333333333333215e+01	1.575000000000000000e+01	1.587500000000000000e+01	1.570833333333333393e+01	1.583333333333333393e+01	1.550000000000000000e+01	1.566666666666666607e+01	1.716666666666666785e+01	9.808991123151397915e+03	4.674336921360629304e+01	5.594804369857756399e+01	1.802073846190637028e+02	0.000000000000000000e+00	1.742596817783544694e+01	2.032316885322236999e+01	2.149010303333850658e+01	2.041592255972313907e+01	1.929446024005738991e+01	2.061987727479297305e+01	2.009231077972687984e+01	2.024341649025257084e+01	2.002237811512399190e+01	2.140603244732563581e+01	9.853773912969461890e+03	5.773673842721258609e+01	6.918775406382179938e+01	2.030814359047940343e+02	0.000000000000000000e+00	2.097693635567089387e+01	2.527133770644474353e+01	2.639687273334368456e+01	2.508184511944627815e+01	2.271392048011477627e+01	2.553142121625261396e+01	2.435128822612042399e+01	2.498683298050513812e+01	2.437808956358131951e+01	2.564539822798460378e+01
2.880000000000000071e+01	9.672929585404504905e+03	1.348123034964698164e+01	1.638764486900807071e+01	1.118760785776203051e+02	0.000000000000000000e+00	6.773063644329104349e+00	5.458680561583928892e+00	6.994254580968727097e+00	6.494049515918733917e+00	9.111848112468798888e+00	6.028143281694983813e+00	7.315378440546242089e+00	6.013167019494861876e+00	7.058108544988877853e+00	8.687935105348731923e+00	9.718214792702252453e+03	2.446978184149016045e+01	2.983965576783736751e+01	1.348130392888101596e+02	0.000000000000000000e+00	1.032403182216455306e+01	1.045850694745863052e+01	1.183046062381769659e+01	1.116369142462603392e+01	1.251425738956773159e+01	1.090990497418082583e+01	1.157435588693978801e+01	1.075658350974743094e+01	1.138322093916110589e+01	1.292730088600769989e+01	9.763500000000000000e+03	3.545833333333333570e+01	4.329166666666666430e+01	1.577500000000000000e+02	0.000000000000000000e+00	1.387500000000000000e+01	1.545833333333333393e+01	1.666666666666666785e+01	1.583333333333333393e+01	1.591666666666666607e+01	1.579166666666666607e+01	1.583333333333333393e+01	1.550000000000000000e+01	1.570833333333333393e+01	1.716666666666666785e+01	9.808785207297747547e+03	4.644688482517651096e+01	5.674367756549595754e+01	1.806869607111898404e+02	0.000000000000000000e+00	1.742596817783544694e+01	2.045815971920803733e+01	2.150287270951563912e+01	2.050297524204063393e+01	1.931907594376560056e+01	2.067342835915250632e+01	2.009231077972687984e+01	2.024341649025257084e+01	2.003344572750556196e+01	2.140603244732563581e+01	9.854070414595495095e+03	5.743543631701969332e+01	7.019568846432525788e+01	2.036239214223796807e+02	0.000000000000000000e+00	2.097693635567089387e+01	2.545798610508273896e+01	2.633907875236460683e+01	2.517261715074793216e+01	2.272148522086453326e+01	2.555519005163834834e+01	2.435128822612042399e+01	2.498683298050513812e+01	2.435855812167778822e+01	2.564539822798460378e+01
2.890000000000000213e+01	9.672090812273145275e+03	1.292475270760328954e+01	1.703346688915800655e+01	1.118353663529674975e+02	0.000000000000000000e+00	6.651530771650465468e+00	5.458680561583928892e+00	7.113871348402170725e+00	6.577823009106474217e+00	9.139751695224454409e+00	6.071726737121592166e+00	7.238789302036790829e+00	5.634854946051074620e+00	7.058108544988877853e+00	8.782595647198332856e+00	9.717587072803238698e+03	2.408737635380164477e+01	3.016256677791233543e+01	1.351051831764837630e+02	0.000000000000000000e+00	1.032576538582523185e+01	1.045850694745863052e+01	1.195276900753441929e+01	1.122641150455323711e+01	1.254904251427889506e+01	1.097336336856079697e+01	1.157772798435172845e+01	1.060909413969220338e+01	1.138322093916110589e+01	1.299546449026583161e+01	9.763083333333333940e+03	3.525000000000000000e+01	4.329166666666666430e+01	1.583750000000000000e+02	0.000000000000000000e+00	1.400000000000000000e+01	1.545833333333333393e+01	1.679166666666666785e+01	1.587500000000000000e+01	1.595833333333333393e+01	1.587500000000000000e+01	1.591666666666666607e+01	1.558333333333333393e+01	1.570833333333333393e+01	1.720833333333333215e+01	9.808579593863429182e+03	4.641262364619835523e+01	5.642076655542099672e+01	1.816448168235162370e+02	0.000000000000000000e+00	1.767423461417476815e+01	2.045815971920803733e+01	2.163056432579891464e+01	2.052358849544676289e+01	1.936762415238777280e+01	2.077663663143920303e+01	2.025560534898160370e+01	2.055757252697446447e+01	2.003344572750556196e+01	2.142120217640083268e+01	9.854075854393522604e+03	5.757524729239671046e+01	6.954986644417532204e+01	2.049146336470325025e+02	0.000000000000000000e+00	2.134846922834953631e+01	2.545798610508273896e+01	2.646946198493116498e+01	2.517217699089352578e+01	2.277691497144221344e+01	2.567827326287840606e+01	2.459454403129654310e+01	2.553181172061559323e+01	2.435855812167778822e+01	2.563407101946832967e+01
2.900000000000000000e+01	9.670727464117504496e+03	1.271731902523898583e+01	1.681263845488147624e+01	1.119974351156866561e+02	0.000000000000000000e+00	6.651530771650465468e+00	5.566890382832440309e+00	7.113871348402170725e+00	6.871290708247231649e+00	9.266996707758615059e+00	6.071726737121592166e+00	7.346729404783076234e+00	5.564225606268319524e+00	7.141063459729801721e+00	9.033400268007511613e+00	9.716551232058751339e+03	2.392115951261949292e+01	3.013548589410740419e+01	1.355195508911766638e+02	0.000000000000000000e+00	1.032576538582523185e+01	1.053344519141622015e+01	1.195276900753441929e+01	1.143564535412361494e+01	1.263349835387930753e+01	1.097336336856079697e+01	1.165253136905820597e+01	1.065711280313415976e+01	1.148719839653156782e+01	1.318336680067042188e+01	9.762375000000000000e+03	3.512500000000000000e+01	4.345833333333333570e+01	1.590416666666666572e+02	0.000000000000000000e+00	1.400000000000000000e+01	1.550000000000000000e+01	1.679166666666666785e+01	1.600000000000000000e+01	1.600000000000000000e+01	1.587500000000000000e+01	1.595833333333333393e+01	1.575000000000000000e+01	1.583333333333333393e+01	1.733333333333333215e+01	9.808198767941248661e+03	4.632884048738050353e+01	5.678118077255926721e+01	1.825637824421566506e+02	0.000000000000000000e+00	1.767423461417476815e+01	2.046655480858377985e+01	2.163056432579891464e+01	2.056435464587638506e+01	1.936650164612069247e+01	2.077663663143920303e+01	2.026413529760846188e+01	2.084288719686583846e+01	2.017946827013510003e+01	2.148329986599624419e+01	9.854022535882495504e+03	5.753268097476101417e+01	7.010402821178519162e+01	2.060858982176466725e+02	0.000000000000000000e+00	2.134846922834953631e+01	2.543310961716755969e+01	2.646946198493116498e+01	2.512870929175277013e+01	2.273300329224138494e+01	2.567827326287840606e+01	2.456993726188359162e+01	2.593577439373168048e+01	2.452560320693686435e+01	2.563326639865915269e+01
2.910000000000000142e+01	9.669835725935252412e+03	1.358349546105465322e+01	1.615018116001483506e+01	1.120511538938322360e+02	1.824976191690838334e+02	6.651530771650465468e+00	5.634854946051072844e+00	7.024040686958560542e+00	6.847232665001724783e+00	9.254066250484040523e+00	6.103127266656311889e+00	7.206062694484721476e+00	5.478516955327288329e+00	7.075142046600978674e+00	9.011972211251356057e+00	9.715730362967626206e+03	2.429174773052732661e+01	2.995009058000741931e+01	1.358380769469161180e+02	1.941654762512085881e+02	1.032576538582523185e+01	1.060909413969220338e+01	1.192868701014594635e+01	1.146528299916752758e+01	1.266869979190868634e+01	1.100989696666148987e+01	1.160303134724236074e+01	1.065592514433031113e+01	1.147507102330049022e+01	1.321431943895901284e+01	9.761625000000000000e+03	3.500000000000000000e+01	4.375000000000000000e+01	1.596250000000000000e+02	2.058333333333333428e+02	1.400000000000000000e+01	1.558333333333333393e+01	1.683333333333333215e+01	1.608333333333333215e+01	1.608333333333333215e+01	1.591666666666666607e+01	1.600000000000000000e+01	1.583333333333333393e+01	1.587500000000000000e+01	1.741666666666666785e+01	9.807519637032373794e+03	4.570825226947267339e+01	5.754990941999258069e+01	1.834119230530838820e+02	2.175011904154580975e+02	1.767423461417476815e+01	2.055757252697446447e+01	2.173797965652071795e+01	2.070138366749913672e+01	1.949796687475797796e+01	2.082343636667184228e+01	2.039696865275763926e+01	2.101074152233635672e+01	2.027492897669950978e+01	2.161901389437432286e+01	9.853414274064747588e+03	5.641650453894534678e+01	7.134981883998516139e+01	2.071988461061677640e+02	2.291690474975828522e+02	2.134846922834953631e+01	2.553181172061559323e+01	2.664262597970810376e+01	2.531943400166493774e+01	2.291260041618262377e+01	2.573020606667702026e+01	2.479393730551527852e+01	2.618814971133937775e+01	2.467485795339901955e+01	2.582136112208198142e+01
2.920000000000000284e+01	9.667764839448309431e+03	1.304737726789801755e+01	1.611200615608525410e+01	1.120469112040765083e+02	1.897792482167318440e+02	6.701781919769118190e+00	5.783966574917181802e+00	7.120125326876269867e+00	6.667859840311130881e+00	9.541797695216072128e+00	6.152226959128419992e+00	7.206062694484721476e+00	5.477690556806933841e+00	7.061158375953759503e+00	8.897674732957373323e+00	9.714236586390821685e+03	2.429452196728234270e+01	2.974350307804262883e+01	1.362109556020382399e+02	2.051604574416992648e+02	1.041339095988455909e+01	1.074614995412525786e+01	1.201839599677146886e+01	1.139642992015556544e+01	1.285423218094136999e+01	1.105528014623087785e+01	1.160303134724236074e+01	1.069717861173679907e+01	1.150974585464354760e+01	1.319883736647868666e+01	9.760708333333333940e+03	3.554166666666666430e+01	4.337500000000000000e+01	1.603750000000000000e+02	2.205416666666666572e+02	1.412500000000000000e+01	1.570833333333333393e+01	1.691666666666666785e+01	1.612500000000000000e+01	1.616666666666666785e+01	1.595833333333333393e+01	1.600000000000000000e+01	1.591666666666666607e+01	1.595833333333333393e+01	1.750000000000000000e+01	9.807180080275846194e+03	4.678881136605098590e+01	5.700649692195737117e+01	1.845390443979617601e+02	2.359228758916340496e+02	1.783660904011544091e+01	2.067051671254140999e+01	2.181493733656186862e+01	2.085357007984443456e+01	1.947910115239196571e+01	2.086138652043579000e+01	2.039696865275763926e+01	2.113615472159653308e+01	2.040692081202312025e+01	2.180116263352131512e+01	9.853651827218358449e+03	5.803595606543531460e+01	7.063799384391474234e+01	2.087030887959234917e+02	2.513040851166014704e+02	2.154821808023088181e+01	2.563270009174948427e+01	2.671320800645706584e+01	2.558214015968886912e+01	2.279153563811726357e+01	2.576443970753824786e+01	2.479393730551527852e+01	2.635564277652639831e+01	2.485550829071290835e+01	2.610232526704262668e+01
2.930000000000000071e+01	9.665712070826357376e+03	1.282082161860144609e+01	1.625786580757752375e+01	1.120941298101721202e+02	5.420215069750192072e+01	6.646323884881013555e+00	5.671855059999066029e+00	7.236120989415461224e+00	6.864727849799274750e+00	9.413153502657767291e+00	6.236120989415461224e+00	7.301797031892188983e+00	5.416994755741637135e+00	7.187130622398475666e+00	8.843406942893052403e+00	9.712626868746512628e+03	2.430624414263405697e+01	2.977476623712209403e+01	1.367345649050860743e+02	6.143440868208429606e+01	1.040649527577383893e+01	1.077342752999953390e+01	1.211806049470773061e+01	1.155736392489963649e+01	1.287324341799554972e+01	1.111806049470773061e+01	1.175506518261276057e+01	1.070849737787081857e+01	1.159356531119923872e+01	1.319253680477985924e+01	9.759541666666666060e+03	3.579166666666666430e+01	4.329166666666666430e+01	1.613750000000000000e+02	6.866666666666667140e+01	1.416666666666666607e+01	1.587500000000000000e+01	1.700000000000000000e+01	1.625000000000000000e+01	1.633333333333333215e+01	1.600000000000000000e+01	1.620833333333333215e+01	1.600000000000000000e+01	1.600000000000000000e+01	1.754166666666666785e+01	9.806456464586819493e+03	4.727708919069927163e+01	5.680856709621123457e+01	1.860154350949139257e+02	7.589892465124904675e+01	1.792683805755949322e+01	2.097657247000046610e+01	2.188193950529226939e+01	2.094263607510036351e+01	1.979342324867111458e+01	2.088193950529226939e+01	2.066160148405390373e+01	2.129150262212917966e+01	2.040643468880076128e+01	2.189079652855347646e+01	9.853371262506974745e+03	5.876251171473188606e+01	7.032546752575581195e+01	2.106558701898278798e+02	8.313118263583142209e+01	2.168700944845231859e+01	2.607814494000093219e+01	2.676387901058453878e+01	2.563527215020072703e+01	2.325351316400889701e+01	2.576387901058453878e+01	2.511486963477447532e+01	2.658300524425836286e+01	2.481286937760152256e+01	2.623992639044028152e+01
2.940000000000000213e+01	9.665140779105671754e+03	1.381967184556076589e+01	1.542580230458242241e+01	1.124852262906021423e+02	7.369738582345624067e-01	6.658958819139754404e+00	5.654949315340884297e+00	7.185241485799171102e+00	6.920093218793098799e+00	9.548275553629935075e+00	6.252571259587989871e+00	7.450867934525877700e+00	5.345290888103587434e+00	7.134944281336890626e+00	8.843406942893052403e+00	9.712007889552836787e+03	2.484733592278038117e+01	2.929623448562454513e+01	1.372842798119677354e+02	2.972653595783947722e+00	1.043364607623654372e+01	1.080664132433710911e+01	1.213428740956625163e+01	1.160587994272988333e+01	1.296163777681496754e+01	1.114711896312732975e+01	1.187126730059627278e+01	1.071431211071845979e+01	1.167163880733511050e+01	1.319253680477985924e+01	9.758875000000000000e+03	3.587500000000000000e+01	4.316666666666666430e+01	1.620833333333333428e+02	5.208333333333333037e+00	1.420833333333333393e+01	1.595833333333333393e+01	1.708333333333333215e+01	1.629166666666666785e+01	1.637500000000000000e+01	1.604166666666666785e+01	1.629166666666666785e+01	1.608333333333333215e+01	1.620833333333333215e+01	1.754166666666666785e+01	9.805742110447163213e+03	4.690266407721961883e+01	5.703709884770878347e+01	1.868823868546989502e+02	7.444013070882718353e+00	1.798302059043012235e+01	2.111002534232955696e+01	2.203237925710041267e+01	2.097745339060345060e+01	1.978836222318503246e+01	2.093621437020600595e+01	2.071206603273706293e+01	2.145235455594820451e+01	2.074502785933155380e+01	2.189079652855347646e+01	9.852609220894328246e+03	5.793032815443923766e+01	7.090753102875090974e+01	2.116814403760645291e+02	9.679692808432104556e+00	2.175770784752691256e+01	2.626171735132578533e+01	2.698142518086749320e+01	2.566324011454023690e+01	2.320172444637006492e+01	2.583076207374534761e+01	2.513246539880745800e+01	2.682137577856307686e+01	2.528172238532977190e+01	2.623992639044028152e+01
2.950000000000000000e+01	9.664185748908879759e+03	1.416103677030012520e+01	1.504476703672748172e+01	1.129067627064067381e+02	-1.089198815898410722e+00	6.694648695571242314e+00	5.803190760122330261e+00	7.239151592109715594e+00	7.275393232859581616e+00	9.754066250484040523e+00	6.252571259587989871e+00	7.721835814940225973e+00	5.345290888103587434e+00	7.245872677807044582e+00	8.905455968703456904e+00	9.711217874454439880e+03	2.495551838515006438e+01	2.904321685169707479e+01	1.379325480198700404e+02	-2.737660746158721015e-01	1.047232434778562116e+01	1.092242871339449906e+01	1.220290912938819261e+01	1.186686328309645688e+01	1.316869979190868634e+01	1.114711896312732975e+01	1.209008457413677817e+01	1.071431211071845979e+01	1.176876967223685710e+01	1.324439465101839453e+01	9.758250000000000000e+03	3.575000000000000000e+01	4.304166666666666430e+01	1.629583333333333428e+02	5.416666666666666297e-01	1.425000000000000000e+01	1.604166666666666785e+01	1.716666666666666785e+01	1.645833333333333215e+01	1.658333333333333215e+01	1.604166666666666785e+01	1.645833333333333215e+01	1.608333333333333215e+01	1.629166666666666785e+01	1.758333333333333215e+01	9.805282125545560120e+03	4.654448161484993562e+01	5.704011648163625381e+01	1.879841186467966452e+02	1.357099407949205361e+00	1.802767565221437707e+01	2.116090461993883665e+01	2.213042420394514309e+01	2.104980338357020742e+01	1.999796687475797796e+01	2.093621437020600595e+01	2.082658209252988613e+01	2.145235455594820451e+01	2.081456366109647860e+01	2.192227201564826800e+01	9.852314251091120241e+03	5.733896322969987125e+01	7.103856629660585043e+01	2.130099039602599476e+02	2.172532149231744203e+00	2.180535130442875769e+01	2.628014257321100544e+01	2.709418174122362188e+01	2.564127343380708268e+01	2.341260041618262377e+01	2.583076207374534761e+01	2.519483085172643655e+01	2.682137577856307686e+01	2.533746065552629290e+01	2.626121069796320739e+01
2.960000000000000142e+01	9.663131241028226214e+03	1.385074132143665082e+01	1.470811981534467705e+01	1.132658303014482044e+02	-3.579859602760600557e-01	6.924629743035711549e+00	5.903014630616365110e+00	7.312696542824104640e+00	7.275393232859581616e+00	9.794823957303901096e+00	6.337964062637521323e+00	7.611805582684411320e+00	5.411884984593260839e+00	7.176947669932145502e+00	8.765980051454208777e+00	9.710419787180779167e+03	2.471703732738499326e+01	2.893739324100567245e+01	1.384037484840574450e+02	-1.581596468046967130e-01	1.062898153818452229e+01	1.099317398197484863e+01	1.228134827141205321e+01	1.186686328309645688e+01	1.323074531198528447e+01	1.121064869798542674e+01	1.205590279134220566e+01	1.076844249229663042e+01	1.177597383496607364e+01	1.321632335906043920e+01	9.757708333333333940e+03	3.558333333333333570e+01	4.316666666666666430e+01	1.635416666666666572e+02	4.166666666666666435e-02	1.433333333333333393e+01	1.608333333333333215e+01	1.725000000000000000e+01	1.645833333333333215e+01	1.666666666666666785e+01	1.608333333333333215e+01	1.650000000000000000e+01	1.612500000000000000e+01	1.637500000000000000e+01	1.766666666666666785e+01	9.804996879485888712e+03	4.644962933928167814e+01	5.739594009232765615e+01	1.886795848492758694e+02	2.414929801380300278e-01	1.803768512848214556e+01	2.117349268469181567e+01	2.221865172858794679e+01	2.104980338357020742e+01	2.010258802134805123e+01	2.095601796868123756e+01	2.094409720865779434e+01	2.148155750770337136e+01	2.097402616503392636e+01	2.211700997427289650e+01	9.852285425638441666e+03	5.731592534523002058e+01	7.162521351798865510e+01	2.138175030318851100e+02	4.413192936093934260e-01	2.174203692363095541e+01	2.626365203605029919e+01	2.718730345717589358e+01	2.564127343380708268e+01	2.353850937602943461e+01	2.582870260402914298e+01	2.538819441731558868e+01	2.683811501540673916e+01	2.557305233006785272e+01	2.656735328187912870e+01
2.970000000000000284e+01	9.662225213863250247e+03	1.375143682906845299e+01	1.506170466902488414e+01	1.135423508529972594e+02	-3.579859602760600557e-01	6.924629743035711549e+00	5.925139002841856239e+00	7.184257393157347238e+00	7.083702072116309978e+00	9.792670755612462585e+00	6.407104137211595329e+00	7.879049115690621718e+00	5.498471794176152727e+00	7.055102220010921243e+00	8.998124212746924755e+00	9.709633440264959063e+03	2.462571841453422650e+01	2.911418566784577422e+01	1.389170087598319583e+02	-1.581596468046967130e-01	1.062898153818452229e+01	1.104590283475426205e+01	1.223796202991200843e+01	1.179185103605815499e+01	1.325050204447289737e+01	1.126605206860579855e+01	1.227285789117864567e+01	1.089506923042140940e+01	1.173588444333879366e+01	1.339489543970679719e+01	9.757041666666666060e+03	3.550000000000000000e+01	4.316666666666666430e+01	1.642916666666666572e+02	4.166666666666666435e-02	1.433333333333333393e+01	1.616666666666666785e+01	1.729166666666666785e+01	1.650000000000000000e+01	1.670833333333333215e+01	1.612500000000000000e+01	1.666666666666666785e+01	1.629166666666666785e+01	1.641666666666666785e+01	1.779166666666666785e+01	9.804449893068373058e+03	4.637428158546577350e+01	5.721914766548755438e+01	1.896663245735013561e+02	2.414929801380300278e-01	1.803768512848214556e+01	2.128743049857907366e+01	2.234537130342132727e+01	2.120814896394184501e+01	2.016616462219376871e+01	2.098394793139420145e+01	2.106047544215469003e+01	2.168826410291192630e+01	2.109744888999454204e+01	2.218843789362653851e+01	9.851858119470081874e+03	5.724856317093154701e+01	7.127162866430845156e+01	2.150409824803360550e+02	4.413192936093934260e-01	2.174203692363095541e+01	2.640819433049147946e+01	2.739907594017599024e+01	2.591629792788369002e+01	2.362399591105420171e+01	2.584289586278840289e+01	2.545428421764271576e+01	2.708486153915718120e+01	2.577823111332241268e+01	2.658520912058641272e+01
2.980000000000000071e+01	9.661842178518336368e+03	1.433854230260480733e+01	1.417054289772578812e+01	1.140483501385915730e+02	0.000000000000000000e+00	6.979896160892296919e+00	6.108092233214687639e+00	7.361467489774982553e+00	7.083702072116309978e+00	9.815785312428426224e+00	6.447789364978259385e+00	7.943266939466774090e+00	5.323236956724169744e+00	6.971866364247551573e+00	9.083730167728873539e+00	9.709191922592501214e+03	2.500260448463573582e+01	2.850193811552956191e+01	1.395033417359624650e+02	0.000000000000000000e+00	1.069828141377948150e+01	1.122071278327400989e+01	1.236823374488749039e+01	1.179185103605815499e+01	1.328289265621421222e+01	1.134889468248912969e+01	1.232580013640005312e+01	1.082828514502875095e+01	1.171509984879044097e+01	1.345853175053110284e+01	9.756541666666666060e+03	3.566666666666666430e+01	4.283333333333333570e+01	1.649583333333333428e+02	0.000000000000000000e+00	1.441666666666666607e+01	1.633333333333333215e+01	1.737500000000000000e+01	1.650000000000000000e+01	1.675000000000000000e+01	1.625000000000000000e+01	1.670833333333333215e+01	1.633333333333333215e+01	1.645833333333333215e+01	1.783333333333333215e+01	9.803891410740830906e+03	4.633072884869758923e+01	5.716472855113710949e+01	1.904133249307042206e+02	0.000000000000000000e+00	1.813505191955385243e+01	2.144595388339265440e+01	2.238176625511250961e+01	2.120814896394184501e+01	2.021710734378578778e+01	2.115110531751086853e+01	2.109086653026660940e+01	2.183838152163791335e+01	2.120156681787622333e+01	2.220813491613556323e+01	9.851241154814995753e+03	5.699479103072852126e+01	7.149612376894089039e+01	2.158683165280751268e+02	0.000000000000000000e+00	2.185343717244103345e+01	2.655857443345197666e+01	2.738853251022501922e+01	2.591629792788369002e+01	2.368421468757157555e+01	2.605221063502174061e+01	2.547339972719989021e+01	2.734342970994249455e+01	2.594480030241911095e+01	2.658293649893779076e+01
2.990000000000000213e+01	9.661517197332001160e+03	1.444716965773033479e+01	1.467054289772579168e+01	1.139460441482621604e+02	0.000000000000000000e+00	6.979896160892296919e+00	5.874007983369699204e+00	7.468188279384408546e+00	6.915683168557464455e+00	9.768391868619186624e+00	6.447789364978259385e+00	7.960298960837883797e+00	5.453881314932369051e+00	6.971866364247551573e+00	9.094102171949232982e+00	9.708758598666001490e+03	2.486941816219849954e+01	2.900193811552956191e+01	1.396605220741310802e+02	0.000000000000000000e+00	1.069828141377948150e+01	1.112450399168485049e+01	1.244242747302553909e+01	1.177034158427873223e+01	1.328002926764292724e+01	1.134889468248912969e+01	1.237598281375227671e+01	1.091444065746618364e+01	1.171509984879044097e+01	1.348455108597461560e+01	9.756000000000000000e+03	3.529166666666666430e+01	4.333333333333333570e+01	1.653750000000000000e+02	0.000000000000000000e+00	1.441666666666666607e+01	1.637500000000000000e+01	1.741666666666666785e+01	1.662500000000000000e+01	1.679166666666666785e+01	1.625000000000000000e+01	1.679166666666666785e+01	1.637500000000000000e+01	1.645833333333333215e+01	1.787500000000000000e+01	9.803241401333998510e+03	4.571391517113482905e+01	5.766472855113710949e+01	1.910894779258689198e+02	0.000000000000000000e+00	1.813505191955385243e+01	2.162549600831514951e+01	2.239090586030779662e+01	2.147965841572126777e+01	2.030330406569040846e+01	2.115110531751086853e+01	2.120735051958105899e+01	2.183555934253381636e+01	2.120156681787622333e+01	2.226544891402538440e+01	9.850482802667998840e+03	5.613616367560299381e+01	7.199612376894087618e+01	2.168039558517378396e+02	0.000000000000000000e+00	2.185343717244103345e+01	2.687599201663029902e+01	2.736514505394892893e+01	2.633431683144253554e+01	2.381494146471414908e+01	2.605221063502174061e+01	2.562303437249545368e+01	2.729611868506763273e+01	2.594480030241911095e+01	2.665589782805076879e+01
3.000000000000000000e+01	9.661284397794752294e+03	1.430266382871501207e+01	1.522218475834857543e+01	1.141881392939465343e+02	0.000000000000000000e+00	6.843016166231523201e+00	5.834973880433350857e+00	7.492070799720798036e+00	6.762507822280911185e+00	9.913153502657767291e+00	6.563229857292144587e+00	7.960298960837883797e+00	5.706497600660178193e+00	7.072784883571991088e+00	8.918210008871275463e+00	9.708517198897376147e+03	2.444299858102417389e+01	2.938192571250761986e+01	1.401565696469732814e+02	0.000000000000000000e+00	1.065067474978242856e+01	1.112582027355000847e+01	1.247520206652706420e+01	1.175625391114045470e+01	1.337324341799554972e+01	1.146911492864607141e+01	1.237598281375227671e+01	1.114491546699675517e+01	1.180722577511932947e+01	1.341743833776897077e+01	9.755750000000000000e+03	3.458333333333333570e+01	4.354166666666666430e+01	1.661250000000000000e+02	0.000000000000000000e+00	1.445833333333333393e+01	1.641666666666666785e+01	1.745833333333333215e+01	1.675000000000000000e+01	1.683333333333333215e+01	1.637500000000000000e+01	1.679166666666666785e+01	1.658333333333333215e+01	1.654166666666666785e+01	1.791666666666666785e+01	9.802982801102623853e+03	4.472366808564250107e+01	5.770140762082570518e+01	1.920934303530267186e+02	0.000000000000000000e+00	1.826599191688423929e+01	2.170751305978332724e+01	2.244146460013960009e+01	2.174374608885954530e+01	2.029342324867111458e+01	2.128088507135392859e+01	2.120735051958105899e+01	2.202175119966990735e+01	2.127610755821400801e+01	2.241589499556436493e+01	9.850215602205247706e+03	5.486400283795165933e+01	7.186114857498475317e+01	2.180618607060534657e+02	0.000000000000000000e+00	2.207365050043514287e+01	2.699835945289998307e+01	2.742459586694586449e+01	2.673749217771909059e+01	2.375351316400889701e+01	2.618677014270785719e+01	2.562303437249545368e+01	2.746016906600648610e+01	2.601054844976134461e+01	2.691512332446205846e+01


==> supersift.tsv <==
t	nssS	nssE	nssI	nssR	nssG	nssP1	nssP2	nssP3	nssP4	nssP5	nssP6	nssP7	nssP8	nssP9	nssP10	nsS	nsE	nsI	nsR	nsG	nsP1	nsP2	nsP3	nsP4	nsP5	nsP6	nsP7	nsP8	nsP9	nsP10	S	E	I	R	G	P1	P2	P3	P4	P5	P6	P7	P8	P9	P10	sS	sE	sI	sR	sG	sP1	sP2	sP3	sP4	sP5	sP6	sP7	sP8	sP9	sP10	ssS	ssE	ssI	ssR	ssG	ssP1	ssP2	ssP3	ssP4	ssP5	ssP6	ssP7	ssP8	ssP9	ssP10
0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.950000000000000000e+03	0.000000000000000000e+00	5.000000000000000000e+01	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	9.937910498055134667e+03	1.990750247177105692e+00	3.844936639644732423e+01	1.762259314168496793e+00	0.000000000000000000e+00	-6.547005383792514621e-01	-6.431062283522378520e-01	-1.234785352439285777e+00	-8.868645426554977451e-01	-8.073467387981000387e-01	-1.128388269044835024e+00	-1.138693261033205228e+00	-8.819284433354270814e-01	-1.081206375086736227e+00	-6.100229134237712403e-01	9.940163582360899454e+03	4.245375123588552846e+00	4.116218319822365856e+01	4.485296323750914915e+00	0.000000000000000000e+00	-7.735026918962573106e-02	3.261355249054775918e-02	-3.257260095529761479e-01	-5.932271327748872558e-03	5.465996393428329547e-02	-2.308608011890841416e-01	-1.526799638499359846e-01	-1.284642216677135407e-01	-6.143652087670148365e-02	-3.417812337855230531e-02	9.942416666666666060e+03	6.500000000000000000e+00	4.387500000000000000e+01	7.208333333333333037e+00	0.000000000000000000e+00	5.000000000000000000e-01	7.083333333333333703e-01	5.833333333333333703e-01	8.750000000000000000e-01	9.166666666666666297e-01	6.666666666666666297e-01	8.333333333333333703e-01	6.250000000000000000e-01	9.583333333333333703e-01	5.416666666666666297e-01	9.944669750972432666e+03	8.754624876411448042e+00	4.658781680177634144e+01	9.931370342915752047e+00	0.000000000000000000e+00	1.077350269189625731e+00	1.384053114176118982e+00	1.492392676219642889e+00	1.755932271327748762e+00	1.778673369399049964e+00	1.564194134522417290e+00	1.819346630516602836e+00	1.378464221667713652e+00	1.978103187543368335e+00	1.117511456711885565e+00	9.946922835278197454e+03	1.100924975282289431e+01	4.930063360355267577e+01	1.265440735249816839e+01	0.000000000000000000e+00	1.654700538379251462e+00	2.059772895018904482e+00	2.401452019105952296e+00	2.636864542655497523e+00	2.640680072131433409e+00	2.461721602378168061e+00	2.805359927699872191e+00	2.131928443335427303e+00	2.997873041753403189e+00	1.693356246757104611e+00
2.000000000000000000e+00	9.928624185333133937e+03	4.676892280837934734e+00	3.242651532076800436e+01	6.571796769724491227e+00	0.000000000000000000e+00	-9.617216023781679501e-01	-6.155057190199408890e-01	-1.291301141462501301e+00	-4.097101238502329767e-01	-6.353935184042056594e-01	-1.633834202953854176e+00	-1.343881615530131191e+00	-8.881380009896584493e-01	-6.708295523259852899e-01	-6.386932610332054505e-01	9.932353759333233029e+03	7.942612807085634330e+00	3.581742432705067358e+01	1.003589838486224650e+01	0.000000000000000000e+00	-6.419413452241728990e-02	2.964138071566961852e-01	-1.039839040645840207e-01	5.868116047415501413e-01	5.364699074645637999e-01	-1.085837681435937174e-01	9.889252556826777507e-02	1.392643328385041457e-01	4.770852238370073550e-01	3.473200361500639044e-01	9.936083333333333940e+03	1.120833333333333393e+01	3.920833333333333570e+01	1.350000000000000000e+01	0.000000000000000000e+00	8.333333333333333703e-01	1.208333333333333259e+00	1.083333333333333259e+00	1.583333333333333259e+00	1.708333333333333259e+00	1.416666666666666741e+00	1.541666666666666741e+00	1.166666666666666741e+00	1.625000000000000000e+00	1.333333333333333259e+00	9.939812907333434850e+03	1.447405385958103352e+01	4.259924233961599782e+01	1.696410161513775350e+01	0.000000000000000000e+00	1.730860801189084031e+00	2.120252859509970556e+00	2.270650570731250539e+00	2.579855061925116377e+00	2.880196759202102719e+00	2.941917101476927421e+00	2.984440807765065706e+00	2.194069000494829336e+00	2.772914776162992645e+00	2.319346630516602836e+00	9.943542481333533942e+03	1.773977438582873134e+01	4.599015134589866705e+01	2.042820323027550700e+01	0.000000000000000000e+00	2.628388269044834580e+00	3.032172385686607186e+00	3.457967808129168041e+00	3.576376790516899717e+00	4.052060185070872400e+00	4.467167536287187879e+00	4.427214948863464450e+00	3.221471334322991709e+00	3.920829552325985290e+00	3.305359927699871747e+00
3.000000000000000000e+00	9.919860103457584046e+03	8.086880235635767633e+00	2.865972548865965308e+01	1.169792373360795601e+01	0.000000000000000000e+00	-9.923121185569652170e-01	-9.559514083409526020e-01	-1.318169966222480172e+00	-3.604797164358628514e-01	-4.983969614852861163e-01	-1.511884584284246547e+00	-1.056589670693288685e+00	-6.622228912730547812e-01	-5.710692344318144542e-01	-8.471873252961665823e-01	9.924263385062125963e+03	1.200177345115121774e+01	3.235069607766315869e+01	1.553646186680397889e+01	0.000000000000000000e+00	1.913439407215173915e-01	5.011909624961903287e-01	1.950816835554265438e-01	8.614268084487353150e-01	8.549681859240236825e-01	2.440577078578767267e-01	5.758718313200223982e-01	6.063885543634726094e-01	7.352987161174260322e-01	5.347396706852500792e-01	9.928666666666666060e+03	1.591666666666666607e+01	3.604166666666666430e+01	1.937500000000000000e+01	0.000000000000000000e+00	1.375000000000000000e+00	1.958333333333333259e+00	1.708333333333333259e+00	2.083333333333333481e+00	2.208333333333333481e+00	2.000000000000000000e+00	2.208333333333333481e+00	1.875000000000000000e+00	2.041666666666666519e+00	1.916666666666666741e+00	9.933069948271206158e+03	1.983155988218211618e+01	3.973263725567016991e+01	2.321353813319602111e+01	0.000000000000000000e+00	2.558656059278482608e+00	3.415475704170476412e+00	3.221584983111239975e+00	3.305239858217931648e+00	3.561698480742643280e+00	3.755942292142123051e+00	3.840794835346644565e+00	3.143611445636527613e+00	3.348034617215907005e+00	3.298593662648083402e+00	9.937473229875748075e+03	2.374645309769756452e+01	4.342360784467367552e+01	2.705207626639204221e+01	0.000000000000000000e+00	3.742312118556965217e+00	4.872618075007618899e+00	4.734836632889146912e+00	4.527146383102529370e+00	4.915063628151953523e+00	5.511884584284246102e+00	5.473256337359956092e+00	4.412222891273055225e+00	4.654402567765147936e+00	4.680520658629499842e+00
4.000000000000000000e+00	9.911504199156888717e+03	9.637923850577518436e+00	2.542804535820430800e+01	1.570326153028445937e+01	0.000000000000000000e+00	-6.599374722900510637e-01	-8.113270440188680155e-01	-1.237572810256114320e+00	-4.733557730613653369e-01	-7.144828122723945185e-02	-1.530819213263893808e+00	-1.109753301026722205e+00	-8.996760331619189088e-01	7.931626272996750160e-02	-8.430404789673389132e-01	9.916981266245111328e+03	1.423562859195542529e+01	3.019318934576882185e+01	1.972663076514222880e+01	0.000000000000000000e+00	6.283645971883078385e-01	7.610031446572327329e-01	6.103802615386095809e-01	8.883221134693173315e-01	1.276775859386380274e+00	5.470903933680530962e-01	7.367900161533056380e-01	6.543286500857072863e-01	1.268824798031650491e+00	7.243130938496638027e-01	9.922458333333333940e+03	1.883333333333333215e+01	3.495833333333333570e+01	2.375000000000000000e+01	0.000000000000000000e+00	1.916666666666666741e+00	2.333333333333333481e+00	2.458333333333333481e+00	2.250000000000000000e+00	2.625000000000000000e+00	2.625000000000000000e+00	2.583333333333333481e+00	2.208333333333333481e+00	2.458333333333333481e+00	2.291666666666666519e+00	9.927935400421556551e+03	2.343103807471123901e+01	3.972347732089784955e+01	2.777336923485777120e+01	0.000000000000000000e+00	3.204968736145025865e+00	3.905663522009434452e+00	4.306286405128057382e+00	3.611677886530682891e+00	3.973224140613619504e+00	4.702909606631946460e+00	4.429876650513361547e+00	3.762338016580959454e+00	3.647841868635016471e+00	3.859020239483669457e+00	9.933412467509779162e+03	2.802874281608914586e+01	4.448862130846236340e+01	3.179673846971554241e+01	0.000000000000000000e+00	4.493270805623384767e+00	5.477993710685534978e+00	6.154239476922780838e+00	4.973355773061365781e+00	5.321448281227239008e+00	6.780819213263893808e+00	6.276419967693389168e+00	5.316342699828585872e+00	4.837350403936699905e+00	5.426373812300671950e+00
5.000000000000000000e+00	9.902825205668823401e+03	9.675894485362547925e+00	2.459576691387339764e+01	2.105252472970692423e+01	0.000000000000000000e+00	-2.259536509026025541e-01	-4.779937106855349782e-01	-8.729833462074170214e-01	-6.331649788705551174e-01	4.289307655681859899e-01	-1.090546623313913166e+00	-5.588383507159737640e-01	-4.454126588179465607e-01	3.473058903490278126e-02	-7.261089357690351243e-01	9.909662602834410791e+03	1.512961390934794004e+01	2.923538345693669882e+01	2.504709569818679427e+01	0.000000000000000000e+00	1.157856507882031982e+00	1.094336477990565770e+00	1.063508326896291489e+00	1.016750843898055701e+00	1.735298716117426254e+00	1.017226688343043417e+00	1.366414157975346377e+00	1.298127003924359979e+00	1.475698627850784650e+00	1.011945532115482438e+00	9.916500000000000000e+03	2.058333333333333215e+01	3.387500000000000000e+01	2.904166666666666785e+01	0.000000000000000000e+00	2.541666666666666519e+00	2.666666666666666519e+00	3.000000000000000000e+00	2.666666666666666519e+00	3.041666666666666519e+00	3.125000000000000000e+00	3.291666666666666519e+00	3.041666666666666519e+00	2.916666666666666519e+00	2.750000000000000000e+00	9.923337397165589209e+03	2.603705275731872604e+01	3.851461654306330473e+01	3.303623763514654144e+01	0.000000000000000000e+00	3.925476825451300833e+00	4.238996855342767489e+00	4.936491673103708067e+00	4.316582489435277559e+00	4.348034617215907005e+00	5.232773311656956139e+00	5.216919175357986660e+00	4.785206329408973502e+00	4.357634705482547943e+00	4.488054467884517784e+00	9.930174794331176599e+03	3.149077218130411637e+01	4.315423308612660236e+01	3.703080860362641147e+01	0.000000000000000000e+00	5.309286984235935591e+00	5.811327044018868015e+00	6.872983346207417021e+00	5.966498312203888155e+00	5.654402567765147047e+00	7.340546623313913166e+00	7.142171684049307245e+00	6.528745992151279154e+00	5.798602744298429812e+00	6.226108935769035568e+00
6.000000000000000000e+00	9.894922238072602340e+03	1.093594450170724208e+01	2.161767853212753820e+01	2.507739737275782232e+01	0.000000000000000000e+00	-3.941359122269227910e-02	-4.016839949164712209e-01	-7.930293867532163254e-01	1.549357015365115942e-01	8.518105831662317051e-01	-1.364839839775474850e+00	-4.905194082885824258e-01	-2.897281578240495925e-01	2.251387816048611157e-02	-8.712701725682241438e-01	9.902711119036301170e+03	1.644713891752028800e+01	2.772550593273043518e+01	2.939286535304557901e+01	0.000000000000000000e+00	1.501126537721987120e+00	1.361658002541764390e+00	1.436818639956725097e+00	1.785801184101589056e+00	2.280071958249782593e+00	1.067580080112262575e+00	1.567240295855708787e+00	1.500969254421308463e+00	1.636256939080243056e+00	1.106031580382554669e+00	9.910500000000000000e+03	2.195833333333333215e+01	3.383333333333333570e+01	3.370833333333333570e+01	0.000000000000000000e+00	3.041666666666666519e+00	3.125000000000000000e+00	3.666666666666666519e+00	3.416666666666666519e+00	3.708333333333333481e+00	3.500000000000000000e+00	3.625000000000000000e+00	3.291666666666666519e+00	3.250000000000000000e+00	3.083333333333333481e+00	9.918288880963698830e+03	2.746952774914637629e+01	3.994116073393623623e+01	3.802380131362109239e+01	0.000000000000000000e+00	4.582206795611345918e+00	4.888341997458235610e+00	5.896514693376607497e+00	5.047532149231743759e+00	5.136594708416884814e+00	5.932419919887736981e+00	5.682759704144291213e+00	5.082364078912024574e+00	4.863743060919756722e+00	5.060635086284111850e+00	9.926077761927397660e+03	3.298072216495942399e+01	4.604898813453912965e+01	4.233926929390884908e+01	0.000000000000000000e+00	6.122746924556025760e+00	6.651683994916471221e+00	8.126362720086548919e+00	6.678397631796821443e+00	6.564856083500435702e+00	8.364839839775473962e+00	7.740519408288582426e+00	6.873061491157383074e+00	6.477486121839513444e+00	7.037936839234891551e+00
7.000000000000000000e+00	9.886859181897152666e+03	1.200648334965137920e+01	2.060689627206908625e+01	3.058377194197472093e+01	0.000000000000000000e+00	3.685960529033462940e-01	-3.115823650641122988e-01	-5.167475007782798002e-01	9.254507797505966415e-01	1.440713015764063964e+00	-1.201498136839344255e+00	1.065533708336845464e-01	-4.741366971098677219e-01	6.852426966669469266e-01	-5.364023647694247110e-01	9.895533757615243303e+03	1.762824167482568782e+01	2.732428146936787527e+01	3.454188597098735869e+01	0.000000000000000000e+00	1.996798026451673147e+00	1.698375484134610591e+00	1.845792916277526619e+00	2.504392056541965061e+00	2.824523174548698279e+00	1.336750931580327872e+00	1.969943352083509014e+00	1.617098318111732880e+00	2.175954681666806501e+00	1.523465484281954385e+00	9.904208333333333940e+03	2.325000000000000000e+01	3.404166666666666430e+01	3.850000000000000000e+01	0.000000000000000000e+00	3.625000000000000000e+00	3.708333333333333481e+00	4.208333333333333037e+00	4.083333333333333037e+00	4.208333333333333037e+00	3.875000000000000000e+00	3.833333333333333481e+00	3.708333333333333481e+00	3.666666666666666519e+00	3.583333333333333481e+00	9.912882909051424576e+03	2.887175832517431218e+01	4.075905186396545332e+01	4.245811402901264131e+01	0.000000000000000000e+00	5.253201973548327075e+00	5.718291182532055927e+00	6.570873750389139900e+00	5.662274610124701013e+00	5.592143492117967796e+00	6.413249068419672128e+00	5.696723314583158171e+00	5.799568348554934083e+00	5.157378651666526537e+00	5.643201182384713022e+00	9.921557484769515213e+03	3.449351665034862435e+01	4.747643706126424235e+01	4.641622805802527552e+01	0.000000000000000000e+00	6.881403947096654150e+00	7.728249031730779706e+00	8.933414167444945875e+00	7.241215886916069877e+00	6.975953650902601666e+00	8.951498136839344255e+00	7.560113295832982416e+00	7.890803363776534241e+00	6.648090636666386111e+00	7.703069031436092118e+00
8.000000000000000000e+00	9.878100673883338459e+03	1.159977668288121677e+01	2.012171718048571023e+01	3.597623083143150780e+01	0.000000000000000000e+00	2.899513957551174137e-01	2.165111357918618751e-01	2.649047543490459233e-01	9.339869909381430801e-01	1.321602368203178557e+00	-6.557927158374967647e-01	1.287298274317758562e-01	-1.940972086577943401e-01	1.435143916499565186e+00	-1.804641802978004250e-01	9.888508670275001350e+03	1.750822167477394231e+01	2.739419192357618726e+01	3.948811541571575390e+01	0.000000000000000000e+00	2.061642364544225448e+00	2.337422234562597456e+00	2.590785710507856443e+00	2.633660162135738059e+00	2.952467850768255797e+00	1.776270308747918136e+00	2.106031580382554225e+00	2.027951395671102830e+00	2.863405291583116075e+00	1.930601243184433269e+00	9.898916666666666060e+03	2.341666666666666785e+01	3.466666666666666430e+01	4.300000000000000000e+01	0.000000000000000000e+00	3.833333333333333481e+00	4.458333333333333037e+00	4.916666666666666963e+00	4.333333333333333037e+00	4.583333333333333037e+00	4.208333333333333037e+00	4.083333333333333037e+00	4.250000000000000000e+00	4.291666666666666963e+00	4.041666666666666963e+00	9.909324663058330771e+03	2.932511165855939339e+01	4.193914140975714133e+01	4.651188458428424610e+01	0.000000000000000000e+00	5.605024302122441071e+00	6.579244432104069062e+00	7.242547622825477482e+00	6.033006504530927572e+00	6.214198815898409833e+00	6.640396357918747938e+00	6.060635086284111850e+00	6.472048604328897170e+00	5.719928041750217851e+00	6.152732090148900213e+00	9.919732659449993662e+03	3.523355665045211538e+01	4.921161615284761837e+01	5.002376916856849220e+01	0.000000000000000000e+00	7.376715270911549993e+00	8.700155530874804199e+00	9.568428578984288890e+00	7.732679675728522994e+00	7.845064298463487518e+00	9.072459382504163727e+00	8.037936839234889774e+00	8.694097208657794340e+00	7.148189416833768739e+00	8.263797513631134350e+00
9.000000000000000000e+00	9.868473054289830543e+03	1.205565088618379477e+01	1.847154488490292934e+01	4.126582186192976565e+01	0.000000000000000000e+00	3.453897513323660462e-01	7.362024863688665377e-01	7.292129631915900134e-01	1.379531664113285760e+00	1.651525732198667828e+00	3.542146699937189780e-01	2.594805917114175742e-01	1.905372409386263399e-01	1.913440726013856619e+00	-2.007325952034566541e-02	9.880528193811582241e+03	1.863199210975856346e+01	2.608993910911813430e+01	4.488291093096488282e+01	0.000000000000000000e+00	2.214361542332849542e+00	2.847267909851099787e+00	3.072939814929128488e+00	3.293932498723309621e+00	3.346596199432667618e+00	2.614607334996859489e+00	2.317240295855708787e+00	2.511935287135979689e+00	3.394220363006928309e+00	2.406630036906493686e+00	9.892583333333333940e+03	2.520833333333333215e+01	3.370833333333333570e+01	4.850000000000000000e+01	0.000000000000000000e+00	4.083333333333333037e+00	4.958333333333333037e+00	5.416666666666666963e+00	5.208333333333333037e+00	5.041666666666666963e+00	4.875000000000000000e+00	4.375000000000000000e+00	4.833333333333333037e+00	4.875000000000000000e+00	4.833333333333333037e+00	9.904638472855085638e+03	3.178467455690810084e+01	4.132672755754853711e+01	5.211708906903511718e+01	0.000000000000000000e+00	5.952305124333816977e+00	7.069398756815566287e+00	7.760393518404205437e+00	7.122734167943356454e+00	6.736737133900666308e+00	7.135392665003140067e+00	6.432759704144291213e+00	7.154731379530685942e+00	6.355779636993071691e+00	7.260036629760172389e+00	9.916693612376837336e+03	3.836101578048287308e+01	4.894512178176374562e+01	5.573417813807023435e+01	0.000000000000000000e+00	7.821276915334300028e+00	9.180464180297800425e+00	1.010412037014174302e+01	9.037135002553380758e+00	8.431807601134666541e+00	9.395785330006280134e+00	8.490519408288582426e+00	9.476129425728039735e+00	7.836559273986143381e+00	9.686739926187012628e+00
1.000000000000000000e+01	9.860778317016101937e+03	1.276174534887723055e+01	1.734100507363314847e+01	4.583773942646026711e+01	0.000000000000000000e+00	1.896685085870108978e-01	7.292129631915891252e-01	1.054682618061726807e+00	1.525717338893304742e+00	1.586807063906066961e+00	5.546826180617259183e-01	5.258633028901309459e-01	5.143892350663472612e-01	2.275941003035491406e+00	4.583500133466866799e-02	9.874014158508050969e+03	1.915170600777194920e+01	2.571216920348324209e+01	4.948136971323013000e+01	0.000000000000000000e+00	2.240667587626838930e+00	3.072939814929128044e+00	3.485674642364196885e+00	3.679525336113318890e+00	3.585070198619700221e+00	2.985674642364196441e+00	2.617098318111731992e+00	2.923861284199840149e+00	3.825470501517745703e+00	2.647917500667334334e+00	9.887250000000000000e+03	2.554166666666666785e+01	3.408333333333333570e+01	5.312500000000000000e+01	0.000000000000000000e+00	4.291666666666666963e+00	5.416666666666666963e+00	5.916666666666666963e+00	5.833333333333333037e+00	5.583333333333333037e+00	5.416666666666666963e+00	4.708333333333333037e+00	5.333333333333333037e+00	5.375000000000000000e+00	5.250000000000000000e+00	9.900485841491949031e+03	3.193162732556138650e+01	4.245449746318342932e+01	5.676863028676987000e+01	0.000000000000000000e+00	6.342665745706494995e+00	7.760393518404205437e+00	8.347658690969137041e+00	7.987141330553347629e+00	7.581596468046965853e+00	7.847658690969137041e+00	6.799568348554934083e+00	7.742805382466825925e+00	6.924529498482254297e+00	7.852082499332665222e+00	9.913721682983898063e+03	3.832158798445610159e+01	5.082566159303352293e+01	6.041226057353973289e+01	0.000000000000000000e+00	8.393664824746323916e+00	1.010412037014174480e+01	1.077865071527160623e+01	1.014094932777336133e+01	9.579859602760599557e+00	1.027865071527160801e+01	8.890803363776534241e+00	1.015227743160031793e+01	8.474058996964508594e+00	1.045416499866533044e+01
1.100000000000000000e+01	9.852333809527697667e+03	1.250177186023615938e+01	1.714937725899762810e+01	5.031488359817557665e+01	0.000000000000000000e+00	3.205317298649017488e-01	7.348692974085677676e-01	1.851991245536164676e+00	1.731519429424680290e+00	2.505032228504421532e+00	6.688337841875746648e-01	7.269717442052199274e-01	4.649512610868757889e-01	2.106553370833684102e+00	1.946684632643380652e-01	9.866916904763847924e+03	1.960505259678474488e+01	2.526218862949881583e+01	5.436577513242112047e+01	0.000000000000000000e+00	2.493599198265784356e+00	3.492434648704283884e+00	4.196828956101415820e+00	3.990759714712340145e+00	4.315016114252211210e+00	3.271916892093787332e+00	3.050985872102609964e+00	3.086642297210104413e+00	3.969943352083508792e+00	2.993167564965502514e+00	9.881500000000000000e+03	2.670833333333333215e+01	3.337500000000000000e+01	5.841666666666666430e+01	0.000000000000000000e+00	4.666666666666666963e+00	6.250000000000000000e+00	6.541666666666666963e+00	6.250000000000000000e+00	6.125000000000000000e+00	5.875000000000000000e+00	5.375000000000000000e+00	5.708333333333333037e+00	5.833333333333333037e+00	5.791666666666666963e+00	9.896083095236152076e+03	3.381161406988191942e+01	4.148781137050118417e+01	6.246755820091220812e+01	0.000000000000000000e+00	6.839734135067550014e+00	9.007565351295715672e+00	8.886504377231918994e+00	8.509240285287660299e+00	7.934983885747788790e+00	8.478083107906211779e+00	7.699014127897390480e+00	8.330024369456561217e+00	7.696723314583157283e+00	8.590165768367832300e+00	9.910666190472302333e+03	4.091489480643050314e+01	4.960062274100236834e+01	6.651844973515775905e+01	0.000000000000000000e+00	9.012801603468432177e+00	1.176513070259143134e+01	1.123134208779717014e+01	1.076848057057532060e+01	9.744967771495577580e+00	1.108116621581242534e+01	1.002302825579478096e+01	1.095171540557979029e+01	9.560113295832982416e+00	1.138866487006899675e+01
1.200000000000000000e+01	9.842721133843640928e+03	1.160349325201792148e+01	1.550587941642690382e+01	5.453355806339246925e+01	0.000000000000000000e+00	5.543326648522652889e-01	1.126243919661940041e+00	1.959699637170224662e+00	2.359050672226638667e+00	2.800937385422760162e+00	4.482792268980118067e-01	1.215648908289267638e+00	1.271870952880625794e+00	2.323593670203417894e+00	8.137592969226732365e-01	9.859027233588487434e+03	1.917674662600895985e+01	2.473210637488011798e+01	5.924594569836290248e+01	0.000000000000000000e+00	2.881332999092799163e+00	3.917288626497636539e+00	4.500683151918446256e+00	4.512858669446652371e+00	4.671302026044713784e+00	3.515806280115672422e+00	3.586991120811300338e+00	3.885935476440312897e+00	4.286796835101709391e+00	3.656879648461336618e+00	9.875333333333333940e+03	2.675000000000000000e+01	3.395833333333333570e+01	6.395833333333333570e+01	0.000000000000000000e+00	5.208333333333333037e+00	6.708333333333333037e+00	7.041666666666666963e+00	6.666666666666666963e+00	6.541666666666666963e+00	6.583333333333333037e+00	5.958333333333333037e+00	6.500000000000000000e+00	6.250000000000000000e+00	6.500000000000000000e+00	9.891639433078180446e+03	3.432325337399103660e+01	4.318456029178655342e+01	6.867072096830376893e+01	0.000000000000000000e+00	7.535333667573866911e+00	9.499378040169029092e+00	9.582650181414887669e+00	8.820474663886681554e+00	8.412031307288620141e+00	9.650860386550993653e+00	8.329675545855366181e+00	9.114064523559687103e+00	8.213203164898290609e+00	9.343120351538663826e+00	9.907945532823026952e+03	4.189650674798208030e+01	5.241078725023976403e+01	7.338310860327419505e+01	0.000000000000000000e+00	9.862334001814399898e+00	1.229042274700472603e+01	1.212363369616310926e+01	1.097428266110669526e+01	1.028239594791057421e+01	1.271838743976865516e+01	1.070101775837739844e+01	1.172812904711937421e+01	1.017640632979658122e+01	1.218624070307732765e+01
1.300000000000000000e+01	9.833822328757712967e+03	1.264932527952969465e+01	1.563599873070584678e+01	5.912840360829186892e+01	0.000000000000000000e+00	1.003789445321970675e+00	1.373950934339077001e+00	2.315075066450748231e+00	3.036925113411820476e+00	3.313427245906663376e+00	7.885760083399571130e-01	1.552870575737808956e+00	1.000728482761624072e+00	2.411166946192800253e+00	1.063732209462952660e+00	9.851494497712190423e+03	2.013716263976484555e+01	2.463049936535292517e+01	6.435586847081259521e+01	0.000000000000000000e+00	3.293561389327651856e+00	4.270308800502871982e+00	5.053370866558707597e+00	5.143462556705910238e+00	5.302546956286665392e+00	4.019288004169978556e+00	4.068101954535570997e+00	3.979530908047478555e+00	4.622250139763066201e+00	3.969366104731476330e+00	9.869166666666666060e+03	2.762500000000000000e+01	3.362500000000000000e+01	6.958333333333332860e+01	0.000000000000000000e+00	5.583333333333333037e+00	7.166666666666666963e+00	7.791666666666666963e+00	7.250000000000000000e+00	7.291666666666666963e+00	7.250000000000000000e+00	6.583333333333333037e+00	6.958333333333333037e+00	6.833333333333333037e+00	6.875000000000000000e+00	9.886838835621141698e+03	3.511283736023515445e+01	4.261950063464707483e+01	7.481079819585406199e+01	0.000000000000000000e+00	7.873105277339014663e+00	1.006302453283046106e+01	1.052996246677462722e+01	9.356537443294090650e+00	9.280786377046668534e+00	1.048071199583002056e+01	9.098564712131095078e+00	9.937135758619188408e+00	9.044416526903599873e+00	9.780633895268524114e+00	9.904511004575619154e+03	4.260067472047030890e+01	5.161400126929414967e+01	8.003826305837479538e+01	0.000000000000000000e+00	1.016287722134469540e+01	1.295938239899425781e+01	1.326825826688258658e+01	1.146307488658817952e+01	1.126990608742667099e+01	1.371142399166004289e+01	1.161379609092885801e+01	1.291593818390504111e+01	1.125549972047386582e+01	1.268626779053704823e+01
1.400000000000000000e+01	9.824876526610594738e+03	1.409470784191381476e+01	1.464217198852469437e+01	6.220784560597950019e+01	0.000000000000000000e+00	1.194703126928043702e+00	1.571082512939979914e+00	2.782966976730794073e+00	3.169754145589320338e+00	3.468375402325268198e+00	1.189663564465182510e+00	1.830167628748476716e+00	2.062851134678252762e+00	2.632843163754853499e+00	1.226758053965136597e+00	9.844209096638631308e+03	2.069318725429024042e+01	2.457108599426234719e+01	6.843725613632308580e+01	0.000000000000000000e+00	3.618184896797355332e+00	4.514707923136656476e+00	5.578983488365397037e+00	5.418210406127993650e+00	5.713354367829300173e+00	4.448998448899257774e+00	4.435917147707572283e+00	4.843925567339126381e+00	4.899754915210760231e+00	4.425879026982568298e+00	9.863541666666666060e+03	2.729166666666666785e+01	3.450000000000000000e+01	7.466666666666667140e+01	0.000000000000000000e+00	6.041666666666666963e+00	7.458333333333333037e+00	8.375000000000000000e+00	7.666666666666666963e+00	7.958333333333333037e+00	7.708333333333333037e+00	7.041666666666666963e+00	7.625000000000000000e+00	7.166666666666666963e+00	7.625000000000000000e+00	9.882874236694700812e+03	3.389014607904309173e+01	4.442891400573765281e+01	8.089607719701025701e+01	0.000000000000000000e+00	8.465148436535978149e+00	1.040195874353000960e+01	1.117101651163460296e+01	9.915122927205340275e+00	1.020331229883736590e+01	1.096766821776740741e+01	9.647416185625761642e+00	1.040607443266087273e+01	9.433578418122573694e+00	1.082412097301743259e+01	9.902206806722737383e+03	4.048862549141951916e+01	5.435782801147530563e+01	8.712548772735384262e+01	0.000000000000000000e+00	1.088863020640529022e+01	1.334558415372668705e+01	1.396703302326920593e+01	1.216357918774401270e+01	1.244829126434139788e+01	1.422700310220148268e+01	1.225316570458485721e+01	1.318714886532174724e+01	1.170049016957847954e+01	1.402324194603486340e+01
1.500000000000000000e+01	9.814341504053394601e+03	1.360519568165934778e+01	1.458627269089462075e+01	6.539326402033411512e+01	0.000000000000000000e+00	1.708505512581941943e+00	1.855086938724202383e+00	2.682378543442827556e+00	3.551708735658601235e+00	4.463597635230575733e+00	1.702459918572723829e+00	2.644493608893545122e+00	2.098449821971581919e+00	3.100231045002372454e+00	1.845071656459764675e+00	9.835587418693363361e+03	2.130259784082967300e+01	2.462646967878064430e+01	7.244663201016706466e+01	0.000000000000000000e+00	4.229252756290970972e+00	4.802543469362101192e+00	5.882855938388081185e+00	5.796687701162634099e+00	6.523465484281954829e+00	4.955396625953028433e+00	5.155580137780106043e+00	4.965891577652457478e+00	5.279282189167853190e+00	4.985035828229882782e+00	9.856833333333333940e+03	2.900000000000000000e+01	3.466666666666666430e+01	7.950000000000000000e+01	0.000000000000000000e+00	6.750000000000000000e+00	7.750000000000000000e+00	9.083333333333333925e+00	8.041666666666666075e+00	8.583333333333333925e+00	8.208333333333333925e+00	7.666666666666666963e+00	7.833333333333333037e+00	7.458333333333333037e+00	8.125000000000000000e+00	9.878079247973304518e+03	3.669740215917032344e+01	4.470686365455268430e+01	8.655336798983293534e+01	0.000000000000000000e+00	9.270747243709028140e+00	1.069745653063789881e+01	1.228381072827858667e+01	1.028664563217069805e+01	1.064320118238471302e+01	1.146127004071363942e+01	1.017775319555322788e+01	1.070077508901420771e+01	9.637384477498812885e+00	1.126496417177011722e+01	9.899325162613273278e+03	4.439480431834065399e+01	5.474706064243871140e+01	9.360673597966588488e+01	0.000000000000000000e+00	1.179149448741805806e+01	1.364491306127579762e+01	1.548428812322384118e+01	1.253162459767473180e+01	1.270306903143609212e+01	1.471420674809394313e+01	1.268883972443978791e+01	1.356821684469508327e+01	1.181643562166429362e+01	1.440492834354023444e+01
1.600000000000000000e+01	9.808314354236621512e+03	1.494412145099849809e+01	1.395066770419225222e+01	6.835439054092229583e+01	0.000000000000000000e+00	1.891692386892529498e+00	2.626173825359566116e+00	2.566014566524184914e+00	4.070307191567895444e+00	4.632843163754851723e+00	2.418860028925807093e+00	2.954439148856961239e+00	1.876082342365237743e+00	2.558359053559194685e+00	1.843503503180426328e+00	9.829907177118311665e+03	2.151372739216591512e+01	2.476700051876279218e+01	7.659386193712781221e+01	0.000000000000000000e+00	4.591679526779598675e+00	5.583920246013116540e+00	6.053840616595425494e+00	6.305986929117280759e+00	6.899754915210758455e+00	5.584430014462903102e+00	5.518886241095147582e+00	5.083874504515952353e+00	5.258346193446263861e+00	5.255085084923546646e+00	9.851500000000000000e+03	2.808333333333333215e+01	3.558333333333333570e+01	8.483333333333332860e+01	0.000000000000000000e+00	7.291666666666666963e+00	8.541666666666666075e+00	9.541666666666666075e+00	8.541666666666666075e+00	9.166666666666666075e+00	8.750000000000000000e+00	8.083333333333333925e+00	8.291666666666666075e+00	7.958333333333333037e+00	8.666666666666666075e+00	9.873092822881688335e+03	3.465293927450075273e+01	4.639966614790387922e+01	9.307280472953884498e+01	0.000000000000000000e+00	9.991653806553735251e+00	1.149941308732021561e+01	1.302949271673790577e+01	1.077734640421605050e+01	1.143357841812257369e+01	1.191556998553709690e+01	1.064778042557152027e+01	1.149945882881737980e+01	1.065832047322040310e+01	1.207824824840978550e+01	9.894685645763378488e+03	4.122254521566816265e+01	5.721599896247441563e+01	1.013122761257443614e+02	0.000000000000000000e+00	1.269164094644080443e+01	1.445715950797376692e+01	1.651731876680914723e+01	1.301302614176543671e+01	1.370049016957847954e+01	1.508113997107419380e+01	1.321222751780970661e+01	1.470725099096809529e+01	1.335830761310747050e+01	1.548982983015290671e+01
1.700000000000000000e+01	9.797097320882161512e+03	1.215301932549795971e+01	1.466533853278799171e+01	7.081607411689179798e+01	0.000000000000000000e+00	2.354207516496924946e+00	2.950123067382187436e+00	2.937279711474268140e+00	4.180636305591946211e+00	5.458535603472088660e+00	2.636227645643078432e+00	3.199593511047758021e+00	1.286575801867700264e+00	3.240088720646832954e+00	2.294823957303898432e+00	9.821048660441079846e+03	2.013900966274897897e+01	2.610350259972732800e+01	8.007470372511255619e+01	0.000000000000000000e+00	5.010437091581795954e+00	5.912561533691093274e+00	6.385306522403801033e+00	6.569484819462640068e+00	7.604267801736044774e+00	5.880613822821539216e+00	5.933130088857211604e+00	5.039121234267183169e+00	5.870044360323416477e+00	5.730745311985282697e+00	9.845000000000000000e+03	2.812500000000000000e+01	3.754166666666666430e+01	8.933333333333332860e+01	0.000000000000000000e+00	7.666666666666666963e+00	8.875000000000000000e+00	9.833333333333333925e+00	8.958333333333333925e+00	9.750000000000000000e+00	9.125000000000000000e+00	8.666666666666666075e+00	8.791666666666666075e+00	8.500000000000000000e+00	9.166666666666666075e+00	9.868951339558920154e+03	3.611099033725101748e+01	4.897983073360600059e+01	9.859196294155410101e+01	0.000000000000000000e+00	1.032289624175153797e+01	1.183743846630890673e+01	1.328136014426286593e+01	1.134718184720402689e+01	1.189573219826395523e+01	1.236938617717846078e+01	1.140020324447612055e+01	1.254421209906614898e+01	1.112995563967658441e+01	1.260258802134804945e+01	9.892902679117838488e+03	4.409698067450204206e+01	6.041799480054533689e+01	1.078505925497748592e+02	0.000000000000000000e+00	1.297912581683640809e+01	1.479987693261781345e+01	1.672938695519239971e+01	1.373603036107472164e+01	1.404146439652791045e+01	1.561377235435692157e+01	1.413373982228557324e+01	1.629675753146563011e+01	1.375991127935316705e+01	1.603850937602943461e+01
1.800000000000000000e+01	9.785905472596658001e+03	1.076053890042959793e+01	1.398117959089765705e+01	7.485861900985089790e+01	0.000000000000000000e+00	2.518084626998549069e+00	3.432134042243673910e+00	3.989726838447053225e+00	4.800872525291256743e+00	5.503789445321972451e+00	2.792670755612462585e+00	3.380210595859100664e+00	1.621830365356911940e+00	2.870485393333894741e+00	3.266996707758614171e+00	9.812390236298329910e+03	1.985943611688146504e+01	2.567808979544882675e+01	8.482514283825878465e+01	0.000000000000000000e+00	5.321542313499274535e+00	6.486900354455169548e+00	7.203196752556859650e+00	7.108769595978960965e+00	7.793561389327653188e+00	6.250502044472898255e+00	6.377605297929550332e+00	5.456748516011789008e+00	5.851909363333614778e+00	6.633498353879307530e+00	9.838875000000000000e+03	2.895833333333333215e+01	3.737500000000000000e+01	9.479166666666667140e+01	0.000000000000000000e+00	8.125000000000000000e+00	9.541666666666666075e+00	1.041666666666666607e+01	9.416666666666666075e+00	1.008333333333333393e+01	9.708333333333333925e+00	9.375000000000000000e+00	9.291666666666666075e+00	8.833333333333333925e+00	1.000000000000000000e+01	9.865359763701670090e+03	3.805723054978520281e+01	4.907191020455117325e+01	1.047581904950745582e+02	0.000000000000000000e+00	1.092845768650072458e+01	1.259643297887816260e+01	1.363013658077647250e+01	1.172456373735437118e+01	1.237310527733901466e+01	1.316616462219376871e+01	1.237239470207044967e+01	1.312658481732154314e+01	1.181475730333305307e+01	1.336650164612069247e+01	9.891844527403341999e+03	4.715612776623706281e+01	6.076882040910234650e+01	1.147247143234824449e+02	0.000000000000000000e+00	1.373191537300145093e+01	1.565119929108965735e+01	1.684360649488628070e+01	1.403246080804207452e+01	1.466287722134469540e+01	1.662399591105420527e+01	1.536978940414089934e+01	1.696150296797642198e+01	1.479618127333277400e+01	1.673300329224138494e+01
1.900000000000000000e+01	9.776062443078351862e+03	9.397257587966887371e+00	1.373235637052393443e+01	7.751791234274642761e+01	0.000000000000000000e+00	3.418734488376382608e+00	3.845071656459764675e+00	4.291796067500630585e+00	5.373637279913451081e+00	6.145878427339696692e+00	3.261752469372340535e+00	3.217670016874731864e+00	1.608090786759941437e+00	2.926892280837933846e+00	3.629465710183389149e+00	9.804656221539176840e+03	1.861529546065010976e+01	2.601201151859530114e+01	8.907145617137321381e+01	0.000000000000000000e+00	6.146867244188191748e+00	6.985035828229882782e+00	7.645898033750315292e+00	7.603485306623392503e+00	8.552105880336515753e+00	6.693376234686169823e+00	6.608835008437365488e+00	5.616545393379970719e+00	6.192612807085634330e+00	7.127232855091694574e+00	9.833250000000000000e+03	2.783333333333333215e+01	3.829166666666666430e+01	1.006250000000000000e+02	0.000000000000000000e+00	8.875000000000000000e+00	1.012500000000000000e+01	1.100000000000000000e+01	9.833333333333333925e+00	1.095833333333333393e+01	1.012500000000000000e+01	1.000000000000000000e+01	9.625000000000000000e+00	9.458333333333333925e+00	1.062500000000000000e+01	9.861843778460823160e+03	3.705137120601655454e+01	5.057132181473802746e+01	1.121785438286267862e+02	0.000000000000000000e+00	1.160313275581180825e+01	1.326496417177011722e+01	1.435410196624968471e+01	1.206318136004327535e+01	1.336456078633015210e+01	1.355662376531383018e+01	1.339116499156263451e+01	1.363345460662002928e+01	1.272405385958103352e+01	1.412276714490830543e+01	9.890437556921648138e+03	4.626940907869978048e+01	6.285097696280939772e+01	1.237320876572535724e+02	0.000000000000000000e+00	1.433126551162361650e+01	1.640492834354023444e+01	1.770820393249936942e+01	1.429302938675321677e+01	1.577078823932697205e+01	1.698824753062766035e+01	1.678232998312526902e+01	1.764190921324005856e+01	1.598977438582873489e+01	1.762053428981661085e+01
2.000000000000000000e+01	9.767433229579417457e+03	1.234809918934197270e+01	1.319077258755867632e+01	8.052654468222161199e+01	0.000000000000000000e+00	3.891192634953639207e+00	3.638064547321850917e+00	4.984757672669909212e+00	5.575811028186806517e+00	6.177009080647614780e+00	3.351075348750956806e+00	3.861346520234287816e+00	2.062746066806227851e+00	3.141388231485563232e+00	4.046457521613947783e+00	9.796883281456375698e+03	2.048654959467098635e+01	2.622038629377933816e+01	9.315910567444414880e+01	0.000000000000000000e+00	6.674762984143486122e+00	7.089865606994258940e+00	8.263212169668287643e+00	8.058738847426736740e+00	8.734337873657139539e+00	6.967204341042145366e+00	7.139006593450476501e+00	6.031373033403113482e+00	6.633194115742782060e+00	7.669062094140306485e+00	9.826333333333333940e+03	2.862500000000000000e+01	3.925000000000000000e+01	1.057916666666666714e+02	0.000000000000000000e+00	9.458333333333333925e+00	1.054166666666666607e+01	1.154166666666666607e+01	1.054166666666666607e+01	1.129166666666666607e+01	1.058333333333333393e+01	1.041666666666666607e+01	1.000000000000000000e+01	1.012500000000000000e+01	1.129166666666666607e+01	9.855783385210292181e+03	3.676345040532901010e+01	5.227961370622065829e+01	1.184242276588891940e+02	0.000000000000000000e+00	1.224190368252318173e+01	1.399346772633907321e+01	1.482012116366504451e+01	1.302459448590659541e+01	1.384899545967619261e+01	1.419946232562452337e+01	1.369432673988285565e+01	1.396862696659688652e+01	1.361680588425721794e+01	1.491427123919302566e+01	9.885233437087250422e+03	4.490190081065802730e+01	6.530922741244131657e+01	1.310567886511117308e+02	0.000000000000000000e+00	1.502547403171302776e+01	1.744526878601148212e+01	1.809857566066342116e+01	1.550752230514652652e+01	1.640632425268571737e+01	1.781559131791571104e+01	1.697198681309904345e+01	1.793725393319377304e+01	1.710861176851443588e+01	1.853687581171938348e+01
2.100000000000000000e+01	9.759792602518205967e+03	1.356098679589310763e+01	1.198558068627345463e+01	8.589124574082396180e+01	0.000000000000000000e+00	4.083920216900383870e+00	4.137756584895089240e+00	4.883625821019880853e+00	5.283429119564895693e+00	6.558359053559195573e+00	3.749634512298100297e+00	4.232885689126075768e+00	2.626854491813326753e+00	3.443669963104833087e+00	4.525480429248413650e+00	9.789937967925769044e+03	2.094716006461322166e+01	2.580529034313672554e+01	9.892478953707865230e+01	0.000000000000000000e+00	7.041960108450192379e+00	7.673044959114211139e+00	8.504312910509939982e+00	8.183381226449114365e+00	9.258346193446264749e+00	7.312317256149050593e+00	7.762276177896371365e+00	6.605093912573330783e+00	7.117668314885749581e+00	8.283573547957539418e+00	9.820083333333333940e+03	2.833333333333333215e+01	3.962500000000000000e+01	1.119583333333333286e+02	0.000000000000000000e+00	1.000000000000000000e+01	1.120833333333333393e+01	1.212500000000000000e+01	1.108333333333333393e+01	1.195833333333333393e+01	1.087500000000000000e+01	1.129166666666666607e+01	1.058333333333333393e+01	1.079166666666666607e+01	1.204166666666666607e+01	9.850228698740898835e+03	3.571950660205344263e+01	5.344470965686327446e+01	1.249918771295880049e+02	0.000000000000000000e+00	1.295803989154980762e+01	1.474362170755245671e+01	1.574568708949006002e+01	1.398328544021755349e+01	1.465832047322040310e+01	1.443768274385094941e+01	1.482105715543696078e+01	1.456157275409333707e+01	1.446566501844758257e+01	1.579975978537579273e+01	9.880374064148461912e+03	4.310567987077355667e+01	6.726441931372654892e+01	1.380254209258426954e+02	0.000000000000000000e+00	1.591607978309961524e+01	1.827891008177157772e+01	1.936637417898012004e+01	1.688323754710177127e+01	1.735830761310747050e+01	1.800036548770189881e+01	1.835044764420725727e+01	1.853981217485334199e+01	1.813966337022849729e+01	1.955785290408491761e+01
2.200000000000000000e+01	9.748747835534340993e+03	1.327527187882401805e+01	1.405370953522976052e+01	8.874702396288824957e+01	0.000000000000000000e+00	4.294482624924218506e+00	4.602486757762231484e+00	4.906368848784788739e+00	5.423983282965709307e+00	6.403606070919095394e+00	4.284807242864737908e+00	4.464634553087856617e+00	3.314883598175576651e+00	3.715656631901385509e+00	5.132703145261030109e+00	9.780832251100502617e+03	2.151263593941200725e+01	2.688102143428154989e+01	1.031860119814441248e+02	0.000000000000000000e+00	7.376407979128776660e+00	8.155410045547782261e+00	8.786517757725727407e+00	8.566158308149521616e+00	9.430969702126214216e+00	7.829903621432368510e+00	8.044817276543927420e+00	7.365775132421121363e+00	7.566161649284025792e+00	8.962184905963848536e+00	9.812916666666666060e+03	2.975000000000000000e+01	3.970833333333333570e+01	1.176250000000000000e+02	0.000000000000000000e+00	1.045833333333333393e+01	1.170833333333333393e+01	1.266666666666666607e+01	1.170833333333333393e+01	1.245833333333333393e+01	1.137500000000000000e+01	1.162500000000000000e+01	1.141666666666666607e+01	1.141666666666666607e+01	1.279166666666666607e+01	9.845001082232829503e+03	3.798736406058799275e+01	5.253564523238512152e+01	1.320639880185558752e+02	0.000000000000000000e+00	1.354025868753789119e+01	1.526125662111888559e+01	1.654681557560760297e+01	1.485050835851714623e+01	1.548569696454045364e+01	1.492009637856763149e+01	1.520518272345607258e+01	1.546755820091221167e+01	1.526717168404930547e+01	1.662114842736948361e+01	9.877085497798991128e+03	4.622472812117598551e+01	6.536295713143691444e+01	1.465029760371117504e+02	0.000000000000000000e+00	1.662218404174245023e+01	1.881417990890443548e+01	2.042696448454854163e+01	1.799268338370095677e+01	1.851306059574757157e+01	1.846519275713526298e+01	1.878536544691214516e+01	1.951844973515775550e+01	1.911767670143194664e+01	2.045063018807230293e+01
2.300000000000000000e+01	9.738513310069141880e+03	1.304367966656849731e+01	1.606540201985993832e+01	9.058627877748511992e+01	0.000000000000000000e+00	4.421516450176945945e+00	4.638464813033983170e+00	5.168859952944158564e+00	5.917194113956166568e+00	7.518084626998549069e+00	4.699688480322436135e+00	4.658958819139755292e+00	3.707614973033653172e+00	4.150657923214668088e+00	5.513290033882825014e+00	9.772423321701237001e+03	2.166767316661758258e+01	2.836603434326330131e+01	1.066473060554092172e+02	0.000000000000000000e+00	7.731591558421806454e+00	8.277565739850324178e+00	9.126096643138746245e+00	9.208597056978083728e+00	1.032154231349927542e+01	8.266510906827885918e+00	8.433646076236545497e+00	7.937140819850159623e+00	7.950328961607334044e+00	9.298311683608080358e+00	9.806333333333333940e+03	3.029166666666666785e+01	4.066666666666666430e+01	1.227083333333333286e+02	0.000000000000000000e+00	1.104166666666666607e+01	1.191666666666666607e+01	1.308333333333333393e+01	1.250000000000000000e+01	1.312500000000000000e+01	1.183333333333333393e+01	1.220833333333333393e+01	1.216666666666666607e+01	1.175000000000000000e+01	1.308333333333333393e+01	9.840243344965430879e+03	3.891566016671575312e+01	5.296729899007002729e+01	1.387693606112574400e+02	0.000000000000000000e+00	1.435174177491152570e+01	1.555576759348300797e+01	1.704057002352791983e+01	1.579140294302191627e+01	1.592845768650072458e+01	1.540015575983878193e+01	1.598302059043012235e+01	1.639619251348317164e+01	1.554967103839266684e+01	1.686835498305858749e+01	9.874153356597525999e+03	4.753965366676483484e+01	6.526793131347338317e+01	1.548303878891815373e+02	0.000000000000000000e+00	1.766181688315638709e+01	1.919486852029934809e+01	2.099780671372251106e+01	1.908280588604383254e+01	1.873191537300144915e+01	1.896697818634423172e+01	1.975770784752691256e+01	2.062571836029967898e+01	1.934934207678533369e+01	2.065337663278384284e+01
2.400000000000000000e+01	9.728090181149531418e+03	1.084046065995370611e+01	1.892589847386709678e+01	9.419014711649811034e+01	0.000000000000000000e+00	4.681240253050448885e+00	4.293792793766993299e+00	5.445426661597185358e+00	6.034468858238810185e+00	7.588097183318095240e+00	4.574470645641696365e+00	4.777969350936951187e+00	4.672139862645575903e+00	4.219509444323792380e+00	5.925729994893239372e+00	9.763899257241433588e+03	2.039939699664351735e+01	3.044211590360021802e+01	1.112825735582490552e+02	0.000000000000000000e+00	8.132286793191891405e+00	8.376063063550162724e+00	9.618546664131926605e+00	9.413067762452737242e+00	1.050238192499238110e+01	8.641401989487516033e+00	8.805651342135142556e+00	8.794403264656121877e+00	8.255588055495229227e+00	9.754531664113287093e+00	9.799708333333333940e+03	2.995833333333333215e+01	4.195833333333333570e+01	1.283750000000000000e+02	0.000000000000000000e+00	1.158333333333333393e+01	1.245833333333333393e+01	1.379166666666666607e+01	1.279166666666666607e+01	1.341666666666666607e+01	1.270833333333333393e+01	1.283333333333333393e+01	1.291666666666666607e+01	1.229166666666666607e+01	1.358333333333333393e+01	9.835517409425234291e+03	3.951726967002314694e+01	5.347455076306645338e+01	1.454674264417509448e+02	0.000000000000000000e+00	1.503437987347477645e+01	1.654060360311650513e+01	1.796478666920140554e+01	1.617026557088059491e+01	1.633095140834095105e+01	1.677526467717915182e+01	1.686101532453152529e+01	1.703893006867721027e+01	1.632774527783810470e+01	1.741213500255338076e+01	9.871326485517136462e+03	4.907620600671295819e+01	6.499076819279957817e+01	1.625598528835018897e+02	0.000000000000000000e+00	1.848542641361621719e+01	2.062287387289967455e+01	2.213790667173614679e+01	1.954886447509452196e+01	1.924523615001523780e+01	2.084219602102497149e+01	2.088869731572971489e+01	2.116119347068775625e+01	2.036382388900953799e+01	2.124093667177342937e+01
2.500000000000000000e+01	9.715371471308046239e+03	9.839195967894440287e+00	1.822646132035013622e+01	9.790964459794820129e+01	0.000000000000000000e+00	4.952541829378009020e+00	4.341497541558608120e+00	5.839745962155612702e+00	5.521293303232212679e+00	8.084061816094955333e+00	4.507605975720693436e+00	5.314231855030838503e+00	5.134417415834105825e+00	4.924126321530220451e+00	6.689750324093346023e+00	9.753748235654022210e+03	2.079459798394722014e+01	2.973823066017506989e+01	1.163923222989741078e+02	0.000000000000000000e+00	8.476270914689004954e+00	8.858248770779304948e+00	1.016987298107780546e+01	9.531479984949438489e+00	1.106286424138081159e+01	8.899636321193678867e+00	9.386282594182086214e+00	9.233875374583719875e+00	8.878729827431776300e+00	1.059487516204667301e+01	9.792125000000000000e+03	3.175000000000000000e+01	4.125000000000000000e+01	1.348750000000000000e+02	0.000000000000000000e+00	1.200000000000000000e+01	1.337500000000000000e+01	1.450000000000000000e+01	1.354166666666666607e+01	1.404166666666666607e+01	1.329166666666666607e+01	1.345833333333333393e+01	1.333333333333333393e+01	1.283333333333333393e+01	1.450000000000000000e+01	9.830501764345977790e+03	4.270540201605277986e+01	5.276176933982493011e+01	1.533576777010258922e+02	0.000000000000000000e+00	1.552372908531099505e+01	1.789175122922069505e+01	1.883012701892219454e+01	1.755185334838389366e+01	1.702046909195252056e+01	1.768369701213965328e+01	1.753038407248457986e+01	1.743279129208294620e+01	1.678793683923489155e+01	1.840512483795332699e+01	9.868878528691953761e+03	5.366080403210555971e+01	6.427353867964986023e+01	1.718403554020517845e+02	0.000000000000000000e+00	1.904745817062199009e+01	2.240850245844139010e+01	2.316025403784438907e+01	2.156204003010111947e+01	1.999927151723837682e+01	2.207572735761263871e+01	2.160243481163583112e+01	2.153224925083256380e+01	2.074254034513644740e+01	2.231024967590665398e+01
2.600000000000000000e+01	9.701719009921047473e+03	8.507241468742783752e+00	2.045850134476895121e+01	1.000542360619531621e+02	0.000000000000000000e+00	5.888064547321850029e+00	4.518422598081199837e+00	6.007578890643943126e+00	5.502022892096000817e+00	8.362682453492677581e+00	5.017097984642715502e+00	5.805988862812942131e+00	5.308108544988877853e+00	5.228583758689605787e+00	7.240183021468789448e+00	9.742734504960522827e+03	2.121195406770472403e+01	3.079175067238447383e+01	1.206312846976432525e+02	0.000000000000000000e+00	9.339865606994258940e+00	9.155044632373932956e+00	1.058712277865530460e+01	9.792678112714668259e+00	1.143134122674633879e+01	9.404382325654690788e+00	9.923827764739804991e+00	9.633220939161105889e+00	9.510125212678136819e+00	1.126592484406772776e+01	9.783750000000000000e+03	3.391666666666666430e+01	4.112500000000000000e+01	1.412083333333333428e+02	0.000000000000000000e+00	1.279166666666666607e+01	1.379166666666666607e+01	1.516666666666666607e+01	1.408333333333333393e+01	1.450000000000000000e+01	1.379166666666666607e+01	1.404166666666666607e+01	1.395833333333333393e+01	1.379166666666666607e+01	1.529166666666666607e+01	9.824765495039477173e+03	4.662137926562860457e+01	5.145824932761552617e+01	1.617853819690234332e+02	0.000000000000000000e+00	1.624346772633907321e+01	1.842828870095939919e+01	1.974621055467802933e+01	1.837398855395199959e+01	1.756865877325365943e+01	1.817895100767864136e+01	1.815950556859352716e+01	1.828344572750556196e+01	1.807320812065519533e+01	1.931740848926560261e+01	9.865780990078952527e+03	5.932609186459054484e+01	6.179149865523105234e+01	1.823624306047135235e+02	0.000000000000000000e+00	1.969526878601148212e+01	2.306491073525213409e+01	2.432575444268938725e+01	2.266464377457066703e+01	2.063731754650732242e+01	2.256623534869061842e+01	2.227734447052039002e+01	2.260855812167778822e+01	2.235474957464372636e+01	2.334315031186454092e+01
2.700000000000000000e+01	9.691079154597309753e+03	9.788538311898598465e+00	1.681922222323808569e+01	1.061590312412981234e+02	0.000000000000000000e+00	6.222444448000112871e+00	5.098497391138437251e+00	6.293961364997144869e+00	6.123490470261643281e+00	8.574334226712082341e+00	5.168510505000933009e+00	6.533400268007511613e+00	5.665600838597862676e+00	6.008337305371096448e+00	7.623490470261643281e+00	9.733872910631987907e+03	2.199843582261596708e+01	2.897211111161904284e+01	1.270795156206490617e+02	0.000000000000000000e+00	9.694555557333389473e+00	9.674248695569218626e+00	1.102198068249857243e+01	1.043674523513082164e+01	1.180800044668937510e+01	9.875921919167133467e+00	1.068336680067042366e+01	1.014530041929893045e+01	1.037916865268554822e+01	1.193674523513082164e+01	9.776666666666666060e+03	3.420833333333333570e+01	4.112500000000000000e+01	1.480000000000000000e+02	0.000000000000000000e+00	1.316666666666666607e+01	1.425000000000000000e+01	1.575000000000000000e+01	1.475000000000000000e+01	1.504166666666666607e+01	1.458333333333333393e+01	1.483333333333333393e+01	1.462500000000000000e+01	1.475000000000000000e+01	1.625000000000000000e+01	9.819460422701344214e+03	4.641823084405070432e+01	5.327788888838095716e+01	1.689204843793509383e+02	0.000000000000000000e+00	1.663877777599994090e+01	1.882575130443078137e+01	2.047801931750142757e+01	1.906325476486917836e+01	1.827533288664395883e+01	1.929074474749953438e+01	1.898329986599624419e+01	1.910469958070106955e+01	1.912083134731445000e+01	2.056325476486917836e+01	9.862254178736022368e+03	5.862812835476807294e+01	6.543077777676191431e+01	1.898409687587018766e+02	0.000000000000000000e+00	2.011088888533321750e+01	2.340150260886156275e+01	2.520603863500285513e+01	2.337650952973835672e+01	2.150899910662124981e+01	2.399815616166573307e+01	2.313326639865915624e+01	2.358439916140213910e+01	2.349166269462890355e+01	2.487650952973835672e+01
2.800000000000000000e+01	9.682715777697054364e+03	1.221712289771631177e+01	1.621939288203356710e+01	1.082531578431888732e+02	0.000000000000000000e+00	6.657135081606616822e+00	5.493906603582644266e+00	6.533176101901061017e+00	6.603597603575583008e+00	8.411367871361619564e+00	5.233847707159478446e+00	6.834654573730638560e+00	5.990587046777445579e+00	6.516622297629670157e+00	8.492917607056568841e+00	9.726149555515194152e+03	2.367106144885815411e+01	2.908886310768345140e+01	1.307932455882611009e+02	0.000000000000000000e+00	1.012023420746997537e+01	1.026778663512465428e+01	1.139158805095053140e+01	1.098929880178779150e+01	1.193485060234747763e+01	1.026275718691307226e+01	1.110482728686531928e+01	1.055779352338872279e+01	1.082081114881483508e+01	1.260062547019495049e+01	9.769583333333333940e+03	3.512500000000000000e+01	4.195833333333333570e+01	1.533333333333333428e+02	0.000000000000000000e+00	1.358333333333333393e+01	1.504166666666666607e+01	1.625000000000000000e+01	1.537500000000000000e+01	1.545833333333333393e+01	1.529166666666666607e+01	1.537500000000000000e+01	1.512500000000000000e+01	1.512500000000000000e+01	1.670833333333333215e+01	9.813017111151473728e+03	4.657893855114184589e+01	5.482780355898322000e+01	1.758734210784055847e+02	0.000000000000000000e+00	1.704643245919669425e+01	1.981554669820867787e+01	2.110841194904946860e+01	1.976070119821221027e+01	1.898181606431919022e+01	2.032057614642025811e+01	1.964517271313468072e+01	1.969220647661127543e+01	1.942918885118516670e+01	2.081604119647171558e+01	9.856450888969613516e+03	5.803287710228369178e+01	6.769727378463309719e+01	1.984135088234777982e+02	0.000000000000000000e+00	2.050953158506005281e+01	2.458942672975068788e+01	2.596682389809893721e+01	2.414640239642441699e+01	2.250529879530504829e+01	2.534948562617385193e+01	2.391534542626936144e+01	2.425941295322255442e+01	2.373337770237032984e+01	2.492374905961009546e+01
2.900000000000000000e+01	9.670727464117504496e+03	1.271731902523898583e+01	1.681263845488147624e+01	1.119974351156866561e+02	0.000000000000000000e+00	6.651530771650465468e+00	5.566890382832440309e+00	7.113871348402170725e+00	6.871290708247231649e+00	9.266996707758615059e+00	6.071726737121592166e+00	7.346729404783076234e+00	5.564225606268319524e+00	7.141063459729801721e+00	9.033400268007511613e+00	9.716551232058751339e+03	2.392115951261949292e+01	3.013548589410740419e+01	1.355195508911766638e+02	0.000000000000000000e+00	1.032576538582523185e+01	1.053344519141622015e+01	1.195276900753441929e+01	1.143564535412361494e+01	1.263349835387930753e+01	1.097336336856079697e+01	1.165253136905820597e+01	1.065711280313415976e+01	1.148719839653156782e+01	1.318336680067042188e+01	9.762375000000000000e+03	3.512500000000000000e+01	4.345833333333333570e+01	1.590416666666666572e+02	0.000000000000000000e+00	1.400000000000000000e+01	1.550000000000000000e+01	1.679166666666666785e+01	1.600000000000000000e+01	1.600000000000000000e+01	1.587500000000000000e+01	1.595833333333333393e+01	1.575000000000000000e+01	1.583333333333333393e+01	1.733333333333333215e+01	9.808198767941248661e+03	4.632884048738050353e+01	5.678118077255926721e+01	1.825637824421566506e+02	0.000000000000000000e+00	1.767423461417476815e+01	2.046655480858377985e+01	2.163056432579891464e+01	2.056435464587638506e+01	1.936650164612069247e+01	2.077663663143920303e+01	2.026413529760846188e+01	2.084288719686583846e+01	2.017946827013510003e+01	2.148329986599624419e+01	9.854022535882495504e+03	5.753268097476101417e+01	7.010402821178519162e+01	2.060858982176466725e+02	0.000000000000000000e+00	2.134846922834953631e+01	2.543310961716755969e+01	2.646946198493116498e+01	2.512870929175277013e+01	2.273300329224138494e+01	2.567827326287840606e+01	2.456993726188359162e+01	2.593577439373168048e+01	2.452560320693686435e+01	2.563326639865915269e+01
3.000000000000000000e+01	9.661284397794752294e+03	1.430266382871501207e+01	1.522218475834857543e+01	1.141881392939465343e+02	0.000000000000000000e+00	6.843016166231523201e+00	5.834973880433350857e+00	7.492070799720798036e+00	6.762507822280911185e+00	9.913153502657767291e+00	6.563229857292144587e+00	7.960298960837883797e+00	5.706497600660178193e+00	7.072784883571991088e+00	8.918210008871275463e+00	9.708517198897376147e+03	2.444299858102417389e+01	2.938192571250761986e+01	1.401565696469732814e+02	0.000000000000000000e+00	1.065067474978242856e+01	1.112582027355000847e+01	1.247520206652706420e+01	1.175625391114045470e+01	1.337324341799554972e+01	1.146911492864607141e+01	1.237598281375227671e+01	1.114491546699675517e+01	1.180722577511932947e+01	1.341743833776897077e+01	9.755750000000000000e+03	3.458333333333333570e+01	4.354166666666666430e+01	1.661250000000000000e+02	0.000000000000000000e+00	1.445833333333333393e+01	1.641666666666666785e+01	1.745833333333333215e+01	1.675000000000000000e+01	1.683333333333333215e+01	1.637500000000000000e+01	1.679166666666666785e+01	1.658333333333333215e+01	1.654166666666666785e+01	1.791666666666666785e+01	9.802982801102623853e+03	4.472366808564250107e+01	5.770140762082570518e+01	1.920934303530267186e+02	0.000000000000000000e+00	1.826599191688423929e+01	2.170751305978332724e+01	2.244146460013960009e+01	2.174374608885954530e+01	2.029342324867111458e+01	2.128088507135392859e+01	2.120735051958105899e+01	2.202175119966990735e+01	2.127610755821400801e+01	2.241589499556436493e+01	9.850215602205247706e+03	5.486400283795165933e+01	7.186114857498475317e+01	2.180618607060534657e+02	0.000000000000000000e+00	2.207365050043514287e+01	2.699835945289998307e+01	2.742459586694586449e+01	2.673749217771909059e+01	2.375351316400889701e+01	2.618677014270785719e+01	2.562303437249545368e+01	2.746016906600648610e+01	2.601054844976134461e+01	2.691512332446205846e+01
3.100000000000000000e+01	9.648979151338380689e+03	1.305749311851930727e+01	1.665441260624423236e+01	1.163154611024669975e+02	0.000000000000000000e+00	7.568270107601657415e+00	6.099835654772281401e+00	7.970977808441293888e+00	6.803190760122330261e+00	1.007963054367304601e+01	6.490441651684166757e+00	8.545715782357286017e+00	5.544664656553910831e+00	7.168417521509432788e+00	9.376894135089273163e+00	9.698531242335857314e+03	2.413291322592632326e+01	3.093137296978878226e+01	1.439077305512334988e+02	0.000000000000000000e+00	1.134663505380082782e+01	1.148741782738614070e+01	1.304798890422064694e+01	1.192242871339449906e+01	1.383148193850318819e+01	1.157855415917541819e+01	1.293952455784530997e+01	1.133483232827695630e+01	1.212587542742138247e+01	1.395928040087797051e+01	9.748083333333333940e+03	3.520833333333333570e+01	4.520833333333333570e+01	1.715000000000000000e+02	0.000000000000000000e+00	1.512500000000000000e+01	1.687500000000000000e+01	1.812500000000000000e+01	1.704166666666666785e+01	1.758333333333333215e+01	1.666666666666666785e+01	1.733333333333333215e+01	1.712500000000000000e+01	1.708333333333333215e+01	1.854166666666666785e+01	9.797635424330810565e+03	4.628375344074034814e+01	5.948529369687788915e+01	1.990922694487665012e+02	0.000000000000000000e+00	1.890336494619917218e+01	2.226258217261386108e+01	2.320201109577935483e+01	2.216090461993883665e+01	2.133518472816347611e+01	2.175477917415791751e+01	2.172714210882135433e+01	2.291516767172304370e+01	2.204079123924528005e+01	2.312405293245536342e+01	9.847187515328287191e+03	5.735917354814736768e+01	7.376225406042243549e+01	2.266845388975330025e+02	0.000000000000000000e+00	2.268172989239834436e+01	2.765016434522771860e+01	2.827902219155870611e+01	2.728014257321100544e+01	2.508703612299361652e+01	2.684289168164917072e+01	2.612095088430938006e+01	2.870533534344608739e+01	2.699824914515723151e+01	2.770643919824406254e+01
3.200000000000000000e+01	9.635883931331956774e+03	1.257472080772404865e+01	1.728108982899661683e+01	1.183437143076895381e+02	0.000000000000000000e+00	7.715656631901385509e+00	6.034622287301596444e+00	8.102058984837741562e+00	6.749760539034861395e+00	1.029596334125575829e+01	6.322206688142996356e+00	8.799766902616603659e+00	5.685199496259048857e+00	7.592141273184042305e+00	9.782300812070396034e+00	9.688025298999311417e+03	2.401652707052869218e+01	3.201554491449830664e+01	1.479843571538447691e+02	0.000000000000000000e+00	1.156616164928402668e+01	1.170481114365079733e+01	1.340519615908553774e+01	1.218738026951742981e+01	1.433548167062787826e+01	1.178610334407149907e+01	1.356655011797496790e+01	1.167593308146285835e+01	1.256690396992535597e+01	1.455781707270186409e+01	9.740166666666666060e+03	3.545833333333333570e+01	4.675000000000000000e+01	1.776250000000000000e+02	0.000000000000000000e+00	1.541666666666666607e+01	1.737500000000000000e+01	1.870833333333333215e+01	1.762500000000000000e+01	1.837500000000000000e+01	1.725000000000000000e+01	1.833333333333333215e+01	1.766666666666666785e+01	1.754166666666666785e+01	1.933333333333333215e+01	9.792308034334020704e+03	4.690013959613797567e+01	6.148445508550169336e+01	2.072656428461552309e+02	0.000000000000000000e+00	1.926717168404930547e+01	2.304518885634920267e+01	2.401147050758112655e+01	2.306261973048257019e+01	2.241451832937212174e+01	2.271389665592850093e+01	2.310011654869169462e+01	2.365740025187047735e+01	2.251642936340797974e+01	2.410884959396479843e+01	9.844449402001375347e+03	5.834194585894262275e+01	7.621891017100338672e+01	2.369062856923104619e+02	0.000000000000000000e+00	2.311767670143194664e+01	2.871537771269840533e+01	2.931460768182892451e+01	2.850023946096514038e+01	2.645403665874424348e+01	2.817779331185700187e+01	2.786689976405006064e+01	2.964813383707428684e+01	2.749119206014929517e+01	2.888436585459626826e+01
3.300000000000000000e+01	9.623788916637535294e+03	1.184225313699667481e+01	1.430673260117143997e+01	1.243819926089584840e+02	0.000000000000000000e+00	8.502391085286699735e+00	6.711439815040280976e+00	8.979186972079070017e+00	7.309001683398445692e+00	1.060966823133771086e+01	6.946066430450422047e+00	9.586759885459764874e+00	6.224911711415602511e+00	8.608906616095516995e+00	1.025257125958798810e+01	9.678081958318767647e+03	2.371279323516500526e+01	3.069503296725238783e+01	1.546701629711459134e+02	0.000000000000000000e+00	1.231369554264334987e+01	1.243905324085347530e+01	1.432292681937286893e+01	1.273783417503255677e+01	1.488816744900218936e+01	1.232719988189187710e+01	1.427254660939654940e+01	1.232078918904113607e+01	1.357528664138109242e+01	1.514711896312732797e+01	9.732375000000000000e+03	3.558333333333333570e+01	4.708333333333333570e+01	1.849583333333333428e+02	0.000000000000000000e+00	1.612500000000000000e+01	1.816666666666666785e+01	1.966666666666666785e+01	1.816666666666666785e+01	1.916666666666666785e+01	1.770833333333333215e+01	1.895833333333333215e+01	1.841666666666666785e+01	1.854166666666666785e+01	2.004166666666666785e+01	9.786668041681232353e+03	4.745387343150166259e+01	6.347163369941428357e+01	2.152465036955207722e+02	0.000000000000000000e+00	1.993630445735664836e+01	2.389428009247986040e+01	2.501040651396046854e+01	2.359549915830077893e+01	2.344516588433114634e+01	2.308946678477478542e+01	2.364412005727011490e+01	2.451254414429219963e+01	2.350804669195224506e+01	2.493621437020600951e+01	9.840961083362464706e+03	5.932441352966999659e+01	7.985993406549522433e+01	2.455346740577082016e+02	0.000000000000000000e+00	2.374760891471330027e+01	2.962189351829305650e+01	3.035414636125426568e+01	2.902433164993489001e+01	2.772366510199562484e+01	2.847060023621624225e+01	2.832990678120690120e+01	3.060842162191773497e+01	2.847442671723781871e+01	2.983076207374534761e+01
3.400000000000000000e+01	9.610580424969937667e+03	1.201970938571355774e+01	1.537587804502114608e+01	1.276722868794087873e+02	0.000000000000000000e+00	9.022798473770835770e+00	6.872149464935445096e+00	9.060773945718706202e+00	7.910240380046777986e+00	1.038758178979682967e+01	7.678624221436924913e+00	1.026589073503165039e+01	6.582561752449082704e+00	9.033966574917178249e+00	1.089853267282171601e+01	9.667290212484967924e+03	2.428068802619011279e+01	3.168793902251057304e+01	1.595653101063710722e+02	0.000000000000000000e+00	1.305306590355208485e+01	1.281107473246772344e+01	1.453038697285935399e+01	1.351762019002338988e+01	1.511045756156508091e+01	1.304764544405179549e+01	1.498711203418249127e+01	1.277044754289120831e+01	1.399614995412525431e+01	1.576176633641085800e+01	9.724000000000000000e+03	3.654166666666666430e+01	4.800000000000000000e+01	1.914583333333333428e+02	0.000000000000000000e+00	1.708333333333333215e+01	1.875000000000000000e+01	2.000000000000000000e+01	1.912500000000000000e+01	1.983333333333333215e+01	1.841666666666666785e+01	1.970833333333333215e+01	1.895833333333333215e+01	1.895833333333333215e+01	2.062500000000000000e+01	9.780709787515032076e+03	4.880264530714321580e+01	6.431206097748942341e+01	2.233513565602956135e+02	0.000000000000000000e+00	2.111360076311457945e+01	2.468892526753227656e+01	2.546961302714064601e+01	2.473237980997661012e+01	2.455620910510158339e+01	2.378568788928154021e+01	2.442955463248417303e+01	2.514621912377545598e+01	2.392051671254140999e+01	2.548823366358914200e+01	9.837419575030062333e+03	6.106362394761977441e+01	8.062412195497884682e+01	2.552443797872579125e+02	0.000000000000000000e+00	2.514386819289583030e+01	3.062785053506455313e+01	3.093922605428129202e+01	3.033975961995322024e+01	2.927908487686983463e+01	2.915470911189640901e+01	2.915077593163501390e+01	3.133410491421758337e+01	2.888270009174948427e+01	3.035146732717828399e+01
3.500000000000000000e+01	9.599162050365399409e+03	1.407295548373768312e+01	1.365748055397433092e+01	1.328457455631480002e+02	0.000000000000000000e+00	9.627126127100329001e+00	7.823032407978972813e+00	9.392665132179656595e+00	8.671427360688479524e+00	1.118569156444807255e+01	7.827382549906820586e+00	1.100944052084247637e+01	7.329277329199232582e+00	9.466518099398433250e+00	1.170563146834404478e+01	9.657456025182700614e+03	2.595314440853550764e+01	3.043290694365383331e+01	1.660270394482406573e+02	0.000000000000000000e+00	1.370939639688349843e+01	1.368234953732282122e+01	1.511299923275649348e+01	1.423154701367757369e+01	1.592617911555737109e+01	1.337202460828674333e+01	1.565055359375457300e+01	1.364380533126628237e+01	1.460825904969921751e+01	1.668614906750535454e+01	9.715750000000000000e+03	3.783333333333333570e+01	4.720833333333333570e+01	1.992083333333333428e+02	0.000000000000000000e+00	1.779166666666666785e+01	1.954166666666666785e+01	2.083333333333333215e+01	1.979166666666666785e+01	2.066666666666666785e+01	1.891666666666666785e+01	2.029166666666666785e+01	1.995833333333333215e+01	1.975000000000000000e+01	2.166666666666666785e+01	9.774043974817299386e+03	4.971352225813116377e+01	6.398375972301283809e+01	2.323896272184260283e+02	0.000000000000000000e+00	2.187393693644983728e+01	2.540098379601051448e+01	2.655366743391017081e+01	2.535178631965576201e+01	2.540715421777596461e+01	2.446130872504659237e+01	2.493277973957876270e+01	2.627286133540038193e+01	2.489174095030078249e+01	2.664718426582798116e+01	9.832337949634600591e+03	6.159371118292898473e+01	8.075918611269233338e+01	2.655709211035186854e+02	0.000000000000000000e+00	2.595620720623300670e+01	3.126030092535436467e+01	3.227400153448700593e+01	3.091190597264485618e+01	3.014764176888526492e+01	3.000595078342651334e+01	2.957389281249086110e+01	3.258738933746742816e+01	3.003348190060156497e+01	3.162770186498929093e+01
3.600000000000000000e+01	9.585276264122150678e+03	1.325106159265989447e+01	1.422917302216858104e+01	1.363613345851475174e+02	0.000000000000000000e+00	9.933286707491120637e+00	7.683969135504995052e+00	1.013999771886878243e+01	9.277917365481998857e+00	1.133889043295669907e+01	7.870660506855587712e+00	1.091709890280194983e+01	7.162602230393416036e+00	9.641416932498970027e+00	1.223708650253587038e+01	9.646033965394408369e+03	2.633386412966327939e+01	3.130208651108429052e+01	1.708890006259070731e+02	0.000000000000000000e+00	1.402914335374556032e+01	1.380031790108583145e+01	1.592416552610105640e+01	1.480562534940766639e+01	1.633611188314501561e+01	1.387283025342779297e+01	1.593771611806764099e+01	1.399796778186337320e+01	1.492487513291615109e+01	1.718104325126793697e+01	9.706791666666666060e+03	3.941666666666666430e+01	4.837500000000000000e+01	2.054166666666666572e+02	0.000000000000000000e+00	1.812500000000000000e+01	1.991666666666666785e+01	2.170833333333333215e+01	2.033333333333333215e+01	2.133333333333333215e+01	1.987500000000000000e+01	2.095833333333333215e+01	2.083333333333333215e+01	2.020833333333333215e+01	2.212500000000000000e+01	9.767549367938923751e+03	5.249946920367004566e+01	6.544791348891570237e+01	2.399443327074262413e+02	0.000000000000000000e+00	2.222085664625443968e+01	2.603301543224750247e+01	2.749250114056560790e+01	2.586104131725899791e+01	2.633055478352164869e+01	2.587716974657220703e+01	2.597895054859902331e+01	2.766869888480329109e+01	2.549179153375051499e+01	2.706895674873206303e+01	9.828307069211181442e+03	6.558227174067343412e+01	8.252082697783141896e+01	2.744719987481857970e+02	0.000000000000000000e+00	2.631671329250887936e+01	3.214936419782834065e+01	3.327666894779788009e+01	3.138874930118466722e+01	3.132777623370996523e+01	3.187933949314441406e+01	3.099956776386471446e+01	3.450406443627324649e+01	3.077524973416769427e+01	3.201291349746412607e+01
3.700000000000000000e+01	9.572374401223753011e+03	1.153590744807331347e+01	1.695246048952827067e+01	1.381160348987220630e+02	0.000000000000000000e+00	9.918210008871275463e+00	7.453547275758893420e+00	1.024344180894500234e+01	9.120660506855587712e+00	1.151740275960302284e+01	8.022107128321531277e+00	1.117633782283389010e+01	7.723696224937597776e+00	1.003714565351958221e+01	1.274213655050921901e+01	9.635437200611877415e+03	2.570545372403665851e+01	3.343456357809746748e+01	1.749121841160277029e+02	0.000000000000000000e+00	1.441743833776897077e+01	1.389344030454611278e+01	1.626755423780583598e+01	1.512283025342779297e+01	1.680036804646817927e+01	1.424022023082743260e+01	1.637983557808361113e+01	1.452851477913546496e+01	1.541440616009312592e+01	1.776690160858794343e+01	9.698500000000000000e+03	3.987500000000000000e+01	4.991666666666666430e+01	2.117083333333333428e+02	0.000000000000000000e+00	1.891666666666666785e+01	2.033333333333333215e+01	2.229166666666666785e+01	2.112500000000000000e+01	2.208333333333333215e+01	2.045833333333333215e+01	2.158333333333333215e+01	2.133333333333333215e+01	2.079166666666666785e+01	2.279166666666666785e+01	9.761562799388122585e+03	5.404454627596334149e+01	6.639876975523586111e+01	2.485044825506389827e+02	0.000000000000000000e+00	2.341589499556436493e+01	2.677322636212055329e+01	2.831577909552749972e+01	2.712716974657220703e+01	2.736629862019848503e+01	2.667644643583923170e+01	2.678683108858305317e+01	2.813815188753120111e+01	2.616892717324020978e+01	2.781643172474539227e+01	9.824625598776246989e+03	6.821409255192668297e+01	8.288087284380506503e+01	2.853006317679446511e+02	0.000000000000000000e+00	2.791512332446205846e+01	3.321311939090777088e+01	3.433989152438833514e+01	3.312933949314441406e+01	3.264926390706364145e+01	3.289455953834513480e+01	3.199032884383277420e+01	3.494297044172906652e+01	3.154618767981375527e+01	3.284119678282411314e+01
3.800000000000000000e+01	9.556176809253805914e+03	9.740402842842634357e+00	1.978190437369895704e+01	1.409232113852444854e+02	0.000000000000000000e+00	1.020328695561440924e+01	7.316217327684437777e+00	1.013400675118444560e+01	9.191007613535118637e+00	1.158916815227155794e+01	8.379902903469114150e+00	1.224583420102738707e+01	8.093817952331781029e+00	1.032005597388630314e+01	1.312840360829187070e+01	9.622588404626902047e+03	2.566186808808798503e+01	3.507845218684947497e+01	1.799824390259555571e+02	0.000000000000000000e+00	1.493497681114053854e+01	1.411644199717555281e+01	1.673367004225888977e+01	1.540800380676756021e+01	1.731541740946911290e+01	1.475245145173455796e+01	1.724791710051369265e+01	1.488024230949922355e+01	1.607669465360981675e+01	1.835586847081260231e+01	9.689000000000000000e+03	4.158333333333333570e+01	5.037500000000000000e+01	2.190416666666666572e+02	0.000000000000000000e+00	1.966666666666666785e+01	2.091666666666666785e+01	2.333333333333333215e+01	2.162500000000000000e+01	2.304166666666666785e+01	2.112500000000000000e+01	2.225000000000000000e+01	2.166666666666666785e+01	2.183333333333333215e+01	2.358333333333333215e+01	9.755411595373097953e+03	5.750479857857868637e+01	6.567154781315052503e+01	2.581008943073777573e+02	0.000000000000000000e+00	2.439835652219279893e+01	2.771689133615778289e+01	2.993299662440777453e+01	2.784199619323243979e+01	2.876791592386422280e+01	2.749754854826544204e+01	2.725208289948630735e+01	2.845309102383411215e+01	2.758997201305684754e+01	2.881079819585406199e+01	9.821823190746194086e+03	7.342626382382402994e+01	8.096809562630105006e+01	2.971601219480888290e+02	0.000000000000000000e+00	2.913004637771892646e+01	3.451711600564890148e+01	3.653265991548222047e+01	3.405899238646487959e+01	3.449416518106177421e+01	3.387009709653088407e+01	3.225416579897261471e+01	3.523951538100155290e+01	3.334661069278035939e+01	3.403826305837479538e+01
3.900000000000000000e+01	9.540305697731910186e+03	1.216298380039862082e+01	1.674234116234754310e+01	1.452487644069040584e+02	0.000000000000000000e+00	1.001063479123298272e+01	7.806320940321727520e+00	1.042989556257247408e+01	9.928137289381067987e+00	1.169150706898879477e+01	9.225289277940074584e+00	1.208459603206905264e+01	8.583592135001261170e+00	1.052790068890052666e+01	1.389834943833431247e+01	9.609840348865955093e+03	2.760232523353264256e+01	3.414200391450710015e+01	1.856452155367853436e+02	0.000000000000000000e+00	1.510948406228315832e+01	1.467399380349419857e+01	1.715244778128623793e+01	1.613073531135719918e+01	1.778325353449439916e+01	1.546681130563670337e+01	1.758396468270119328e+01	1.529179606750063058e+01	1.680561701111692940e+01	1.911584138583382142e+01	9.679375000000000000e+03	4.304166666666666430e+01	5.154166666666666430e+01	2.260416666666666572e+02	0.000000000000000000e+00	2.020833333333333215e+01	2.154166666666666785e+01	2.387500000000000000e+01	2.233333333333333215e+01	2.387500000000000000e+01	2.170833333333333215e+01	2.308333333333333215e+01	2.200000000000000000e+01	2.308333333333333215e+01	2.433333333333333215e+01	9.748909651134044907e+03	5.848100809980068959e+01	6.894132941882622845e+01	2.664381177965479424e+02	0.000000000000000000e+00	2.530718260438350597e+01	2.840933952983913713e+01	3.059755221871376207e+01	2.853593135530946512e+01	2.996674646550560084e+01	2.794985536102996093e+01	2.858270198396547102e+01	2.870820393249936942e+01	2.936104965554973489e+01	2.955082528083284288e+01	9.818444302268089814e+03	7.392034953293470778e+01	8.634099217098578549e+01	3.068345689264292560e+02	0.000000000000000000e+00	3.040603187543368335e+01	3.527701239301160996e+01	3.732010443742752415e+01	3.473852937728559453e+01	3.605849293101120168e+01	3.419137738872659327e+01	3.408207063459761343e+01	3.541640786499873883e+01	3.563876597776614119e+01	3.476831722833235006e+01
4.000000000000000000e+01	9.526790528105297199e+03	1.378354334985048624e+01	1.977094463668383639e+01	1.467586709548292561e+02	0.000000000000000000e+00	1.025742590700819434e+01	7.903262900186218687e+00	1.041691321714826124e+01	1.028861148447664142e+01	1.219760141782068352e+01	9.113575964795082029e+00	1.278238526990727841e+01	9.025827231040853604e+00	1.143903246230729209e+01	1.338104996137774982e+01	9.598457764052649509e+03	2.874593834159190919e+01	3.634380565167525390e+01	1.900043354774146280e+02	0.000000000000000000e+00	1.569121295350409717e+01	1.515996478342644238e+01	1.745845660857413151e+01	1.654013907557165552e+01	1.830713404224367480e+01	1.576512131573087494e+01	1.834952596828697224e+01	1.582541361552042680e+01	1.774034956448697997e+01	1.919052498068887402e+01	9.670125000000000000e+03	4.370833333333333570e+01	5.291666666666666430e+01	2.332500000000000000e+02	0.000000000000000000e+00	2.112500000000000000e+01	2.241666666666666785e+01	2.450000000000000000e+01	2.279166666666666785e+01	2.441666666666666785e+01	2.241666666666666785e+01	2.391666666666666785e+01	2.262500000000000000e+01	2.404166666666666785e+01	2.500000000000000000e+01	9.741792235947350491e+03	5.867072832507476221e+01	6.948952768165807470e+01	2.764956645225854004e+02	0.000000000000000000e+00	2.655878704649590105e+01	2.967336854990689332e+01	3.154154339142586849e+01	2.904319425776168018e+01	3.052619929108966090e+01	2.906821201760246254e+01	2.948380736504636346e+01	2.942458638447957497e+01	3.034298376884635573e+01	3.080947501931112598e+01	9.813459471894702801e+03	7.363312331681618161e+01	8.606238869664949220e+01	3.197413290451707439e+02	0.000000000000000000e+00	3.199257409299180566e+01	3.693007043314711524e+01	3.858308678285173698e+01	3.529472184885669606e+01	3.663573191551265040e+01	3.571975736853825367e+01	3.505094806342605551e+01	3.622417276895914995e+01	3.664430087102604716e+01	3.661895003862225195e+01
4.100000000000000000e+01	9.513398783849495885e+03	1.193963377609493293e+01	2.001566100605216292e+01	1.509952939695870668e+02	0.000000000000000000e+00	1.028462228730159644e+01	8.348492682776059937e+00	9.592471485035114043e+00	1.116777782716488510e+01	1.313937636836646661e+01	9.849561005276020964e+00	1.323352490579645391e+01	1.008874980241890285e+01	1.203321626276436440e+01	1.370167126576116168e+01	9.587574391924748852e+03	2.744898355471413254e+01	3.677866383635941361e+01	1.963726469847935334e+02	0.000000000000000000e+00	1.595481114365079733e+01	1.567424634138803086e+01	1.737956907585089183e+01	1.741722224691577736e+01	1.917385485084989938e+01	1.661228050263801137e+01	1.903342911956489303e+01	1.689854156787611572e+01	1.855827479804884916e+01	1.989250229954724603e+01	9.661750000000000000e+03	4.295833333333333570e+01	5.354166666666666430e+01	2.417500000000000000e+02	0.000000000000000000e+00	2.162500000000000000e+01	2.300000000000000000e+01	2.516666666666666785e+01	2.366666666666666785e+01	2.520833333333333215e+01	2.337500000000000000e+01	2.483333333333333215e+01	2.370833333333333215e+01	2.508333333333333215e+01	2.608333333333333215e+01	9.735925608075251148e+03	5.846768311195253887e+01	7.030466949697391499e+01	2.871273530152064382e+02	0.000000000000000000e+00	2.729518885634920267e+01	3.032575365861196914e+01	3.295376425748244742e+01	2.991611108641755834e+01	3.124281181581676492e+01	3.013771949736198863e+01	3.063323754710177127e+01	3.051812509879054858e+01	3.160839186861781513e+01	3.227416436711941827e+01	9.810101216150504115e+03	7.397703289057173492e+01	8.706767232728117278e+01	3.325047060304129332e+02	0.000000000000000000e+00	3.296537771269840533e+01	3.765150731722393829e+01	4.074086184829822344e+01	3.616555550616845238e+01	3.727729029830020124e+01	3.690043899472397726e+01	3.643314176087021394e+01	3.732791686424776145e+01	3.813345040390230167e+01	3.846499540090550084e+01
4.200000000000000000e+01	9.499395937144518030e+03	1.480315092233551866e+01	2.006657411939970359e+01	1.547005908524288884e+02	0.000000000000000000e+00	1.053753082525466844e+01	8.870416208357704946e+00	9.519883960160154146e+00	1.106832868256466362e+01	1.406065346844341768e+01	1.001225662496995383e+01	1.392297026153154960e+01	1.133574995845639677e+01	1.384778613311463680e+01	1.369283089483030480e+01	9.575697968572258105e+03	2.946407546116775933e+01	3.713745372636651609e+01	2.021836287595477870e+02	0.000000000000000000e+00	1.631043207929399941e+01	1.635187477084551944e+01	1.763494198008007885e+01	1.763833100794899877e+01	2.011366006755504188e+01	1.698529497915164299e+01	1.977398513076577302e+01	1.798037497922819838e+01	2.009055973322398359e+01	2.038808211408181847e+01	9.652000000000000000e+03	4.412500000000000000e+01	5.420833333333333570e+01	2.496666666666666572e+02	0.000000000000000000e+00	2.208333333333333215e+01	2.383333333333333215e+01	2.575000000000000000e+01	2.420833333333333215e+01	2.616666666666666785e+01	2.395833333333333215e+01	2.562500000000000000e+01	2.462500000000000000e+01	2.633333333333333215e+01	2.708333333333333215e+01	9.728302031427741895e+03	5.878592453883224067e+01	7.127921294030015531e+01	2.971497045737855274e+02	0.000000000000000000e+00	2.785623458737266489e+01	3.131479189582114486e+01	3.386505801991992115e+01	3.077833565871766552e+01	3.221967326577829027e+01	3.093137168751502131e+01	3.147601486923422698e+01	3.126962502077180162e+01	3.257610693344268071e+01	3.377858455258484582e+01	9.804604062855481970e+03	7.344684907766448134e+01	8.835009254726696781e+01	3.446327424809044260e+02	0.000000000000000000e+00	3.362913584141199408e+01	3.879625045830896113e+01	4.198011603983984230e+01	3.734833798410200245e+01	3.827267986488991625e+01	3.790441004169670691e+01	3.732702973846845396e+01	3.791425004154360323e+01	3.881888053355202572e+01	4.047383577183636305e+01
4.300000000000000000e+01	9.484650882625122904e+03	1.754219292222388660e+01	1.874253223570367055e+01	1.579441364872925817e+02	0.000000000000000000e+00	1.051942189447427189e+01	9.135392082510010781e+00	9.051637622901797187e+00	1.156613928215640463e+01	1.427745478433183379e+01	1.040508365875601804e+01	1.399914968937529913e+01	1.197063501317815692e+01	1.452002944528132922e+01	1.431238935300024373e+01	9.563408774645893573e+03	3.156276312777860937e+01	3.641293278451850313e+01	2.080554015769796479e+02	0.000000000000000000e+00	1.659304428057047076e+01	1.685936270792167235e+01	1.775498547811756467e+01	1.851223630774486750e+01	2.084706072549925082e+01	1.745254182937800991e+01	2.012457484468765045e+01	1.877698417325574454e+01	2.086418138930732979e+01	2.117702800983345668e+01	9.642166666666666060e+03	4.558333333333333570e+01	5.408333333333333570e+01	2.581666666666666856e+02	0.000000000000000000e+00	2.266666666666666785e+01	2.458333333333333215e+01	2.645833333333333215e+01	2.545833333333333215e+01	2.741666666666666785e+01	2.450000000000000000e+01	2.625000000000000000e+01	2.558333333333333215e+01	2.720833333333333215e+01	2.804166666666666785e+01	9.720924558687438548e+03	5.960390353888806203e+01	7.175373388214816828e+01	3.082779317563537234e+02	0.000000000000000000e+00	2.874028905276286494e+01	3.230730395874499550e+01	3.516168118854909608e+01	3.240443035892179324e+01	3.398627260783408133e+01	3.154745817062199009e+01	3.237542515531234955e+01	3.238968249341091621e+01	3.355248527735933095e+01	3.490630532349987902e+01	9.799682450708209217e+03	7.362447374444278125e+01	8.942413443096299375e+01	3.583891968460408179e+02	0.000000000000000000e+00	3.481391143885906558e+01	4.003127458415665529e+01	4.386502904376486356e+01	3.935052738451025789e+01	4.055587854900150546e+01	3.859491634124398018e+01	3.850085031062469909e+01	3.919603165348850382e+01	3.989663722138533331e+01	4.177094398033309375e+01
4.400000000000000000e+01	9.467781176754237094e+03	1.503690757654436538e+01	1.606526711229245308e+01	1.630334192440218999e+02	0.000000000000000000e+00	1.140735565531008966e+01	9.272352221980920461e+00	9.603594063784377965e+00	1.234433124815227778e+01	1.388210962714189378e+01	1.020856481660096371e+01	1.397784584034773303e+01	1.261835819204340936e+01	1.501794471778932127e+01	1.451904472358681453e+01	9.550369755043784608e+03	3.026845378827218269e+01	3.555346688947955869e+01	2.147667096220109499e+02	0.000000000000000000e+00	1.751617782765504572e+01	1.734450944432379416e+01	1.851013036522552113e+01	1.948466562407613978e+01	2.096188814690427904e+01	1.770844907496714882e+01	2.046808958684053437e+01	1.935084576268837253e+01	2.159230569222799545e+01	2.173868902846007245e+01	9.632958333333333940e+03	4.550000000000000000e+01	5.504166666666666430e+01	2.665000000000000000e+02	0.000000000000000000e+00	2.362500000000000000e+01	2.541666666666666785e+01	2.741666666666666785e+01	2.662500000000000000e+01	2.804166666666666785e+01	2.520833333333333215e+01	2.695833333333333215e+01	2.608333333333333215e+01	2.816666666666666785e+01	2.895833333333333215e+01	9.715546911622883272e+03	6.073154621172781731e+01	7.452986644385376280e+01	3.182332903779890216e+02	0.000000000000000000e+00	2.973382217234495428e+01	3.348882388900953799e+01	3.632320296810781457e+01	3.376533437592386377e+01	3.512144518642905666e+01	3.270821759169951548e+01	3.344857707982612993e+01	3.281582090397829177e+01	3.474102764110534025e+01	3.617797763820659185e+01	9.798135489912430785e+03	7.596309242345563462e+01	9.401806622104086841e+01	3.699665807559781001e+02	0.000000000000000000e+00	3.584264434468990856e+01	4.156098111135241879e+01	4.522973926954895774e+01	4.090566875184772044e+01	4.220122370619144192e+01	4.020810185006570237e+01	3.993882082631893127e+01	3.954830847462325494e+01	4.131538861554401620e+01	4.339762194307984799e+01
4.500000000000000000e+01	9.450428100217885003e+03	1.671709862488699372e+01	1.549249241884352557e+01	1.640324051693671663e+02	0.000000000000000000e+00	1.208896524984843701e+01	9.853219724525121848e+00	1.001881302511748473e+01	1.238820025266679359e+01	1.437177265255190584e+01	1.065220735172867172e+01	1.488272092465178886e+01	1.322726267844973158e+01	1.470663769719626934e+01	1.469009340565129129e+01	9.536672383442275532e+03	3.102521597911016471e+01	3.653791287608842708e+01	2.190995359180169260e+02	0.000000000000000000e+00	1.825281595825755332e+01	1.798910986226255915e+01	1.898857317922540844e+01	1.988160012633339591e+01	2.176921965960928773e+01	1.843027034253100283e+01	2.123302712899256051e+01	2.000946467255819883e+01	2.187415218193146771e+01	2.209504670282564476e+01	9.622916666666666060e+03	4.533333333333333570e+01	5.758333333333333570e+01	2.741666666666666856e+02	0.000000000000000000e+00	2.441666666666666785e+01	2.612500000000000000e+01	2.795833333333333215e+01	2.737500000000000000e+01	2.916666666666666785e+01	2.620833333333333215e+01	2.758333333333333215e+01	2.679166666666666785e+01	2.904166666666666785e+01	2.950000000000000000e+01	9.709160949891056589e+03	5.964145068755650669e+01	7.862875379057824432e+01	3.292337974153164737e+02	0.000000000000000000e+00	3.058051737507578238e+01	3.426089013773744085e+01	3.692809348744125941e+01	3.486839987366660409e+01	3.656411367372405152e+01	3.398639632413566147e+01	3.393363953767410379e+01	3.357386866077513332e+01	3.620918115140186444e+01	3.690495329717435169e+01	9.795405233115447118e+03	7.394956804177968479e+01	9.967417424782314583e+01	3.843009281639662049e+02	0.000000000000000000e+00	3.674436808348490047e+01	4.239678027547488171e+01	4.589785364154917602e+01	4.236179974733320819e+01	4.396156068078143164e+01	4.176445931493799435e+01	4.028394574201487899e+01	4.035607065488360234e+01	4.337669563613706458e+01	4.430990659434871048e+01
4.600000000000000000e+01	9.434607390584289533e+03	1.540472760213653913e+01	1.880954027223428682e+01	1.663142870675031588e+02	0.000000000000000000e+00	1.205706851359660092e+01	1.047586415715574404e+01	9.615124648572102473e+00	1.291333595245858845e+01	1.424462458801249554e+01	1.103905577369194368e+01	1.512551125706525212e+01	1.318596952860136717e+01	1.526610732960076433e+01	1.452251622337007575e+01	9.524032861958810827e+03	3.063986380106826957e+01	3.871727013611714341e+01	2.241779768670849080e+02	0.000000000000000000e+00	1.859103425679830224e+01	1.859209874524453809e+01	1.928672899095271731e+01	2.060250130956262637e+01	2.199731229400624954e+01	1.885286122017930666e+01	2.191692229519929214e+01	2.048881809763401662e+01	2.259138699813371431e+01	2.232375811168503787e+01	9.613458333333333940e+03	4.587500000000000000e+01	5.862500000000000000e+01	2.820416666666666856e+02	0.000000000000000000e+00	2.512500000000000000e+01	2.670833333333333215e+01	2.895833333333333215e+01	2.829166666666666785e+01	2.975000000000000000e+01	2.666666666666666785e+01	2.870833333333333215e+01	2.779166666666666785e+01	2.991666666666666785e+01	3.012500000000000000e+01	9.702883804707857053e+03	6.111013619893172688e+01	7.853272986388284949e+01	3.399053564662484632e+02	0.000000000000000000e+00	3.165896574320169776e+01	3.482456792142212976e+01	3.862993767571394699e+01	3.598083202377070933e+01	3.750268770599375046e+01	3.448047211315402905e+01	3.549974437146737216e+01	3.509451523569931908e+01	3.724194633519962139e+01	3.792624188831496213e+01	9.792309276082378346e+03	7.634527239786345376e+01	9.844045972776571318e+01	3.977690462658301840e+02	0.000000000000000000e+00	3.819293148640339552e+01	4.294080250951091671e+01	4.830154201809456538e+01	4.366999738087474725e+01	4.525537541198750091e+01	4.229427755964139379e+01	4.229115540960141573e+01	4.239736380473196675e+01	4.456722600373257137e+01	4.572748377662992425e+01
4.700000000000000000e+01	9.419690818749031678e+03	1.508647434540085541e+01	1.772451744345907088e+01	1.705168724890876604e+02	0.000000000000000000e+00	1.282916731750496098e+01	1.047061363407359735e+01	1.068714553935098976e+01	1.298099871273439376e+01	1.464639308543434737e+01	1.150438657255497787e+01	1.560156663514290187e+01	1.340605499897337261e+01	1.500389615761661233e+01	1.448095733202288926e+01	9.512053742707848869e+03	3.014740383936709378e+01	3.898725872172953189e+01	2.303209362445438160e+02	0.000000000000000000e+00	1.949791699208581264e+01	1.898530681703680045e+01	2.017690610300882881e+01	2.109466602303386296e+01	2.259402987605050583e+01	1.941885995294415324e+01	2.257161665090478664e+01	2.105719416615335149e+01	2.268944807880830439e+01	2.278214533267811248e+01	9.604416666666666060e+03	4.520833333333333570e+01	6.025000000000000000e+01	2.901250000000000000e+02	0.000000000000000000e+00	2.616666666666666785e+01	2.750000000000000000e+01	2.966666666666666785e+01	2.920833333333333215e+01	3.054166666666666785e+01	2.733333333333333215e+01	2.954166666666666785e+01	2.870833333333333215e+01	3.037500000000000000e+01	3.108333333333333215e+01	9.696779590625483252e+03	6.026926282729957762e+01	8.151274127827046811e+01	3.499290637554561840e+02	0.000000000000000000e+00	3.283541634124752306e+01	3.601469318296319955e+01	3.915642723032451045e+01	3.732200064363280489e+01	3.848930345728282987e+01	3.524780671372251106e+01	3.651171668242854906e+01	3.635947250051331281e+01	3.806055192119169561e+01	3.938452133398855182e+01	9.789142514584300443e+03	7.533019232126581244e+01	1.027754825565409362e+02	4.097331275109123681e+02	0.000000000000000000e+00	3.950416601582837473e+01	4.452938636592639909e+01	4.864618779398234949e+01	4.543566795393226698e+01	4.643694024789898833e+01	4.316228009411168642e+01	4.348176669819043383e+01	4.401061166769328992e+01	4.574610384238339122e+01	4.768570933464377504e+01
4.800000000000000000e+01	9.403066170562036859e+03	1.574471438523656630e+01	1.885868794477685384e+01	1.734600210383511012e+02	0.000000000000000000e+00	1.272832786757347101e+01	1.050096901845262209e+01	1.098260259922920312e+01	1.337354173046317030e+01	1.486427116488594535e+01	1.158164991752524742e+01	1.650000000000000000e+01	1.384825264306043735e+01	1.522522831215011507e+01	1.443025030788322383e+01	9.498637251947686309e+03	3.110152385928495278e+01	3.961684397238842337e+01	2.362091771858422078e+02	0.000000000000000000e+00	1.984333060045340247e+01	1.945881784255964675e+01	2.086630129961460156e+01	2.170760419856491907e+01	2.311963558244297445e+01	1.983249162542929156e+01	2.350000000000000000e+01	2.175745965486355260e+01	2.313344748940838969e+01	2.327762515394161369e+01	9.594208333333333940e+03	4.645833333333333570e+01	6.037500000000000000e+01	2.989583333333333144e+02	0.000000000000000000e+00	2.695833333333333215e+01	2.841666666666666785e+01	3.075000000000000000e+01	3.004166666666666785e+01	3.137500000000000000e+01	2.808333333333333215e+01	3.050000000000000000e+01	2.966666666666666785e+01	3.104166666666666785e+01	3.212500000000000000e+01	9.689779414718981570e+03	6.181514280738171863e+01	8.113315602761157663e+01	3.617074894808244494e+02	0.000000000000000000e+00	3.407333606621326538e+01	3.737451549077368895e+01	4.063369870038539489e+01	3.837572913476842018e+01	3.963036441755702555e+01	3.633417504123737274e+01	3.750000000000000000e+01	3.757587367846978310e+01	3.894988584392494602e+01	4.097237484605838631e+01	9.785350496104631020e+03	7.717195228143010866e+01	1.018913120552231533e+02	4.244566456283155276e+02	0.000000000000000000e+00	4.118833879909319506e+01	4.633236431488071361e+01	5.051739740077079688e+01	4.670979160287016896e+01	4.788572883511405109e+01	4.458501674914141688e+01	4.450000000000000000e+01	4.548508069027289480e+01	4.685810502118322063e+01	4.981974969211677262e+01
4.900000000000000000e+01	9.386212538551888429e+03	1.349381115839165091e+01	1.960442174824000716e+01	1.779764374450496973e+02	0.000000000000000000e+00	1.327447736143383494e+01	1.038846909096856663e+01	1.048455387409067896e+01	1.377698219722452322e+01	1.541858905489672082e+01	1.289903980002675965e+01	1.706961448572947404e+01	1.415250188077980908e+01	1.655527928719399711e+01	1.495389715159684130e+01	9.485397935942612094e+03	2.997607224586249330e+01	4.044804420745333573e+01	2.428215520558582057e+02	0.000000000000000000e+00	2.044973868071691925e+01	1.992340121215094939e+01	2.113811027037867518e+01	2.226349109861226339e+01	2.377179452744836041e+01	2.105368656668004590e+01	2.415980724286473702e+01	2.236791760705656884e+01	2.423597297693033426e+01	2.395611524246508850e+01	9.584583333333333940e+03	4.645833333333333570e+01	6.129166666666666430e+01	3.076666666666666856e+02	0.000000000000000000e+00	2.762500000000000000e+01	2.945833333333333215e+01	3.179166666666666785e+01	3.075000000000000000e+01	3.212500000000000000e+01	2.920833333333333215e+01	3.125000000000000000e+01	3.058333333333333215e+01	3.191666666666666785e+01	3.295833333333333570e+01	9.683768730724055786e+03	6.294059442080417455e+01	8.213528912587999287e+01	3.725117812774751656e+02	0.000000000000000000e+00	3.480026131928308075e+01	3.899326545451571491e+01	4.244522306295466052e+01	3.923650890138773661e+01	4.047820547255163603e+01	3.736298009998661485e+01	3.834019275713526298e+01	3.879874905961009546e+01	3.959736035640300145e+01	4.196055142420158290e+01	9.782954128114779451e+03	7.942285550827502050e+01	1.029789115850933285e+02	4.373568958882837023e+02	0.000000000000000000e+00	4.197552263856616150e+01	4.852819757569810122e+01	5.309877945924265674e+01	4.772301780277547323e+01	4.883141094510327918e+01	4.551762686663990110e+01	4.543038551427052596e+01	4.701416478588685521e+01	4.727805404613933860e+01	5.096276951506983011e+01
5.000000000000000000e+01	9.369711272199348969e+03	8.843845337117137717e+00	1.985255094562924683e+01	1.834486842854502981e+02	0.000000000000000000e+00	1.366762455271230259e+01	1.124366443837802976e+01	1.057631153484215147e+01	1.406271056408730757e+01	1.583111930472562179e+01	1.373613489347253136e+01	1.726610732960076433e+01	1.474901781201733186e+01	1.715186940785465808e+01	1.593319056261932687e+01	9.472647302766341454e+03	2.733858933522523671e+01	4.073877547281462341e+01	2.502035088093917921e+02	0.000000000000000000e+00	2.091714560968948433e+01	2.076766555252234880e+01	2.164232243408774536e+01	2.282302194871031986e+01	2.445722631902948052e+01	2.184723411340293353e+01	2.459138699813371787e+01	2.314534223934199986e+01	2.522176803726065941e+01	2.517492861464299381e+01	9.575583333333333940e+03	4.583333333333333570e+01	6.162500000000000000e+01	3.169583333333333144e+02	0.000000000000000000e+00	2.816666666666666785e+01	3.029166666666666785e+01	3.270833333333333570e+01	3.158333333333333215e+01	3.308333333333333570e+01	2.995833333333333215e+01	3.191666666666666785e+01	3.154166666666666785e+01	3.329166666666666430e+01	3.441666666666666430e+01	9.678519363900326425e+03	6.432807733144143469e+01	8.251122452718537659e+01	3.837131578572748367e+02	0.000000000000000000e+00	3.541618772364385137e+01	3.981566778081098334e+01	4.377434423257892604e+01	4.034364471795634444e+01	4.170944034763719088e+01	3.806943255326373077e+01	3.924194633519962139e+01	3.993799109399133584e+01	4.136156529607266918e+01	4.365840471869033479e+01	9.781455394467318911e+03	8.282282132954952658e+01	1.033974490543707532e+02	4.504679823812163022e+02	0.000000000000000000e+00	4.266570878062103134e+01	4.933966889495530950e+01	5.484035513182452348e+01	4.910395610257936028e+01	5.033554736194105317e+01	4.618053177319413294e+01	4.656722600373257137e+01	4.833431552131600029e+01	4.943146392547866697e+01	5.290014277071399817e+01
5.100000000000000000e+01	9.350992645267273474e+03	1.297554550089468250e+01	1.703233811916025786e+01	1.877205205861702950e+02	0.000000000000000000e+00	1.370581522735428415e+01	1.148931916445080503e+01	1.079364363789716919e+01	1.495381347126534166e+01	1.646907494359372492e+01	1.411034985474306325e+01	1.789757674912121388e+01	1.651461141388571008e+01	1.770796413916198375e+01	1.597122597735149085e+01	9.457454655966970677e+03	3.092527275044734125e+01	3.899533572624679323e+01	2.569852602930851617e+02	0.000000000000000000e+00	2.129040761367714296e+01	2.124465958222540252e+01	2.220932181894858459e+01	2.378940673563267083e+01	2.523453747179686246e+01	2.240934159403819592e+01	2.542795504122727479e+01	2.459063904027618719e+01	2.593731540291432225e+01	2.579811298867574720e+01	9.563916666666666060e+03	4.887500000000000000e+01	6.095833333333333570e+01	3.262500000000000000e+02	0.000000000000000000e+00	2.887500000000000000e+01	3.100000000000000000e+01	3.362500000000000000e+01	3.262500000000000000e+01	3.400000000000000000e+01	3.070833333333333215e+01	3.295833333333333570e+01	3.266666666666666430e+01	3.416666666666666430e+01	3.562500000000000000e+01	9.670378677366361444e+03	6.682472724955266585e+01	8.292133094041987817e+01	3.955147397069148383e+02	0.000000000000000000e+00	3.645959238632286059e+01	4.075534041777459748e+01	4.504067818105141896e+01	4.146059326436733272e+01	4.276546252820313754e+01	3.900732507262846838e+01	4.048871162543940017e+01	4.074269429305714141e+01	4.239601793041900635e+01	4.545188701132425280e+01	9.776840688066058647e+03	8.477445449910531750e+01	1.048843285475064135e+02	4.647794794138296766e+02	0.000000000000000000e+00	4.404418477264571408e+01	5.051068083554919497e+01	5.645635636210283081e+01	5.029618652873465834e+01	5.153092505640627508e+01	4.730631681192360105e+01	4.801908991754545752e+01	4.881872191944761852e+01	5.062536919417134129e+01	5.527877402264850559e+01
5.200000000000000000e+01	9.332244066261420812e+03	1.109263344553473019e+01	1.768555407272455682e+01	1.914125384613589347e+02	0.000000000000000000e+00	1.402845545098916524e+01	1.189610375744731385e+01	1.089209172049896779e+01	1.533973362178053890e+01	1.660744476435482042e+01	1.504376060120956993e+01	1.848656496237320823e+01	1.638181318305543499e+01	1.774523874294006021e+01	1.660933803766825179e+01	9.442476199797378285e+03	3.050465005610069724e+01	3.948861036969560701e+01	2.637479358973461103e+02	0.000000000000000000e+00	2.178506105882791744e+01	2.192721854539032478e+01	2.269604586024948389e+01	2.435736681089026945e+01	2.590788904884407629e+01	2.333438030060478496e+01	2.624328248118660412e+01	2.510757325819438535e+01	2.649761937147003010e+01	2.670050235216745804e+01	9.552708333333333940e+03	4.991666666666666430e+01	6.129166666666666430e+01	3.360833333333333144e+02	0.000000000000000000e+00	2.954166666666666785e+01	3.195833333333333215e+01	3.450000000000000000e+01	3.337500000000000000e+01	3.520833333333333570e+01	3.162500000000000000e+01	3.400000000000000000e+01	3.383333333333333570e+01	3.525000000000000000e+01	3.679166666666666430e+01	9.662940466869289594e+03	6.932868327723262780e+01	8.309472296363772159e+01	4.084187307693205184e+02	0.000000000000000000e+00	3.729827227450542182e+01	4.198944812127633952e+01	4.630395413975051611e+01	4.239263318910973055e+01	4.450877761782259512e+01	3.991561969939521504e+01	4.175671751881339588e+01	4.255909340847228606e+01	4.400238062852996990e+01	4.688283098116586700e+01	9.773172600405247067e+03	8.874069988779859841e+01	1.048977792606087718e+02	4.807541282053076657e+02	0.000000000000000000e+00	4.505487788234417224e+01	5.202056290921935044e+01	5.810790827950103221e+01	5.141026637821946110e+01	5.380922190231184743e+01	4.820623939879043007e+01	4.951343503762679177e+01	5.128485348361123641e+01	5.275476125705993979e+01	5.697399529566507681e+01
5.300000000000000000e+01	9.317352111451624296e+03	1.262243159721496966e+01	1.621797633349323320e+01	1.955531607598870210e+02	0.000000000000000000e+00	1.422623170389185887e+01	1.240096234871699465e+01	1.158449886299797882e+01	1.522230368215623386e+01	1.705755694026538904e+01	1.605371606846237498e+01	1.880616366217290647e+01	1.642309666544148072e+01	1.835535964284527211e+01	1.695231569268145932e+01	9.430071889059145178e+03	3.087371579860748483e+01	4.002565483341328445e+01	2.699015803799435389e+02	0.000000000000000000e+00	2.217561585194592766e+01	2.257548117435849733e+01	2.350058276483232333e+01	2.469448517441144730e+01	2.669544513679936415e+01	2.444352470089785356e+01	2.673641516441978538e+01	2.539904833272073859e+01	2.717767982142263605e+01	2.726782451300739751e+01	9.542791666666666060e+03	4.912500000000000000e+01	6.383333333333333570e+01	3.442500000000000000e+02	0.000000000000000000e+00	3.012500000000000000e+01	3.275000000000000000e+01	3.541666666666666430e+01	3.416666666666666430e+01	3.633333333333333570e+01	3.283333333333333570e+01	3.466666666666666430e+01	3.437500000000000000e+01	3.600000000000000000e+01	3.758333333333333570e+01	9.655511444274186942e+03	6.737628420139250807e+01	8.764101183325338695e+01	4.185984196200564611e+02	0.000000000000000000e+00	3.807438414805407234e+01	4.292451882564149912e+01	4.733275056850100526e+01	4.363884815892188129e+01	4.597122152986730725e+01	4.122314196576881784e+01	4.259691816891354676e+01	4.335095166727926141e+01	4.482232017857736395e+01	4.789884215365927389e+01	9.768231221881707825e+03	8.562756840278503034e+01	1.114486903331734311e+02	4.929468392401129790e+02	0.000000000000000000e+00	4.602376829610814468e+01	5.309903765128300535e+01	5.924883447033535333e+01	5.311102965117709118e+01	5.560910972640128591e+01	4.961295059820429287e+01	5.052716967116042213e+01	5.232690333455852283e+01	5.364464035715472789e+01	5.821435097398521208e+01
5.400000000000000000e+01	9.298372486092501276e+03	1.206588856769650420e+01	1.318231604051149475e+01	2.014472615920280134e+02	0.000000000000000000e+00	1.483419246269047775e+01	1.342095381458637604e+01	1.170636932596167767e+01	1.572347453933068451e+01	1.774314464968340843e+01	1.643108806252741516e+01	1.971051498372211341e+01	1.711790016153305416e+01	1.876410289461039937e+01	1.773533849236867965e+01	9.415602909712917608e+03	3.105377761718158425e+01	3.794532468692241878e+01	2.779319641293473637e+02	0.000000000000000000e+00	2.291709623134524065e+01	2.354381024062652017e+01	2.408235132964750846e+01	2.546590393633201188e+01	2.762157232484170422e+01	2.521554403126370758e+01	2.766775749186105671e+01	2.635061674743319315e+01	2.777788478063853006e+01	2.815933591285100590e+01	9.532833333333333940e+03	5.004166666666666430e+01	6.270833333333333570e+01	3.544166666666666856e+02	0.000000000000000000e+00	3.100000000000000000e+01	3.366666666666666430e+01	3.645833333333333570e+01	3.520833333333333570e+01	3.750000000000000000e+01	3.400000000000000000e+01	3.562500000000000000e+01	3.558333333333333570e+01	3.679166666666666430e+01	3.858333333333333570e+01	9.650063756953750271e+03	6.902955571615174790e+01	8.747134197974425263e+01	4.309013692039860075e+02	0.000000000000000000e+00	3.908290376865475935e+01	4.378952309270680843e+01	4.883431533701916294e+01	4.495076273033465952e+01	4.737842767515829223e+01	4.278445596873629597e+01	4.358224250813894685e+01	4.481604991923347825e+01	4.580544855269479854e+01	4.900733075381566550e+01	9.767294180574166603e+03	8.801744476563682440e+01	1.122343506261551767e+02	5.073860717413053862e+02	0.000000000000000000e+00	4.716580753730951869e+01	5.391237951874695256e+01	6.121029734070499728e+01	5.469319212733599045e+01	5.725685535031659157e+01	5.156891193747258484e+01	5.153948501627788659e+01	5.404876650513361369e+01	5.481923043872292567e+01	5.943132817429798820e+01
5.500000000000000000e+01	9.285466083694471308e+03	1.549734052585535693e+01	1.352250925647412316e+01	2.040042908749623507e+02	0.000000000000000000e+00	1.516858905489672082e+01	1.334974389437959275e+01	1.217175518820123514e+01	1.657011237973821594e+01	1.764862464138215259e+01	1.634693330254629018e+01	2.013910868887492711e+01	1.719333018165174209e+01	1.885744476435482042e+01	1.875219527733117175e+01	9.403962208513903533e+03	3.312367026292767491e+01	3.844875462823706158e+01	2.837104787708145182e+02	0.000000000000000000e+00	2.352179452744836041e+01	2.392487194718979637e+01	2.479421092743395150e+01	2.638922285653577404e+01	2.794931232069107807e+01	2.569429998460647724e+01	2.825705434443746356e+01	2.688833175749253712e+01	2.815788904884407629e+01	2.923026430533225550e+01	9.522458333333333940e+03	5.075000000000000000e+01	6.337500000000000000e+01	3.634166666666666856e+02	0.000000000000000000e+00	3.187500000000000000e+01	3.450000000000000000e+01	3.741666666666666430e+01	3.620833333333333570e+01	3.825000000000000000e+01	3.504166666666666430e+01	3.637500000000000000e+01	3.658333333333333570e+01	3.745833333333333570e+01	3.970833333333333570e+01	9.640954458152764346e+03	6.837632973707232509e+01	8.830124537176294552e+01	4.431228545625188531e+02	0.000000000000000000e+00	4.022820547255163603e+01	4.507512805281020007e+01	5.003912240589937710e+01	4.602744381013089736e+01	4.855068767930892193e+01	4.438903334872685491e+01	4.449294565556253644e+01	4.627833490917413428e+01	4.675877761782259512e+01	5.018640236133441590e+01	9.759450582972196571e+03	8.600265947414465018e+01	1.132274907435258768e+02	5.228290424583710774e+02	0.000000000000000000e+00	4.858141094510327918e+01	5.565025610562040725e+01	6.266157814513209701e+01	5.584655428692845192e+01	5.885137535861784386e+01	5.373640003078703842e+01	5.261089131112507289e+01	5.597333648501492576e+01	5.605922190231184743e+01	6.066447138933550320e+01
5.600000000000000000e+01	9.266411262617188186e+03	1.215538740174142163e+01	1.133545651865311754e+01	2.092917988243786453e+02	0.000000000000000000e+00	1.543920916580033520e+01	1.343242631186730307e+01	1.309658815565646606e+01	1.781322884400694662e+01	1.768158702124843984e+01	1.658676868298256935e+01	2.107763313701668295e+01	1.743458095949583608e+01	1.957529409843181512e+01	1.890776262986473810e+01	9.389455631308594093e+03	3.124436036753737866e+01	3.750106159265989447e+01	2.913958994121893511e+02	0.000000000000000000e+00	2.413627124956683545e+01	2.436204648926698368e+01	2.579829407782823125e+01	2.748994775533680723e+01	2.852829351062421992e+01	2.631421767482461860e+01	2.922631656850834148e+01	2.750895714641458767e+01	2.907931371588257718e+01	2.982888131493236727e+01	9.512500000000000000e+03	5.033333333333333570e+01	6.366666666666666430e+01	3.735000000000000000e+02	0.000000000000000000e+00	3.283333333333333570e+01	3.529166666666666430e+01	3.850000000000000000e+01	3.716666666666666430e+01	3.937500000000000000e+01	3.604166666666666430e+01	3.737500000000000000e+01	3.758333333333333570e+01	3.858333333333333570e+01	4.075000000000000000e+01	9.635544368691405907e+03	6.942230629912928919e+01	8.983227174067343412e+01	4.556041005878106489e+02	0.000000000000000000e+00	4.153039541709983951e+01	4.622128684406634136e+01	5.120170592217176875e+01	4.684338557799652136e+01	5.022170648937577653e+01	4.576911565850871000e+01	4.552368343149166208e+01	4.765770952025208373e+01	4.808735295078409422e+01	5.167111868506763273e+01	9.758588737382811814e+03	8.851127926492524978e+01	1.159978768146802111e+02	5.377082011756212978e+02	0.000000000000000000e+00	5.022745750086633620e+01	5.715090702146602553e+01	6.390341184434353750e+01	5.652010448932638553e+01	6.106841297875156016e+01	5.549656465035076280e+01	5.367236686298331705e+01	5.773208570717083887e+01	5.759137256823485984e+01	6.259223737013526545e+01
5.700000000000000000e+01	9.246964064183839582e+03	1.186159207204352128e+01	1.149322094336287137e+01	2.122309660686385087e+02	0.000000000000000000e+00	1.523345498823965727e+01	1.392544033281944849e+01	1.421300923383148529e+01	1.760392194562886203e+01	1.801244127628906000e+01	1.654200680555442560e+01	2.173485543508625639e+01	1.730366743493113191e+01	2.049879036034137059e+01	1.917325658950334599e+01	9.374273698758586761e+03	3.151412936935509279e+01	3.780911047168143568e+01	2.976779830343192543e+02	0.000000000000000000e+00	2.436672749411982863e+01	2.500438683307639209e+01	2.683567128358241050e+01	2.780196097281443102e+01	2.917288730481119785e+01	2.675017006944388243e+01	2.999242771754312997e+01	2.800600038413223558e+01	3.018689518017068707e+01	3.056579496141834085e+01	9.501583333333333940e+03	5.116666666666666430e+01	6.412500000000000000e+01	3.831250000000000000e+02	0.000000000000000000e+00	3.350000000000000000e+01	3.608333333333333570e+01	3.945833333333333570e+01	3.800000000000000000e+01	4.033333333333333570e+01	3.695833333333333570e+01	3.825000000000000000e+01	3.870833333333333570e+01	3.987500000000000000e+01	4.195833333333333570e+01	9.628892967908081118e+03	7.081920396397823936e+01	9.044088952831856432e+01	4.685720169656807457e+02	0.000000000000000000e+00	4.263327250588017137e+01	4.716227983359027576e+01	5.208099538308425736e+01	4.819803902718557254e+01	5.149377936185547355e+01	4.716649659722278898e+01	4.650757228245687003e+01	4.941066628253443582e+01	4.956310481982931293e+01	5.335087170524833056e+01	9.756202602482828297e+03	9.047174126128980731e+01	1.167567790566371286e+02	5.540190339313614913e+02	0.000000000000000000e+00	5.176654501176034273e+01	5.824122633384722292e+01	6.470365743283518611e+01	5.839607805437113797e+01	6.265422539037761140e+01	5.737465986111224936e+01	5.476514456491374006e+01	6.011299923173554305e+01	5.925120963965862586e+01	6.474341007716333252e+01
5.800000000000000000e+01	9.227574150966711386e+03	1.070736864811239286e+01	1.445288384908599966e+01	2.121335411453257791e+02	0.000000000000000000e+00	1.515040023282354653e+01	1.406220776957728802e+01	1.448138396358265112e+01	1.771716854012775855e+01	1.846815961835570619e+01	1.695231569268145932e+01	2.167554143954303569e+01	1.719989959862129680e+01	2.051366579449577543e+01	2.008712152522080174e+01	9.358932908816688723e+03	3.185368432405619643e+01	3.962227525787633908e+01	3.020251039059962181e+02	0.000000000000000000e+00	2.486686678307844289e+01	2.557277055145531364e+01	2.744902531512465771e+01	2.812941760339721142e+01	2.981741314251118524e+01	2.726782451300739751e+01	3.052527071977151962e+01	2.826661646597731448e+01	3.067349956391455379e+01	3.154356076261040087e+01	9.490291666666666060e+03	5.300000000000000000e+01	6.479166666666667140e+01	3.919166666666666856e+02	0.000000000000000000e+00	3.458333333333333570e+01	3.708333333333333570e+01	4.041666666666666430e+01	3.854166666666666430e+01	4.116666666666666430e+01	3.758333333333333570e+01	3.937500000000000000e+01	3.933333333333333570e+01	4.083333333333333570e+01	4.300000000000000000e+01	9.621650424516643398e+03	7.414631567594381067e+01	8.996105807545700372e+01	4.818082294273371531e+02	0.000000000000000000e+00	4.429979988358822851e+01	4.859389611521135777e+01	5.338430801820867089e+01	4.895391572993611362e+01	5.251592019082214335e+01	4.789884215365927389e+01	4.822472928022848038e+01	5.040005020068935693e+01	5.099316710275211761e+01	5.445643923738960268e+01	9.753009182366620735e+03	9.529263135188760714e+01	1.151304494842473503e+02	5.716997921880075637e+02	0.000000000000000000e+00	5.401626643384312842e+01	6.010445889708938694e+01	6.635194936975068458e+01	5.936616479320557005e+01	6.386517371497762241e+01	5.821435097398521208e+01	5.707445856045696075e+01	6.146676706804537105e+01	6.115300087217089242e+01	6.591287847477920536e+01
5.900000000000000000e+01	9.211358976580342642e+03	1.365892309203007216e+01	1.299500549369698632e+01	2.160490583796298267e+02	0.000000000000000000e+00	1.542800183088851540e+01	1.446895447449207950e+01	1.478430504541195489e+01	1.804330071642108635e+01	1.846279540812036046e+01	1.700311511284233745e+01	2.229054976294409940e+01	1.813400768149643838e+01	2.126355864667227991e+01	2.091356244578260970e+01	9.345471154956838291e+03	3.355862821268170393e+01	3.941416941351515391e+01	3.085870291898149276e+02	0.000000000000000000e+00	2.538066758211092377e+01	2.627614390391270760e+01	2.793381918937264530e+01	2.866748369154387532e+01	3.023139770406017846e+01	2.773072422308783658e+01	3.122860821480538362e+01	2.935867050741488526e+01	3.163177932333613995e+01	3.251928122289130840e+01	9.479583333333333940e+03	5.345833333333333570e+01	6.583333333333332860e+01	4.011250000000000000e+02	0.000000000000000000e+00	3.533333333333333570e+01	3.808333333333333570e+01	4.108333333333333570e+01	3.929166666666666430e+01	4.200000000000000000e+01	3.845833333333333570e+01	4.016666666666666430e+01	4.058333333333333570e+01	4.200000000000000000e+01	4.412500000000000000e+01	9.613695511709829589e+03	7.335803845398496037e+01	9.225249725315150329e+01	4.936629708101850724e+02	0.000000000000000000e+00	4.528599908455574763e+01	4.989052276275396025e+01	5.423284747729402966e+01	4.991584964178944972e+01	5.376860229593982154e+01	4.918594244357883838e+01	4.910472511852794497e+01	5.180799615925178614e+01	5.236822067666386005e+01	5.573071877710869160e+01	9.747807690086325238e+03	9.325774357463660635e+01	1.186716611729696638e+02	5.862009416203701448e+02	0.000000000000000000e+00	5.523866483577815245e+01	6.169771219217459191e+01	6.738236162125471651e+01	6.054003261691224225e+01	6.553720459187964309e+01	5.991355155382433395e+01	5.804278357038923275e+01	6.303265898517022947e+01	6.273644135332772009e+01	6.733643755421738319e+01
6.000000000000000000e+01	9.194389053389390028e+03	1.322682044575716986e+01	1.156080204978529480e+01	2.206938631253503331e+02	0.000000000000000000e+00	1.528840784311387324e+01	1.478712878291938182e+01	1.534014762664851261e+01	1.864463570153661109e+01	1.959096367135803973e+01	1.736202765596289055e+01	2.260130490903051381e+01	1.865454521889600770e+01	2.185665483837194856e+01	2.138272269641109347e+01	9.331882026694695014e+03	3.353007688954525634e+01	3.859290102489264740e+01	3.159302648960085094e+02	0.000000000000000000e+00	2.581087058822360447e+01	2.693523105812635876e+01	2.858674047999092238e+01	2.942648451743497162e+01	3.142048183567901987e+01	2.830601382798144527e+01	3.196731912118192298e+01	3.022310594278133777e+01	3.236582741918597605e+01	3.329552801487221814e+01	9.469375000000000000e+03	5.383333333333333570e+01	6.562500000000000000e+01	4.111666666666666856e+02	0.000000000000000000e+00	3.633333333333333570e+01	3.908333333333333570e+01	4.183333333333333570e+01	4.020833333333333570e+01	4.325000000000000000e+01	3.925000000000000000e+01	4.133333333333333570e+01	4.179166666666666430e+01	4.287500000000000000e+01	4.520833333333333570e+01	9.606867973305304986e+03	7.413658977712141507e+01	9.265709897510734550e+01	5.064030684373248619e+02	0.000000000000000000e+00	4.685579607844306338e+01	5.123143560854030909e+01	5.507992618667574902e+01	5.099018214923169978e+01	5.507951816432098013e+01	5.019398617201855473e+01	5.069934754548474842e+01	5.336022739055199082e+01	5.338417258081402395e+01	5.712113865179445327e+01	9.744360946610609972e+03	9.443984622090950154e+01	1.196891979502147052e+02	6.016394702079830950e+02	0.000000000000000000e+00	5.737825882355279816e+01	6.337953788374728958e+01	6.832651904001815524e+01	6.177203096513005676e+01	6.690903632864196027e+01	6.113797234403710945e+01	6.006536175763615404e+01	6.492878811443732445e+01	6.389334516162804789e+01	6.903394397025557794e+01
6.100000000000000000e+01	9.176069362729020213e+03	1.643347465692351506e+01	1.096926432403770235e+01	2.243472227143520570e+02	0.000000000000000000e+00	1.598896863035585270e+01	1.529425766137258691e+01	1.499404825160670640e+01	1.922838220346601545e+01	1.990943839368973656e+01	1.794703345730254540e+01	2.315112630401674565e+01	1.899956140755852374e+01	2.261794736917693527e+01	2.215667021375598722e+01	9.317118014697842227e+03	3.473757066179508968e+01	3.971379882868551192e+01	3.223402780238426999e+02	0.000000000000000000e+00	2.653615098184459242e+01	2.752212883068629168e+01	2.899702412580335320e+01	3.015585776839967735e+01	3.210055253017819865e+01	2.897351672865127270e+01	3.284639648534170675e+01	3.087478070377926187e+01	3.320480701792180156e+01	3.409916844021132931e+01	9.458166666666666060e+03	5.304166666666666430e+01	6.845833333333332860e+01	4.203333333333333144e+02	0.000000000000000000e+00	3.708333333333333570e+01	3.975000000000000000e+01	4.300000000000000000e+01	4.108333333333333570e+01	4.429166666666666430e+01	4.000000000000000000e+01	4.254166666666666430e+01	4.275000000000000000e+01	4.379166666666666430e+01	4.604166666666666430e+01	9.599215318635489893e+03	7.134576267153823892e+01	9.720286783798114527e+01	5.183263886428239857e+02	0.000000000000000000e+00	4.763051568482207898e+01	5.197787116931370832e+01	5.700297587419665035e+01	5.201080889826699405e+01	5.648278080315512995e+01	5.102648327134872375e+01	5.223693684799162185e+01	5.462521929622073458e+01	5.437852631541152704e+01	5.798416489312199928e+01	9.740263970604311908e+03	8.964985867640982065e+01	1.259474023426289477e+02	6.163194439523146002e+02	0.000000000000000000e+00	5.817769803631081516e+01	6.420574233862741664e+01	7.100595174839330070e+01	6.293828446320065950e+01	6.867389493964358849e+01	6.205296654269745460e+01	6.193220702931658650e+01	6.650043859244146915e+01	6.496538596415639688e+01	6.992666311957734138e+01
6.200000000000000000e+01	9.156495370407292285e+03	1.422302807017074144e+01	1.265987592840534859e+01	2.280993207340860636e+02	0.000000000000000000e+00	1.619989959862129680e+01	1.599149807379760091e+01	1.583582845515108417e+01	1.990215125321981304e+01	2.046929514050632548e+01	1.831905104338694912e+01	2.281106656403030541e+01	1.951871463069527834e+01	2.321620334620723725e+01	2.244465079452673351e+01	9.301622685203645233e+03	3.456984736841870642e+01	4.097577129753601355e+01	3.285704937003763462e+02	0.000000000000000000e+00	2.726661646597731448e+01	2.824574903689880045e+01	2.975124756090887246e+01	3.090940895994323867e+01	3.285964757025315919e+01	2.959702552169347456e+01	3.303053328201515626e+01	3.175935731534763917e+01	3.385810167310361862e+01	3.459732539726336853e+01	9.446750000000000000e+03	5.491666666666666430e+01	6.929166666666667140e+01	4.290416666666666856e+02	0.000000000000000000e+00	3.833333333333333570e+01	4.050000000000000000e+01	4.366666666666666430e+01	4.191666666666666430e+01	4.525000000000000000e+01	4.087500000000000000e+01	4.325000000000000000e+01	4.400000000000000000e+01	4.450000000000000000e+01	4.675000000000000000e+01	9.591877314796354767e+03	7.526348596491462217e+01	9.760756203579732926e+01	5.295128396329570251e+02	0.000000000000000000e+00	4.940005020068935693e+01	5.275425096310119955e+01	5.758208577242445614e+01	5.292392437339009348e+01	5.764035242974684081e+01	5.215297447830652544e+01	5.346946671798484374e+01	5.624064268465235727e+01	5.514189832689638138e+01	5.890267460273663147e+01	9.737004629592707715e+03	9.561030526316258715e+01	1.259234574049280013e+02	6.299840125992473077e+02	0.000000000000000000e+00	6.046676706804537105e+01	6.500850192620239909e+01	7.149750487818224087e+01	6.393118208011351555e+01	7.003070485949368162e+01	6.343094895661305088e+01	6.368893343596969459e+01	6.848128536930471455e+01	6.578379665379276275e+01	7.105534920547326294e+01
6.300000000000000000e+01	9.136762160327232777e+03	1.441199844834532229e+01	1.644408417928990218e+01	2.314851950295598328e+02	0.000000000000000000e+00	1.642287963008055840e+01	1.645724426233767446e+01	1.653103564227124878e+01	1.994627509645417973e+01	2.085958808387650620e+01	1.842630684791898688e+01	2.401423258292073015e+01	1.957949590467703160e+01	2.393614134715217645e+01	2.249412636174128366e+01	9.285381080163617298e+03	3.551849922417265759e+01	4.361787542297828679e+01	3.350342641814465878e+02	0.000000000000000000e+00	2.787810648170694705e+01	2.881195546450216938e+01	3.057801782113562439e+01	3.143147088156042201e+01	3.336729404193825133e+01	3.012982009062616129e+01	3.425711629146036330e+01	3.224808128567184440e+01	3.471807067357608645e+01	3.520539651420397576e+01	9.434000000000000000e+03	5.662500000000000000e+01	7.079166666666667140e+01	4.385833333333333144e+02	0.000000000000000000e+00	3.933333333333333570e+01	4.116666666666666430e+01	4.462500000000000000e+01	4.291666666666666430e+01	4.587500000000000000e+01	4.183333333333333570e+01	4.450000000000000000e+01	4.491666666666666430e+01	4.550000000000000000e+01	4.791666666666666430e+01	9.582618919836382702e+03	7.773150077582734241e+01	9.796545791035505601e+01	5.421324024852200409e+02	0.000000000000000000e+00	5.078856018495972080e+01	5.352137786883115922e+01	5.867198217886437561e+01	5.440186245177290658e+01	5.838270595806174867e+01	5.353684657604051012e+01	5.474288370853963670e+01	5.758525204766148420e+01	5.628192932642391355e+01	6.062793681912935284e+01	9.731237839672767223e+03	9.883800155165468482e+01	1.251392491540434406e+02	6.456814716371068243e+02	0.000000000000000000e+00	6.224378703658611300e+01	6.587608907099564703e+01	7.271896435772875122e+01	6.588705823687914176e+01	7.089041191612349735e+01	6.524035981874769163e+01	6.498576741707927340e+01	7.025383742865629699e+01	6.706385865284782710e+01	7.333920697159204849e+01
6.400000000000000000e+01	9.119312935010255387e+03	1.609377292044832330e+01	1.752702727430988716e+01	2.332147687305239572e+02	0.000000000000000000e+00	1.613220984506757461e+01	1.668675779133576498e+01	1.697693838711543890e+01	2.000105810875970747e+01	2.079924350402545130e+01	1.897851848678056541e+01	2.468191106620028208e+01	1.968109878409746116e+01	2.375121657742225523e+01	2.268174813617268981e+01	9.271218967505126784e+03	3.621355312689082950e+01	4.445101363715494358e+01	3.411907176985953356e+02	0.000000000000000000e+00	2.817027158920045338e+01	2.940587889566788249e+01	3.134263586022438730e+01	3.189636238771318588e+01	3.408712175201272743e+01	3.086425924339028271e+01	3.507012219976680711e+01	3.281971605871540021e+01	3.516727495537779191e+01	3.594504073475301453e+01	9.423125000000000000e+03	5.633333333333333570e+01	7.137500000000000000e+01	4.491666666666666856e+02	0.000000000000000000e+00	4.020833333333333570e+01	4.212500000000000000e+01	4.570833333333333570e+01	4.379166666666666430e+01	4.737500000000000000e+01	4.275000000000000000e+01	4.545833333333333570e+01	4.595833333333333570e+01	4.658333333333333570e+01	4.920833333333333570e+01	9.575031032494873216e+03	7.645311353977584190e+01	9.829898636284505642e+01	5.571426156347380356e+02	0.000000000000000000e+00	5.224639507746621803e+01	5.484412110433211751e+01	6.007403080644228055e+01	5.568697094562014627e+01	6.066287824798727257e+01	5.463574075660972085e+01	5.584654446689986429e+01	5.909695060795127119e+01	5.799939171128887949e+01	6.247162593191365687e+01	9.726937064989744613e+03	9.657289374621834099e+01	1.252229727256901128e+02	6.651185646028094425e+02	0.000000000000000000e+00	6.428445682159909325e+01	6.756324220866423502e+01	7.443972827955123250e+01	6.758227522457362113e+01	7.395075649597454515e+01	6.652148151321944169e+01	6.623475560046638577e+01	7.223556788256921379e+01	6.941545008924441618e+01	7.573491853049398514e+01
6.500000000000000000e+01	9.099141827162509799e+03	1.618794152521123664e+01	1.735828902702577636e+01	2.360327460440625487e+02	0.000000000000000000e+00	1.617117158254145082e+01	1.647558592356145724e+01	1.718119759609842845e+01	2.053968934505809329e+01	2.069248438870683415e+01	1.987735518822540115e+01	2.465087746305963989e+01	2.031042650521868254e+01	2.438971899729587989e+01	2.281619494863729258e+01	9.255341746914587929e+03	3.609397076260562187e+01	4.517914451351288818e+01	3.477455396886979315e+02	0.000000000000000000e+00	2.850225245793739504e+01	2.977945962844739825e+01	3.190309879804921422e+01	3.283234467252904665e+01	3.447124219435341530e+01	3.185534426077936843e+01	3.551293873152982172e+01	3.365521325260934304e+01	3.629902616531460779e+01	3.647059747431864452e+01	9.411541666666666060e+03	5.600000000000000000e+01	7.300000000000000000e+01	4.594583333333333144e+02	0.000000000000000000e+00	4.083333333333333570e+01	4.308333333333333570e+01	4.662500000000000000e+01	4.512500000000000000e+01	4.825000000000000000e+01	4.383333333333333570e+01	4.637500000000000000e+01	4.700000000000000000e+01	4.820833333333333570e+01	5.012500000000000000e+01	9.567741586418744191e+03	7.590602923739437813e+01	1.008208554864871189e+02	5.711711269779686972e+02	0.000000000000000000e+00	5.316441420872927637e+01	5.638720703821927316e+01	6.134690120195078578e+01	5.741765532747095335e+01	6.202875780564658470e+01	5.581132240588730298e+01	5.723706126847017828e+01	6.034478674739065696e+01	6.011764050135206361e+01	6.377940252568135548e+01	9.723941506170822322e+03	9.581205847478875626e+01	1.286417109729742378e+02	6.828839206226041370e+02	0.000000000000000000e+00	6.549549508412522414e+01	6.969108074310521772e+01	7.606880240390157155e+01	6.971031065494190671e+01	7.580751561129316940e+01	6.778931147844127736e+01	6.809912253694035655e+01	7.368957349478131391e+01	7.202694766937079862e+01	7.743380505136271097e+01
6.600000000000000000e+01	9.077650794042005145e+03	1.404669282931037344e+01	1.759558866099632723e+01	2.401394165752082017e+02	0.000000000000000000e+00	1.671758267996363401e+01	1.644997630450973247e+01	1.827672160759508557e+01	2.153061114813180410e+01	2.173999675903438344e+01	2.003155171079749408e+01	2.514302205521088496e+01	2.025439122779458501e+01	2.485712922135712333e+01	2.258381783355167371e+01	9.238658730354334693e+03	3.485667974798852242e+01	4.581862766383149932e+01	3.553822082876041009e+02	0.000000000000000000e+00	2.915045800664848485e+01	3.037082148558819839e+01	3.288836080379753923e+01	3.405697224073256990e+01	3.545333171285052742e+01	3.234910918873207919e+01	3.652984436093877463e+01	3.418969561389729250e+01	3.719939794401189204e+01	3.691690891677583863e+01	9.399666666666666060e+03	5.566666666666666430e+01	7.404166666666667140e+01	4.706250000000000000e+02	0.000000000000000000e+00	4.158333333333333570e+01	4.429166666666666430e+01	4.750000000000000000e+01	4.658333333333333570e+01	4.916666666666666430e+01	4.466666666666666430e+01	4.791666666666666430e+01	4.812500000000000000e+01	4.954166666666666430e+01	5.125000000000000000e+01	9.560674602978997427e+03	7.647665358534480617e+01	1.022647056695018364e+02	5.858677917123959560e+02	0.000000000000000000e+00	5.401620866001818655e+01	5.821251184774513376e+01	6.211163919620246077e+01	5.910969442593410150e+01	6.288000162048280117e+01	5.698422414460124941e+01	5.930348897239455397e+01	6.206030438610270750e+01	6.188393538932143656e+01	6.558309108322416137e+01	9.721682539291326975e+03	9.728664050402295516e+01	1.304877446723370156e+02	7.011105834247917983e+02	0.000000000000000000e+00	6.644908398670304450e+01	7.213335702882359612e+01	7.672327839240492153e+01	7.163605551853487441e+01	7.659333657429894515e+01	6.930178162253582741e+01	7.069031127812243653e+01	7.599560877220541499e+01	7.422620411197620172e+01	7.991618216644832273e+01
6.700000000000000000e+01	9.056066644641799940e+03	1.121222758440713108e+01	1.715061895813289539e+01	2.434669567039734659e+02	0.000000000000000000e+00	1.741348303703096079e+01	1.632939541041872999e+01	1.961377962382344720e+01	2.171615544912505058e+01	2.198525599894705351e+01	2.050017160958824292e+01	2.498553072336770953e+01	2.098190962599452192e+01	2.501697088403506086e+01	2.298560799078562411e+01	9.222387488987566030e+03	3.350194712553690124e+01	4.601280947906644769e+01	3.620459783519867187e+02	0.000000000000000000e+00	2.995674151851547862e+01	3.076886437187603462e+01	3.416105647857838790e+01	3.458724439122919136e+01	3.597179466614019816e+01	3.314591913812745361e+01	3.686776536168385121e+01	3.526178814633059488e+01	3.780015210868420183e+01	3.755530399539281206e+01	9.388708333333333940e+03	5.579166666666666430e+01	7.487500000000000000e+01	4.806250000000000000e+02	0.000000000000000000e+00	4.250000000000000000e+01	4.520833333333333570e+01	4.870833333333333570e+01	4.745833333333333570e+01	4.995833333333333570e+01	4.579166666666666430e+01	4.875000000000000000e+01	4.954166666666666430e+01	5.058333333333333570e+01	5.212500000000000000e+01	9.555029177679101849e+03	7.808138620779642736e+01	1.037371905209335523e+02	5.992040216480132813e+02	0.000000000000000000e+00	5.504325848148452138e+01	5.964780229479063678e+01	6.325561018808828351e+01	6.032942227543748004e+01	6.394487200052647324e+01	5.843741419520587499e+01	6.063223463831614879e+01	6.382154518700273371e+01	6.336651455798246957e+01	6.669469600460718084e+01	9.721350022024867940e+03	1.003711057489261975e+02	1.325993810418671046e+02	7.177830432960265625e+02	0.000000000000000000e+00	6.758651696296904277e+01	7.408727125624794496e+01	7.780288704284322421e+01	7.320051121754161727e+01	7.793141066771961789e+01	7.108316172374509279e+01	7.251446927663229758e+01	7.810142370733881023e+01	7.614969578263161054e+01	8.126439200921437589e+01
6.800000000000000000e+01	9.038575970794317982e+03	1.472662201978572227e+01	1.999404793536077563e+01	2.451315902246892335e+02	0.000000000000000000e+00	1.824358263732650798e+01	1.640777286872055996e+01	2.042134634638935609e+01	2.155232845632728100e+01	2.223080351023569889e+01	1.998585283287429704e+01	2.534662043059278247e+01	2.076858838366032600e+01	2.574462421525065636e+01	2.315596095253414433e+01	9.207412985397158991e+03	3.617581100989286114e+01	4.799702396768039137e+01	3.676282951123446310e+02	0.000000000000000000e+00	3.089262465199658436e+01	3.124555310102694961e+01	3.498150650652800664e+01	3.494283089483030835e+01	3.661540175511785122e+01	3.324292641643715029e+01	3.752747688196306086e+01	3.580096085849682908e+01	3.866397877429199781e+01	3.807798047626707216e+01	9.376250000000000000e+03	5.762500000000000000e+01	7.600000000000000000e+01	4.901250000000000000e+02	0.000000000000000000e+00	4.354166666666666430e+01	4.608333333333333570e+01	4.954166666666666430e+01	4.833333333333333570e+01	5.100000000000000000e+01	4.650000000000000000e+01	4.970833333333333570e+01	5.083333333333333570e+01	5.158333333333333570e+01	5.300000000000000000e+01	9.545087014602841009e+03	7.907418899010713176e+01	1.040029760323196086e+02	6.126217048876553690e+02	0.000000000000000000e+00	5.619070868133674423e+01	6.092111356563972180e+01	6.410182682680532196e+01	6.172383577183636305e+01	6.538459824488215588e+01	5.975707358356284971e+01	6.188918978470361054e+01	6.586570580816983522e+01	6.450268789237468070e+01	6.792201952373292784e+01	9.713924029205682018e+03	1.005233779802142777e+02	1.320059520646392173e+02	7.351184097753107380e+02	0.000000000000000000e+00	6.883975069600681707e+01	7.575889379794611500e+01	7.866198698694397251e+01	7.511433821033938329e+01	7.976919648976429755e+01	7.301414716712569941e+01	7.407004623607389249e+01	8.089807828300634185e+01	7.742204245141601859e+01	8.284403904746585567e+01
6.900000000000000000e+01	9.017755547560214836e+03	1.640750265582502720e+01	2.100221243269785987e+01	2.466491735516760286e+02	0.000000000000000000e+00	1.851106693736081255e+01	1.670287543319262369e+01	2.132637004039100503e+01	2.138901527601112207e+01	2.163164117090079230e+01	1.999760836148924881e+01	2.566222261721372533e+01	2.044908782409085646e+01	2.577739217829524776e+01	2.386427129853025875e+01	9.190502773780108328e+03	3.739125132791251360e+01	4.925110621634892993e+01	3.737620867758380427e+02	0.000000000000000000e+00	3.156803346868040450e+01	3.189310438326297970e+01	3.603818502019549896e+01	3.550700763800556103e+01	3.685748725211706756e+01	3.379047084741129225e+01	3.816444464194019304e+01	3.603704391204542645e+01	3.915952942248095781e+01	3.907796898259846330e+01	9.363250000000000000e+03	5.837500000000000000e+01	7.750000000000000000e+01	5.008750000000000000e+02	0.000000000000000000e+00	4.462500000000000000e+01	4.708333333333333570e+01	5.075000000000000000e+01	4.962500000000000000e+01	5.208333333333333570e+01	4.758333333333333570e+01	5.066666666666666430e+01	5.162500000000000000e+01	5.254166666666666430e+01	5.429166666666666430e+01	9.535997226219891672e+03	7.935874867208748640e+01	1.057488937836510701e+02	6.279879132241619573e+02	0.000000000000000000e+00	5.768196653131959550e+01	6.227356228340369171e+01	6.546181497980450104e+01	6.374299236199443897e+01	6.730917941454960385e+01	6.137619581925537915e+01	6.316888869139313556e+01	6.721295608795456644e+01	6.592380391085237079e+01	6.950536435073486530e+01	9.708744452439785164e+03	1.003424973441749728e+02	1.339977875673021401e+02	7.551008264483239145e+02	0.000000000000000000e+00	7.073893306263919101e+01	7.746379123347404061e+01	8.017362995960900207e+01	7.786098472398887793e+01	8.253502549576587910e+01	7.516905830517742970e+01	7.567111071611959972e+01	8.280091217590914709e+01	7.930594115503808439e+01	8.471906203480307340e+01
7.000000000000000000e+01	8.996187041097460678e+03	1.550823443094440535e+01	1.895656882848995650e+01	2.514839233575541471e+02	0.000000000000000000e+00	1.937924599738060749e+01	1.704302238431471395e+01	2.087692487925080087e+01	2.249468398484699350e+01	2.288098981733370962e+01	2.027047519123021857e+01	2.583429387027806712e+01	2.095509275731938814e+01	2.597425447573369439e+01	2.452565377726459062e+01	9.173760187215397309e+03	3.727495054880553482e+01	4.822828441424498180e+01	3.818044616787771020e+02	0.000000000000000000e+00	3.256462299869030375e+01	3.272984452549069090e+01	3.620929577295873258e+01	3.653900865909016460e+01	3.802382824200018518e+01	3.451023759561510929e+01	3.893798026847236571e+01	3.689421304532636015e+01	3.973712723786684364e+01	4.003366022196562568e+01	9.351333333333333940e+03	5.904166666666666430e+01	7.750000000000000000e+01	5.121250000000000000e+02	0.000000000000000000e+00	4.575000000000000000e+01	4.841666666666666430e+01	5.154166666666666430e+01	5.058333333333333570e+01	5.316666666666666430e+01	4.875000000000000000e+01	5.204166666666666430e+01	5.283333333333333570e+01	5.350000000000000000e+01	5.554166666666666430e+01	9.528906479451270570e+03	8.080838278452779377e+01	1.067717155857550182e+02	6.424455383212228980e+02	0.000000000000000000e+00	5.893537700130969625e+01	6.410348880784263770e+01	6.687403756037460312e+01	6.462765800757651391e+01	6.830950509133313631e+01	6.298976240438489071e+01	6.514535306486095578e+01	6.877245362134030415e+01	6.726287276213315636e+01	7.104967311136769581e+01	9.706479625569207201e+03	1.025750989023889304e+02	1.360434311715100364e+02	7.727660766424457961e+02	0.000000000000000000e+00	7.212075400261939251e+01	7.979031094901861820e+01	8.220640845408252062e+01	7.867198268181968501e+01	8.345234351599961542e+01	7.722952480876978143e+01	7.824903946305525437e+01	8.471157390934727971e+01	8.102574552426631271e+01	8.655767955606873443e+01
7.100000000000000000e+01	8.976287857258645090e+03	1.539086460248801558e+01	1.906878113229952731e+01	2.561854877799821111e+02	0.000000000000000000e+00	2.020888586114941532e+01	1.806753270899657693e+01	2.126785036338070967e+01	2.231280440880776084e+01	2.252514230903232928e+01	2.040573635124216523e+01	2.627825857914853813e+01	2.192188873901169188e+01	2.681892344455122057e+01	2.531560785059334151e+01	9.157560595295990424e+03	3.738293230124401134e+01	4.865939056614976721e+01	3.898635772233243415e+02	0.000000000000000000e+00	3.356277626390804159e+01	3.378376635449829024e+01	3.694642518169035839e+01	3.692723553773721079e+01	3.826257115451616642e+01	3.514036817562108439e+01	3.961829595624093514e+01	3.821094436950584594e+01	4.088862838894227991e+01	4.099113725863000468e+01	9.338833333333333940e+03	5.937500000000000000e+01	7.825000000000000000e+01	5.235416666666666288e+02	0.000000000000000000e+00	4.691666666666666430e+01	4.950000000000000000e+01	5.262500000000000000e+01	5.154166666666666430e+01	5.400000000000000000e+01	4.987500000000000000e+01	5.295833333333333570e+01	5.450000000000000000e+01	5.495833333333333570e+01	5.666666666666666430e+01	9.520106071370677455e+03	8.136706769875598866e+01	1.078406094338502328e+02	6.572197561100089160e+02	0.000000000000000000e+00	6.027055706942528701e+01	6.521623364550171686e+01	6.830357481830964161e+01	6.615609779559611070e+01	6.973742884548383358e+01	6.460963182437892272e+01	6.629837071042572916e+01	7.078905563049414695e+01	6.902803827772439149e+01	7.234219607470332392e+01	9.701378809408022789e+03	1.033591353975119773e+02	1.374312188677004656e+02	7.908978455533510896e+02	0.000000000000000000e+00	7.362444747218391683e+01	8.093246729100341952e+01	8.398214963661928323e+01	8.077052892452556421e+01	8.547485769096766717e+01	7.934426364875783122e+01	7.963840808751812972e+01	8.707811126098830812e+01	8.309774322211545439e+01	8.801772548273999064e+01
7.200000000000000000e+01	8.954181141419699998e+03	1.622478585929919603e+01	2.156581671389502475e+01	2.582764265522446294e+02	0.000000000000000000e+00	2.073726269125201682e+01	1.830890244929003075e+01	2.173625835410474139e+01	2.248980057242281561e+01	2.364319308447072743e+01	2.006205629122722200e+01	2.579587073999622859e+01	2.189398453846610693e+01	2.722008477299807794e+01	2.577902988379526050e+01	9.139965570709849999e+03	3.819572626298293017e+01	5.038707502361417312e+01	3.965757132761223147e+02	0.000000000000000000e+00	3.447279801229267804e+01	3.444611789131168678e+01	3.778479584371903854e+01	3.759906695287807565e+01	3.938409654223536194e+01	3.546852814561361100e+01	3.983543536999811607e+01	3.873865893589972131e+01	4.154754238649903897e+01	4.199368160856430165e+01	9.325750000000000000e+03	6.016666666666666430e+01	7.920833333333332860e+01	5.348750000000000000e+02	0.000000000000000000e+00	4.820833333333333570e+01	5.058333333333333570e+01	5.383333333333333570e+01	5.270833333333333570e+01	5.512500000000000000e+01	5.087500000000000000e+01	5.387500000000000000e+01	5.558333333333333570e+01	5.587500000000000000e+01	5.820833333333333570e+01	9.511534429290150001e+03	8.213760707035039843e+01	1.080295916430524841e+02	6.731742867238776853e+02	0.000000000000000000e+00	6.194386865437399337e+01	6.672054877535498463e+01	6.988187082294763286e+01	6.781759971378859575e+01	7.086590345776463096e+01	6.628147185438638189e+01	6.791456463000189103e+01	7.242800773076695009e+01	7.020245761350096814e+01	7.442298505810236975e+01	9.697318858580300002e+03	1.041085474740341397e+02	1.368508499527716253e+02	8.114735734477553706e+02	0.000000000000000000e+00	7.567940397541465813e+01	8.285776421737664066e+01	8.593040831256192291e+01	8.292686609424384869e+01	8.660680691552927613e+01	8.168794370877277800e+01	8.195412926000376785e+01	8.927268212820055737e+01	8.452991522700192206e+01	9.063763678287141090e+01
7.300000000000000000e+01	8.932869263328382658e+03	1.794048276043359635e+01	1.935346565047711209e+01	2.632307661018272142e+02	0.000000000000000000e+00	2.059544829641661678e+01	1.886566225583855783e+01	2.306256115465737722e+01	2.310586408777308165e+01	2.365802960443234326e+01	2.091635823392763882e+01	2.579511925196782585e+01	2.230448372471423824e+01	2.743598688066576941e+01	2.587855456822681077e+01	9.122622131664191329e+03	3.951190804688346248e+01	5.015589949190521679e+01	4.044070497175803212e+02	0.000000000000000000e+00	3.492272414820831017e+01	3.518283112791927891e+01	3.903128057732868683e+01	3.851126537721987120e+01	3.989151480221617163e+01	3.639567911696381941e+01	4.037672629265058077e+01	3.940224186235711556e+01	4.228049344033288293e+01	4.260594395078007324e+01	9.312375000000000000e+03	6.108333333333333570e+01	8.095833333333332860e+01	5.455833333333333712e+02	0.000000000000000000e+00	4.925000000000000000e+01	5.150000000000000000e+01	5.500000000000000000e+01	5.391666666666666430e+01	5.612500000000000000e+01	5.187500000000000000e+01	5.495833333333333570e+01	5.650000000000000000e+01	5.712500000000000000e+01	5.933333333333333570e+01	9.502127868335808671e+03	8.265475861978320893e+01	1.117607671747614404e+02	6.867596169490864213e+02	0.000000000000000000e+00	6.357727585179168983e+01	6.781716887208071398e+01	7.096871942267131317e+01	6.932206795611345740e+01	7.235848519778383547e+01	6.735432088303618059e+01	6.953994037401608352e+01	7.359775813764288444e+01	7.196950655966710997e+01	7.606072271588659817e+01	9.691880736671617342e+03	1.042261839062330750e+02	1.425632010161895380e+02	8.279359005648395851e+02	0.000000000000000000e+00	7.790455170358337966e+01	8.413433774416144217e+01	8.693743884534262634e+01	8.472746924556024339e+01	8.859197039556765674e+01	8.283364176607236118e+01	8.412154741469885266e+01	9.069551627528576887e+01	8.681401311933423415e+01	9.278811209843985353e+01
7.400000000000000000e+01	8.910567138424194127e+03	2.168178803534918586e+01	2.180695595757401861e+01	2.622929153734866077e+02	0.000000000000000000e+00	2.041958464356919123e+01	1.844718348559926113e+01	2.323875560544068009e+01	2.330617695451323002e+01	2.371637477514686054e+01	2.063257419804447323e+01	2.574576447479403285e+01	2.224367484965648600e+01	2.771380434356023059e+01	2.649509839253562404e+01	9.104471069212097063e+03	4.202839401767459293e+01	5.200764464545367360e+01	4.096672910200766182e+02	0.000000000000000000e+00	3.529312565511792599e+01	3.557775840946629842e+01	3.972354446938700789e+01	3.921558847725661678e+01	4.060818738757343027e+01	3.673295376568890447e+01	4.081038223739701465e+01	4.001767075816157160e+01	4.302356883844678492e+01	4.349754919626781202e+01	9.298375000000000000e+03	6.237500000000000000e+01	8.220833333333332860e+01	5.570416666666666288e+02	0.000000000000000000e+00	5.016666666666666430e+01	5.270833333333333570e+01	5.620833333333333570e+01	5.512500000000000000e+01	5.750000000000000000e+01	5.283333333333333570e+01	5.587500000000000000e+01	5.779166666666666430e+01	5.833333333333333570e+01	6.050000000000000000e+01	9.492278930787902937e+03	8.272160598232539996e+01	1.124090220212129907e+02	7.044160423132566393e+02	0.000000000000000000e+00	6.504020767821539550e+01	6.983890825720037299e+01	7.269312219727966351e+01	7.103441152274338322e+01	7.439181261242657683e+01	6.893371290097776694e+01	7.093961776260297825e+01	7.556566257517175700e+01	7.364309782821989359e+01	7.750245080373218798e+01	9.686182861575805873e+03	1.030682119646508141e+02	1.426097107090926386e+02	8.517904179598466499e+02	0.000000000000000000e+00	7.991374868976413381e+01	8.696948318106740317e+01	8.917791106122598421e+01	8.694382304548676643e+01	9.128362522485313946e+01	8.503409246862219106e+01	8.600423552520597070e+01	9.333965848367684259e+01	8.895286232310644436e+01	9.450490160746437596e+01
7.500000000000000000e+01	8.892750469726119263e+03	2.241221984292768354e+01	2.187045367037017485e+01	2.685063617207669040e+02	0.000000000000000000e+00	2.146410489344072658e+01	1.933373591217170429e+01	2.331255755069336288e+01	2.392620105936898511e+01	2.484350808811925759e+01	2.018192398865335235e+01	2.622572759357290906e+01	2.284097939779925923e+01	2.772053144571144401e+01	2.796266427849737113e+01	9.089562734863058722e+03	4.222694325479717747e+01	5.203939350185174817e+01	4.189406808603834520e+02	0.000000000000000000e+00	3.650288578005369544e+01	3.658353462275252355e+01	4.028127877534667789e+01	4.012976719635116041e+01	4.177592071072629665e+01	3.713262866099334758e+01	4.159203046345312060e+01	4.100382303223295821e+01	4.369359905618905771e+01	4.489799880591534986e+01	9.286375000000000000e+03	6.204166666666666430e+01	8.220833333333332860e+01	5.693750000000000000e+02	0.000000000000000000e+00	5.154166666666666430e+01	5.383333333333333570e+01	5.725000000000000000e+01	5.633333333333333570e+01	5.870833333333333570e+01	5.408333333333333570e+01	5.695833333333333570e+01	5.916666666666666430e+01	5.966666666666666430e+01	6.183333333333333570e+01	9.483187265136941278e+03	8.185639007853615112e+01	1.123772731648149090e+02	7.198093191396164912e+02	0.000000000000000000e+00	6.658044755327964026e+01	7.108313204391414786e+01	7.421872122465332211e+01	7.253689947031551810e+01	7.564074595594037476e+01	7.103403800567332382e+01	7.232463620321354369e+01	7.732951030110037038e+01	7.563973427714427089e+01	7.876866786075132154e+01	9.679999530273880737e+03	1.016711134904056451e+02	1.425462129962964752e+02	8.702436382792330960e+02	0.000000000000000000e+00	8.161922843989259491e+01	8.833293075449496712e+01	9.118744244930664422e+01	8.874046560729769340e+01	9.257315857854740671e+01	8.798474267801331905e+01	8.769093907309375879e+01	9.549235393553406936e+01	9.161280188762188459e+01	9.570400238816930027e+01
7.600000000000000000e+01	8.871633390569910262e+03	2.396668054399352599e+01	2.297129543937087703e+01	2.712680919698334492e+02	0.000000000000000000e+00	2.120030864350929889e+01	2.046373498622173059e+01	2.344271812196299010e+01	2.416826523773394086e+01	2.527099011675092299e+01	2.046600961774813499e+01	2.669977548944117984e+01	2.350188541778764062e+01	2.794183784279177019e+01	2.828615829019214800e+01	9.072129195284955131e+03	4.398334027199676655e+01	5.273564771968543852e+01	4.260715459849167246e+02	0.000000000000000000e+00	3.672515432175465122e+01	3.789853415977753315e+01	4.076302572764816290e+01	4.072996595220030258e+01	4.257299505837546150e+01	3.787883814220739964e+01	4.247488774472058992e+01	4.191760937556048816e+01	4.457508558806254939e+01	4.562224581176273830e+01	9.272625000000000000e+03	6.400000000000000000e+01	8.250000000000000000e+01	5.808750000000000000e+02	0.000000000000000000e+00	5.225000000000000000e+01	5.533333333333333570e+01	5.808333333333333570e+01	5.729166666666666430e+01	5.987500000000000000e+01	5.529166666666666430e+01	5.825000000000000000e+01	6.033333333333333570e+01	6.120833333333333570e+01	6.295833333333333570e+01	9.473120804715044869e+03	8.401665972800323345e+01	1.122643522803145686e+02	7.356784540150832754e+02	0.000000000000000000e+00	6.777484567824535588e+01	7.276813250688914536e+01	7.540364093901851561e+01	7.385336738113302602e+01	7.717700494162454561e+01	7.270449519112592895e+01	7.402511225527941008e+01	7.874905729110618324e+01	7.784158107860412201e+01	8.029442085490393310e+01	9.673616609430089738e+03	1.040333194560064669e+02	1.420287045606291372e+02	8.904819080301665508e+02	0.000000000000000000e+00	8.329969135649069756e+01	9.020293168044494792e+01	9.272394854470368841e+01	9.041506809559939484e+01	9.447900988324907701e+01	9.011732371558520072e+01	8.980022451055882016e+01	9.716478124887902368e+01	9.447482882387490122e+01	9.763050837647452340e+01
7.700000000000000000e+01	8.848485576526460136e+03	2.202389595526938848e+01	2.347056539944847486e+01	2.743521763612772020e+02	0.000000000000000000e+00	2.134994470470555683e+01	2.034040722342107443e+01	2.279226601953665465e+01	2.438515237365122346e+01	2.639805718629560261e+01	2.115297603583778852e+01	2.707910348735088490e+01	2.384551477727207214e+01	2.843864024811625058e+01	2.835791443368211873e+01	9.054076121596563098e+03	4.303278131096803349e+01	5.313111603305757313e+01	4.339260881806386010e+02	0.000000000000000000e+00	3.736247235235278197e+01	3.831603694504386937e+01	4.089613300976832733e+01	4.152590952015894743e+01	4.401152859314780130e+01	3.890982135125222641e+01	4.349788507700877460e+01	4.279775738863603607e+01	4.528182012405812884e+01	4.622062388350772721e+01	9.259666666666666060e+03	6.404166666666667140e+01	8.279166666666667140e+01	5.935000000000000000e+02	0.000000000000000000e+00	5.337500000000000000e+01	5.629166666666666430e+01	5.900000000000000000e+01	5.866666666666666430e+01	6.162500000000000000e+01	5.666666666666666430e+01	5.991666666666666430e+01	6.175000000000000000e+01	6.212500000000000000e+01	6.408333333333332860e+01	9.465257211736769023e+03	8.505055202236530931e+01	1.124522173002757768e+02	7.530739118193614559e+02	0.000000000000000000e+00	6.938752764764721803e+01	7.426729638828945212e+01	7.710386699023166557e+01	7.580742381317438117e+01	7.923847140685219870e+01	7.442351198208109508e+01	7.633544825632455400e+01	8.070224261136397104e+01	7.896817987594187116e+01	8.194604278315892998e+01	9.670847756806871985e+03	1.060594373780639614e+02	1.421127679338848679e+02	9.126478236387227980e+02	0.000000000000000000e+00	8.540005529529443606e+01	9.224292610991224706e+01	9.520773398046334535e+01	9.294818095968210514e+01	9.685194281370439739e+01	9.218035729749553298e+01	9.275422984598245080e+01	9.965448522272792786e+01	9.581135975188374232e+01	9.980875223298454557e+01
7.800000000000000000e+01	8.825606148856953951e+03	1.994028930355693063e+01	2.452196112551342111e+01	2.782747033150142215e+02	0.000000000000000000e+00	2.177277434370547127e+01	2.129226601953665465e+01	2.322917256178126166e+01	2.450539802617925744e+01	2.754176587315647140e+01	2.100641081430899249e+01	2.878405078049341626e+01	2.358509890968267797e+01	2.850654393968442690e+01	2.850188541778762641e+01	9.035865574428476975e+03	4.207431131844512606e+01	5.463598056275671411e+01	4.415956849908404251e+02	0.000000000000000000e+00	3.792805383851940348e+01	3.939613300976832733e+01	4.163541961422396298e+01	4.227353234642296087e+01	4.504171626991156785e+01	3.941987207382116765e+01	4.514202539024670813e+01	4.325088278817467113e+01	4.581577196984221700e+01	4.691760937556047395e+01	9.246125000000000000e+03	6.420833333333332860e+01	8.475000000000000000e+01	6.049166666666666288e+02	0.000000000000000000e+00	5.408333333333333570e+01	5.750000000000000000e+01	6.004166666666666430e+01	6.004166666666666430e+01	6.254166666666666430e+01	5.783333333333333570e+01	6.150000000000000000e+01	6.291666666666666430e+01	6.312500000000000000e+01	6.533333333333332860e+01	9.456384425571523025e+03	8.634235534822153113e+01	1.148640194372432859e+02	7.682376483424927756e+02	0.000000000000000000e+00	7.023861282814726792e+01	7.560386699023166557e+01	7.844791371910936562e+01	7.780980098691037483e+01	8.004161706342176785e+01	7.624679459284550376e+01	7.785797460975328477e+01	8.258245054515865036e+01	8.043422803015778300e+01	8.374905729110618324e+01	9.666643851143046049e+03	1.084763773631097195e+02	1.449780388744865718e+02	9.315586300183190360e+02	0.000000000000000000e+00	8.639389232296119303e+01	9.370773398046334535e+01	9.685416077155207404e+01	9.557793530715406405e+01	9.754156746017685009e+01	9.466025585235767892e+01	9.421594921950658374e+01	1.022482344236506435e+02	9.774345606031556599e+01	1.021647812488790237e+02
7.900000000000000000e+01	8.803503991877039880e+03	1.745729722872896872e+01	3.191913900731894671e+01	2.792798917343629910e+02	0.000000000000000000e+00	2.195689568147484039e+01	2.113880609381607201e+01	2.382738142682546822e+01	2.476551545657853381e+01	2.695949470935024550e+01	2.149600986383173762e+01	2.882379903503416330e+01	2.405155452395638349e+01	2.907870400768463526e+01	2.862867396346414495e+01	9.018022829271852970e+03	4.091614861436448791e+01	5.948040283699280906e+01	4.476607792005148099e+02	0.000000000000000000e+00	3.856178117407075234e+01	3.977773638024136460e+01	4.249702404674606271e+01	4.302859106162259906e+01	4.527141402134179060e+01	4.020633826524920096e+01	4.557856618418374950e+01	4.410911059531152745e+01	4.670601867050898193e+01	4.764767031506541173e+01	9.232541666666666060e+03	6.437500000000000000e+01	8.704166666666667140e+01	6.160416666666666288e+02	0.000000000000000000e+00	5.516666666666666430e+01	5.841666666666666430e+01	6.116666666666666430e+01	6.129166666666666430e+01	6.358333333333333570e+01	5.891666666666666430e+01	6.233333333333333570e+01	6.416666666666667140e+01	6.433333333333332860e+01	6.666666666666667140e+01	9.447060504061479151e+03	8.783385138563551209e+01	1.146029304963405338e+02	7.844225541328185045e+02	0.000000000000000000e+00	7.177155215926256915e+01	7.705559695309196400e+01	7.983630928658726589e+01	7.955474227171072243e+01	8.189525264532488791e+01	7.762699506808412764e+01	7.908810048248292901e+01	8.422422273802180825e+01	8.196064799615767527e+01	8.568566301826793108e+01	9.661579341456292241e+03	1.112927027712710242e+02	1.421641943260144103e+02	9.528034415989702666e+02	0.000000000000000000e+00	8.837643765185848110e+01	9.569452723951725659e+01	9.850595190650786037e+01	9.781781787675478768e+01	1.002071719573164330e+02	9.633732346950159808e+01	9.584286763163251521e+01	1.042817788093769593e+02	9.958796265898202194e+01	1.047046593698692050e+02
8.000000000000000000e+01	8.781762381127571643e+03	1.943369104417793380e+01	3.094117545633054078e+01	2.846516944540028362e+02	0.000000000000000000e+00	2.236662157733776013e+01	2.094987493722128846e+01	2.397667469520696670e+01	2.507897204333727359e+01	2.769398422677293325e+01	2.246726946563114069e+01	2.929088194498516629e+01	2.437536029320894926e+01	2.997946498274058769e+01	2.934265642077232172e+01	9.000506190563786731e+03	4.219601218875563120e+01	5.907475439483193469e+01	4.566175138936681037e+02	0.000000000000000000e+00	3.930831078866887651e+01	4.024577080194397638e+01	4.309250401427014765e+01	4.378948602166863679e+01	4.645115878005313448e+01	4.150446806614890249e+01	4.643710763915925099e+01	4.485434681327113537e+01	4.780223249137029029e+01	4.856716154371949301e+01	9.219250000000000000e+03	6.495833333333332860e+01	8.720833333333332860e+01	6.285833333333333712e+02	0.000000000000000000e+00	5.625000000000000000e+01	5.954166666666666430e+01	6.220833333333333570e+01	6.250000000000000000e+01	6.520833333333332860e+01	6.054166666666666430e+01	6.358333333333333570e+01	6.533333333333332860e+01	6.562500000000000000e+01	6.779166666666667140e+01	9.437993809436213269e+03	8.772065447791102599e+01	1.153419122718347296e+02	8.005491527729986956e+02	0.000000000000000000e+00	7.319168921133112349e+01	7.883756253138935222e+01	8.132416265239652375e+01	8.121051397833136321e+01	8.396550788661352271e+01	7.957886526718442610e+01	8.072955902750742041e+01	8.581231985339552182e+01	8.344776750862970971e+01	8.701617178961384980e+01	9.656737618872428357e+03	1.104829756224887234e+02	1.434754912103361164e+02	9.725149722126639062e+02	0.000000000000000000e+00	9.013337842266224698e+01	9.813345839611204724e+01	1.004399919714597047e+02	9.992102795666272641e+01	1.027226824398937310e+02	9.861606386770219501e+01	9.787578472168149801e+01	1.062913063734577008e+02	1.012705350172594194e+02	1.062406769125610140e+02
8.100000000000000000e+01	8.758089954285656859e+03	1.886234897083984663e+01	3.286336861720108260e+01	2.895700638818599373e+02	0.000000000000000000e+00	2.295692093293603619e+01	2.155713387022998972e+01	2.493326476114093282e+01	2.580498113026868623e+01	2.789095065481070890e+01	2.300608059050389187e+01	2.937229542430030449e+01	2.506009941345988778e+01	3.054724831469307134e+01	2.995677470581507151e+01	8.980774143809494490e+03	4.274367448541992331e+01	6.089001764193388055e+01	4.652850319409299686e+02	0.000000000000000000e+00	4.016596046646802165e+01	4.111190026844832346e+01	4.417496571390380211e+01	4.461082389846767171e+01	4.707047532740535445e+01	4.241970696191861379e+01	4.718614771215015224e+01	4.598838304006328315e+01	4.858612415734653212e+01	4.972838735290753220e+01	9.203458333333333940e+03	6.662500000000000000e+01	8.891666666666667140e+01	6.410000000000000000e+02	0.000000000000000000e+00	5.737500000000000000e+01	6.066666666666666430e+01	6.341666666666666430e+01	6.341666666666666430e+01	6.625000000000000000e+01	6.183333333333333570e+01	6.500000000000000000e+01	6.691666666666667140e+01	6.662500000000000000e+01	6.950000000000000000e+01	9.426142522857173390e+03	9.050632551458008379e+01	1.169433156913994623e+02	8.167149680590700882e+02	0.000000000000000000e+00	7.458403953353197835e+01	8.022143306488500514e+01	8.265836761942952648e+01	8.222250943486565689e+01	8.542952467259465266e+01	8.124695970474806472e+01	8.281385228784984065e+01	8.784495029327005966e+01	8.466387584265346788e+01	8.927161264709246780e+01	9.648826712381011021e+03	1.143876510291601534e+02	1.449699647161322673e+02	9.924299361181400627e+02	0.000000000000000000e+00	9.179307906706395670e+01	9.977619946310333887e+01	1.019000685721923958e+02	1.010283522030646424e+02	1.046090493451892911e+02	1.006605860761627866e+02	1.006277045756996955e+02	1.087732339198734621e+02	1.027027516853069358e+02	1.090432252941849356e+02
8.200000000000000000e+01	8.733360290427901418e+03	1.930083277626405902e+01	3.178503414945736694e+01	2.974272028848509422e+02	0.000000000000000000e+00	2.347603869740533611e+01	2.212589442541008111e+01	2.681369424989738093e+01	2.614462342074553902e+01	2.883147605591882012e+01	2.358659072472246976e+01	2.989854283410745239e+01	2.544371166554054753e+01	3.200311540085904483e+01	3.075147265352511283e+01	8.960888478547283739e+03	4.392124972146536521e+01	6.058001707472868702e+01	4.755469347757588139e+02	0.000000000000000000e+00	4.092551934870266450e+01	4.202128054603836915e+01	4.580268045828202617e+01	4.542647837703943026e+01	4.822823802795940651e+01	4.343912869569456348e+01	4.819927141705372264e+01	4.670102249943693806e+01	4.983489103376285811e+01	5.079240299342922071e+01	9.188416666666666060e+03	6.854166666666667140e+01	8.937500000000000000e+01	6.536666666666666288e+02	0.000000000000000000e+00	5.837500000000000000e+01	6.191666666666666430e+01	6.479166666666667140e+01	6.470833333333332860e+01	6.762500000000000000e+01	6.329166666666666430e+01	6.650000000000000000e+01	6.795833333333332860e+01	6.766666666666667140e+01	7.083333333333332860e+01	9.415944854786048381e+03	9.316208361186798470e+01	1.181699829252713130e+02	8.317863985575744437e+02	0.000000000000000000e+00	7.582448065129733550e+01	8.181205278729495944e+01	8.378065287505131664e+01	8.399018828962722694e+01	8.702176197204059349e+01	8.314420463763876512e+01	8.480072858294627736e+01	8.921564416722972624e+01	8.549844229957048469e+01	9.087426367323743648e+01	9.643473042905430702e+03	1.177825005570692838e+02	1.469649658505426260e+02	1.009906130448482372e+03	0.000000000000000000e+00	9.327396130259467100e+01	1.017074389079232475e+02	1.027696390834359619e+02	1.032720432459211111e+02	1.064185239440811870e+02	1.029967426086108588e+02	1.031014571658925547e+02	1.104729550011261097e+02	1.033302179324742980e+02	1.109151940131415444e+02
8.300000000000000000e+01	8.714410327937335751e+03	2.405320807844875475e+01	2.977270447109035700e+01	3.034013984774045412e+02	0.000000000000000000e+00	2.390565332808541399e+01	2.218793202994346814e+01	2.663441044563709426e+01	2.675422048633446792e+01	3.017851923066447029e+01	2.534136389357139763e+01	3.091292993373475895e+01	2.602168501890444929e+01	3.234293522237551599e+01	3.142493267204035590e+01	8.944205163968668785e+03	4.665160403922438093e+01	6.044885223554517495e+01	4.845131992387022706e+02	0.000000000000000000e+00	4.168199333070937485e+01	4.253146601497173407e+01	4.623387188948521498e+01	4.618961024316723751e+01	4.969342628199889589e+01	4.506651528011903451e+01	4.949813163353404377e+01	4.755250917611888894e+01	5.042146761118775800e+01	5.179579966935351365e+01	9.174000000000000000e+03	6.925000000000000000e+01	9.112500000000000000e+01	6.656250000000000000e+02	0.000000000000000000e+00	5.945833333333333570e+01	6.287500000000000000e+01	6.583333333333332860e+01	6.562500000000000000e+01	6.920833333333332860e+01	6.479166666666667140e+01	6.808333333333332860e+01	6.908333333333332860e+01	6.850000000000000000e+01	7.216666666666667140e+01	9.403794836031331215e+03	9.184839596077561907e+01	1.218011477644548251e+02	8.467368007612976726e+02	0.000000000000000000e+00	7.723467333595729656e+01	8.321853398502827304e+01	8.543279477718144221e+01	8.506038975683276249e+01	8.872324038466776130e+01	8.451681805321430829e+01	8.666853503313261342e+01	9.061415749054776825e+01	8.657853238881224911e+01	9.253753366397982916e+01	9.633589672062664249e+03	1.144467919215512381e+02	1.524772955289096501e+02	1.027848601522595345e+03	0.000000000000000000e+00	9.501101333858125031e+01	1.035620679700565319e+02	1.050322562210295700e+02	1.044957795136655250e+02	1.082381474360021798e+02	1.042419694397619452e+02	1.052537367329318982e+02	1.121449816477622079e+02	1.046570647776244840e+02	1.129084006612929869e+02
8.400000000000000000e+01	8.691433961883458323e+03	2.518055768771539960e+01	3.039954131206150123e+01	3.071991572486812743e+02	0.000000000000000000e+00	2.456231494793993875e+01	2.270211961239358800e+01	2.637740965848936980e+01	2.669383943147044391e+01	3.078907619003151552e+01	2.544140312605936316e+01	3.110739682129712946e+01	2.702263692793167138e+01	3.302895057750996699e+01	3.187884281542714859e+01	8.925216980941728252e+03	4.779861217719103195e+01	6.109560398936408632e+01	4.929954119576739231e+02	0.000000000000000000e+00	4.273949080730329797e+01	4.330939313953012970e+01	4.673037149591134920e+01	4.670108638240188270e+01	5.072787142834908991e+01	4.592903489636302083e+01	5.022036507731522903e+01	4.874048513063249999e+01	5.132697528875497994e+01	5.277275474104691000e+01	9.159000000000000000e+03	7.041666666666667140e+01	9.179166666666667140e+01	6.787916666666666288e+02	0.000000000000000000e+00	6.091666666666666430e+01	6.391666666666666430e+01	6.708333333333332860e+01	6.670833333333332860e+01	7.066666666666667140e+01	6.641666666666667140e+01	6.933333333333332860e+01	7.045833333333332860e+01	6.962500000000000000e+01	7.366666666666667140e+01	9.392783019058271748e+03	9.303472115614231086e+01	1.224877293439692494e+02	8.645879213756593344e+02	0.000000000000000000e+00	7.909384252603003063e+01	8.452394019380319889e+01	8.743629517075530089e+01	8.671558028426477449e+01	9.060546190498425290e+01	8.690429843697032197e+01	8.844630158935143527e+01	9.217618153603416431e+01	8.792302471124502006e+01	9.456057859228643281e+01	9.626566038116541677e+03	1.156527756456179361e+02	1.531837920212718416e+02	1.050384176084651926e+03	0.000000000000000000e+00	9.727101838539338985e+01	1.051312137209397406e+02	1.077892570081772874e+02	1.067228272351962062e+02	1.105442571433018202e+02	1.073919302072739868e+02	1.075592698453695277e+02	1.138940297387349858e+02	1.062210494224900401e+02	1.154544905179061942e+02
8.500000000000000000e+01	8.665441783470114387e+03	2.271356847386560673e+01	3.198055870525506350e+01	3.119271348021807739e+02	0.000000000000000000e+00	2.458370206670159064e+01	2.405874256156278079e+01	2.706271386301003901e+01	2.756402059159797346e+01	3.147313808715816208e+01	2.583013309173956884e+01	3.126071637832008321e+01	2.715679120706459315e+01	3.268092848109416337e+01	3.317642888139531010e+01	8.904595891735056284e+03	4.725261757026613907e+01	6.199027935262753175e+01	5.021927340677571010e+02	0.000000000000000000e+00	4.341685103335079532e+01	4.459187128078139040e+01	4.786469026483835876e+01	4.761534362913232599e+01	5.190323571024574534e+01	4.685256654586978442e+01	5.090119152249337731e+01	4.966172893686562873e+01	5.181963090721374954e+01	5.402571444069765505e+01	9.143750000000000000e+03	7.179166666666667140e+01	9.200000000000000000e+01	6.924583333333333712e+02	0.000000000000000000e+00	6.225000000000000000e+01	6.512500000000000000e+01	6.866666666666667140e+01	6.766666666666667140e+01	7.233333333333332860e+01	6.787500000000000000e+01	7.054166666666667140e+01	7.216666666666667140e+01	7.095833333333332860e+01	7.487500000000000000e+01	9.382904108264943716e+03	9.633071576306720374e+01	1.220097206473724611e+02	8.827239325989096415e+02	0.000000000000000000e+00	8.108314896664920468e+01	8.565812871921860960e+01	8.946864306849498405e+01	8.771798970420101682e+01	9.276343095642090475e+01	8.889743345413020847e+01	9.018214181083996550e+01	9.467160439646771408e+01	9.009703575945290766e+01	9.572428555930234495e+01	9.622058216529885613e+03	1.208697648594677361e+02	1.520194412947449223e+02	1.072989531864486025e+03	0.000000000000000000e+00	9.991629793329840936e+01	1.061912574384372192e+02	1.102706194703233109e+02	1.077693127417353764e+02	1.131935285795084951e+02	1.099198669082604312e+02	1.098226169550132596e+02	1.171765421262687425e+02	1.092357381855725009e+02	1.165735711186046899e+02
8.600000000000000000e+01	8.642770106506781303e+03	2.629544782658744850e+01	3.046002405609380048e+01	3.163726618903692724e+02	0.000000000000000000e+00	2.540278787144836059e+01	2.511270262520594798e+01	2.704052957977479110e+01	2.746268337703086360e+01	3.180688663340136202e+01	2.577241532107282751e+01	3.211388461059794963e+01	2.798937433167395028e+01	3.359427126065696001e+01	3.347287677135115302e+01	8.886260053253390652e+03	4.925189057996038855e+01	6.152167869471356454e+01	5.109154976118513218e+02	0.000000000000000000e+00	4.451389393572418385e+01	4.586885131260297044e+01	4.841609812322073481e+01	4.831467502184877105e+01	5.282010998336734531e+01	4.724037432720307805e+01	5.195277563863231052e+01	5.070302049917030729e+01	5.279713563032848356e+01	5.498643838567557651e+01	9.129750000000000000e+03	7.220833333333332860e+01	9.258333333333332860e+01	7.054583333333333712e+02	0.000000000000000000e+00	6.362500000000000000e+01	6.662500000000000000e+01	6.979166666666667140e+01	6.916666666666667140e+01	7.383333333333332860e+01	6.870833333333332860e+01	7.179166666666667140e+01	7.341666666666667140e+01	7.200000000000000000e+01	7.650000000000000000e+01	9.373239946746609348e+03	9.516477608670626864e+01	1.236449879719530998e+02	9.000011690548153638e+02	0.000000000000000000e+00	8.273610606427581615e+01	8.738114868739702956e+01	9.116723521011260800e+01	9.001865831148457175e+01	9.484655668329931189e+01	9.017629233946357203e+01	9.163055769470102518e+01	9.613031283416303552e+01	9.120286436967151644e+01	9.801356161432443059e+01	9.616729893493218697e+03	1.181212188400792087e+02	1.547066426105728567e+02	1.094544004776297470e+03	0.000000000000000000e+00	1.018472121285516323e+02	1.081372973747940591e+02	1.125428037535585588e+02	1.108706499563024863e+02	1.158597800332652952e+02	1.116442513455938297e+02	1.114694487227353932e+02	1.188439590016593854e+02	1.104057287393430329e+02	1.195271232286488470e+02
8.700000000000000000e+01	8.618453633568275109e+03	2.460482480482011880e+01	3.004813066328998161e+01	3.213441168921444842e+02	0.000000000000000000e+00	2.576222533208951404e+01	2.598432556833034113e+01	2.786216276892831445e+01	2.776827876155700636e+01	3.298397739712586940e+01	2.716512947736770656e+01	3.295419289530217810e+01	2.758298396716506318e+01	3.252351047769826664e+01	3.461358846635478415e+01	8.866601816784137554e+03	4.851074573574339865e+01	6.254489866497832651e+01	5.195678917794054996e+02	0.000000000000000000e+00	4.521444599937809272e+01	4.670049611749850271e+01	4.936858138446415722e+01	4.913413938077850673e+01	5.411698869856293470e+01	4.862423140535051402e+01	5.297709644765109260e+01	5.118732531691586729e+01	5.299092190551579762e+01	5.618179423317739207e+01	9.114750000000000000e+03	7.241666666666667140e+01	9.504166666666667140e+01	7.177916666666666288e+02	0.000000000000000000e+00	6.466666666666667140e+01	6.741666666666667140e+01	7.087500000000000000e+01	7.050000000000000000e+01	7.525000000000000000e+01	7.008333333333332860e+01	7.300000000000000000e+01	7.479166666666667140e+01	7.345833333333332860e+01	7.775000000000000000e+01	9.362898183215862446e+03	9.632258759758994415e+01	1.275384346683550234e+02	9.160154415539277579e+02	0.000000000000000000e+00	8.411888733395525719e+01	8.813283721583484009e+01	9.238141861553583567e+01	9.186586061922149327e+01	9.638301130143706530e+01	9.154243526131614317e+01	9.302290355234890740e+01	9.839600801641748262e+01	9.392574476115086668e+01	9.931820576682261503e+01	9.611046366431724891e+03	1.202285085285132311e+02	1.600352026700433612e+02	1.114239216441188773e+03	0.000000000000000000e+00	1.035711080012438288e+02	1.088490077650029946e+02	1.138878372310716856e+02	1.132317212384429865e+02	1.175160226028741306e+02	1.130015371892989435e+02	1.130458071046978148e+02	1.220003493661682796e+02	1.143931561889683906e+02	1.208864115336452159e+02
8.800000000000000000e+01	8.597126670811943768e+03	2.548098661376604923e+01	3.076107781139528186e+01	3.264967159410325053e+02	0.000000000000000000e+00	2.604624853242246019e+01	2.609514390947302331e+01	2.740586549381236381e+01	2.835859559418280895e+01	3.450531558070848348e+01	2.813636693878641637e+01	3.355910236194725371e+01	2.847249189046429052e+01	3.319241970558924493e+01	3.500912043854288669e+01	8.848584168739304005e+03	4.986549330688302462e+01	6.198470557236430523e+01	5.294983579705162811e+02	0.000000000000000000e+00	4.612729093287789794e+01	4.744340528806984736e+01	4.991126608023951405e+01	5.013763113042473663e+01	5.581515779035424174e+01	4.985985013605987604e+01	5.396705118097362686e+01	5.225707927856548451e+01	5.403370985279462246e+01	5.708789355260478260e+01	9.100041666666666060e+03	7.425000000000000000e+01	9.320833333333332860e+01	7.325000000000000000e+02	0.000000000000000000e+00	6.620833333333332860e+01	6.879166666666667140e+01	7.241666666666667140e+01	7.191666666666667140e+01	7.712500000000000000e+01	7.158333333333332860e+01	7.437500000000000000e+01	7.604166666666667140e+01	7.487500000000000000e+01	7.916666666666667140e+01	9.351499164594028116e+03	9.863450669311697538e+01	1.244319610943023520e+02	9.355016420294837189e+02	0.000000000000000000e+00	8.628937573378875925e+01	9.013992804526350255e+01	9.492206725309382875e+01	9.369570220290860618e+01	9.843484220964575115e+01	9.330681653060678116e+01	9.478294881902637314e+01	9.982625405476785829e+01	9.571629014720537043e+01	1.012454397807285602e+02	9.602956662521388353e+03	1.230190133862339508e+02	1.556555888552713895e+02	1.138503284058967438e+03	0.000000000000000000e+00	1.063704181342442041e+02	1.114881894238603195e+02	1.174274678395209719e+02	1.154747377391505267e+02	1.197446844192915165e+02	1.150302997278802479e+02	1.151908976380527463e+02	1.236108414428690594e+02	1.165575802944107551e+02	1.233242128947904632e+02
8.900000000000000000e+01	8.574790320001233340e+03	2.737088518144150129e+01	3.111990700775649543e+01	3.318953807542457639e+02	0.000000000000000000e+00	2.634070059235197903e+01	2.612154436963340487e+01	2.708672144751584909e+01	2.859668503824411090e+01	3.525972598826260196e+01	2.909122545526552273e+01	3.473843701132565798e+01	2.905337443999724201e+01	3.355675273508927603e+01	3.572882474316808299e+01	8.829728493333948791e+03	5.089377592405408279e+01	6.316412017054491201e+01	5.388018570437895960e+02	0.000000000000000000e+00	4.689951696284265381e+01	4.810243885148337029e+01	5.027252739042458529e+01	5.086084251912205900e+01	5.690069632746463668e+01	5.108727939429942921e+01	5.516088517232949329e+01	5.311002055333195671e+01	5.498670970087797372e+01	5.826024570491738075e+01	9.084666666666666060e+03	7.441666666666667140e+01	9.520833333333332860e+01	7.457083333333333712e+02	0.000000000000000000e+00	6.745833333333332860e+01	7.008333333333332860e+01	7.345833333333332860e+01	7.312500000000000000e+01	7.854166666666667140e+01	7.308333333333332860e+01	7.558333333333332860e+01	7.716666666666667140e+01	7.641666666666667140e+01	8.079166666666667140e+01	9.339604839999383330e+03	9.793955740927926001e+01	1.272525464961217381e+02	9.526148096228771465e+02	0.000000000000000000e+00	8.801714970382400338e+01	9.206422781518328691e+01	9.664413927624207190e+01	9.538915748087794100e+01	1.001826370058687132e+02	9.507938727236722798e+01	9.600578149433715680e+01	1.012233127800013790e+02	9.784662363245536199e+01	1.033230876284159621e+02	9.594543013332098781e+03	1.214624481518918344e+02	1.592967596589101618e+02	1.159521285912421035e+03	0.000000000000000000e+00	1.085759660743146782e+02	1.140451222970332594e+02	1.198299452191508010e+02	1.176533149617558820e+02	1.218236073450707408e+02	1.170754412114011416e+02	1.164282296553409992e+02	1.252799588933361008e+02	1.192765805982440668e+02	1.258545085901652669e+02
9.000000000000000000e+01	8.553945326977313016e+03	2.993488491199519785e+01	3.161747879577197295e+01	3.387015508729725184e+02	0.000000000000000000e+00	2.650849460273046532e+01	2.614606974741766265e+01	2.776882330269539523e+01	2.962669954292209695e+01	3.606913560747223357e+01	3.031470726770271540e+01	3.451244424973235425e+01	3.062573319580909015e+01	3.388273202777246951e+01	3.603843272457934432e+01	8.811701830155323478e+03	5.213410912266426323e+01	6.370457273121932218e+01	5.495591087698195452e+02	0.000000000000000000e+00	4.760841396803189696e+01	4.863553487370883488e+01	5.146774498468103332e+01	5.235501643812771277e+01	5.793040113706945249e+01	5.238652030051802200e+01	5.561038879153284142e+01	5.489619993123788078e+01	5.594136601388623831e+01	5.912338302895634001e+01	9.069458333333333940e+03	7.433333333333332860e+01	9.579166666666667140e+01	7.604166666666666288e+02	0.000000000000000000e+00	6.870833333333332860e+01	7.112500000000000000e+01	7.516666666666667140e+01	7.508333333333332860e+01	7.979166666666667140e+01	7.445833333333332860e+01	7.670833333333332860e+01	7.916666666666667140e+01	7.800000000000000000e+01	8.220833333333332860e+01	9.327214836511344402e+03	9.653255754400240107e+01	1.278787606021140277e+02	9.712742245635137124e+02	0.000000000000000000e+00	8.980825269863476024e+01	9.361446512629116512e+01	9.886558834865230949e+01	9.781165022853895152e+01	1.016529321962638903e+02	9.653014636614864230e+01	9.780627787513381577e+01	1.034371334020954691e+02	1.000586339861137617e+02	1.052932836377103172e+02	9.584971339689354863e+03	1.187317817546714593e+02	1.599658545375613699e+02	1.182131782460360682e+03	0.000000000000000000e+00	1.109081720639361919e+02	1.161039302525823302e+02	1.225645100306379476e+02	1.205399671237445602e+02	1.235141977258611092e+02	1.186019593989639418e+02	1.189042224169343029e+02	1.277076001375242527e+02	1.221172679722275234e+02	1.283782339420873200e+02
9.100000000000000000e+01	8.530306313496716029e+03	2.728975590128727902e+01	3.386264527814927305e+01	3.444503382606547461e+02	0.000000000000000000e+00	2.776704515960494746e+01	2.602280534966549652e+01	2.808558417815813613e+01	3.050151517655980626e+01	3.577800876537779828e+01	3.151687566087774428e+01	3.512638348597175053e+01	3.089374655841813677e+01	3.465657845464965447e+01	3.740413082801833156e+01	8.792257323415024075e+03	5.068654461731030381e+01	6.520215597240797933e+01	5.598085024636607159e+02	0.000000000000000000e+00	4.905018924646913803e+01	4.940723600816608041e+01	5.218862542241240021e+01	5.341742425494656743e+01	5.853483771602223840e+01	5.386260449710553644e+01	5.645902507631920741e+01	5.580103994587572913e+01	5.720328922732483079e+01	6.053539874734249793e+01	9.054208333333333940e+03	7.408333333333332860e+01	9.654166666666667140e+01	7.751666666666666288e+02	0.000000000000000000e+00	7.033333333333332860e+01	7.279166666666667140e+01	7.629166666666667140e+01	7.633333333333332860e+01	8.129166666666667140e+01	7.620833333333332860e+01	7.779166666666667140e+01	8.070833333333332860e+01	7.975000000000000000e+01	8.366666666666667140e+01	9.316159343251643804e+03	9.748012204935635339e+01	1.278811773609253635e+02	9.905248308696725417e+02	0.000000000000000000e+00	9.161647742019752627e+01	9.617609732516726240e+01	1.003947079109209426e+02	9.924924241172008976e+01	1.040484956173111044e+02	9.855406216956112075e+01	9.912430825701413539e+01	1.056156267207909281e+02	1.022967107726751692e+02	1.067979345859908449e+02	9.578110353169951850e+03	1.208769107653793782e+02	1.592206880551840698e+02	1.205882995072678568e+03	0.000000000000000000e+00	1.128996215070617097e+02	1.195605279836678392e+02	1.244977491551751996e+02	1.221651514901068509e+02	1.268053245679555516e+02	1.208997910057889129e+02	1.204569498473615852e+02	1.305229201082485133e+02	1.248434215453503384e+02	1.299292025053150041e+02
9.200000000000000000e+01	8.506495320292948236e+03	2.796989634033413807e+01	3.298604075355331133e+01	3.504722680136412123e+02	0.000000000000000000e+00	2.895255572972178726e+01	2.723126473731993968e+01	2.792390366848079708e+01	3.111765537780735968e+01	3.602542435012309596e+01	3.227904509249115961e+01	3.595931585972181210e+01	3.083071019434359528e+01	3.426594715710385231e+01	3.805448467633109288e+01	8.773143493479807148e+03	5.108911483683372978e+01	6.520135371010999847e+01	5.695278006734872633e+02	0.000000000000000000e+00	5.028877786486089008e+01	5.086563236865997339e+01	5.269111850090706639e+01	5.422549435557034769e+01	5.930437884172820873e+01	5.480618921291224410e+01	5.760465792986090605e+01	5.647785509717179764e+01	5.769547357855192615e+01	6.165224233816555000e+01	9.039791666666666060e+03	7.420833333333332860e+01	9.741666666666667140e+01	7.885833333333333712e+02	0.000000000000000000e+00	7.162500000000000000e+01	7.450000000000000000e+01	7.745833333333332860e+01	7.733333333333332860e+01	8.258333333333332860e+01	7.733333333333332860e+01	7.925000000000000000e+01	8.212500000000000000e+01	8.112500000000000000e+01	8.525000000000000000e+01	9.306439839853524973e+03	9.732755182983292741e+01	1.296319796232233443e+02	1.007638865993179479e+03	0.000000000000000000e+00	9.296122213513910992e+01	9.813436763134002661e+01	1.022255481657595908e+02	1.004411723110963095e+02	1.058622878249384485e+02	9.986047745375441309e+01	1.008953420701390939e+02	1.077721449028282024e+02	1.045545264214480738e+02	1.088477576618344500e+02	9.573088013040383885e+03	1.204467703263325120e+02	1.618472925797800315e+02	1.226694398653025473e+03	0.000000000000000000e+00	1.142974442702782198e+02	1.217687352626800532e+02	1.269927629981858672e+02	1.235490112888593046e+02	1.291412423165435541e+02	1.223876215741754976e+02	1.225406841402781879e+02	1.334192898056564047e+02	1.279840528428961477e+02	1.324455153236689000e+02
9.300000000000000000e+01	8.484340213639972717e+03	2.682159769897421597e+01	3.390774645105672391e+01	3.570734888199370403e+02	0.000000000000000000e+00	2.963589512510657187e+01	2.792197528054965971e+01	2.878736845953550727e+01	3.228180323520278705e+01	3.656154802284779493e+01	3.246267225545925328e+01	3.587207373899786944e+01	3.118080607192260345e+01	3.563960785350469962e+01	3.873732051817198396e+01	8.754836773486653328e+03	5.049413218282044369e+01	6.597470655886169766e+01	5.797659110766352342e+02	0.000000000000000000e+00	5.146378089588662164e+01	5.179432097360816556e+01	5.383118422976775719e+01	5.547423495093472923e+01	6.015577401142390102e+01	5.566883612772962664e+01	5.826937020283227042e+01	5.736123636929463743e+01	5.904897059341901411e+01	6.270199359241932768e+01	9.025333333333333940e+03	7.416666666666667140e+01	9.804166666666667140e+01	8.024583333333333712e+02	0.000000000000000000e+00	7.329166666666667140e+01	7.566666666666667140e+01	7.887500000000000000e+01	7.866666666666667140e+01	8.375000000000000000e+01	7.887500000000000000e+01	8.066666666666667140e+01	8.354166666666667140e+01	8.245833333333332860e+01	8.666666666666667140e+01	9.295829893180014551e+03	9.783920115051290622e+01	1.301086267744716451e+02	1.025150755590031622e+03	0.000000000000000000e+00	9.511955243744671407e+01	9.953901235972517725e+01	1.039188157702322428e+02	1.018590983823986136e+02	1.073442259885760990e+02	1.020811638722703663e+02	1.030639631305010653e+02	1.097220969640387125e+02	1.058676960732476431e+02	1.106313397409140151e+02	9.566326453026695162e+03	1.215117356343591268e+02	1.621755868822766047e+02	1.247843177846729759e+03	0.000000000000000000e+00	1.169474382082267709e+02	1.234113580527836831e+02	1.289626315404644856e+02	1.250515300981305558e+02	1.309384519771521980e+02	1.252873277445407467e+02	1.254612595943354734e+02	1.359025272614107394e+02	1.292770588131619434e+02	1.345960128151613731e+02
9.400000000000000000e+01	8.462096723864513478e+03	2.710738933241032100e+01	3.520904793719958548e+01	3.636358632935109085e+02	0.000000000000000000e+00	2.983732867934531896e+01	2.915200974399589029e+01	2.930519904245345231e+01	3.317663309044082354e+01	3.657841584278731517e+01	3.253912608372944959e+01	3.753152221336975458e+01	3.216882973417617109e+01	3.618801649396039011e+01	3.905772061272872975e+01	8.736048361932256739e+03	5.057452799953849620e+01	6.679202396859979274e+01	5.906095983134221115e+02	0.000000000000000000e+00	5.210616433967265948e+01	5.320100487199794514e+01	5.473593285456006186e+01	5.673414987855375102e+01	6.085170792139365403e+01	5.645706304186472835e+01	5.995326110668487729e+01	5.885524820042142125e+01	5.992734158031353076e+01	6.373719363969770058e+01	9.010000000000000000e+03	7.404166666666667140e+01	9.837500000000000000e+01	8.175833333333333712e+02	0.000000000000000000e+00	7.437500000000000000e+01	7.725000000000000000e+01	8.016666666666667140e+01	8.029166666666667140e+01	8.512500000000000000e+01	8.037500000000000000e+01	8.237500000000000000e+01	8.554166666666667140e+01	8.366666666666667140e+01	8.841666666666667140e+01	9.283951638067743261e+03	9.750880533379483950e+01	1.299579760314002215e+02	1.044557068353244631e+03	0.000000000000000000e+00	9.664383566032734052e+01	1.012989951280020477e+02	1.055974004787732810e+02	1.038491834547795918e+02	1.093982920786063460e+02	1.042929369581352717e+02	1.047967388933151227e+02	1.122280851329119287e+02	1.074059917530198049e+02	1.130961396936356493e+02	9.557903276135486522e+03	1.209759440009230218e+02	1.615409520628004145e+02	1.271530803373155777e+03	0.000000000000000000e+00	1.189126713206546810e+02	1.253479902560041097e+02	1.310281342908799047e+02	1.274067002428925264e+02	1.336715841572126919e+02	1.282108739162705433e+02	1.272184777866302454e+02	1.389145035991571717e+02	1.311453168393729527e+02	1.377756127206046131e+02
9.500000000000000000e+01	8.437512567466734254e+03	2.812968632659428891e+01	3.483572755690222778e+01	3.687440575877368474e+02	0.000000000000000000e+00	3.005650089356402077e+01	2.972031042069795603e+01	2.962211958700001446e+01	3.397807523538915575e+01	3.732262871466189580e+01	3.252894079355019130e+01	3.866583796630365555e+01	3.258469239357728497e+01	3.656591255395002804e+01	3.973415670168014913e+01	8.716006283733366217e+03	5.118984316329714090e+01	6.764703044511777819e+01	5.997678621272017381e+02	0.000000000000000000e+00	5.275741711344867468e+01	5.421432187701564231e+01	5.554022646016667153e+01	5.773903761769457788e+01	6.209881435733095145e+01	5.695197039677509565e+01	6.118708564981849207e+01	5.972984619678864249e+01	6.076212294364167832e+01	6.480457835084007456e+01	8.994500000000000000e+03	7.425000000000000000e+01	1.004583333333333286e+02	8.307916666666666288e+02	0.000000000000000000e+00	7.545833333333332860e+01	7.870833333333332860e+01	8.145833333333332860e+01	8.150000000000000000e+01	8.687500000000000000e+01	8.137500000000000000e+01	8.370833333333332860e+01	8.687500000000000000e+01	8.495833333333332860e+01	8.987500000000000000e+01	9.272993716266633783e+03	9.731015683670285910e+01	1.332696362215488648e+02	1.061815471206131406e+03	0.000000000000000000e+00	9.815924955321798961e+01	1.032023447896510220e+02	1.073764402064999786e+02	1.052609623823054221e+02	1.116511856426690485e+02	1.057980296032249043e+02	1.062295810168481580e+02	1.140201538032113575e+02	1.091545437230249718e+02	1.149454216491599254e+02	9.551487432533265746e+03	1.203703136734057182e+02	1.660809391097644152e+02	1.292839275745596296e+03	0.000000000000000000e+00	1.208601657731026364e+02	1.276963562459687012e+02	1.332945470796666427e+02	1.290219247646108442e+02	1.364273712853380971e+02	1.302210592064498087e+02	1.287508287003630016e+02	1.411653076064227150e+02	1.333507541127166292e+02	1.400158432983198509e+02
9.600000000000000000e+01	8.416984195624094355e+03	2.772533751401196156e+01	3.474285566091890587e+01	3.762336022581856128e+02	0.000000000000000000e+00	3.014205865953278618e+01	3.018019370665258805e+01	3.023681935724864189e+01	3.563889700629980695e+01	3.840211161132130968e+01	3.306683719139182642e+01	3.930914560393068768e+01	3.315402324384506727e+01	3.826781155893365138e+01	3.994926510994747559e+01	8.698533764478714147e+03	5.082100209033932003e+01	6.797559449712611013e+01	6.105126344624261492e+02	0.000000000000000000e+00	5.357102932976638954e+01	5.523593018665962973e+01	5.645174301195766020e+01	5.940278183648324273e+01	6.330522247232731559e+01	5.790841859569591321e+01	6.205040613529867954e+01	6.072284495525586578e+01	6.236307244613348644e+01	6.555796588830708060e+01	8.980083333333333940e+03	7.391666666666667140e+01	1.012083333333333286e+02	8.447916666666666288e+02	0.000000000000000000e+00	7.700000000000000000e+01	8.029166666666667140e+01	8.266666666666667140e+01	8.316666666666667140e+01	8.820833333333332860e+01	8.275000000000000000e+01	8.479166666666667140e+01	8.829166666666667140e+01	8.645833333333332860e+01	9.116666666666667140e+01	9.261632902187953732e+03	9.701233124299402277e+01	1.344410721695405471e+02	1.079070698870907108e+03	0.000000000000000000e+00	1.004289706702336105e+02	1.053474031466737131e+02	1.088815903213756826e+02	1.069305514968501001e+02	1.131114441943393416e+02	1.075915814043040939e+02	1.075329271980346562e+02	1.158604883780774770e+02	1.105535942205331708e+02	1.167753674450262622e+02	9.543182471042573525e+03	1.201079958193213884e+02	1.676738110057477513e+02	1.313349731075147702e+03	0.000000000000000000e+00	1.238579413404672209e+02	1.304031396266807405e+02	1.350965139760847080e+02	1.306944363270335430e+02	1.380145550553453404e+02	1.324331628086081878e+02	1.302741877294026551e+02	1.434293100894882684e+02	1.346488551077329987e+02	1.423840682233858672e+02
9.700000000000000000e+01	8.392618831470485020e+03	2.617852930404765033e+01	3.378440079279374686e+01	3.862771198877903771e+02	0.000000000000000000e+00	3.086221513353943635e+01	3.069717688219964202e+01	3.112763906392019209e+01	3.716000339729633595e+01	3.896195368083306221e+01	3.422410914560163775e+01	3.963365808717576755e+01	3.424857135731644320e+01	3.891250725653495124e+01	4.232877943082355188e+01	8.678288582401908570e+03	5.036009798535715731e+01	6.795470039639687343e+01	6.228260599438951886e+02	0.000000000000000000e+00	5.449360756676971818e+01	5.618192177443315671e+01	5.760548619862676389e+01	6.087166836531483227e+01	6.437681017374987391e+01	5.909122123946748673e+01	6.294182904358788733e+01	6.189511901199155375e+01	6.343542029493413992e+01	6.787272304874511519e+01	8.963958333333333940e+03	7.454166666666667140e+01	1.021250000000000000e+02	8.593750000000000000e+02	0.000000000000000000e+00	7.812500000000000000e+01	8.166666666666667140e+01	8.408333333333332860e+01	8.458333333333332860e+01	8.979166666666667140e+01	8.395833333333332860e+01	8.625000000000000000e+01	8.954166666666667140e+01	8.795833333333332860e+01	9.341666666666667140e+01	9.249628084264759309e+03	9.872323534797618549e+01	1.362952996036031266e+02	1.095923940056104811e+03	0.000000000000000000e+00	1.017563924332302747e+02	1.071514115589001790e+02	1.105611804680398933e+02	1.082949983013518249e+02	1.152065231595834689e+02	1.088254454271991705e+02	1.095581709564121127e+02	1.171882143213417891e+02	1.124812463717325102e+02	1.189606102845882276e+02	9.535297835196182859e+03	1.229048040292856854e+02	1.704655992072062531e+02	1.332472880112209623e+03	0.000000000000000000e+00	1.253877848664605636e+02	1.326361564511337008e+02	1.370390276027464722e+02	1.320066632693703355e+02	1.406213796525002806e+02	1.336925575210650265e+02	1.328663419128242253e+02	1.448347619760168925e+02	1.370041594101317060e+02	1.445045539025097980e+02
9.800000000000000000e+01	8.367625875728188475e+03	2.490028046285453200e+01	3.557465442674227063e+01	3.937104242417196929e+02	0.000000000000000000e+00	3.133831273874064749e+01	3.085227766798442417e+01	3.269604506731160853e+01	3.813560822490271818e+01	4.019692304408414429e+01	3.516228089157367975e+01	4.027138494119730439e+01	3.468340009313548933e+01	3.960844737440704932e+01	4.282040332501039614e+01	8.657562937864095147e+03	4.990847356476059815e+01	6.893316054670447102e+01	6.345010454541932177e+02	0.000000000000000000e+00	5.548165636937032730e+01	5.698863883399221208e+01	5.911885586698913642e+01	6.206780411245135554e+01	6.572346152204207215e+01	6.049780711245350062e+01	6.407319247059865575e+01	6.302920004656774466e+01	6.457505702053686036e+01	6.897270166250520163e+01	8.947500000000000000e+03	7.491666666666667140e+01	1.022916666666666714e+02	8.752916666666666288e+02	0.000000000000000000e+00	7.962500000000000000e+01	8.312500000000000000e+01	8.554166666666667140e+01	8.600000000000000000e+01	9.125000000000000000e+01	8.583333333333332860e+01	8.787500000000000000e+01	9.137500000000000000e+01	8.954166666666667140e+01	9.512500000000000000e+01	9.237437062135904853e+03	9.992485976857274466e+01	1.356501727866288718e+02	1.116082287879140040e+03	0.000000000000000000e+00	1.037683436306296727e+02	1.092613611660077879e+02	1.119644774663442064e+02	1.099321958875486445e+02	1.167765384779579279e+02	1.111688595542131566e+02	1.116768075294013443e+02	1.197207999534322482e+02	1.145082763127964824e+02	1.212772983374947984e+02	9.527374124271811525e+03	1.249330528704788037e+02	1.690086789065910580e+02	1.356872909091613565e+03	0.000000000000000000e+00	1.279116872612593454e+02	1.353977223320155758e+02	1.383872882660217272e+02	1.338643917750972889e+02	1.423030769559158557e+02	1.365043857750929703e+02	1.354786150588026885e+02	1.480665999068644965e+02	1.394748859589262793e+02	1.474295966749895967e+02
9.900000000000000000e+01	8.344638705365048736e+03	2.733789975761424529e+01	3.704955970537150733e+01	4.006656774846350118e+02	0.000000000000000000e+00	3.171203914734470430e+01	3.217812790910514309e+01	3.308146599779941965e+01	3.863624383383255889e+01	4.115537966051293495e+01	3.566715272419014582e+01	4.064161542239578750e+01	3.585280633966718256e+01	3.990418176205817957e+01	4.359963448112174689e+01	8.637631852682523458e+03	5.166894987880712620e+01	7.092061318601909647e+01	6.446245054089841915e+02	0.000000000000000000e+00	5.618935290700568430e+01	5.838073062121923584e+01	5.981156633223304198e+01	6.306812191691628300e+01	6.680685649692313177e+01	6.156274302876173721e+01	6.469580771119788665e+01	6.448890316983359128e+01	6.549375754769575053e+01	7.000815057389421270e+01	8.930625000000000000e+03	7.600000000000000000e+01	1.047916666666666714e+02	8.885833333333333712e+02	0.000000000000000000e+00	8.066666666666667140e+01	8.458333333333332860e+01	8.654166666666667140e+01	8.750000000000000000e+01	9.245833333333332860e+01	8.745833333333332860e+01	8.875000000000000000e+01	9.312500000000000000e+01	9.108333333333332860e+01	9.641666666666667140e+01	9.223618147317476542e+03	1.003310501211928738e+02	1.386627201473142463e+02	1.132542161257682437e+03	0.000000000000000000e+00	1.051439804263276585e+02	1.107859360454474142e+02	1.132717670011003008e+02	1.119318780830837170e+02	1.181098101697435254e+02	1.133539236379049271e+02	1.128041922888021134e+02	1.217610968301664087e+02	1.166729091189709067e+02	1.228251827594391301e+02	9.516611294634951264e+03	1.246621002423857476e+02	1.725337736279618355e+02	1.376500989182031844e+03	0.000000000000000000e+00	1.296212941859886314e+02	1.369885387575615141e+02	1.400018673355339160e+02	1.363637561661674340e+02	1.437612870061537365e+02	1.392495139424765114e+02	1.368583845776042267e+02	1.503971936603328174e+02	1.422624849046084705e+02	1.492336988522116030e+02
1.000000000000000000e+02	8.315853590933438682e+03	2.580610956796670052e+01	3.992190137907866188e+01	4.054503374871342203e+02	0.000000000000000000e+00	3.207674841840416491e+01	3.199691366844545115e+01	3.363690606839752206e+01	3.890028046285454622e+01	4.263136004216056563e+01	3.608043256933532206e+01	4.153997075222523705e+01	3.643107543616810062e+01	3.993343121034865106e+01	4.367994333736086787e+01	8.614197628800051461e+03	5.200722145065001456e+01	7.308595068953933094e+01	6.542251687435671101e+02	0.000000000000000000e+00	5.705920754253541816e+01	5.899845683422272202e+01	6.075595303419876103e+01	6.390847356476061236e+01	6.835734668774694001e+01	6.241521628466766458e+01	6.585331870944595778e+01	6.546553771808405031e+01	6.636254893850765768e+01	7.077747166868043394e+01	8.912541666666666060e+03	7.820833333333332860e+01	1.062500000000000000e+02	9.030000000000000000e+02	0.000000000000000000e+00	8.204166666666667140e+01	8.600000000000000000e+01	8.787500000000000000e+01	8.891666666666667140e+01	9.408333333333332860e+01	8.875000000000000000e+01	9.016666666666667140e+01	9.450000000000000000e+01	9.279166666666667140e+01	9.787500000000000000e+01	9.210885704533280659e+03	1.044094452160166497e+02	1.394140493104606549e+02	1.151774831256432890e+03	0.000000000000000000e+00	1.070241257907979247e+02	1.130015431657772780e+02	1.149940469658012319e+02	1.139248597685727304e+02	1.198093199789197172e+02	1.150847837153323354e+02	1.144800146238873850e+02	1.235344622819159497e+02	1.192207843948256851e+02	1.249725283313195661e+02	9.509229742399893439e+03	1.306105570986999567e+02	1.725780986209213381e+02	1.400549662512865780e+03	0.000000000000000000e+00	1.320065849149291921e+02	1.400030863315545560e+02	1.421130939316024637e+02	1.389330528704788037e+02	1.455353066245060916e+02	1.414195674306646708e+02	1.387933625811081129e+02	1.525689245638318994e+02	1.456499021229846846e+02	1.520700566626391321e+02
1.010000000000000000e+02	8.289630927234824412e+03	2.980847961833540438e+01	3.572165624076139068e+01	4.137859160107581715e+02	0.000000000000000000e+00	3.255414110533937588e+01	3.331996385722371201e+01	3.475872495308747290e+01	3.952921608664750153e+01	4.295048845345913691e+01	3.816754648814531237e+01	4.208284313967799761e+01	3.732984643917340151e+01	4.045977853343459429e+01	4.359789046195898266e+01	8.592565463617413116e+03	5.461257314250103434e+01	7.142332812038068823e+01	6.658721246720457430e+02	0.000000000000000000e+00	5.819373721933635579e+01	6.043081526194519171e+01	6.206686247654373290e+01	6.491044137665709002e+01	6.928774422672957201e+01	6.431293991073931693e+01	6.687475490317233096e+01	6.670658988625336860e+01	6.718822260005063640e+01	7.138227856431282703e+01	8.895500000000000000e+03	7.941666666666667140e+01	1.071250000000000000e+02	9.179583333333333712e+02	0.000000000000000000e+00	8.383333333333332860e+01	8.754166666666667140e+01	8.937500000000000000e+01	9.029166666666667140e+01	9.562500000000000000e+01	9.045833333333332860e+01	9.166666666666667140e+01	9.608333333333332860e+01	9.391666666666667140e+01	9.916666666666667140e+01	9.198434536382586884e+03	1.042207601908323085e+02	1.428266718796193118e+02	1.170044541994620886e+03	0.000000000000000000e+00	1.094729294473303014e+02	1.146525180713881582e+02	1.166831375234562671e+02	1.156728919566762528e+02	1.219622557732704280e+02	1.166037267559273403e+02	1.164585784301610119e+02	1.254600767804132886e+02	1.206451107332827064e+02	1.269510547690205158e+02	9.501369072765175588e+03	1.290248537149979313e+02	1.785283437592386235e+02	1.422130750655908514e+03	0.000000000000000000e+00	1.351125255613272884e+02	1.417633694761096308e+02	1.439912750469125342e+02	1.410541172466858484e+02	1.482995115465408560e+02	1.427491201785213377e+02	1.412504901936553381e+02	1.548368202274932628e+02	1.473735547998987556e+02	1.547354428713743459e+02
1.020000000000000000e+02	8.269345550902207833e+03	3.239386787639274701e+01	3.718817641009545127e+01	4.201410930464918465e+02	0.000000000000000000e+00	3.298653891719177267e+01	3.439172342979642139e+01	3.516200081990625392e+01	4.067748348604427377e+01	4.351707155515258307e+01	3.811122565877008128e+01	4.312793140964652139e+01	3.784524758488564800e+01	4.085940100452352652e+01	4.490930965267003216e+01	8.574714442117770886e+03	5.486360060486303780e+01	7.328158820504772564e+01	6.766747131899126089e+02	0.000000000000000000e+00	5.913910279192921848e+01	6.161252838156487144e+01	6.297683374328646266e+01	6.623457507635546904e+01	7.048770244424295583e+01	6.505561282938504064e+01	6.800146570482326069e+01	6.771429045910949185e+01	6.824220050226176681e+01	7.293382149300168749e+01	8.880083333333333940e+03	7.733333333333332860e+01	1.093750000000000000e+02	9.332083333333333712e+02	0.000000000000000000e+00	8.529166666666667140e+01	8.883333333333332860e+01	9.079166666666667140e+01	9.179166666666667140e+01	9.745833333333332860e+01	9.200000000000000000e+01	9.287500000000000000e+01	9.758333333333332860e+01	9.562500000000000000e+01	1.009583333333333286e+02	9.185452224548896993e+03	9.980306606180361939e+01	1.454684117949522602e+02	1.189741953476754134e+03	0.000000000000000000e+00	1.114442305414041243e+02	1.160541382851017858e+02	1.186064995900468801e+02	1.173487582569778738e+02	1.244289642224237014e+02	1.189443871706149594e+02	1.177485342951767393e+02	1.274523762075571653e+02	1.230077994977382332e+02	1.289828451736649697e+02	9.490821115764460046e+03	1.222727987902739102e+02	1.815618235899045487e+02	1.446275573620174782e+03	0.000000000000000000e+00	1.375967944161415630e+02	1.432749432368702287e+02	1.464213325134271031e+02	1.429058498472890619e+02	1.513995951115140883e+02	1.458887743412299187e+02	1.426220685903534786e+02	1.573214190817810163e+02	1.503905989954764664e+02	1.570073570139966250e+02
1.030000000000000000e+02	8.244099594941842952e+03	3.237447916957307115e+01	3.925098271123546567e+01	4.266212865489120531e+02	0.000000000000000000e+00	3.338386460375859599e+01	3.456097857261379858e+01	3.548073014385335711e+01	4.189671368187100597e+01	4.477188976021874112e+01	3.757939881045822261e+01	4.415592184033459233e+01	3.869882009584154048e+01	4.153973306751422001e+01	4.596339198554456829e+01	8.553383130804255416e+03	5.570807291811986772e+01	7.458382468895106854e+01	6.874981432744559697e+02	0.000000000000000000e+00	6.021276563521263370e+01	6.244715595297356003e+01	6.386536507192667500e+01	6.765669017426884579e+01	7.199011154677603486e+01	6.526886607189577205e+01	6.920296092016729972e+01	6.899524338125411305e+01	6.937403320042378141e+01	7.419002932610561629e+01	8.862666666666666060e+03	7.904166666666667140e+01	1.099166666666666714e+02	9.483750000000000000e+02	0.000000000000000000e+00	8.704166666666667140e+01	9.033333333333332860e+01	9.225000000000000000e+01	9.341666666666667140e+01	9.920833333333332860e+01	9.295833333333332860e+01	9.425000000000000000e+01	9.929166666666667140e+01	9.720833333333332860e+01	1.024166666666666714e+02	9.171950202529076705e+03	1.023752604152134751e+02	1.452495086443822743e+02	1.209251856725544030e+03	0.000000000000000000e+00	1.138705676981207091e+02	1.182195107136930972e+02	1.206346349280733250e+02	1.191766431590644970e+02	1.264265551198906223e+02	1.206478005947708851e+02	1.192970390798327003e+02	1.295880899520792298e+02	1.250426334662428758e+02	1.306433040072277265e+02	9.481233738391489169e+03	1.257088541637602646e+02	1.805823506220978629e+02	1.470128713451088061e+03	0.000000000000000000e+00	1.406994687295747326e+02	1.461056880940528515e+02	1.490192698561466500e+02	1.449366196514623368e+02	1.536447769064479303e+02	1.483372678562084275e+02	1.443440781596654006e+02	1.598845132374918023e+02	1.528769335991524372e+02	1.588699413477887674e+02
1.040000000000000000e+02	8.219535173265858248e+03	3.161994538410429811e+01	4.117348541517078786e+01	4.364769676108701333e+02	0.000000000000000000e+00	3.314658998760781117e+01	3.629097848274513183e+01	3.585290644809762028e+01	4.213561552131185550e+01	4.602254769563039360e+01	3.875381775734474132e+01	4.503549168639894162e+01	3.959971874497544775e+01	4.404130666282637208e+01	4.697549187915512192e+01	8.532621753299596094e+03	5.566413935871881336e+01	7.560757604091872963e+01	7.005093171387684379e+02	0.000000000000000000e+00	6.082329499380390558e+01	6.404132257470590162e+01	6.469728655738214229e+01	6.846364109398926701e+01	7.342794051448186110e+01	6.660607554533903851e+01	7.062191250986613511e+01	7.021652603915438817e+01	7.177065333141318604e+01	7.552941260624422171e+01	8.845708333333333940e+03	7.970833333333332860e+01	1.100416666666666714e+02	9.645416666666666288e+02	0.000000000000000000e+00	8.850000000000000000e+01	9.179166666666667140e+01	9.354166666666667140e+01	9.479166666666667140e+01	1.008333333333333286e+02	9.445833333333332860e+01	9.620833333333332860e+01	1.008333333333333286e+02	9.950000000000000000e+01	1.040833333333333286e+02	9.158794913367071786e+03	1.037525273079478438e+02	1.444757572924146132e+02	1.228574016194564820e+03	0.000000000000000000e+00	1.161767050061961015e+02	1.195420107586274412e+02	1.223860467759512005e+02	1.211196922393440758e+02	1.282387261521847961e+02	1.223105911213276187e+02	1.217947541568005221e+02	1.314501406275122690e+02	1.272293466685868140e+02	1.326372540604224355e+02	9.471881493400809632e+03	1.277967212825623591e+02	1.789098479181625407e+02	1.492606365722463124e+03	0.000000000000000000e+00	1.438534100123922030e+02	1.472923548505881968e+02	1.512304268852357154e+02	1.474477178120214944e+02	1.556441189710362778e+02	1.501628489093219230e+02	1.473811749802677014e+02	1.620669479216912237e+02	1.549586933371736279e+02	1.611911747875115282e+02
1.050000000000000000e+02	8.194094104288138624e+03	3.283141333124049766e+01	4.186292230031463646e+01	4.435287283626431645e+02	0.000000000000000000e+00	3.340732623912712995e+01	3.559159490041623286e+01	3.616295024809846836e+01	4.365597220928374611e+01	4.628035651110437954e+01	4.022833194187689543e+01	4.477113377538510264e+01	4.048855739181716018e+01	4.585074432205404804e+01	4.783197042100913876e+01	8.511463718810737191e+03	5.701987333228691313e+01	7.607729448349064683e+01	7.115976975146548966e+02	0.000000000000000000e+00	6.166199645289690068e+01	6.437913078354145568e+01	6.547730845738257699e+01	7.011965277130853735e+01	7.418184492221885762e+01	6.817666597093844416e+01	7.113556688769254777e+01	7.155677869590857654e+01	7.346703882769368477e+01	7.681181854383790153e+01	8.828833333333333940e+03	8.120833333333332860e+01	1.102916666666666714e+02	9.796666666666666288e+02	0.000000000000000000e+00	8.991666666666667140e+01	9.316666666666667140e+01	9.479166666666667140e+01	9.658333333333332860e+01	1.020833333333333286e+02	9.612500000000000000e+01	9.750000000000000000e+01	1.026250000000000000e+02	1.010833333333333286e+02	1.057916666666666714e+02	9.146202947855930688e+03	1.053967933343797370e+02	1.445060388498426960e+02	1.247735635818678475e+03	0.000000000000000000e+00	1.181713368804364421e+02	1.219542025497918871e+02	1.241060248759507658e+02	1.230470138953581198e+02	1.299848217444477996e+02	1.240733340290615558e+02	1.238644331123074522e+02	1.336932213040914235e+02	1.286996278389729582e+02	1.347715147894954271e+02	9.463572562378529256e+03	1.295852533354261595e+02	1.787204110330187063e+02	1.515804604970689979e+03	0.000000000000000000e+00	1.464260070942062271e+02	1.507417384329171171e+02	1.534203830852348744e+02	1.495106944573828969e+02	1.578863101555622848e+02	1.520216680581231117e+02	1.502288662246149045e+02	1.647614426081828469e+02	1.563159223446126020e+02	1.637513629123241969e+02
1.060000000000000000e+02	8.171397417824188778e+03	3.589142848590275037e+01	4.299913891151410894e+01	4.510689859176998198e+02	0.000000000000000000e+00	3.362417388237658855e+01	3.583145012421684328e+01	3.667818017115200036e+01	4.406498443427570066e+01	4.714957640784157888e+01	4.164741656515258938e+01	4.527943209393397694e+01	4.065342039220615078e+01	4.743504472469718536e+01	4.869101163045294811e+01	8.491407042245427874e+03	5.892488090961803948e+01	7.677040278909038307e+01	7.235761596255165387e+02	0.000000000000000000e+00	6.252042027452162642e+01	6.533239172877509304e+01	6.638075675224266092e+01	7.101165888380451463e+01	7.547062153725411804e+01	6.967787494924296254e+01	7.224388271363365277e+01	7.247254352943640754e+01	7.532168902901526053e+01	7.813717248189314546e+01	8.811416666666666060e+03	8.195833333333332860e+01	1.105416666666666714e+02	9.960833333333333712e+02	0.000000000000000000e+00	9.141666666666667140e+01	9.483333333333332860e+01	9.608333333333332860e+01	9.795833333333332860e+01	1.037916666666666714e+02	9.770833333333332860e+01	9.920833333333332860e+01	1.042916666666666714e+02	1.032083333333333286e+02	1.075833333333333286e+02	9.131426291087904247e+03	1.049917857570486177e+02	1.443129305442429597e+02	1.268590507041150204e+03	0.000000000000000000e+00	1.203129130588117164e+02	1.243342749378915642e+02	1.257859099144239963e+02	1.249050077828621426e+02	1.321127117960792248e+02	1.257387917174236946e+02	1.261727839530330044e+02	1.361107898038969211e+02	1.310949776376513967e+02	1.370294941847735117e+02	9.451435915509144252e+03	1.280252381807638926e+02	1.780841944218192339e+02	1.541097680748966923e+03	0.000000000000000000e+00	1.492091594509567472e+02	1.538352165424498139e+02	1.554884864955146497e+02	1.518516822323909423e+02	1.604337569254917639e+02	1.537692501015140749e+02	1.531372345727326660e+02	1.679299129411271849e+02	1.589816219419694789e+02	1.664756550362137091e+02
1.070000000000000000e+02	8.145453748118477961e+03	3.225943614475752952e+01	4.731411917392529887e+01	4.570576573805485623e+02	0.000000000000000000e+00	3.400219379817643528e+01	3.662548043519903018e+01	3.796691919245105140e+01	4.428728087530475932e+01	4.654868072861076200e+01	4.317947081840051027e+01	4.602264547474148770e+01	4.224504767145166539e+01	4.785417050620482371e+01	4.906541299239056286e+01	8.470226874059238980e+03	5.746305140571210046e+01	7.901122625362931728e+01	7.343413286902742811e+02	0.000000000000000000e+00	6.348026356575488194e+01	6.643774021759951154e+01	6.794179292955885785e+01	7.199780710431903685e+01	7.581600703097204530e+01	7.127723540920025869e+01	7.338632273737074740e+01	7.406002383572582914e+01	7.611458525310240475e+01	7.919937316286194573e+01	8.795000000000000000e+03	8.266666666666667140e+01	1.107083333333333286e+02	1.011625000000000000e+03	0.000000000000000000e+00	9.295833333333332860e+01	9.625000000000000000e+01	9.791666666666667140e+01	9.970833333333332860e+01	1.050833333333333286e+02	9.937500000000000000e+01	1.007500000000000000e+02	1.058750000000000000e+02	1.043750000000000000e+02	1.093333333333333286e+02	9.119773125940761020e+03	1.078702819276212495e+02	1.424054404130373541e+02	1.288908671309725833e+03	0.000000000000000000e+00	1.224364031009117753e+02	1.260622597824004885e+02	1.278915404037744850e+02	1.274188595623476203e+02	1.343506596356946261e+02	1.274727645907997413e+02	1.281136772626292668e+02	1.376899761642741566e+02	1.326354147468975953e+02	1.394672935038047115e+02	9.444546251881522039e+03	1.330738971885758133e+02	1.741025474927413654e+02	1.566192342619451438e+03	0.000000000000000000e+00	1.519144728684902361e+02	1.558745195648009769e+02	1.578664141408822843e+02	1.551293857913618979e+02	1.636179859380558810e+02	1.555705291815994826e+02	1.554773545252585052e+02	1.695049523285483417e+02	1.608958294937951905e+02	1.696012536742761085e+02
1.080000000000000000e+02	8.120215641208374109e+03	3.555029864553492303e+01	4.455595689436417217e+01	4.668927343380503316e+02	0.000000000000000000e+00	3.472602902371447442e+01	3.709162150731088303e+01	4.012106026024093808e+01	4.551380731212074693e+01	4.740346929061463044e+01	4.399591278706471087e+01	4.640715797170922485e+01	4.348234914457427891e+01	4.845316280962850186e+01	5.021544024669316997e+01	8.449066153937519630e+03	5.973348265610079721e+01	7.784047844718207898e+01	7.469672005023585371e+02	0.000000000000000000e+00	6.457134784519057291e+01	6.746247742032210226e+01	6.997719679678712623e+01	7.329857032272704487e+01	7.697256797864065447e+01	7.245628972686569114e+01	7.416191231918794813e+01	7.542867457228713590e+01	7.733074807148091168e+01	8.056605345667992424e+01	8.777916666666666060e+03	8.391666666666667140e+01	1.111250000000000000e+02	1.027041666666666742e+03	0.000000000000000000e+00	9.441666666666667140e+01	9.783333333333332860e+01	9.983333333333332860e+01	1.010833333333333286e+02	1.065416666666666714e+02	1.009166666666666714e+02	1.019166666666666714e+02	1.073750000000000000e+02	1.062083333333333286e+02	1.109166666666666714e+02	9.106767179395812491e+03	1.080998506772325527e+02	1.444095215528179210e+02	1.307116132830974948e+03	0.000000000000000000e+00	1.242619854881427699e+02	1.282041892463445549e+02	1.296894698698795310e+02	1.288680963439396123e+02	1.361107653546926883e+02	1.293770436064676517e+02	1.296714210141453805e+02	1.393213254277128499e+02	1.350859185951857455e+02	1.412672798766534186e+02	9.435617692124957102e+03	1.322830346877984198e+02	1.776940431056358420e+02	1.587190598995283153e+03	0.000000000000000000e+00	1.541073043096188826e+02	1.585750451593557671e+02	1.595456064064257191e+02	1.566528593545459103e+02	1.656798640427187195e+02	1.578374205462686177e+02	1.574261753616241322e+02	1.712676508554257282e+02	1.639635038570381482e+02	1.716178930866401799e+02
1.090000000000000000e+02	8.095853694176422323e+03	3.589884606840183778e+01	4.751027787765404753e+01	4.739796526990801340e+02	0.000000000000000000e+00	3.543273859023006622e+01	3.743467253342402046e+01	4.030948575380584487e+01	4.648540925584534023e+01	4.809883348391743851e+01	4.481103124237551327e+01	4.723862627522705537e+01	4.410317573048487816e+01	4.968175379899362554e+01	5.092160846342515157e+01	8.428156013754878586e+03	6.013692303420091889e+01	8.015097227216035947e+01	7.581773263495400670e+02	0.000000000000000000e+00	6.567470262844837237e+01	6.840483626671201023e+01	7.080057621023625813e+01	7.445103796125600581e+01	7.802858340862538000e+01	7.369718228785441738e+01	7.532764647094685984e+01	7.640575453190911048e+01	7.882004356616347707e+01	8.183580423171257223e+01	8.760458333333333940e+03	8.437500000000000000e+01	1.127916666666666714e+02	1.042375000000000000e+03	0.000000000000000000e+00	9.591666666666667140e+01	9.937500000000000000e+01	1.012916666666666714e+02	1.024166666666666714e+02	1.079583333333333286e+02	1.025833333333333286e+02	1.034166666666666714e+02	1.087083333333333286e+02	1.079583333333333286e+02	1.127500000000000000e+02	9.092760652911789293e+03	1.086130769657990811e+02	1.454323610611729691e+02	1.326572673650459819e+03	0.000000000000000000e+00	1.261586307048849704e+02	1.303451637332879898e+02	1.317827571230970989e+02	1.303822953720773512e+02	1.378880832580412630e+02	1.314694843788122398e+02	1.315056868623864830e+02	1.410109121347575467e+02	1.370966231005031659e+02	1.436641957682874136e+02	9.425062972490246466e+03	1.328511539315981622e+02	1.780730554556793095e+02	1.610770347300919866e+03	0.000000000000000000e+00	1.564005947431032837e+02	1.613153274665759795e+02	1.622738475795275122e+02	1.583479240774880168e+02	1.678178331827492116e+02	1.603556354242911368e+02	1.595947070581062803e+02	1.733134909361817790e+02	1.662349128676730174e+02	1.745783915365748555e+02
1.100000000000000000e+02	8.071803647620739866e+03	3.671486253952441814e+01	4.574539168484999152e+01	4.836466098181243751e+02	0.000000000000000000e+00	3.688106895726770773e+01	3.821972326006566334e+01	4.070756586764995433e+01	4.786663957040753559e+01	4.891994567859544674e+01	4.536038297624664750e+01	4.854829514614808517e+01	4.466481366446636514e+01	5.098485044089230911e+01	5.155962327969839265e+01	8.407547657143702963e+03	6.037826460309554477e+01	7.993519584242500287e+01	7.710941382423955019e+02	0.000000000000000000e+00	6.727386781196719312e+01	6.946402829669949597e+01	7.181211626715831642e+01	7.605831978520376424e+01	7.923080617263106262e+01	7.470102482145665590e+01	7.689914757307404614e+01	7.745740683223317546e+01	8.032575855377949381e+01	8.290481163984919988e+01	8.743291666666666060e+03	8.404166666666667140e+01	1.141250000000000000e+02	1.058541666666666742e+03	0.000000000000000000e+00	9.766666666666667140e+01	1.007083333333333286e+02	1.029166666666666714e+02	1.042500000000000000e+02	1.095416666666666714e+02	1.040416666666666714e+02	1.052500000000000000e+02	1.102500000000000000e+02	1.096666666666666714e+02	1.142500000000000000e+02	9.079035676189629157e+03	1.077050687302377980e+02	1.483148041575749971e+02	1.345989195090937983e+03	0.000000000000000000e+00	1.280594655213661497e+02	1.319526383699671612e+02	1.340212170661750406e+02	1.324416802147962358e+02	1.398525271607022944e+02	1.333823085118766869e+02	1.336008524269259681e+02	1.430425931677668245e+02	1.390075747795538632e+02	1.455951883601508143e+02	9.414779685712592254e+03	1.313684707938089105e+02	1.825046083151499943e+02	1.633436723515208996e+03	0.000000000000000000e+00	1.584522643760656422e+02	1.631969434066010081e+02	1.651257674656833956e+02	1.606333604295924715e+02	1.701633876547379032e+02	1.627229503570866882e+02	1.619517048538519077e+02	1.758351863355336491e+02	1.683484828924410408e+02	1.769403767203016002e+02
1.110000000000000000e+02	8.048343074927567613e+03	3.757353567090594737e+01	4.596213533094670822e+01	4.937157600852676751e+02	0.000000000000000000e+00	3.807940668381739613e+01	3.964633933762533502e+01	4.160133645061393537e+01	4.889635246385398659e+01	5.052098065442827846e+01	4.564678817198704053e+01	4.992345889153492777e+01	4.584198369068198531e+01	5.199937485788994707e+01	5.218143269089417657e+01	8.387129870797116382e+03	6.180760116878630583e+01	7.975190099880668981e+01	7.841078800426338375e+02	0.000000000000000000e+00	6.847720334190870517e+01	7.073983633547933891e+01	7.315483489197363554e+01	7.753150956526033610e+01	8.071882366054747138e+01	7.576089408599352737e+01	7.835756277910080314e+01	7.875432517867432125e+01	8.185385409561163783e+01	8.406988301211374903e+01	8.725916666666666060e+03	8.604166666666667140e+01	1.135416666666666714e+02	1.074500000000000000e+03	0.000000000000000000e+00	9.887500000000000000e+01	1.018333333333333286e+02	1.047083333333333286e+02	1.061666666666666714e+02	1.109166666666666714e+02	1.058750000000000000e+02	1.067916666666666714e+02	1.116666666666666714e+02	1.117083333333333286e+02	1.159583333333333286e+02	9.064703462536215739e+03	1.102757321645470370e+02	1.473314323345266530e+02	1.364892119957366049e+03	0.000000000000000000e+00	1.292727966580912948e+02	1.329268303311873183e+02	1.362618317746930359e+02	1.348018237680730067e+02	1.411145096727858572e+02	1.359891059140064726e+02	1.352257705542325539e+02	1.445790081546590216e+02	1.415628125710550194e+02	1.478467836545528939e+02	9.403490258405763598e+03	1.345097976624273883e+02	1.811211980023866204e+02	1.655284239914732325e+03	0.000000000000000000e+00	1.596705933161825897e+02	1.640203273290413222e+02	1.678153302160527289e+02	1.634369808694793562e+02	1.713123526789050572e+02	1.661032118280129453e+02	1.636598744417984221e+02	1.774913496426513575e+02	1.714172918087767243e+02	1.797352339757724735e+02
1.120000000000000000e+02	8.020229656540061114e+03	3.596579528660238623e+01	4.576018821042924856e+01	5.032492282862676802e+02	0.000000000000000000e+00	3.889226918842737035e+01	4.086808338213124614e+01	4.248241195470158260e+01	4.922183108060380619e+01	5.140526407195864778e+01	4.674412932985218561e+01	5.079558057598089960e+01	4.732101200195226909e+01	5.304724081968092264e+01	5.263891246934964840e+01	8.364218994936698437e+03	6.114956430996785741e+01	7.983842743854796709e+01	7.973954474764672113e+02	0.000000000000000000e+00	6.955030126088034592e+01	7.249654169106563018e+01	7.434537264401745915e+01	7.831924887363524590e+01	8.197346536931266314e+01	7.720539799825942850e+01	7.962695695465711765e+01	8.057717266764279884e+01	8.302362040984046132e+01	8.536112290134148850e+01	8.708208333333333940e+03	8.633333333333332860e+01	1.139166666666666714e+02	1.091541666666666742e+03	0.000000000000000000e+00	1.002083333333333286e+02	1.041250000000000000e+02	1.062083333333333286e+02	1.074166666666666714e+02	1.125416666666666714e+02	1.076666666666666714e+02	1.084583333333333286e+02	1.138333333333333286e+02	1.130000000000000000e+02	1.180833333333333286e+02	9.052197671729969443e+03	1.115171023566987998e+02	1.479949058947853757e+02	1.385687885856866160e+03	0.000000000000000000e+00	1.308663654057862971e+02	1.357534583089343698e+02	1.380712940226491980e+02	1.365140844596980969e+02	1.431098679640206797e+02	1.381279353350739143e+02	1.372897097120095395e+02	1.470894939990238584e+02	1.429763795901595245e+02	1.508055437653251829e+02	9.396187010126606765e+03	1.367008713800642568e+02	1.820731451229040943e+02	1.679834105047065805e+03	0.000000000000000000e+00	1.615243974782392797e+02	1.673819166178687396e+02	1.699342547119650817e+02	1.656115022527295366e+02	1.736780692613747021e+02	1.685892040034811430e+02	1.661210860906857647e+02	1.803456546647144023e+02	1.729527591803190774e+02	1.835277541973169946e+02
1.130000000000000000e+02	7.996177042198686649e+03	3.644978661321856350e+01	4.534580943013166632e+01	5.114102963936618380e+02	0.000000000000000000e+00	3.954060546035336188e+01	4.292747006209892646e+01	4.260462333493497056e+01	4.979787890044692489e+01	5.169770784439296563e+01	4.823203406396524429e+01	5.206167068898233197e+01	4.796235617573461241e+01	5.333419027341795271e+01	5.267515389752362864e+01	8.343713521099343779e+03	6.118322663994261745e+01	8.002707138173249746e+01	8.097676481968309190e+02	0.000000000000000000e+00	7.062446939684335234e+01	7.442206836438279538e+01	7.515647833413414958e+01	7.941977278355679459e+01	8.274468725552981141e+01	7.884518369864929355e+01	8.123916867782449458e+01	8.173117808786730620e+01	8.422959513670897991e+01	8.606674361542847862e+01	8.691250000000000000e+03	8.591666666666667140e+01	1.147083333333333286e+02	1.108125000000000000e+03	0.000000000000000000e+00	1.017083333333333286e+02	1.059166666666666714e+02	1.077083333333333286e+02	1.090416666666666714e+02	1.137916666666666714e+02	1.094583333333333286e+02	1.104166666666666714e+02	1.155000000000000000e+02	1.151250000000000000e+02	1.194583333333333286e+02	9.038786478900656221e+03	1.106501066933907254e+02	1.493895952849341597e+02	1.406482351803168967e+03	0.000000000000000000e+00	1.327921972698233049e+02	1.374112649689505474e+02	1.402601883325324934e+02	1.386635605497765482e+02	1.448386460778035314e+02	1.400714829680173636e+02	1.395941646555088482e+02	1.492688219121326938e+02	1.460204048632910201e+02	1.528499230512381928e+02	9.386322957801314260e+03	1.353835467201147935e+02	1.840708572365350051e+02	1.704839703606338162e+03	0.000000000000000000e+00	1.638760612063132953e+02	1.689058632712344092e+02	1.728120433317316724e+02	1.682854544328864108e+02	1.758856254889403772e+02	1.706846326027014129e+02	1.687716626443510108e+02	1.830376438242653876e+02	1.769158097265820402e+02	1.862415127691430143e+02
1.140000000000000000e+02	7.970470325473517732e+03	3.519914507274656046e+01	4.626879662019446471e+01	5.171318216480473211e+02	0.000000000000000000e+00	4.060909192487912378e+01	4.253465119361761992e+01	4.293591324484214056e+01	5.056690039849270590e+01	5.273854686194717800e+01	4.902772377745549903e+01	5.253477132109593839e+01	4.922309187935631769e+01	5.343032417597900974e+01	5.290169672504454468e+01	8.322839329403426746e+03	5.995373920303994453e+01	8.073856497676389665e+01	8.210034108240236037e+02	0.000000000000000000e+00	7.182537929577290470e+01	7.495482559680880286e+01	7.623878995575441309e+01	8.057511686591301725e+01	8.411927343097359255e+01	8.028469522206108877e+01	8.224655232721462994e+01	8.321571260634482314e+01	8.511099542132284057e+01	8.711751502918893664e+01	8.675208333333333940e+03	8.470833333333332860e+01	1.152083333333333286e+02	1.124875000000000000e+03	0.000000000000000000e+00	1.030416666666666714e+02	1.073750000000000000e+02	1.095416666666666714e+02	1.105833333333333286e+02	1.155000000000000000e+02	1.115416666666666714e+02	1.119583333333333286e+02	1.172083333333333286e+02	1.167916666666666714e+02	1.213333333333333286e+02	9.027577337263241134e+03	1.094629274636267127e+02	1.496781016899027463e+02	1.428746589175976396e+03	0.000000000000000000e+00	1.342579540375604381e+02	1.397951744031911971e+02	1.428445433775789297e+02	1.405915498007536257e+02	1.468807265690264217e+02	1.427986381112722540e+02	1.416701143394520273e+02	1.512009540603218340e+02	1.484723379120105164e+02	1.555491516374777348e+02	9.379946341193150147e+03	1.342175215939200825e+02	1.841478700464721783e+02	1.732618178351952793e+03	0.000000000000000000e+00	1.654742414084542190e+02	1.722153488063823943e+02	1.761474200884912023e+02	1.705997662681739371e+02	1.782614531380528149e+02	1.740556095558778509e+02	1.713818953455707117e+02	1.851935747873103537e+02	1.801530091573543473e+02	1.897649699416220983e+02
1.150000000000000000e+02	7.944320553724061028e+03	3.442640361541057814e+01	4.620490385409659950e+01	5.264327254343202185e+02	0.000000000000000000e+00	4.184174128702494500e+01	4.230788960916648023e+01	4.435846022644776099e+01	5.065338225986356235e+01	5.456579121028738655e+01	5.015021419797623992e+01	5.369537723951198416e+01	4.989591146619056872e+01	5.446060634516827292e+01	5.329216211035210904e+01	8.301201943528696575e+03	5.960903514103862477e+01	8.012328526038163545e+01	8.347580293838267380e+02	0.000000000000000000e+00	7.348337064351247250e+01	7.579977813791657582e+01	7.774173011322388049e+01	8.136835779659844547e+01	8.572039560514369327e+01	8.167927376565478426e+01	8.368102195308932778e+01	8.461462239976194155e+01	8.673030317258414357e+01	8.833358105517605452e+01	8.658083333333333940e+03	8.479166666666667140e+01	1.140416666666666714e+02	1.143083333333333258e+03	0.000000000000000000e+00	1.051250000000000000e+02	1.092916666666666714e+02	1.111250000000000000e+02	1.120833333333333286e+02	1.168750000000000000e+02	1.132083333333333286e+02	1.136666666666666714e+02	1.193333333333333286e+02	1.190000000000000000e+02	1.233750000000000000e+02	9.014964723137971305e+03	1.099742981922947251e+02	1.479600480729517074e+02	1.451408637282839663e+03	0.000000000000000000e+00	1.367666293564875275e+02	1.427835551954167670e+02	1.445082698867761337e+02	1.427983088700682117e+02	1.480296043948563067e+02	1.447373929010118729e+02	1.436523113802440150e+02	1.540520442669047156e+02	1.512696968274158564e+02	1.584164189448239313e+02	9.371846112942606851e+03	1.351569297179227647e+02	1.818784294792367291e+02	1.759733941232346297e+03	0.000000000000000000e+00	1.684082587129750550e+02	1.762754437241668484e+02	1.778915397735522390e+02	1.735132844068031091e+02	1.791842087897126135e+02	1.762664524686904315e+02	1.736379560938213444e+02	1.887707552004760885e+02	1.835393936548317129e+02	1.934578378896478910e+02
1.160000000000000000e+02	7.920719267692566063e+03	3.604008895284293601e+01	4.485770860643511071e+01	5.342439716307276285e+02	0.000000000000000000e+00	4.190485503061229622e+01	4.329967996136700492e+01	4.586653212414321956e+01	5.201410093335748286e+01	5.506409388317575804e+01	5.078024993339928983e+01	5.427658331966708971e+01	5.013667354329749060e+01	5.507872011617608621e+01	5.440569553469372011e+01	8.280859633846283032e+03	6.024921114308813230e+01	8.017885430321754825e+01	8.466428191486971855e+02	0.000000000000000000e+00	7.424409418197281241e+01	7.714983998068350957e+01	7.928743272873828118e+01	8.294455046667874853e+01	8.671954694158787902e+01	8.286929163336631632e+01	8.463829165983354130e+01	8.538083677164874530e+01	8.772686005808805021e+01	8.997368110068019575e+01	8.641000000000000000e+03	8.445833333333332860e+01	1.155000000000000000e+02	1.159041666666666742e+03	0.000000000000000000e+00	1.065833333333333286e+02	1.110000000000000000e+02	1.127083333333333286e+02	1.138750000000000000e+02	1.183750000000000000e+02	1.149583333333333286e+02	1.150000000000000000e+02	1.206250000000000000e+02	1.203750000000000000e+02	1.255416666666666714e+02	9.001140366153716968e+03	1.086674555235785249e+02	1.508211456967824518e+02	1.471440514184636413e+03	0.000000000000000000e+00	1.389225724846938306e+02	1.448501600193164904e+02	1.461292339379283760e+02	1.448054495333212515e+02	1.500304530584121210e+02	1.470473750333003409e+02	1.453617083401664445e+02	1.558691632283512547e+02	1.530231399419119498e+02	1.611096522326531613e+02	9.361280732307433937e+03	1.328765777138237354e+02	1.861422913935649035e+02	1.783839361702605856e+03	0.000000000000000000e+00	1.712618116360543468e+02	1.787003200386329809e+02	1.795501345425234376e+02	1.757358990666425029e+02	1.816859061168242420e+02	1.791364167332673674e+02	1.757234166803329174e+02	1.911133264567025094e+02	1.856712798838238996e+02	1.966776377986396369e+02
1.170000000000000000e+02	7.896432267964451967e+03	3.484276588647981043e+01	4.869512198989292528e+01	5.410058821229243904e+02	0.000000000000000000e+00	4.254062829417787839e+01	4.372408593663494969e+01	4.583353708261908821e+01	5.251396856923744849e+01	5.628828984978304106e+01	5.040389654993357738e+01	5.523010527183843976e+01	5.028481106449866900e+01	5.646852747817175100e+01	5.619327572173419583e+01	8.260091133982225074e+03	5.973388294323990522e+01	8.207672766161311984e+01	8.585862743947955096e+02	0.000000000000000000e+00	7.556198081375561060e+01	7.821620963498413914e+01	7.991676854130955121e+01	8.398615095128539565e+01	8.816497825822486334e+01	8.368111494163345299e+01	8.586505263591922699e+01	8.624657219891599880e+01	8.950509707241920410e+01	9.167997119420043362e+01	8.623750000000000000e+03	8.462500000000000000e+01	1.154583333333333286e+02	1.176166666666666742e+03	0.000000000000000000e+00	1.085833333333333286e+02	1.127083333333333286e+02	1.140000000000000000e+02	1.154583333333333286e+02	1.200416666666666714e+02	1.169583333333333286e+02	1.165000000000000000e+02	1.222083333333333286e+02	1.225416666666666714e+02	1.271666666666666714e+02	8.987408866017774926e+03	1.095161170567600948e+02	1.488399390050535374e+02	1.493747058938537975e+03	0.000000000000000000e+00	1.416046858529110466e+02	1.472004570316825038e+02	1.480832314586904488e+02	1.469305157153812615e+02	1.519183550751084795e+02	1.502355517250331900e+02	1.471349473640807730e+02	1.581700944677506584e+02	1.555782362609141387e+02	1.626533621391329234e+02	9.351067732035548033e+03	1.344072341135201896e+02	1.822215446767737319e+02	1.811327451210408981e+03	0.000000000000000000e+00	1.746260383724887788e+02	1.816925807300316933e+02	1.821664629173808976e+02	1.784026980974292087e+02	1.837950434835503017e+02	1.835127701167330656e+02	1.777698947281615460e+02	1.941318556021680024e+02	1.886148058551615918e+02	1.981400576115991612e+02
1.180000000000000000e+02	7.872622267706501589e+03	3.273014652390373413e+01	4.814023925188161002e+01	5.506416118860931874e+02	0.000000000000000000e+00	4.235386189884894748e+01	4.521621530853799698e+01	4.673272082799522309e+01	5.423372175261108907e+01	5.703781174188181069e+01	5.144574742933400557e+01	5.738819208902256008e+01	5.026356577097826062e+01	5.722628305481963196e+01	5.660733885283001143e+01	8.239727800519916855e+03	5.853173992861853492e+01	8.117428629260746220e+01	8.726333059430465937e+02	0.000000000000000000e+00	7.617693094942447374e+01	7.979560765426899138e+01	8.119969374733094014e+01	8.570019420963888024e+01	8.935223920427424105e+01	8.534787371466700279e+01	8.804826271117794079e+01	8.727761621882245890e+01	9.090480819407648028e+01	9.276200275974832721e+01	8.606833333333333940e+03	8.433333333333332860e+01	1.142083333333333286e+02	1.194625000000000000e+03	0.000000000000000000e+00	1.100000000000000000e+02	1.143750000000000000e+02	1.156666666666666714e+02	1.171666666666666714e+02	1.216666666666666714e+02	1.192500000000000000e+02	1.187083333333333286e+02	1.242916666666666714e+02	1.245833333333333286e+02	1.289166666666666572e+02	8.973938866146751025e+03	1.101349267380481223e+02	1.472423803740591950e+02	1.516616694056953293e+03	0.000000000000000000e+00	1.438230690505755263e+02	1.489543923457310086e+02	1.501336395860024027e+02	1.486331391236944626e+02	1.539810941290591018e+02	1.531521262853329972e+02	1.493684039554887022e+02	1.613057171145108839e+02	1.582618584725901769e+02	1.650713305735849872e+02	9.341044398960166291e+03	1.359365201427629302e+02	1.802764274147850472e+02	1.838608388113906813e+03	0.000000000000000000e+00	1.776461381011510525e+02	1.835337846914620172e+02	1.846006125053381197e+02	1.800996115807222395e+02	1.862955215914515179e+02	1.870542525706659944e+02	1.800284745776440900e+02	1.983197675623550822e+02	1.919403836118470394e+02	2.012259944805032887e+02
1.190000000000000000e+02	7.848554940304222328e+03	3.243777852126495276e+01	4.823653640144020471e+01	5.593543081025252377e+02	0.000000000000000000e+00	4.337511343022045196e+01	4.633440204005569285e+01	4.746454880484390060e+01	5.543073962543452637e+01	5.700100449516268952e+01	5.112710592853142089e+01	5.921677832477642056e+01	5.066350319533809454e+01	5.816530826049759639e+01	5.863618558068736775e+01	8.219777470152112073e+03	5.776055592729913712e+01	8.134743486738676665e+01	8.854063207179292476e+02	0.000000000000000000e+00	7.781255671511021887e+01	8.085470102002784643e+01	8.237810773575529311e+01	8.713203647938392749e+01	9.027133558091468046e+01	8.575105296426571044e+01	8.969172249572154954e+01	8.839425159766904017e+01	9.235348746358212679e+01	9.479725945701035528e+01	8.591000000000000000e+03	8.308333333333332860e+01	1.144583333333333286e+02	1.211458333333333258e+03	0.000000000000000000e+00	1.122500000000000000e+02	1.153750000000000000e+02	1.172916666666666714e+02	1.188333333333333286e+02	1.235416666666666714e+02	1.203750000000000000e+02	1.201666666666666714e+02	1.261250000000000000e+02	1.265416666666666714e+02	1.309583333333333428e+02	8.962222529847887927e+03	1.084061107393675201e+02	1.475692317992798905e+02	1.537510345948737267e+03	0.000000000000000000e+00	1.466874432848897811e+02	1.498952989799721536e+02	1.522052255975780497e+02	1.505346301872827439e+02	1.568119977524186766e+02	1.549989470357342896e+02	1.506416108376118075e+02	1.638557484023309598e+02	1.607298458697512160e+02	1.671194072096563445e+02	9.333445059695777672e+03	1.337288881454016973e+02	1.806801302652264667e+02	1.863562358564141277e+03	0.000000000000000000e+00	1.811248865697795623e+02	1.844155979599443071e+02	1.871187845284894422e+02	1.822359270412321166e+02	1.900823288381706675e+02	1.896228940714685791e+02	1.811165550085569294e+02	2.015864968046619197e+02	1.949180250728357464e+02	2.032804810859793179e+02
1.200000000000000000e+02	7.824941228802991645e+03	3.467474906305617566e+01	4.875961609591769275e+01	5.676094589815305653e+02	0.000000000000000000e+00	4.340212181773070199e+01	4.710081064605623169e+01	4.807632376130969476e+01	5.675976637017176785e+01	5.872956190668416809e+01	5.156609109195987628e+01	6.009954538486934439e+01	5.177262537675218823e+01	5.868380728516655154e+01	5.978624710451295243e+01	8.199074781068162338e+03	5.985820786486142708e+01	8.125480804795884637e+01	8.978047294907653395e+02	0.000000000000000000e+00	7.861772757553201529e+01	8.198790532302811584e+01	8.343399521398818308e+01	8.875488318508588748e+01	9.194811428667541975e+01	8.688721221264660244e+01	9.107060602576800079e+01	8.961547935504276552e+01	9.344607030924994717e+01	9.622645688558981192e+01	8.573208333333333940e+03	8.504166666666667140e+01	1.137500000000000000e+02	1.228000000000000000e+03	0.000000000000000000e+00	1.138333333333333286e+02	1.168750000000000000e+02	1.187916666666666714e+02	1.207500000000000000e+02	1.251666666666666714e+02	1.222083333333333286e+02	1.220416666666666714e+02	1.274583333333333286e+02	1.282083333333333428e+02	1.326666666666666572e+02	8.947341885598505542e+03	1.102251254684719157e+02	1.462451919520411536e+02	1.558195270509234660e+03	0.000000000000000000e+00	1.490489390911346277e+02	1.517620946769718842e+02	1.541493381193451455e+02	1.527451168149141267e+02	1.583852190466579373e+02	1.575294544540200548e+02	1.530127273075653420e+02	1.653011873116238917e+02	1.629705963574167527e+02	1.691068764477435025e+02	9.321475437863677143e+03	1.354085842702771743e+02	1.787403839040823073e+02	1.888390541018469321e+03	0.000000000000000000e+00	1.842645448489359410e+02	1.866491893539437683e+02	1.895070095720236623e+02	1.847402336298282250e+02	1.916037714266491889e+02	1.928505755747067951e+02	1.839837879484639984e+02	2.031440412899144690e+02	1.977328593815001341e+02	2.055470862288203762e+02
1.210000000000000000e+02	7.804162602229278491e+03	3.927202988774532599e+01	4.725919142885777546e+01	5.753202127179333729e+02	0.000000000000000000e+00	4.478385768985455684e+01	4.746334281862000637e+01	4.903439055508353306e+01	5.802966053482765574e+01	5.948210113853758685e+01	5.187635688112979437e+01	6.067530882622835264e+01	5.232092010602666221e+01	5.958824784501631200e+01	6.089588351281582845e+01	8.179518801114639245e+03	6.330268161053932374e+01	8.035876238109554492e+01	9.098267730256333152e+02	0.000000000000000000e+00	7.991276217826060702e+01	8.289833807597666748e+01	8.476719527754175942e+01	9.009816360074717068e+01	9.324105056926879342e+01	8.802151177389822578e+01	9.221265441311417987e+01	9.078546005301333821e+01	9.464829058917482030e+01	9.765627508974124282e+01	8.554875000000000000e+03	8.733333333333332860e+01	1.134583333333333286e+02	1.244333333333333258e+03	0.000000000000000000e+00	1.150416666666666714e+02	1.183333333333333286e+02	1.205000000000000000e+02	1.221666666666666714e+02	1.270000000000000000e+02	1.241666666666666714e+02	1.237500000000000000e+02	1.292500000000000000e+02	1.297083333333333428e+02	1.344166666666666572e+02	8.930231198885361664e+03	1.113639850561273335e+02	1.465579042855711123e+02	1.578839893641033086e+03	0.000000000000000000e+00	1.501705711550727358e+02	1.537683285906899755e+02	1.562328047224582406e+02	1.542351697325861721e+02	1.607589494307312066e+02	1.603118215594351170e+02	1.552873455868858343e+02	1.677145399469866618e+02	1.647683760774918653e+02	1.711770582435920574e+02	9.305587397770721509e+03	1.353946367789213241e+02	1.796574752378088817e+02	1.913346453948733142e+03	0.000000000000000000e+00	1.852994756434787860e+02	1.892033238480466366e+02	1.919656094449164812e+02	1.863036727985056871e+02	1.945178988614624132e+02	1.964569764522035484e+02	1.868246911737716403e+02	2.061790798939733236e+02	1.998284188216503594e+02	2.079374498205174859e+02
1.220000000000000000e+02	7.782947693839164458e+03	3.533225109365930194e+01	5.126776479884258464e+01	5.831222642376621934e+02	0.000000000000000000e+00	4.485901228105990413e+01	4.827369504560743962e+01	5.031783113400283014e+01	5.837841691561609991e+01	5.965723169459570840e+01	5.258923296055938579e+01	6.133091026886823727e+01	5.377056508133921398e+01	6.016495703501803405e+01	6.152381332118183366e+01	8.160703013586249654e+03	6.099945888016299023e+01	8.263388239942129587e+01	9.219986321188310967e+02	0.000000000000000000e+00	8.088783947386329487e+01	8.440768085613706262e+01	8.615891556700141507e+01	9.102254179114137855e+01	9.439111584729785420e+01	8.885711648027970000e+01	9.339462180110078293e+01	9.219778254066960699e+01	9.570747851750901702e+01	9.884523999392425253e+01	8.538458333333333940e+03	8.666666666666667140e+01	1.140000000000000000e+02	1.260875000000000000e+03	0.000000000000000000e+00	1.169166666666666714e+02	1.205416666666666714e+02	1.220000000000000000e+02	1.236666666666666714e+02	1.291250000000000000e+02	1.251250000000000000e+02	1.254583333333333286e+02	1.306250000000000000e+02	1.312500000000000000e+02	1.361666666666666572e+02	8.916213653080418226e+03	1.123338744531703526e+02	1.453661176005787183e+02	1.599751367881168790e+03	0.000000000000000000e+00	1.529454938594700479e+02	1.566756524771962802e+02	1.578410844329985707e+02	1.563107915421919643e+02	1.638588841527021600e+02	1.613928835197203000e+02	1.575220448655658743e+02	1.690522174593303930e+02	1.667925214824909972e+02	1.734880933394090619e+02	9.293968972827504331e+03	1.380010822396740480e+02	1.767322352011574083e+02	1.938627735762337807e+03	0.000000000000000000e+00	1.889743210522734387e+02	1.928096382877259032e+02	1.936821688659971699e+02	1.889549164177172429e+02	1.985927683054042916e+02	1.976607670394406000e+02	1.895857563977984341e+02	2.074794349186607860e+02	2.023350429649819660e+02	2.108095200121514949e+02
1.230000000000000000e+02	7.762374873155624300e+03	3.395417354346179906e+01	5.137114822931322067e+01	5.958790567349225284e+02	0.000000000000000000e+00	4.660887861958659073e+01	4.973145866745210242e+01	5.096686855055573062e+01	5.996460617792251924e+01	6.004804700932778871e+01	5.319480704875066124e+01	6.277290061731572735e+01	5.522590466685818456e+01	6.172527687001434060e+01	6.277933017248045644e+01	8.142187436577812150e+03	5.983125343839756738e+01	8.281057411465661744e+01	9.369603617007946923e+02	0.000000000000000000e+00	8.255443930979329537e+01	8.613656266705939402e+01	8.717093427527785821e+01	9.269063642229460243e+01	9.541985683799723006e+01	9.003490352437532351e+01	9.515728364199119937e+01	9.377961900009576368e+01	9.740430510167384170e+01	1.001813317529068996e+02	8.522000000000000000e+03	8.570833333333332860e+01	1.142500000000000000e+02	1.278041666666666742e+03	0.000000000000000000e+00	1.185000000000000000e+02	1.225416666666666714e+02	1.233750000000000000e+02	1.254166666666666714e+02	1.307916666666666572e+02	1.268750000000000000e+02	1.275416666666666714e+02	1.323333333333333428e+02	1.330833333333333428e+02	1.375833333333333428e+02	8.901812563422186940e+03	1.115854132282690898e+02	1.456894258853433826e+02	1.619122971632538793e+03	0.000000000000000000e+00	1.544455606902067188e+02	1.589467706662739488e+02	1.595790657247221418e+02	1.581426969110387404e+02	1.661634764953360843e+02	1.637150964756246765e+02	1.599260496913421434e+02	1.708870476665709361e+02	1.687623615649928297e+02	1.749853349137598002e+02	9.281625126844375700e+03	1.374624931232048652e+02	1.771288517706867651e+02	1.960204276598411070e+03	0.000000000000000000e+00	1.903911213804134093e+02	1.953518746658812404e+02	1.957831314494442836e+02	1.908687271554108236e+02	2.015352863240055399e+02	2.005551929512493530e+02	1.923104327160176013e+02	2.094407619998085011e+02	2.044413897966523450e+02	2.123873364941862292e+02
1.240000000000000000e+02	7.742240810949520892e+03	3.616603970024394243e+01	5.011238040719586451e+01	6.061358512521458124e+02	0.000000000000000000e+00	4.778941055745795552e+01	5.029846994269843208e+01	5.183263534308893838e+01	6.076288569773137738e+01	6.196191512231838772e+01	5.431338820303804482e+01	6.340922661410665739e+01	5.691788821117413022e+01	6.283588636505722036e+01	6.425078269282759891e+01	8.124453738808093476e+03	6.039551985012197122e+01	8.172285687026459300e+01	9.507554256260729062e+02	0.000000000000000000e+00	8.395720527872897776e+01	8.710756830468255885e+01	8.852048433821113349e+01	9.417310951553236009e+01	9.698095756115918675e+01	9.157336076818569381e+01	9.607961330705333580e+01	9.564644410558706511e+01	9.887627651586194588e+01	1.019587246797471209e+02	8.506666666666666060e+03	8.462500000000000000e+01	1.133333333333333286e+02	1.295375000000000000e+03	0.000000000000000000e+00	1.201250000000000000e+02	1.239166666666666714e+02	1.252083333333333286e+02	1.275833333333333286e+02	1.320000000000000000e+02	1.288333333333333428e+02	1.287500000000000000e+02	1.343750000000000000e+02	1.349166666666666572e+02	1.396666666666666572e+02	8.888879594525238645e+03	1.088544801498780288e+02	1.449438097964020642e+02	1.639994574373927207e+03	0.000000000000000000e+00	1.562927947212710365e+02	1.607257650286507840e+02	1.618961823284555237e+02	1.609935571511342971e+02	1.670190424388408132e+02	1.660933058984809918e+02	1.614203866929466642e+02	1.731035558944129207e+02	1.709570568174713685e+02	1.773746086535861934e+02	9.271092522383811229e+03	1.330839602997560576e+02	1.765542862594707856e+02	1.984614148747854188e+03	0.000000000000000000e+00	1.924605894425420445e+02	1.975348633906349107e+02	1.985840313235777330e+02	1.944037809689352798e+02	2.020380848776816265e+02	2.033532784636286408e+02	1.940907733858933284e+02	2.118321117888258698e+02	2.069974469682761082e+02	2.150825506405057013e+02
1.250000000000000000e+02	7.720482807701093407e+03	3.692549702484183172e+01	4.698167271449379712e+01	6.174133197130687449e+02	0.000000000000000000e+00	4.928734607587718131e+01	5.228969325774178856e+01	5.303761781358863914e+01	6.183167497906406140e+01	6.264257379206867427e+01	5.579674700394365061e+01	6.453788966383807235e+01	5.811401310016512411e+01	6.376478645756833430e+01	6.413360285120738524e+01	8.105303903850546703e+03	6.071274851242091586e+01	8.097000302391356286e+01	9.639149931898678005e+02	0.000000000000000000e+00	8.535200637127192635e+01	8.901984662887089428e+01	8.991464224012764817e+01	9.533250415619869500e+01	9.802962022936766573e+01	9.304420683530514680e+01	9.751894483191904328e+01	9.726533988341589065e+01	9.992405989545083855e+01	1.025251347589370141e+02	8.490125000000000000e+03	8.450000000000000000e+01	1.149583333333333286e+02	1.310416666666666742e+03	0.000000000000000000e+00	1.214166666666666714e+02	1.257500000000000000e+02	1.267916666666666714e+02	1.288333333333333428e+02	1.334166666666666572e+02	1.302916666666666572e+02	1.305000000000000000e+02	1.364166666666666572e+02	1.360833333333333428e+02	1.409166666666666572e+02	8.874946096149453297e+03	1.082872514875790841e+02	1.489466636427530943e+02	1.656918340143465684e+03	0.000000000000000000e+00	1.574813269620614165e+02	1.624801533711291199e+02	1.636686910932056946e+02	1.623341625104679906e+02	1.688037131039656629e+02	1.675391264980281676e+02	1.634810551680809567e+02	1.755679934499174237e+02	1.722426067712158329e+02	1.793081985743963003e+02	9.259767192298906593e+03	1.320745029751581683e+02	1.829349939521728743e+02	2.003420013620264854e+03	0.000000000000000000e+00	1.935459872574561473e+02	1.992103067422582114e+02	2.005457155197447037e+02	1.958349916876026100e+02	2.041907595412646401e+02	2.047865863293896496e+02	1.964621103361619134e+02	2.147193202331681903e+02	2.084018802090983513e+02	2.176997304821259149e+02
1.260000000000000000e+02	7.694734616172802816e+03	3.698051806061123870e+01	4.813753220650180253e+01	6.290143267945967409e+02	0.000000000000000000e+00	5.046928455525876700e+01	5.280667889197106035e+01	5.451481239937596968e+01	6.293660218391899264e+01	6.407944717506494214e+01	5.728615760973877968e+01	6.518083483886162810e+01	5.868813420250494062e+01	6.510022201840729394e+01	6.486772874792288235e+01	8.083263141419734893e+03	6.146942569697228009e+01	8.169376610325090837e+01	9.780071633972984273e+02	0.000000000000000000e+00	8.665130894429604780e+01	9.007000611265219447e+01	9.169490619968797773e+01	9.665580109195948921e+01	9.937305692086579256e+01	9.478891213820271844e+01	9.850708408609747835e+01	9.855240043458579180e+01	1.013834443425369756e+02	1.037880310406281126e+02	8.471791666666666060e+03	8.595833333333332860e+01	1.152500000000000000e+02	1.327000000000000000e+03	0.000000000000000000e+00	1.228333333333333286e+02	1.273333333333333286e+02	1.288750000000000000e+02	1.303750000000000000e+02	1.346666666666666572e+02	1.322916666666666572e+02	1.318333333333333428e+02	1.384166666666666572e+02	1.376666666666666572e+02	1.427083333333333428e+02	8.860320191913597228e+03	1.104472409696943771e+02	1.488062338967490916e+02	1.675992836602701573e+03	0.000000000000000000e+00	1.590153577223705952e+02	1.645966605540144769e+02	1.660550938003120223e+02	1.640941989080405108e+02	1.699602764124675218e+02	1.697944211951306102e+02	1.651595825805692073e+02	1.782809328987475226e+02	1.739498889907963530e+02	1.816286356260385730e+02	9.248848717160528395e+03	1.349361486060554114e+02	1.823624677934981833e+02	2.024985673205403145e+03	0.000000000000000000e+00	1.951973821114078760e+02	2.018599877746955826e+02	2.032351876006240445e+02	1.978133978160810216e+02	2.052538861582683580e+02	2.072971757235945347e+02	1.984858318278050433e+02	2.181451991308283596e+02	2.102331113149260204e+02	2.205489379187438033e+02
1.270000000000000000e+02	7.672885990943399520e+03	4.058363747059914317e+01	4.741916569253869795e+01	6.398617508448650142e+02	0.000000000000000000e+00	5.116232061224013705e+01	5.387021551818584442e+01	5.556787718717762914e+01	6.365528550063289970e+01	6.657122836127918220e+01	5.783238376944173353e+01	6.571508249435441940e+01	5.928831139397252059e+01	6.659984171179119983e+01	6.670539864489310844e+01	8.063672162138366730e+03	6.341681873529957159e+01	8.145958284626934187e+01	9.918267087557658215e+02	0.000000000000000000e+00	8.791449363945341133e+01	9.151844109242625791e+01	9.320060526025548597e+01	9.782764275031644274e+01	1.013897808473062696e+02	9.577035855138754528e+01	9.973254124717720970e+01	9.951915569698626030e+01	1.029040875225622642e+02	1.056026993224465542e+02	8.454458333333333940e+03	8.625000000000000000e+01	1.155000000000000000e+02	1.343791666666666742e+03	0.000000000000000000e+00	1.246666666666666714e+02	1.291666666666666572e+02	1.308333333333333428e+02	1.320000000000000000e+02	1.362083333333333428e+02	1.337083333333333428e+02	1.337500000000000000e+02	1.397500000000000000e+02	1.392083333333333428e+02	1.445000000000000000e+02	8.845244504528302059e+03	1.090831812647004284e+02	1.495404171537306581e+02	1.695756624577567663e+03	0.000000000000000000e+00	1.614188396938799315e+02	1.668148922409070565e+02	1.684660614064111996e+02	1.661723572496835573e+02	1.710268858193604160e+02	1.716463081152791403e+02	1.677674587528227903e+02	1.799808443030137255e+02	1.755125791441044214e+02	1.833973006775534600e+02	9.236030675723268359e+03	1.319163625294008568e+02	1.835808343074613163e+02	2.047721582488468357e+03	0.000000000000000000e+00	1.981710127210932058e+02	2.044631178151474842e+02	2.060987894794890565e+02	2.003447144993671145e+02	2.058454383053875176e+02	2.095842828972249663e+02	2.017849175056455806e+02	2.202116886060274794e+02	2.118168249548754716e+02	2.222946013551068916e+02
1.280000000000000000e+02	7.649781289197695514e+03	4.081898883013789714e+01	4.734608627491455479e+01	6.508887731458909229e+02	0.000000000000000000e+00	5.213990933076996726e+01	5.496492037662265773e+01	5.612510296547348787e+01	6.535930718216346236e+01	6.756321956589384570e+01	5.857356478285801415e+01	6.759115425638010777e+01	6.046805184041583914e+01	6.866844896230381323e+01	6.739570473261456129e+01	8.043557311265514727e+03	6.357616108173561287e+01	8.181887647079061310e+01	1.005465219906278890e+03	0.000000000000000000e+00	8.904912133205164082e+01	9.298246018831133597e+01	9.406255148273675104e+01	9.965882025774840258e+01	1.026982764496135871e+02	9.678678239142899997e+01	1.016080771281900468e+02	1.008381925868745839e+02	1.047092244811519066e+02	1.070520190329739592e+02	8.437333333333333940e+03	8.633333333333332860e+01	1.162916666666666714e+02	1.360041666666666742e+03	0.000000000000000000e+00	1.259583333333333286e+02	1.310000000000000000e+02	1.320000000000000000e+02	1.339583333333333428e+02	1.378333333333333428e+02	1.350000000000000000e+02	1.356250000000000000e+02	1.412083333333333428e+02	1.407500000000000000e+02	1.467083333333333428e+02	8.831109355401153152e+03	1.090905055849310372e+02	1.507644568625427155e+02	1.714618113427054595e+03	0.000000000000000000e+00	1.628675453346150164e+02	1.690175398116886640e+02	1.699374485172632490e+02	1.682578464089182830e+02	1.729683902170530985e+02	1.732132176085710000e+02	1.696419228718099532e+02	1.815784740797921017e+02	1.767907755188480792e+02	1.863646476336927265e+02	9.224885377468972365e+03	1.318476778365287601e+02	1.852372470584188022e+02	2.069194560187442676e+03	0.000000000000000000e+00	1.997767573358966899e+02	2.070350796233773281e+02	2.078748970345264979e+02	2.025573594845032233e+02	2.081034471007728257e+02	2.114264352171420001e+02	2.036588457436199064e+02	2.219486148262508323e+02	2.128315510376961868e+02	2.260209619340521385e+02
1.290000000000000000e+02	7.623752060466159492e+03	3.783049334223387206e+01	4.798429201982381187e+01	6.621407032079375767e+02	0.000000000000000000e+00	5.355858174653847925e+01	5.586170039226644235e+01	5.636278598815690088e+01	6.616767069001814150e+01	6.855771197815695928e+01	5.959809356427628302e+01	6.859133309300013082e+01	6.198476799733960263e+01	7.015424924260207717e+01	6.918374768699236199e+01	8.022292696899746261e+03	6.151941333778360388e+01	8.255464600991190594e+01	1.019487018270635417e+03	0.000000000000000000e+00	9.052929087326924673e+01	9.424335019613322117e+01	9.474389299407845044e+01	1.007505020116757350e+02	1.040705226557451510e+02	9.817404678213813440e+01	1.031498332131667439e+02	1.024507173320031370e+02	1.063687912879677100e+02	1.089460405101628453e+02	8.420833333333333940e+03	8.520833333333332860e+01	1.171250000000000000e+02	1.376833333333333258e+03	0.000000000000000000e+00	1.275000000000000000e+02	1.326250000000000000e+02	1.331250000000000000e+02	1.353333333333333428e+02	1.395833333333333428e+02	1.367500000000000000e+02	1.377083333333333428e+02	1.429166666666666572e+02	1.425833333333333428e+02	1.487083333333333428e+02	8.819373969766920709e+03	1.088972533288830533e+02	1.516953539900881083e+02	1.734179648396031098e+03	0.000000000000000000e+00	1.644707091267307533e+02	1.710066498038667646e+02	1.715061070059215353e+02	1.699161646549909506e+02	1.750961440109215346e+02	1.753259532178618656e+02	1.722668334534999417e+02	1.833826160013301774e+02	1.787978753786989614e+02	1.884706261565038403e+02	9.217914606200509297e+03	1.325861733244327922e+02	1.862657079801761881e+02	2.091525963458729166e+03	0.000000000000000000e+00	2.014414182534615065e+02	2.093882996077335577e+02	2.098872140118430991e+02	2.044989959766485299e+02	2.106089546885097263e+02	2.139019064357237312e+02	2.068253335736665690e+02	2.238485653359937260e+02	2.150124174240646084e+02	2.282329189796743094e+02
1.300000000000000000e+02	7.596429388615948483e+03	4.102760442806135899e+01	4.761245033938686788e+01	6.713100392253819564e+02	0.000000000000000000e+00	5.528858681684036469e+01	5.676407360833641746e+01	5.691654378919456292e+01	6.690027837060523552e+01	6.907060701326598462e+01	6.120984849958043128e+01	6.908082943076831839e+01	6.369235199906148637e+01	7.088304054623795025e+01	7.018603047592310418e+01	7.999443860974641211e+03	6.411796888069734734e+01	8.178539183636010534e+01	1.032842519612690921e+03	0.000000000000000000e+00	9.235262674175351094e+01	9.540287013750153733e+01	9.577077189459728856e+01	1.020751391853026178e+02	1.049519701732996566e+02	1.001674242497902156e+02	1.042695813820508306e+02	1.043253426661974146e+02	1.075873536064522966e+02	1.102805152379615521e+02	8.402458333333333940e+03	8.720833333333332860e+01	1.159583333333333286e+02	1.394375000000000000e+03	0.000000000000000000e+00	1.294166666666666572e+02	1.340416666666666572e+02	1.346250000000000000e+02	1.372500000000000000e+02	1.408333333333333428e+02	1.391250000000000000e+02	1.394583333333333428e+02	1.449583333333333428e+02	1.442916666666666572e+02	1.503750000000000000e+02	8.805472805692026668e+03	1.102986977859693098e+02	1.501312748303065518e+02	1.755907480387309079e+03	0.000000000000000000e+00	1.664807065915798034e+02	1.726804631958317771e+02	1.734792281054027114e+02	1.724248608146973822e+02	1.767146964933670290e+02	1.780825757502097986e+02	1.746470852846158550e+02	1.855913240004692852e+02	1.809959797268810178e+02	1.904694847620384621e+02	9.208487278050719397e+03	1.333890622386053053e+02	1.843042163272797893e+02	2.117439960774618157e+03	0.000000000000000000e+00	2.035447465164929497e+02	2.113192597249968969e+02	2.123334562108054229e+02	2.075997216293947645e+02	2.125960596534006868e+02	2.170401515004195687e+02	2.098358372358983672e+02	2.262243146676051992e+02	2.177002927870953499e+02	2.305639695240768958e+02
1.310000000000000000e+02	7.574013741023490184e+03	4.174028928406269756e+01	4.881169581154141213e+01	6.797679767778774931e+02	0.000000000000000000e+00	5.532745984616788348e+01	5.777398547890588532e+01	5.792905264027675116e+01	6.660460358342922405e+01	7.129113495943110479e+01	6.227483301375042402e+01	6.981091507191085554e+01	6.480667654943485445e+01	7.138499181012976180e+01	7.077578305851241680e+01	7.979736037178411607e+03	6.391181130869801308e+01	8.321834790577071317e+01	1.045300655055605375e+03	0.000000000000000000e+00	9.316372992308393464e+01	9.663699273945294976e+01	9.717285965347170418e+01	1.026148017917146120e+02	1.072080674797155524e+02	1.013665831735418834e+02	1.053429575359554349e+02	1.056325049413840986e+02	1.086091625717315594e+02	1.116587248625895370e+02	8.385458333333333940e+03	8.608333333333332860e+01	1.176250000000000000e+02	1.410833333333333258e+03	0.000000000000000000e+00	1.310000000000000000e+02	1.355000000000000000e+02	1.364166666666666572e+02	1.386250000000000000e+02	1.431250000000000000e+02	1.404583333333333428e+02	1.408750000000000000e+02	1.464583333333333428e+02	1.458333333333333428e+02	1.525416666666666572e+02	8.791180629488255363e+03	1.082548553579686370e+02	1.520316520942292868e+02	1.776366011611061140e+03	0.000000000000000000e+00	1.688362700769160654e+02	1.743630072605470502e+02	1.756604736798616102e+02	1.746351982082853738e+02	1.790419325202844334e+02	1.795500834931248164e+02	1.764070424640445651e+02	1.872841617252825870e+02	1.830575040949351262e+02	1.934246084707437774e+02	9.196902925643178605e+03	1.304263773826039596e+02	1.864383041884585737e+02	2.141898689888788795e+03	0.000000000000000000e+00	2.066725401538321307e+02	2.132260145210941005e+02	2.149042806930565632e+02	2.106453964165707760e+02	2.149588650405688952e+02	2.186418336529162616e+02	2.119390849280891302e+02	2.281099901172318312e+02	2.202816748565369380e+02	2.343075502748208976e+02
1.320000000000000000e+02	7.550514140816164399e+03	3.808036782817080734e+01	5.293166411680513761e+01	6.918813820989336136e+02	0.000000000000000000e+00	5.732648889866855768e+01	5.828404240699596528e+01	5.983241600889361678e+01	6.730962946169650252e+01	7.251645049689065559e+01	6.306254678557088766e+01	7.078518225197730374e+01	6.606825142714360766e+01	7.251074565264157457e+01	7.197853559600117990e+01	7.959590403741415685e+03	6.149851724741873937e+01	8.534083205840256880e+01	1.060274024382800235e+03	0.000000000000000000e+00	9.505907778266760033e+01	9.785035453683130413e+01	9.910370800444681549e+01	1.038631480641815870e+02	1.087373919151119992e+02	1.024896067261187795e+02	1.066634244593219876e+02	1.071382923802384823e+02	1.101928728263207802e+02	1.130726011313339257e+02	8.368666666666666060e+03	8.491666666666667140e+01	1.177500000000000000e+02	1.428666666666666742e+03	0.000000000000000000e+00	1.327916666666666572e+02	1.374166666666666572e+02	1.383750000000000000e+02	1.404166666666666572e+02	1.449583333333333428e+02	1.419166666666666572e+02	1.425416666666666572e+02	1.482083333333333428e+02	1.478750000000000000e+02	1.541666666666666572e+02	8.777742929591917346e+03	1.083348160859146105e+02	1.501591679415974454e+02	1.797059308950533250e+03	0.000000000000000000e+00	1.705242555506657141e+02	1.769829787965020103e+02	1.776462919955531845e+02	1.769701852691517274e+02	1.811792747515546864e+02	1.813437266072145349e+02	1.784199088740113268e+02	1.892783742864282033e+02	1.855571271736792198e+02	1.952607322019993887e+02	9.186819192517166812e+03	1.317529655051625355e+02	1.825683358831948624e+02	2.165451951234399985e+03	0.000000000000000000e+00	2.082568444346647425e+02	2.165492909263373349e+02	2.169175839911063690e+02	2.135237038716368261e+02	2.174002161697760300e+02	2.207707865477624409e+02	2.142981510813560249e+02	2.303484152395230922e+02	2.232392543473584396e+02	2.363547977373321487e+02
1.330000000000000000e+02	7.529926471889235472e+03	4.087324732650958481e+01	5.715247997842492822e+01	6.994634622898548741e+02	0.000000000000000000e+00	5.802651977341034240e+01	5.970632637783653252e+01	6.068479558786106054e+01	6.702978957694526230e+01	7.327596030387890380e+01	6.350289028721596196e+01	7.215608237740156028e+01	6.663175703097577696e+01	7.271132571316280746e+01	7.286684822459635313e+01	7.940879902611284706e+03	6.266579032992145670e+01	8.759707332254579626e+01	1.072565064478260865e+03	0.000000000000000000e+00	9.605492655337184260e+01	9.949899652225158775e+01	1.004465644605972017e+02	1.041607281218059597e+02	1.098671468186061304e+02	1.038972784769413096e+02	1.082447078553674515e+02	1.082533785154878956e+02	1.111473295232480751e+02	1.145584241122981837e+02	8.351833333333333940e+03	8.445833333333332860e+01	1.180416666666666714e+02	1.445666666666666742e+03	0.000000000000000000e+00	1.340833333333333428e+02	1.392916666666666572e+02	1.402083333333333428e+02	1.412916666666666572e+02	1.464583333333333428e+02	1.442916666666666572e+02	1.443333333333333428e+02	1.498750000000000000e+02	1.495833333333333428e+02	1.562500000000000000e+02	8.762786764055383173e+03	1.062508763367451934e+02	1.484862600107875323e+02	1.818768268855072620e+03	0.000000000000000000e+00	1.721117401132948430e+02	1.790843368110817266e+02	1.799701022060694982e+02	1.784226052115273546e+02	1.830495198480605552e+02	1.846860548563919906e+02	1.804219588112992483e+02	1.914966214845121044e+02	1.880193371434186247e+02	1.979415758877018163e+02	9.173740194777432407e+03	1.280434193401570724e+02	1.789308533549084075e+02	2.191869871043478724e+03	0.000000000000000000e+00	2.101401468932563432e+02	2.188770069554967677e+02	2.197318710788056251e+02	2.155535437563880521e+02	2.196407063627877960e+02	2.250804430461173524e+02	2.165105842892651253e+02	2.331182429690242088e+02	2.264553409535038782e+02	2.396331517754036327e+02
1.340000000000000000e+02	7.503212756274107960e+03	4.026622795098928975e+01	5.600296433229605242e+01	7.101133406243100126e+02	0.000000000000000000e+00	5.898242423958485858e+01	6.069954136915295351e+01	6.190312723778835391e+01	6.881100439365482657e+01	7.376408106897626737e+01	6.418926218719427368e+01	7.306462266118032289e+01	6.788168187372305340e+01	7.304064716975487670e+01	7.429209141496683344e+01	7.918502211470387010e+03	6.286228064216130917e+01	8.718898216614802266e+01	1.086244170312154893e+03	0.000000000000000000e+00	9.738704545312575078e+01	1.007872706845764696e+02	1.017848969522275127e+02	1.058846688634940847e+02	1.109028738678214552e+02	1.051362977602638011e+02	1.095114779972568329e+02	1.097116742701948624e+02	1.122078235848774455e+02	1.161877123741500952e+02	8.333791666666666060e+03	8.545833333333332860e+01	1.183750000000000000e+02	1.462375000000000000e+03	0.000000000000000000e+00	1.357916666666666572e+02	1.408750000000000000e+02	1.416666666666666572e+02	1.429583333333333428e+02	1.480416666666666572e+02	1.460833333333333428e+02	1.459583333333333428e+02	1.515416666666666572e+02	1.513750000000000000e+02	1.580833333333333428e+02	8.749081121862944201e+03	1.080543860245053480e+02	1.495610178338519631e+02	1.838505829687845107e+03	0.000000000000000000e+00	1.741962878802075636e+02	1.809627293154235304e+02	1.815484363811058017e+02	1.800319978031726009e+02	1.851804594655118592e+02	1.870303689064028845e+02	1.824051886694098528e+02	1.933716590631384520e+02	1.905421764151225545e+02	1.999789542925165904e+02	9.164370577059224161e+03	1.306504387156773532e+02	1.807470356677039547e+02	2.214636659375690215e+03	0.000000000000000000e+00	2.126009090937484416e+02	2.210504586308470607e+02	2.214302060955449747e+02	2.171056622730118590e+02	2.223192522643570328e+02	2.279774044794723977e+02	2.188520440054863627e+02	2.352016514596102752e+02	2.297093528302451091e+02	2.418745752516998664e+02
1.350000000000000000e+02	7.477535505009140252e+03	4.250208959191995461e+01	5.429109231659892032e+01	7.206313666897335679e+02	0.000000000000000000e+00	5.901549071112943068e+01	6.202483818786451764e+01	6.258143941617238681e+01	6.964296670755004470e+01	7.437965946859701205e+01	6.461788111464973383e+01	7.434740102676509821e+01	6.962209210774513224e+01	7.490998080220124677e+01	7.595529240192998088e+01	7.896726085837903156e+03	6.348021146262664161e+01	8.754137949163279586e+01	1.099732350011533526e+03	0.000000000000000000e+00	9.815357868889805104e+01	1.023665857605989231e+02	1.029157197080861863e+02	1.071548166871083509e+02	1.117314964009651703e+02	1.060172738906582026e+02	1.110278671800492134e+02	1.114152127205392446e+02	1.141216570677673019e+02	1.180609795342983261e+02	8.315916666666666060e+03	8.445833333333332860e+01	1.207916666666666714e+02	1.478833333333333258e+03	0.000000000000000000e+00	1.372916666666666572e+02	1.427083333333333428e+02	1.432500000000000000e+02	1.446666666666666572e+02	1.490833333333333428e+02	1.474166666666666572e+02	1.477083333333333428e+02	1.532083333333333428e+02	1.533333333333333428e+02	1.601666666666666572e+02	8.735107247495428965e+03	1.054364552040400156e+02	1.540419538417005469e+02	1.857934316655132989e+03	0.000000000000000000e+00	1.764297546444352633e+02	1.830500809060677625e+02	1.835842802919138137e+02	1.821785166462249776e+02	1.864351702657015153e+02	1.888160594426751118e+02	1.843887994866174722e+02	1.950014539461274410e+02	1.925450095988993837e+02	2.022723537990349882e+02	9.154297828324191869e+03	1.264145770747467026e+02	1.872922410167344083e+02	2.237035299976932947e+03	0.000000000000000000e+00	2.155678426222038979e+02	2.233918284788021538e+02	2.239185605838276274e+02	2.196903666257832697e+02	2.237870071980696594e+02	2.302154522186835948e+02	2.210692656399015732e+02	2.367945745589215676e+02	2.317566858644654531e+02	2.443780409314033477e+02
1.360000000000000000e+02	7.456631991826594458e+03	4.284005430987060947e+01	5.334576116912627697e+01	7.308912678864729742e+02	0.000000000000000000e+00	6.073906381608291838e+01	6.274222768853512378e+01	6.337793972581997082e+01	7.052548494284002345e+01	7.551128077001983741e+01	6.574078877557666090e+01	7.482720751046117869e+01	7.014173360765433074e+01	7.676380163791003497e+01	7.637956981791181477e+01	7.878253495913297229e+03	6.350336048826864044e+01	8.648538058456313138e+01	1.113612300609903059e+03	0.000000000000000000e+00	9.995286524137478068e+01	1.036211138442675690e+02	1.041264698629099854e+02	1.086169091380866831e+02	1.132139737183432544e+02	1.073495610544549947e+02	1.119552704218972679e+02	1.126750334704938439e+02	1.160069008189550175e+02	1.190231182422892289e+02	8.299875000000000000e+03	8.416666666666667140e+01	1.196250000000000000e+02	1.496333333333333258e+03	0.000000000000000000e+00	1.391666666666666572e+02	1.445000000000000000e+02	1.448750000000000000e+02	1.467083333333333428e+02	1.509166666666666572e+02	1.489583333333333428e+02	1.490833333333333428e+02	1.552083333333333428e+02	1.552500000000000000e+02	1.616666666666666572e+02	8.721496504086702771e+03	1.048299728450647024e+02	1.527646194154368686e+02	1.879054366056763456e+03	0.000000000000000000e+00	1.783804680919585337e+02	1.853788861557324310e+02	1.856235301370900288e+02	1.847997575285800167e+02	1.886193596149900600e+02	1.905671056122116909e+02	1.862113962447694178e+02	1.977416331961728417e+02	1.944930991810449825e+02	2.043102150910440855e+02	9.143118008173405542e+03	1.254932790234627333e+02	1.859042388308737372e+02	2.261775398780193427e+03	0.000000000000000000e+00	2.175942695172503818e+02	2.262577723114648620e+02	2.263720602741800292e+02	2.228911817238266622e+02	2.263220525633134912e+02	2.321758778910900105e+02	2.233394591562055211e+02	2.402749330590123691e+02	2.337361983620899650e+02	2.469537635154214854e+02
1.370000000000000000e+02	7.432374811962477906e+03	4.293807899231623537e+01	5.411870495659252356e+01	7.397211501563621141e+02	0.000000000000000000e+00	6.201008199811445820e+01	6.358473063881133669e+01	6.421349424007756568e+01	7.176280853791122638e+01	7.692198990824678617e+01	6.756511007430111704e+01	7.511478379129735572e+01	7.056489383189384057e+01	7.733077413064690120e+01	7.727590917657217062e+01	7.857083239314571983e+03	6.411487282949144628e+01	8.666351914496291897e+01	1.126714741744847743e+03	0.000000000000000000e+00	1.014842076657239005e+02	1.048965319860723469e+02	1.052525804533721043e+02	1.101522376022889489e+02	1.147526616207900645e+02	1.091783883704838871e+02	1.131407252289820065e+02	1.137616135826135917e+02	1.171862203986567863e+02	1.202212879216194210e+02	8.281791666666666060e+03	8.529166666666667140e+01	1.192083333333333286e+02	1.513708333333333258e+03	0.000000000000000000e+00	1.409583333333333428e+02	1.462083333333333428e+02	1.462916666666666572e+02	1.485416666666666572e+02	1.525833333333333428e+02	1.507916666666666572e+02	1.511666666666666572e+02	1.569583333333333428e+02	1.570416666666666572e+02	1.631666666666666572e+02	8.706500094018760137e+03	1.064684605038418965e+02	1.517531475217037382e+02	1.900701924921818772e+03	0.000000000000000000e+00	1.804324590009427993e+02	1.875201346805943388e+02	1.873307528799612101e+02	1.869310957310443655e+02	1.904140050458766211e+02	1.924049449628494131e+02	1.891926081043513079e+02	2.001550530840530939e+02	1.968971129346765281e+02	2.061120454117138934e+02	9.131208521370854214e+03	1.276452543410171074e+02	1.842979617100741336e+02	2.287695516510304515e+03	0.000000000000000000e+00	2.199065846685522274e+02	2.288319360278553631e+02	2.283698390932557345e+02	2.253205247954221022e+02	2.282446767584198994e+02	2.340182232590321973e+02	2.272185495420359587e+02	2.433517728347728450e+02	2.367525592026864274e+02	2.490574241567611580e+02
1.380000000000000000e+02	7.406572818026152163e+03	4.153709465947872559e+01	5.655146487366247499e+01	7.491342569656092110e+02	0.000000000000000000e+00	6.376142555959152958e+01	6.442631459596996990e+01	6.496705009799957509e+01	7.255377164778626309e+01	7.794755744748761117e+01	6.795587452142341078e+01	7.549660702396712963e+01	7.095599209481434855e+01	7.938083615478791444e+01	7.794260020891067597e+01	7.835307242346409112e+03	6.422688066307270560e+01	8.808823243683123394e+01	1.139275461816137977e+03	0.000000000000000000e+00	1.031515461131290863e+02	1.061714906313183064e+02	1.064418583823331232e+02	1.111310524905597958e+02	1.159321120570771342e+02	1.101446039273783697e+02	1.138733035119835648e+02	1.147071627140738457e+02	1.193154180773939572e+02	1.215338001044553380e+02	8.264041666666666060e+03	8.691666666666667140e+01	1.196250000000000000e+02	1.529416666666666742e+03	0.000000000000000000e+00	1.425416666666666572e+02	1.479166666666666572e+02	1.479166666666666572e+02	1.497083333333333428e+02	1.539166666666666572e+02	1.523333333333333428e+02	1.522500000000000000e+02	1.584583333333333428e+02	1.592500000000000000e+02	1.651250000000000000e+02	8.692776090986923009e+03	1.096064526702606372e+02	1.511617675631687518e+02	1.919557871517195508e+03	0.000000000000000000e+00	1.819317872202042281e+02	1.896618427020150079e+02	1.893914749510001911e+02	1.882856141761068898e+02	1.919012212762561944e+02	1.945220627392883159e+02	1.906266964880164210e+02	2.022095039525928541e+02	1.991845819226060428e+02	2.087161998955446620e+02	9.121510515307179958e+03	1.322962386738546172e+02	1.826985351263375321e+02	2.309699076367724047e+03	0.000000000000000000e+00	2.213219077737417706e+02	2.314070187373633303e+02	2.308662832353337535e+02	2.268628950188804083e+02	2.298857758858457032e+02	2.367107921452432606e+02	2.290033929760328704e+02	2.459606745718523371e+02	2.391191638452120856e+02	2.523073997910893240e+02
1.390000000000000000e+02	7.381252830784242178e+03	4.273940804733854293e+01	5.541960543889793200e+01	7.600798139580839461e+02	0.000000000000000000e+00	6.453372639960250012e+01	6.482012696740132185e+01	6.611817394987801322e+01	7.392134643419871054e+01	7.978553946335613034e+01	6.939386789898576069e+01	7.592434366535898960e+01	7.214882962234283070e+01	8.120210101086233578e+01	7.819988090768940481e+01	7.813626415392121089e+03	6.486970402366927146e+01	8.850146938611563030e+01	1.152748240312375401e+03	0.000000000000000000e+00	1.043293631998012501e+02	1.072850634837006680e+02	1.077674203082723352e+02	1.125023398837660267e+02	1.176844363983447295e+02	1.117386006161595446e+02	1.146496718326795019e+02	1.162202481445047511e+02	1.210385505054311750e+02	1.225166071205113667e+02	8.246000000000000000e+03	8.700000000000000000e+01	1.215833333333333286e+02	1.545416666666666742e+03	0.000000000000000000e+00	1.441250000000000000e+02	1.497500000000000000e+02	1.494166666666666572e+02	1.510833333333333428e+02	1.555833333333333428e+02	1.540833333333333428e+02	1.533750000000000000e+02	1.602916666666666572e+02	1.608750000000000000e+02	1.668333333333333428e+02	8.678373584607879820e+03	1.091302959763307285e+02	1.546651972805510127e+02	1.938085093020958084e+03	0.000000000000000000e+00	1.839206368001987357e+02	1.922149365162993320e+02	1.910659130250609792e+02	1.896643267829006732e+02	1.934822302683219561e+02	1.964280660505071410e+02	1.921003281673204981e+02	2.043630851888285633e+02	2.007114494945688250e+02	2.111500595461553189e+02	9.110747169215757822e+03	1.312605919526614571e+02	1.877470612277687110e+02	2.330753519375249653e+03	0.000000000000000000e+00	2.237162736003974999e+02	2.346798730325986639e+02	2.327151593834553012e+02	2.282453202324679751e+02	2.313811272033105411e+02	2.387727987676809107e+02	2.308256563346409962e+02	2.484345037109904979e+02	2.405478989891376500e+02	2.554667857589772666e+02
1.400000000000000000e+02	7.360816653416533882e+03	4.403584357634570523e+01	5.918731085645161727e+01	7.697351604507402953e+02	0.000000000000000000e+00	6.591968652159476960e+01	6.526192861420149427e+01	6.690687536075189712e+01	7.401878205256278420e+01	8.121276511459515746e+01	7.021167526443460360e+01	7.703762448262493479e+01	7.276751646417554298e+01	8.254015701898642021e+01	7.981177849162409643e+01	7.794512493374933911e+03	6.520542178817285617e+01	9.073948876155914434e+01	1.166430080225370148e+03	0.000000000000000000e+00	1.057306765941307134e+02	1.083392976404340686e+02	1.092867710137092843e+02	1.133218910262813921e+02	1.192105492239642501e+02	1.129391709655506304e+02	1.161229789079791317e+02	1.174879248987544429e+02	1.227909118428265458e+02	1.241767225791453768e+02	8.228208333333333940e+03	8.637500000000000000e+01	1.222916666666666714e+02	1.563125000000000000e+03	0.000000000000000000e+00	1.455416666666666572e+02	1.514166666666666572e+02	1.516666666666666572e+02	1.526250000000000000e+02	1.572083333333333428e+02	1.556666666666666572e+02	1.552083333333333428e+02	1.622083333333333428e+02	1.630416666666666572e+02	1.685416666666666572e+02	8.661904173291733969e+03	1.075445782118271438e+02	1.538438445717741843e+02	1.959819919774629852e+03	0.000000000000000000e+00	1.853526567392025868e+02	1.944940356928992458e+02	1.940465623196240301e+02	1.919281089737186221e+02	1.952061174427024355e+02	1.983941623677826840e+02	1.942936877586875539e+02	2.069287417679122427e+02	2.032924214905067686e+02	2.129066107541879376e+02	9.095600013250133998e+03	1.287141564236542877e+02	1.853960224768817397e+02	2.356514839549259705e+03	0.000000000000000000e+00	2.251636468117385448e+02	2.375714047191318059e+02	2.364264579725814315e+02	2.312312179474372158e+02	2.332039015520715282e+02	2.411216580688987108e+02	2.333790421840417366e+02	2.516491502024911426e+02	2.435431763143469084e+02	2.572715548417091895e+02
1.410000000000000000e+02	7.339752518975645216e+03	4.341875211647427335e+01	6.248309165321219893e+01	7.783040582395600495e+02	0.000000000000000000e+00	6.656434645360397440e+01	6.640282239355828153e+01	6.862075987366883112e+01	7.430157912753998062e+01	8.206451990243499495e+01	7.087323959626021974e+01	7.718492230275008126e+01	7.393323536620520997e+01	8.381092027454266713e+01	8.095685773196433388e+01	7.775334592821155638e+03	6.443854272490379742e+01	9.236654582660609947e+01	1.179839529119780082e+03	0.000000000000000000e+00	1.070530065601353158e+02	1.096389111967791337e+02	1.111020466035010941e+02	1.142757895637699903e+02	1.203655932845508261e+02	1.140199531314634385e+02	1.172174611513750335e+02	1.192999510164359265e+02	1.244054601372713336e+02	1.256659288659821669e+02	8.210916666666666060e+03	8.545833333333332860e+01	1.222500000000000000e+02	1.581375000000000000e+03	0.000000000000000000e+00	1.475416666666666572e+02	1.528750000000000000e+02	1.535833333333333428e+02	1.542500000000000000e+02	1.586666666666666572e+02	1.571666666666666572e+02	1.572500000000000000e+02	1.646666666666666572e+02	1.650000000000000000e+02	1.703750000000000000e+02	8.646498740512175573e+03	1.064781239417628598e+02	1.521334541733938863e+02	1.982910470880219918e+03	0.000000000000000000e+00	1.880303267731979986e+02	1.961110888032208663e+02	1.960646200631655915e+02	1.942242104362300097e+02	1.969677400487825025e+02	2.003133802018698759e+02	1.972825388486249665e+02	2.100333823168973879e+02	2.055945398627286522e+02	2.150840711340178473e+02	9.082080814357686904e+03	1.274979145501923767e+02	1.820169083467878011e+02	2.384445941760439837e+03	0.000000000000000000e+00	2.285189868797293400e+02	2.393471776064417327e+02	2.385459067929978687e+02	2.341984208724600194e+02	2.352688134308983194e+02	2.434600937370730946e+02	2.373150776972499330e+02	2.554000979671280902e+02	2.461890797254573329e+02	2.597931422680356945e+02
1.420000000000000000e+02	7.316556991652500983e+03	4.092160806035023057e+01	6.059841465155920304e+01	7.917495406706871108e+02	0.000000000000000000e+00	6.713320684004739292e+01	6.724669587813770022e+01	6.957851487460830242e+01	7.542663291679400572e+01	8.323308320777589131e+01	7.305078299320211954e+01	7.869746262200365550e+01	7.570168870880178247e+01	8.551981115596797167e+01	8.187045185702771732e+01	7.755424329159583067e+03	6.243997069684178314e+01	9.182004065911293367e+01	1.195228937002010298e+03	0.000000000000000000e+00	1.081707700866903679e+02	1.107275146057355215e+02	1.124559241039708297e+02	1.158383164583970029e+02	1.218248749372212671e+02	1.160878914966010598e+02	1.187862313110018277e+02	1.211008443544008912e+02	1.261765722446506572e+02	1.269143925951805301e+02	8.194291666666666060e+03	8.395833333333332860e+01	1.230416666666666714e+02	1.598708333333333258e+03	0.000000000000000000e+00	1.492083333333333428e+02	1.542083333333333428e+02	1.553333333333333428e+02	1.562500000000000000e+02	1.604166666666666572e+02	1.591250000000000000e+02	1.588750000000000000e+02	1.665000000000000000e+02	1.668333333333333428e+02	1.719583333333333428e+02	8.633159004173749054e+03	1.054766959698248741e+02	1.542632926742203949e+02	2.002187729664656217e+03	0.000000000000000000e+00	1.902458965799763178e+02	1.976891520609311783e+02	1.982107425626958559e+02	1.966616835416029971e+02	1.990084583961120472e+02	2.021621085033989402e+02	1.989637686889981865e+02	2.118991556455991088e+02	2.074900944220160284e+02	2.170022740714861698e+02	9.072026341680832047e+03	1.269950586063164337e+02	1.854849186817741327e+02	2.405667125995979404e+03	0.000000000000000000e+00	2.312834598266192927e+02	2.411699707885289854e+02	2.410881517920583974e+02	2.370733670832059943e+02	2.376002501255574089e+02	2.451992170067978805e+02	2.390525373779963445e+02	2.572983112911982175e+02	2.481468555106987139e+02	2.620462148096389683e+02
1.430000000000000000e+02	7.292404306498969163e+03	4.005186872157855760e+01	5.885646595940153247e+01	8.019421068160372670e+02	0.000000000000000000e+00	6.772587463529740148e+01	6.778480151678364507e+01	7.045513981533684955e+01	7.681220375406259393e+01	8.492354410388961128e+01	7.421904514146973497e+01	8.010369477660135829e+01	7.675910147610186129e+01	8.653862698400747888e+01	8.234555269667765742e+01	7.734681319916150642e+03	6.217176769412261450e+01	9.061573297970076624e+01	1.209158553408018633e+03	0.000000000000000000e+00	1.090921039843153721e+02	1.117257340917251440e+02	1.138109032410017534e+02	1.174686018770312899e+02	1.236076053852781342e+02	1.176928559040681961e+02	1.203435140549673577e+02	1.227753840713842521e+02	1.275193134920037323e+02	1.279852763483388287e+02	8.176958333333333030e+03	8.429166666666667140e+01	1.223750000000000000e+02	1.616375000000000000e+03	0.000000000000000000e+00	1.504583333333333428e+02	1.556666666666666572e+02	1.571666666666666572e+02	1.581250000000000000e+02	1.622916666666666572e+02	1.611666666666666572e+02	1.605833333333333428e+02	1.687916666666666572e+02	1.685000000000000000e+02	1.736250000000000000e+02	8.619235346750514509e+03	1.064115656392107212e+02	1.541342670202992338e+02	2.023591446591981367e+03	0.000000000000000000e+00	1.918245626823513135e+02	1.996075992416081704e+02	2.005224300923315468e+02	1.987813981229687101e+02	2.009757279480551801e+02	2.046404774292651041e+02	2.008231526116993280e+02	2.148079492619490622e+02	2.094806865079962677e+02	2.192647236516611713e+02	9.061512360167696897e+03	1.285314646117547852e+02	1.858935340405984675e+02	2.430807893183962733e+03	0.000000000000000000e+00	2.331907920313692841e+02	2.435485318165496551e+02	2.438781935179964648e+02	2.394377962459374203e+02	2.396597892294437031e+02	2.481142881918635794e+02	2.410629718900653415e+02	2.608242318572314389e+02	2.504613730159925353e+02	2.649044473033223426e+02
1.440000000000000000e+02	7.268689067931178215e+03	4.069094400665231603e+01	6.020567529600219103e+01	8.121521799274836440e+02	0.000000000000000000e+00	6.899275530774707477e+01	6.816592471412337773e+01	7.242685759516834310e+01	7.848907177242857358e+01	8.539928719661095613e+01	7.483700062673673870e+01	8.100544235821315908e+01	7.758255478340403499e+01	8.807329366049552277e+01	8.333453671060952672e+01	7.713323700632255168e+03	6.365797200332615802e+01	9.139450431466775626e+01	1.222492756630408394e+03	0.000000000000000000e+00	1.103922109872068660e+02	1.126246290237283603e+02	1.155675954642508430e+02	1.191612025528809511e+02	1.246371435983054710e+02	1.189810003133683693e+02	1.218360545124399152e+02	1.238537773917020104e+02	1.290158134969144328e+02	1.295006016886380849e+02	8.157958333333333030e+03	8.662500000000000000e+01	1.225833333333333286e+02	1.632833333333333258e+03	0.000000000000000000e+00	1.517916666666666572e+02	1.570833333333333428e+02	1.587083333333333428e+02	1.598333333333333428e+02	1.638750000000000000e+02	1.631250000000000000e+02	1.626666666666666572e+02	1.701250000000000000e+02	1.699583333333333428e+02	1.756666666666666572e+02	8.602592966034409983e+03	1.095920279966738349e+02	1.537721623519989009e+02	2.043173910036258121e+03	0.000000000000000000e+00	1.931911223461264626e+02	2.015420376429383396e+02	2.018490712024158427e+02	2.005054641137857345e+02	2.031128564016945290e+02	2.072689996866316164e+02	2.034972788208933991e+02	2.163962226082979896e+02	2.109008531697522528e+02	2.218327316446952295e+02	9.047227598735487845e+03	1.325590559933476698e+02	1.849609913706644591e+02	2.453514486739182757e+03	0.000000000000000000e+00	2.345905780255862396e+02	2.460007419525433079e+02	2.449898090714983425e+02	2.411775948942380978e+02	2.423507128033890581e+02	2.514129993732632613e+02	2.443278909751201695e+02	2.626674452165959792e+02	2.518433730061711628e+02	2.679987966227237735e+02
1.450000000000000000e+02	7.244389492702304779e+03	3.905527730156730826e+01	6.321280193102627010e+01	8.221890402487543952e+02	0.000000000000000000e+00	7.024286219026224387e+01	6.936389475609691146e+01	7.350148597087792268e+01	7.882236527523788538e+01	8.613699985651828683e+01	7.592421784862793288e+01	8.333879799778893016e+01	7.914224427066658052e+01	8.834752960174104430e+01	8.418180498282835345e+01	7.692048913017818450e+03	6.331930531745031487e+01	9.312723429884647430e+01	1.235927853457710626e+03	0.000000000000000000e+00	1.120797644284644434e+02	1.140777807113817914e+02	1.170215763187722899e+02	1.200986826376189356e+02	1.256309999282591434e+02	1.202954422576472950e+02	1.240027323322277937e+02	1.255502888019999546e+02	1.299237648008705150e+02	1.306534024914141696e+02	8.139708333333333030e+03	8.758333333333332860e+01	1.230416666666666714e+02	1.649666666666666742e+03	0.000000000000000000e+00	1.539166666666666572e+02	1.587916666666666572e+02	1.605416666666666572e+02	1.613750000000000000e+02	1.651250000000000000e+02	1.646666666666666572e+02	1.646666666666666572e+02	1.719583333333333428e+02	1.715000000000000000e+02	1.771250000000000000e+02	8.587367753648846701e+03	1.118473613492163423e+02	1.529560990344868685e+02	2.063405479875622859e+03	0.000000000000000000e+00	1.957535689048688710e+02	2.035055526219515230e+02	2.040617570145610102e+02	2.026513173623810644e+02	2.046190000717408566e+02	2.090378910756860193e+02	2.053306010011055207e+02	2.183663778646667311e+02	2.130762351991294850e+02	2.235965975085858304e+02	9.035027173964361282e+03	1.361113893650993418e+02	1.828705314023070798e+02	2.477144293084579203e+03	0.000000000000000000e+00	2.375904711430710563e+02	2.482194385772364171e+02	2.475818473624553917e+02	2.439276347247621288e+02	2.441130001434817132e+02	2.534091154847053815e+02	2.459945353355443842e+02	2.647744223960000909e+02	2.546524703982589699e+02	2.700681950171716608e+02
1.460000000000000000e+02	7.219321455618413893e+03	4.104816739306827600e+01	6.179888085724923030e+01	8.355813702086561534e+02	0.000000000000000000e+00	7.197137855207681412e+01	7.031589204055370601e+01	7.414518796858952498e+01	7.934807949439587560e+01	8.744627284848958482e+01	7.761398043169965888e+01	8.420227429128843255e+01	8.016248153386074193e+01	9.129677570178904489e+01	8.542528936265949824e+01	7.669952394475873007e+03	6.514908369653413445e+01	9.187860709529127234e+01	1.251894851770994592e+03	0.000000000000000000e+00	1.137565226093717285e+02	1.153871126869435244e+02	1.183642606509614268e+02	1.212573730805312664e+02	1.270356364242447853e+02	1.222028235491831651e+02	1.253928038123108877e+02	1.269354074335970495e+02	1.327525545175611796e+02	1.319834780146630919e+02	8.120583333333333030e+03	8.925000000000000000e+01	1.219583333333333286e+02	1.668208333333333258e+03	0.000000000000000000e+00	1.555416666666666572e+02	1.604583333333333428e+02	1.625833333333333428e+02	1.631666666666666572e+02	1.666250000000000000e+02	1.667916666666666572e+02	1.665833333333333428e+02	1.737083333333333428e+02	1.742083333333333428e+02	1.785416666666666572e+02	8.571214272190793054e+03	1.133509163034658656e+02	1.520380595713753848e+02	2.084521814895671923e+03	0.000000000000000000e+00	1.973268107239615858e+02	2.055295539797231754e+02	2.068024060157052588e+02	2.050759602528020480e+02	2.062143635757552147e+02	2.113805097841501492e+02	2.077738628543557979e+02	2.204812592330696361e+02	2.156641121491055060e+02	2.250998553186702225e+02	9.021845211048252168e+03	1.374518326069317311e+02	1.821177858094174269e+02	2.500835296458010362e+03	0.000000000000000000e+00	2.391119547812564861e+02	2.506007746261129796e+02	2.510214786980771464e+02	2.469852538389374388e+02	2.458037271515104294e+02	2.559693529016336697e+02	2.489643923753782531e+02	2.672541851328059579e+02	2.571198909648776407e+02	2.716580439706738161e+02
1.470000000000000000e+02	7.197336147670220271e+03	4.079173850580051663e+01	5.771058903456059141e+01	8.496294889623119388e+02	0.000000000000000000e+00	7.269407582477907681e+01	7.228956037985784633e+01	7.481014489512502053e+01	8.113017742959046075e+01	8.888043685875777555e+01	7.869757879352593477e+01	8.516105507806717867e+01	8.173288384304375143e+01	9.209511857215953512e+01	8.795672502889274824e+01	7.650897240501776650e+03	6.495836925290025476e+01	8.868862785061362786e+01	1.268189744481155913e+03	0.000000000000000000e+00	1.149512045790562098e+02	1.176239468565955946e+02	1.193634057808958460e+02	1.230442553814619089e+02	1.287943850960455734e+02	1.235779560634296388e+02	1.268513608723669108e+02	1.286997752548552114e+02	1.338183926194130891e+02	1.343741958477797027e+02	8.104458333333333030e+03	8.912500000000000000e+01	1.196666666666666714e+02	1.686750000000000000e+03	0.000000000000000000e+00	1.572083333333333428e+02	1.629583333333333428e+02	1.639166666666666572e+02	1.649583333333333428e+02	1.687083333333333428e+02	1.684583333333333428e+02	1.685416666666666572e+02	1.756666666666666572e+02	1.755416666666666572e+02	1.807916666666666572e+02	8.558019426164888500e+03	1.132916307470997452e+02	1.506447054827197007e+02	2.105310255518843860e+03	0.000000000000000000e+00	1.994654620876104900e+02	2.082927198100711053e+02	2.084699275524374684e+02	2.068724112852047767e+02	2.086222815706211122e+02	2.133387106032370468e+02	2.102319724609664036e+02	2.226335580784781030e+02	2.172649407139202253e+02	2.272091374855536117e+02	9.011580518996444880e+03	1.374582614941994905e+02	1.816227442987727443e+02	2.523870511037688175e+03	0.000000000000000000e+00	2.417225908418876088e+02	2.536271062868088393e+02	2.530231884382083081e+02	2.487864892370762391e+02	2.485362298079089101e+02	2.582190878731407793e+02	2.519222782552661215e+02	2.696004494902895772e+02	2.589882147611737651e+02	2.736266083044405377e+02
1.480000000000000000e+02	7.178945909397915784e+03	4.024405055342333526e+01	5.442489052044295761e+01	8.644496517886522042e+02	0.000000000000000000e+00	7.416797901279545613e+01	7.349744590345271433e+01	7.613872151400468624e+01	8.200769091989633353e+01	8.988818400024950961e+01	8.097378663187640768e+01	8.760103728849048821e+01	8.320605327848652166e+01	9.404534567071245021e+01	8.876195704201076353e+01	7.633660454698958347e+03	6.439285861004501044e+01	8.677494526022147170e+01	1.284203992560992674e+03	0.000000000000000000e+00	1.165006561730643995e+02	1.190403896183930215e+02	1.207985274236690145e+02	1.242746787932814954e+02	1.300482586667914120e+02	1.254868933159382038e+02	1.291755186442452441e+02	1.304155266392432679e+02	1.356893395020229036e+02	1.356934785210053747e+02	8.088375000000000000e+03	8.854166666666667140e+01	1.191250000000000000e+02	1.703958333333333258e+03	0.000000000000000000e+00	1.588333333333333428e+02	1.645833333333333428e+02	1.654583333333333428e+02	1.665416666666666572e+02	1.702083333333333428e+02	1.700000000000000000e+02	1.707500000000000000e+02	1.776250000000000000e+02	1.773333333333333428e+02	1.826250000000000000e+02	8.543089545301041653e+03	1.126904747232883324e+02	1.514750547397785283e+02	2.123712674105673614e+03	0.000000000000000000e+00	2.011660104936023004e+02	2.101262770482736641e+02	2.101181392429976711e+02	2.088086545400518048e+02	2.103684079998752736e+02	2.145131066840617962e+02	2.123244813557547559e+02	2.248344733607567321e+02	2.189773271646437820e+02	2.295565214789946253e+02	8.997804090602083306e+03	1.368392827799100075e+02	1.838251094795570566e+02	2.543467014878014197e+03	0.000000000000000000e+00	2.434986876538712295e+02	2.556692207632139571e+02	2.547779451526619994e+02	2.510756424134369809e+02	2.505284826664171760e+02	2.590262133681235923e+02	2.538989627115095118e+02	2.720439467215134641e+02	2.606213209959542496e+02	2.764880429579892507e+02
1.490000000000000000e+02	7.157297251297123694e+03	4.090950929602361441e+01	5.483158724882856916e+01	8.755247670685424737e+02	0.000000000000000000e+00	7.599724420424459481e+01	7.393810281289226793e+01	7.854421212926969531e+01	8.359322282683633887e+01	9.078300870279996104e+01	8.188978273272245190e+01	8.792818196827941790e+01	8.335145098796792240e+01	9.504717546263849215e+01	9.049930126766344074e+01	7.614356958981895332e+03	6.395475464801180721e+01	8.739496029108094888e+01	1.298574883534271294e+03	0.000000000000000000e+00	1.182069554354556260e+02	1.201982180731127983e+02	1.228762727313015262e+02	1.259424447467515051e+02	1.316415043513999876e+02	1.267782246996945617e+02	1.300265909841397161e+02	1.312590588273172898e+02	1.369610877313192532e+02	1.377079839671650348e+02	8.071416666666666970e+03	8.700000000000000000e+01	1.199583333333333286e+02	1.721625000000000000e+03	0.000000000000000000e+00	1.604166666666666572e+02	1.664583333333333428e+02	1.672083333333333428e+02	1.682916666666666572e+02	1.725000000000000000e+02	1.716666666666666572e+02	1.721250000000000000e+02	1.791666666666666572e+02	1.788750000000000000e+02	1.849166666666666572e+02	8.528476374351437698e+03	1.100452453519881999e+02	1.525217063755857225e+02	2.144675116465728934e+03	0.000000000000000000e+00	2.026263778978776884e+02	2.127184485935538873e+02	2.115403939353651595e+02	2.106408885865818092e+02	2.133584956486000124e+02	2.165551086336387527e+02	2.142234090158602839e+02	2.270742745060160246e+02	2.207889122686807468e+02	2.321253493661682796e+02	8.985536082036209336e+03	1.330904907039763998e+02	1.850850794178380738e+02	2.567725232931457413e+03	0.000000000000000000e+00	2.448360891290887196e+02	2.589785638537744035e+02	2.558724545373970045e+02	2.529901105064969897e+02	2.542169912972000247e+02	2.614435506006108767e+02	2.563218180317205679e+02	2.749818823453654204e+02	2.627028245373614936e+02	2.793340320656698736e+02
1.500000000000000000e+02	7.135901033765810098e+03	4.231137837446951977e+01	5.340420375676082188e+01	8.869676158444881366e+02	0.000000000000000000e+00	7.649200630592707739e+01	7.418346267315993714e+01	7.934523888415537840e+01	8.445678561196413625e+01	9.263045577191698499e+01	8.270421297153200157e+01	8.940174000345511729e+01	8.489408860810982560e+01	9.622444542780260690e+01	9.258874152386468381e+01	7.595117183549571564e+03	6.388485585390142774e+01	8.722293521171374664e+01	1.313067141255577553e+03	0.000000000000000000e+00	1.192251698196302101e+02	1.210292313365799686e+02	1.242559527754110178e+02	1.270825594726487395e+02	1.334402278859585067e+02	1.277896064857660008e+02	1.315967033350608801e+02	1.330928776373882556e+02	1.386747227139013035e+02	1.398568707619323277e+02	8.054333333333333030e+03	8.545833333333332860e+01	1.210416666666666714e+02	1.739166666666666742e+03	0.000000000000000000e+00	1.619583333333333428e+02	1.678750000000000000e+02	1.691666666666666572e+02	1.697083333333333428e+02	1.742500000000000000e+02	1.728750000000000000e+02	1.737916666666666572e+02	1.812916666666666572e+02	1.811250000000000000e+02	1.871250000000000000e+02	8.513549483117094496e+03	1.070318108127652295e+02	1.548603981216195962e+02	2.165266192077755932e+03	0.000000000000000000e+00	2.046914968470364897e+02	2.147207686634200172e+02	2.140773805579223108e+02	2.123341071940179461e+02	2.150597721140414933e+02	2.179603935142339992e+02	2.159866299982724342e+02	2.294904556959450588e+02	2.235752772860986965e+02	2.343931292380676723e+02	8.972765632900856872e+03	1.286052882921971445e+02	1.886791295765725067e+02	2.591365717488845348e+03	0.000000000000000000e+00	2.474246603607396082e+02	2.615665373268400344e+02	2.589880944491779360e+02	2.549598810547025494e+02	2.558695442280830150e+02	2.630457870284679984e+02	2.581815933298781829e+02	2.776892447252234888e+02	2.660255545721973931e+02	2.816612584761353446e+02
1.510000000000000000e+02	7.114807071811047535e+03	4.424232988769261254e+01	5.292393740535321456e+01	8.989696058571720414e+02	0.000000000000000000e+00	7.713022604448971720e+01	7.552321662303175742e+01	8.049401493087137283e+01	8.561549405389457945e+01	9.324667850608200581e+01	8.321238169722167299e+01	9.164124661082756518e+01	8.560939402270689413e+01	9.796050264725165846e+01	9.394907452407696269e+01	7.575986869238857253e+03	6.416283161051296702e+01	8.754530203600994298e+01	1.327776469595252593e+03	0.000000000000000000e+00	1.203984463555781872e+02	1.225532749781825430e+02	1.257470074654356864e+02	1.285369136936139682e+02	1.345400059197076814e+02	1.286686908486108223e+02	1.336331233054137897e+02	1.344505303446867686e+02	1.403760846569591649e+02	1.415787039287051527e+02	8.037166666666666970e+03	8.408333333333332860e+01	1.221666666666666714e+02	1.756583333333333258e+03	0.000000000000000000e+00	1.636666666666666572e+02	1.695833333333333428e+02	1.710000000000000000e+02	1.714583333333333428e+02	1.758333333333333428e+02	1.741250000000000000e+02	1.756250000000000000e+02	1.832916666666666572e+02	1.827916666666666572e+02	1.892083333333333428e+02	8.498346464094476687e+03	1.040038350561536902e+02	1.567880312973234140e+02	2.185390197071413695e+03	0.000000000000000000e+00	2.069348869777551272e+02	2.166133916884841426e+02	2.162529925345643278e+02	2.143797529730527174e+02	2.171266607469590042e+02	2.195813091513891777e+02	2.176168766945862103e+02	2.321328029886465458e+02	2.252072486763741495e+02	2.368379627379615329e+02	8.959526261522285495e+03	1.239243367789740375e+02	1.914093959279801425e+02	2.614197060809494360e+03	0.000000000000000000e+00	2.502031072888435972e+02	2.636434500436349140e+02	2.615059850691286556e+02	2.573011726127721204e+02	2.584199881605846940e+02	2.650376183027783554e+02	2.596087533891724206e+02	2.809739393106264060e+02	2.676228306860816701e+02	2.844675921425897513e+02
1.520000000000000000e+02	7.094624025972102572e+03	4.454046887462334325e+01	5.029800223099756806e+01	9.116804615769990505e+02	0.000000000000000000e+00	7.817111322330728740e+01	7.708853490558679766e+01	8.191083046403871037e+01	8.702137735830801546e+01	9.427062683003515531e+01	8.385596952346458011e+01	9.278713332341628472e+01	8.657064684677550304e+01	9.929854327323162977e+01	9.544701410493792082e+01	7.557603679652717801e+03	6.483273443731167163e+01	8.591983444883211973e+01	1.342215230788499412e+03	0.000000000000000000e+00	1.216063899449869723e+02	1.242317674527934059e+02	1.273512485653526767e+02	1.303023553458206720e+02	1.357811467483509205e+02	1.296571514283989472e+02	1.349143999950414639e+02	1.357019900900544371e+02	1.417742716366158220e+02	1.432651737191356460e+02	8.020583333333333030e+03	8.512500000000000000e+01	1.215416666666666714e+02	1.772750000000000000e+03	0.000000000000000000e+00	1.650416666666666572e+02	1.713750000000000000e+02	1.727916666666666572e+02	1.735833333333333428e+02	1.772916666666666572e+02	1.754583333333333428e+02	1.770416666666666572e+02	1.848333333333333428e+02	1.842500000000000000e+02	1.910833333333333428e+02	8.483562987013947350e+03	1.054172655626883284e+02	1.571634988845012231e+02	2.203284769211500588e+03	0.000000000000000000e+00	2.084769433883463421e+02	2.185182325472065941e+02	2.182320847679806377e+02	2.168643113208460136e+02	2.188021865849823939e+02	2.212595152382677384e+02	2.191689333382918505e+02	2.339646765766122485e+02	2.267257283633841780e+02	2.389014929475310396e+02	8.946542640694562579e+03	1.257095311253766567e+02	1.927853311023357605e+02	2.633819538423001177e+03	0.000000000000000000e+00	2.519122201100260270e+02	2.656614650944131881e+02	2.636725028692945898e+02	2.601452893083586559e+02	2.603127065032981591e+02	2.670606971432021055e+02	2.612962000099170154e+02	2.830960198198911826e+02	2.692014567267683560e+02	2.867196525617287648e+02
1.530000000000000000e+02	7.075419430504884986e+03	4.425538470636921318e+01	5.400153538434277323e+01	9.237968677431726974e+02	0.000000000000000000e+00	7.960476912056094534e+01	7.769526090446716182e+01	8.357218927529176256e+01	8.867775447099238306e+01	9.501212434491733916e+01	8.506066734709197874e+01	9.364234074305204558e+01	8.906546767413243515e+01	1.004976199487809509e+02	9.589561964682124540e+01	7.540251381919109008e+03	6.521102568651794229e+01	8.679243435883805091e+01	1.356481767204919834e+03	0.000000000000000000e+00	1.230107178936138013e+02	1.252434637855669166e+02	1.291819279709792170e+02	1.320472105688295130e+02	1.369643955057919982e+02	1.309470003402126679e+02	1.361128370381927084e+02	1.379494005037328748e+02	1.433529766410571540e+02	1.441353098234106369e+02	8.005083333333333030e+03	8.616666666666667140e+01	1.195833333333333286e+02	1.789166666666666742e+03	0.000000000000000000e+00	1.664166666666666572e+02	1.727916666666666572e+02	1.747916666666666572e+02	1.754166666666666572e+02	1.789166666666666572e+02	1.768333333333333428e+02	1.785833333333333428e+02	1.868333333333333428e+02	1.862083333333333428e+02	1.923750000000000000e+02	8.469915284747557962e+03	1.071223076468154005e+02	1.523742323078286063e+02	2.221851566128413651e+03	0.000000000000000000e+00	2.098226154397195273e+02	2.203398695477663978e+02	2.204014053623540974e+02	2.187861227645038014e+02	2.208689378275413162e+02	2.227196663264540177e+02	2.210538296284739772e+02	2.357172661629338108e+02	2.290636900256095316e+02	2.406146901765893631e+02	8.934747236161781984e+03	1.280779486269641438e+02	1.851651312823238982e+02	2.654536465590160788e+03	0.000000000000000000e+00	2.532285642127723690e+02	2.678880724288661668e+02	2.660111440580415660e+02	2.621555788623409171e+02	2.628212089884159468e+02	2.686059993195747211e+02	2.635243259236146400e+02	2.846011989925342505e+02	2.719190467178857489e+02	2.888543803531787262e+02
1.540000000000000000e+02	7.053809495862205949e+03	4.303465484995454915e+01	5.532388385191948998e+01	9.326727008959559271e+02	0.000000000000000000e+00	8.033488571219042740e+01	7.768338688577924245e+01	8.485234132890819581e+01	8.938535775590347043e+01	9.565769779775962434e+01	8.565222172592667960e+01	9.497963841420020970e+01	9.037515013435231026e+01	1.019264028914586930e+02	9.640884559187880143e+01	7.521300581264436914e+03	6.432982742497728168e+01	8.766194192595975210e+01	1.369128017114644535e+03	0.000000000000000000e+00	1.242299428560952208e+02	1.259875267762229498e+02	1.304470039977874194e+02	1.331301788779517210e+02	1.382455155655464978e+02	1.321386108629633327e+02	1.375314858737667691e+02	1.395209084005094837e+02	1.449423681123960250e+02	1.452460894626060792e+02	7.988791666666666970e+03	8.562500000000000000e+01	1.200000000000000000e+02	1.805583333333333258e+03	0.000000000000000000e+00	1.681250000000000000e+02	1.742916666666666572e+02	1.760416666666666572e+02	1.768750000000000000e+02	1.808333333333333428e+02	1.786250000000000000e+02	1.800833333333333428e+02	1.886666666666666572e+02	1.879583333333333428e+02	1.940833333333333428e+02	8.456282752068897025e+03	1.069201725750227183e+02	1.523380580740402479e+02	2.242038649552021980e+03	0.000000000000000000e+00	2.120200571439047792e+02	2.225958065571103646e+02	2.216363293355458950e+02	2.206198211220482790e+02	2.234211511011201878e+02	2.251113891370366673e+02	2.226351807928999165e+02	2.378124249328238307e+02	2.309742985542706606e+02	2.429205772040606064e+02	8.923773837471127990e+03	1.282153451500454366e+02	1.846761161480804958e+02	2.678493965770710474e+03	0.000000000000000000e+00	2.559151142878095584e+02	2.708999464475540435e+02	2.672309920044251044e+02	2.643646422440965580e+02	2.660089688689070613e+02	2.715977782740733346e+02	2.651870282524664617e+02	2.869581831989810325e+02	2.739902637752080068e+02	2.917578210747878984e+02
1.550000000000000000e+02	7.033973920540262043e+03	4.486037973751751906e+01	5.725444679663241487e+01	9.416517742990663464e+02	0.000000000000000000e+00	8.206800934437897865e+01	7.886203017483799727e+01	8.599617509896359024e+01	9.044956804495126335e+01	9.604552477727442295e+01	8.633234915892121819e+01	9.508129323843570546e+01	9.152030777354778479e+01	1.020402459978793104e+02	9.727051927451695690e+01	7.503216126936797082e+03	6.457602320209210234e+01	8.887722339831620388e+01	1.382200887149533173e+03	0.000000000000000000e+00	1.258881713388561536e+02	1.275560150874189986e+02	1.317272542161484807e+02	1.346206173558089745e+02	1.393560957219705472e+02	1.335203412461272876e+02	1.382698132858845383e+02	1.408643205534405638e+02	1.457284563322729696e+02	1.466769263039251427e+02	7.972458333333333030e+03	8.429166666666667140e+01	1.205000000000000000e+02	1.822750000000000000e+03	0.000000000000000000e+00	1.697083333333333428e+02	1.762500000000000000e+02	1.774583333333333428e+02	1.787916666666666572e+02	1.826666666666666572e+02	1.807083333333333428e+02	1.814583333333333428e+02	1.902083333333333428e+02	1.894166666666666572e+02	1.960833333333333428e+02	8.441700539729868979e+03	1.040073101312412405e+02	1.521227766016837961e+02	2.263299112850466827e+03	0.000000000000000000e+00	2.135284953278105320e+02	2.249439849125810156e+02	2.231894124505182049e+02	2.229627159775243399e+02	2.259772376113627672e+02	2.278963254205393980e+02	2.246468533807821473e+02	2.395523461132261218e+02	2.331048770010603448e+02	2.454897403627415429e+02	8.910942746126404018e+03	1.237229535958158237e+02	1.837455532033675922e+02	2.703848225700933654e+03	0.000000000000000000e+00	2.573486573222876928e+02	2.736379698251620312e+02	2.689204915677030954e+02	2.671337652883820510e+02	2.692878085560589057e+02	2.750843175077454816e+02	2.678353734282309802e+02	2.888963588931188724e+02	2.767930873354540040e+02	2.948961473921497145e+02
1.560000000000000000e+02	7.014593771779620511e+03	4.516436625060506316e+01	5.780166136531028798e+01	9.531128296127405974e+02	0.000000000000000000e+00	8.277978518761463533e+01	8.020635218781772835e+01	8.749656246983951746e+01	9.263520952080331483e+01	9.706965817103066740e+01	8.721294178194784763e+01	9.542629471862022683e+01	9.209901360887747046e+01	1.027809802754699575e+02	9.873299411756832455e+01	7.484151052556476316e+03	6.535301645863586373e+01	8.910916401598848324e+01	1.396723081473036927e+03	0.000000000000000000e+00	1.269107259271406463e+02	1.290615094272421857e+02	1.334566145682530873e+02	1.365051047604016503e+02	1.406181624188486694e+02	1.347731375576406094e+02	1.394214806926434562e+02	1.422786734711054066e+02	1.469321568044016431e+02	1.484289970587841481e+02	7.953708333333333030e+03	8.554166666666667140e+01	1.204166666666666714e+02	1.840333333333333258e+03	0.000000000000000000e+00	1.710416666666666572e+02	1.779166666666666572e+02	1.794166666666666572e+02	1.803750000000000000e+02	1.841666666666666572e+02	1.823333333333333428e+02	1.834166666666666572e+02	1.924583333333333428e+02	1.910833333333333428e+02	1.981250000000000000e+02	8.423265614110188835e+03	1.057303168746974791e+02	1.517241693173448596e+02	2.283943585193629588e+03	0.000000000000000000e+00	2.151726074061926681e+02	2.267718239060911287e+02	2.253767187650802271e+02	2.242448952395983497e+02	2.277151709144846450e+02	2.298935291090260762e+02	2.274118526406898582e+02	2.426379931955612790e+02	2.352345098622650426e+02	2.478210029412158519e+02	8.892822894887045550e+03	1.259189670827282725e+02	1.830316719680230619e+02	2.727553837053926145e+03	0.000000000000000000e+00	2.593035481457186506e+02	2.756269811455155718e+02	2.713367708634938253e+02	2.681147904791966994e+02	2.712636751623026612e+02	2.774537248847188380e+02	2.714070386147130876e+02	2.928176530577892436e+02	2.793856863911967139e+02	2.975170058824317039e+02
1.570000000000000000e+02	6.996268805717360920e+03	4.289262222657980317e+01	5.946399703069553055e+01	9.625609621701407832e+02	0.000000000000000000e+00	8.403424741981069701e+01	8.170976004158198691e+01	8.842060869804134882e+01	9.326383770670376805e+01	9.823381102142681698e+01	8.780583221510777037e+01	9.641796937174319737e+01	9.323019868360344731e+01	1.035030012978298117e+02	9.919213667548140734e+01	7.467571902858680915e+03	6.340464444662323729e+01	8.950283184868109743e+01	1.410113814418403763e+03	0.000000000000000000e+00	1.284962903765720057e+02	1.306882133541243149e+02	1.347728043490206744e+02	1.375485855200185483e+02	1.419919055107134227e+02	1.360904161075538923e+02	1.407298180192049131e+02	1.438025993418017379e+02	1.480431673155815702e+02	1.495752350044073751e+02	7.938875000000000000e+03	8.391666666666667140e+01	1.195416666666666714e+02	1.857666666666666742e+03	0.000000000000000000e+00	1.729583333333333428e+02	1.796666666666666572e+02	1.811250000000000000e+02	1.818333333333333428e+02	1.857500000000000000e+02	1.843750000000000000e+02	1.850416666666666572e+02	1.943750000000000000e+02	1.925833333333333428e+02	1.999583333333333428e+02	8.410178097141319085e+03	1.044286888867101055e+02	1.495805014846522454e+02	2.305219518914929722e+03	0.000000000000000000e+00	2.174203762900946799e+02	2.286451199792089994e+02	2.274771956509793256e+02	2.261180811466481373e+02	2.295080944892865773e+02	2.326595838924461077e+02	2.293535153141284013e+02	2.449474006581982621e+02	2.371234993510851154e+02	2.503414316622593105e+02	8.881481194282638171e+03	1.249407111067535396e+02	1.796193363026378051e+02	2.752772371163192474e+03	0.000000000000000000e+00	2.618824192468559886e+02	2.776235732917513133e+02	2.738293913019586512e+02	2.704028289599629034e+02	2.732661889785731546e+02	2.809441677848922154e+02	2.736653639615901170e+02	2.955198013163965243e+02	2.816636653688368597e+02	3.007245299911852499e+02
1.580000000000000000e+02	6.980598990458674052e+03	4.381736587385847059e+01	5.817559182985615251e+01	9.783453166235813114e+02	0.000000000000000000e+00	8.474724883690780075e+01	8.358517575428041368e+01	8.929903246443440423e+01	9.452971263930774626e+01	9.912563906161746274e+01	8.966203214877397443e+01	9.793810757996244831e+01	9.469109105560056605e+01	1.059951167073843123e+02	1.015425034541349305e+02	7.451986995229336571e+03	6.328368293692923885e+01	8.871279591492807981e+01	1.426485158311790656e+03	0.000000000000000000e+00	1.293944577517872290e+02	1.325842545438068782e+02	1.360245162322171950e+02	1.391190229863205445e+02	1.432711528641420671e+02	1.378935160743869801e+02	1.424065537899812171e+02	1.452413788611336258e+02	1.500808916870254848e+02	1.518545850604007796e+02	7.923375000000000000e+03	8.275000000000000000e+01	1.192500000000000000e+02	1.874625000000000000e+03	0.000000000000000000e+00	1.740416666666666572e+02	1.815833333333333428e+02	1.827500000000000000e+02	1.837083333333333428e+02	1.874166666666666572e+02	1.861250000000000000e+02	1.868750000000000000e+02	1.957916666666666572e+02	1.941666666666666572e+02	2.021666666666666572e+02	8.394763004770662519e+03	1.022163170630707612e+02	1.497872040850719202e+02	2.322764841688209344e+03	0.000000000000000000e+00	2.186888755815460854e+02	2.305824121228598074e+02	2.294754837677828050e+02	2.282976436803461411e+02	2.315621804691912473e+02	2.343564839256130199e+02	2.313434462100187829e+02	2.463419544721996886e+02	2.382524416463078296e+02	2.524787482729325347e+02	8.866151009541326857e+03	1.216826341261415223e+02	1.803244081701438404e+02	2.770904683376418689e+03	0.000000000000000000e+00	2.633360844964255421e+02	2.795814909123862435e+02	2.762009675355656100e+02	2.728869540273589109e+02	2.757076942717158659e+02	2.825879678512260398e+02	2.758118924200375659e+02	2.968922422777327483e+02	2.823382166259490305e+02	3.027908298791983839e+02
1.590000000000000000e+02	6.958869466934924276e+03	4.394307689302738140e+01	6.118686015905891651e+01	9.897645211361948441e+02	0.000000000000000000e+00	8.541864667611432083e+01	8.425826865757696282e+01	9.068030941584902394e+01	9.551444805927714299e+01	1.005168555287013987e+02	9.215263671255638656e+01	9.989563966052409683e+01	9.508418090939271394e+01	1.071472452347920807e+02	1.021962295791095556e+02	7.432663900134128198e+03	6.295070511318035500e+01	9.086426341286279751e+01	1.440403093901430793e+03	0.000000000000000000e+00	1.303551566713904890e+02	1.336499676621218100e+02	1.375068213745911976e+02	1.403613906963052500e+02	1.450084277643506994e+02	1.400138183562781933e+02	1.441561531635953770e+02	1.462920904546963641e+02	1.514902892840627260e+02	1.531189481228880993e+02	7.906458333333333030e+03	8.195833333333332860e+01	1.205416666666666714e+02	1.891041666666666742e+03	0.000000000000000000e+00	1.752916666666666572e+02	1.830416666666666572e+02	1.843333333333333428e+02	1.852083333333333428e+02	1.895000000000000000e+02	1.878750000000000000e+02	1.884166666666666572e+02	1.975000000000000000e+02	1.958333333333333428e+02	2.040416666666666572e+02	8.380252766532537862e+03	1.009659615534862951e+02	1.502190699204705595e+02	2.341680239431902919e+03	0.000000000000000000e+00	2.202281766619428254e+02	2.324333656712115044e+02	2.311598452920754880e+02	2.300552759703614356e+02	2.339915722356493006e+02	2.357361816437218067e+02	2.326771801697379374e+02	2.487079095453036359e+02	2.401763773826039596e+02	2.549643852104452151e+02	8.854047199731741784e+03	1.199735897736392758e+02	1.798964731742744334e+02	2.792318812197138868e+03	0.000000000000000000e+00	2.651646866572190220e+02	2.818250646757563800e+02	2.779863572508176617e+02	2.749022186073895568e+02	2.784831444712986013e+02	2.835973632874436134e+02	2.769376936728092460e+02	2.999158190906072718e+02	2.845194214318746049e+02	3.058871037542237445e+02
1.600000000000000000e+02	6.940788332059108143e+03	4.649537066801918428e+01	6.030540565220503169e+01	1.001576808452608020e+03	0.000000000000000000e+00	8.674473648920148605e+01	8.502792943706360518e+01	9.176624808488202234e+01	9.567550287495470229e+01	1.012974986375450754e+02	9.301016160385921694e+01	1.011636653878110934e+02	9.694332765665744489e+01	1.094623621882332998e+02	1.043540149573782543e+02	7.415477499362887102e+03	6.449768533400958859e+01	8.990270282610251229e+01	1.454705070892970525e+03	0.000000000000000000e+00	1.318515349112674073e+02	1.349514647185318097e+02	1.388831240424410112e+02	1.411085847708106940e+02	1.460237493187725306e+02	1.414009141352629513e+02	1.455609993605722252e+02	1.482008304949953867e+02	1.535228477607833213e+02	1.551353408120224628e+02	7.890166666666666970e+03	8.250000000000000000e+01	1.195000000000000000e+02	1.907833333333333258e+03	0.000000000000000000e+00	1.769583333333333428e+02	1.848750000000000000e+02	1.860000000000000000e+02	1.865416666666666572e+02	1.907500000000000000e+02	1.897916666666666572e+02	1.899583333333333428e+02	1.994583333333333428e+02	1.975833333333333428e+02	2.059166666666666572e+02	8.364855833970446838e+03	1.005023146659904114e+02	1.490972971738974877e+02	2.360961595773695990e+03	0.000000000000000000e+00	2.220651317553992783e+02	2.347985352814681903e+02	2.331168759575589888e+02	2.319747485625226204e+02	2.354762506812274694e+02	2.381824191980703631e+02	2.343556673060944604e+02	2.507158361716712989e+02	2.416438189058833643e+02	2.566979925213108800e+02	8.839545001274225797e+03	1.185046293319808228e+02	1.786945943477949754e+02	2.814089858214058495e+03	0.000000000000000000e+00	2.671719301774651854e+02	2.847220705629363806e+02	2.802337519151179777e+02	2.774078304583786121e+02	2.802025013624549388e+02	2.865731717294740974e+02	2.787530012788556064e+02	3.019733390100092265e+02	2.857043044784334143e+02	3.074793183759550743e+02
1.610000000000000000e+02	6.921869188590227168e+03	4.366914853251282125e+01	5.837511399919468147e+01	1.016574723612031221e+03	0.000000000000000000e+00	8.813175391363745348e+01	8.706799874257318095e+01	9.287562353491732381e+01	9.620417054553995229e+01	1.028476932529884209e+02	9.358259720725241948e+01	1.034169817270909846e+02	9.776963181905328781e+01	1.113112264520438544e+02	1.066774052723756370e+02	7.397392927628447069e+03	6.273040759958974633e+01	8.883339033293067644e+01	1.471287361806015724e+03	0.000000000000000000e+00	1.336283769568187267e+02	1.369714993712865976e+02	1.402086451007919834e+02	1.420812519394366404e+02	1.474863466264941962e+02	1.425204652702928740e+02	1.475001575302121637e+02	1.496973159095266510e+02	1.555306132260219272e+02	1.573178693028544899e+02	7.872916666666666970e+03	8.179166666666667140e+01	1.192916666666666714e+02	1.926000000000000000e+03	0.000000000000000000e+00	1.791250000000000000e+02	1.868750000000000000e+02	1.875416666666666572e+02	1.879583333333333428e+02	1.921250000000000000e+02	1.914583333333333428e+02	1.915833333333333428e+02	2.016250000000000000e+02	1.997500000000000000e+02	2.079583333333333428e+02	8.348440405704886871e+03	1.008529257337436036e+02	1.497499430004026522e+02	2.380712638193984276e+03	0.000000000000000000e+00	2.246216230431812733e+02	2.367785006287134024e+02	2.348746882325413310e+02	2.338354147272300452e+02	2.367636533735058038e+02	2.403962013963738116e+02	2.356665091364545219e+02	2.535526840904733490e+02	2.439693867739780728e+02	2.585987973638121957e+02	8.823964144743105862e+03	1.199141848008205216e+02	1.802082193341386755e+02	2.835425276387968552e+03	0.000000000000000000e+00	2.701182460863625465e+02	2.866820012574268048e+02	2.822077097984159764e+02	2.797124961211267191e+02	2.814023067470116075e+02	2.893340694594142519e+02	2.797496849395756726e+02	3.054803681809466980e+02	2.881887735479561456e+02	3.092392613942910202e+02
1.620000000000000000e+02	6.898250634881167571e+03	4.181898986640945992e+01	5.808103830599796424e+01	1.029785876380520676e+03	0.000000000000000000e+00	8.881415066653019608e+01	8.841864055168444736e+01	9.411568028170428590e+01	9.770744061474817954e+01	1.045663829907325066e+02	9.443159409251086345e+01	1.048922501508286018e+02	9.840092710561060585e+01	1.133921115903916359e+02	1.078514416230082702e+02	7.377479484107250755e+03	6.176366159987139781e+01	8.739468581966565353e+01	1.487330438190260338e+03	0.000000000000000000e+00	1.351570753332650838e+02	1.387718202758422308e+02	1.416203401408521358e+02	1.438953869740407754e+02	1.493040248286995961e+02	1.436532970462554317e+02	1.491961250754143009e+02	1.509087968861386457e+02	1.574460557951958322e+02	1.587798874781707923e+02	7.856708333333333030e+03	8.170833333333332860e+01	1.167083333333333286e+02	1.944875000000000000e+03	0.000000000000000000e+00	1.815000000000000000e+02	1.891250000000000000e+02	1.891250000000000000e+02	1.900833333333333428e+02	1.940416666666666572e+02	1.928750000000000000e+02	1.935000000000000000e+02	2.034166666666666572e+02	2.015000000000000000e+02	2.097083333333333428e+02	8.335937182559415305e+03	1.016530050667952594e+02	1.460219808470010037e+02	2.402419561809739662e+03	0.000000000000000000e+00	2.278429246667349162e+02	2.394781797241577692e+02	2.366296598591478642e+02	2.362712796926259102e+02	2.387793085046337183e+02	2.420967029537445683e+02	2.378038749245856991e+02	2.559245364471946687e+02	2.455539442048041678e+02	2.606367791884958933e+02	8.815166031785498490e+03	1.215976768002572044e+02	1.753356283606686929e+02	2.859964123619479324e+03	0.000000000000000000e+00	2.741858493334698323e+02	2.898313594483155384e+02	2.841343197182957283e+02	2.824592260519185061e+02	2.835169503426008077e+02	2.913184059074891366e+02	2.821077498491713982e+02	3.084324062277227085e+02	2.896078884096083357e+02	3.115652250436584154e+02
1.630000000000000000e+02	6.881692845995988137e+03	4.228775493117186102e+01	5.810979054293582635e+01	1.042410029656292181e+03	0.000000000000000000e+00	8.989611536926435065e+01	8.944904784867432568e+01	9.623660481262194821e+01	9.920924485489572930e+01	1.055675888152328525e+02	9.575312417177423185e+01	1.063621600744542803e+02	9.955665426180637212e+01	1.151539590515274369e+02	1.081671045549586125e+02	7.361367256331327553e+03	6.137304413225259481e+01	8.776322860480124177e+01	1.501746681494812719e+03	0.000000000000000000e+00	1.364480576846321753e+02	1.401203572576704914e+02	1.435141357396443027e+02	1.453962890941145361e+02	1.504504610742831119e+02	1.452098954192204587e+02	1.506810800372271331e+02	1.524033271309031932e+02	1.592853128590970471e+02	1.597085522774792992e+02	7.841041666666666970e+03	8.045833333333332860e+01	1.174166666666666714e+02	1.961083333333333258e+03	0.000000000000000000e+00	1.830000000000000000e+02	1.907916666666666572e+02	1.907916666666666572e+02	1.915833333333333428e+02	1.953333333333333428e+02	1.946666666666666572e+02	1.950000000000000000e+02	2.052500000000000000e+02	2.034166666666666572e+02	2.112500000000000000e+02	8.320716077002005477e+03	9.954362253441405528e+01	1.470701047285321010e+02	2.420419985171854023e+03	0.000000000000000000e+00	2.295519423153678247e+02	2.414629760756628230e+02	2.380691975936890117e+02	2.377703775725521496e+02	2.402162055923835737e+02	2.441234379141128557e+02	2.393189199627728669e+02	2.580966728690968353e+02	2.475480204742362673e+02	2.627914477225206724e+02	8.800390487337346713e+03	1.186289117354947962e+02	1.767235427903975165e+02	2.879756637010374106e+03	0.000000000000000000e+00	2.761038846307356494e+02	2.921342854846590171e+02	2.853467285207113946e+02	2.839574218117709279e+02	2.850990778514338331e+02	2.935802091615590825e+02	2.836378399255457339e+02	3.109433457381936137e+02	2.916793742818058490e+02	3.143328954450414017e+02
1.640000000000000000e+02	6.860970531015904271e+03	4.418575108522606598e+01	5.489077120286072642e+01	1.055870671103602035e+03	0.000000000000000000e+00	9.124677783315036095e+01	9.040532612541015567e+01	9.728731854475263674e+01	1.006247105189028588e+02	1.069944446159016280e+02	9.703872811380537655e+01	1.071668218499172696e+02	1.013998366530931463e+02	1.174092490499932637e+02	1.085482163989272237e+02	7.342651932174619105e+03	6.248870887594637225e+01	8.573705226809703106e+01	1.517081168885134502e+03	0.000000000000000000e+00	1.381233889165751805e+02	1.413484963960383993e+02	1.451019926057096541e+02	1.471040219261180937e+02	1.519972223079508069e+02	1.465193640569027025e+02	1.519167442582919705e+02	1.541165849932132517e+02	1.614129578583299462e+02	1.605657748661302833e+02	7.824333333333333030e+03	8.079166666666667140e+01	1.165833333333333286e+02	1.978291666666666742e+03	0.000000000000000000e+00	1.850000000000000000e+02	1.922916666666666572e+02	1.929166666666666572e+02	1.935833333333333428e+02	1.970000000000000000e+02	1.960000000000000000e+02	1.966666666666666572e+02	2.068333333333333428e+02	2.054166666666666572e+02	2.125833333333333428e+02	8.306014734492047864e+03	9.909462445738697056e+01	1.474296143985696403e+02	2.439502164448198982e+03	0.000000000000000000e+00	2.318766110834248195e+02	2.432348369372949151e+02	2.407313407276236603e+02	2.400626447405485919e+02	2.420027776920491931e+02	2.454806359430972975e+02	2.414165890750413439e+02	2.595500816734534624e+02	2.494203754750033681e+02	2.646008918005363739e+02	8.787696135650761789e+03	1.173975822481072839e+02	1.782758954638059379e+02	2.900712662229731450e+03	0.000000000000000000e+00	2.787532221668496391e+02	2.941780072079231445e+02	2.885460147885806919e+02	2.865419561477638126e+02	2.870055553840983862e+02	2.949612718861945950e+02	2.861665114834160590e+02	3.122668300135735535e+02	2.934240842833400507e+02	3.166184502677394903e+02
1.650000000000000000e+02	6.842500939362986173e+03	4.523183723376729404e+01	5.513754670007006808e+01	1.068841134748738796e+03	0.000000000000000000e+00	9.156740651085223703e+01	9.134230093239241910e+01	9.950070204489325931e+01	1.008654503367342841e+02	1.083426623152441408e+02	9.847235138062127646e+01	1.092161777283695585e+02	1.027188567302886071e+02	1.191089667068552274e+02	1.098887260996949209e+02	7.324875469681493087e+03	6.282425195021698272e+01	8.571460668336837330e+01	1.532441400707702769e+03	0.000000000000000000e+00	1.391795365887594471e+02	1.426919837995295381e+02	1.471045176891132940e+02	1.479535585017004564e+02	1.536088311576220633e+02	1.481320090236439739e+02	1.539205888641847650e+02	1.558385950318109678e+02	1.630753166867609423e+02	1.620276963831807961e+02	7.807250000000000000e+03	8.041666666666667140e+01	1.162916666666666714e+02	1.996041666666666742e+03	0.000000000000000000e+00	1.867916666666666572e+02	1.940416666666666572e+02	1.947083333333333428e+02	1.950416666666666572e+02	1.988750000000000000e+02	1.977916666666666572e+02	1.986250000000000000e+02	2.089583333333333428e+02	2.070416666666666572e+02	2.141666666666666572e+02	8.289624530318506004e+03	9.800908138311635298e+01	1.468687266499649695e+02	2.459641932625630943e+03	0.000000000000000000e+00	2.344037967445738673e+02	2.453913495338037762e+02	2.423121489775533917e+02	2.421297748316328580e+02	2.441411688423779367e+02	2.474513243096893405e+02	2.433294111358152350e+02	2.620780716348556894e+02	2.510080166465723721e+02	2.663056369501525182e+02	8.771999060637013827e+03	1.156014960995660488e+02	1.774457866332632818e+02	2.923242198584594917e+03	0.000000000000000000e+00	2.820159268224811058e+02	2.967410324009408669e+02	2.899159646217734121e+02	2.892178829965990303e+02	2.894073376847558734e+02	2.971109819527120521e+02	2.880338222716304699e+02	3.151978099363780643e+02	2.949743666264780586e+02	3.184446072336384077e+02
1.660000000000000000e+02	6.822676924730921201e+03	4.353842606594584197e+01	5.368517060893097437e+01	1.083030894020782853e+03	0.000000000000000000e+00	9.348525868057271282e+01	9.212849322333386226e+01	1.006816267360588313e+02	1.015795098592907522e+02	1.101892604122243711e+02	1.000262086267777590e+02	1.100695479019005063e+02	1.043617536304864331e+02	1.207173523831690858e+02	1.107793300118080282e+02	7.306880129032127115e+03	6.229004636630625669e+01	8.419675197113215859e+01	1.548098780343724684e+03	0.000000000000000000e+00	1.409509626736196992e+02	1.439392466116669311e+02	1.484033133680294156e+02	1.491439215963120546e+02	1.556154635394454999e+02	1.497839376467222223e+02	1.552847739509502389e+02	1.575767101485765522e+02	1.647961761915845500e+02	1.630979983392373356e+02	7.791083333333333030e+03	8.104166666666667140e+01	1.147083333333333286e+02	2.013166666666666742e+03	0.000000000000000000e+00	1.884166666666666572e+02	1.957500000000000000e+02	1.961250000000000000e+02	1.967083333333333428e+02	2.010416666666666572e+02	1.995416666666666572e+02	2.005000000000000000e+02	2.107916666666666572e+02	2.088750000000000000e+02	2.154166666666666572e+02	8.275286537634539854e+03	9.979328696702708612e+01	1.452199146955344986e+02	2.478234552989608801e+03	0.000000000000000000e+00	2.358823706597136152e+02	2.475607533883330689e+02	2.438466866319705844e+02	2.442727450703546310e+02	2.464678697938878145e+02	2.492993956866110921e+02	2.457152260490497611e+02	2.640066231847567906e+02	2.529538238084154500e+02	2.677353349940959788e+02	8.759489741935745769e+03	1.185449072673875008e+02	1.757314960577356828e+02	2.943302439312550632e+03	0.000000000000000000e+00	2.833480746527606016e+02	2.993715067766661377e+02	2.915683732639411687e+02	2.918371568073759477e+02	2.918940729211089433e+02	2.990571247065555553e+02	2.909304520980995221e+02	3.172215797028468955e+02	2.970326476168309000e+02	3.200540033215252720e+02
1.670000000000000000e+02	6.806099687673843619e+03	4.399573317101492620e+01	5.637378177977453220e+01	1.095264666729712644e+03	0.000000000000000000e+00	9.479276699310138099e+01	9.289996965938932760e+01	1.022214844850770703e+02	1.027174472135114200e+02	1.109004162152003374e+02	1.003703590175184104e+02	1.110263596913466984e+02	1.059694531450822268e+02	1.223775363542699353e+02	1.125631806543102869e+02	7.290591510503588324e+03	6.301869991884079525e+01	8.452022422322059469e+01	1.562736500031523065e+03	0.000000000000000000e+00	1.425213834965506976e+02	1.449708181630279853e+02	1.500065755758718637e+02	1.503378902734223743e+02	1.569502081076001616e+02	1.508726795087592052e+02	1.565965131790066778e+02	1.594013932392077777e+02	1.663554348438016461e+02	1.650107569938218148e+02	7.775083333333333030e+03	8.204166666666667140e+01	1.126666666666666714e+02	2.030208333333333258e+03	0.000000000000000000e+00	1.902500000000000000e+02	1.970416666666666572e+02	1.977916666666666572e+02	1.979583333333333428e+02	2.030000000000000000e+02	2.013750000000000000e+02	2.021666666666666572e+02	2.128333333333333428e+02	2.103333333333333428e+02	2.174583333333333428e+02	8.259575156163078645e+03	1.010646334144925476e+02	1.408131091101127481e+02	2.497680166635143451e+03	0.000000000000000000e+00	2.379786165034493024e+02	2.491125151703053291e+02	2.455767577574614506e+02	2.455787763932443113e+02	2.490497918923998384e+02	2.518773204912407948e+02	2.477368201543266366e+02	2.662652734274589079e+02	2.543112318228650395e+02	2.699059096728448708e+02	8.744066978992823351e+03	1.200876001623184095e+02	1.689595515535588106e+02	2.965151999936953871e+03	0.000000000000000000e+00	2.857072330068986048e+02	3.011833636739439726e+02	2.933618488482562725e+02	2.931992194531552514e+02	2.950995837847996768e+02	3.023796409824815896e+02	2.933069736419865876e+02	3.196972135215844446e+02	2.982891303123967646e+02	3.223534860123563703e+02
1.680000000000000000e+02	6.788443055437312978e+03	4.123138223321701190e+01	5.665131142638339412e+01	1.109418805417143631e+03	0.000000000000000000e+00	9.726129762249205157e+01	9.378570141789869297e+01	1.034201720789773020e+02	1.042638321499374854e+02	1.123937462588376945e+02	1.018074840559220604e+02	1.123987367733756315e+02	1.082752429089124178e+02	1.232318535363106378e+02	1.137938531580338974e+02	7.273784027718656034e+03	6.126152444994184521e+01	8.503398904652503631e+01	1.577792736041905300e+03	0.000000000000000000e+00	1.445889821445793473e+02	1.461011840422826822e+02	1.514600860394886581e+02	1.518610827416354141e+02	1.585093731294188615e+02	1.523204086946277016e+02	1.581785350533544943e+02	1.614501214544562231e+02	1.675325934348219903e+02	1.663969265790169629e+02	7.759125000000000000e+03	8.129166666666667140e+01	1.134166666666666714e+02	2.046166666666666742e+03	0.000000000000000000e+00	1.919166666666666572e+02	1.984166666666666572e+02	1.995000000000000000e+02	1.994583333333333428e+02	2.046250000000000000e+02	2.028333333333333428e+02	2.039583333333333428e+02	2.146250000000000000e+02	2.118333333333333428e+02	2.190000000000000000e+02	8.244465972281343056e+03	1.013218088833914976e+02	1.417993442868083207e+02	2.514540597291428185e+03	0.000000000000000000e+00	2.392443511887539671e+02	2.507321492910506322e+02	2.475399139605113419e+02	2.470555839250312715e+02	2.507406268705811385e+02	2.533462579720389840e+02	2.497381316133121913e+02	2.677998785455437769e+02	2.561340732318446953e+02	2.716030734209830371e+02	8.729806944562687931e+03	1.213519511001163380e+02	1.701820219069499558e+02	2.982914527916189854e+03	0.000000000000000000e+00	2.865720357108412486e+02	3.030476319154346356e+02	2.955798279210226838e+02	2.946528345167291718e+02	2.968562537411622770e+02	3.038591826107445968e+02	2.955179298932910683e+02	3.209747570910875538e+02	3.004348131303560194e+02	3.242061468419660741e+02
1.690000000000000000e+02	6.771921751967742239e+03	3.772691072462222195e+01	5.600316842692525654e+01	1.122976300094943781e+03	0.000000000000000000e+00	9.789745746336623711e+01	9.540235821651299375e+01	1.034409693056400101e+02	1.067217030128398250e+02	1.136822953248207284e+02	1.032815809863966479e+02	1.128345367106095125e+02	1.099931756475198483e+02	1.242465732745682345e+02	1.160310976492593937e+02	7.257815042650537180e+03	5.884262202897777172e+01	8.504325088012929257e+01	1.592613150047471891e+03	0.000000000000000000e+00	1.455320620650164471e+02	1.477011791082564969e+02	1.520121513194866907e+02	1.542775181730865768e+02	1.600286476624103784e+02	1.538491238265316383e+02	1.590006016886380849e+02	1.631007544904265956e+02	1.688316199706174530e+02	1.685572154912963754e+02	7.743708333333333030e+03	7.995833333333332860e+01	1.140833333333333286e+02	2.062250000000000000e+03	0.000000000000000000e+00	1.931666666666666572e+02	2.000000000000000000e+02	2.005833333333333428e+02	2.018333333333333428e+02	2.063750000000000000e+02	2.044166666666666572e+02	2.051666666666666572e+02	2.162083333333333428e+02	2.134166666666666572e+02	2.210833333333333428e+02	8.229601624016127971e+03	1.010740446376888855e+02	1.431234157865373504e+02	2.531886849952527882e+03	0.000000000000000000e+00	2.408012712683168672e+02	2.522988208917435031e+02	2.491545153471799949e+02	2.493891484935801088e+02	2.527213523375896216e+02	2.549842095068016761e+02	2.513327316446952295e+02	2.693159121762400900e+02	2.580017133627158614e+02	2.736094511753703387e+02	8.715494914698923822e+03	1.221897559420444281e+02	1.721634982397413864e+02	3.001523699905056219e+03	0.000000000000000000e+00	2.884358758699670489e+02	3.045976417834870063e+02	2.977256973610266755e+02	2.969449636538268464e+02	2.990677046751792432e+02	3.055517523469366665e+02	2.974987966227238303e+02	3.224234910191468089e+02	3.025867600587650941e+02	3.261355690174073061e+02
1.700000000000000000e+02	6.751974689675454101e+03	3.930039859781409461e+01	5.259869548863571964e+01	1.136498403397112952e+03	0.000000000000000000e+00	1.003388933411105199e+02	9.646974857364446621e+01	1.044127175954109106e+02	1.087309626606810866e+02	1.147871938174555027e+02	1.043896773441505701e+02	1.145362892660938172e+02	1.113964230346090574e+02	1.252836973516495220e+02	1.169562953992758025e+02	7.239591511504393566e+03	5.937936596557371161e+01	8.415351441098452767e+01	1.607061701698556590e+03	0.000000000000000000e+00	1.475652800038885744e+02	1.490890409534889045e+02	1.531021921310387768e+02	1.561571479970072005e+02	1.612685969087277442e+02	1.552781720054086065e+02	1.607056446330469157e+02	1.645732115173045145e+02	1.701626820091580896e+02	1.695614810329712441e+02	7.727208333333333030e+03	7.945833333333332860e+01	1.157083333333333286e+02	2.077625000000000000e+03	0.000000000000000000e+00	1.947916666666666572e+02	2.017083333333333428e+02	2.017916666666666572e+02	2.035833333333333428e+02	2.077500000000000000e+02	2.061666666666666572e+02	2.068750000000000000e+02	2.177500000000000000e+02	2.150416666666666572e+02	2.221666666666666572e+02	8.214825155162272495e+03	9.953730070109294559e+01	1.472631522556821437e+02	2.548188298301443410e+03	0.000000000000000000e+00	2.420180533294447400e+02	2.543276257131777811e+02	2.504811412022945376e+02	2.510095186696594851e+02	2.542314030912722558e+02	2.570551613279246794e+02	2.530443553669530843e+02	2.709267884826954855e+02	2.599206513241751964e+02	2.747718523003620703e+02	8.702441976991211050e+03	1.196162680688525626e+02	1.788179711780309447e+02	3.018751596602886821e+03	0.000000000000000000e+00	2.892444399922227944e+02	3.069469180930221910e+02	2.991706157379223896e+02	2.984357040059855990e+02	3.007128061825445116e+02	3.079436559891827301e+02	2.992137107339061686e+02	3.241035769653909711e+02	3.047996359816837639e+02	3.273770379340575118e+02
1.710000000000000000e+02	6.736541556343247066e+03	4.209480410019892105e+01	5.137262382919158910e+01	1.148410492726224675e+03	0.000000000000000000e+00	1.021997488104870229e+02	9.700104493721372023e+01	1.057905645682204749e+02	1.097869038418618288e+02	1.155604369739940722e+02	1.064292255749066243e+02	1.162106001030815321e+02	1.123088167885418187e+02	1.266788130391797011e+02	1.175344173390740252e+02	7.224374944838289593e+03	6.044323538343279267e+01	8.279047858126246240e+01	1.621601079696445595e+03	0.000000000000000000e+00	1.494748744052434972e+02	1.501671891352735315e+02	1.546244489507769231e+02	1.575392852542642572e+02	1.626343851536637146e+02	1.571937794541199764e+02	1.623553000515407803e+02	1.657794083942709165e+02	1.717352398529231721e+02	1.706422086695370126e+02	7.712208333333333030e+03	7.879166666666667140e+01	1.142083333333333286e+02	2.094791666666666515e+03	0.000000000000000000e+00	1.967500000000000000e+02	2.033333333333333428e+02	2.034583333333333428e+02	2.052916666666666572e+02	2.097083333333333428e+02	2.079583333333333428e+02	2.085000000000000000e+02	2.192500000000000000e+02	2.167916666666666572e+02	2.237500000000000000e+02	8.200041721828376467e+03	9.714009794990055013e+01	1.456261880854042090e+02	2.567982253636887435e+03	0.000000000000000000e+00	2.440251255947565028e+02	2.564994775313931541e+02	2.522922177158897625e+02	2.530440480790690572e+02	2.567822815130029994e+02	2.587228872125467092e+02	2.546446999484592197e+02	2.727205916057291120e+02	2.618480934804101139e+02	2.768577913304629874e+02	8.687875110323418994e+03	1.154885292331344147e+02	1.770440428374750752e+02	3.041172840607108355e+03	0.000000000000000000e+00	2.913002511895130056e+02	3.096656217294529370e+02	3.011261020984462107e+02	3.007964294914714856e+02	3.038562296926726276e+02	3.094874410917600471e+02	3.007893998969184395e+02	3.261911832114581671e+02	3.069045202941535990e+02	3.299655826609259748e+02
1.720000000000000000e+02	6.718265493898654313e+03	4.103356441432782020e+01	5.164524938732812842e+01	1.163025912933926065e+03	0.000000000000000000e+00	1.037133761654130666e+02	9.796197740268182486e+01	1.074224973299031376e+02	1.108816006183476475e+02	1.164275747517257429e+02	1.085270491954589573e+02	1.176815942159327193e+02	1.137743811706673682e+02	1.275050821403224148e+02	1.197093254014733361e+02	7.206945246949327156e+03	6.026678220716391365e+01	8.267679136033072496e+01	1.637096289800296290e+03	0.000000000000000000e+00	1.508775214160398548e+02	1.514393220346742339e+02	1.562529153316182260e+02	1.588158003091738237e+02	1.637346207091962071e+02	1.590968579310628002e+02	1.641116304412996953e+02	1.673871905853336841e+02	1.730233744034945289e+02	1.726463293674033253e+02	7.695625000000000000e+03	7.950000000000000000e+01	1.137083333333333286e+02	2.111166666666666515e+03	0.000000000000000000e+00	1.980416666666666572e+02	2.049166666666666572e+02	2.050833333333333428e+02	2.067500000000000000e+02	2.110416666666666572e+02	2.096666666666666572e+02	2.105416666666666572e+02	2.210000000000000000e+02	2.185416666666666572e+02	2.255833333333333428e+02	8.184304753050672844e+03	9.873321779283608635e+01	1.447398753063359322e+02	2.585237043533036740e+03	0.000000000000000000e+00	2.452058119172934596e+02	2.583940112986590520e+02	2.539137513350484596e+02	2.546841996908261763e+02	2.583487126241371357e+02	2.602364754022705142e+02	2.569717028920336475e+02	2.746128094146663443e+02	2.640599589298387855e+02	2.785203372992633604e+02	8.672984506101345687e+03	1.179664355856721727e+02	1.757714172793385217e+02	3.059307420399406965e+03	0.000000000000000000e+00	2.923699571679202336e+02	3.118713559306514753e+02	3.027441693367635480e+02	3.026183993816523525e+02	3.056557585816075857e+02	3.108062841378743428e+02	3.034017391174006093e+02	3.282256188293326318e+02	3.095782511930108853e+02	3.314573412651933495e+02
1.730000000000000000e+02	6.699274284901986903e+03	3.942361170475486176e+01	4.937523042765376147e+01	1.175941368859880185e+03	0.000000000000000000e+00	1.044099535350818542e+02	9.948043206124316384e+01	1.084865612059067530e+02	1.123873019447812567e+02	1.186371106124867225e+02	1.106124177666048922e+02	1.184805625336520052e+02	1.143788091769557838e+02	1.287162183459402058e+02	1.208725946129539608e+02	7.189470475784326482e+03	5.973263918571076658e+01	8.139594854716021644e+01	1.651408184429940093e+03	0.000000000000000000e+00	1.519966434342076127e+02	1.530735493639548963e+02	1.574516139362867193e+02	1.604019843057239427e+02	1.657977219729100398e+02	1.608062088833024461e+02	1.651986146001593170e+02	1.682727379218112276e+02	1.745664425063034457e+02	1.741029639731436589e+02	7.679666666666666970e+03	8.004166666666667140e+01	1.134166666666666714e+02	2.126875000000000000e+03	0.000000000000000000e+00	1.995833333333333428e+02	2.066666666666666572e+02	2.064166666666666572e+02	2.084166666666666572e+02	2.129583333333333428e+02	2.110000000000000000e+02	2.119166666666666572e+02	2.221666666666666572e+02	2.204166666666666572e+02	2.273333333333333428e+02	8.169862857549007458e+03	1.003506941476225762e+02	1.454373847861731406e+02	2.602341815570060135e+03	0.000000000000000000e+00	2.471700232324590729e+02	2.602597839693784181e+02	2.553817193970465951e+02	2.564313490276093717e+02	2.601189446937566458e+02	2.611937911166975255e+02	2.586347187331739974e+02	2.760605954115221152e+02	2.662668908270298971e+02	2.805637026935230551e+02	8.660059048431347037e+03	1.206597216285784810e+02	1.774581029056795956e+02	3.077808631140119815e+03	0.000000000000000000e+00	2.947567131315848314e+02	3.138529012720901505e+02	3.043467721274265614e+02	3.044460313885520577e+02	3.072795560541799773e+02	3.113875822333951078e+02	3.053527707996813092e+02	3.299545241563775448e+02	3.121171149873931085e+02	3.337940720537127390e+02
1.740000000000000000e+02	6.680218249778418794e+03	4.013892903020720837e+01	4.795503414045300872e+01	1.191051066963932726e+03	0.000000000000000000e+00	1.060967889546618323e+02	1.009564217381481512e+02	1.098555315271554491e+02	1.138067733760705522e+02	1.206136278131203028e+02	1.124604408733972036e+02	1.195949944363556341e+02	1.152041090345529284e+02	1.306449631083181373e+02	1.216309663675840511e+02	7.172567458222542882e+03	5.936113118177026848e+01	8.058168373689316866e+01	1.667171366815299734e+03	0.000000000000000000e+00	1.537358944773309304e+02	1.545407108690740756e+02	1.589069324302444102e+02	1.618408866880352832e+02	1.675984805732268228e+02	1.627093871033652590e+02	1.665266638848444813e+02	1.693520545172764571e+02	1.764058148874923972e+02	1.754613165171253399e+02	7.664916666666666970e+03	7.858333333333332860e+01	1.132083333333333286e+02	2.143291666666666515e+03	0.000000000000000000e+00	2.013750000000000000e+02	2.081250000000000000e+02	2.079583333333333428e+02	2.098750000000000000e+02	2.145833333333333428e+02	2.129583333333333428e+02	2.134583333333333428e+02	2.235000000000000000e+02	2.221666666666666572e+02	2.292916666666666572e+02	8.157265875110791058e+03	9.780553548489638160e+01	1.458349829297735027e+02	2.619411966518033296e+03	0.000000000000000000e+00	2.490141055226690696e+02	2.617092891309259244e+02	2.570097342364222754e+02	2.579091133119647452e+02	2.615681860934398628e+02	2.632072795633014266e+02	2.603900027818222043e+02	2.776479454827235145e+02	2.679275184458409171e+02	2.831220168162079744e+02	8.649615083554916055e+03	1.170277376364594488e+02	1.784616325262136343e+02	3.095532266369400531e+03	0.000000000000000000e+00	2.966532110453381392e+02	3.152935782618518488e+02	3.060611351395112365e+02	3.059432266239294336e+02	3.085530388535463544e+02	3.134562257932694820e+02	3.073216722303110373e+02	3.317958909654470858e+02	3.136883702250152055e+02	3.369523669657492633e+02
1.750000000000000000e+02	6.662301100756962114e+03	3.953934691665752155e+01	5.019116503877773994e+01	1.204011065614030485e+03	0.000000000000000000e+00	1.071340714024144063e+02	1.034579506975733807e+02	1.116234790723366928e+02	1.142722837661067246e+02	1.210887618927366844e+02	1.131056658346631139e+02	1.216882080667184880e+02	1.166573235851594887e+02	1.320539557526888643e+02	1.231082330133883431e+02	7.155900550378481057e+03	5.881134012499542507e+01	8.172058251938886997e+01	1.681588866140348500e+03	0.000000000000000000e+00	1.550253690345405175e+02	1.567706420154533475e+02	1.607075728695016892e+02	1.628236418830533694e+02	1.684193809463683351e+02	1.635528329173315569e+02	1.684274373666925726e+02	1.710578284592464229e+02	1.779644778763444322e+02	1.769291165066941858e+02	7.649500000000000000e+03	7.808333333333332860e+01	1.132500000000000000e+02	2.159166666666666515e+03	0.000000000000000000e+00	2.029166666666666572e+02	2.100833333333333428e+02	2.097916666666666572e+02	2.113750000000000000e+02	2.157500000000000000e+02	2.140000000000000000e+02	2.151666666666666572e+02	2.254583333333333428e+02	2.238750000000000000e+02	2.307500000000000000e+02	8.143099449621518943e+03	9.735532654167123212e+01	1.447794174806111300e+02	2.636744467192984303e+03	0.000000000000000000e+00	2.508079642987927969e+02	2.633960246512133381e+02	2.588757604638316252e+02	2.599263581169466306e+02	2.630806190536316649e+02	2.644471670826684431e+02	2.619058959666407418e+02	2.798588382074202627e+02	2.697855221236555394e+02	2.845708834933058142e+02	8.636698899243037886e+03	1.166273197500091356e+02	1.763088349612222601e+02	3.114322267719302545e+03	0.000000000000000000e+00	2.986992619309189081e+02	3.167087159690933049e+02	3.079598542609966216e+02	3.084777162338932612e+02	3.104112381072633298e+02	3.148943341653368861e+02	3.086451252666148548e+02	3.342593430815072111e+02	3.156960442473111357e+02	3.383917669866116285e+02
1.760000000000000000e+02	6.643933459175208554e+03	3.645885573715299444e+01	5.100450466903458846e+01	1.218694080295567346e+03	0.000000000000000000e+00	1.093731160081228069e+02	1.039882485070594527e+02	1.131181262973661035e+02	1.158270147200479698e+02	1.232673964246662592e+02	1.149707858143369492e+02	1.228614454243192284e+02	1.172913178595104142e+02	1.331604573930322317e+02	1.250738743338524017e+02	7.139070896254271247e+03	5.722942786857649367e+01	8.183558566785063704e+01	1.696909540147783673e+03	0.000000000000000000e+00	1.570615580040613963e+02	1.576191242535297192e+02	1.623715631486830375e+02	1.643926740266906563e+02	1.704670315456664582e+02	1.652978929071684888e+02	1.697432227121596213e+02	1.720414922630885428e+02	1.792260620298494587e+02	1.788077705002595224e+02	7.634208333333333030e+03	7.800000000000000000e+01	1.126666666666666714e+02	2.175125000000000000e+03	0.000000000000000000e+00	2.047500000000000000e+02	2.112500000000000000e+02	2.116250000000000000e+02	2.129583333333333428e+02	2.176666666666666572e+02	2.156250000000000000e+02	2.166250000000000000e+02	2.267916666666666572e+02	2.252916666666666572e+02	2.325416666666666572e+02	8.129345770412394813e+03	9.877057213142350633e+01	1.434977476654827058e+02	2.653340459852216100e+03	0.000000000000000000e+00	2.524384419959386037e+02	2.648808757464702808e+02	2.608784368513169625e+02	2.615239926399760293e+02	2.648663017876668846e+02	2.659521070928315112e+02	2.635067772878404071e+02	2.815418410702448000e+02	2.713572713034838557e+02	2.862755628330737636e+02	8.624483207491457506e+03	1.195411442628470127e+02	1.743288286642987543e+02	3.131555919704432654e+03	0.000000000000000000e+00	3.001268839918772073e+02	3.185117514929405615e+02	3.101318737026339249e+02	3.100896519466186874e+02	3.120659369086670267e+02	3.162792141856630224e+02	3.103885545756807574e+02	3.362920154738229144e+02	3.174228759403010827e+02	3.400094589994808985e+02
1.770000000000000000e+02	6.625806077227773130e+03	3.391004412437639104e+01	4.769720156960265456e+01	1.233880452914064335e+03	0.000000000000000000e+00	1.099367254710016795e+02	1.052927623154441932e+02	1.143233257564259020e+02	1.177498296026754474e+02	1.235609111833190497e+02	1.163379171155773548e+02	1.247955926747981295e+02	1.182211044098597057e+02	1.352112447527448467e+02	1.282371055123012411e+02	7.123153038613886565e+03	5.462168872885486337e+01	7.982776745146799158e+01	1.713044393123698910e+03	0.000000000000000000e+00	1.579891960688341612e+02	1.591672144910554323e+02	1.637241628782129510e+02	1.661457481346710665e+02	1.715721222583262033e+02	1.667106252244553559e+02	1.716686296707324004e+02	1.734438855382631743e+02	1.811264557097057377e+02	1.813893860894839349e+02	7.620500000000000000e+03	7.533333333333332860e+01	1.119583333333333286e+02	2.192208333333333485e+03	0.000000000000000000e+00	2.060416666666666572e+02	2.130416666666666572e+02	2.131250000000000000e+02	2.145416666666666572e+02	2.195833333333333428e+02	2.170833333333333428e+02	2.185416666666666572e+02	2.286666666666666572e+02	2.270416666666666572e+02	2.345416666666666572e+02	8.117846961386113435e+03	9.604497793781179382e+01	1.440888992151986656e+02	2.671372273542967832e+03	0.000000000000000000e+00	2.540941372644991532e+02	2.669161188422779105e+02	2.625258371217870490e+02	2.629375851986622479e+02	2.675945444083404823e+02	2.674560414422113581e+02	2.654147036626009140e+02	2.838894477950701116e+02	2.729568776236275767e+02	2.876939472438493794e+02	8.615193922772226870e+03	1.167566225422902733e+02	1.762194650970640168e+02	3.150536213752602634e+03	0.000000000000000000e+00	3.021466078623316207e+02	3.207905710178891354e+02	3.119266742435740980e+02	3.113335037306578670e+02	3.156057554833476502e+02	3.178287495510893450e+02	3.122877406585351991e+02	3.391122289234735945e+02	3.188720885805884677e+02	3.408462278210320733e+02
1.780000000000000000e+02	6.608906945768923833e+03	3.344855559243260501e+01	4.865865854806347102e+01	1.246187314225933733e+03	0.000000000000000000e+00	1.110616009667744351e+02	1.066980259606330748e+02	1.165145870620027608e+02	1.186439575018494423e+02	1.246864549533140547e+02	1.166316096446915367e+02	1.265374594077876793e+02	1.192929947898278442e+02	1.367569509677448423e+02	1.289825595542750989e+02	7.107370139551128887e+03	5.387011112954964176e+01	8.047516260736506410e+01	1.726885323779633609e+03	0.000000000000000000e+00	1.592183004833872246e+02	1.605573463136498731e+02	1.656947935310013804e+02	1.671761454175913855e+02	1.727598941433236917e+02	1.675866381556791112e+02	1.734770630372271683e+02	1.745214973949139221e+02	1.829618088172057355e+02	1.827412797771375494e+02	7.605833333333333030e+03	7.429166666666667140e+01	1.122916666666666714e+02	2.207583333333333485e+03	0.000000000000000000e+00	2.073750000000000000e+02	2.144166666666666572e+02	2.148750000000000000e+02	2.157083333333333428e+02	2.208333333333333428e+02	2.185416666666666572e+02	2.204166666666666572e+02	2.297500000000000000e+02	2.291666666666666572e+02	2.365000000000000000e+02	8.104296527115537174e+03	9.471322220378370105e+01	1.441081707259682787e+02	2.688281342887033134e+03	0.000000000000000000e+00	2.555316995166127754e+02	2.682759870196834413e+02	2.640552064689986196e+02	2.642405212490753001e+02	2.689067725233429655e+02	2.694966951776542032e+02	2.673562702961061177e+02	2.849785026050860779e+02	2.753715245161275789e+02	2.902587202228624506e+02	8.602759720897742227e+03	1.151347777409007449e+02	1.759246747852698718e+02	3.168979352440733237e+03	0.000000000000000000e+00	3.036883990332255507e+02	3.221353073727002538e+02	3.132354129379972392e+02	3.127727091648172291e+02	3.169802117133526167e+02	3.204517236886417777e+02	3.142958739255456067e+02	3.402070052101721558e+02	3.215763823655884721e+02	3.440174404457249011e+02
1.790000000000000000e+02	6.590561956327343978e+03	3.391439901157048098e+01	4.747582492220161043e+01	1.260417370514020604e+03	0.000000000000000000e+00	1.123071023213286992e+02	1.073696837070800711e+02	1.180335661259897648e+02	1.198362330910363198e+02	1.272350811085763809e+02	1.179952644872312533e+02	1.272336974617497418e+02	1.219666985503998831e+02	1.371938187467372074e+02	1.306000093502544814e+02	7.090114311497005474e+03	5.439469950578524049e+01	7.965457912776747662e+01	1.742021185257010302e+03	0.000000000000000000e+00	1.606952178273310210e+02	1.615806751868733500e+02	1.673292830629948753e+02	1.684806165455181599e+02	1.748050405542881833e+02	1.689559655769489552e+02	1.743876820642082066e+02	1.769625159418666271e+02	1.840552427067019323e+02	1.844458380084605551e+02	7.589666666666666970e+03	7.487500000000000000e+01	1.118333333333333286e+02	2.223625000000000000e+03	0.000000000000000000e+00	2.090833333333333428e+02	2.157916666666666572e+02	2.166250000000000000e+02	2.171250000000000000e+02	2.223750000000000000e+02	2.199166666666666572e+02	2.215416666666666572e+02	2.319583333333333428e+02	2.309166666666666572e+02	2.382916666666666572e+02	8.089219021836328466e+03	9.535530049421475951e+01	1.440120875388991806e+02	2.705228814742989925e+03	0.000000000000000000e+00	2.574714488393356646e+02	2.700026581464599644e+02	2.659207169370051247e+02	2.657693834544818401e+02	2.699449594457117882e+02	2.708773677563843876e+02	2.686956512691251078e+02	2.869541507248000585e+02	2.777780906266314105e+02	2.921374953248727593e+02	8.588771377005989052e+03	1.158356009884295190e+02	1.761908417444650468e+02	3.186832629485979396e+03	0.000000000000000000e+00	3.058595643453379580e+02	3.242136496262532432e+02	3.152164338740102494e+02	3.144137669089636802e+02	3.175149188914236333e+02	3.218380688461020327e+02	3.158496358715835868e+02	3.419499681162668026e+02	3.246395145865960785e+02	3.459833239830788330e+02
1.800000000000000000e+02	6.574126279970848373e+03	3.518518958388342810e+01	4.980546211840437110e+01	1.273845768005956415e+03	0.000000000000000000e+00	1.128021506992928380e+02	1.086806204569249132e+02	1.196740917313000381e+02	1.211788216878818787e+02	1.289870371091608945e+02	1.193220873378058258e+02	1.281732650287812021e+02	1.234152777865458859e+02	1.380403594502731153e+02	1.326640493642693741e+02	7.074625639985423732e+03	5.467592812527504975e+01	8.025689772586885340e+01	1.756922884002978208e+03	0.000000000000000000e+00	1.615260753496464190e+02	1.629236435617957852e+02	1.690662125323166833e+02	1.698810775106076107e+02	1.765351852212471044e+02	1.705777103355695772e+02	1.757949658477239439e+02	1.784159722266062715e+02	1.855201797251365576e+02	1.862278580154680299e+02	7.575125000000000000e+03	7.416666666666667140e+01	1.107083333333333286e+02	2.240000000000000000e+03	0.000000000000000000e+00	2.102500000000000000e+02	2.171666666666666572e+02	2.184583333333333428e+02	2.185833333333333428e+02	2.240833333333333428e+02	2.218333333333333428e+02	2.234166666666666572e+02	2.334166666666666572e+02	2.330000000000000000e+02	2.397916666666666572e+02	8.075624360014576268e+03	9.365740520805829306e+01	1.411597689407978180e+02	2.723077115997021792e+03	0.000000000000000000e+00	2.589739246503535810e+02	2.714096897715375007e+02	2.678504541343500023e+02	2.672855891560590749e+02	2.716314814454195812e+02	2.730889563310971084e+02	2.710383674856093990e+02	2.884173611067270713e+02	2.804798202748634139e+02	2.933554753178652845e+02	8.576123720029152537e+03	1.131481437494499147e+02	1.716112045482622932e+02	3.206154231994043585e+03	0.000000000000000000e+00	3.076978493007071620e+02	3.256527128764083727e+02	3.172425749353666333e+02	3.159878449787847785e+02	3.191796295575057911e+02	3.243445793288608456e+02	3.186600683045521123e+02	3.434180555467874001e+02	3.279596405497268847e+02	3.469192839690639403e+02
1.810000000000000000e+02	6.559519627604079687e+03	3.641366988526880988e+01	5.024931694371502289e+01	1.284632530160480201e+03	0.000000000000000000e+00	1.138671644145300803e+02	1.095841303268129536e+02	1.211452574293237916e+02	1.228430370133862084e+02	1.308294122769698902e+02	1.199221598454314801e+02	1.291190594645826195e+02	1.247075238933216355e+02	1.381152602330548689e+02	1.340278326710290173e+02	7.060509813802040298e+03	5.437350160930107279e+01	8.074965847185751500e+01	1.769774598413573358e+03	0.000000000000000000e+00	1.625585822072650330e+02	1.640420651634064768e+02	1.706976287146619029e+02	1.715048518400264470e+02	1.782063728051516023e+02	1.717527465893824115e+02	1.769761963989579669e+02	1.799370952799941392e+02	1.862451301165274344e+02	1.876180830021811801e+02	7.561500000000000000e+03	7.233333333333332860e+01	1.112500000000000000e+02	2.254916666666666515e+03	0.000000000000000000e+00	2.112500000000000000e+02	2.185000000000000000e+02	2.202500000000000000e+02	2.201666666666666572e+02	2.255833333333333428e+02	2.235833333333333428e+02	2.248333333333333428e+02	2.351666666666666572e+02	2.343750000000000000e+02	2.412083333333333428e+02	8.062490186197959702e+03	9.029316505736558440e+01	1.417503415281424850e+02	2.740058734919759445e+03	0.000000000000000000e+00	2.599414177927349670e+02	2.729579348365934948e+02	2.698023712853380971e+02	2.688284814933068674e+02	2.729602938615150833e+02	2.754139200772842742e+02	2.726904702677086902e+02	2.903962380533391752e+02	2.825048698834725656e+02	2.947985836644854771e+02	8.563480372395919403e+03	1.082529967813978544e+02	1.722506830562849700e+02	3.225200803172852829e+03	0.000000000000000000e+00	3.086328355854699339e+02	3.274158696731870464e+02	3.193547425706761942e+02	3.174902963199471060e+02	3.203372543896967954e+02	3.272445068212351771e+02	3.205476072020840661e+02	3.456258094400116647e+02	3.306347397669451311e+02	3.483888339956376967e+02
1.820000000000000000e+02	6.544533786507736295e+03	3.670002029692059864e+01	5.243989928907347320e+01	1.297853299448150665e+03	0.000000000000000000e+00	1.150989507070535041e+02	1.100241693370980158e+02	1.219631438181026510e+02	1.237920218818616576e+02	1.320698388311604674e+02	1.211442838787359619e+02	1.313924432463320784e+02	1.254137888260949580e+02	1.405053940120812399e+02	1.366841498768521319e+02	7.045475226587201178e+03	5.466251014846029932e+01	8.142828297787006875e+01	1.784197483057408590e+03	0.000000000000000000e+00	1.640078086868600735e+02	1.646995846685489937e+02	1.718565719090513255e+02	1.726668442742641503e+02	1.795140860822469051e+02	1.731763086060346382e+02	1.789878882898327106e+02	1.809152277463808218e+02	1.884610303393739628e+02	1.900295749384260660e+02	7.546416666666666970e+03	7.262500000000000000e+01	1.104166666666666714e+02	2.270541666666666515e+03	0.000000000000000000e+00	2.129166666666666572e+02	2.193750000000000000e+02	2.217500000000000000e+02	2.215416666666666572e+02	2.269583333333333428e+02	2.252083333333333428e+02	2.265833333333333428e+02	2.364166666666666572e+02	2.364166666666666572e+02	2.433750000000000000e+02	8.047358106746132762e+03	9.058748985153970068e+01	1.394050503554632598e+02	2.756885850275924440e+03	0.000000000000000000e+00	2.618255246464732409e+02	2.740504153314510063e+02	2.716434280909486461e+02	2.704164890590691357e+02	2.744025805844197521e+02	2.772403580606320475e+02	2.741787783768339750e+02	2.919181055869524926e+02	2.843723029939593516e+02	2.967204250615739056e+02	8.548299546825597645e+03	1.085499797030794014e+02	1.683934340442598625e+02	3.243230033885182365e+03	0.000000000000000000e+00	3.107343826262797961e+02	3.287258306629020126e+02	3.215368561818973490e+02	3.192913114514716426e+02	3.218468278355062466e+02	3.292723827879307237e+02	3.217742234203345788e+02	3.474195445072383563e+02	3.323279393212520745e+02	3.500658501231478681e+02
1.830000000000000000e+02	6.528670591217813126e+03	3.332071490611949116e+01	5.583260927300511867e+01	1.311647596415691169e+03	0.000000000000000000e+00	1.162891511093833543e+02	1.119136473847162847e+02	1.231068083109284288e+02	1.248761692246620072e+02	1.341241923676184911e+02	1.220054320432240900e+02	1.330445229659372046e+02	1.270330379497272730e+02	1.418673818730922562e+02	1.376313435662893028e+02	7.029876962275573533e+03	5.351452411972640988e+01	8.220797130316921653e+01	1.799136298207845584e+03	0.000000000000000000e+00	1.652904088880250129e+02	1.665401570256914852e+02	1.730950708221308787e+02	1.738755846123310107e+02	1.814162628504759027e+02	1.744193826882787164e+02	1.806055948163019309e+02	1.825165189748636294e+02	1.899545242698794425e+02	1.915448384498113228e+02	7.531083333333333030e+03	7.370833333333332860e+01	1.085833333333333286e+02	2.286625000000000000e+03	0.000000000000000000e+00	2.142916666666666572e+02	2.211666666666666572e+02	2.230833333333333428e+02	2.228750000000000000e+02	2.287083333333333428e+02	2.268333333333333428e+02	2.281666666666666572e+02	2.380000000000000000e+02	2.380416666666666572e+02	2.454583333333333428e+02	8.032289704391092528e+03	9.390214254694024021e+01	1.349586953634974407e+02	2.774113701792154188e+03	0.000000000000000000e+00	2.632929244453083015e+02	2.757931763076418292e+02	2.730715958445358069e+02	2.718744153876689893e+02	2.760004038161907829e+02	2.792472839783879408e+02	2.757277385170314119e+02	2.934834810251363706e+02	2.861288090634538435e+02	2.993718282168553628e+02	8.533496075448852935e+03	1.140959517605471660e+02	1.613340573936615385e+02	3.261602403584308831e+03	0.000000000000000000e+00	3.122941822239499743e+02	3.304196859486170297e+02	3.230598583557382426e+02	3.208738307753379786e+02	3.232924742990481946e+02	3.316612346234426241e+02	3.232888103673960813e+02	3.489669620502727412e+02	3.342159514602410582e+02	3.532853231003773544e+02
1.840000000000000000e+02	6.513635691518356907e+03	2.902143611926688749e+01	5.863965877601052767e+01	1.323179010026874948e+03	0.000000000000000000e+00	1.172011359848616223e+02	1.125136372089703087e+02	1.248794792669858396e+02	1.259110778234707766e+02	1.347223564486078828e+02	1.220769766228854536e+02	1.343135760233940346e+02	1.284259341054838615e+02	1.432087032633068304e+02	1.392195370465889823e+02	7.015109512425844514e+03	5.080238472630010449e+01	8.350732938800526028e+01	1.812818671680104217e+03	0.000000000000000000e+00	1.663505679924307969e+02	1.675068186044851473e+02	1.748772396334929340e+02	1.752263722450687169e+02	1.825070115576372700e+02	1.752676549781093911e+02	1.820109546783636745e+02	1.841088003860752451e+02	1.913126849649867438e+02	1.932972685232944912e+02	7.516583333333333030e+03	7.258333333333332860e+01	1.083750000000000000e+02	2.302458333333333485e+03	0.000000000000000000e+00	2.155000000000000000e+02	2.225000000000000000e+02	2.248750000000000000e+02	2.245416666666666572e+02	2.302916666666666572e+02	2.284583333333333428e+02	2.297083333333333428e+02	2.397916666666666572e+02	2.394166666666666572e+02	2.473750000000000000e+02	8.018057154240821546e+03	9.436428194036655270e+01	1.332426706119947255e+02	2.792097994986562753e+03	0.000000000000000000e+00	2.646494320075692031e+02	2.774931813955148527e+02	2.748727603665070660e+02	2.738569610882645975e+02	2.780763217756960444e+02	2.816490116885572661e+02	2.774057119883029827e+02	2.954745329472580693e+02	2.875206483683465422e+02	3.014527314767055373e+02	8.519530975148309153e+03	1.161452305473997626e+02	1.581103412239894794e+02	3.281737656639792021e+03	0.000000000000000000e+00	3.137988640151384061e+02	3.324863627910297055e+02	3.248705207330141320e+02	3.231722555098625662e+02	3.258609768847254600e+02	3.348396900437812178e+02	3.251030906432726511e+02	3.511573992278494529e+02	3.356246300700264555e+02	3.555304629534110177e+02
1.850000000000000000e+02	6.498808139931498772e+03	3.055508549411248964e+01	5.189686143092524162e+01	1.336314890985266857e+03	0.000000000000000000e+00	1.182223289694870232e+02	1.133743092209467989e+02	1.267034990040827154e+02	1.267654073593728157e+02	1.368284234612806358e+02	1.239678094323040511e+02	1.345329722660529228e+02	1.292860286424217406e+02	1.440879780475264056e+02	1.416162996552018569e+02	7.000695736632415901e+03	5.138170941372290912e+01	7.986509738212927800e+01	1.826844945492633542e+03	0.000000000000000000e+00	1.674653311514101688e+02	1.686663212771400708e+02	1.766225828353746863e+02	1.763410370130197293e+02	1.844767117306403179e+02	1.767755713828186970e+02	1.828081527996931186e+02	1.853305143212108703e+02	1.923981556904298884e+02	1.954956498276009143e+02	7.502583333333333030e+03	7.220833333333332860e+01	1.078333333333333286e+02	2.317375000000000000e+03	0.000000000000000000e+00	2.167083333333333428e+02	2.239583333333333428e+02	2.265416666666666572e+02	2.259166666666666572e+02	2.321250000000000000e+02	2.295833333333333428e+02	2.310833333333333428e+02	2.413750000000000000e+02	2.407083333333333428e+02	2.493750000000000000e+02	8.004470930034250159e+03	9.303495725294374097e+01	1.358015692845373792e+02	2.807905054507366458e+03	0.000000000000000000e+00	2.659513355152565168e+02	2.792503453895266148e+02	2.764607504979586565e+02	2.754922963203135851e+02	2.797732882693596821e+02	2.823910952838480171e+02	2.793585138669735670e+02	2.974194856787891013e+02	2.890185109762368256e+02	3.032543501723990857e+02	8.506358526735166379e+03	1.138615811725541676e+02	1.637698052357414156e+02	3.298435109014732916e+03	0.000000000000000000e+00	3.151943376971796624e+02	3.345423574457198583e+02	3.263798343292505706e+02	3.250679259739604845e+02	3.274215765387193642e+02	3.351988572343626629e+02	3.276336944006137628e+02	3.534639713575782594e+02	3.373286886191402800e+02	3.571337003447981715e+02
1.860000000000000000e+02	6.484942975339768054e+03	3.057896910411897551e+01	4.991022484474649445e+01	1.351370001815781279e+03	0.000000000000000000e+00	1.196460470878844831e+02	1.150898959495661131e+02	1.281651363500705543e+02	1.273448619461354525e+02	1.382842862072371304e+02	1.254949170188045144e+02	1.358248407370456334e+02	1.308207719652845356e+02	1.459736650787292547e+02	1.434669813271902967e+02	6.987054821003217512e+03	5.076865121872614850e+01	7.814261242237324723e+01	1.842435000907890753e+03	0.000000000000000000e+00	1.688855235439422415e+02	1.703782813081163852e+02	1.780825681750352771e+02	1.775265976397344048e+02	1.860379764369518796e+02	1.783516251760689215e+02	1.842249203685228167e+02	1.867645526493089392e+02	1.942368325393646273e+02	1.973168239969284627e+02	7.489166666666666970e+03	7.095833333333332860e+01	1.063750000000000000e+02	2.333500000000000000e+03	0.000000000000000000e+00	2.181250000000000000e+02	2.256666666666666572e+02	2.280000000000000000e+02	2.277083333333333428e+02	2.337916666666666572e+02	2.312083333333333428e+02	2.326250000000000000e+02	2.427083333333333428e+02	2.425000000000000000e+02	2.511666666666666572e+02	7.991278512330116428e+03	9.114801544794050869e+01	1.346073875776267528e+02	2.824564999092109247e+03	0.000000000000000000e+00	2.673644764560577869e+02	2.809550520252169008e+02	2.779174318249646944e+02	2.778900690269322808e+02	2.815453568963814064e+02	2.840650414905977641e+02	2.810250796314771833e+02	2.986521140173577464e+02	2.907631674606353727e+02	3.050165093364048516e+02	8.493390357993564976e+03	1.113376975625476746e+02	1.628397751552535055e+02	3.315629998184218493e+03	0.000000000000000000e+00	3.166039529121155169e+02	3.362434373837671728e+02	3.278348636499294457e+02	3.280718047205312473e+02	3.292990471260961840e+02	3.369217496478621570e+02	3.294251592629543666e+02	3.545958947013821216e+02	3.390263349212707453e+02	3.588663520061430177e+02
1.870000000000000000e+02	6.470392890468018777e+03	2.951615058773840872e+01	4.710657113987124234e+01	1.363177033159472103e+03	0.000000000000000000e+00	1.208345039500538434e+02	1.157984086714511278e+02	1.292279191044964080e+02	1.281787686018215027e+02	1.399806236019224457e+02	1.264885063683031063e+02	1.373201158461595810e+02	1.324411718430512792e+02	1.474714727672851495e+02	1.443599275675030071e+02	6.973279778567342873e+03	5.007057529386920436e+01	7.603245223660228191e+01	1.855713516579736051e+03	0.000000000000000000e+00	1.701464186416936002e+02	1.714825376690588996e+02	1.792389595522482182e+02	1.786727176342440657e+02	1.877194784676278800e+02	1.796609198508182317e+02	1.856600579230797905e+02	1.882622525881923252e+02	1.958607363836425748e+02	1.984716304504181892e+02	7.476166666666666970e+03	7.062500000000000000e+01	1.049583333333333286e+02	2.348250000000000000e+03	0.000000000000000000e+00	2.194583333333333428e+02	2.271666666666666572e+02	2.292500000000000000e+02	2.291666666666666572e+02	2.354583333333333428e+02	2.328333333333333428e+02	2.340000000000000000e+02	2.440833333333333428e+02	2.442500000000000000e+02	2.525833333333333428e+02	7.979053554765991066e+03	9.117942470613078854e+01	1.338842144300643611e+02	2.840786483420264176e+03	0.000000000000000000e+00	2.687702480249731138e+02	2.828507956642744148e+02	2.792610404477517818e+02	2.796606156990892487e+02	2.831971881990388056e+02	2.860057468158484539e+02	2.823399420769201811e+02	2.999044140784743604e+02	2.926392636163574252e+02	3.066950362162485249e+02	8.481940442865316072e+03	1.117338494122615913e+02	1.628100955267954077e+02	3.333322966840527897e+03	0.000000000000000000e+00	3.180821627166128565e+02	3.385349246618822008e+02	3.292720808955035636e+02	3.301545647315118117e+02	3.309360430647442399e+02	3.391781602983635935e+02	3.306798841538404190e+02	3.557254948236154064e+02	3.410285272327148505e+02	3.608067390991636785e+02
1.880000000000000000e+02	6.456897936960373954e+03	3.294031220702745344e+01	4.694387404765006977e+01	1.376562757068650626e+03	0.000000000000000000e+00	1.219524763236481846e+02	1.164865449786381504e+02	1.300175145944669168e+02	1.306770925343798240e+02	1.409610996626749113e+02	1.287522345136369495e+02	1.380984860299816717e+02	1.344554083032124652e+02	1.488151193263054779e+02	1.451676891663647950e+02	6.959553135146853492e+03	5.211598943684705887e+01	7.501360369049169208e+01	1.869989711867658571e+03	0.000000000000000000e+00	1.714554048284907708e+02	1.726182724893190823e+02	1.804670906305667870e+02	1.807968796005232548e+02	1.888138831646707843e+02	1.815844505901517891e+02	1.866742430149908500e+02	1.902485374849395612e+02	1.972408929964860818e+02	1.995005112498490689e+02	7.462208333333333030e+03	7.129166666666667140e+01	1.030833333333333286e+02	2.363416666666666515e+03	0.000000000000000000e+00	2.209583333333333428e+02	2.287500000000000000e+02	2.309166666666666572e+02	2.309166666666666572e+02	2.366666666666666572e+02	2.344166666666666572e+02	2.352500000000000000e+02	2.460416666666666572e+02	2.456666666666666572e+02	2.538333333333333428e+02	7.964863531519812568e+03	9.046734389648628394e+01	1.311530629761749651e+02	2.856843621465674460e+03	0.000000000000000000e+00	2.704612618381759148e+02	2.848817275106809461e+02	2.813662427027664990e+02	2.810364537328100596e+02	2.845194501686625017e+02	2.872488827431815253e+02	2.838257569850091500e+02	3.018347958483937532e+02	2.940924403368472326e+02	3.081661554168176167e+02	8.467518729706291197e+03	1.096430211263058823e+02	1.592227926190165874e+02	3.350270576264682404e+03	0.000000000000000000e+00	3.199641903430185153e+02	3.410134550213618354e+02	3.318158187388663691e+02	3.311562407989534904e+02	3.323722336706583746e+02	3.400810988196963649e+02	3.324015139700182999e+02	3.576279250301208776e+02	3.425182140070278365e+02	3.624989775003018622e+02
1.890000000000000000e+02	6.443056839333105927e+03	2.940602081825189629e+01	4.860113993085664674e+01	1.390446313601442398e+03	0.000000000000000000e+00	1.245960705391632501e+02	1.179933449974471671e+02	1.315796619872384099e+02	1.321372169674909571e+02	1.419835464243632259e+02	1.300143269590116688e+02	1.389269112166353750e+02	1.358262803617696761e+02	1.493867227830706383e+02	1.467566835006511496e+02	6.945715919666553418e+03	5.011967707579260889e+01	7.523806996542832337e+01	1.884681490134054457e+03	0.000000000000000000e+00	1.737980352695816180e+02	1.740175058320569121e+02	1.820606643269525478e+02	1.822977751504121500e+02	1.899709398788482986e+02	1.829654968128391772e+02	1.879426222749843589e+02	1.917048068475515095e+02	1.982558613915353192e+02	2.010450084169922320e+02	7.448375000000000000e+03	7.083333333333332860e+01	1.018750000000000000e+02	2.378916666666666515e+03	0.000000000000000000e+00	2.230000000000000000e+02	2.300416666666666572e+02	2.325416666666666572e+02	2.324583333333333428e+02	2.379583333333333428e+02	2.359166666666666572e+02	2.369583333333333428e+02	2.475833333333333428e+02	2.471250000000000000e+02	2.553333333333333428e+02	7.951034080333446582e+03	9.154698959087404830e+01	1.285119300345716624e+02	2.873151843199278574e+03	0.000000000000000000e+00	2.722019647304183536e+02	2.860658275012764307e+02	2.830226690063807951e+02	2.826188915162545072e+02	2.859457267878183870e+02	2.888678365204941656e+02	2.859740443916823551e+02	3.034618598191151477e+02	2.959941386084647093e+02	3.096216582496744536e+02	8.453693160666893164e+03	1.122606458484147538e+02	1.551488600691433533e+02	3.367387019731890632e+03	0.000000000000000000e+00	3.214039294608367641e+02	3.420899883358861189e+02	3.335036713460949045e+02	3.327794496991757569e+02	3.339331202423034597e+02	3.418190063743216456e+02	3.349897554500313390e+02	3.593403863048970379e+02	3.448632772169293617e+02	3.639099831660155360e+02
1.900000000000000000e+02	6.426144098837099591e+03	2.610216443394215702e+01	4.938337521284756093e+01	1.404260135187028027e+03	0.000000000000000000e+00	1.255588974245238347e+02	1.192646637345308989e+02	1.328245617831473737e+02	1.338972426442223309e+02	1.432664089944132684e+02	1.309518353605082552e+02	1.402154724109120139e+02	1.367470636928707677e+02	1.509936480387358699e+02	1.489198817350977606e+02	6.930551216085215856e+03	4.859274888363773925e+01	7.467085427309044121e+01	1.899130067593514013e+03	0.000000000000000000e+00	1.749252820455952531e+02	1.755281652005987780e+02	1.834956142249070012e+02	1.838652879887778226e+02	1.915082044972066342e+02	1.841217510135874704e+02	1.893369028721226641e+02	1.927693651797686982e+02	1.998509906860346064e+02	2.029182742008822231e+02	7.434958333333333030e+03	7.108333333333332860e+01	9.995833333333332860e+01	2.394000000000000000e+03	0.000000000000000000e+00	2.242916666666666572e+02	2.317916666666666572e+02	2.341666666666666572e+02	2.338333333333333428e+02	2.397500000000000000e+02	2.372916666666666572e+02	2.384583333333333428e+02	2.487916666666666572e+02	2.487083333333333428e+02	2.569166666666666856e+02	7.939365450581450204e+03	9.357391778302891794e+01	1.252458123935762160e+02	2.888869932406485987e+03	0.000000000000000000e+00	2.736580512877380897e+02	2.880551681327345364e+02	2.848377191084263131e+02	2.838013786778888630e+02	2.879917955027933658e+02	2.904615823197458440e+02	2.875797637945440215e+02	3.048139681535645877e+02	2.975656759806320792e+02	3.109150591324511765e+02	8.443772567829566469e+03	1.160645022327244931e+02	1.505332914538190892e+02	3.383739864812971973e+03	0.000000000000000000e+00	3.230244359088094939e+02	3.443186695988024439e+02	3.355087715501859407e+02	3.337694240224443547e+02	3.362335910055867316e+02	3.436314979728250592e+02	3.367011942557546718e+02	3.608362696404625467e+02	3.464230186279307873e+02	3.649134515982356106e+02
1.910000000000000000e+02	6.411295247845100675e+03	2.522349267006415374e+01	4.709647902763776273e+01	1.416518086418694566e+03	0.000000000000000000e+00	1.263414545405737215e+02	1.199506323189742716e+02	1.343569047621857067e+02	1.354063241034302791e+02	1.440710833906267112e+02	1.324065653937031470e+02	1.413265059848628198e+02	1.382853478398948823e+02	1.521565802199188511e+02	1.500901658567988193e+02	6.916564290589216398e+03	4.769507966836540902e+01	7.350657284715221351e+01	1.912300709876014025e+03	0.000000000000000000e+00	1.757748939369535321e+02	1.765378161594871358e+02	1.848034523810928533e+02	1.855573287183818252e+02	1.928272083619800128e+02	1.854741160301849163e+02	1.908507529924314099e+02	1.942676739199474412e+02	2.008699567766260827e+02	2.042742495950660668e+02	7.421833333333333030e+03	7.016666666666667140e+01	9.991666666666667140e+01	2.408083333333333485e+03	0.000000000000000000e+00	2.252083333333333428e+02	2.331250000000000000e+02	2.352500000000000000e+02	2.357083333333333428e+02	2.415833333333333428e+02	2.385416666666666572e+02	2.403750000000000000e+02	2.502500000000000000e+02	2.495833333333333428e+02	2.584583333333333144e+02	7.927102376077449662e+03	9.263825366496793379e+01	1.263267604861811293e+02	2.903865956790652945e+03	0.000000000000000000e+00	2.746417727297131250e+02	2.897121838405128642e+02	2.856965476189071751e+02	2.858593379482848604e+02	2.903394583046866728e+02	2.916092173031483981e+02	2.898992470075685901e+02	3.062323260800525873e+02	2.982967098900405745e+02	3.126424170716005619e+02	8.432371418821565385e+03	1.151098406632691820e+02	1.527368543056955730e+02	3.399648580247972404e+03	0.000000000000000000e+00	3.240752121260929925e+02	3.462993676810257284e+02	3.361430952378142933e+02	3.360103425632364065e+02	3.390955832760399744e+02	3.446767679396301673e+02	3.394234940151371802e+02	3.622146521601051177e+02	3.470100864467478345e+02	3.668265008098678095e+02
1.920000000000000000e+02	6.397690659321538988e+03	2.739993643789156152e+01	4.703170818573246237e+01	1.430973877949973030e+03	0.000000000000000000e+00	1.279082633673917968e+02	1.215451070155812516e+02	1.358104667113549340e+02	1.362446778813726951e+02	1.452726483249578564e+02	1.343700273155319564e+02	1.441823084230715324e+02	1.397790711977228000e+02	1.533073952328438168e+02	1.502882737714894574e+02	6.903282829660769494e+03	4.815830155227911291e+01	7.314085409286623474e+01	1.926966105641653257e+03	0.000000000000000000e+00	1.772874650170292341e+02	1.781892201744572901e+02	1.861344000223441526e+02	1.867265056073530332e+02	1.941154908291455854e+02	1.873516803244326638e+02	1.931536542115357520e+02	1.957437022655280714e+02	2.020911976164219084e+02	2.050399702190780715e+02	7.408875000000000000e+03	6.891666666666667140e+01	9.925000000000000000e+01	2.422958333333333485e+03	0.000000000000000000e+00	2.266666666666666572e+02	2.348333333333333428e+02	2.364583333333333428e+02	2.372083333333333428e+02	2.429583333333333428e+02	2.403333333333333428e+02	2.421250000000000000e+02	2.517083333333333428e+02	2.508750000000000000e+02	2.597916666666666856e+02	7.914467170339230506e+03	8.967503178105422990e+01	1.253591459071337653e+02	2.918950561025013940e+03	0.000000000000000000e+00	2.760458683163041087e+02	2.914774464922093671e+02	2.867822666443225330e+02	2.876901610593136525e+02	2.918011758375211002e+02	2.933149863422340218e+02	2.910963457884642480e+02	3.076729644011386426e+02	2.996588023835781200e+02	3.145433631142553281e+02	8.420059340678461012e+03	1.104333968954417742e+02	1.514682918142675305e+02	3.414942788716693940e+03	0.000000000000000000e+00	3.254250699659415318e+02	3.481215596510854198e+02	3.371061999553117516e+02	3.381719887852939905e+02	3.406440183417088292e+02	3.462966393511347292e+02	3.400676915769284960e+02	3.636375954689439141e+02	3.484426047671561832e+02	3.692950595618439138e+02
1.930000000000000000e+02	6.384530981972546215e+03	2.754596242760419500e+01	4.673008293615019682e+01	1.440893089862741590e+03	0.000000000000000000e+00	1.282946329308701650e+02	1.228372947241552282e+02	1.368515941796411539e+02	1.374529944503129286e+02	1.462343607891842225e+02	1.354908219605741806e+02	1.451391606241296586e+02	1.403919457206997663e+02	1.545972468723902011e+02	1.515357560455453267e+02	6.890473824319607047e+03	4.775214788046876180e+01	7.242754146807510551e+01	1.939196544931370681e+03	0.000000000000000000e+00	1.780431497987684111e+02	1.794811473620776212e+02	1.874257970898205770e+02	1.881014972251564643e+02	1.953880137279254541e+02	1.885995776469537759e+02	1.942987469787315149e+02	1.966334728603498831e+02	2.035069567695284150e+02	2.066845446894393206e+02	7.396416666666666970e+03	6.795833333333332860e+01	9.812500000000000000e+01	2.437500000000000000e+03	0.000000000000000000e+00	2.277916666666666572e+02	2.361250000000000000e+02	2.380000000000000000e+02	2.387500000000000000e+02	2.445416666666666572e+02	2.417083333333333428e+02	2.434583333333333428e+02	2.528750000000000000e+02	2.524166666666666572e+02	2.618333333333333144e+02	7.902359509013726893e+03	8.816451878619790250e+01	1.238224585319248945e+02	2.935803455068629319e+03	0.000000000000000000e+00	2.775401835345649033e+02	2.927688526379224072e+02	2.885742029101793946e+02	2.893985027748435641e+02	2.936953196054078603e+02	2.948170890197129097e+02	2.926179196879351707e+02	3.091165271396500884e+02	3.013263765638048994e+02	3.169821219772272798e+02	8.408302351360787725e+03	1.083707042390624622e+02	1.495199170638497890e+02	3.434106910137258637e+03	0.000000000000000000e+00	3.272887004024631779e+02	3.494127052758447576e+02	3.391484058203588461e+02	3.400470055496870714e+02	3.428489725441490918e+02	3.479258447060925050e+02	3.417775060425370270e+02	3.653580542793002337e+02	3.502360864609431133e+02	3.721309106211213020e+02
1.940000000000000000e+02	6.373871563801642878e+03	3.067230271379933271e+01	4.495593075564129038e+01	1.450556629389539012e+03	0.000000000000000000e+00	1.297636485567450109e+02	1.236940404417947690e+02	1.381853087323133309e+02	1.381798662266151041e+02	1.466948238375205165e+02	1.366278828954918367e+02	1.463825496197157463e+02	1.409620624384398582e+02	1.552631378221776686e+02	1.527891880297654268e+02	6.877977448567487954e+03	4.946115135689966280e+01	7.241546537782065229e+01	1.950174148028102763e+03	0.000000000000000000e+00	1.795276576117058482e+02	1.805136868875640630e+02	1.888426543661566654e+02	1.891107664466408664e+02	1.960140785854269438e+02	1.897722747810792612e+02	1.956496081431911875e+02	1.972935312192199149e+02	2.043190689110888343e+02	2.081237606815493564e+02	7.382083333333333030e+03	6.825000000000000000e+01	9.987500000000000000e+01	2.449791666666666515e+03	0.000000000000000000e+00	2.292916666666666572e+02	2.373333333333333428e+02	2.395000000000000000e+02	2.400416666666666572e+02	2.453333333333333428e+02	2.429166666666666572e+02	2.449166666666666572e+02	2.536250000000000000e+02	2.533750000000000000e+02	2.634583333333333144e+02	7.886189218099178106e+03	8.703884864310033720e+01	1.273345346221793477e+02	2.949409185305230039e+03	0.000000000000000000e+00	2.790556757216274946e+02	2.941529797791026226e+02	2.901573456338433061e+02	2.909725668866924480e+02	2.946525880812397418e+02	2.960610585522540532e+02	2.941837251901421268e+02	3.099564687807800851e+02	3.024309310889111657e+02	3.187929059851172724e+02	8.390295102865024091e+03	1.058276972862006744e+02	1.547940692443586954e+02	3.449026703943794018e+03	0.000000000000000000e+00	3.288196847765883035e+02	3.509726262248719308e+02	3.408146912676866691e+02	3.419034671067182103e+02	3.439718428291461692e+02	3.492054504378414777e+02	3.434507837136175681e+02	3.662879375615601703e+02	3.514868621778223314e+02	3.741274786369011736e+02
1.950000000000000000e+02	6.362791670117036119e+03	3.086152488110776204e+01	4.341989003120574608e+01	1.464019468284059712e+03	0.000000000000000000e+00	1.316266146618987136e+02	1.242699229951753210e+02	1.396750123517794009e+02	1.400926929241909704e+02	1.481628980714684758e+02	1.384664957467057604e+02	1.474416838857511038e+02	1.418176941355134772e+02	1.564069614089180504e+02	1.544996615670725930e+02	6.865958335058518060e+03	4.915992910722054887e+01	7.102244501560286949e+01	1.964405567475363114e+03	0.000000000000000000e+00	1.813549739976160424e+02	1.813641281642543390e+02	1.902750061758897004e+02	1.907755131287621566e+02	1.974564490357342379e+02	1.916915812066862088e+02	1.968458419428755519e+02	1.986588470677567386e+02	2.055576473711257108e+02	2.096456641168696251e+02	7.369125000000000000e+03	6.745833333333332860e+01	9.862500000000000000e+01	2.464791666666666515e+03	0.000000000000000000e+00	2.310833333333333428e+02	2.384583333333333428e+02	2.408750000000000000e+02	2.414583333333333428e+02	2.467500000000000000e+02	2.449166666666666572e+02	2.462500000000000000e+02	2.555000000000000000e+02	2.547083333333333428e+02	2.647916666666666856e+02	7.872291664941481940e+03	8.575673755944610832e+01	1.262275549843971305e+02	2.965177765857969916e+03	0.000000000000000000e+00	2.808116926690506716e+02	2.955525385024123466e+02	2.914749938241102996e+02	2.921411535379045290e+02	2.960435509642657621e+02	2.981417521266471340e+02	2.956541580571244481e+02	3.123411529322432898e+02	3.038590192955409748e+02	3.199376692164637461e+02	8.375458329882963881e+03	1.040551417855589023e+02	1.538301099687942610e+02	3.465563865049273318e+03	0.000000000000000000e+00	3.305400520047679720e+02	3.526467436714913788e+02	3.420749876482205991e+02	3.428239737424756868e+02	3.453371019285315242e+02	3.513668375866275255e+02	3.450583161142488962e+02	3.691823058644865228e+02	3.530097052577486352e+02	3.750836717662607498e+02
1.960000000000000000e+02	6.350856159686925821e+03	3.297855694737452836e+01	4.338156388708824096e+01	1.476643812540638919e+03	0.000000000000000000e+00	1.331768607365373214e+02	1.247427732631222028e+02	1.401532321765277516e+02	1.417481828054125685e+02	1.492988057442453282e+02	1.412411307368842017e+02	1.483834524409018059e+02	1.437053987752873354e+02	1.572207849123443566e+02	1.554317706873564191e+02	6.853532246510128971e+03	4.988511180702059988e+01	7.148244861021078123e+01	1.977030239603652717e+03	0.000000000000000000e+00	1.827759303682686607e+02	1.821005532982277657e+02	1.912016160882638758e+02	1.921449247360396271e+02	1.984202362054559785e+02	1.938497320351087865e+02	1.980875595537842457e+02	2.003526993876436677e+02	2.066103924561721783e+02	2.107158853436782238e+02	7.356208333333333030e+03	6.679166666666667140e+01	9.958333333333332860e+01	2.477416666666666515e+03	0.000000000000000000e+00	2.323750000000000000e+02	2.394583333333333428e+02	2.422500000000000000e+02	2.425416666666666572e+02	2.475416666666666572e+02	2.464583333333333428e+02	2.477916666666666572e+02	2.570000000000000000e+02	2.560000000000000000e+02	2.660000000000000000e+02	7.858884420156537089e+03	8.369822152631275003e+01	1.276842180564558760e+02	2.977803093729680313e+03	0.000000000000000000e+00	2.819740696317313109e+02	2.968161133684388915e+02	2.932983839117361526e+02	2.929384085972936873e+02	2.966630971278773359e+02	2.990669346315578991e+02	2.974957737795490971e+02	3.136473006123563323e+02	3.053896075438278217e+02	3.212841146563217762e+02	8.361560506979740239e+03	1.006047763859588144e+02	1.557851027795784091e+02	3.478189520792694111e+03	0.000000000000000000e+00	3.315731392634626786e+02	3.541738934035444686e+02	3.443467678234722484e+02	3.433351505279207458e+02	3.457845275890879861e+02	3.516755359297824839e+02	3.471998808924315085e+02	3.702946012247126646e+02	3.547792150876556434e+02	3.765682293126435525e+02
1.970000000000000000e+02	6.338521087756919769e+03	2.991824427973239153e+01	4.384677535791670522e+01	1.493400216233667152e+03	0.000000000000000000e+00	1.342640756873605028e+02	1.257945738557766049e+02	1.407020193726606578e+02	1.441501612187201999e+02	1.517257403961651221e+02	1.425912717086483212e+02	1.499815812998946001e+02	1.450127084328144633e+02	1.595468441085124027e+02	1.577702507914334547e+02	6.840489710545126400e+03	4.862578880653286006e+01	7.061088767895834906e+01	1.993116774783500205e+03	0.000000000000000000e+00	1.840903711770135942e+02	1.832722869278883024e+02	1.921218430196636575e+02	1.941167472760267856e+02	2.005920368647492467e+02	1.952956358543241606e+02	1.996366239832806286e+02	2.018396875497405745e+02	2.085025887209228586e+02	2.127184587290500701e+02	7.342458333333333030e+03	6.733333333333332860e+01	9.737500000000000000e+01	2.492833333333333485e+03	0.000000000000000000e+00	2.339166666666666572e+02	2.407500000000000000e+02	2.435416666666666572e+02	2.440833333333333428e+02	2.494583333333333428e+02	2.480000000000000000e+02	2.492916666666666572e+02	2.586666666666666856e+02	2.574583333333333144e+02	2.676666666666666856e+02	7.844426956121539661e+03	8.604087786013380423e+01	1.241391123210416509e+02	2.992549891883166765e+03	0.000000000000000000e+00	2.837429621563197202e+02	2.982277130721116691e+02	2.949614903136696284e+02	2.940499193906399000e+02	2.983246298019174674e+02	3.007043641456758110e+02	2.989467093500526857e+02	3.154936457835927968e+02	3.064140779457437702e+02	3.226148746042833295e+02	8.346395578909745382e+03	1.047484223869342657e+02	1.509032246420833019e+02	3.492266450432999591e+03	0.000000000000000000e+00	3.335692576459728116e+02	3.557054261442233951e+02	3.463813139606726281e+02	3.440165054479464857e+02	3.471909262705015635e+02	3.534087282913516788e+02	3.486017520334387427e+02	3.723206249005189079e+02	3.553698225581542260e+02	3.775630825418999166e+02
1.980000000000000000e+02	6.325984668754224003e+03	2.813780285639711565e+01	4.087701026936709781e+01	1.505817083118324717e+03	0.000000000000000000e+00	1.350651372478167787e+02	1.262230700404279418e+02	1.422036690076139394e+02	1.455100005000500119e+02	1.523046165375717180e+02	1.437071627438546102e+02	1.509861818640245303e+02	1.459668674224859899e+02	1.613437327483364356e+02	1.599866563301372366e+02	6.828179834377111547e+03	4.661056809486522212e+01	6.937600513468355246e+01	2.006241874892495616e+03	0.000000000000000000e+00	1.851367352905750465e+02	1.842990350202139780e+02	1.934768345038069697e+02	1.955050002500250059e+02	2.014023082687858732e+02	1.967285813719273051e+02	2.007430909320122510e+02	2.031292670445763520e+02	2.100885330408348750e+02	2.144724948317352755e+02	7.330375000000000000e+03	6.508333333333332860e+01	9.787500000000000000e+01	2.506666666666666515e+03	0.000000000000000000e+00	2.352083333333333428e+02	2.423750000000000000e+02	2.447500000000000000e+02	2.455000000000000000e+02	2.505000000000000000e+02	2.497500000000000000e+02	2.505000000000000000e+02	2.602916666666666856e+02	2.588333333333333144e+02	2.689583333333333144e+02	7.832570165622888453e+03	8.355609857180144218e+01	1.263739948653164475e+02	3.007091458440837414e+03	0.000000000000000000e+00	2.852799313760916107e+02	3.004509649797860220e+02	2.960231654961930303e+02	2.954949997499750225e+02	2.995976917312141268e+02	3.027714186280726949e+02	3.002569090679877490e+02	3.174540662887570193e+02	3.075781336258317538e+02	3.234441718349313533e+02	8.334765331245776906e+03	1.020288638102695415e+02	1.548729897306328951e+02	3.507516250215008313e+03	0.000000000000000000e+00	3.353515294188499070e+02	3.585269299595720440e+02	3.472963309923860606e+02	3.454899994999499881e+02	3.486953834624282536e+02	3.557928372561453898e+02	3.500138181359754981e+02	3.746164659108474098e+02	3.563229339183301931e+02	3.779300103365293921e+02
1.990000000000000000e+02	6.310981198100844267e+03	2.631895228111650198e+01	4.559867949157793277e+01	1.521396620845722737e+03	0.000000000000000000e+00	1.371969481232786165e+02	1.274080867923534299e+02	1.429347080933967220e+02	1.469207532554311229e+02	1.538347269663286170e+02	1.452621862350833055e+02	1.527752613390741772e+02	1.480438901288957823e+02	1.622350520276940244e+02	1.623614676026861616e+02	6.814407265717088194e+03	4.503447614055825454e+01	7.184100641245562713e+01	2.020864977089528111e+03	0.000000000000000000e+00	1.869109740616393083e+02	1.854332100628433864e+02	1.945090207133650324e+02	1.967312099610488758e+02	2.027298634831643085e+02	1.982560931175416385e+02	2.022001306695370886e+02	2.050427783977812339e+02	2.113675260138469980e+02	2.164724004680097380e+02	7.317833333333333030e+03	6.375000000000000000e+01	9.808333333333332860e+01	2.520333333333333485e+03	0.000000000000000000e+00	2.366250000000000000e+02	2.434583333333333428e+02	2.460833333333333428e+02	2.465416666666666572e+02	2.516250000000000000e+02	2.512500000000000000e+02	2.516250000000000000e+02	2.620416666666666856e+02	2.605000000000000000e+02	2.705833333333333144e+02	7.821259400949577866e+03	8.246552385944174546e+01	1.243256602542110301e+02	3.019801689577138859e+03	0.000000000000000000e+00	2.863390259383606917e+02	3.014834566038232992e+02	2.976576459533016532e+02	2.963521233722844386e+02	3.005201365168356915e+02	3.042439068824583615e+02	3.010498693304629114e+02	3.190405549355521657e+02	3.096324739861530020e+02	3.246942661986569192e+02	8.324685468565821793e+03	1.011810477188834909e+02	1.505679871750887173e+02	3.519270045820944233e+03	0.000000000000000000e+00	3.360530518767213835e+02	3.595085798743132273e+02	3.492319585732699352e+02	3.461625800779021915e+02	3.494152730336713830e+02	3.572378137649167229e+02	3.504747386609258228e+02	3.760394432044375890e+02	3.587649479723060040e+02	3.788051990639804671e+02
2.000000000000000000e+02	6.298554824602016197e+03	2.815062824513894668e+01	4.416634194798903224e+01	1.533509265466746683e+03	0.000000000000000000e+00	1.384598034207100454e+02	1.290898429956233997e+02	1.436617495470326276e+02	1.489788537952144338e+02	1.545300384211848268e+02	1.470993450432407599e+02	1.544004799313590297e+02	1.490242980143544571e+02	1.630065221843965730e+02	1.630452329340268420e+02	6.801819078967674614e+03	4.663781412256947334e+01	6.956233764066118397e+01	2.034171299400039970e+03	0.000000000000000000e+00	1.883549017103550227e+02	1.869615881644783713e+02	1.954767081068496282e+02	1.985727602309405597e+02	2.037650192105924134e+02	2.000080058549536943e+02	2.037419066323461720e+02	2.061788156738438715e+02	2.123157610921982723e+02	2.176892831336800782e+02	7.305083333333333030e+03	6.512500000000000000e+01	9.495833333333332860e+01	2.534833333333333485e+03	0.000000000000000000e+00	2.382500000000000000e+02	2.448333333333333428e+02	2.472916666666666572e+02	2.481666666666666572e+02	2.530000000000000000e+02	2.529166666666666572e+02	2.530833333333333428e+02	2.633333333333333144e+02	2.616250000000000000e+02	2.723333333333333144e+02	7.808347587698991447e+03	8.361218587743053376e+01	1.203543290260054732e+02	3.035495367266626999e+03	0.000000000000000000e+00	2.881450982896449773e+02	3.027050785021883144e+02	2.991066252264836862e+02	2.977605731023927547e+02	3.022349807894075866e+02	3.058253274783796201e+02	3.024247600343205136e+02	3.204878509928227572e+02	3.109342389078017277e+02	3.269773835329865506e+02	8.311611842064650773e+03	1.020993717548610533e+02	1.457503247186776321e+02	3.536157401199920059e+03	0.000000000000000000e+00	3.380401965792899546e+02	3.605768236710432575e+02	3.509215837863006868e+02	3.473544795381188806e+02	3.514699615788151732e+02	3.587339882900925545e+02	3.517661867353076559e+02	3.776423686523121432e+02	3.602434778156034554e+02	3.816214337326397867e+02
2.010000000000000000e+02	6.287450111022741112e+03	2.548834844467546645e+01	4.360010020050140156e+01	1.546005717561763049e+03	0.000000000000000000e+00	1.396387187578782800e+02	1.309220011465559423e+02	1.441159814866891793e+02	1.503153776103658288e+02	1.565828109519512168e+02	1.475388694095351525e+02	1.567268152578818672e+02	1.499120573465368693e+02	1.645453938818729966e+02	1.638171729042601896e+02	6.790350055511370556e+03	4.497334088900439752e+01	6.855005010025070078e+01	2.047398692114214782e+03	0.000000000000000000e+00	1.895276927122724544e+02	1.886068339066113140e+02	1.962871574100112468e+02	1.998243554718495716e+02	2.056039054759756084e+02	2.009152680381009191e+02	2.057800742956075908e+02	2.071643620066017775e+02	2.139185302742698411e+02	2.188252531187967520e+02	7.293250000000000000e+03	6.445833333333332860e+01	9.350000000000000000e+01	2.548791666666666515e+03	0.000000000000000000e+00	2.394166666666666572e+02	2.462916666666666572e+02	2.484583333333333428e+02	2.493333333333333428e+02	2.546250000000000000e+02	2.542916666666666572e+02	2.548333333333333428e+02	2.644166666666666856e+02	2.632916666666666856e+02	2.738333333333333144e+02	7.796149944488629444e+03	8.394332577766226677e+01	1.184499498997492992e+02	3.050184641219118021e+03	0.000000000000000000e+00	2.893056406210608316e+02	3.039764994267220004e+02	3.006295092566554104e+02	2.988423111948171140e+02	3.036460945240243632e+02	3.076680652952323953e+02	3.038865923710590664e+02	3.216689713267315938e+02	3.126648030590635585e+02	3.288414135478698768e+02	8.299049888977258888e+03	1.034283182219911907e+02	1.433998997994985984e+02	3.551577615771569981e+03	0.000000000000000000e+00	3.391946145754550344e+02	3.616613321867773720e+02	3.528006851799775063e+02	3.483512890563008568e+02	3.526671890480487832e+02	3.610444639237981619e+02	3.529398514087848184e+02	3.789212759867965019e+02	3.620379394514603746e+02	3.838494937624064391e+02
2.020000000000000000e+02	6.275316619178567635e+03	2.761592739575583266e+01	4.386593977030806002e+01	1.558961578653977995e+03	0.000000000000000000e+00	1.412865827306363258e+02	1.327991100827662763e+02	1.456319335771316617e+02	1.524220621811035983e+02	1.576857878374738675e+02	1.485896111656001040e+02	1.573639452994264332e+02	1.505747587737717765e+02	1.657891597101682919e+02	1.651702020770162562e+02	6.778366642922617757e+03	4.555796369787791633e+01	6.820380321848736571e+01	2.060751622660322482e+03	0.000000000000000000e+00	1.910599580319848485e+02	1.902328883747164809e+02	1.977743001218991594e+02	2.017318644238851277e+02	2.068012272520702481e+02	2.019614722494667376e+02	2.066403059830465452e+02	2.080790460535525312e+02	2.154779131884174888e+02	2.201684343718414709e+02	7.281416666666666970e+03	6.350000000000000000e+01	9.254166666666667140e+01	2.562541666666666515e+03	0.000000000000000000e+00	2.408333333333333428e+02	2.476666666666666572e+02	2.499166666666666572e+02	2.510416666666666572e+02	2.559166666666666572e+02	2.553333333333333428e+02	2.559166666666666572e+02	2.655833333333333144e+02	2.651666666666666856e+02	2.751666666666666856e+02	7.784466690410716183e+03	8.144203630212209077e+01	1.168795301148459771e+02	3.064331710673010548e+03	0.000000000000000000e+00	2.906067086346818655e+02	3.051004449586168334e+02	3.020590332114341550e+02	3.003514689094481582e+02	3.050321060812630662e+02	3.087051944171999480e+02	3.051930273502867976e+02	3.230876206131140975e+02	3.148554201449159109e+02	3.301648989614918719e+02	8.287516714154766305e+03	9.938407260424416734e+01	1.412173935630252686e+02	3.566121754679355035e+03	0.000000000000000000e+00	3.403800839360303598e+02	3.625342232505670381e+02	3.542013997562016812e+02	3.496612711522296877e+02	3.541475454958594469e+02	3.620770555010665817e+02	3.544693880339068528e+02	3.805919078928948238e+02	3.645441736231650793e+02	3.851631312563171150e+02
2.030000000000000000e+02	6.261879858194130065e+03	2.939977555178860058e+01	3.982949831759346182e+01	1.569726528235981277e+03	0.000000000000000000e+00	1.422128586378755131e+02	1.337990389299299068e+02	1.468127346192255231e+02	1.531865350507871426e+02	1.592914626793668162e+02	1.496694185797240380e+02	1.586788121303563344e+02	1.512233075576615420e+02	1.674478251963474804e+02	1.656977955427019538e+02	6.765752429097065033e+03	4.572072110922763244e+01	6.653974915879672380e+01	2.072404930784657154e+03	0.000000000000000000e+00	1.920855959856044137e+02	1.913161861316316390e+02	1.990730339762794472e+02	2.025516008587268857e+02	2.082290646730167509e+02	2.032930426231953618e+02	2.080269060651781672e+02	2.089866537788307710e+02	2.169739125981737402e+02	2.210155644380176341e+02	7.269625000000000000e+03	6.204166666666666430e+01	9.325000000000000000e+01	2.575083333333333485e+03	0.000000000000000000e+00	2.419583333333333428e+02	2.488333333333333428e+02	2.513333333333333428e+02	2.519166666666666572e+02	2.571666666666666856e+02	2.569166666666666856e+02	2.573750000000000000e+02	2.667500000000000000e+02	2.665000000000000000e+02	2.763333333333333144e+02	7.773497570902934967e+03	7.836261222410570326e+01	1.199602508412032762e+02	3.077761735882009816e+03	0.000000000000000000e+00	2.918310706810622719e+02	3.063504805350350466e+02	3.035936326903872668e+02	3.012817324746064287e+02	3.061042686603166203e+02	3.105402907101380379e+02	3.067230939348218612e+02	3.245133462211692290e+02	3.160260874018262598e+02	3.316511022286489947e+02	8.277370141805869935e+03	9.468355778154472091e+01	1.466705016824065524e+02	3.580440138430685693e+03	0.000000000000000000e+00	3.417038080287911725e+02	3.638676277367367788e+02	3.558539320474411625e+02	3.506467982825461718e+02	3.550418706539665550e+02	3.641639147536093333e+02	3.560711878696436656e+02	3.822766924423384580e+02	3.655521748036525196e+02	3.869688711239646750e+02
2.040000000000000000e+02	6.250816732984786540e+03	2.536487959403074655e+01	4.192805822212056910e+01	1.585174582119112983e+03	0.000000000000000000e+00	1.429080987621231884e+02	1.354634849642927179e+02	1.488801397375727902e+02	1.547148660362066721e+02	1.610011376630537825e+02	1.511048492308992195e+02	1.603943546934221160e+02	1.527338594470948578e+02	1.695145720638472824e+02	1.673340018266122513e+02	6.754491699825726755e+03	4.303660646368204112e+01	6.710986244439362736e+01	2.087003957726223234e+03	0.000000000000000000e+00	1.931623827143949370e+02	1.927525758154797018e+02	2.009817365354530523e+02	2.038782663514366789e+02	2.098339021648602341e+02	2.046774246154496097e+02	2.096346773467110438e+02	2.102835963902140861e+02	2.187156193652569982e+02	2.225211675799727686e+02	7.258166666666666970e+03	6.070833333333333570e+01	9.229166666666667140e+01	2.588833333333333485e+03	0.000000000000000000e+00	2.434166666666666572e+02	2.500416666666666572e+02	2.530833333333333428e+02	2.530416666666666572e+02	2.586666666666666856e+02	2.582500000000000000e+02	2.588750000000000000e+02	2.678333333333333144e+02	2.679166666666666856e+02	2.777083333333333144e+02	7.761841633507607185e+03	7.838006020298462317e+01	1.174734708889397155e+02	3.090662708940443736e+03	0.000000000000000000e+00	2.936709506189383774e+02	3.073307575178536126e+02	3.051849301312136049e+02	3.022050669818966639e+02	3.074994311684731656e+02	3.118225753845503618e+02	3.081153226532889562e+02	3.253830702764525427e+02	3.171177139680763730e+02	3.328954990866938601e+02	8.265516600348548309e+03	9.605178707263593196e+01	1.426552751112127737e+02	3.592492084547553986e+03	0.000000000000000000e+00	3.439252345712101260e+02	3.646198483690405965e+02	3.572865269290938954e+02	3.513684672971266423e+02	3.563321956702795887e+02	3.653951507691007805e+02	3.573556453065779124e+02	3.829328072195717709e+02	3.663187612694861173e+02	3.880826648400543490e+02
2.050000000000000000e+02	6.238573084660069981e+03	2.449124432633778525e+01	4.287617652760839349e+01	1.597953375498083005e+03	0.000000000000000000e+00	1.434496374585396552e+02	1.370045350304838507e+02	1.503378580539316829e+02	1.553997971604520671e+02	1.620961880323790751e+02	1.522663129884726345e+02	1.611352462879696077e+02	1.540211520766077911e+02	1.716113624940371096e+02	1.697954149874219070e+02	6.742536542330034536e+03	4.253728882983556048e+01	6.685475493047086104e+01	2.100018354415708018e+03	0.000000000000000000e+00	1.941623187292698276e+02	1.940439341819085826e+02	2.022314290269658272e+02	2.046998985802260336e+02	2.111522606828561948e+02	2.058206564942363173e+02	2.106509564773181467e+02	2.115522427049705527e+02	2.207223479136852120e+02	2.245643741603776107e+02	7.246500000000000000e+03	6.058333333333333570e+01	9.083333333333332860e+01	2.602083333333333485e+03	0.000000000000000000e+00	2.448750000000000000e+02	2.510833333333333428e+02	2.541250000000000000e+02	2.540000000000000000e+02	2.602083333333333144e+02	2.593750000000000000e+02	2.601666666666666856e+02	2.690833333333333144e+02	2.698333333333333144e+02	2.793333333333333144e+02	7.750463457669965464e+03	7.862937783683111093e+01	1.148119117361957962e+02	3.104148312250958952e+03	0.000000000000000000e+00	2.955876812707301724e+02	3.081227324847581031e+02	3.060185709730341728e+02	3.033001014197739664e+02	3.092644059838104340e+02	3.129293435057637112e+02	3.096823768560152530e+02	3.266144239616960476e+02	3.189443187529814168e+02	3.341022925062890181e+02	8.254426915339930929e+03	9.667542234032887905e+01	1.387904901390582495e+02	3.606213291168583964e+03	0.000000000000000000e+00	3.463003625414603448e+02	3.651621316361828349e+02	3.579121419460683455e+02	3.526002028395479329e+02	3.583204786342875536e+02	3.664836870115273655e+02	3.591980870453637635e+02	3.841455145900588377e+02	3.680553041726295191e+02	3.888712516792447218e+02
2.060000000000000000e+02	6.226868582413711010e+03	2.321232090314294538e+01	4.190411144495860896e+01	1.609467669834883964e+03	0.000000000000000000e+00	1.447758263390936122e+02	1.383058946402622382e+02	1.515533380021298058e+02	1.565203077735477848e+02	1.630715710006645054e+02	1.531622514789848424e+02	1.624188822581923262e+02	1.544797533906055946e+02	1.735531052444271438e+02	1.706503745324741885e+02	6.731059291206855960e+03	4.160616045157146914e+01	6.634788905581264373e+01	2.111713001584108497e+03	0.000000000000000000e+00	1.953879131695468061e+02	1.951946139867977763e+02	2.034641690010649029e+02	2.058643205534405638e+02	2.120774521669989099e+02	2.069352924061590784e+02	2.119802744624295201e+02	2.123648766953027973e+02	2.224223859555469289e+02	2.255335205995704371e+02	7.235250000000000000e+03	6.000000000000000000e+01	9.079166666666667140e+01	2.613958333333333485e+03	0.000000000000000000e+00	2.460000000000000000e+02	2.520833333333333428e+02	2.553750000000000000e+02	2.552083333333333428e+02	2.610833333333333144e+02	2.607083333333333144e+02	2.615416666666666856e+02	2.702500000000000000e+02	2.712916666666666856e+02	2.804166666666666856e+02	7.739440708793144040e+03	7.839383954842853086e+01	1.152354442775206991e+02	3.116203665082558473e+03	0.000000000000000000e+00	2.966120868304532223e+02	3.089720526798689093e+02	3.072858309989350687e+02	3.045523461132261218e+02	3.100892144996677189e+02	3.144813742605075504e+02	3.111030588709038511e+02	3.281351233046972311e+02	3.201609473777864423e+02	3.352998127337629057e+02	8.243631417586288080e+03	9.678767909685706172e+01	1.396792218883747410e+02	3.618448996831783006e+03	0.000000000000000000e+00	3.472241736609063878e+02	3.658607720264044474e+02	3.591966619978701942e+02	3.538963588931188724e+02	3.590950956660021234e+02	3.682544151876817864e+02	3.606644510751410735e+02	3.860202466093944054e+02	3.690302280889062558e+02	3.901829588008591827e+02
2.070000000000000000e+02	6.214345445529004792e+03	2.383841976971285703e+01	4.214389235066346373e+01	1.623222894463807734e+03	0.000000000000000000e+00	1.463717658101512882e+02	1.391580042339383567e+02	1.525450846263629217e+02	1.580610572284397222e+02	1.637068622379011060e+02	1.548872055096770453e+02	1.636488811467352491e+02	1.571466022253844415e+02	1.753490822882319549e+02	1.713483592278038259e+02	6.718776889431168456e+03	4.158587655152309992e+01	6.623861284199838906e+01	2.125173947231904094e+03	0.000000000000000000e+00	1.968317162384089727e+02	1.960790021169691784e+02	2.044808756465147894e+02	2.073221952808865183e+02	2.129784311189505388e+02	2.084019360881718512e+02	2.132411072400342960e+02	2.148649677793588921e+02	2.239870411441159774e+02	2.264866796139019129e+02	7.223208333333333030e+03	5.933333333333333570e+01	9.033333333333332860e+01	2.627125000000000000e+03	0.000000000000000000e+00	2.472916666666666572e+02	2.530000000000000000e+02	2.564166666666666856e+02	2.565833333333333144e+02	2.622500000000000000e+02	2.619166666666666856e+02	2.628333333333333144e+02	2.725833333333333144e+02	2.726250000000000000e+02	2.816250000000000000e+02	7.727639777235497604e+03	7.708079011514357148e+01	1.144280538246682681e+02	3.129076052768095906e+03	0.000000000000000000e+00	2.977516170949243133e+02	3.099209978830308501e+02	3.083524576868185818e+02	3.058444713857801389e+02	3.115215688810494612e+02	3.154313972451615200e+02	3.124255594266323328e+02	3.303016988873077366e+02	3.212629588558839941e+02	3.367633203860980871e+02	8.232071221137661269e+03	9.482824689695381437e+01	1.385227743160031935e+02	3.631027105536192266e+03	0.000000000000000000e+00	3.482115675231819978e+02	3.668419957660616433e+02	3.602882487069704212e+02	3.551056094382269066e+02	3.607931377620989224e+02	3.689461278236562976e+02	3.620177855199314081e+02	3.880200644412822157e+02	3.699009177117680451e+02	3.919016407721961741e+02
2.080000000000000000e+02	6.203396396158237621e+03	2.193446366491573229e+01	4.226940054515811340e+01	1.637368989736454523e+03	0.000000000000000000e+00	1.479429840849010134e+02	1.408762290893347995e+02	1.533095872050686239e+02	1.590487816036071820e+02	1.660451597432644633e+02	1.554258698605182758e+02	1.645668726051756323e+02	1.586209146624340178e+02	1.774154232940682618e+02	1.729099436388785023e+02	6.707927364745785781e+03	4.019639849912453400e+01	6.582220027257905315e+01	2.138538661534893890e+03	0.000000000000000000e+00	1.981381587091171639e+02	1.977297812113340569e+02	2.054256269358676548e+02	2.083368908018035768e+02	2.147517465382989030e+02	2.092337682635924807e+02	2.142209363025878019e+02	2.163104573312170089e+02	2.259368783137007881e+02	2.278508051527725797e+02	7.212458333333333030e+03	5.845833333333333570e+01	8.937500000000000000e+01	2.639708333333333485e+03	0.000000000000000000e+00	2.483333333333333428e+02	2.545833333333333428e+02	2.575416666666666856e+02	2.576250000000000000e+02	2.634583333333333144e+02	2.630416666666666856e+02	2.638750000000000000e+02	2.740000000000000000e+02	2.744583333333333144e+02	2.827916666666666856e+02	7.716989301920880280e+03	7.672026816754214451e+01	1.129277997274209469e+02	3.140878005131773079e+03	0.000000000000000000e+00	2.985285079575494933e+02	3.114368854553326287e+02	3.096577063974656880e+02	3.069131091981964232e+02	3.121649201283677257e+02	3.168495650697408905e+02	3.135290636974121981e+02	3.316895426687830195e+02	3.229797883529658407e+02	3.377325281805607915e+02	8.221520270508428439e+03	9.498220300175094621e+01	1.364805994548418937e+02	3.642047676930212219e+03	0.000000000000000000e+00	3.487236825817656722e+02	3.682904375773318861e+02	3.617737461282647473e+02	3.562012183963928464e+02	3.608715069234021939e+02	3.706574634728150954e+02	3.631831273948243961e+02	3.893790853375659822e+02	3.715012433725983669e+02	3.926733896944548405e+02
2.090000000000000000e+02	6.190990312421860835e+03	2.315385042342463606e+01	4.031591255395002094e+01	1.649191747138475876e+03	0.000000000000000000e+00	1.491455756775985435e+02	1.423975672225159883e+02	1.549290003976423691e+02	1.605128926279704729e+02	1.668978074348461291e+02	1.562665858636888743e+02	1.655236964859556679e+02	1.595766948257563058e+02	1.784348209579347326e+02	1.744234161463472788e+02	6.696140989544263903e+03	4.059775854504565018e+01	6.451212294364167121e+01	2.150575040235904453e+03	0.000000000000000000e+00	1.992602878387992860e+02	1.990321169445913370e+02	2.069020001988211845e+02	2.096939463139852364e+02	2.157614037174230646e+02	2.101957929318444371e+02	2.152826815763111767e+02	2.173091807462114957e+02	2.273215771456340235e+02	2.292742080731736394e+02	7.201291666666666970e+03	5.804166666666666430e+01	8.870833333333332860e+01	2.651958333333333485e+03	0.000000000000000000e+00	2.493750000000000000e+02	2.556666666666666572e+02	2.588750000000000000e+02	2.588750000000000000e+02	2.646250000000000000e+02	2.641250000000000000e+02	2.650416666666666856e+02	2.750416666666666856e+02	2.762083333333333144e+02	2.841250000000000000e+02	7.706442343789070037e+03	7.548557478828767842e+01	1.129045437230249860e+02	3.153341626430762517e+03	0.000000000000000000e+00	2.994897121612007140e+02	3.123012163887419774e+02	3.108479998011788439e+02	3.080560536860147636e+02	3.134885962825769639e+02	3.180542070681555629e+02	3.148006517570221945e+02	3.327741525871218755e+02	3.250950895210326053e+02	3.389757919268263322e+02	8.211593020911472195e+03	9.292948290990869964e+01	1.371007541127166292e+02	3.654724919528191094e+03	0.000000000000000000e+00	3.496044243224014281e+02	3.689357661108173261e+02	3.628209996023576309e+02	3.572371073720295271e+02	3.623521925651538709e+02	3.719834141363111257e+02	3.645596368473777034e+02	3.905066385075770654e+02	3.739818457087318961e+02	3.938265838536527212e+02
2.100000000000000000e+02	6.179188496881613901e+03	2.111416072007527589e+01	3.844140031807602043e+01	1.662227757711621507e+03	0.000000000000000000e+00	1.512259778532562109e+02	1.431382680774648293e+02	1.548667512154218571e+02	1.616230916215873208e+02	1.685644580062607645e+02	1.574136147950785301e+02	1.672288022040340820e+02	1.611928073658953053e+02	1.804921386827917900e+02	1.749686875452605079e+02	6.684344248440806950e+03	3.953624702670430224e+01	6.294986682570467451e+01	2.163655545522477496e+03	0.000000000000000000e+00	2.010088222599614483e+02	1.999233007053990718e+02	2.074333756077109285e+02	2.107490458107936604e+02	2.173863956697970252e+02	2.114568073975392508e+02	2.169477344353503838e+02	2.187839036829476527e+02	2.290794026747292378e+02	2.301301771059635826e+02	7.189500000000000000e+03	5.795833333333333570e+01	8.745833333333332860e+01	2.665083333333333485e+03	0.000000000000000000e+00	2.507916666666666572e+02	2.567083333333333144e+02	2.600000000000000000e+02	2.598750000000000000e+02	2.662083333333333144e+02	2.655000000000000000e+02	2.666666666666666856e+02	2.763750000000000000e+02	2.776666666666666856e+02	2.852916666666666856e+02	7.694655751559193050e+03	7.638041963996236916e+01	1.119667998409619827e+02	3.166511121144189474e+03	0.000000000000000000e+00	3.005745110733718661e+02	3.134933659612675569e+02	3.125666243922890430e+02	3.090009541892063680e+02	3.150302709968696036e+02	3.195431926024607492e+02	3.163855988979829590e+02	3.339660963170523473e+02	3.262539306586041334e+02	3.404531562273697887e+02	8.199811503118386099e+03	9.480250594659139551e+01	1.364752663485906510e+02	3.667938908955045463e+03	0.000000000000000000e+00	3.503573554800771035e+02	3.702783985892017995e+02	3.651332487845781429e+02	3.581269083784126792e+02	3.638522086604058359e+02	3.735863852049214984e+02	3.661045311292992892e+02	3.915571926341046947e+02	3.748411946505415813e+02	3.956146457880728349e+02
2.110000000000000000e+02	6.165684587760205432e+03	2.329291924600506292e+01	3.618448898645017664e+01	1.672704099515970483e+03	0.000000000000000000e+00	1.525786212476339188e+02	1.447462855908313202e+02	1.552439364347650894e+02	1.631485277557714539e+02	1.692997944886731432e+02	1.583087776759525980e+02	1.672290996298057735e+02	1.627108110008458084e+02	1.821014755635586653e+02	1.760582858239675375e+02	6.672071460546769231e+03	4.027145962300252791e+01	6.238391115989175262e+01	2.174206216424651757e+03	0.000000000000000000e+00	2.022268106238169594e+02	2.011856427954156743e+02	2.081428015507158875e+02	2.121575972112190698e+02	2.182123972443365574e+02	2.123835555046429704e+02	2.174062164815695439e+02	2.201679055004229042e+02	2.304465711151126754e+02	2.312374762453171115e+02	7.178458333333333030e+03	5.725000000000000000e+01	8.858333333333332860e+01	2.675708333333333485e+03	0.000000000000000000e+00	2.518750000000000000e+02	2.576250000000000000e+02	2.610416666666666856e+02	2.611666666666666856e+02	2.671250000000000000e+02	2.664583333333333144e+02	2.675833333333333144e+02	2.776250000000000000e+02	2.787916666666666856e+02	2.864166666666666856e+02	7.684845206119896829e+03	7.422854037699747209e+01	1.147827555067749046e+02	3.177210450242015213e+03	0.000000000000000000e+00	3.015231893761830406e+02	3.140643572045843257e+02	3.139405317826174837e+02	3.101757361221143015e+02	3.160376027556634426e+02	3.205331111620236584e+02	3.177604501850970564e+02	3.350820944995771242e+02	3.271367622182207242e+02	3.415958570880162597e+02	8.191232078906460629e+03	9.120708075399494419e+01	1.409821776802164663e+02	3.678712567150696486e+03	0.000000000000000000e+00	3.511713787523660812e+02	3.705037144091686514e+02	3.668393968985682818e+02	3.591848055775619173e+02	3.649502055113268852e+02	3.746078889907140592e+02	3.679375670368608553e+02	3.925391889991541916e+02	3.754818577697747060e+02	3.967750475093658338e+02
2.120000000000000000e+02	6.153663122085917166e+03	2.453144202069707092e+01	3.676225637469333662e+01	1.684865106226372745e+03	0.000000000000000000e+00	1.534132250001982811e+02	1.460626712699126699e+02	1.573989395974321042e+02	1.636409699917460330e+02	1.708610795275143914e+02	1.593848156875183406e+02	1.686696009817684967e+02	1.633855709426015892e+02	1.833845798478602092e+02	1.774103420214292441e+02	6.660477394376292068e+03	4.049488767701519976e+01	6.225612818734666831e+01	2.186682553113186259e+03	0.000000000000000000e+00	2.032274458334324834e+02	2.024480023016229779e+02	2.099703031320493949e+02	2.128829849958730165e+02	2.197222064304238529e+02	2.135049078437591561e+02	2.189598004908842483e+02	2.212344521379674518e+02	2.315881232572634474e+02	2.325176710107146221e+02	7.167291666666666970e+03	5.645833333333333570e+01	8.775000000000000000e+01	2.688500000000000000e+03	0.000000000000000000e+00	2.530416666666666572e+02	2.588333333333333144e+02	2.625416666666666856e+02	2.621250000000000000e+02	2.685833333333333144e+02	2.676250000000000000e+02	2.692500000000000000e+02	2.790833333333333144e+02	2.797916666666666856e+02	2.876250000000000000e+02	7.674105938957041872e+03	7.242177898965147165e+01	1.132438718126533388e+02	3.190317446886813741e+03	0.000000000000000000e+00	3.028558874999008594e+02	3.152186643650436508e+02	3.151130302012840048e+02	3.113670150041269835e+02	3.174444602362427759e+02	3.217450921562408439e+02	3.195401995091157232e+02	3.369322145286992054e+02	3.279952100760699523e+02	3.427323289892854064e+02	8.180920211247416773e+03	8.838522464596960049e+01	1.387377436253066776e+02	3.692134893773627482e+03	0.000000000000000000e+00	3.526701083331350333e+02	3.716039953967539304e+02	3.676843937359012671e+02	3.606090300082539670e+02	3.663055871391522373e+02	3.758651843124816878e+02	3.698303990182315033e+02	3.947810957240650396e+02	3.761987534854731621e+02	3.978396579785707559e+02
2.130000000000000000e+02	6.145133318965398757e+03	2.545845445762023118e+01	3.645737862324412504e+01	1.695543276273083848e+03	0.000000000000000000e+00	1.545886200620731756e+02	1.473145972186281938e+02	1.583581252804671919e+02	1.651054360342142218e+02	1.716302703735096600e+02	1.606760199935067703e+02	1.697296339856470127e+02	1.641265645691847510e+02	1.846507610231877834e+02	1.787109247311597358e+02	6.651420826149365894e+03	3.979172722881011737e+01	6.191618931162206252e+01	2.198167471469875181e+03	0.000000000000000000e+00	2.045026433643699306e+02	2.036572986093140969e+02	2.110123959735669246e+02	2.144277180171071109e+02	2.207109685200881586e+02	2.147338433300867280e+02	2.201148169928235063e+02	2.221049489512590185e+02	2.327628805115938917e+02	2.338137956989132249e+02	7.157708333333333030e+03	5.412500000000000000e+01	8.737500000000000000e+01	2.700791666666666515e+03	0.000000000000000000e+00	2.544166666666666572e+02	2.600000000000000000e+02	2.636666666666666856e+02	2.637500000000000000e+02	2.697916666666666856e+02	2.687916666666666856e+02	2.705000000000000000e+02	2.800833333333333144e+02	2.808750000000000000e+02	2.889166666666666856e+02	7.663995840517300167e+03	6.845827277118988263e+01	1.128338106883779375e+02	3.203415861863457849e+03	0.000000000000000000e+00	3.043306899689633838e+02	3.163427013906859315e+02	3.163209373597664467e+02	3.130722819828928891e+02	3.188723648132452126e+02	3.228494900032466148e+02	3.208851830071764653e+02	3.380617177154076103e+02	3.289871194884061083e+02	3.440195376344201463e+02	8.170283347701267303e+03	8.279154554237976527e+01	1.382926213767558750e+02	3.706040057060249183e+03	0.000000000000000000e+00	3.542447132712601388e+02	3.726854027813718062e+02	3.689752080528661509e+02	3.623945639657857782e+02	3.679530629598236828e+02	3.769073133398266009e+02	3.712703660143529873e+02	3.960401020974818493e+02	3.770992389768122166e+02	3.991224086021736639e+02
2.140000000000000000e+02	6.134429157821570698e+03	2.516840520237584755e+01	3.791439665656299240e+01	1.706917423505248507e+03	0.000000000000000000e+00	1.558841253302406926e+02	1.477826507582956310e+02	1.591756709396032079e+02	1.654874553315531500e+02	1.732417362531490710e+02	1.625099180243713590e+02	1.711866410968599155e+02	1.660787972531527430e+02	1.853103825589434450e+02	1.800337319507523830e+02	6.640339578910785349e+03	4.039670260118792555e+01	6.162386499494816405e+01	2.209854545085957398e+03	0.000000000000000000e+00	2.057753959984536891e+02	2.043496587124811583e+02	2.118586688031349468e+02	2.151395609991099036e+02	2.221417014599078925e+02	2.164216256788523367e+02	2.215933205484299720e+02	2.238727319599097143e+02	2.336343579461383797e+02	2.349543659753761915e+02	7.146250000000000000e+03	5.562500000000000000e+01	8.533333333333332860e+01	2.712791666666666515e+03	0.000000000000000000e+00	2.556666666666666572e+02	2.609166666666666856e+02	2.645416666666666856e+02	2.647916666666666856e+02	2.710416666666666856e+02	2.703333333333333144e+02	2.720000000000000000e+02	2.816666666666666856e+02	2.819583333333333144e+02	2.898750000000000000e+02	7.652160421089214651e+03	7.085329739881207445e+01	1.090428016717184931e+02	3.215728788247375633e+03	0.000000000000000000e+00	3.055579373348796253e+02	3.174836746208521845e+02	3.172246645301984245e+02	3.144437723342234676e+02	3.199416318734254787e+02	3.242450409878142636e+02	3.224066794515700280e+02	3.394606013734236853e+02	3.302823087205282491e+02	3.447956340246238369e+02	8.158070842178429302e+03	8.608159479762414890e+01	1.327522700101036719e+02	3.718665909828084295e+03	0.000000000000000000e+00	3.554492080030926218e+02	3.740506825750377402e+02	3.699076623937301633e+02	3.640958780017801928e+02	3.688415970801843287e+02	3.781567486422952697e+02	3.728133589031400561e+02	3.972545360801806282e+02	3.786062841077231838e+02	3.997162680492476170e+02
2.150000000000000000e+02	6.125493544585244308e+03	2.411256969643731196e+01	3.868566621523624605e+01	1.718629116299684938e+03	0.000000000000000000e+00	1.571718447268895034e+02	1.487480684491429770e+02	1.605356874308521355e+02	1.662371829999885051e+02	1.744092550032067948e+02	1.632087493607566273e+02	1.725338242418644086e+02	1.665172426608161800e+02	1.867782252919205632e+02	1.815309856555375063e+02	6.630225938959289124e+03	3.961878484821865243e+01	6.182199977428479087e+01	2.221793724816509439e+03	0.000000000000000000e+00	2.071275890301114089e+02	2.053740342245714885e+02	2.133095103820927250e+02	2.159519248333276096e+02	2.233087941682700546e+02	2.174585413470449566e+02	2.227877454542655471e+02	2.245086213304080900e+02	2.350557793126269530e+02	2.364321594944354104e+02	7.134958333333333030e+03	5.512500000000000000e+01	8.495833333333332860e+01	2.724958333333333485e+03	0.000000000000000000e+00	2.570833333333333144e+02	2.620000000000000000e+02	2.660833333333333144e+02	2.656666666666666856e+02	2.722083333333333144e+02	2.717083333333333144e+02	2.730416666666666856e+02	2.825000000000000000e+02	2.833333333333333144e+02	2.913333333333333144e+02	7.639690727707376936e+03	7.063121515178134757e+01	1.080946668923818663e+02	3.228122941850157531e+03	0.000000000000000000e+00	3.070390776365552483e+02	3.186259657754284831e+02	3.188571562845739322e+02	3.153814085000057617e+02	3.211078724983965458e+02	3.259581253196216721e+02	3.232955878790678526e+02	3.404913786695919384e+02	3.316108873540396758e+02	3.462345071722312468e+02	8.144423122081421752e+03	8.613743030356269514e+01	1.312310004514304183e+02	3.731287550366982032e+03	0.000000000000000000e+00	3.569948219397771254e+02	3.752519315508570230e+02	3.716309792358144932e+02	3.650961503333448945e+02	3.700074116634598340e+02	3.802079173059099730e+02	3.735495090914689627e+02	3.984827573391838200e+02	3.798884413747460940e+02	4.011356810111291225e+02
2.160000000000000000e+02	6.117327373714289934e+03	2.161673388881366265e+01	3.759690937336861083e+01	1.729429080565981167e+03	0.000000000000000000e+00	1.581833711711032606e+02	1.490917998144041690e+02	1.618692044201550004e+02	1.667367164865004270e+02	1.756012440165224575e+02	1.645543722236972144e+02	1.733560153238118460e+02	1.671091695274191977e+02	1.879356536000762503e+02	1.837809956803412774e+02	6.621517853523811937e+03	3.737086694440682777e+01	6.102762135335096616e+01	2.233068706949657553e+03	0.000000000000000000e+00	2.081958522522182875e+02	2.059417332405354273e+02	2.145179355434108288e+02	2.167641915765835563e+02	2.245714553415945716e+02	2.187980194451819500e+02	2.236571743285725802e+02	2.254295847637096131e+02	2.363011601333714680e+02	2.382863311735039815e+02	7.125708333333333030e+03	5.312500000000000000e+01	8.445833333333332860e+01	2.736708333333333485e+03	0.000000000000000000e+00	2.582083333333333144e+02	2.627916666666666856e+02	2.671666666666666856e+02	2.667916666666666856e+02	2.735416666666666856e+02	2.730416666666666856e+02	2.739583333333333144e+02	2.837500000000000000e+02	2.846666666666666856e+02	2.927916666666666856e+02	7.629898813142854124e+03	6.887913305559317223e+01	1.078890453133156910e+02	3.240347959717009417e+03	0.000000000000000000e+00	3.082208144144483413e+02	3.196416000927979439e+02	3.198153977899225424e+02	3.168191417567498434e+02	3.225118779917387997e+02	3.272853138881514496e+02	3.242594923380940486e+02	3.420704152362903869e+02	3.330321731999619033e+02	3.472970021598293897e+02	8.134089292952376127e+03	8.463326611118634446e+01	1.313197572932980393e+02	3.743987586100685803e+03	0.000000000000000000e+00	3.582332954955633681e+02	3.764915335189292023e+02	3.724641289131783424e+02	3.668466168468329442e+02	3.714820893168109137e+02	3.815289611096361568e+02	3.745606513428547828e+02	4.003908304725807739e+02	3.813976797332571209e+02	4.018023376529920938e+02
2.170000000000000000e+02	6.105709275847326353e+03	2.189549545852760559e+01	3.716098865409716012e+01	1.740240164568648652e+03	0.000000000000000000e+00	1.593319213543690580e+02	1.498795039774321936e+02	1.628621328945271785e+02	1.677348213408162110e+02	1.769235110053008384e+02	1.654873279289464563e+02	1.741679355360714965e+02	1.675917068729079347e+02	1.896936136863495790e+02	1.849476751224772784e+02	6.610417137923663176e+03	3.698941439593046709e+01	6.001799432704858361e+01	2.245078415617657356e+03	0.000000000000000000e+00	2.094367940105178718e+02	2.070230853220494396e+02	2.157227331139302464e+02	2.179507440037414483e+02	2.259409221693170764e+02	2.197436639644732281e+02	2.247923011013691053e+02	2.263166867697873101e+02	2.377009735098414467e+02	2.396405042279052964e+02	7.115125000000000000e+03	5.208333333333333570e+01	8.287500000000000000e+01	2.749916666666666515e+03	0.000000000000000000e+00	2.595416666666666856e+02	2.641666666666666856e+02	2.685833333333333144e+02	2.681666666666666856e+02	2.749583333333333144e+02	2.740000000000000000e+02	2.754166666666666856e+02	2.850416666666666856e+02	2.857083333333333144e+02	2.943333333333333144e+02	7.619832862076336824e+03	6.717725227073620431e+01	1.057320056729514164e+02	3.254754917715675674e+03	0.000000000000000000e+00	3.096465393228154994e+02	3.213102480112839316e+02	3.214439335527363824e+02	3.183825893295919514e+02	3.239757444973495240e+02	3.282563360355267719e+02	3.260410322319642660e+02	3.437666465635460895e+02	3.337156931568251821e+02	3.490261624387613324e+02	8.124540724152673647e+03	8.227117120813906581e+01	1.285890113459028328e+02	3.759593168764684378e+03	0.000000000000000000e+00	3.597514119789643132e+02	3.784538293559011777e+02	3.743045337721394503e+02	3.685985119925171603e+02	3.729931556613657904e+02	3.825126720710535437e+02	3.766653977972619032e+02	4.024916264604254366e+02	3.817230529803170498e+02	4.037189915441893504e+02
2.180000000000000000e+02	6.095255597248631602e+03	1.964340354669225519e+01	3.785718093471007251e+01	1.753188633803575158e+03	0.000000000000000000e+00	1.600105336776398985e+02	1.508590617145505064e+02	1.643306152629043027e+02	1.691554932827035316e+02	1.778273016546165479e+02	1.664410294737226081e+02	1.755789126773134115e+02	1.691198213737516767e+02	1.914574709552321110e+02	1.863337555776186605e+02	6.599981965290982771e+03	3.567586844001279189e+01	5.949109046735503625e+01	2.257823483568454321e+03	0.000000000000000000e+00	2.103177668388199493e+02	2.081586975239418962e+02	2.171861409647854941e+02	2.193069133080184088e+02	2.269761508273082882e+02	2.208246814035279613e+02	2.261436230053233771e+02	2.277890773535424955e+02	2.392704021442827127e+02	2.408127111221426730e+02	7.104708333333333030e+03	5.170833333333333570e+01	8.112500000000000000e+01	2.762458333333333485e+03	0.000000000000000000e+00	2.606250000000000000e+02	2.654583333333333144e+02	2.700416666666666856e+02	2.694583333333333144e+02	2.761250000000000000e+02	2.752083333333333144e+02	2.767083333333333144e+02	2.864583333333333144e+02	2.870833333333333144e+02	2.952916666666666856e+02	7.609434701375683289e+03	6.774079822665387951e+01	1.027589095326449637e+02	3.267093183098212648e+03	0.000000000000000000e+00	3.109322331611800792e+02	3.227579691427247326e+02	3.228971923685478487e+02	3.196097533586482200e+02	3.252738491726917118e+02	3.295919852631386675e+02	3.272730436613432516e+02	3.451275893131241332e+02	3.348962645223839445e+02	3.497706222111906982e+02	8.114161069418034458e+03	8.377326311997441621e+01	1.243928190652899275e+02	3.771728032863091812e+03	0.000000000000000000e+00	3.612394663223601015e+02	3.800576049521160940e+02	3.757527180704290686e+02	3.697611733839630688e+02	3.744226983453834237e+02	3.839756371929440206e+02	3.778377539893532457e+02	4.037968452929149521e+02	3.827091957114345178e+02	4.042495777557147107e+02
2.190000000000000000e+02	6.086468705719778882e+03	1.882965046706529932e+01	3.894201430025927380e+01	1.764586280785702911e+03	0.000000000000000000e+00	1.615560974174090632e+02	1.514294878952371164e+02	1.648461250674283747e+02	1.710301530296123929e+02	1.789857828502095174e+02	1.668999757937141624e+02	1.767412555216423016e+02	1.709164289113213044e+02	1.924442068557438574e+02	1.871093026034207014e+02	6.590651019526555501e+03	3.426899190019931751e+01	6.011684048346297260e+01	2.269376473726184486e+03	0.000000000000000000e+00	2.118405487087045458e+02	2.088397439476185582e+02	2.179438958670475301e+02	2.210567431814728536e+02	2.282012247584381157e+02	2.214083212301904382e+02	2.273706277608211508e+02	2.293332144556606522e+02	2.403471034278719287e+02	2.417213179683770079e+02	7.094833333333333030e+03	4.970833333333333570e+01	8.129166666666667140e+01	2.774166666666666515e+03	0.000000000000000000e+00	2.621250000000000000e+02	2.662500000000000000e+02	2.710416666666666856e+02	2.710833333333333144e+02	2.774166666666666856e+02	2.759166666666666856e+02	2.780000000000000000e+02	2.877500000000000000e+02	2.882500000000000000e+02	2.963333333333333144e+02	7.599015647140110559e+03	6.514767476646736100e+01	1.024664928498703773e+02	3.278956859607148544e+03	0.000000000000000000e+00	3.124094512912954542e+02	3.236602560523814418e+02	3.241394374662858127e+02	3.211099234851938036e+02	3.266321085748952555e+02	3.304250121031429330e+02	3.286293722391788492e+02	3.461667855443393478e+02	3.361528965721280997e+02	3.509453486982895924e+02	8.103197960946887179e+03	8.058701619960137918e+01	1.236413190330740690e+02	3.783747052547630119e+03	0.000000000000000000e+00	3.626939025825909084e+02	3.810705121047628836e+02	3.772372082659049966e+02	3.711365136370542359e+02	3.758475504831238823e+02	3.849333575396192373e+02	3.792587444783576984e+02	4.045835710886786956e+02	3.840557931442561426e+02	4.055573640632459274e+02
2.200000000000000000e+02	6.081512223634462316e+03	1.726113279940148004e+01	3.398949001105724221e+01	1.775628967606880451e+03	0.000000000000000000e+00	1.621573019718596811e+02	1.522324347982223003e+02	1.649459475386102554e+02	1.719969248566090414e+02	1.805834750567918263e+02	1.683420681813978490e+02	1.784167011304166977e+02	1.714290105295650619e+02	1.938399201691281633e+02	1.889487354838893509e+02	6.583297778483897673e+03	3.335973306636741142e+01	5.695307833886195681e+01	2.280585317136773483e+03	0.000000000000000000e+00	2.127244843192631834e+02	2.096370507324444930e+02	2.184938071026384705e+02	2.221026290949711779e+02	2.295834041950625704e+02	2.226502007573655817e+02	2.287916838985416916e+02	2.301103385981158738e+02	2.415449600845640816e+02	2.435785344086113469e+02	7.085083333333333030e+03	4.945833333333333570e+01	7.991666666666667140e+01	2.785541666666666515e+03	0.000000000000000000e+00	2.632916666666666856e+02	2.670416666666666856e+02	2.720416666666666856e+02	2.722083333333333144e+02	2.785833333333333144e+02	2.769583333333333144e+02	2.791666666666666856e+02	2.887916666666666856e+02	2.892500000000000000e+02	2.982083333333333144e+02	7.586868888182768387e+03	6.555693360029925998e+01	1.028802549944713860e+02	3.290498016196559547e+03	0.000000000000000000e+00	3.138588490140701879e+02	3.244462826008888783e+02	3.255895262306949007e+02	3.223140375716954509e+02	3.275832624716040868e+02	3.312664659093010755e+02	3.295416494347916796e+02	3.474729947352174690e+02	3.369550399154359184e+02	3.528381322580552819e+02	8.088654443032203744e+03	8.165553386726519136e+01	1.258438433222761006e+02	3.795454365726452579e+03	0.000000000000000000e+00	3.644260313614736901e+02	3.818508985351110709e+02	3.791373857947231159e+02	3.724197418100575874e+02	3.765831916098748025e+02	3.855745984852687798e+02	3.799166322029166736e+02	4.061543228037683093e+02	3.846600798308718367e+02	4.074679311827773063e+02
2.210000000000000000e+02	6.076280098835721219e+03	1.638971554798311558e+01	3.613119413810312608e+01	1.787785614576961507e+03	0.000000000000000000e+00	1.629505071759387818e+02	1.538191414114737654e+02	1.658932063775959023e+02	1.733168344148246263e+02	1.819152160865371570e+02	1.696368539580724075e+02	1.792779962527738178e+02	1.731686660297191338e+02	1.946662691537566729e+02	1.900693604569246418e+02	6.576015049417860610e+03	3.254902444065822920e+01	5.771143040238489874e+01	2.292017807288480981e+03	0.000000000000000000e+00	2.134752535879694051e+02	2.109512373724035399e+02	2.193841031887979511e+02	2.234084172074122989e+02	2.306867747099352357e+02	2.238600936457028752e+02	2.298264981263869231e+02	2.315634996815262241e+02	2.427081345768783365e+02	2.446180135617956637e+02	7.075750000000000000e+03	4.870833333333333570e+01	7.929166666666667140e+01	2.796250000000000000e+03	0.000000000000000000e+00	2.640000000000000000e+02	2.680833333333333144e+02	2.728750000000000000e+02	2.735000000000000000e+02	2.794583333333333144e+02	2.780833333333333144e+02	2.803750000000000000e+02	2.899583333333333144e+02	2.907500000000000000e+02	2.991666666666666856e+02	7.575484950582139390e+03	6.486764222600844221e+01	1.008719029309484370e+02	3.300482192711519019e+03	0.000000000000000000e+00	3.145247464120305949e+02	3.252154292942631173e+02	3.263658968112020489e+02	3.235915827925877011e+02	3.282298919567314215e+02	3.323065730209637536e+02	3.309235018736130769e+02	3.483531669851404331e+02	3.387918654231216919e+02	3.537153197715376791e+02	8.075219901164278781e+03	8.102695111868355582e+01	1.224521391952302167e+02	3.804714385423038493e+03	0.000000000000000000e+00	3.650494928240611898e+02	3.823475252551928634e+02	3.798567936224040977e+02	3.736831655851754022e+02	3.770014505801294717e+02	3.865298127085942497e+02	3.814720037472261538e+02	4.067480006369474950e+02	3.868337308462433271e+02	4.082639728764087295e+02
2.220000000000000000e+02	6.068000908749473638e+03	1.785968264002360684e+01	3.299521980566864698e+01	1.799397708744038482e+03	0.000000000000000000e+00	1.638021739363932738e+02	1.546364311829128724e+02	1.667593109841824628e+02	1.742203918234740740e+02	1.832987066586925948e+02	1.702548347126565318e+02	1.807693360159545932e+02	1.751330406895620513e+02	1.961784121084698427e+02	1.911472202412284389e+02	6.566625454374737274e+03	3.392984132001180342e+01	5.506010990283432704e+01	2.303511354372019014e+03	0.000000000000000000e+00	2.144010869681966369e+02	2.117765489247897790e+02	2.203171554920912172e+02	2.244643625784036942e+02	2.318785199960129546e+02	2.248357506896616087e+02	2.311346680079772966e+02	2.332123536781143684e+02	2.442142060542349213e+02	2.456777767872808909e+02	7.065250000000000000e+03	5.000000000000000000e+01	7.712500000000000000e+01	2.807625000000000000e+03	0.000000000000000000e+00	2.650000000000000000e+02	2.689166666666666856e+02	2.738750000000000000e+02	2.747083333333333144e+02	2.804583333333333144e+02	2.794166666666666856e+02	2.815000000000000000e+02	2.912916666666666856e+02	2.922500000000000000e+02	3.002083333333333144e+02	7.563874545625262726e+03	6.607015867998819658e+01	9.918989009716567296e+01	3.311738645627980986e+03	0.000000000000000000e+00	3.155989130318033631e+02	3.260567844085435922e+02	3.274328445079087828e+02	3.249523040882629061e+02	3.290381466706536457e+02	3.339975826436717625e+02	3.318653319920227318e+02	3.493709796552190028e+02	3.402857939457650787e+02	3.547388898793857379e+02	8.062499091250526362e+03	8.214031735997639316e+01	1.212547801943313459e+02	3.815852291255961518e+03	0.000000000000000000e+00	3.661978260636067262e+02	3.831969021504204989e+02	3.809906890158175656e+02	3.751962748431925547e+02	3.776179600079740339e+02	3.885784986206768394e+02	3.822306639840454068e+02	4.074502926437713199e+02	3.883215878915301573e+02	4.092694464254382183e+02
2.230000000000000000e+02	6.058696746738241018e+03	1.915663334381868310e+01	2.924157400774421944e+01	1.813212702402287505e+03	0.000000000000000000e+00	1.647266404684885401e+02	1.554097781271443637e+02	1.679195013371374898e+02	1.764008297172268271e+02	1.842828814927004544e+02	1.708959774336109376e+02	1.814545486534072154e+02	1.765833632878064066e+02	1.986059198928513752e+02	1.927245151479458514e+02	6.556723373369120964e+03	3.507831667190934155e+01	5.247495367053877402e+01	2.315877184534477237e+03	0.000000000000000000e+00	2.151966535675776129e+02	2.125590557302388390e+02	2.213555840019020877e+02	2.262837481919467564e+02	2.328497740796835842e+02	2.258646553834721260e+02	2.319147743267035935e+02	2.345416816439031891e+02	2.461987932797590304e+02	2.470080909073062685e+02	7.054750000000000000e+03	5.100000000000000000e+01	7.570833333333332860e+01	2.818541666666666515e+03	0.000000000000000000e+00	2.656666666666666856e+02	2.697083333333333144e+02	2.747916666666666856e+02	2.761666666666666856e+02	2.814166666666666856e+02	2.808333333333333144e+02	2.823750000000000000e+02	2.925000000000000000e+02	2.937916666666666856e+02	3.012916666666666856e+02	7.552776626630879036e+03	6.692168332809066555e+01	9.894171299612787607e+01	3.321206148798855793e+03	0.000000000000000000e+00	3.161366797657557299e+02	3.268576109364277613e+02	3.282277493314312551e+02	3.260495851413866149e+02	3.299835592536497870e+02	3.358020112831945312e+02	3.328352256732964065e+02	3.504583183560968109e+02	3.413845400535743124e+02	3.555752424260271027e+02	8.050803253261758982e+03	8.284336665618131690e+01	1.221750926589224377e+02	3.823870630931045525e+03	0.000000000000000000e+00	3.666066928648448311e+02	3.840068885395222651e+02	3.816638319961958814e+02	3.759325036161065441e+02	3.785504518406329453e+02	3.907706892330556911e+02	3.832954513465928130e+02	4.084166367121936219e+02	3.889774134404819961e+02	4.098588181853875199e+02
2.240000000000000000e+02	6.049158931539556761e+03	1.884842512246121160e+01	2.809204166092656152e+01	1.823656034509220262e+03	0.000000000000000000e+00	1.654476853643381276e+02	1.562306286976883030e+02	1.685245665273795055e+02	1.779604402937213763e+02	1.851113853254829280e+02	1.711857446163219834e+02	1.832918832296172411e+02	1.779446479570477777e+02	2.002878888664588999e+02	1.936370183595087155e+02	6.547204465769778835e+03	3.440337922789727543e+01	5.221268749712994861e+01	2.326057183921277101e+03	0.000000000000000000e+00	2.159946760155024208e+02	2.133028143488441515e+02	2.220331165970230813e+02	2.276052201468606881e+02	2.338265259960747926e+02	2.265095389748276489e+02	2.333959416148086348e+02	2.357639906451905460e+02	2.476231110998961071e+02	2.479851758464210150e+02	7.045250000000000000e+03	4.995833333333333570e+01	7.633333333333332860e+01	2.828458333333333485e+03	0.000000000000000000e+00	2.665416666666666856e+02	2.703750000000000000e+02	2.755416666666666856e+02	2.772500000000000000e+02	2.825416666666666856e+02	2.818333333333333144e+02	2.835000000000000000e+02	2.935833333333333144e+02	2.949583333333333144e+02	3.023333333333333144e+02	7.543295534230221165e+03	6.551328743876939598e+01	1.004539791695367086e+02	3.330859482745389869e+03	0.000000000000000000e+00	3.170886573178309504e+02	3.274471856511558485e+02	3.290502167363102899e+02	3.268947798531393119e+02	3.312568073372585786e+02	3.371571276918389799e+02	3.336040583851913652e+02	3.514026760214760543e+02	3.422935555667705216e+02	3.566814908202456422e+02	8.041341068460443239e+03	8.106824154420546336e+01	1.245746250057401028e+02	3.833260632157446707e+03	0.000000000000000000e+00	3.676356479689952721e+02	3.845193713023116970e+02	3.825587668059538373e+02	3.765395597062786237e+02	3.799719480078504148e+02	3.924809220503446454e+02	3.837081167703827305e+02	4.092220187096188511e+02	3.896287778002077289e+02	4.110296483071579132e+02
2.250000000000000000e+02	6.041115992469763114e+03	1.917041222146559676e+01	2.619039239420291665e+01	1.833005623928227124e+03	0.000000000000000000e+00	1.663157331066621509e+02	1.567104644659024757e+02	1.693054727765140797e+02	1.787248685462636786e+02	1.860885105634009733e+02	1.720203647509761140e+02	1.845056851308299883e+02	1.792872867160262729e+02	2.011908276362835295e+02	1.951152059026641439e+02	6.538724662901548072e+03	3.400187277739946978e+01	5.113686286376812262e+01	2.335877811964113334e+03	0.000000000000000000e+00	2.168245332199977327e+02	2.139385655662845807e+02	2.229027363882570398e+02	2.283832676064651821e+02	2.347109219483671438e+02	2.273643490421547142e+02	2.345861758987483370e+02	2.370603100246797794e+02	2.486995804848084219e+02	2.495367696179987433e+02	7.036333333333333030e+03	4.883333333333333570e+01	7.608333333333332860e+01	2.838750000000000000e+03	0.000000000000000000e+00	2.673333333333333144e+02	2.711666666666666856e+02	2.765000000000000000e+02	2.780416666666666856e+02	2.833333333333333144e+02	2.827083333333333144e+02	2.846666666666666856e+02	2.948333333333333144e+02	2.962083333333333144e+02	3.039583333333333144e+02	7.533942003765117988e+03	6.366479388926720162e+01	1.010298038028985275e+02	3.341622188035886666e+03	0.000000000000000000e+00	3.178421334466689245e+02	3.283947677670487906e+02	3.300972636117429602e+02	3.277000657268682176e+02	3.319557447182995134e+02	3.380523176245118862e+02	3.347471574345850627e+02	3.526063566419868494e+02	3.437170861818581784e+02	3.583798970486678854e+02	8.031550674196902946e+03	7.849625444520107465e+01	1.259762742724637405e+02	3.844494376071772876e+03	0.000000000000000000e+00	3.683509335600044778e+02	3.856228688674308955e+02	3.836945272234859203e+02	3.773584647870696926e+02	3.805781561032656555e+02	3.933963019156905148e+02	3.848276482025033829e+02	4.103793799506403275e+02	3.912258390303830993e+02	4.128014607640025133e+02
2.260000000000000000e+02	6.034147908895039109e+03	1.836960143155093661e+01	2.500091481086099066e+01	1.840657585113578079e+03	0.000000000000000000e+00	1.671280351948887812e+02	1.579100259972733227e+02	1.701077131258866189e+02	1.789501444927130933e+02	1.867096259535231866e+02	1.727214195047487806e+02	1.851432372658303507e+02	1.797907166406333772e+02	2.025066219609255427e+02	1.962602495251468326e+02	6.531053121114186069e+03	3.316396738244213793e+01	5.014629073876383103e+01	2.344724625890122297e+03	0.000000000000000000e+00	2.176056842641110620e+02	2.151008463319699899e+02	2.237413565629433094e+02	2.289334055796898895e+02	2.353964796434282505e+02	2.281732097523743903e+02	2.355924519662485181e+02	2.378120249869833458e+02	2.500241443137961141e+02	2.506301247625734163e+02	7.027958333333333030e+03	4.795833333333333570e+01	7.529166666666667140e+01	2.848791666666666515e+03	0.000000000000000000e+00	2.680833333333333144e+02	2.722916666666666856e+02	2.773750000000000000e+02	2.789166666666666856e+02	2.840833333333333144e+02	2.836250000000000000e+02	2.860416666666666856e+02	2.958333333333333144e+02	2.975416666666666856e+02	3.050000000000000000e+02	7.524863545552479991e+03	6.275269928422453347e+01	1.004370425945695047e+02	3.352858707443210733e+03	0.000000000000000000e+00	3.185609824025555668e+02	3.294824870013633813e+02	3.310086434370566622e+02	3.288999277536435102e+02	3.327701870232383499e+02	3.390767902476255813e+02	3.364908813670848531e+02	3.538546416796833114e+02	3.450591890195372571e+02	3.593698752374265837e+02	8.021768757771626952e+03	7.754706523511573835e+01	1.255824185224723522e+02	3.856925748219754951e+03	0.000000000000000000e+00	3.690386314717778760e+02	3.866733073360600201e+02	3.846422868741133811e+02	3.788831888406202779e+02	3.814570407131434422e+02	3.945285804952512194e+02	3.869400960675030205e+02	4.118759500260332516e+02	3.925767113724078285e+02	4.137397504748531674e+02
2.270000000000000000e+02	6.024866145108307137e+03	1.737418072292309290e+01	2.502341288684176135e+01	1.851217877467395283e+03	0.000000000000000000e+00	1.677910145545454270e+02	1.597219098075471493e+02	1.714685153997771181e+02	1.793338852112257769e+02	1.880968808554468978e+02	1.746232448823694767e+02	1.856465907168761760e+02	1.810820124955338599e+02	2.026320352429099216e+02	1.972528529335139069e+02	6.521641405887487053e+03	3.220792369479487860e+01	5.030337311008754853e+01	2.355088105400364384e+03	0.000000000000000000e+00	2.183746739439393707e+02	2.165276215704402318e+02	2.250050910332219019e+02	2.296669426056128884e+02	2.366942737610567917e+02	2.297699557745180812e+02	2.362191286917714308e+02	2.389160062477669157e+02	2.505660176214549608e+02	2.515639264667569535e+02	7.018416666666666970e+03	4.704166666666666430e+01	7.558333333333332860e+01	2.858958333333333485e+03	0.000000000000000000e+00	2.689583333333333144e+02	2.733333333333333144e+02	2.785416666666666856e+02	2.800000000000000000e+02	2.852916666666666856e+02	2.849166666666666856e+02	2.867916666666666856e+02	2.967500000000000000e+02	2.985000000000000000e+02	3.058750000000000000e+02	7.515191927445846886e+03	6.187540963853845000e+01	1.008632935565791087e+02	3.362828561266302586e+03	0.000000000000000000e+00	3.195419927227272865e+02	3.301390450962263685e+02	3.320782423001114694e+02	3.303330573943870831e+02	3.338890595722765511e+02	3.400633775588153185e+02	3.373642046415619689e+02	3.545839937522330843e+02	3.464339823785450108e+02	3.601860735332430750e+02	8.011967188225026803e+03	7.670915261041022859e+01	1.261432537798249029e+02	3.866698789199271687e+03	0.000000000000000000e+00	3.701256521121212018e+02	3.869447568591194795e+02	3.856148179335562531e+02	3.806661147887742231e+02	3.824864524778864734e+02	3.952100884509638945e+02	3.879367426164571953e+02	4.124179875044661685e+02	3.943679647570900784e+02	4.144971470664860931e+02
2.280000000000000000e+02	6.017996430404892635e+03	1.618481526454887032e+01	2.591735430182049527e+01	1.864638616311499618e+03	0.000000000000000000e+00	1.700143974892520760e+02	1.606705768023472274e+02	1.730071774297945240e+02	1.804394990041805045e+02	1.888533125528098822e+02	1.756294818176585579e+02	1.876551968955228631e+02	1.822924488594495074e+02	2.039022391074772997e+02	1.984765770290425735e+02	6.513477381869112833e+03	3.198824096560776553e+01	4.927117715091024763e+01	2.367631808155749695e+03	0.000000000000000000e+00	2.201738654112926952e+02	2.175019550678402709e+02	2.264619220482306048e+02	2.308655828354235950e+02	2.375099896097382839e+02	2.307314075754959504e+02	2.379109317810947744e+02	2.400003910963914109e+02	2.518886195537386357e+02	2.527382885145212867e+02	7.008958333333333030e+03	4.779166666666666430e+01	7.262500000000000000e+01	2.870625000000000000e+03	0.000000000000000000e+00	2.703333333333333144e+02	2.743333333333333144e+02	2.799166666666666856e+02	2.812916666666666856e+02	2.861666666666666856e+02	2.858333333333333144e+02	2.881666666666666856e+02	2.977083333333333144e+02	2.998750000000000000e+02	3.070000000000000000e+02	7.504439284797553228e+03	6.359509236772556307e+01	9.597882284908975237e+01	3.373618191844250305e+03	0.000000000000000000e+00	3.204928012553739336e+02	3.311647115988263863e+02	3.333714112851027949e+02	3.317177504979097762e+02	3.348233437235950873e+02	3.409352590911706784e+02	3.384224015522385685e+02	3.554162755702752179e+02	3.478613804462613643e+02	3.612617114854787133e+02	7.999920236261773425e+03	7.939851806878445473e+01	1.193326456981795047e+02	3.876611383688500609e+03	0.000000000000000000e+00	3.706522691774145528e+02	3.879960898643194014e+02	3.868261559035388473e+02	3.821438343291528668e+02	3.834800207805234891e+02	3.960371848490080993e+02	3.886781364378105081e+02	4.131242178072171214e+02	3.958477608925227287e+02	4.155234229709574265e+02
2.290000000000000000e+02	6.011413762002384829e+03	1.527254179114137855e+01	2.385208876358939989e+01	1.875731225458245490e+03	0.000000000000000000e+00	1.712386180261453319e+02	1.617636865086001876e+02	1.740569043158524494e+02	1.807276633075156269e+02	1.901449062700608010e+02	1.770591465374923246e+02	1.882434235356496401e+02	1.838815970338230841e+02	2.051648255147343320e+02	1.993350281534161184e+02	6.505561047667859384e+03	3.159460422890402143e+01	4.803021104846136780e+01	2.377948946062455889e+03	0.000000000000000000e+00	2.211193090130726659e+02	2.187151765876334366e+02	2.274034521579262105e+02	2.314679983204244706e+02	2.387182864683637433e+02	2.319045732687461623e+02	2.386008784344914773e+02	2.413157985169115420e+02	2.530199127573671660e+02	2.536258474100413878e+02	6.999708333333333030e+03	4.791666666666666430e+01	7.220833333333332860e+01	2.880166666666666515e+03	0.000000000000000000e+00	2.710000000000000000e+02	2.756666666666666856e+02	2.807500000000000000e+02	2.822083333333333144e+02	2.872916666666666856e+02	2.867500000000000000e+02	2.889583333333333144e+02	2.987500000000000000e+02	3.008750000000000000e+02	3.079166666666666856e+02	7.493855618998806676e+03	6.423872910442931072e+01	9.638645561820528940e+01	3.382384387270877141e+03	0.000000000000000000e+00	3.208806909869273341e+02	3.326181567456999346e+02	3.340965478420737895e+02	3.329486683462421297e+02	3.358650468649696563e+02	3.415954267312538377e+02	3.393157882321751231e+02	3.561842014830884295e+02	3.487300872426328624e+02	3.622074859232919835e+02	7.988002904664281232e+03	8.056079154219195004e+01	1.205645779030772644e+02	3.884602107875087313e+03	0.000000000000000000e+00	3.707613819738546681e+02	3.895696468247331836e+02	3.874430956841475790e+02	3.836890033591510019e+02	3.844384270632725702e+02	3.964408534625076754e+02	3.896732431310169886e+02	4.136184029661769159e+02	3.965851744852656680e+02	4.164983051799172245e+02
2.300000000000000000e+02	6.003784246940414960e+03	1.363032865396586146e+01	2.474598741707111316e+01	1.889876006357908864e+03	0.000000000000000000e+00	1.726098583652684795e+02	1.628542449014129829e+02	1.756075001339123673e+02	1.824165030316885350e+02	1.922953570074014920e+02	1.787563615085084621e+02	1.884857952820748608e+02	1.850369522097275308e+02	2.065427247577793253e+02	2.004164106505836855e+02	6.497496290136874450e+03	2.991933099364959858e+01	4.843549370853556013e+01	2.390167169845621174e+03	0.000000000000000000e+00	2.223465958493009111e+02	2.197187891173731487e+02	2.287620834002895265e+02	2.328124181825109247e+02	2.403976785037007460e+02	2.333365140875875738e+02	2.391803976410374162e+02	2.423934761048637654e+02	2.541255290455563340e+02	2.546665386586251998e+02	6.991208333333333030e+03	4.620833333333333570e+01	7.212500000000000000e+01	2.890458333333333485e+03	0.000000000000000000e+00	2.720833333333333144e+02	2.765833333333333144e+02	2.819166666666666856e+02	2.832083333333333144e+02	2.885000000000000000e+02	2.879166666666666856e+02	2.898750000000000000e+02	2.997500000000000000e+02	3.017083333333333144e+02	3.089166666666666856e+02	7.484920376529791611e+03	6.249733567301707637e+01	9.581450629146443987e+01	3.390749496821045796e+03	0.000000000000000000e+00	3.218200708173657176e+02	3.334478775492934801e+02	3.350712499330438163e+02	3.336042484841556757e+02	3.366023214962992824e+02	3.424968192457457690e+02	3.405696023589625838e+02	3.571065238951362062e+02	3.492911376211102947e+02	3.631667946747081714e+02	7.978632419726251101e+03	7.878633801270080994e+01	1.195040125829288797e+02	3.891040660308758106e+03	0.000000000000000000e+00	3.715568083013981777e+02	3.903124217652536458e+02	3.882258331994210039e+02	3.840001636349780938e+02	3.847046429925985080e+02	3.970769718248249092e+02	3.912642047179251676e+02	4.144630477902724692e+02	3.968739419088873319e+02	4.174169226827497141e+02
2.310000000000000000e+02	5.997044267863847381e+03	1.187914632011164429e+01	2.387017061295329512e+01	1.900460357313748773e+03	0.000000000000000000e+00	1.738082664734606055e+02	1.635376708851617309e+02	1.768559820941839007e+02	1.828986539714602486e+02	1.930478781031227413e+02	1.790325911354594268e+02	1.894589158459725411e+02	1.862190491995006028e+02	2.077652826748996517e+02	2.026797571499464539e+02	6.489772133931924145e+03	2.873123982672248999e+01	4.822675197314330831e+01	2.399896845323541129e+03	0.000000000000000000e+00	2.234041332367303028e+02	2.204563354425808654e+02	2.299904910470919503e+02	2.334076603190634671e+02	2.411906057182280279e+02	2.337454622343963706e+02	2.401252912563195991e+02	2.436095245997503014e+02	2.551326413374498259e+02	2.562565452416398557e+02	6.982500000000000000e+03	4.558333333333333570e+01	7.258333333333332860e+01	2.899333333333333485e+03	0.000000000000000000e+00	2.730000000000000000e+02	2.773750000000000000e+02	2.831250000000000000e+02	2.839166666666666856e+02	2.893333333333333144e+02	2.884583333333333144e+02	2.907916666666666856e+02	3.010000000000000000e+02	3.025000000000000000e+02	3.098333333333333144e+02	7.475227866068075855e+03	6.243542683994418496e+01	9.693991469352334889e+01	3.398769821343125841e+03	0.000000000000000000e+00	3.225958667632696688e+02	3.342936645574191061e+02	3.362595089529080497e+02	3.344256730142699325e+02	3.374760609484386009e+02	3.431712044322702582e+02	3.414580420770137721e+02	3.583904754002497270e+02	3.498673586625501457e+02	3.634101214250267731e+02	7.967955732136152619e+03	7.928752034655502712e+01	1.212964960537133550e+02	3.898206309352918197e+03	0.000000000000000000e+00	3.721917335265393945e+02	3.912123291148382691e+02	3.893940179058160993e+02	3.849346793618731226e+02	3.856187885635438874e+02	3.978840755312072019e+02	3.921244174873608017e+02	4.157809508004993972e+02	3.972347173251003483e+02	4.169869095167201749e+02
2.320000000000000000e+02	5.987722612779970405e+03	1.150050937625946545e+01	2.103139488176126548e+01	1.913611284664128107e+03	0.000000000000000000e+00	1.758505618986911259e+02	1.644678407933387803e+02	1.778131721110364936e+02	1.840583501468624092e+02	1.944645826303778620e+02	1.801488257552160803e+02	1.906745449806792863e+02	1.876919367090259243e+02	2.091813439575390703e+02	2.036986461091657930e+02	6.480152973056651717e+03	2.854192135479640058e+01	4.668236410754730059e+01	2.411555642332064053e+03	0.000000000000000000e+00	2.249461142826789057e+02	2.214839203966693901e+02	2.309274193888516038e+02	2.346541750734311904e+02	2.423156246485222596e+02	2.347202462109413830e+02	2.411914391570063003e+02	2.448459683545129622e+02	2.564031719787695351e+02	2.572868230545828965e+02	6.972583333333333030e+03	4.558333333333333570e+01	7.233333333333332860e+01	2.909500000000000000e+03	0.000000000000000000e+00	2.740416666666666856e+02	2.785000000000000000e+02	2.840416666666666856e+02	2.852500000000000000e+02	2.901666666666666856e+02	2.892916666666666856e+02	2.917083333333333144e+02	3.020000000000000000e+02	3.036250000000000000e+02	3.108750000000000000e+02	7.465013693610014343e+03	6.262474531187027083e+01	9.798430255911935660e+01	3.407444357667935947e+03	0.000000000000000000e+00	3.231372190506544939e+02	3.355160796033306383e+02	3.371559139444817674e+02	3.358458249265688096e+02	3.380177086848111117e+02	3.438630871223920167e+02	3.422252275096603285e+02	3.591540316454870663e+02	3.508468280212304649e+02	3.644631769454171035e+02	7.957444053886695656e+03	7.966615729040719884e+01	1.236352717849053988e+02	3.905388715335871893e+03	0.000000000000000000e+00	3.722327714346422454e+02	3.925321592066612197e+02	3.902701612222969061e+02	3.864416498531376192e+02	3.858687507029554808e+02	3.984345075781172909e+02	3.927421216859873425e+02	4.163080632909740757e+02	3.980686560424609297e+02	4.180513538908342070e+02
2.330000000000000000e+02	5.977987849572496998e+03	1.122094943340583484e+01	1.866318079234668659e+01	1.927825474187739928e+03	0.000000000000000000e+00	1.770055882905818976e+02	1.654679696335037420e+02	1.801425535671544651e+02	1.858141449778535161e+02	1.952918922335544494e+02	1.816343482830594667e+02	1.921634881652437059e+02	1.889707367892144703e+02	2.107964887216169814e+02	2.050224382446378684e+02	6.470764758119581529e+03	2.800630805003624957e+01	4.493575706284001114e+01	2.424141903760536934e+03	0.000000000000000000e+00	2.258569608119576060e+02	2.224423181500852138e+02	2.327796101169105896e+02	2.360112391555934153e+02	2.433959461167772247e+02	2.360463408081963905e+02	2.424150774159551816e+02	2.461103683946072351e+02	2.576899110274751479e+02	2.586362191223189484e+02	6.963541666666666970e+03	4.479166666666666430e+01	7.120833333333332860e+01	2.920458333333333485e+03	0.000000000000000000e+00	2.747083333333333144e+02	2.794166666666666856e+02	2.854166666666666856e+02	2.862083333333333144e+02	2.915000000000000000e+02	2.904583333333333144e+02	2.926666666666666856e+02	3.032500000000000000e+02	3.045833333333333144e+02	3.122500000000000000e+02	7.456318575213752410e+03	6.157702528329707548e+01	9.748090960382664605e+01	3.416774762906130036e+03	0.000000000000000000e+00	3.235597058547090228e+02	3.363910151832481574e+02	3.380537232164227817e+02	3.364054275110731851e+02	3.396040538832227753e+02	3.448703258584702098e+02	3.429182559173781897e+02	3.603896316053927649e+02	3.514767556391914809e+02	3.658637808776810516e+02	7.949095483760836942e+03	7.836238389992749376e+01	1.237534858743199777e+02	3.913091192478927042e+03	0.000000000000000000e+00	3.724110783760847312e+02	3.933653636998296292e+02	3.906907797661789346e+02	3.866025216888131126e+02	3.877081077664455506e+02	3.992823183836071621e+02	3.931698451680896369e+02	4.175292632107855297e+02	3.983701779450496474e+02	4.194775617553621032e+02
2.340000000000000000e+02	5.972325761696870359e+03	1.239925828083369908e+01	2.109024265487010297e+01	1.941522073512650195e+03	0.000000000000000000e+00	1.778087103823096413e+02	1.668435174469847198e+02	1.816203962325130021e+02	1.879826637052147760e+02	1.966086122722498999e+02	1.829424603355369356e+02	1.929963316817094778e+02	1.906566135949006764e+02	2.126495245346894194e+02	2.058149934768429716e+02	6.464100380848434725e+03	2.763712914041684954e+01	4.546178799410171223e+01	2.436469370089658241e+03	0.000000000000000000e+00	2.268001885244881635e+02	2.236509253901590171e+02	2.340393647829231440e+02	2.376579985192740310e+02	2.444709728027916071e+02	2.373878968344351392e+02	2.435189991741880817e+02	2.474324734641169812e+02	2.592414289340113669e+02	2.594699967384215142e+02	6.955875000000000000e+03	4.287500000000000000e+01	6.983333333333332860e+01	2.931416666666666515e+03	0.000000000000000000e+00	2.757916666666666856e+02	2.804583333333333144e+02	2.864583333333333144e+02	2.873333333333333144e+02	2.923333333333333144e+02	2.918333333333333144e+02	2.940416666666666856e+02	3.042083333333333144e+02	3.058333333333333144e+02	3.131250000000000000e+02	7.447649619151565275e+03	5.811287085958315402e+01	9.420487867256494496e+01	3.426363963243674789e+03	0.000000000000000000e+00	3.247831448088452362e+02	3.372657412765076401e+02	3.388773018837434847e+02	3.370086681473925978e+02	3.401956938638750216e+02	3.462787698322314895e+02	3.445643341591452895e+02	3.609841932025496476e+02	3.524252377326552619e+02	3.667800032615784858e+02	7.939424238303129641e+03	7.335074171916630803e+01	1.185764240117965471e+02	3.921311259820682608e+03	0.000000000000000000e+00	3.737746229510237299e+02	3.940731492196819090e+02	3.912962704341535982e+02	3.866840029614518244e+02	3.880580543944167289e+02	4.007242063311297215e+02	3.950870016516238934e+02	4.177600530717659240e+02	3.990171421319772094e+02	4.204350065231570284e+02
2.350000000000000000e+02	5.965494015439726354e+03	1.235206583925281265e+01	2.122586012320714133e+01	1.954352899440042620e+03	0.000000000000000000e+00	1.793134995954935107e+02	1.679209799889789849e+02	1.831639022482164307e+02	1.893469196982094047e+02	1.971234169330177224e+02	1.843891060698863953e+02	1.946242430526599492e+02	1.924564268303630001e+02	2.135747531087801576e+02	2.070243272675206754e+02	6.456559507719863177e+03	2.717603291962640810e+01	4.482126339493690637e+01	2.448155616386688052e+03	0.000000000000000000e+00	2.280525831310800982e+02	2.247729899944894782e+02	2.352902844574415440e+02	2.389234598491046881e+02	2.451033751331755184e+02	2.385695530349431976e+02	2.450829548596633174e+02	2.489157134151815001e+02	2.602665432210567360e+02	2.604704969670936521e+02	6.947625000000000000e+03	4.200000000000000000e+01	6.841666666666667140e+01	2.941958333333333485e+03	0.000000000000000000e+00	2.767916666666666856e+02	2.816250000000000000e+02	2.874166666666666856e+02	2.885000000000000000e+02	2.930833333333333144e+02	2.927500000000000000e+02	2.955416666666666856e+02	3.053750000000000000e+02	3.069583333333333144e+02	3.139166666666666856e+02	7.438690492280136823e+03	5.682396708037359190e+01	9.201206993839643644e+01	3.435761050279978917e+03	0.000000000000000000e+00	3.255307502022532731e+02	3.384770100055105218e+02	3.395430488758918273e+02	3.380765401508953119e+02	3.410632915334911104e+02	3.469304469650568308e+02	3.460003784736700823e+02	3.618342865848185284e+02	3.536501234456098928e+02	3.673628363662397192e+02	7.929755984560273646e+03	7.164793416074718380e+01	1.156074732101262015e+02	3.929563767226624350e+03	0.000000000000000000e+00	3.742698337378398605e+02	3.953290200110210435e+02	3.916694310851169121e+02	3.876530803017906237e+02	3.890432497336489064e+02	4.011108939301136047e+02	3.964590902806734221e+02	4.182935731696369999e+02	4.003419135578864712e+02	4.208090060658126959e+02
2.360000000000000000e+02	5.957912792020765664e+03	1.088194521932109282e+01	1.962755527754700324e+01	1.962302637411502474e+03	0.000000000000000000e+00	1.799010517855880948e+02	1.690137880483125628e+02	1.837283727227452914e+02	1.901759428728112766e+02	1.979568252538469437e+02	1.851939468907115156e+02	1.955814440956982594e+02	1.935722454195584419e+02	2.139468235517800281e+02	2.078337634731412891e+02	6.448998062677049347e+03	2.644097260966054819e+01	4.289711097210683732e+01	2.457026318705751237e+03	0.000000000000000000e+00	2.288255258927940474e+02	2.259235606908229386e+02	2.360725196947059885e+02	2.398171381030722955e+02	2.460200792935901291e+02	2.394719734453557578e+02	2.461240553811824725e+02	2.497861227097792209e+02	2.609734117758899856e+02	2.613127150699039589e+02	6.940083333333333030e+03	4.200000000000000000e+01	6.616666666666667140e+01	2.951750000000000000e+03	0.000000000000000000e+00	2.777500000000000000e+02	2.828333333333333144e+02	2.884166666666666856e+02	2.894583333333333144e+02	2.940833333333333144e+02	2.937500000000000000e+02	2.966666666666666856e+02	3.060000000000000000e+02	3.080000000000000000e+02	3.147916666666666856e+02	7.431168603989616713e+03	5.755902739033945181e+01	8.943622236122649838e+01	3.446473681294248763e+03	0.000000000000000000e+00	3.266744741072059810e+02	3.397431059758437186e+02	3.407608136386273827e+02	3.390995285635943333e+02	3.421465873730764997e+02	3.480280265546442706e+02	3.472092779521508987e+02	3.622138772902208075e+02	3.550265882241100144e+02	3.682706182634294123e+02	7.922253874645900396e+03	7.311805478067890363e+01	1.127057780557863396e+02	3.941197362588497526e+03	0.000000000000000000e+00	3.755989482144119052e+02	3.966528786183540660e+02	3.931049606105880798e+02	3.887407237938553521e+02	3.902098414128196850e+02	4.023060531092884844e+02	3.977518892376351118e+02	4.184277545804415581e+02	4.020531764482199719e+02	4.217495698601920822e+02
2.370000000000000000e+02	5.949708779793580106e+03	1.217476302849462044e+01	2.096816499692012314e+01	1.972265356037128868e+03	0.000000000000000000e+00	1.813501819990835315e+02	1.695153843649291048e+02	1.852831663455417299e+02	1.907171474908200253e+02	1.990509956123468100e+02	1.859034940312344588e+02	1.964604269848711624e+02	1.951900027462559137e+02	2.144613543071833419e+02	2.091553805081427981e+02	6.440646056563457023e+03	2.675404818091397630e+01	4.392158249846006157e+01	2.466236844685231063e+03	0.000000000000000000e+00	2.299042576662084230e+02	2.265285255157978952e+02	2.371624165061041936e+02	2.404002404120766698e+02	2.471088311395067478e+02	2.403059136822838866e+02	2.470427134924355812e+02	2.510741680397946141e+02	2.615848438202582997e+02	2.625360235874047703e+02	6.931583333333333030e+03	4.133333333333333570e+01	6.687500000000000000e+01	2.960208333333333485e+03	0.000000000000000000e+00	2.784583333333333144e+02	2.835416666666666856e+02	2.890416666666666856e+02	2.900833333333333144e+02	2.951666666666666856e+02	2.947083333333333144e+02	2.976250000000000000e+02	3.069583333333333144e+02	3.087083333333333144e+02	3.159166666666666856e+02	7.422520610103209037e+03	5.591261848575269511e+01	8.982841750153994553e+01	3.454179821981435907e+03	0.000000000000000000e+00	3.270124090004582058e+02	3.405548078175355045e+02	3.409209168272291777e+02	3.397664262545899874e+02	3.432245021938265950e+02	3.491107529843827706e+02	3.482072865075643904e+02	3.628424986268720431e+02	3.558318228464083290e+02	3.692973097459286009e+02	7.913457886873085954e+03	7.049190363817204741e+01	1.127818350030798769e+02	3.948151310629537875e+03	0.000000000000000000e+00	3.755664846675830972e+02	3.975679489684042665e+02	3.928001669877916129e+02	3.894495191758466035e+02	3.912823377209865612e+02	4.035131726354321700e+02	3.987895730151288376e+02	4.187266639204107150e+02	4.029553123594832869e+02	4.226779528251905731e+02
2.380000000000000000e+02	5.942168128593958500e+03	1.146027936645311840e+01	1.996465097906461494e+01	1.982326235980163119e+03	0.000000000000000000e+00	1.819811014973543024e+02	1.705845336454883068e+02	1.860258345364837851e+02	1.918326708529706934e+02	1.992456823073012231e+02	1.871949253036237906e+02	1.981888838609937693e+02	1.965413011701890582e+02	2.151607040210583932e+02	2.099085854257352253e+02	6.432625730963645765e+03	2.662597301655988957e+01	4.256565882286564317e+01	2.476142284656748416e+03	0.000000000000000000e+00	2.304905507486771512e+02	2.273547668227441534e+02	2.381170839349085497e+02	2.416246687598186895e+02	2.474978411536505973e+02	2.414516293184785525e+02	2.484486085971635418e+02	2.523539839184278719e+02	2.626220186771958538e+02	2.633501260462009554e+02	6.923083333333333030e+03	4.179166666666666430e+01	6.516666666666667140e+01	2.969958333333333485e+03	0.000000000000000000e+00	2.790000000000000000e+02	2.841250000000000000e+02	2.902083333333333144e+02	2.914166666666666856e+02	2.957500000000000000e+02	2.957083333333333144e+02	2.987083333333333144e+02	3.081666666666666856e+02	3.100833333333333144e+02	3.167916666666666856e+02	7.413540935703020295e+03	5.695736031677343902e+01	8.776767451046769963e+01	3.463774382009918554e+03	0.000000000000000000e+00	3.275094492513228488e+02	3.408952331772558182e+02	3.422995827317581075e+02	3.412086645735146817e+02	3.440021588463494027e+02	3.499650373481880479e+02	3.489680580695030585e+02	3.639793494149055277e+02	3.575446479894707750e+02	3.702332072871324158e+02	7.903998538072707561e+03	7.212305396688020664e+01	1.103686823542687279e+02	3.957590430686504078e+03	0.000000000000000000e+00	3.760188985026456976e+02	3.976654663545116932e+02	3.943908321301828437e+02	3.910006624803626778e+02	3.922543176926988053e+02	4.042217413630428382e+02	3.992277828056728595e+02	4.197920321631443130e+02	4.050059626456082356e+02	4.236747479075981460e+02
2.390000000000000000e+02	5.935286951183351448e+03	1.058344939669681750e+01	1.944601467134631889e+01	1.993411515997113838e+03	0.000000000000000000e+00	1.833863086436005574e+02	1.711890765565314041e+02	1.871339958418012088e+02	1.931618120771742610e+02	2.009670195540441568e+02	1.884156182020199708e+02	1.985989101353846422e+02	1.972887503482472766e+02	2.163321596316890805e+02	2.108823016510004891e+02	6.425601808925009209e+03	2.554172469834841053e+01	4.168134066900648804e+01	2.486539091331890177e+03	0.000000000000000000e+00	2.315889876551336215e+02	2.279695382782657020e+02	2.390461645875672616e+02	2.428725727052537877e+02	2.489835097770220784e+02	2.426453091010099854e+02	2.491119550676923211e+02	2.532485418407902955e+02	2.636660798158445118e+02	2.643786508255002445e+02	6.915916666666666970e+03	4.050000000000000000e+01	6.391666666666666430e+01	2.979666666666666515e+03	0.000000000000000000e+00	2.797916666666666856e+02	2.847500000000000000e+02	2.909583333333333144e+02	2.925833333333333144e+02	2.970000000000000000e+02	2.968750000000000000e+02	2.996250000000000000e+02	3.092083333333333144e+02	3.110000000000000000e+02	3.178750000000000000e+02	7.406231524408324731e+03	5.545827530165158947e+01	8.615199266432684055e+01	3.472794242001442854e+03	0.000000000000000000e+00	3.279943456781997497e+02	3.415304617217342980e+02	3.428705020790993672e+02	3.422940939614128411e+02	3.450164902229778932e+02	3.511046908989899862e+02	3.501380449323076505e+02	3.651681248258763617e+02	3.583339201841554882e+02	3.713713491744997555e+02	7.896546382149982492e+03	7.041655060330317895e+01	1.083873186619870097e+02	3.965921817336219192e+03	0.000000000000000000e+00	3.761970246897328138e+02	3.983109234434685959e+02	3.947826708248654199e+02	3.920048545894923677e+02	3.930329804459558432e+02	4.053343817979800292e+02	4.006510898646153578e+02	4.211279163184193521e+02	4.056678403683109195e+02	4.248676983489995109e+02
2.400000000000000000e+02	5.928021216264895884e+03	1.039442131382860879e+01	1.950009582960153409e+01	2.000185420185402563e+03	0.000000000000000000e+00	1.843660975855114259e+02	1.719779325434694783e+02	1.885701408542668389e+02	1.941133701260893076e+02	2.012619144886176628e+02	1.888196501008950179e+02	1.986275294271708844e+02	1.978209700176381034e+02	2.175827159831520703e+02	2.115801301244815988e+02	6.417948108132448397e+03	2.507221065691430439e+01	4.214588124813410275e+01	2.493884376759368024e+03	0.000000000000000000e+00	2.325372154594223844e+02	2.288639662717347392e+02	2.401600704271334052e+02	2.436400183963779966e+02	2.495267905776421742e+02	2.432223250504475232e+02	2.494179313802520994e+02	2.539938183421523945e+02	2.646871913249093495e+02	2.651025650622407852e+02	6.907875000000000000e+03	3.975000000000000000e+01	6.479166666666667140e+01	2.987583333333333485e+03	0.000000000000000000e+00	2.807083333333333144e+02	2.857500000000000000e+02	2.917500000000000000e+02	2.931666666666666856e+02	2.977916666666666856e+02	2.976250000000000000e+02	3.002083333333333144e+02	3.101666666666666856e+02	3.117916666666666856e+02	3.186250000000000000e+02	7.397801891867551603e+03	5.442778934308569205e+01	8.743745208519924006e+01	3.481282289907298946e+03	0.000000000000000000e+00	3.288794512072442444e+02	3.426360337282652608e+02	3.433399295728665948e+02	3.426933149369554030e+02	3.460565427556911686e+02	3.520276749495524768e+02	3.509987352864145578e+02	3.663395149911809767e+02	3.588961420084240217e+02	3.721474349377592148e+02	7.887728783735104116e+03	6.910557868617138411e+01	1.100832375037318087e+02	3.974981246481264407e+03	0.000000000000000000e+00	3.770505690811552313e+02	3.995220674565305217e+02	3.949298591457331895e+02	3.922199632072440636e+02	3.943214188447157085e+02	4.064303498991049537e+02	4.017891372394957443e+02	4.225123633156952678e+02	4.060006173501813009e+02	4.256698698755184296e+02
2.410000000000000000e+02	5.921191704383682008e+03	1.243526853979389912e+01	1.808395291630104396e+01	2.010153349880216865e+03	0.000000000000000000e+00	1.855120137367785560e+02	1.727079987839451860e+02	1.895210377471851473e+02	1.950986779950043797e+02	2.024178615137840893e+02	1.900056238674084739e+02	2.001805336247296623e+02	1.983575850779537575e+02	2.183617032590676956e+02	2.126220238508977332e+02	6.410950018858507065e+03	2.561346760323028349e+01	4.050030979148385768e+01	2.503868341606775175e+03	0.000000000000000000e+00	2.336310068683892780e+02	2.297914993919725930e+02	2.410105188735925594e+02	2.444243389975021898e+02	2.507297640902253875e+02	2.443361452670375797e+02	2.507569334790314883e+02	2.547621258723102073e+02	2.655975182962005192e+02	2.661443452587822094e+02	6.900708333333333030e+03	3.879166666666666430e+01	6.291666666666666430e+01	2.997583333333333485e+03	0.000000000000000000e+00	2.817500000000000000e+02	2.868750000000000000e+02	2.925000000000000000e+02	2.937500000000000000e+02	2.990416666666666856e+02	2.986666666666666856e+02	3.013333333333333144e+02	3.111666666666666856e+02	3.128333333333333144e+02	3.196666666666666856e+02	7.390466647808158996e+03	5.196986573010304511e+01	8.533302354184947092e+01	3.491298325059891795e+03	0.000000000000000000e+00	3.298689931316107504e+02	3.439585006080274070e+02	3.439894811264074406e+02	3.430756610024977817e+02	3.473535692431079838e+02	3.529971880662957915e+02	3.519097331876351404e+02	3.675712074610231639e+02	3.600691483704661096e+02	3.731889880745511618e+02	7.880224962282984052e+03	6.514806479353943303e+01	1.077493804170322846e+02	3.985013316786450105e+03	0.000000000000000000e+00	3.779879862632214440e+02	4.010420012160548140e+02	3.954789622528148811e+02	3.924013220049956203e+02	3.956654718195492819e+02	4.073277094659248974e+02	4.024861330419369665e+02	4.239757482553795853e+02	4.073049634075989616e+02	4.267113094824356381e+02
2.420000000000000000e+02	5.916475935322388068e+03	1.206600608960770415e+01	2.017089124381597287e+01	2.023044075474116198e+03	0.000000000000000000e+00	1.863145409576327438e+02	1.736478008794251764e+02	1.903583228634735747e+02	1.969005057405966568e+02	2.033142132383353555e+02	1.914446620717433234e+02	2.012364244235336059e+02	1.999397140710941301e+02	2.195223819249440567e+02	2.143970933061688697e+02	6.405092134327860549e+03	2.497050304480385208e+01	4.123127895524132214e+01	2.514584537737057872e+03	0.000000000000000000e+00	2.344281038121497147e+02	2.306155671063792454e+02	2.417624947650701301e+02	2.457835862036316712e+02	2.515112732858343350e+02	2.455139977025383189e+02	2.517223788784334602e+02	2.560531903688803936e+02	2.666778576291387139e+02	2.675318799864177777e+02	6.893708333333333030e+03	3.787500000000000000e+01	6.229166666666666430e+01	3.006125000000000000e+03	0.000000000000000000e+00	2.825416666666666856e+02	2.875833333333333144e+02	2.931666666666666856e+02	2.946666666666666856e+02	2.997083333333333144e+02	2.995833333333333144e+02	3.022083333333333144e+02	3.121666666666666856e+02	3.138333333333333144e+02	3.206666666666666856e+02	7.382324532338805511e+03	5.077949695519615148e+01	8.335205437809200646e+01	3.497665462262942128e+03	0.000000000000000000e+00	3.306552295211836849e+02	3.445510995602874118e+02	3.445708385682632411e+02	3.435497471297017000e+02	3.479053933808322654e+02	3.536526689641282815e+02	3.526942877882331686e+02	3.682801429644529776e+02	3.609888090375279148e+02	3.738014533469155936e+02	7.870940731344277992e+03	6.368399391039229585e+01	1.044124420895173557e+02	3.989205924525883802e+03	0.000000000000000000e+00	3.787687923757006274e+02	4.015188657872414524e+02	3.959750104698597966e+02	3.924328275927367145e+02	3.961024534283312732e+02	4.077220045949233054e+02	4.031802422431330228e+02	4.243936192622392127e+02	4.081442847417225721e+02	4.269362400271645015e+02
2.430000000000000000e+02	5.908839245129294795e+03	1.268034117450023146e+01	2.148488011167405176e+01	2.031897959650736993e+03	0.000000000000000000e+00	1.873068744863221866e+02	1.740731342163061299e+02	1.908823551886041798e+02	1.980047009680295673e+02	2.042210802358383148e+02	1.928435649068762814e+02	2.014911475008480579e+02	2.007339469533792453e+02	2.206609464390251105e+02	2.155379362457008483e+02	6.397502955897980428e+03	2.527767058725011395e+01	4.201327338917035803e+01	2.522657313158701982e+03	0.000000000000000000e+00	2.352784372431610791e+02	2.310574004414864078e+02	2.423370109276354469e+02	2.467523504840147837e+02	2.521938734512525002e+02	2.466301157867714835e+02	2.522872404170906862e+02	2.568669734766896227e+02	2.677054732195125553e+02	2.684773014561837954e+02	6.886166666666666970e+03	3.787500000000000000e+01	6.254166666666666430e+01	3.013416666666666515e+03	0.000000000000000000e+00	2.832500000000000000e+02	2.880416666666666856e+02	2.937916666666666856e+02	2.955000000000000000e+02	3.001666666666666856e+02	3.004166666666666856e+02	3.030833333333333144e+02	3.130000000000000000e+02	3.147500000000000000e+02	3.214166666666666856e+02	7.374830377435353512e+03	5.047232941274988605e+01	8.307005994416297767e+01	3.504176020174631049e+03	0.000000000000000000e+00	3.312215627568389209e+02	3.450259328918469919e+02	3.452463224056979243e+02	3.442476495159852448e+02	3.481394598820808710e+02	3.542032175465618593e+02	3.538794262495759426e+02	3.691330265233103773e+02	3.617945267804874447e+02	3.743560318771495758e+02	7.863494088204039144e+03	6.306965882549977209e+01	1.035984532216592697e+02	3.994935373682596037e+03	0.000000000000000000e+00	3.791931255136778418e+02	4.020101991170272413e+02	3.967009781447292198e+02	3.929952990319704327e+02	3.961122530974950564e+02	4.079897684264570898e+02	4.046755191658185709e+02	4.252660530466207547e+02	4.088390535609748895e+02	4.272953970876325229e+02
2.440000000000000000e+02	5.902781922306955494e+03	1.125865425786073004e+01	2.063625439703081099e+01	2.041444129575102579e+03	0.000000000000000000e+00	1.882873185447526794e+02	1.747766014488695419e+02	1.917101229221089511e+02	1.986172423637613065e+02	2.045408132134859898e+02	1.942925809100440233e+02	2.026076931256679359e+02	2.012954068377348733e+02	2.220651510895781371e+02	2.168979932849646275e+02	6.390557627820144262e+03	2.429599379559703465e+01	4.165146053184874120e+01	2.531555398120884547e+03	0.000000000000000000e+00	2.361019926057096825e+02	2.316799673911014281e+02	2.431258947943878184e+02	2.473502878485473104e+02	2.528537399400763377e+02	2.479379571216886688e+02	2.533455132295006251e+02	2.574602034188674224e+02	2.689284088781224114e+02	2.695948299758156850e+02	6.878333333333333030e+03	3.733333333333333570e+01	6.266666666666666430e+01	3.021666666666666515e+03	0.000000000000000000e+00	2.839166666666666856e+02	2.885833333333333144e+02	2.945416666666666856e+02	2.960833333333333144e+02	3.011666666666666856e+02	3.015833333333333144e+02	3.040833333333333144e+02	3.136250000000000000e+02	3.157916666666666856e+02	3.222916666666666856e+02	7.366109038846521798e+03	5.037067287106963676e+01	8.368187280148458740e+01	3.511777935212448483e+03	0.000000000000000000e+00	3.317313407276237172e+02	3.454866992755651722e+02	3.459574385389455529e+02	3.448163788181193468e+02	3.494795933932570620e+02	3.552287095449779599e+02	3.548211534371660036e+02	3.697897965811325776e+02	3.626549244552109599e+02	3.749885033575176863e+02	7.853884744359710567e+03	6.340801240880594492e+01	1.046970789363025176e+02	4.001889203758230451e+03	0.000000000000000000e+00	3.795460147885806919e+02	4.023900652177970869e+02	3.973732104112244201e+02	3.935494243029053223e+02	3.977925201198473815e+02	4.088740857566226055e+02	4.055589735409986929e+02	4.259545931622651551e+02	4.095181822437552341e+02	4.276853400483687437e+02
2.450000000000000000e+02	5.898086728381157627e+03	1.132419750381803070e+01	2.037311000982620612e+01	2.051393555721876965e+03	0.000000000000000000e+00	1.891790074178072132e+02	1.751901341518830577e+02	1.928386562272843889e+02	1.998969619424809139e+02	2.054318715322383468e+02	1.956844234513896197e+02	2.033701464107278980e+02	2.024048865322143342e+02	2.231739456190423994e+02	2.184555649578078089e+02	6.384522530857245329e+03	2.439126541857568498e+01	4.058238833824643166e+01	2.541092611194271740e+03	0.000000000000000000e+00	2.369020037089036066e+02	2.322409004092748717e+02	2.440443281136421945e+02	2.484484809712404569e+02	2.538409357661191734e+02	2.492588783923614528e+02	2.541642398720306062e+02	2.584107765994405099e+02	2.699203061428545425e+02	2.709777824789039187e+02	6.870958333333333030e+03	3.745833333333333570e+01	6.079166666666666430e+01	3.030791666666666515e+03	0.000000000000000000e+00	2.846250000000000000e+02	2.892916666666666856e+02	2.952500000000000000e+02	2.970000000000000000e+02	3.022500000000000000e+02	3.028333333333333144e+02	3.049583333333333144e+02	3.144166666666666856e+02	3.166666666666666856e+02	3.235000000000000000e+02	7.357394135809420732e+03	5.052540124809098643e+01	8.100094499508689694e+01	3.520490722139061290e+03	0.000000000000000000e+00	3.323479962910963650e+02	3.463424329240584711e+02	3.464556718863577771e+02	3.455515190287595715e+02	3.506590642338808266e+02	3.564077882743051759e+02	3.557524267946360510e+02	3.704225567338928613e+02	3.634130271904788287e+02	3.760222175210960813e+02	7.843829938285508433e+03	6.359246916284864426e+01	1.012102233235071225e+02	4.010189777611456066e+03	0.000000000000000000e+00	3.800709925821927868e+02	4.033931991814503135e+02	3.976613437727156111e+02	3.941030380575190861e+02	3.990681284677616532e+02	4.099822432152769807e+02	4.065465202559387308e+02	4.264284468011190370e+02	4.101593877142909719e+02	4.285444350421921627e+02
2.460000000000000000e+02	5.892212486783635541e+03	1.436174610953499453e+01	1.884344619306748569e+01	2.059955548056478619e+03	0.000000000000000000e+00	1.895459530464593172e+02	1.755100419704477304e+02	1.935206318301040653e+02	2.009172118562420337e+02	2.061388301642081160e+02	1.965209812456445206e+02	2.040287868368733371e+02	2.036785265103412144e+02	2.240467453927290080e+02	2.194133998788128110e+02	6.377918743391817770e+03	2.628503972143416689e+01	3.875505642986707500e+01	2.549727774028239310e+03	0.000000000000000000e+00	2.374396431898963158e+02	2.327758543185572080e+02	2.446769825817186756e+02	2.494794392614543597e+02	2.545902484154374008e+02	2.500729906228222603e+02	2.551185600851033257e+02	2.594850965885039500e+02	2.708775393630311328e+02	2.718941999394064055e+02	6.863625000000000000e+03	3.820833333333333570e+01	5.866666666666666430e+01	3.039500000000000000e+03	0.000000000000000000e+00	2.853333333333333144e+02	2.900416666666666856e+02	2.958333333333333144e+02	2.980416666666666856e+02	3.030416666666666856e+02	3.036250000000000000e+02	3.062083333333333144e+02	3.152916666666666856e+02	3.177083333333333144e+02	3.243750000000000000e+02	7.349331256608182230e+03	5.013162694523250451e+01	7.857827690346624649e+01	3.529272225971760690e+03	0.000000000000000000e+00	3.332270234767703414e+02	3.473074790147761632e+02	3.469896840849479531e+02	3.466038940718790400e+02	3.514930849178959988e+02	3.571770093771777397e+02	3.572981065815632746e+02	3.710982367448294212e+02	3.645391273036354960e+02	3.768558000605935945e+02	7.835037513216364459e+03	6.205492055713168043e+01	9.848988714026583580e+01	4.019044451943521381e+03	0.000000000000000000e+00	3.811207136202073116e+02	4.045732913628856409e+02	3.981460348365625350e+02	3.951661214770913375e+02	3.999445031691252552e+02	4.107290187543554794e+02	4.083878798297932917e+02	4.269048068229921569e+02	4.113699212739376208e+02	4.293366001211871890e+02
2.470000000000000000e+02	5.885863631630119016e+03	1.512977478052491165e+01	1.715969404153024414e+01	2.068257717918040271e+03	0.000000000000000000e+00	1.902345056125980420e+02	1.763800398222860508e+02	1.940582534395284711e+02	2.017198702768183409e+02	2.066474240688364432e+02	1.982910863753265858e+02	2.051207213609131941e+02	2.038895959242055937e+02	2.249034722247905052e+02	2.203782433649323593e+02	6.370848482481726023e+03	2.712738739026245582e+01	3.726734702076512207e+01	2.557962192292353393e+03	0.000000000000000000e+00	2.380547528062990068e+02	2.336483532444763682e+02	2.453416267197642355e+02	2.501724351384091847e+02	2.552820453677515502e+02	2.513955431876632929e+02	2.562478606804565970e+02	2.598197979621028253e+02	2.718475694457285954e+02	2.728349550157995509e+02	6.855833333333333030e+03	3.912500000000000000e+01	5.737500000000000000e+01	3.047666666666666515e+03	0.000000000000000000e+00	2.858750000000000000e+02	2.909166666666666856e+02	2.966250000000000000e+02	2.986250000000000000e+02	3.039166666666666856e+02	3.045000000000000000e+02	3.073750000000000000e+02	3.157500000000000000e+02	3.187916666666666856e+02	3.252916666666666856e+02	7.340818184184940037e+03	5.112261260973754418e+01	7.748265297923487083e+01	3.537371141040979637e+03	0.000000000000000000e+00	3.336952471937009932e+02	3.481849800888570030e+02	3.479083732802357645e+02	3.470775648615908153e+02	3.525512879655818210e+02	3.576044568123367071e+02	3.585021393195434030e+02	3.716802020378971747e+02	3.657357638876047758e+02	3.777483783175338203e+02	7.825803035036547044e+03	6.312022521947508835e+01	9.759030595846975586e+01	4.027075615415292759e+03	0.000000000000000000e+00	3.815154943874019864e+02	4.054532935110473204e+02	3.991917465604715289e+02	3.955301297231816307e+02	4.011859092644968996e+02	4.107089136246734142e+02	4.096292786390868059e+02	4.276104040757944063e+02	4.126798611085428661e+02	4.302050899684010119e+02
2.480000000000000000e+02	5.879972929949248282e+03	1.191683333386666988e+01	1.983835456476172965e+01	2.075095493713671203e+03	0.000000000000000000e+00	1.905834510358537841e+02	1.769832074741710528e+02	1.948408993575721979e+02	2.014768624747902663e+02	2.071975832492967413e+02	1.997005067357541179e+02	2.056786966964618841e+02	2.048255901703942925e+02	2.259051488556680169e+02	2.209992497718325239e+02	6.364319798307958081e+03	2.493758333360000279e+01	3.894001061571420053e+01	2.565214413523502571e+03	0.000000000000000000e+00	2.385208921845935492e+02	2.343666037370855406e+02	2.460662830121194418e+02	2.504050979040617904e+02	2.559321249579817277e+02	2.524960867012104018e+02	2.569435150148975708e+02	2.606002950851971605e+02	2.727859077611673229e+02	2.736454582192496332e+02	6.848666666666666970e+03	3.795833333333333570e+01	5.804166666666666430e+01	3.055333333333333485e+03	0.000000000000000000e+00	2.864583333333333144e+02	2.917500000000000000e+02	2.972916666666666856e+02	2.993333333333333144e+02	3.046666666666666856e+02	3.052916666666666856e+02	3.082083333333333144e+02	3.163750000000000000e+02	3.196666666666666856e+02	3.262916666666666856e+02	7.333013535025375859e+03	5.097908333306666862e+01	7.714332271761912807e+01	3.545452253143164398e+03	0.000000000000000000e+00	3.343957744820730795e+02	3.491333962629144594e+02	3.485170503212139010e+02	3.482615687626048384e+02	3.534012083753516436e+02	3.580872466321229695e+02	3.594731516517690579e+02	3.721497049148028395e+02	3.665474255721660484e+02	3.789378751140837380e+02	7.817360403384085657e+03	6.399983333280000153e+01	9.624497876857159895e+01	4.035571172952995767e+03	0.000000000000000000e+00	3.823332156308128447e+02	4.065167925258289188e+02	3.997424339757611733e+02	3.971898041918763624e+02	4.021357500840366583e+02	4.108828265975792533e+02	4.107379699702047446e+02	4.279244098296056791e+02	4.134281844776653543e+02	4.315840835615008473e+02
2.490000000000000000e+02	5.873874645069759936e+03	1.203153749634891057e+01	2.067923495337335282e+01	2.086169337428355448e+03	0.000000000000000000e+00	1.916127153983430276e+02	1.781226008512163048e+02	1.966657527033035535e+02	2.023878377210007216e+02	2.079968407887373303e+02	2.000634674270165760e+02	2.058371090228168327e+02	2.062287779711780615e+02	2.273341263655232751e+02	2.230425312618929183e+02	6.358124822534879968e+03	2.420326874817445528e+01	3.904795081002001211e+01	2.575001335380844466e+03	0.000000000000000000e+00	2.393480243658381710e+02	2.352904670922748096e+02	2.474787096849851196e+02	2.513397521938337036e+02	2.567692537277019937e+02	2.531150670468416308e+02	2.573352211780750736e+02	2.617810556522557022e+02	2.738545631827616376e+02	2.752504322976130879e+02	6.842375000000000000e+03	3.637500000000000000e+01	5.741666666666666430e+01	3.063833333333333485e+03	0.000000000000000000e+00	2.870833333333333144e+02	2.924583333333333144e+02	2.982916666666666856e+02	3.002916666666666856e+02	3.055416666666666856e+02	3.061666666666666856e+02	3.088333333333333144e+02	3.173333333333333144e+02	3.203750000000000000e+02	3.274583333333333144e+02	7.326625177465120032e+03	4.854673125182554827e+01	7.578538252331331648e+01	3.552665331285822504e+03	0.000000000000000000e+00	3.348186423008284578e+02	3.496261995743918192e+02	3.491046236483482517e+02	3.492435811394996676e+02	3.543140796056313775e+02	3.592182662864917120e+02	3.603314454885915552e+02	3.728856110144109266e+02	3.668954368172383624e+02	3.796662343690535408e+02	7.810875354930240064e+03	6.071846250365108943e+01	9.415409837995997577e+01	4.041497329238311522e+03	0.000000000000000000e+00	3.825539512683236012e+02	4.067940658154503240e+02	3.999175806300298177e+02	3.981954956123326497e+02	4.030864925445960125e+02	4.122698659063167952e+02	4.118295576438497960e+02	4.284378886954885957e+02	4.134158736344767249e+02	4.318741354047737104e+02
2.500000000000000000e+02	5.868132608327719936e+03	1.339436870024608695e+01	2.220057941051710770e+01	2.093494026340753862e+03	0.000000000000000000e+00	1.920883102138471941e+02	1.789611988076850366e+02	1.972256902407856956e+02	2.031884216572007062e+02	2.090699598770272587e+02	2.006012771581485197e+02	2.067078609997343506e+02	2.072652892751164870e+02	2.277069259364899949e+02	2.235208852195120812e+02	6.351941304163859968e+03	2.398885101678970955e+01	4.005862303859188955e+01	2.582622013170376704e+03	0.000000000000000000e+00	2.398774884402569398e+02	2.360639327371758611e+02	2.481336784537261906e+02	2.522817108286003531e+02	2.577224799385136293e+02	2.537381385790742456e+02	2.581664304998671469e+02	2.626743113042248865e+02	2.745826296349116546e+02	2.758021092764226978e+02	6.835750000000000000e+03	3.458333333333333570e+01	5.791666666666666430e+01	3.071750000000000000e+03	0.000000000000000000e+00	2.876666666666666856e+02	2.931666666666666856e+02	2.990416666666666856e+02	3.013750000000000000e+02	3.063750000000000000e+02	3.068750000000000000e+02	3.096250000000000000e+02	3.180833333333333144e+02	3.214583333333333144e+02	3.280833333333333144e+02	7.319558695836140032e+03	4.517781564987696186e+01	7.577471029474143904e+01	3.560877986829623296e+03	0.000000000000000000e+00	3.354558448930764598e+02	3.502694005961575385e+02	3.499496548796071806e+02	3.504682891713996469e+02	3.550275200614863707e+02	3.600118614209257544e+02	3.610835695001328531e+02	3.734923553624417423e+02	3.683340370317549741e+02	3.803645573902439310e+02	7.803367391672280064e+03	5.577229796642058091e+01	9.363275392281622089e+01	4.050005973659246138e+03	0.000000000000000000e+00	3.832450231194861772e+02	4.073721345256483346e+02	4.008576430925476757e+02	3.995615783427992938e+02	4.036800401229727413e+02	4.131487228418515087e+02	4.125421390002656494e+02	4.289013773915501133e+02	4.152097407301766339e+02	4.326457814471545475e+02
2.510000000000000000e+02	5.861526141610706873e+03	1.178634490241015342e+01	2.203206611237189350e+01	2.103035498455200468e+03	0.000000000000000000e+00	1.925057050749852579e+02	1.795110888799850954e+02	1.982059406899221869e+02	2.041447034488019767e+02	2.101656353190260234e+02	2.018444952193188442e+02	2.072892732209046756e+02	2.080180194806382019e+02	2.291459474439926396e+02	2.245261508063143765e+02	6.345263070805352982e+03	2.320567245120507494e+01	3.934936638951927534e+01	2.591371915894266749e+03	0.000000000000000000e+00	2.403570192041592861e+02	2.366930444399925477e+02	2.489988036782944505e+02	2.532181850577343312e+02	2.585619843261796404e+02	2.548805809429927649e+02	2.587904699437856948e+02	2.635090097403191294e+02	2.757396403886629628e+02	2.767839087364905026e+02	6.829000000000000000e+03	3.462500000000000000e+01	5.666666666666666430e+01	3.079708333333333485e+03	0.000000000000000000e+00	2.882083333333333144e+02	2.938750000000000000e+02	2.997916666666666856e+02	3.022916666666666856e+02	3.069583333333333144e+02	3.079166666666666856e+02	3.102916666666666856e+02	3.190000000000000000e+02	3.223333333333333144e+02	3.290416666666666856e+02	7.312736929194647018e+03	4.604432754879492506e+01	7.398396694381405325e+01	3.568044750772400221e+03	0.000000000000000000e+00	3.360596474625073142e+02	3.510569555600074523e+02	3.505845296550389207e+02	3.513651482755990401e+02	3.553546823404869883e+02	3.609527523903406063e+02	3.617928633895476764e+02	3.744909902596808706e+02	3.689270262780036660e+02	3.812994245968428686e+02	7.796473858389293127e+03	5.746365509758985013e+01	9.130126722096143510e+01	4.056381168211466502e+03	0.000000000000000000e+00	3.839109615916813709e+02	4.082389111200149046e+02	4.013773926434112127e+02	4.004386298845313945e+02	4.037510313476406054e+02	4.139888381140145270e+02	4.132940601124287241e+02	4.299819805193617981e+02	4.155207192226739608e+02	4.335571825270189947e+02
2.520000000000000000e+02	5.857399153810240023e+03	1.130847154968799373e+01	2.283493190440061227e+01	2.112190901152987863e+03	0.000000000000000000e+00	1.929470105551308166e+02	1.805684924487915737e+02	1.991816294247916517e+02	2.048255255812884457e+02	2.110269772687740328e+02	2.033114972538970733e+02	2.083698932547130198e+02	2.090465563100150348e+02	2.298935451863660546e+02	2.250866507956741032e+02	6.340282910238453042e+03	2.248756910817732901e+01	3.939663261886697398e+01	2.599699617243160446e+03	0.000000000000000000e+00	2.410568386108987511e+02	2.376592462243957868e+02	2.498824813790624830e+02	2.537460961239775656e+02	2.592218219677203592e+02	2.560099152936151654e+02	2.597057799606898243e+02	2.645232781550075174e+02	2.765092725931830273e+02	2.774183253978370658e+02	6.823166666666666970e+03	3.366666666666666430e+01	5.595833333333333570e+01	3.087208333333333485e+03	0.000000000000000000e+00	2.891666666666666856e+02	2.947500000000000000e+02	3.005833333333333144e+02	3.026666666666666856e+02	3.074166666666666856e+02	3.087083333333333144e+02	3.110416666666666856e+02	3.200000000000000000e+02	3.231250000000000000e+02	3.297500000000000000e+02	7.306050423094880898e+03	4.484576422515600314e+01	7.252003404779969742e+01	3.574717049423506523e+03	0.000000000000000000e+00	3.372764947224346201e+02	3.518407537756041847e+02	3.512841852876041457e+02	3.515872372093558056e+02	3.556115113656130120e+02	3.614067513730514634e+02	3.623775533726435469e+02	3.754767218449924826e+02	3.697407274068169727e+02	3.820816746021629342e+02	7.788934179523093917e+03	5.602486178364533487e+01	8.908173476226605203e+01	4.062225765513679107e+03	0.000000000000000000e+00	3.853863227782025547e+02	4.089315075512084263e+02	4.019850372418749771e+02	4.005078077520449256e+02	4.038063560645593384e+02	4.141051694127695555e+02	4.137134400786203514e+02	4.309534436899849652e+02	4.163564548136339454e+02	4.344133492043258684e+02
2.530000000000000000e+02	5.849987961659939174e+03	9.337150153754762982e+00	2.147475712933110259e+01	2.122699232456443042e+03	0.000000000000000000e+00	1.943803987027906715e+02	1.819576307450843728e+02	2.000634111140680318e+02	2.064976037491720149e+02	2.122868243486744291e+02	2.035253439710736245e+02	2.092684487209302233e+02	2.103500216768474615e+02	2.303019539230236319e+02	2.258370488982212123e+02	6.332931480829969587e+03	2.173107507687738149e+01	3.798737856466554774e+01	2.609099616228221748e+03	0.000000000000000000e+00	2.422943660180619929e+02	2.387913153725421864e+02	2.506775388903673729e+02	2.550404685412526646e+02	2.603309121743371861e+02	2.564710053188701409e+02	2.605508910271317973e+02	2.656125108384237592e+02	2.770468102948451588e+02	2.781685244491106346e+02	6.815875000000000000e+03	3.412500000000000000e+01	5.450000000000000000e+01	3.095500000000000000e+03	0.000000000000000000e+00	2.902083333333333144e+02	2.956250000000000000e+02	3.012916666666666856e+02	3.035833333333333144e+02	3.083750000000000000e+02	3.094166666666666856e+02	3.118333333333333144e+02	3.208750000000000000e+02	3.237916666666666856e+02	3.305000000000000000e+02	7.298818519170030413e+03	4.651892492312261851e+01	7.101262143533445226e+01	3.581900383771778252e+03	0.000000000000000000e+00	3.381223006486046643e+02	3.524586846274577852e+02	3.519057944429659983e+02	3.521261981254139641e+02	3.564190878256628139e+02	3.623623280144632304e+02	3.631157756395348315e+02	3.761374891615762408e+02	3.705365230384882125e+02	3.828314755508893654e+02	7.781762038340060826e+03	5.891284984624523702e+01	8.752524287066890452e+01	4.068300767543556958e+03	0.000000000000000000e+00	3.860362679638759573e+02	4.092923692549156272e+02	4.025199222192653679e+02	4.006690629174946139e+02	4.044631756513255709e+02	4.153079893622597183e+02	4.143982179457364055e+02	4.313999783231525385e+02	4.172813794103097393e+02	4.351629511017787877e+02
2.540000000000000000e+02	5.844571417204563659e+03	8.603897346461611306e+00	2.004042880537834748e+01	2.131567150392413168e+03	0.000000000000000000e+00	1.955403941329692543e+02	1.825793407931908803e+02	2.006224760751987901e+02	2.070066059151293985e+02	2.131347130843998343e+02	2.044718435012304383e+02	2.099498159577269689e+02	2.116632917499422319e+02	2.321079748627048787e+02	2.266136287091471786e+02	6.326931541935615314e+03	2.109361533989747528e+01	3.652021440268917729e+01	2.617846075196206584e+03	0.000000000000000000e+00	2.432910303998179700e+02	2.394355037299287687e+02	2.513529047042660522e+02	2.556908029575646992e+02	2.612131898755332600e+02	2.574442550839485762e+02	2.612665746455301132e+02	2.667066458749711160e+02	2.784081540980191107e+02	2.790984810212402181e+02	6.809291666666666970e+03	3.358333333333333570e+01	5.300000000000000000e+01	3.104125000000000000e+03	0.000000000000000000e+00	2.910416666666666856e+02	2.962916666666666856e+02	3.020833333333333144e+02	3.043750000000000000e+02	3.092916666666666856e+02	3.104166666666666856e+02	3.125833333333333144e+02	3.217500000000000000e+02	3.247083333333333144e+02	3.315833333333333144e+02	7.291651791397718625e+03	4.607305132676919612e+01	6.947978559731082271e+01	3.590403924803793416e+03	0.000000000000000000e+00	3.387923029335154297e+02	3.531478296034046025e+02	3.528137619624005765e+02	3.530591970424353008e+02	3.573701434578001113e+02	3.633890782493847951e+02	3.639000920211365155e+02	3.767933541250288840e+02	3.710085125686475180e+02	3.840681856454264107e+02	7.774011916128770281e+03	5.856276932020506365e+01	8.595957119462164542e+01	4.076682849607586832e+03	0.000000000000000000e+00	3.865429392003641169e+02	4.100039925401424625e+02	4.035441905914678387e+02	4.017433940848706015e+02	4.054486202489335369e+02	4.163614898321029614e+02	4.152168507089396599e+02	4.318367082500577681e+02	4.173086918039617785e+02	4.365530379575194502e+02
2.550000000000000000e+02	5.839335080100698178e+03	9.549065199624656941e+00	1.900384638145615668e+01	2.142538921109269268e+03	0.000000000000000000e+00	1.969466421560056801e+02	1.828648200110654329e+02	2.017365700045523340e+02	2.085444182779543780e+02	2.140599956143389022e+02	2.044873312837790991e+02	2.110750936787655974e+02	2.133659244687927981e+02	2.329515953118058746e+02	2.278375932712053782e+02	6.321375873383682119e+03	2.104536593314566062e+01	3.525192319072807834e+01	2.627540293887967891e+03	0.000000000000000000e+00	2.444316544113361829e+02	2.398282433388660593e+02	2.522849516689428242e+02	2.571263758056438746e+02	2.621966644738361083e+02	2.577644989752228639e+02	2.622250468393827987e+02	2.680787955677297418e+02	2.792674643225695945e+02	2.800021299689360035e+02	6.803416666666666970e+03	3.254166666666666430e+01	5.150000000000000000e+01	3.112541666666666515e+03	0.000000000000000000e+00	2.919166666666666856e+02	2.967916666666666856e+02	3.028333333333333144e+02	3.057083333333333144e+02	3.103333333333333144e+02	3.110416666666666856e+02	3.133750000000000000e+02	3.227916666666666856e+02	3.255833333333333144e+02	3.321666666666666856e+02	7.285457459949651820e+03	4.403796740018766798e+01	6.774807680927192166e+01	3.597543039445365139e+03	0.000000000000000000e+00	3.394016789219971884e+02	3.537550899944673120e+02	3.533817149977238046e+02	3.542902908610227541e+02	3.584700021928305205e+02	3.643188343581105073e+02	3.645249531606172013e+02	3.775045377656036294e+02	3.718992023440970343e+02	3.843312033643973677e+02	7.767498253232635761e+03	5.553426813370867166e+01	8.399615361854384332e+01	4.082544412224063763e+03	0.000000000000000000e+00	3.868866911773276911e+02	4.107185133222679383e+02	4.039300966621142948e+02	4.028722483887122507e+02	4.066066710523277266e+02	4.175960020495542722e+02	4.156749063212344026e+02	4.322174088645405732e+02	4.182150713548607541e+02	4.364957400621279930e+02
2.560000000000000000e+02	5.834163956174516898e+03	9.030826660598719968e+00	1.938128025868881821e+01	2.149195829477346706e+03	0.000000000000000000e+00	1.982012787772778779e+02	1.835939986069293468e+02	2.027772393241509121e+02	2.089309605582195672e+02	2.145631345313237830e+02	2.055355336278726952e+02	2.114689620995050348e+02	2.134019733373858401e+02	2.332782641079195116e+02	2.291475892945817350e+02	6.315831978087257994e+03	2.024457999696602428e+01	3.548230679601107340e+01	2.634327081405340323e+03	0.000000000000000000e+00	2.453923060553055961e+02	2.404428326367980162e+02	2.532011196620754561e+02	2.576321469457764124e+02	2.626149005989952343e+02	2.586844334806029906e+02	2.627553143830858744e+02	2.685551533353595914e+02	2.797849653872930844e+02	2.811154613139574963e+02	6.797500000000000000e+03	3.145833333333333215e+01	5.158333333333333570e+01	3.119458333333333485e+03	0.000000000000000000e+00	2.925833333333333144e+02	2.972916666666666856e+02	3.036250000000000000e+02	3.063333333333333144e+02	3.106666666666666856e+02	3.118333333333333144e+02	3.140416666666666856e+02	3.237083333333333144e+02	3.262916666666666856e+02	3.330833333333333144e+02	7.279168021912742006e+03	4.267208666970064002e+01	6.768435987065559800e+01	3.604589585261326647e+03	0.000000000000000000e+00	3.397743606113610326e+02	3.541405006965353550e+02	3.540488803379245155e+02	3.550345197208902164e+02	3.587184327343381369e+02	3.649822331860636382e+02	3.653280189502474968e+02	3.788615133313070373e+02	3.727983679460402868e+02	3.850512053527091325e+02	7.760836043825483102e+03	5.388584000606794433e+01	8.378538640797785320e+01	4.089720837189320264e+03	0.000000000000000000e+00	3.869653878893887509e+02	4.109893347264040244e+02	4.044727606758490879e+02	4.037357061084470615e+02	4.067701988020095882e+02	4.181311330387939051e+02	4.166143712338283649e+02	4.340146933292808171e+02	4.193050692254138312e+02	4.370190773720848938e+02
2.570000000000000000e+02	5.826302657826273389e+03	9.367558045348179263e+00	1.840706764811051954e+01	2.157552424732182317e+03	0.000000000000000000e+00	1.994427327361181312e+02	1.850026185952639821e+02	2.031852517772228452e+02	2.103409354676603868e+02	2.148223766323204700e+02	2.059148409128849266e+02	2.122997890297525601e+02	2.146642990880268371e+02	2.342219863420956472e+02	2.295554342431548775e+02	6.308734662246470180e+03	2.097544568934075926e+01	3.409936715738859192e+01	2.642005379032757901e+03	0.000000000000000000e+00	2.464088663680590798e+02	2.415221426309653339e+02	2.537176258886114226e+02	2.587538010671635220e+02	2.629945216494936062e+02	2.591657537897758061e+02	2.636498945148762800e+02	2.694779828773467329e+02	2.806318265043811948e+02	2.816318837882441244e+02	6.791166666666666970e+03	3.258333333333333570e+01	4.979166666666666430e+01	3.126458333333333485e+03	0.000000000000000000e+00	2.933750000000000000e+02	2.980416666666666856e+02	3.042500000000000000e+02	3.071666666666666856e+02	3.111666666666666856e+02	3.124166666666666856e+02	3.150000000000000000e+02	3.242916666666666856e+02	3.270416666666666856e+02	3.337083333333333144e+02	7.273598671086863760e+03	4.419122097732591214e+01	6.548396617594474378e+01	3.610911287633909069e+03	0.000000000000000000e+00	3.403411336319409202e+02	3.545611907023680374e+02	3.547823741113885490e+02	3.555795322661698492e+02	3.593388116838397650e+02	3.656675795435575651e+02	3.663501054851237200e+02	3.791053504559866383e+02	3.734515068289521764e+02	3.857847828784225044e+02	7.756030675507060550e+03	5.579910862131849569e+01	8.117626568522280195e+01	4.095364241934484653e+03	0.000000000000000000e+00	3.873072672638818403e+02	4.110807147380693891e+02	4.053147482227771548e+02	4.039923978656729560e+02	4.075109567010129012e+02	4.189184924204484446e+02	4.177002109702474399e+02	4.339190342453065341e+02	4.198613469912377241e+02	4.378612324235117512e+02
2.580000000000000000e+02	5.820674863186668517e+03	1.011800336679688783e+01	1.652334150572167459e+01	2.165533402780171855e+03	0.000000000000000000e+00	2.004619029756303803e+02	1.848443408728791724e+02	2.040006887075861357e+02	2.111163280538521292e+02	2.155756486961322480e+02	2.072154689490720898e+02	2.131779700311461170e+02	2.151351918076440484e+02	2.351670131092615463e+02	2.303495697708101488e+02	6.302754098260001228e+03	2.097566835006510999e+01	3.317833741952750870e+01	2.649516701390085927e+03	0.000000000000000000e+00	2.472726181544818473e+02	2.418180037697729290e+02	2.544170110204597108e+02	2.595164973602593932e+02	2.636419910147327528e+02	2.602535678078693877e+02	2.643598183489064013e+02	2.700259292371553670e+02	2.815210065546307874e+02	2.824456182187384456e+02	6.784833333333333030e+03	3.183333333333333215e+01	4.983333333333333570e+01	3.133500000000000000e+03	0.000000000000000000e+00	2.940833333333333144e+02	2.987916666666666856e+02	3.048333333333333144e+02	3.079166666666666856e+02	3.117083333333333144e+02	3.132916666666666856e+02	3.155416666666666856e+02	3.249166666666666856e+02	3.278750000000000000e+02	3.345416666666666856e+02	7.266912568406664832e+03	4.269099831660155075e+01	6.648832924713916270e+01	3.617483298609914073e+03	0.000000000000000000e+00	3.408940485121847814e+02	3.557653295635604422e+02	3.552496556462069179e+02	3.563168359730739780e+02	3.597746756519338760e+02	3.663297655254639835e+02	3.667235149844269699e+02	3.798074040961780042e+02	3.742289934453692126e+02	3.866377151145949256e+02	7.748991803479997543e+03	5.354866329986977291e+01	8.314332516094499681e+01	4.101466597219828145e+03	0.000000000000000000e+00	3.877047636910362485e+02	4.127389924604541989e+02	4.056659779590804646e+02	4.047170052794812136e+02	4.078410179705343808e+02	4.193678643842612814e+02	4.179053633021872542e+02	4.346981415256893229e+02	4.205829868907384252e+02	4.387337635625232224e+02
2.590000000000000000e+02	5.813655033472585274e+03	8.150621314967651188e+00	1.731424180621123554e+01	2.173467765037532445e+03	0.000000000000000000e+00	2.009432470630841863e+02	1.856656920119637562e+02	2.051288863098909587e+02	2.113494530439238019e+02	2.164680802058050801e+02	2.076254662358101655e+02	2.142716536304934891e+02	2.165891859075183845e+02	2.357074746156729645e+02	2.309866888150632462e+02	6.295994183402959607e+03	2.013781065748382559e+01	3.332378756977228562e+01	2.656838049185432737e+03	0.000000000000000000e+00	2.477841235315420931e+02	2.426661793393152209e+02	2.552727764882788222e+02	2.599455598552952438e+02	2.643798734362358687e+02	2.606877331179051112e+02	2.651983268152467303e+02	2.711695929537592065e+02	2.822079039745031537e+02	2.831600110741982803e+02	6.778333333333333030e+03	3.212500000000000000e+01	4.933333333333333570e+01	3.140208333333333485e+03	0.000000000000000000e+00	2.946250000000000000e+02	2.996666666666666856e+02	3.054166666666666856e+02	3.085416666666666856e+02	3.122916666666666856e+02	3.137500000000000000e+02	3.161250000000000000e+02	3.257500000000000000e+02	3.287083333333333144e+02	3.353333333333333144e+02	7.260672483263706454e+03	4.411218934251617441e+01	6.534287909689439289e+01	3.623578617481234232e+03	0.000000000000000000e+00	3.414658764684579069e+02	3.566671539940181219e+02	3.555605568450545206e+02	3.571377734780381275e+02	3.602034598970975026e+02	3.668122668820948888e+02	3.670516731847532697e+02	3.803304070462407935e+02	3.752087626921634751e+02	3.875066555924683485e+02	7.743011633194080787e+03	5.609937868503234881e+01	8.135242486045544297e+01	4.106948901629134525e+03	0.000000000000000000e+00	3.883067529369158137e+02	4.136676413213696151e+02	4.057044470234424125e+02	4.057338802894095693e+02	4.081152531275282627e+02	4.198745337641898345e+02	4.179783463695065393e+02	4.349108140924815871e+02	4.217091920509936926e+02	4.396799778516033825e+02
2.600000000000000000e+02	5.808272778623201702e+03	8.623958356583781182e+00	1.581723164319173236e+01	2.179001490211158398e+03	0.000000000000000000e+00	2.012612569474282509e+02	1.860686681543843974e+02	2.055526671998371739e+02	2.116652849192315102e+02	2.169578265289960370e+02	2.088828199686843732e+02	2.149339012685140915e+02	2.174684833791100118e+02	2.358813077222239372e+02	2.313886348354236020e+02	6.290261389311600396e+03	2.029114584495855667e+01	3.253361582159586618e+01	2.662771578438912456e+03	0.000000000000000000e+00	2.482972951403807826e+02	2.432218340771921987e+02	2.557763335999185870e+02	2.603534757929490979e+02	2.649164132644980327e+02	2.617747433176755294e+02	2.658002839675903601e+02	2.719009083562216347e+02	2.826698205277785974e+02	2.835901507510451438e+02	6.772250000000000000e+03	3.195833333333333215e+01	4.925000000000000000e+01	3.146541666666666515e+03	0.000000000000000000e+00	2.953333333333333144e+02	3.003750000000000000e+02	3.060000000000000000e+02	3.090416666666666856e+02	3.128750000000000000e+02	3.146666666666666856e+02	3.166666666666666856e+02	3.263333333333333144e+02	3.294583333333333144e+02	3.357916666666666856e+02	7.254238610688399604e+03	4.362552082170810763e+01	6.596638417840412671e+01	3.630311754894420574e+03	0.000000000000000000e+00	3.423693715262858177e+02	3.575281659228078297e+02	3.562236664000814130e+02	3.577298575403842733e+02	3.608335867355019673e+02	3.675585900156578418e+02	3.675330493657430111e+02	3.807657583104449941e+02	3.762468461388880314e+02	3.879931825822882274e+02	7.736227221376798298e+03	5.529270831008288667e+01	8.268276835680826764e+01	4.114081843122174178e+03	0.000000000000000000e+00	3.894054097192383779e+02	4.146813318456156026e+02	4.064473328001628261e+02	4.064180484141018610e+02	4.087921734710039345e+02	4.204505133646489980e+02	4.183994320648192797e+02	4.351981832875566170e+02	4.230353589444426916e+02	4.401946984979097692e+02
2.610000000000000000e+02	5.802686394230364385e+03	8.032261233783081877e+00	1.703438254198064783e+01	2.185664370194480853e+03	0.000000000000000000e+00	2.027256557838867934e+02	1.859414277864819098e+02	2.067806204829167882e+02	2.122480477303107591e+02	2.179772655362359046e+02	2.090477606120798839e+02	2.151071104110674810e+02	2.182326642169932711e+02	2.366191601847658603e+02	2.321431392232602775e+02	6.284593197115182193e+03	1.943279728355820879e+01	3.318385793765699532e+01	2.669498851763907169e+03	0.000000000000000000e+00	2.494253278919433967e+02	2.434290472265743119e+02	2.567236435747917085e+02	2.609365238651553796e+02	2.658636327681179523e+02	2.621072136393732990e+02	2.661577218722003977e+02	2.726163321084966356e+02	2.835179134257163014e+02	2.843007362782967675e+02	6.766500000000000000e+03	3.083333333333333215e+01	4.933333333333333570e+01	3.153333333333333485e+03	0.000000000000000000e+00	2.961250000000000000e+02	3.009166666666666856e+02	3.066666666666666856e+02	3.096250000000000000e+02	3.137500000000000000e+02	3.151666666666666856e+02	3.172083333333333144e+02	3.270000000000000000e+02	3.304166666666666856e+02	3.364583333333333144e+02	7.248406802884817807e+03	4.223386938310845551e+01	6.548280872900967609e+01	3.637167814902759801e+03	0.000000000000000000e+00	3.428246721080565749e+02	3.584042861067590593e+02	3.566096897585416627e+02	3.583134761348446204e+02	3.616363672318820477e+02	3.682261196939600723e+02	3.682589447944662311e+02	3.813836678915033644e+02	3.773154199076170698e+02	3.886159303883698612e+02	7.730313605769635615e+03	5.363440543288358242e+01	8.163228412468602357e+01	4.121002296472186572e+03	0.000000000000000000e+00	3.895243442161132066e+02	4.158919055468514898e+02	4.065527128504165830e+02	4.070019522696892409e+02	4.095227344637640954e+02	4.212855727212535157e+02	4.193095562555991478e+02	4.357673357830067289e+02	4.242141731485675109e+02	4.407735274434063513e+02
2.620000000000000000e+02	5.797877439049471832e+03	7.305304347738001525e+00	1.714185134243717812e+01	2.192928111028076273e+03	0.000000000000000000e+00	2.032060391870221565e+02	1.867524510065683216e+02	2.070185481476390805e+02	2.132499731874768827e+02	2.186476641314600045e+02	2.099434300309097239e+02	2.158262592248269698e+02	2.191080082429484150e+02	2.373373815162235587e+02	2.329771058132556050e+02	6.279230386191402431e+03	1.863181884053566506e+01	3.302925900455191766e+01	2.676734888847371167e+03	0.000000000000000000e+00	2.499363529268444211e+02	2.441262255032841608e+02	2.571134407404862259e+02	2.618124865937384129e+02	2.665946653990633308e+02	2.629508816821215191e+02	2.670589629457468277e+02	2.733665041214742359e+02	2.841895240914451506e+02	2.851552195732944597e+02	6.760583333333333030e+03	2.995833333333333215e+01	4.891666666666666430e+01	3.160541666666666515e+03	0.000000000000000000e+00	2.966666666666666856e+02	3.015000000000000000e+02	3.072083333333333144e+02	3.103750000000000000e+02	3.145416666666666856e+02	3.159583333333333144e+02	3.182916666666666856e+02	3.276250000000000000e+02	3.310416666666666856e+02	3.373333333333333144e+02	7.241936280475263629e+03	4.128484782613099924e+01	6.480407432878141094e+01	3.644348444485961863e+03	0.000000000000000000e+00	3.433969804064889786e+02	3.588737744967158392e+02	3.573032259261804029e+02	3.589375134062615871e+02	3.624886679342700404e+02	3.689657849845451096e+02	3.695243703875865435e+02	3.818834958785257641e+02	3.778938092418882206e+02	3.895114470933721691e+02	7.723289227617194229e+03	5.261136231892866277e+01	8.069148199089615048e+01	4.128155222305256757e+03	0.000000000000000000e+00	3.901272941463112147e+02	4.162475489934316784e+02	4.073981185190275482e+02	4.075000268125231173e+02	4.104356692018733384e+02	4.219732366357569049e+02	4.207570741085064014e+02	4.361419917570515850e+02	4.247459518171098125e+02	4.416895608534110238e+02
2.630000000000000000e+02	5.795784284320839106e+03	7.788407843113869689e+00	1.397871925073865640e+01	2.200359312976334877e+03	0.000000000000000000e+00	2.036288786261191888e+02	1.880403588882688553e+02	2.079684856482564896e+02	2.137163889843408242e+02	2.193967951203275106e+02	2.113897830586199120e+02	2.159617437086309906e+02	2.205094131572694494e+02	2.373803884034921623e+02	2.333016316308002729e+02	6.275475475493753038e+03	1.831087058822360092e+01	3.119769295870266035e+01	2.683971323154834408e+03	0.000000000000000000e+00	2.506269393130596086e+02	2.451243461108010706e+02	2.579425761574615876e+02	2.624206944921704121e+02	2.673442308934971265e+02	2.640282248626432988e+02	2.673767051876488381e+02	2.745463732453013677e+02	2.844193608684127526e+02	2.856091491487334793e+02	6.755166666666666970e+03	2.883333333333333215e+01	4.841666666666666430e+01	3.167583333333333485e+03	0.000000000000000000e+00	2.976250000000000000e+02	3.022083333333333144e+02	3.079166666666666856e+02	3.111250000000000000e+02	3.152916666666666856e+02	3.166666666666666856e+02	3.187916666666666856e+02	3.285833333333333144e+02	3.314583333333333144e+02	3.379166666666666856e+02	7.234857857839580902e+03	3.935579607844306338e+01	6.563564037463066825e+01	3.651195343511832561e+03	0.000000000000000000e+00	3.446230606869403914e+02	3.592923205558655582e+02	3.578907571758717836e+02	3.598293055078295879e+02	3.632391024398362447e+02	3.693051084706900724e+02	3.702066281456845331e+02	3.826202934213652611e+02	3.784973057982538762e+02	3.902241841845998920e+02	7.714549049012494834e+03	4.987825882355279816e+01	8.285461408259467930e+01	4.134807353690332093e+03	0.000000000000000000e+00	3.916211213738807828e+02	4.163763077783977451e+02	4.078648476850768816e+02	4.085336110156591758e+02	4.111865382130058606e+02	4.219435502747134592e+02	4.216215896247023807e+02	4.366572535093971510e+02	4.255362782631744949e+02	4.425317017025330983e+02
2.640000000000000000e+02	5.790595810978010377e+03	9.093595907910916765e+00	1.235959204633891062e+01	2.207130439640499389e+03	0.000000000000000000e+00	2.041213300934298331e+02	1.892947959178013946e+02	2.087828107145612080e+02	2.143122169024731249e+02	2.198698596801656606e+02	2.127507697684189623e+02	2.160258365698343823e+02	2.212634954366634759e+02	2.376762790031335726e+02	2.343015925322170574e+02	6.270339572155671704e+03	1.877596462062212623e+01	3.013812935650278746e+01	2.690336053153582725e+03	0.000000000000000000e+00	2.513106650467149166e+02	2.460223979589006831e+02	2.585789053572806324e+02	2.629894417845699195e+02	2.678307631734161873e+02	2.651878848842094953e+02	2.675754182849171912e+02	2.751942477183317237e+02	2.848589728349001007e+02	2.864216295994418715e+02	6.750083333333333030e+03	2.845833333333333215e+01	4.791666666666666430e+01	3.173541666666666515e+03	0.000000000000000000e+00	2.985000000000000000e+02	3.027500000000000000e+02	3.083750000000000000e+02	3.116666666666666856e+02	3.157916666666666856e+02	3.176250000000000000e+02	3.191250000000000000e+02	3.291250000000000000e+02	3.320416666666666856e+02	3.385416666666666856e+02	7.229827094510994357e+03	3.814070204604453806e+01	6.569520397683054114e+01	3.656747280179750305e+03	0.000000000000000000e+00	3.456893349532850834e+02	3.594776020410993169e+02	3.581710946427193676e+02	3.603438915487634517e+02	3.637525701599171839e+02	3.700621151157905047e+02	3.706745817150828088e+02	3.830557522816682763e+02	3.792243604984332705e+02	3.906617037338914997e+02	7.709570855688655683e+03	4.782307075875574753e+01	8.347374128699442508e+01	4.139952893692833641e+03	0.000000000000000000e+00	3.928786699065701669e+02	4.162052040821986338e+02	4.079671892854387920e+02	4.090211164308602747e+02	4.117134736531677390e+02	4.224992302315810093e+02	4.222241634301656177e+02	4.369865045633365526e+02	4.264070543301997986e+02	4.427817408011163138e+02
2.650000000000000000e+02	5.786607830660466789e+03	6.213889615295219215e+00	1.369798183049653773e+01	2.213110106849178919e+03	0.000000000000000000e+00	2.048992641449143548e+02	1.896287295794510896e+02	2.090428521688417050e+02	2.152874216108359064e+02	2.203126467137269628e+02	2.129365305814176281e+02	2.166578946669529273e+02	2.216178094049836318e+02	2.386178592563243228e+02	2.352885258427067470e+02	6.265678915330233394e+03	1.683611147431427568e+01	3.076565758191493671e+01	2.696534220091255975e+03	0.000000000000000000e+00	2.519912987391238346e+02	2.464185314563922020e+02	2.588339260844208525e+02	2.639562108054179816e+02	2.683854900235301102e+02	2.656557652907088141e+02	2.682664473334764352e+02	2.756422380358251871e+02	2.857255962948287902e+02	2.872484295880200307e+02	6.744750000000000000e+03	2.745833333333333215e+01	4.783333333333333570e+01	3.179958333333333485e+03	0.000000000000000000e+00	2.990833333333333144e+02	3.032083333333333144e+02	3.086250000000000000e+02	3.126250000000000000e+02	3.164583333333333144e+02	3.183750000000000000e+02	3.198750000000000000e+02	3.296666666666666856e+02	3.328333333333333144e+02	3.392083333333333144e+02	7.223821084669766606e+03	3.808055519235239217e+01	6.490100908475173469e+01	3.663382446575410995e+03	0.000000000000000000e+00	3.461753679275427658e+02	3.599981352102744268e+02	3.584160739155791475e+02	3.612937891945820184e+02	3.645311766431365186e+02	3.710942347092911859e+02	3.714835526665235648e+02	3.836910952975081841e+02	3.799410703718378386e+02	3.911682370786465981e+02	7.702892169339533211e+03	4.870277705137144153e+01	8.196868483617012657e+01	4.146806559817488051e+03	0.000000000000000000e+00	3.932674025217522740e+02	4.167879370872155391e+02	4.082071478311582950e+02	4.099625783891640936e+02	4.126040199529396659e+02	4.238134694185823719e+02	4.230921053330470727e+02	4.377155239283497394e+02	4.270488074103423060e+02	4.431281408239598818e+02
2.660000000000000000e+02	5.782033009038541422e+03	5.888959212489609740e+00	1.132749850044890394e+01	2.220781315693528086e+03	0.000000000000000000e+00	2.050949121972268472e+02	1.901240530342477086e+02	2.095646304568276150e+02	2.163730244454743570e+02	2.208266830946183461e+02	2.137585361679417417e+02	2.171495706141492121e+02	2.225516610096544241e+02	2.393203329771979213e+02	2.366763904671080354e+02	6.260849837852603741e+03	1.686114627291146917e+01	2.880958258355778412e+01	2.703494824513431013e+03	0.000000000000000000e+00	2.523599560986134236e+02	2.469578598504571971e+02	2.593239818950804647e+02	2.647073455560705497e+02	2.690591748806425016e+02	2.664834347506375138e+02	2.687414519737412775e+02	2.764424971714938692e+02	2.864309998219322893e+02	2.883173619002206465e+02	6.739666666666666970e+03	2.783333333333333215e+01	4.629166666666666430e+01	3.186208333333333485e+03	0.000000000000000000e+00	2.996250000000000000e+02	3.037916666666666856e+02	3.090833333333333144e+02	3.130416666666666856e+02	3.172916666666666856e+02	3.192083333333333144e+02	3.203333333333333144e+02	3.303333333333333144e+02	3.335416666666666856e+02	3.399583333333333144e+02	7.218483495480730198e+03	3.880552039375519513e+01	6.377375074977554448e+01	3.668921842153235957e+03	0.000000000000000000e+00	3.468900439013865480e+02	3.606254734828762025e+02	3.588426847715861641e+02	3.613759877772628215e+02	3.655241584526908696e+02	3.719332319160291149e+02	3.719252146929253513e+02	3.842241694951727595e+02	3.806523335114010820e+02	3.915993047664459823e+02	7.697300324294792517e+03	4.977770745417705456e+01	8.125583483288443176e+01	4.151635350973138884e+03	0.000000000000000000e+00	3.941550878027731528e+02	4.174592802990856626e+02	4.086020362098390137e+02	4.097103088878590142e+02	4.137566502387149967e+02	4.246581304987248586e+02	4.235170960525174451e+02	4.381150056570122047e+02	4.277630003561354215e+02	4.432402761995585934e+02
2.670000000000000000e+02	5.776287757137990411e+03	3.747597652189270434e+00	1.219462176225231786e+01	2.229319832793726619e+03	0.000000000000000000e+00	2.060078174336345000e+02	1.911227430142469643e+02	2.105618378981583874e+02	2.172988219060355277e+02	2.218481896323575029e+02	2.148933362594470395e+02	2.172421343958233706e+02	2.230865484017643894e+02	2.406632623471311376e+02	2.374506936054329458e+02	6.254998045235661266e+03	1.585296549276130129e+01	2.878481088112615893e+01	2.711139083063530052e+03	0.000000000000000000e+00	2.530872420501505928e+02	2.478530381737901394e+02	2.602184189490791937e+02	2.653994109530177639e+02	2.699032614828453802e+02	2.673425014630568626e+02	2.690585671979117137e+02	2.770849408675488235e+02	2.875816311735655972e+02	2.890378468027164445e+02	6.733708333333333030e+03	2.795833333333333215e+01	4.537500000000000000e+01	3.192958333333333485e+03	0.000000000000000000e+00	3.001666666666666856e+02	3.045833333333333144e+02	3.098750000000000000e+02	3.135000000000000000e+02	3.179583333333333144e+02	3.197916666666666856e+02	3.208750000000000000e+02	3.310833333333333144e+02	3.345000000000000000e+02	3.406250000000000000e+02	7.212418621431004794e+03	4.006370117390536478e+01	6.196518911887383751e+01	3.674777583603136918e+03	0.000000000000000000e+00	3.472460912831828068e+02	3.613136284928764894e+02	3.595315810509208063e+02	3.616005890469822361e+02	3.660134051838212486e+02	3.722408318702765087e+02	3.726914328020882863e+02	3.850817257991178053e+02	3.814183688264344028e+02	3.922121531972835555e+02	7.691128909528675649e+03	5.216906901447739386e+01	7.855537823774767503e+01	4.156596833872940806e+03	0.000000000000000000e+00	3.943255158996988712e+02	4.180439236524196644e+02	4.091881621018416126e+02	4.097011780939644723e+02	4.140684770343091259e+02	4.246899970738863317e+02	4.245078656041766294e+02	4.390801182649022394e+02	4.283367376528688624e+02	4.437993063945670542e+02
2.680000000000000000e+02	5.772852541925244623e+03	4.347042484344250113e+00	1.247252026842067352e+01	2.234565743360814849e+03	0.000000000000000000e+00	2.064459597387426300e+02	1.912357079952933532e+02	2.114990163061881958e+02	2.173878462782048189e+02	2.220264967334724702e+02	2.157424989447624171e+02	2.171114999416143689e+02	2.236910324570533533e+02	2.420438302250843776e+02	2.385627381316396054e+02	6.250426270962621857e+03	1.615268790883879291e+01	2.865292680087700461e+01	2.716887038347073940e+03	0.000000000000000000e+00	2.534521465360379580e+02	2.481803539976466766e+02	2.609161748197607835e+02	2.656314231391024236e+02	2.703257483667362067e+02	2.682254161390478657e+02	2.693265833041405131e+02	2.777830162285266624e+02	2.885844151125421604e+02	2.900522023991531455e+02	6.728000000000000000e+03	2.795833333333333215e+01	4.483333333333333570e+01	3.199208333333333485e+03	0.000000000000000000e+00	3.004583333333333144e+02	3.051250000000000000e+02	3.103333333333333144e+02	3.138750000000000000e+02	3.186250000000000000e+02	3.207083333333333144e+02	3.215416666666666856e+02	3.318750000000000000e+02	3.351250000000000000e+02	3.415416666666666856e+02	7.205573729037378143e+03	3.976397875782787139e+01	6.101373986578966679e+01	3.681529628319593030e+03	0.000000000000000000e+00	3.474645201306286708e+02	3.620696460023532950e+02	3.597504918469058453e+02	3.621185768608975764e+02	3.669242516332637933e+02	3.731912505276187630e+02	3.737567500291928582e+02	3.859669837714733376e+02	3.816655848874578396e+02	3.930311309341802257e+02	7.683147458074755377e+03	5.156962418232241419e+01	7.719414639824600499e+01	4.163850923305852120e+03	0.000000000000000000e+00	3.944707069279239704e+02	4.190142920047066468e+02	4.091676503604784330e+02	4.103621537217951527e+02	4.152235032665275298e+02	4.256741677219042117e+02	4.259718333917189739e+02	4.400589675429466752e+02	4.282061697749156224e+02	4.445205952016937658e+02
2.690000000000000000e+02	5.768844576554683044e+03	4.518411191396271676e+00	1.288841533815598694e+01	2.239844613062216922e+03	0.000000000000000000e+00	2.069487347844430474e+02	1.925420643668250307e+02	2.122370889312836084e+02	2.171981049737190688e+02	2.226979037315993537e+02	2.166390694556552319e+02	2.174730778343835027e+02	2.239564452289218366e+02	2.420467453927290080e+02	2.391190730830460325e+02	6.245672288277341977e+03	1.630087226236480191e+01	2.867337433574466132e+01	2.722401473197774976e+03	0.000000000000000000e+00	2.539327007255548665e+02	2.492918655167458724e+02	2.615560444656418326e+02	2.657448858201929056e+02	2.709322851991329912e+02	2.689862013944942873e+02	2.697782055838584370e+02	2.782073892811275755e+02	2.888775393630311328e+02	2.906012032081896450e+02	6.722500000000000000e+03	2.808333333333333215e+01	4.445833333333333570e+01	3.204958333333333485e+03	0.000000000000000000e+00	3.009166666666666856e+02	3.060416666666666856e+02	3.108750000000000000e+02	3.142916666666666856e+02	3.191666666666666856e+02	3.213333333333333144e+02	3.220833333333333144e+02	3.324583333333333144e+02	3.357083333333333144e+02	3.420833333333333144e+02	7.199327711722658023e+03	3.986579440430186594e+01	6.024329233092201008e+01	3.687515193468891994e+03	0.000000000000000000e+00	3.479006326077785047e+02	3.627914678165874989e+02	3.601939555343581674e+02	3.628384475131404656e+02	3.674010481342003800e+02	3.736804652721723414e+02	3.743884610828081918e+02	3.867092773855390533e+02	3.825391273036354960e+02	3.935654634584769838e+02	7.676155423445316956e+03	5.164825547527038907e+01	7.602825132851069156e+01	4.170072053604450048e+03	0.000000000000000000e+00	3.948845985488903239e+02	4.195412689665083690e+02	4.095129110687163916e+02	4.113852283596143025e+02	4.156354296017340175e+02	4.260275972110114253e+02	4.266935888322831261e+02	4.409602214377447922e+02	4.293699212739376208e+02	4.450475935836205963e+02
2.700000000000000000e+02	5.764949540480425640e+03	3.348538892851212978e+00	1.165171284196898682e+01	2.246595872653396782e+03	0.000000000000000000e+00	2.073973812410770279e+02	1.928491787548865943e+02	2.125513061781423403e+02	2.177548999805941321e+02	2.230084613836024232e+02	2.175169274162473130e+02	2.187862334750272737e+02	2.243477549116066143e+02	2.433392004841920198e+02	2.395862951421382832e+02	6.241141436906879790e+03	1.536176944642560649e+01	2.790918975431782556e+01	2.728860436326698618e+03	0.000000000000000000e+00	2.545736906205385139e+02	2.497370893774432830e+02	2.619423197557377989e+02	2.662941166569637517e+02	2.712750640251345544e+02	2.697167970414569709e+02	2.708722834041802798e+02	2.787572107891366500e+02	2.897946002420960099e+02	2.911681475710691416e+02	6.717333333333333030e+03	2.737500000000000000e+01	4.416666666666666430e+01	3.211125000000000000e+03	0.000000000000000000e+00	3.017500000000000000e+02	3.066250000000000000e+02	3.113333333333333144e+02	3.148333333333333144e+02	3.195416666666666856e+02	3.219166666666666856e+02	3.229583333333333144e+02	3.331666666666666856e+02	3.362500000000000000e+02	3.427500000000000000e+02	7.193525229759786271e+03	3.938823055357439529e+01	6.042414357901550659e+01	3.693389563673301382e+03	0.000000000000000000e+00	3.489263093794614861e+02	3.635129106225567170e+02	3.607243469109288299e+02	3.633725500097028771e+02	3.678082693081988168e+02	3.741165362918764004e+02	3.750443832624863489e+02	3.875761225441967213e+02	3.827053997579039901e+02	3.943318524289308584e+02	7.669717126186240421e+03	5.140146110714879057e+01	7.668162049136434177e+01	4.175654127346602763e+03	0.000000000000000000e+00	3.961026187589229721e+02	4.204008212451134341e+02	4.101153604885242885e+02	4.119117666860724967e+02	4.160748719497309480e+02	4.263164059170860583e+02	4.271304331916393267e+02	4.419855784217267569e+02	4.291607995158079802e+02	4.459137048578617168e+02
2.710000000000000000e+02	5.760248923012380146e+03	3.148857137043926002e+00	1.127905319325310529e+01	2.252233273018836371e+03	0.000000000000000000e+00	2.081229416116571826e+02	1.929971130773961647e+02	2.124984981951935197e+02	2.183300457960383767e+02	2.239887660221664873e+02	2.187361343118502077e+02	2.192797198000791354e+02	2.249234409064482918e+02	2.441495245346894194e+02	2.401098220642582817e+02	6.235791128172856588e+03	1.524109523518862908e+01	2.776452659662655265e+01	2.734658303176084701e+03	0.000000000000000000e+00	2.551448041391619199e+02	2.499777232053647253e+02	2.622075824309300742e+02	2.669150228980191741e+02	2.720152163444166149e+02	2.707014004892584467e+02	2.714523599000395393e+02	2.792533871198908173e+02	2.907414289340113669e+02	2.917007443654624694e+02	6.711333333333333030e+03	2.733333333333333215e+01	4.425000000000000000e+01	3.217083333333333485e+03	0.000000000000000000e+00	3.021666666666666856e+02	3.069583333333333144e+02	3.119166666666666856e+02	3.155000000000000000e+02	3.200416666666666856e+02	3.226666666666666856e+02	3.236250000000000000e+02	3.335833333333333144e+02	3.373333333333333144e+02	3.432916666666666856e+02	7.186875538493809472e+03	3.942557143147803345e+01	6.073547340337344735e+01	3.699508363490582269e+03	0.000000000000000000e+00	3.491885291941714513e+02	3.639389434613019034e+02	3.616257509024032970e+02	3.640849771019808259e+02	3.680681169889167563e+02	3.746319328440749246e+02	3.757976400999604607e+02	3.879132795467758115e+02	3.839252377326552619e+02	3.948825889678709018e+02	7.662417743654285914e+03	5.151780952962273830e+01	7.722094680674689471e+01	4.181933393647830599e+03	0.000000000000000000e+00	3.962103917216761602e+02	4.209195535892704356e+02	4.113348351381398516e+02	4.126699542039616517e+02	4.160945673111668839e+02	4.265971990214831635e+02	4.279702801999208646e+02	4.422432257602183654e+02	4.305171421319772094e+02	4.464735112690750611e+02
2.720000000000000000e+02	5.755680881244593365e+03	2.249895310103045887e+00	9.848180090518354746e+00	2.261793964649207737e+03	0.000000000000000000e+00	2.092182032512541241e+02	1.936890860251699849e+02	2.132226300360175060e+02	2.187012345625188061e+02	2.250807586653090766e+02	2.209150784118426714e+02	2.201049516153216246e+02	2.258842881252490429e+02	2.443462751637283645e+02	2.407691677750646022e+02	6.230694607288963198e+03	1.468744765505152294e+01	2.636159004525917737e+01	2.743042815657937354e+03	0.000000000000000000e+00	2.560049349589604049e+02	2.506778763459183210e+02	2.630071483513420958e+02	2.673714506145927317e+02	2.729570459993211671e+02	2.722908725392546785e+02	2.722191424743274411e+02	2.800879773959578642e+02	2.911939709151974967e+02	2.923012505541989867e+02	6.705708333333333030e+03	2.712500000000000000e+01	4.287500000000000000e+01	3.224291666666666515e+03	0.000000000000000000e+00	3.027916666666666856e+02	3.076666666666666856e+02	3.127916666666666856e+02	3.160416666666666856e+02	3.208333333333333144e+02	3.236666666666666856e+02	3.243333333333333144e+02	3.342916666666666856e+02	3.380416666666666856e+02	3.438333333333333144e+02	7.180722059377702863e+03	3.956255234494847883e+01	5.938840995474082263e+01	3.705540517675395677e+03	0.000000000000000000e+00	3.495783983743729664e+02	3.646554569874150502e+02	3.625761849819912754e+02	3.647118827187406396e+02	3.687096206673454617e+02	3.750424607940786927e+02	3.764475241923391877e+02	3.884953559373755070e+02	3.848893624181358746e+02	3.953654161124676421e+02	7.655735785422072695e+03	5.200010468989695767e+01	7.590181990948164525e+01	4.186789368684125293e+03	0.000000000000000000e+00	3.963651300820792471e+02	4.216442473081633580e+02	4.123607032973158653e+02	4.133820987708145367e+02	4.165859080013575522e+02	4.264182549214906999e+02	4.285617150513450042e+02	4.426990452080843284e+02	4.317370581696050067e+02	4.468974988916020266e+02
2.730000000000000000e+02	5.752454095294628132e+03	1.880892957446750557e+00	8.341295402069228260e+00	2.270346537904164506e+03	0.000000000000000000e+00	2.096721629660628423e+02	1.941141610882818043e+02	2.143310962220593012e+02	2.187766777618672904e+02	2.256182248771713432e+02	2.220930164121429016e+02	2.208779976450161939e+02	2.272907090939886814e+02	2.458886433260003628e+02	2.412650047991891142e+02	6.226727047647314066e+03	1.425294647872337528e+01	2.512898103436794628e+01	2.750402435618749223e+03	0.000000000000000000e+00	2.564194148163647924e+02	2.510987472108075735e+02	2.639988814443630076e+02	2.676591722142669596e+02	2.735382791052523430e+02	2.732340082060714508e+02	2.730014988225080970e+02	2.812286878803276977e+02	2.922359883296668386e+02	2.927783357329279283e+02	6.701000000000000000e+03	2.662500000000000000e+01	4.191666666666666430e+01	3.230458333333333485e+03	0.000000000000000000e+00	3.031666666666666856e+02	3.080833333333333144e+02	3.136666666666666856e+02	3.165416666666666856e+02	3.214583333333333144e+02	3.243750000000000000e+02	3.251250000000000000e+02	3.351666666666666856e+02	3.385833333333333144e+02	3.442916666666666856e+02	7.175272952352685934e+03	3.899705352127662650e+01	5.870435229896538232e+01	3.710514231047917747e+03	0.000000000000000000e+00	3.499139185169685788e+02	3.650679194558590552e+02	3.633344518889703636e+02	3.654241611190664116e+02	3.693783875614142858e+02	3.755159917939285492e+02	3.772485011774919030e+02	3.891046454530056735e+02	3.849306783369997902e+02	3.958049976004054429e+02	7.649545904705371868e+03	5.136910704255325300e+01	7.549203793126409323e+01	4.190570128762502463e+03	0.000000000000000000e+00	3.966611703672705289e+02	4.220525055783848529e+02	4.130022371112740984e+02	4.143066555714660808e+02	4.172984417894953140e+02	4.266569835878570984e+02	4.293720023549838061e+02	4.430426242393447183e+02	4.312780233406662660e+02	4.473183285341442570e+02
2.740000000000000000e+02	5.749687036522939707e+03	1.424190994304534996e+00	7.416771094566655620e+00	2.278121488404291995e+03	0.000000000000000000e+00	2.103608024467051507e+02	1.945490431551880874e+02	2.155223621757766068e+02	2.193567758558676815e+02	2.260694695799785165e+02	2.225776717051729179e+02	2.213254669636895642e+02	2.289765296451446943e+02	2.463446840857563984e+02	2.426541810005574007e+02	6.223301851594803338e+03	1.342042883048560142e+01	2.404171888061665996e+01	2.757560744202145997e+03	0.000000000000000000e+00	2.570762345566859040e+02	2.515036882442607009e+02	2.649903477545549890e+02	2.683033879279338407e+02	2.740347347899892725e+02	2.737888358525864874e+02	2.734127334818447821e+02	2.825924314892390043e+02	2.928390087095448280e+02	2.938270905002787003e+02	6.696916666666666970e+03	2.541666666666666785e+01	4.066666666666666430e+01	3.237000000000000000e+03	0.000000000000000000e+00	3.037916666666666856e+02	3.084583333333333144e+02	3.144583333333333144e+02	3.172500000000000000e+02	3.220000000000000000e+02	3.250000000000000000e+02	3.255000000000000000e+02	3.362083333333333144e+02	3.393333333333333144e+02	3.450000000000000000e+02	7.170531481738530601e+03	3.741290450284773783e+01	5.729161445271667219e+01	3.716439255797854003e+03	0.000000000000000000e+00	3.505070987766474673e+02	3.654129784224058994e+02	3.639263189121116397e+02	3.661966120720661593e+02	3.699652652100107275e+02	3.762111641474135126e+02	3.775872665181552179e+02	3.898242351774276244e+02	3.858276579571218008e+02	3.961729094997212997e+02	7.644146296810394233e+03	4.940914233902880426e+01	7.391656223876667298e+01	4.195878511595708005e+03	0.000000000000000000e+00	3.972225308866281921e+02	4.223676235114785413e+02	4.133943044908900220e+02	4.151432241441323185e+02	4.179305304200214550e+02	4.274223282948270821e+02	4.296745330363104358e+02	4.434401370215219345e+02	4.323219825809102304e+02	4.473458189994425993e+02
2.750000000000000000e+02	5.744858014156541685e+03	5.209869186754474413e-01	6.690915584218060985e+00	2.285619858991507044e+03	0.000000000000000000e+00	2.109954201303406762e+02	1.951104525953945767e+02	2.167473254866988839e+02	2.198304989072027809e+02	2.264741650806519146e+02	2.230336646035557919e+02	2.217160878813616591e+02	2.305511293687729335e+02	2.468165115170167496e+02	2.435877314817440720e+02	6.218679007078270843e+03	1.253132679267105765e+01	2.324129112544236264e+01	2.764393262829086780e+03	0.000000000000000000e+00	2.576227100651703381e+02	2.521593929643639456e+02	2.660819960766827990e+02	2.688319161202680334e+02	2.745287492069926429e+02	2.741834989684445532e+02	2.738788772740141439e+02	2.837547313510531239e+02	2.933665890918417176e+02	2.946063657408720360e+02	6.692500000000000000e+03	2.454166666666666785e+01	3.979166666666666430e+01	3.243166666666666515e+03	0.000000000000000000e+00	3.042500000000000000e+02	3.092083333333333144e+02	3.154166666666666856e+02	3.178333333333333144e+02	3.225833333333333144e+02	3.253333333333333144e+02	3.260416666666666856e+02	3.369583333333333144e+02	3.399166666666666856e+02	3.456250000000000000e+02	7.166320992921729157e+03	3.655200654066227628e+01	5.634204220789096951e+01	3.721940070504246250e+03	0.000000000000000000e+00	3.508772899348296619e+02	3.662572737023026548e+02	3.647513372566505723e+02	3.668347505463985954e+02	3.706379174596739858e+02	3.764831676982220756e+02	3.782044560593192273e+02	3.901619353156135048e+02	3.864667442414916536e+02	3.966436342591279640e+02	7.640141985843458315e+03	4.856234641465788826e+01	7.289241774911526761e+01	4.200713474341826441e+03	0.000000000000000000e+00	3.975045798696593238e+02	4.233062140712720520e+02	4.140860078466345158e+02	4.158361677594638195e+02	4.186925015860147141e+02	4.276330020631108368e+02	4.303672454519717121e+02	4.433655372978936953e+02	4.330168218163166216e+02	4.476622685182559280e+02
2.760000000000000000e+02	5.741528290282665694e+03	-5.261739907739979571e-01	6.983856261637829022e+00	2.291852605380788191e+03	0.000000000000000000e+00	2.124246106522554669e+02	1.955702894761006974e+02	2.176304399161146534e+02	2.199968702006831620e+02	2.273245192878353009e+02	2.238647494608843544e+02	2.217888186252169760e+02	2.312568849180648556e+02	2.473590875246642042e+02	2.437881450029159680e+02	6.214743311807998907e+03	1.213274633794633495e+01	2.255442813081891273e+01	2.770488802690394095e+03	0.000000000000000000e+00	2.587539719927943906e+02	2.526393114047170059e+02	2.668568866247239839e+02	2.692276017670082524e+02	2.751414263105843361e+02	2.749740413971088060e+02	2.740610759792751310e+02	2.845242757923657564e+02	2.939503770956654307e+02	2.949357391681246554e+02	6.687958333333333030e+03	2.479166666666666785e+01	3.812500000000000000e+01	3.249125000000000000e+03	0.000000000000000000e+00	3.050833333333333144e+02	3.097083333333333144e+02	3.160833333333333144e+02	3.184583333333333144e+02	3.229583333333333144e+02	3.260833333333333144e+02	3.263333333333333144e+02	3.377916666666666856e+02	3.405416666666666856e+02	3.460833333333333144e+02	7.161173354858667153e+03	3.745058699538699898e+01	5.369557186918108727e+01	3.727761197309605905e+03	0.000000000000000000e+00	3.514126946738722381e+02	3.667773552619495945e+02	3.653097800419426449e+02	3.676890648996583764e+02	3.707752403560822927e+02	3.771926252695578228e+02	3.786055906873914978e+02	3.910590575409676148e+02	3.871329562376679405e+02	3.972309274985419734e+02	7.634388376384000367e+03	5.010950732410733366e+01	6.926614373836217453e+01	4.206397394619211809e+03	0.000000000000000000e+00	3.977420560144111619e+02	4.238463771905659314e+02	4.145362267505519753e+02	4.169197964659834952e+02	4.185921473788313278e+02	4.283019172057822743e+02	4.308778480414496244e+02	4.443264484152684872e+02	4.337242458086691386e+02	4.483785216637506892e+02
2.770000000000000000e+02	5.739145568960294440e+03	5.882729521057683542e-01	4.696492268556994532e+00	2.297455552417310628e+03	0.000000000000000000e+00	2.129810013456252591e+02	1.957243362073562594e+02	2.182378994173394915e+02	2.211618904467945299e+02	2.273907797463914449e+02	2.240592885794297899e+02	2.226695049660426093e+02	2.321981871832936690e+02	2.477526566374463641e+02	2.446316954341813812e+02	6.211551951146813735e+03	1.227330314271955025e+01	2.082741280094516512e+01	2.776290276208655087e+03	0.000000000000000000e+00	2.594071673394792583e+02	2.530288347703447869e+02	2.674522830420031028e+02	2.701434452233972934e+02	2.754662232065290937e+02	2.753838109563815806e+02	2.748139191496879334e+02	2.852449269249801773e+02	2.943138283187232105e+02	2.957116810504240334e+02	6.683958333333333030e+03	2.395833333333333215e+01	3.695833333333333570e+01	3.255125000000000000e+03	0.000000000000000000e+00	3.058333333333333144e+02	3.103333333333333144e+02	3.166666666666666856e+02	3.191250000000000000e+02	3.235416666666666856e+02	3.267083333333333144e+02	3.269583333333333144e+02	3.382916666666666856e+02	3.408750000000000000e+02	3.467916666666666856e+02	7.156364715519852325e+03	3.564336352394711582e+01	5.308925386572150273e+01	3.733959723791344913e+03	0.000000000000000000e+00	3.522594993271873705e+02	3.676378318963218703e+02	3.658810502913302685e+02	3.681065547766027066e+02	3.716171101268042776e+02	3.780328557102850482e+02	3.791027475169786953e+02	3.913384064083531939e+02	3.874361716812767895e+02	3.978716522829093378e+02	7.628771097706371620e+03	4.732839371456089594e+01	6.922017439810967687e+01	4.212794447582689827e+03	0.000000000000000000e+00	3.986856653210413697e+02	4.249423304593103694e+02	4.150954339159939082e+02	4.170881095532054701e+02	4.196925535869419264e+02	4.293573780872368388e+02	4.312471617006240194e+02	4.443851461500397022e+02	4.339973433625536359e+02	4.489516378991519900e+02
2.780000000000000000e+02	5.734673427419834297e+03	-4.954388505855042979e-01	6.175457891453330461e+00	2.302805999208075264e+03	0.000000000000000000e+00	2.135150906598126994e+02	1.958947464970088106e+02	2.186691109297020148e+02	2.216928444637767370e+02	2.274588010949736372e+02	2.245665002983107854e+02	2.234446813553984157e+02	2.332222696744157133e+02	2.481055085867123751e+02	2.449027336294186625e+02	6.207170047043250634e+03	1.139811390804058178e+01	2.137939561239333131e+01	2.781632166270704147e+03	0.000000000000000000e+00	2.599033786632396641e+02	2.533015399151710767e+02	2.678553887981843218e+02	2.707630888985550541e+02	2.757085672141534474e+02	2.758040834824887497e+02	2.755556740110325222e+02	2.860694681705411995e+02	2.947610876266895161e+02	2.962430334813760169e+02	6.679666666666666970e+03	2.329166666666666785e+01	3.658333333333333570e+01	3.260458333333333485e+03	0.000000000000000000e+00	3.062916666666666856e+02	3.107083333333333144e+02	3.170416666666666856e+02	3.198333333333333144e+02	3.239583333333333144e+02	3.270416666666666856e+02	3.276666666666666856e+02	3.389166666666666856e+02	3.414166666666666856e+02	3.475833333333333144e+02	7.152163286290083306e+03	3.518521942529275748e+01	5.178727105427334010e+01	3.739284500395962823e+03	0.000000000000000000e+00	3.526799546700937071e+02	3.681151267514955521e+02	3.662279445351490494e+02	3.689035777681115746e+02	3.722080994525131814e+02	3.782792498508446215e+02	3.797776593223008490e+02	3.917638651627921718e+02	3.880722457066438551e+02	3.989236331852906119e+02	7.624659905913499642e+03	4.707877218391884355e+01	6.699120877521333739e+01	4.218110667458591706e+03	0.000000000000000000e+00	3.990682426735206718e+02	4.255219201696578466e+02	4.154142224036313564e+02	4.179738222028898917e+02	4.204578655716929916e+02	4.295168330350226142e+02	4.318886519779349555e+02	4.446110636589176579e+02	4.347278247466209677e+02	4.502639330372479662e+02
2.790000000000000000e+02	5.731997279170959700e+03	2.752447481831801213e-01	4.508602620278256978e+00	2.309480877023001995e+03	0.000000000000000000e+00	2.139310807846068769e+02	1.967170653392615236e+02	2.193688509133737057e+02	2.225796141170249314e+02	2.280131455230441020e+02	2.253041096716702612e+02	2.233545669096512256e+02	2.341108599313201353e+02	2.491549107239322893e+02	2.456543641227368653e+02	6.203540306252146365e+03	1.190845570742492399e+01	2.004596797680579812e+01	2.787636271844834482e+03	0.000000000000000000e+00	2.602988737256367813e+02	2.540251993362974190e+02	2.684969254566868813e+02	2.714773070585124515e+02	2.762149060948553938e+02	2.764020548358351448e+02	2.756772834548256128e+02	2.869095966323267248e+02	2.956399553619661447e+02	2.968480153947017470e+02	6.675083333333333030e+03	2.354166666666666785e+01	3.558333333333333570e+01	3.265791666666666515e+03	0.000000000000000000e+00	3.066666666666666856e+02	3.113333333333333144e+02	3.176250000000000000e+02	3.203750000000000000e+02	3.244166666666666856e+02	3.275000000000000000e+02	3.280000000000000000e+02	3.397083333333333144e+02	3.421250000000000000e+02	3.480416666666666856e+02	7.146626360414519695e+03	3.517487762590840816e+01	5.112069868986087329e+01	3.743947061488498548e+03	0.000000000000000000e+00	3.530344596076965900e+02	3.686414673303692098e+02	3.667530745433131187e+02	3.692726929414875485e+02	3.726184272384779774e+02	3.785979451641648552e+02	3.803227165451743872e+02	3.925070700343399039e+02	3.886100446380338553e+02	3.992353179386316242e+02	7.618169387495706360e+03	4.680808858515015913e+01	6.665806404638841798e+01	4.222102456310331036e+03	0.000000000000000000e+00	3.994022525487264943e+02	4.259496013274051052e+02	4.158811490866262943e+02	4.181703858829750970e+02	4.208201878102892692e+02	4.296958903283297104e+02	4.326454330903487744e+02	4.453058067353464935e+02	4.350950892760677107e+02	4.504289692105965059e+02
2.800000000000000000e+02	5.730468944336941604e+03	-1.511825309224828828e+00	5.365500115723310870e+00	2.316657109196588863e+03	0.000000000000000000e+00	2.145776278035901612e+02	1.969733231350718370e+02	2.203184509766188057e+02	2.232681141431780816e+02	2.289020474200268040e+02	2.255986710734074450e+02	2.239739116748702372e+02	2.348516524705694053e+02	2.502468868094673553e+02	2.465846927768530463e+02	6.200734472168471257e+03	1.063992067872091951e+01	2.030775005786165366e+01	2.793807721264961401e+03	0.000000000000000000e+00	2.608304805684617236e+02	2.544449949008692613e+02	2.692008921549760885e+02	2.720715570715890408e+02	2.769718570433467448e+02	2.767576688700370369e+02	2.761536225041018042e+02	2.876341595686180312e+02	2.963942767380669920e+02	2.976673463884265516e+02	6.671000000000000000e+03	2.279166666666666785e+01	3.525000000000000000e+01	3.270958333333333485e+03	0.000000000000000000e+00	3.070833333333333144e+02	3.119166666666666856e+02	3.180833333333333144e+02	3.208750000000000000e+02	3.250416666666666856e+02	3.279166666666666856e+02	3.283333333333333144e+02	3.404166666666666856e+02	3.425416666666666856e+02	3.487500000000000000e+02	7.141265527831528743e+03	3.494341265461241619e+01	5.019224994213834634e+01	3.748108945401705569e+03	0.000000000000000000e+00	3.533361860982049052e+02	3.693883384324640815e+02	3.669657745116905403e+02	3.696784429284109592e+02	3.731114762899866264e+02	3.790756644632963344e+02	3.805130441625648245e+02	3.931991737647153400e+02	3.886890565952663792e+02	3.998326536115734484e+02	7.611531055663058396e+03	4.709515864255816098e+01	6.513449988427669268e+01	4.225259557470078107e+03	0.000000000000000000e+00	3.995890388630764392e+02	4.268600101982615342e+02	4.158482156900478230e+02	4.184818858568219184e+02	4.211812859133065672e+02	4.302346622599259263e+02	4.326927549917963916e+02	4.459816808627639375e+02	4.348364465238660159e+02	4.509153072231469537e+02
2.810000000000000000e+02	5.729095579553546486e+03	9.918892182268379543e-02	4.481401441531584595e+00	2.323381704617063406e+03	0.000000000000000000e+00	2.150858905287925609e+02	1.979259935963781345e+02	2.204967731028174853e+02	2.238715293187960356e+02	2.291136247525961949e+02	2.259936662520945561e+02	2.245839989371604020e+02	2.365791169508637495e+02	2.509802811460023122e+02	2.470591226527591004e+02	6.198235289776773243e+03	1.071626112757800797e+01	1.967820072076579407e+01	2.799899185641864733e+03	0.000000000000000000e+00	2.612512785977296517e+02	2.552546634648557244e+02	2.694567198847420855e+02	2.727690979927313606e+02	2.773068123762981259e+02	2.771843331260473065e+02	2.767503328019135438e+02	2.888728918087651891e+02	2.970318072396677849e+02	2.981753946597128788e+02	6.667375000000000000e+03	2.133333333333333215e+01	3.487500000000000000e+01	3.276416666666666515e+03	0.000000000000000000e+00	3.074166666666666856e+02	3.125833333333333144e+02	3.184166666666666856e+02	3.216666666666666856e+02	3.255000000000000000e+02	3.283750000000000000e+02	3.289166666666666856e+02	3.411666666666666856e+02	3.430833333333333144e+02	3.492916666666666856e+02	7.136514710223226757e+03	3.195040553908865633e+01	5.007179927923420593e+01	3.752934147691468297e+03	0.000000000000000000e+00	3.535820547356037196e+02	3.699120032018108759e+02	3.673766134485912858e+02	3.705642353406020106e+02	3.736931876237018741e+02	3.795656668739526935e+02	3.810830005314198274e+02	3.934604415245681821e+02	3.891348594269988439e+02	4.004079386736204924e+02	7.605654420446453514e+03	4.256747774484398406e+01	6.526859855846841185e+01	4.229451628716269624e+03	0.000000000000000000e+00	3.997474428045408104e+02	4.272406730702884943e+02	4.163365602305158859e+02	4.194618040145373357e+02	4.218863752474038051e+02	4.307563337479054439e+02	4.332493343961729693e+02	4.457542163824696217e+02	4.351863855206643166e+02	4.515242106805742424e+02
2.820000000000000000e+02	5.726287255686560457e+03	-4.791567365722606553e-01	5.252367519784758798e+00	2.329390427224770519e+03	0.000000000000000000e+00	2.158201024297638639e+02	1.980921500964336985e+02	2.210578815871003826e+02	2.244722261780436838e+02	2.292241701101929152e+02	2.266265712174037219e+02	2.253206906530751894e+02	2.372434042302071475e+02	2.519428825366342437e+02	2.475300479205534430e+02	6.194560294509946289e+03	1.044792163171386967e+01	1.991785042655904903e+01	2.805299380279052002e+03	0.000000000000000000e+00	2.618475512148819462e+02	2.555877417148835207e+02	2.699039407935501913e+02	2.732361130890218419e+02	2.776745850550964292e+02	2.777299522753685324e+02	2.773686786598709091e+02	2.895592021151035738e+02	2.977631079349837933e+02	2.985983572936100927e+02	6.662833333333333030e+03	2.137500000000000000e+01	3.458333333333333570e+01	3.281208333333333485e+03	0.000000000000000000e+00	3.078750000000000000e+02	3.130833333333333144e+02	3.187500000000000000e+02	3.220000000000000000e+02	3.261250000000000000e+02	3.288333333333333144e+02	3.294166666666666856e+02	3.418750000000000000e+02	3.435833333333333144e+02	3.496666666666666856e+02	7.131106372156719772e+03	3.230207836828613210e+01	4.924881624010762238e+01	3.757117286387614968e+03	0.000000000000000000e+00	3.539024487851180538e+02	3.705789249517831081e+02	3.675960592064498087e+02	3.707638869109781581e+02	3.745754149449035708e+02	3.799367143912980964e+02	3.814646546734624621e+02	3.941907978848964262e+02	3.894035587316828355e+02	4.007349760397232785e+02	7.599379410980105604e+03	4.322915673657226421e+01	6.391429914688191616e+01	4.233026239441895996e+03	0.000000000000000000e+00	3.999298975702361076e+02	4.280745165702329587e+02	4.164421184128996174e+02	4.195277738219563162e+02	4.230258298898070848e+02	4.310400954492629353e+02	4.335126426802581818e+02	4.465065957697928525e+02	4.352237841300324135e+02	4.518032854127799283e+02
2.830000000000000000e+02	5.723350437278847494e+03	5.565785598897008413e-01	5.217607464519428362e+00	2.337202210206034124e+03	0.000000000000000000e+00	2.163407126924229260e+02	1.981479596260784888e+02	2.215354453062274729e+02	2.253409182772982149e+02	2.305816417141434158e+02	2.277814340119431904e+02	2.265823684432160690e+02	2.380026343238702111e+02	2.528005847971965636e+02	2.480686650654803316e+02	6.191404385306090262e+03	1.036162261327818435e+01	1.962963706559304455e+01	2.811767771769683804e+03	0.000000000000000000e+00	2.622745230128781486e+02	2.557614798130392444e+02	2.703718893197803936e+02	2.741496258053157931e+02	2.785616541904050791e+02	2.786407170059716236e+02	2.783120175549413489e+02	2.902304838286017343e+02	2.984002923985982534e+02	2.990551658660734802e+02	6.659458333333333030e+03	2.016666666666666785e+01	3.404166666666666430e+01	3.286333333333333485e+03	0.000000000000000000e+00	3.082083333333333144e+02	3.133750000000000000e+02	3.192083333333333144e+02	3.229583333333333144e+02	3.265416666666666856e+02	3.295000000000000000e+02	3.300416666666666856e+02	3.424583333333333144e+02	3.440000000000000000e+02	3.500416666666666856e+02	7.127512281360575798e+03	2.997171072005514958e+01	4.845369626774028404e+01	3.760898894896983165e+03	0.000000000000000000e+00	3.541421436537884802e+02	3.709885201869607272e+02	3.680447773468862351e+02	3.717670408613508357e+02	3.745216791429282921e+02	3.803592829940283764e+02	3.817713157783920224e+02	3.946861828380648944e+02	3.895997076014017466e+02	4.010281674672598911e+02	7.595566229387818566e+03	3.977675477344363486e+01	6.286572586881389668e+01	4.235464456460633301e+03	0.000000000000000000e+00	4.000759539742437028e+02	4.286020403739215112e+02	4.168812213604391559e+02	4.205757483893684139e+02	4.225016916191899554e+02	4.312185659880568096e+02	4.335009648901173023e+02	4.469140323427964177e+02	4.351994152028034364e+02	4.520146682678530397e+02
2.840000000000000000e+02	5.721143248034704811e+03	-9.525025899091339454e-01	5.095050696945875757e+00	2.344166722588926859e+03	0.000000000000000000e+00	2.168012331056568769e+02	1.987831027574863469e+02	2.219541027651191030e+02	2.257630739930876871e+02	2.311894229916828749e+02	2.287953018485217740e+02	2.275557473912159594e+02	2.394962487281073891e+02	2.534871803901596650e+02	2.481820294312837518e+02	6.188488290684019375e+03	9.169582038378766953e+00	1.946419201513960573e+01	2.817604194627796915e+03	0.000000000000000000e+00	2.627131165528284100e+02	2.563082180454098307e+02	2.707895513825595799e+02	2.745273703298771579e+02	2.790947114958414659e+02	2.794184842575942298e+02	2.790903736956079797e+02	2.913314576973870658e+02	2.989935901950798325e+02	2.992576813823085331e+02	6.655833333333333030e+03	1.929166666666666785e+01	3.383333333333333570e+01	3.291041666666666515e+03	0.000000000000000000e+00	3.086250000000000000e+02	3.138333333333333144e+02	3.196250000000000000e+02	3.232916666666666856e+02	3.270000000000000000e+02	3.300416666666666856e+02	3.306250000000000000e+02	3.431666666666666856e+02	3.445000000000000000e+02	3.503333333333333144e+02	7.123178375982646685e+03	2.941375129495456875e+01	4.820247465152706923e+01	3.764479138705536116e+03	0.000000000000000000e+00	3.545368834471715900e+02	3.713584486212567981e+02	3.684604486174404201e+02	3.720559630034562133e+02	3.749052885041585341e+02	3.806648490757391414e+02	3.821596263043920203e+02	3.950018756359463055e+02	3.900064098049201675e+02	4.014089852843580957e+02	7.590523418631961249e+03	3.953583592324247320e+01	6.257161596972079565e+01	4.237916610744406171e+03	0.000000000000000000e+00	4.004487668943431231e+02	4.288835639091802818e+02	4.172958972348808970e+02	4.208202593402456841e+02	4.228105770083171251e+02	4.312880314848115972e+02	4.336942526087840406e+02	4.468370846052259822e+02	4.355128196098403350e+02	4.524846372353828770e+02
2.850000000000000000e+02	5.718820000281182729e+03	-9.097784379359374896e-01	4.314255673391265589e+00	2.350208202121421436e+03	0.000000000000000000e+00	2.174438269054109583e+02	1.991436204485369785e+02	2.225457372233859985e+02	2.268143056913618807e+02	2.320295131466506291e+02	2.291175481860456102e+02	2.279667682268971021e+02	2.402604675180463687e+02	2.539482987828020839e+02	2.487962916863637588e+02	6.185597500140591364e+03	9.170110781032031255e+00	1.821962783669563279e+01	2.823229101060710491e+03	0.000000000000000000e+00	2.632844134527054507e+02	2.567593102242684608e+02	2.712728686116930135e+02	2.754279861790142832e+02	2.797439232399919433e+02	2.798504407596894339e+02	2.794208841134485510e+02	2.920052337590232128e+02	2.994533160580676849e+02	2.999398125098485366e+02	6.652375000000000000e+03	1.925000000000000000e+01	3.212500000000000000e+01	3.296250000000000000e+03	0.000000000000000000e+00	3.091250000000000000e+02	3.143750000000000000e+02	3.200000000000000000e+02	3.240416666666666856e+02	3.274583333333333144e+02	3.305833333333333144e+02	3.308750000000000000e+02	3.437500000000000000e+02	3.449583333333333144e+02	3.510833333333333144e+02	7.119152499859408636e+03	2.932988921896797052e+01	4.603037216330436365e+01	3.769270898939289509e+03	0.000000000000000000e+00	3.549655865472945493e+02	3.719906897757315392e+02	3.687271313883069865e+02	3.726553471543190881e+02	3.751727434266746855e+02	3.813162259069771949e+02	3.823291158865514490e+02	3.954947662409767872e+02	3.904633506085989438e+02	4.022268541568180922e+02	7.585929999718817271e+03	3.940977843793594104e+01	5.993574432660873441e+01	4.242291797878579018e+03	0.000000000000000000e+00	4.008061730945890417e+02	4.296063795514630215e+02	4.174542627766139731e+02	4.212690276419714905e+02	4.228871535200159997e+02	4.320491184806210185e+02	4.337832317731028979e+02	4.472395324819536313e+02	4.359683678838645164e+02	4.533703749803028700e+02
2.860000000000000000e+02	5.715862197044034474e+03	-8.492186576349070037e-02	4.400503838534202572e+00	2.354757422620638863e+03	0.000000000000000000e+00	2.185555693111222695e+02	1.992334066753467141e+02	2.228320900903158872e+02	2.269448873712914860e+02	2.320660584702602023e+02	2.299446883769252281e+02	2.284786128813476864e+02	2.403730696128025386e+02	2.542795599415669017e+02	2.497396051835011122e+02	6.182201931855350267e+03	9.478372400451588575e+00	1.780441858593376736e+01	2.827982877976986401e+03	0.000000000000000000e+00	2.641319513222277919e+02	2.569917033376733571e+02	2.717077117118246292e+02	2.757224436856457714e+02	2.799080292351300727e+02	2.805556775217959853e+02	2.800101397740072002e+02	2.923115348064012551e+02	2.998481133041167936e+02	3.006406359250838705e+02	6.648541666666666970e+03	1.904166666666666785e+01	3.120833333333333215e+01	3.301208333333333485e+03	0.000000000000000000e+00	3.097083333333333144e+02	3.147500000000000000e+02	3.205833333333333144e+02	3.245000000000000000e+02	3.277500000000000000e+02	3.311666666666666856e+02	3.315416666666666856e+02	3.442500000000000000e+02	3.454166666666666856e+02	3.515416666666666856e+02	7.114881401477983673e+03	2.860496093288174535e+01	4.461224808073289694e+01	3.774433788689680568e+03	0.000000000000000000e+00	3.552847153444388368e+02	3.725082966623266429e+02	3.694589549548419996e+02	3.732775563143542286e+02	3.755919707648699273e+02	3.817776558115373859e+02	3.830731935593261710e+02	3.961884651935987449e+02	3.909852200292165776e+02	4.024426974082495008e+02	7.581221136289299466e+03	3.816825519909682640e+01	5.801616282813246528e+01	4.247659244046028107e+03	0.000000000000000000e+00	4.008610973555443593e+02	4.302665933246532859e+02	4.183345765763507416e+02	4.220551126287085140e+02	4.234339415297397977e+02	4.323886449564081431e+02	4.346047204519857132e+02	4.481269303871974898e+02	4.365537733917664696e+02	4.533437281498322591e+02
2.870000000000000000e+02	5.714425067016527464e+03	1.997404022307449623e-01	4.064181781430789897e+00	2.361499371527067979e+03	0.000000000000000000e+00	2.196736049882016175e+02	2.002881806935877762e+02	2.233679018214397729e+02	2.272548748726896974e+02	2.324256293159122606e+02	2.305748218846803184e+02	2.290606607874555323e+02	2.413992440451053199e+02	2.552653748674200358e+02	2.502617092967491885e+02	6.179691700174930702e+03	9.495703534448706407e+00	1.703209089071539495e+01	2.833874685763534217e+03	0.000000000000000000e+00	2.649618024941008230e+02	2.579357570134605453e+02	2.722256175773865721e+02	2.760441041030114775e+02	2.803169813246227591e+02	2.811624109423401592e+02	2.804469970603944375e+02	2.930954553558859743e+02	3.005701874337100321e+02	3.011516879817079371e+02	6.644958333333333030e+03	1.879166666666666785e+01	3.000000000000000000e+01	3.306250000000000000e+03	0.000000000000000000e+00	3.102500000000000000e+02	3.155833333333333144e+02	3.210833333333333144e+02	3.248333333333333144e+02	3.282083333333333144e+02	3.317500000000000000e+02	3.318333333333333144e+02	3.447916666666666856e+02	3.458750000000000000e+02	3.520416666666666856e+02	7.110224966491735358e+03	2.808762979888462752e+01	4.296790910928460505e+01	3.778625314236465783e+03	0.000000000000000000e+00	3.555381975058991770e+02	3.732309096532060835e+02	3.699410490892800567e+02	3.736225625636551513e+02	3.760996853420438697e+02	3.823375890576598408e+02	3.832196696062721912e+02	3.964878779774473969e+02	3.911798125662899679e+02	4.029316453516254342e+02	7.575491599650138596e+03	3.738359293110259074e+01	5.593581821856921010e+01	4.251000628472931567e+03	0.000000000000000000e+00	4.008263950117983541e+02	4.308784859730788526e+02	4.187987648452268559e+02	4.224117917939769313e+02	4.239910373507543682e+02	4.329251781153196816e+02	4.346060058792111249e+02	4.481840892882280514e+02	4.364846251325799358e+02	4.538216240365841827e+02
2.880000000000000000e+02	5.711838704960888208e+03	-8.720235758772041379e-01	4.059511178832352130e+00	2.367403384244384142e+03	0.000000000000000000e+00	2.200505902062904511e+02	2.005096343137668669e+02	2.243312268151595106e+02	2.280727250895544103e+02	2.326407281479772564e+02	2.310617978276299880e+02	2.294108497318888169e+02	2.427660132265859261e+02	2.556018707676030886e+02	2.512818113435520218e+02	6.176356852480444104e+03	8.605654878728064006e+00	1.738392225608284036e+01	2.838868358788859041e+03	0.000000000000000000e+00	2.653794617698118827e+02	2.581714838235500906e+02	2.729572800742463983e+02	2.766405292114438907e+02	2.805703640739886282e+02	2.815933989138150082e+02	2.807470915326110799e+02	2.940705066132929346e+02	3.009259353838015159e+02	3.019742390051093821e+02	6.640875000000000000e+03	1.808333333333333215e+01	3.070833333333333215e+01	3.310333333333333485e+03	0.000000000000000000e+00	3.107083333333333144e+02	3.158333333333333144e+02	3.215833333333333144e+02	3.252083333333333144e+02	3.285000000000000000e+02	3.321250000000000000e+02	3.320833333333333144e+02	3.453750000000000000e+02	3.462500000000000000e+02	3.526666666666666856e+02	7.105393147519555896e+03	2.756101178793860029e+01	4.403274441058382394e+01	3.781798307877807929e+03	0.000000000000000000e+00	3.560372048968547460e+02	3.734951828431165382e+02	3.702093865924202305e+02	3.737761374552227380e+02	3.764296359260113718e+02	3.826566010861849918e+02	3.834195751340555489e+02	3.966794933867070654e+02	3.915740646161984841e+02	4.033590943282239891e+02	7.569911295039111792e+03	3.703869024254386488e+01	5.735715548783431217e+01	4.253263282422282828e+03	0.000000000000000000e+00	4.013660764603761777e+02	4.311570323528997619e+02	4.188354398515070898e+02	4.223439415771122185e+02	4.243592718520227436e+02	4.331882021723699836e+02	4.347558169347778403e+02	4.479839867734140739e+02	4.368981292323969114e+02	4.540515219897813495e+02
2.890000000000000000e+02	5.709692018914923210e+03	-2.847842025366347229e-01	2.460606719510831653e+00	2.372459307319122672e+03	0.000000000000000000e+00	2.203943979678199128e+02	2.011729470313946422e+02	2.248158042076162246e+02	2.288443781399253112e+02	2.329108400351148020e+02	2.315164568396913296e+02	2.298205058114854467e+02	2.435172735370374539e+02	2.560582294828762997e+02	2.520356422331793169e+02	6.173429342790795090e+03	8.857607898731682639e+00	1.639697002642208190e+01	2.843479653659561336e+03	0.000000000000000000e+00	2.656763656505765994e+02	2.586698068490306355e+02	2.734495687704747979e+02	2.772555224032960268e+02	2.808095866842240866e+02	2.820707284198456364e+02	2.811185862390760803e+02	2.946961367685187270e+02	3.013624480747714642e+02	3.026844877832563157e+02	6.637166666666666970e+03	1.800000000000000000e+01	3.033333333333333215e+01	3.314500000000000000e+03	0.000000000000000000e+00	3.109583333333333144e+02	3.161666666666666856e+02	3.220833333333333144e+02	3.256666666666666856e+02	3.287083333333333144e+02	3.326250000000000000e+02	3.324166666666666856e+02	3.458750000000000000e+02	3.466666666666666856e+02	3.533333333333333144e+02	7.100903990542538850e+03	2.714239210126831736e+01	4.426969664024458240e+01	3.785520346340438664e+03	0.000000000000000000e+00	3.562403010160900294e+02	3.736635264843027358e+02	3.707170978961918308e+02	3.740778109300373444e+02	3.766070799824425421e+02	3.831792715801543636e+02	3.837147470942572909e+02	3.970538632314812730e+02	3.919708852585619070e+02	4.039821788834103131e+02	7.564641314418410730e+03	3.628478420253663472e+01	5.820605994715583620e+01	4.256540692680877328e+03	0.000000000000000000e+00	4.015222686988466876e+02	4.311603863019387290e+02	4.193508624590504041e+02	4.224889551934080600e+02	4.245058266315518267e+02	4.337335431603086704e+02	4.350128275218479530e+02	4.482327264629625461e+02	4.372751038504570715e+02	4.546310244334873119e+02
2.900000000000000000e+02	5.707299081601129728e+03	-1.418091116064093882e+00	3.389801602880645248e+00	2.375890151888179389e+03	0.000000000000000000e+00	2.205503300677648895e+02	2.011630903457947852e+02	2.253105049601664405e+02	2.293277707599655173e+02	2.330123237160253211e+02	2.322860992173859245e+02	2.303627513072053716e+02	2.439071510684716770e+02	2.560651024116864392e+02	2.519617771995318947e+02	6.170420374133898804e+03	8.332621108634619134e+00	1.675740080144032262e+01	2.847070075944089695e+03	0.000000000000000000e+00	2.658376650338824447e+02	2.588107118395640214e+02	2.739885858134165915e+02	2.777055520466494158e+02	2.810478285246792893e+02	2.827263829420263050e+02	2.816397089869360570e+02	2.949952422009025099e+02	3.014700512058432196e+02	3.028767219330993044e+02	6.633541666666666970e+03	1.808333333333333215e+01	3.012500000000000000e+01	3.318250000000000000e+03	0.000000000000000000e+00	3.111250000000000000e+02	3.164583333333333144e+02	3.226666666666666856e+02	3.260833333333333144e+02	3.290833333333333144e+02	3.331666666666666856e+02	3.329166666666666856e+02	3.460833333333333144e+02	3.468750000000000000e+02	3.537916666666666856e+02	7.096662959199435136e+03	2.783404555803204516e+01	4.349259919855967382e+01	3.789429924055910305e+03	0.000000000000000000e+00	3.564123349661175553e+02	3.741059548271026074e+02	3.713447475199167798e+02	3.744611146200172129e+02	3.771188381419873394e+02	3.836069503913070662e+02	3.841936243463973142e+02	3.971714244657641188e+02	3.922799487941567804e+02	4.047066114002340669e+02	7.559784251732204211e+03	3.758475778273076173e+01	5.686019839711935475e+01	4.260609848111820611e+03	0.000000000000000000e+00	4.016996699322351105e+02	4.317535763208718436e+02	4.200228283731669308e+02	4.228388959067011115e+02	4.251543429506413077e+02	4.340472341159474468e+02	4.354705820261279996e+02	4.482595155981949802e+02	4.376848975883135608e+02	4.556215561338015050e+02
2.910000000000000000e+02	5.705668545237856961e+03	-2.000802891678926443e+00	2.472588106976605360e+00	2.383310075722904458e+03	0.000000000000000000e+00	2.213005984266955863e+02	2.022560475709520915e+02	2.253543822454552412e+02	2.304948347749983668e+02	2.337057564226273030e+02	2.328925249698640698e+02	2.310009831888798431e+02	2.442738352924443461e+02	2.565724577601120018e+02	2.529994517558690177e+02	6.167750939285595450e+03	8.270431887493870704e+00	1.565296072015496875e+01	2.853050871194785486e+03	0.000000000000000000e+00	2.664419658800144362e+02	2.596696904521427314e+02	2.741771911227276064e+02	2.784765840541658122e+02	2.815403782113136231e+02	2.832379291515986779e+02	2.822088249277732643e+02	2.954910843128888018e+02	3.019112288800560009e+02	3.036663925446011945e+02	6.629833333333333030e+03	1.854166666666666785e+01	2.883333333333333215e+01	3.322791666666666515e+03	0.000000000000000000e+00	3.115833333333333144e+02	3.170833333333333144e+02	3.230000000000000000e+02	3.264583333333333144e+02	3.293750000000000000e+02	3.335833333333333144e+02	3.334166666666666856e+02	3.467083333333333144e+02	3.472500000000000000e+02	3.543333333333333144e+02	7.091915727381070610e+03	2.881290144583946500e+01	4.201370594651169199e+01	3.792532462138547544e+03	0.000000000000000000e+00	3.567247007866521926e+02	3.744969762145238974e+02	3.718228088772723936e+02	3.744400826125008166e+02	3.772096217886863769e+02	3.839287375150679509e+02	3.846245084055601069e+02	3.979255823537778269e+02	3.925887711199439991e+02	4.050002741220654343e+02	7.553998121428809100e+03	3.908413622501225859e+01	5.519407855969005539e+01	4.262273257610428118e+03	0.000000000000000000e+00	4.018660682399710140e+02	4.319106190957145373e+02	4.206456177545447872e+02	4.224218318916682620e+02	4.250442435773726970e+02	4.342741416968025305e+02	4.358323501444535282e+02	4.491428313742222826e+02	4.379275422398879982e+02	4.556672149107976111e+02
2.920000000000000000e+02	5.702848316923388666e+03	-7.730512433381697690e-01	2.134551813233766637e+00	2.388951800219575944e+03	0.000000000000000000e+00	2.221019105950482526e+02	2.035250316255578014e+02	2.257757983297677526e+02	2.312170808296563393e+02	2.337017740795232044e+02	2.332638927171383898e+02	2.314570450311567811e+02	2.445160548276273289e+02	2.574151263224608215e+02	2.532416242334736012e+02	6.164924158461693878e+03	8.571807711664249041e+00	1.490060923995021724e+01	2.858184233443121229e+03	0.000000000000000000e+00	2.670717886308574975e+02	2.606166824794455579e+02	2.745753991648838905e+02	2.790460404148281555e+02	2.818092203730949450e+02	2.836527796919025377e+02	2.826660225155783905e+02	2.959038607471470073e+02	3.024992298278970679e+02	3.039749787834034578e+02	6.627000000000000000e+03	1.791666666666666785e+01	2.766666666666666785e+01	3.327416666666666515e+03	0.000000000000000000e+00	3.120416666666666856e+02	3.177083333333333144e+02	3.233750000000000000e+02	3.268750000000000000e+02	3.299166666666666856e+02	3.340416666666666856e+02	3.338750000000000000e+02	3.472916666666666856e+02	3.475833333333333144e+02	3.547083333333333144e+02	7.089075841538306122e+03	2.726152562166908666e+01	4.043272409338311491e+01	3.796649099890211801e+03	0.000000000000000000e+00	3.570115447024758737e+02	3.747999841872210709e+02	3.721746008351161095e+02	3.747039595851718445e+02	3.780241129602384262e+02	3.844305536414308335e+02	3.850839774844216095e+02	3.986794725861863640e+02	3.926674368387695608e+02	4.054416878832631710e+02	7.551151683076611334e+03	3.660638457667150192e+01	5.319878152009957262e+01	4.265881533113757541e+03	0.000000000000000000e+00	4.019814227382851186e+02	4.318916350411088274e+02	4.209742016702322189e+02	4.225329191703436891e+02	4.261315592538101669e+02	4.348194406161949814e+02	4.362929549688432189e+02	4.500672785057060423e+02	4.377515403442058073e+02	4.561750424331930276e+02
2.930000000000000000e+02	5.700546665928428411e+03	-2.612852341261593381e-01	6.237403395983420751e-01	2.394677752826692085e+03	0.000000000000000000e+00	2.221865964074937665e+02	2.044186479079872356e+02	2.265172883889338777e+02	2.316014948893229075e+02	2.337098111416697179e+02	2.339846726156257546e+02	2.322268271325654325e+02	2.449505612563647219e+02	2.581803768895451867e+02	2.536799858102417033e+02	6.162419166297547235e+03	8.202690716270254256e+00	1.406187016979917104e+01	2.863109709746679073e+03	0.000000000000000000e+00	2.672182982037468832e+02	2.613759906206602750e+02	2.752169775278002817e+02	2.793215807779947681e+02	2.818757389041682018e+02	2.841381696411462485e+02	2.833842468996160733e+02	2.963294472948490466e+02	3.032568551114392790e+02	3.043816595717875089e+02	6.624291666666666970e+03	1.666666666666666785e+01	2.750000000000000000e+01	3.331541666666666515e+03	0.000000000000000000e+00	3.122500000000000000e+02	3.183333333333333144e+02	3.239166666666666856e+02	3.270416666666666856e+02	3.300416666666666856e+02	3.342916666666666856e+02	3.345416666666666856e+02	3.477083333333333144e+02	3.483333333333333144e+02	3.550833333333333144e+02	7.086164167035786704e+03	2.513064261706308145e+01	4.093812983020082896e+01	3.799973623586653957e+03	0.000000000000000000e+00	3.572817017962531168e+02	3.752906760460063538e+02	3.726163558055330896e+02	3.747617525553386031e+02	3.782075944291651695e+02	3.844451636921871227e+02	3.856990864337172980e+02	3.990872193718175822e+02	3.934098115552273498e+02	4.057850070948791199e+02	7.548036667404905529e+03	3.359461856745949149e+01	5.437625966040165792e+01	4.268405580506640945e+03	0.000000000000000000e+00	4.023134035925062335e+02	4.322480187586793932e+02	4.213160449443994935e+02	4.224818384440104637e+02	4.263735221916636533e+02	4.345986607177076166e+02	4.368565062007679671e+02	4.504661054103019069e+02	4.384862897771214421e+02	4.564866808564249254e+02
2.940000000000000000e+02	5.699168509251476280e+03	-1.575824301891952217e+00	1.452090881029089786e+00	2.399003758206577913e+03	0.000000000000000000e+00	2.225075935978812822e+02	2.047569294095135888e+02	2.274990310126043198e+02	2.325000000000000000e+02	2.337715913619356343e+02	2.340379699408469207e+02	2.323777218514048286e+02	2.455387605169026131e+02	2.585358974723701522e+02	2.539054256666615856e+02	6.160146754625738140e+03	7.670421182387357817e+00	1.424687877384787882e+01	2.866960212436622442e+03	0.000000000000000000e+00	2.675454634656073267e+02	2.616909647047567660e+02	2.758745155063021457e+02	2.800000000000000000e+02	2.820107956809678171e+02	2.842898183037568174e+02	2.835638609257024427e+02	2.969152135917846635e+02	3.036012820695183905e+02	3.046818794999974216e+02	6.621125000000000000e+03	1.691666666666666785e+01	2.704166666666666785e+01	3.334916666666666515e+03	0.000000000000000000e+00	3.125833333333333144e+02	3.186250000000000000e+02	3.242500000000000000e+02	3.275000000000000000e+02	3.302500000000000000e+02	3.345416666666666856e+02	3.347500000000000000e+02	3.482916666666666856e+02	3.486666666666666856e+02	3.554583333333333144e+02	7.082103245374261860e+03	2.616291215094597788e+01	3.983645455948546044e+01	3.802873120896710589e+03	0.000000000000000000e+00	3.576212032010593020e+02	3.755590352952432340e+02	3.726254844936978543e+02	3.750000000000000000e+02	3.784892043190321829e+02	3.847935150295765538e+02	3.859361390742975573e+02	3.996681197415487077e+02	3.937320512638149808e+02	4.062347871666692072e+02	7.543081490748523720e+03	3.540915763522528437e+01	5.263124245230424947e+01	4.270829575126755117e+03	0.000000000000000000e+00	4.026590730687853465e+02	4.324930705904864112e+02	4.210009689873957086e+02	4.225000000000000000e+02	4.267284086380643657e+02	4.350453633924864789e+02	4.371222781485951714e+02	4.510445728164307866e+02	4.387974358609632191e+02	4.570112410000050431e+02
2.950000000000000000e+02	5.696268758671309115e+03	-1.930535484896395815e+00	8.181333429047370487e-01	2.404664455693926811e+03	0.000000000000000000e+00	2.231103027212200232e+02	2.051148700615809730e+02	2.280997518604695244e+02	2.331379736234735560e+02	2.343271763831947396e+02	2.348893174403227704e+02	2.326556119771852877e+02	2.467920838450164069e+02	2.589946424658208457e+02	2.541636393546085628e+02	6.156884379335654558e+03	7.680565590885136018e+00	1.347156667145236852e+01	2.871873894513630148e+03	0.000000000000000000e+00	2.679718180272766404e+02	2.619741016974571153e+02	2.764457092635681192e+02	2.805064868117367496e+02	2.824760881915973982e+02	2.849654920534946996e+02	2.839736393219259867e+02	2.977710419225081750e+02	3.040389878995770800e+02	3.050609863439709670e+02	6.617500000000000000e+03	1.729166666666666785e+01	2.612500000000000000e+01	3.339083333333333485e+03	0.000000000000000000e+00	3.128333333333333144e+02	3.188333333333333144e+02	3.247916666666666856e+02	3.278750000000000000e+02	3.306250000000000000e+02	3.350416666666666856e+02	3.352916666666666856e+02	3.487500000000000000e+02	3.490833333333333144e+02	3.559583333333333144e+02	7.078115620664345442e+03	2.690276774244819791e+01	3.877843332854763503e+01	3.806292772153036822e+03	0.000000000000000000e+00	3.576948486393899884e+02	3.756925649692095135e+02	3.731376240697652520e+02	3.752435131882632504e+02	3.787739118084026018e+02	3.851178412798386717e+02	3.866096940114073846e+02	3.997289580774918250e+02	3.941276787670895487e+02	4.068556803226956617e+02	7.538731241328690885e+03	3.651386881822973152e+01	5.143186665709526295e+01	4.273502210972739704e+03	0.000000000000000000e+00	4.025563639454466056e+02	4.325517966050856558e+02	4.214835814728638752e+02	4.226120263765264440e+02	4.269228236168052604e+02	4.351940158930106008e+02	4.379277213561480835e+02	4.507079161549835931e+02	4.391720242008457831e+02	4.577530273120580659e+02
2.960000000000000000e+02	5.694407099744778861e+03	-2.876054824152220135e+00	4.572629806862948953e-02	2.409739614091322437e+03	0.000000000000000000e+00	2.235997475103625902e+02	2.056969737373738099e+02	2.285680447681278906e+02	2.335235823111473792e+02	2.349662116557454112e+02	2.352453242985645261e+02	2.331777076562829620e+02	2.470915495069062331e+02	2.594065349676766346e+02	2.551195285077051835e+02	6.154391049872389885e+03	6.999472587923889932e+00	1.298119648236764867e+01	2.876286473712328188e+03	0.000000000000000000e+00	2.683623737551812951e+02	2.625151535353535337e+02	2.768048557173972881e+02	2.809284578222403184e+02	2.830039391612060626e+02	2.853726621492822346e+02	2.843180204948081382e+02	2.980666080867864594e+02	3.044324341505049460e+02	3.058097642538526202e+02	6.614375000000000000e+03	1.687500000000000000e+01	2.591666666666666785e+01	3.342833333333333485e+03	0.000000000000000000e+00	3.131250000000000000e+02	3.193333333333333144e+02	3.250416666666666856e+02	3.283333333333333144e+02	3.310416666666666856e+02	3.355000000000000000e+02	3.354583333333333144e+02	3.490416666666666856e+02	3.494583333333333144e+02	3.565000000000000000e+02	7.074358950127610115e+03	2.675052741207611007e+01	3.885213685096568526e+01	3.809380192954338781e+03	0.000000000000000000e+00	3.578876262448187049e+02	3.761515131313130951e+02	3.732784776159360831e+02	3.757382088444263104e+02	3.790793941721273086e+02	3.856273378507177654e+02	3.865986461718584906e+02	4.000167252465469119e+02	3.944842325161616827e+02	4.071902357461473798e+02	7.534342900255221139e+03	3.662605482415222014e+01	5.178760703526470621e+01	4.275927052575344533e+03	0.000000000000000000e+00	4.026502524896374098e+02	4.329696929292928189e+02	4.215152885652054806e+02	4.231430843555192496e+02	4.271171216775879884e+02	4.357546757014354739e+02	4.377389590103836667e+02	4.509917838264271381e+02	4.395101316989899942e+02	4.578804714922948165e+02
2.970000000000000000e+02	5.693055375446351718e+03	-2.150919313148783374e+00	-2.476774895158584400e-01	2.414128101178613178e+03	0.000000000000000000e+00	2.243945510292291488e+02	2.060399865715564260e+02	2.290996786554311200e+02	2.339237396366122539e+02	2.353734474417642843e+02	2.362627791759310014e+02	2.334914637700840103e+02	2.474063569440749006e+02	2.597192081611076446e+02	2.552226481693255664e+02	6.152256854389842374e+03	7.216207010092274388e+00	1.245949458857540471e+01	2.880459883922639619e+03	0.000000000000000000e+00	2.689889421812812316e+02	2.628741599524448702e+02	2.772373393277155742e+02	2.812952031516394413e+02	2.834575570542154992e+02	2.861522229212988577e+02	2.847457318850420052e+02	2.983906784720374503e+02	3.047762707472204511e+02	3.059446574179960976e+02	6.611458333333333030e+03	1.658333333333333215e+01	2.516666666666666785e+01	3.346791666666666515e+03	0.000000000000000000e+00	3.135833333333333144e+02	3.197083333333333144e+02	3.253750000000000000e+02	3.286666666666666856e+02	3.315416666666666856e+02	3.360416666666666856e+02	3.360000000000000000e+02	3.493750000000000000e+02	3.498333333333333144e+02	3.566666666666666856e+02	7.070659812276823686e+03	2.595045965657438813e+01	3.787383874475793277e+01	3.813123449410693411e+03	0.000000000000000000e+00	3.581777244853853972e+02	3.765425067142217586e+02	3.735126606722844258e+02	3.760381301816939299e+02	3.796257762791178720e+02	3.859311104120345135e+02	3.872542681149579948e+02	4.003593215279625497e+02	3.948903959194461777e+02	4.073886759153372736e+02	7.529861291220314342e+03	3.531758597981544767e+01	5.058101082284919414e+01	4.279455232154719852e+03	0.000000000000000000e+00	4.027721156374374800e+02	4.333766800951102027e+02	4.216503213445688516e+02	4.234095936967211173e+02	4.277098858915691153e+02	4.358205541574023982e+02	4.385085362299159897e+02	4.513436430559250994e+02	4.399474585055589841e+02	4.581106851640078048e+02
2.980000000000000000e+02	5.692455060219873303e+03	-2.661979739552865709e+00	5.872556441236547187e-01	2.419133799196041309e+03	0.000000000000000000e+00	2.245794229235347075e+02	2.062487798991692500e+02	2.299098671389480444e+02	2.343286386140630952e+02	2.359995382453535910e+02	2.368941099465833133e+02	2.339564671722818048e+02	2.480543144324275886e+02	2.601614657208266408e+02	2.555470376352631376e+02	6.150602530109936197e+03	6.689843463556901071e+00	1.264779448872849343e+01	2.884816899598020427e+03	0.000000000000000000e+00	2.693105447951007250e+02	2.631660566162512964e+02	2.779132669028073792e+02	2.816643193070315192e+02	2.839372691226768097e+02	2.866970549732916425e+02	2.851240669194742168e+02	2.988396572162137659e+02	3.051432328604133204e+02	3.062943521509649258e+02	6.608750000000000000e+03	1.604166666666666785e+01	2.470833333333333215e+01	3.350500000000000000e+03	0.000000000000000000e+00	3.140416666666666856e+02	3.200833333333333144e+02	3.259166666666666856e+02	3.290000000000000000e+02	3.318750000000000000e+02	3.365000000000000000e+02	3.362916666666666856e+02	3.496250000000000000e+02	3.501250000000000000e+02	3.570416666666666856e+02	7.066897469890063803e+03	2.539348986977643463e+01	3.676887217793817086e+01	3.816183100401979573e+03	0.000000000000000000e+00	3.587727885382326463e+02	3.770006100504153324e+02	3.739200664305259920e+02	3.763356806929684808e+02	3.798127308773231903e+02	3.863029450267083575e+02	3.874592664138591545e+02	4.004103427837862341e+02	3.951067671395866796e+02	4.077889811823684454e+02	7.525044939780126697e+03	3.474531307288620496e+01	4.882941102254301313e+01	4.281866200803959146e+03	0.000000000000000000e+00	4.035039104097986637e+02	4.339178867674974072e+02	4.219234661943853553e+02	4.236713613859369048e+02	4.277504617546463805e+02	4.361058900534167151e+02	4.386268661610515665e+02	4.511956855675724114e+02	4.400885342791733592e+02	4.585362956980702620e+02
2.990000000000000000e+02	5.692648815263735742e+03	-2.000000000000000000e+00	1.612033697202974736e-01	2.423426162700311579e+03	0.000000000000000000e+00	2.249351580364958068e+02	2.067576009865567528e+02	2.305120764795893251e+02	2.345051008698431474e+02	2.361835030691445922e+02	2.374928813266776046e+02	2.342713443088946974e+02	2.484738803835164731e+02	2.606207560941046495e+02	2.559978070412727789e+02	6.149428574298533931e+03	6.500000000000000000e+00	1.247643501819348266e+01	2.888713081350155790e+03	0.000000000000000000e+00	2.697384123515812462e+02	2.636288004932783906e+02	2.783810382397946910e+02	2.818983837682549165e+02	2.841542515345723245e+02	2.872464406633388307e+02	2.854481721544473203e+02	2.991952735250915794e+02	3.055187113803856960e+02	3.066655701873030466e+02	6.606208333333333030e+03	1.500000000000000000e+01	2.479166666666666785e+01	3.354000000000000000e+03	0.000000000000000000e+00	3.145416666666666856e+02	3.205000000000000000e+02	3.262500000000000000e+02	3.292916666666666856e+02	3.321250000000000000e+02	3.370000000000000000e+02	3.366250000000000000e+02	3.499166666666666856e+02	3.504166666666666856e+02	3.573333333333333144e+02	7.062988092368132129e+03	2.350000000000000000e+01	3.710689831513985126e+01	3.819286918649844210e+03	0.000000000000000000e+00	3.593449209817521250e+02	3.773711995067216094e+02	3.741189617602053090e+02	3.766849495650784547e+02	3.800957484654276755e+02	3.867535593366611693e+02	3.878018278455526797e+02	4.006380598082417919e+02	3.953146219529476753e+02	4.080010964793635821e+02	7.519767851402930319e+03	3.200000000000000000e+01	4.942212996361303823e+01	4.284573837299688421e+03	0.000000000000000000e+00	4.041481752968375645e+02	4.342423990134432188e+02	4.219879235204106749e+02	4.240782324634902238e+02	4.280664969308554078e+02	4.365071186733223954e+02	4.389786556911053026e+02	4.513594529498168981e+02	4.402125772392287217e+02	4.586688596253938499e+02
3.000000000000000000e+02	5.690682163570480043e+03	-2.459434832430032358e+00	1.351017208269936987e+00	2.429834938919951583e+03	0.000000000000000000e+00	2.257606215470621578e+02	2.070189576236988955e+02	2.308629098265570292e+02	2.350860970728628274e+02	2.366443135403568192e+02	2.382639278479117024e+02	2.342830746522575396e+02	2.491860443783053256e+02	2.617554201397485372e+02	2.572114424483943367e+02	6.146778581785240021e+03	6.603615917118316858e+00	1.234217527080163457e+01	2.893979969459976019e+03	0.000000000000000000e+00	2.703803107735310505e+02	2.638844788118494193e+02	2.788272882466118290e+02	2.823555485364313995e+02	2.845513234368450526e+02	2.877777972572891940e+02	2.855582039927954270e+02	2.998013555224860056e+02	3.063568767365409258e+02	3.076057212241971683e+02	6.602875000000000000e+03	1.566666666666666607e+01	2.333333333333333215e+01	3.358125000000000000e+03	0.000000000000000000e+00	3.150000000000000000e+02	3.207500000000000000e+02	3.267916666666666856e+02	3.296250000000000000e+02	3.324583333333333144e+02	3.372916666666666856e+02	3.368333333333333144e+02	3.504166666666666856e+02	3.509583333333333144e+02	3.580000000000000000e+02	7.058971418214759979e+03	2.472971741621501707e+01	3.432449139586503151e+01	3.822270030540023981e+03	0.000000000000000000e+00	3.596196892264689495e+02	3.776155211881505807e+02	3.747560450867215422e+02	3.768944514635686005e+02	3.803653432298215762e+02	3.868055360760441772e+02	3.881084626738712018e+02	4.010319778108473656e+02	3.955597899301257030e+02	4.083942787758028317e+02	7.515067836429519957e+03	3.379276816576336273e+01	4.531564945839672731e+01	4.286415061080047963e+03	0.000000000000000000e+00	4.042393784529378422e+02	4.344810423763011045e+02	4.227204235067763420e+02	4.241639029271372010e+02	4.282723531263097811e+02	4.363194054854216688e+02	4.393835920144090892e+02	4.516472889550280456e+02	4.401612465269180916e+02	4.587885575516056633e+02
3.010000000000000000e+02	5.688874002219109570e+03	-2.818810261609316470e+00	1.444608417266639577e+00	2.434051738006583037e+03	0.000000000000000000e+00	2.258103642079492772e+02	2.070630813525058898e+02	2.309735352859007662e+02	2.355787692505757889e+02	2.366274589591689619e+02	2.392456043968383312e+02	2.348581871762525566e+02	2.496706480739508152e+02	2.627305034046506762e+02	2.578651111369883893e+02	6.144312001109554330e+03	6.382261535862008728e+00	1.232647087529998586e+01	2.897755035669958033e+03	0.000000000000000000e+00	2.704676821039746528e+02	2.639898740095862877e+02	2.790492676429503831e+02	2.827477179586212515e+02	2.848137294795844809e+02	2.885186355317525226e+02	2.860540935881262499e+02	3.002519907036420364e+02	3.069694183689919669e+02	3.080783889018275659e+02	6.599750000000000000e+03	1.558333333333333393e+01	2.320833333333333215e+01	3.361458333333333485e+03	0.000000000000000000e+00	3.151250000000000000e+02	3.209166666666666856e+02	3.271250000000000000e+02	3.299166666666666856e+02	3.330000000000000000e+02	3.377916666666666856e+02	3.372500000000000000e+02	3.508333333333333144e+02	3.512083333333333144e+02	3.582916666666666856e+02	7.055187998890445670e+03	2.478440513080465735e+01	3.409019579136668199e+01	3.825161630996708936e+03	0.000000000000000000e+00	3.597823178960253472e+02	3.778434593237470835e+02	3.752007323570496169e+02	3.770856153747121198e+02	3.811862705204155191e+02	3.870646978015808486e+02	3.884459064118737501e+02	4.014146759630245924e+02	3.954472482976746619e+02	4.085049444315058054e+02	7.510625997780890430e+03	3.398547692827598610e+01	4.497205824940002117e+01	4.288864928660083933e+03	0.000000000000000000e+00	4.044396357920506944e+02	4.347702519808274815e+02	4.232764647140992338e+02	4.242545640827576108e+02	4.293725410408310381e+02	4.363377289364950684e+02	4.396418128237474434e+02	4.519960185927158136e+02	4.396861632620159526e+02	4.587182221963449820e+02
3.020000000000000000e+02	5.687547960965956008e+03	-1.987454409413304646e+00	-5.159520326096931342e-01	2.438529627437931595e+03	0.000000000000000000e+00	2.259666495869838059e+02	2.075196454238575257e+02	2.312937590415020566e+02	2.364539120076402696e+02	2.371100094605201036e+02	2.396860547836180899e+02	2.350134852745002831e+02	2.496569780031946095e+02	2.635571994143148800e+02	2.582772739173859691e+02	6.142378147149644064e+03	6.485439461960014640e+00	1.124202398369515343e+01	2.901681480385632312e+03	0.000000000000000000e+00	2.706916581268252457e+02	2.644264893785954200e+02	2.794177128540843569e+02	2.834769560038201348e+02	2.852633380635933804e+02	2.888638607251423878e+02	2.861525759705834844e+02	3.003701556682639762e+02	3.075910997071574684e+02	3.084303036253596701e+02	6.597208333333333030e+03	1.495833333333333393e+01	2.300000000000000000e+01	3.364833333333333485e+03	0.000000000000000000e+00	3.154166666666666856e+02	3.213333333333333144e+02	3.275416666666666856e+02	3.305000000000000000e+02	3.334166666666666856e+02	3.380416666666666856e+02	3.372916666666666856e+02	3.510833333333333144e+02	3.516250000000000000e+02	3.585833333333333144e+02	7.052038519517021996e+03	2.343122720470665143e+01	3.475797601630484479e+01	3.827985186281034657e+03	0.000000000000000000e+00	3.601416752065081255e+02	3.782401772880712087e+02	3.756656204792490144e+02	3.775230439961798652e+02	3.815699952697399908e+02	3.872194726081909835e+02	3.884307573627498869e+02	4.017965109984026526e+02	3.956589002928425316e+02	4.087363630413069586e+02	7.506868705700710052e+03	3.190412107607997427e+01	4.651595203260968958e+01	4.291137039228735375e+03	0.000000000000000000e+00	4.048666837463495654e+02	4.351470212428091031e+02	4.237895742918312862e+02	4.245460879923597304e+02	4.297233238728132392e+02	4.363972785497152813e+02	4.395698480588330881e+02	4.525096886634720477e+02	4.396928005856851200e+02	4.588893927492806597e+02
3.030000000000000000e+02	5.685660755788748247e+03	-1.757911495862529705e+00	-1.196826730376645997e+00	2.442180728241763973e+03	0.000000000000000000e+00	2.263056991742546131e+02	2.080749926610893397e+02	2.312819569321874837e+02	2.370301159482862658e+02	2.374526336463941334e+02	2.398541159397406659e+02	2.350721928924954796e+02	2.503883538202892396e+02	2.638175596688877249e+02	2.588809971290571639e+02	6.140038711227707608e+03	6.308544252068735148e+00	1.117241996814501093e+01	2.904923697454215471e+03	0.000000000000000000e+00	2.709653495871273208e+02	2.648499963305446840e+02	2.795159784660937135e+02	2.838900579741431329e+02	2.855804834898636955e+02	2.890520579698703045e+02	2.863069297795810826e+02	3.008608435768112486e+02	3.079296131677771768e+02	3.089613318978618963e+02	6.594416666666666970e+03	1.437500000000000000e+01	2.354166666666666785e+01	3.367666666666666515e+03	0.000000000000000000e+00	3.156250000000000000e+02	3.216250000000000000e+02	3.277500000000000000e+02	3.307500000000000000e+02	3.337083333333333144e+02	3.382500000000000000e+02	3.375416666666666856e+02	3.513333333333333144e+02	3.520416666666666856e+02	3.590416666666666856e+02	7.048794622105626331e+03	2.244145574793126485e+01	3.591091336518832122e+01	3.830409635879117559e+03	0.000000000000000000e+00	3.602846504128726792e+02	3.784000036694553160e+02	3.759840215339062865e+02	3.776099420258568671e+02	3.818361831768029333e+02	3.874479420301296955e+02	3.887764035537522886e+02	4.018058230898553802e+02	3.961537201655561944e+02	4.091220014354714749e+02	7.503172577544585693e+03	3.050791149586252970e+01	4.828016006370998525e+01	4.293152605091569058e+03	0.000000000000000000e+00	4.049443008257453585e+02	4.351750073389106319e+02	4.242180430678125163e+02	4.244698840517137342e+02	4.299640330202724954e+02	4.366458840602593341e+02	4.400111404408378917e+02	4.522783128463773892e+02	4.402657736644456463e+02	4.592023362042762074e+02
3.040000000000000000e+02	5.683780106687634543e+03	-3.129343855223682525e+00	-6.318198847035709775e-01	2.446618843180740441e+03	0.000000000000000000e+00	2.265356159779316272e+02	2.088084219858503161e+02	2.325126713510771879e+02	2.378220760169832033e+02	2.376732805073977204e+02	2.402571037343327021e+02	2.351630508881669357e+02	2.504060747274338325e+02	2.641402173346612585e+02	2.594133708563759342e+02	6.137785886677151211e+03	5.664494739054825700e+00	1.107992339098154844e+01	2.908788588257037190e+03	0.000000000000000000e+00	2.712261413222991564e+02	2.654042109929251865e+02	2.803605023422052227e+02	2.845152046751582589e+02	2.857741402536988744e+02	2.893785518671663795e+02	2.865398587774167822e+02	3.010155373637169305e+02	3.081742753339972865e+02	3.094566854281879955e+02	6.591791666666666970e+03	1.445833333333333393e+01	2.279166666666666785e+01	3.370958333333333485e+03	0.000000000000000000e+00	3.159166666666666856e+02	3.220000000000000000e+02	3.282083333333333144e+02	3.312083333333333144e+02	3.338750000000000000e+02	3.385000000000000000e+02	3.379166666666666856e+02	3.516250000000000000e+02	3.522083333333333144e+02	3.595000000000000000e+02	7.045797446656182728e+03	2.325217192761184037e+01	3.450340994235178727e+01	3.833128078409629779e+03	0.000000000000000000e+00	3.606071920110342148e+02	3.785957890070748135e+02	3.760561643244614061e+02	3.779014619915083699e+02	3.819758597463011256e+02	3.876214481328336205e+02	3.892934745559165890e+02	4.022344626362830695e+02	3.962423913326693423e+02	4.095433145718120045e+02	7.499803226645699397e+03	3.204601052189035215e+01	4.621515321803690313e+01	4.295297823485926529e+03	0.000000000000000000e+00	4.052977173554017440e+02	4.351915780141496839e+02	4.239039953155894409e+02	4.245945906496834255e+02	4.300767194926022512e+02	4.367428962656672979e+02	4.406702824451664355e+02	4.528439252725661390e+02	4.402764493320053703e+02	4.595866291436240658e+02
3.050000000000000000e+02	5.682556153169720346e+03	-1.732565133610927788e+00	-1.112768486740943530e+00	2.451390580700207465e+03	0.000000000000000000e+00	2.271285014692452933e+02	2.092998097821007946e+02	2.325296735615393118e+02	2.381997848098098416e+02	2.379687280239124902e+02	2.407478741727167062e+02	2.356386783374595950e+02	2.508371837917679841e+02	2.645757902130097818e+02	2.604115521318423134e+02	6.136069743251526234e+03	6.154550766527869143e+00	1.038111575662952824e+01	2.912945290350103733e+03	0.000000000000000000e+00	2.717517507346226466e+02	2.657957382243837401e+02	2.805565034474362847e+02	2.849123924049049492e+02	2.861093640119562451e+02	2.897489370863583531e+02	2.869443391687298117e+02	3.013352585625506777e+02	3.085378951065048909e+02	3.102266093992544711e+02	6.589583333333333030e+03	1.404166666666666607e+01	2.187500000000000000e+01	3.374500000000000000e+03	0.000000000000000000e+00	3.163750000000000000e+02	3.222916666666666856e+02	3.285833333333333144e+02	3.316250000000000000e+02	3.342500000000000000e+02	3.387500000000000000e+02	3.382500000000000000e+02	3.518333333333333144e+02	3.525000000000000000e+02	3.600416666666666856e+02	7.043096923415139827e+03	2.192878256680546301e+01	3.336888424337047354e+01	3.836054709649896267e+03	0.000000000000000000e+00	3.609982492653773534e+02	3.787875951089496311e+02	3.766101632192303441e+02	3.783376075950950508e+02	3.823906359880437549e+02	3.877510629136416469e+02	3.895556608312701883e+02	4.023314081041159511e+02	3.964621048934951091e+02	4.098567239340789001e+02	7.496610513496945714e+03	2.981589846694426171e+01	4.486276848674094708e+01	4.297609419299792535e+03	0.000000000000000000e+00	4.056214985307547067e+02	4.352835235512325767e+02	4.246369931051273170e+02	4.250502151901901584e+02	4.305312719760875098e+02	4.367521258272832938e+02	4.408613216625403766e+02	4.528294828748986447e+02	4.404242097869902182e+02	4.596717812014910578e+02
3.060000000000000000e+02	5.680321577539316422e+03	-2.322119836631410195e+00	-1.136645828845960438e+00	2.455442297913852599e+03	0.000000000000000000e+00	2.277374033118431953e+02	2.095101602522765347e+02	2.325053773657556349e+02	2.388066525979456003e+02	2.383490769675090633e+02	2.411174946161786465e+02	2.359319546014548337e+02	2.514318812347801781e+02	2.648215252795394576e+02	2.611504487512231663e+02	6.133410788769658211e+03	5.609773415017627940e+00	1.049417708557701978e+01	2.916637815623593269e+03	0.000000000000000000e+00	2.722228683225882833e+02	2.661092467928049246e+02	2.806901886828778174e+02	2.854033262989727859e+02	2.864245384837545316e+02	2.901004139747560089e+02	2.872576439673940740e+02	3.017784406173900607e+02	3.087857626397697572e+02	3.108252243756115831e+02	6.586500000000000000e+03	1.354166666666666607e+01	2.212500000000000000e+01	3.377833333333333485e+03	0.000000000000000000e+00	3.167083333333333144e+02	3.227083333333333144e+02	3.288750000000000000e+02	3.320000000000000000e+02	3.345000000000000000e+02	3.390833333333333144e+02	3.385833333333333144e+02	3.521250000000000000e+02	3.527500000000000000e+02	3.605000000000000000e+02	7.039589211230341789e+03	2.147355991831570421e+01	3.375582291442297844e+01	3.839028851043073701e+03	0.000000000000000000e+00	3.611937983440783455e+02	3.793074198738617042e+02	3.770598113171221826e+02	3.785966737010272141e+02	3.825754615162454684e+02	3.880662526919106199e+02	3.899090226992725547e+02	4.024715593826099393e+02	3.967142373602302428e+02	4.101747756243884169e+02	7.492678422460683578e+03	2.940545316996474412e+01	4.538664582884595688e+01	4.300224368752814371e+03	0.000000000000000000e+00	4.056792633548234335e+02	4.359065064143900941e+02	4.252446226342443651e+02	4.251933474020544281e+02	4.306509230324909367e+02	4.370491720504879822e+02	4.412347120652117951e+02	4.528181187652198219e+02	4.406784747204605424e+02	4.598495512487768337e+02
3.070000000000000000e+02	5.679131256257718633e+03	-2.457910316038939058e+00	-1.002487423667936639e+00	2.459300306756607824e+03	0.000000000000000000e+00	2.280572759743280926e+02	2.096472469093396285e+02	2.328785490468785611e+02	2.389078873176742377e+02	2.388820169444517205e+02	2.423158042076162246e+02	2.364652610538270210e+02	2.514626790830069467e+02	2.648477909029708144e+02	2.616239504673460488e+02	6.131523961462193256e+03	5.750211508647197434e+00	1.016542295483269776e+01	2.920045986711637397e+03	0.000000000000000000e+00	2.725703046538307035e+02	2.662194567880031855e+02	2.809392745234392805e+02	2.855789436588371473e+02	2.869410084722258603e+02	2.909495687704747979e+02	2.876492971935801961e+02	3.018980062081701021e+02	3.089447287848187216e+02	3.112494752336730244e+02	6.583916666666666970e+03	1.395833333333333393e+01	2.133333333333333215e+01	3.380791666666666515e+03	0.000000000000000000e+00	3.170833333333333144e+02	3.227916666666666856e+02	3.290000000000000000e+02	3.322500000000000000e+02	3.350000000000000000e+02	3.395833333333333144e+02	3.388333333333333144e+02	3.523333333333333144e+02	3.530416666666666856e+02	3.608750000000000000e+02	7.036309371871140684e+03	2.216645515801947042e+01	3.250124371183396477e+01	3.841537346621695633e+03	0.000000000000000000e+00	3.615963620128359253e+02	3.793638765453301858e+02	3.770607254765607195e+02	3.789210563411628527e+02	3.830589915277741397e+02	3.882170978961918308e+02	3.900173694730864327e+02	4.027686604584965266e+02	3.971386045485146497e+02	4.105005247663269756e+02	7.488702077075615307e+03	3.037457698270560513e+01	4.366915409033460094e+01	4.302283026576725206e+03	0.000000000000000000e+00	4.061093906923385362e+02	4.359360864239937428e+02	4.251214509531214389e+02	4.255921126823257623e+02	4.311179830555482795e+02	4.368508624590504041e+02	4.412014056128396078e+02	4.532039875836596821e+02	4.412355424303625568e+02	4.601260495326539512e+02
3.080000000000000000e+02	5.677709579280303842e+03	-2.727457500866334428e+00	-2.121559724132392688e+00	2.462770424471657407e+03	0.000000000000000000e+00	2.280250404908831570e+02	2.101324418196438728e+02	2.332037108509515804e+02	2.394694302104653616e+02	2.390636749548529565e+02	2.424099421587408187e+02	2.364705869760985024e+02	2.523847250006537593e+02	2.652812900688535933e+02	2.619675668161088993e+02	6.129521456306818436e+03	5.969604582900165823e+00	9.105886804600469731e+00	2.923218545569161961e+03	0.000000000000000000e+00	2.726166869121082641e+02	2.665870542431553076e+02	2.811851887588091472e+02	2.860888817718993096e+02	2.871776708107598211e+02	2.911424710793704094e+02	2.877561268213826224e+02	3.025465291669935368e+02	3.092864783677601395e+02	3.116504500747211068e+02	6.581333333333333030e+03	1.466666666666666607e+01	2.033333333333333215e+01	3.383666666666666515e+03	0.000000000000000000e+00	3.172083333333333144e+02	3.230416666666666856e+02	3.291666666666666856e+02	3.327083333333333144e+02	3.352916666666666856e+02	3.398750000000000000e+02	3.390416666666666856e+02	3.527083333333333144e+02	3.532916666666666856e+02	3.613333333333333144e+02	7.033145210359847624e+03	2.336372875043316810e+01	3.156077986206619457e+01	3.844114787764171069e+03	0.000000000000000000e+00	3.617999797545583647e+02	3.794962790901780636e+02	3.771481445745242240e+02	3.793277848947673192e+02	3.834056625225735502e+02	3.886075289206295906e+02	3.903272065119507488e+02	4.028701374996730920e+02	3.972968549655732318e+02	4.110162165919455219e+02	7.484957087386362218e+03	3.206079083419966480e+01	4.278822639079905343e+01	4.304562908861675169e+03	0.000000000000000000e+00	4.063916261757834718e+02	4.359508915136894984e+02	4.251296224823818193e+02	4.259472364562012672e+02	4.315196583784804147e+02	4.373400578412591813e+02	4.416127463572348688e+02	4.530319416660128695e+02	4.413020432644797779e+02	4.606990998505577295e+02
3.090000000000000000e+02	5.676825509911753215e+03	-2.203928583954537501e+00	-3.886587538874380243e+00	2.467595451878013591e+03	0.000000000000000000e+00	2.285018726788778736e+02	2.110321509906902975e+02	2.336372508913568140e+02	2.398631598222867183e+02	2.395088541229022212e+02	2.428738668873978668e+02	2.367157124235357628e+02	2.532769930760352395e+02	2.657389317536715225e+02	2.620026848339609273e+02	6.127475254955877062e+03	6.564702374689398212e+00	7.952539563896143804e+00	2.927172725939006796e+03	0.000000000000000000e+00	2.730009363394389084e+02	2.671827421620117775e+02	2.815686254456784354e+02	2.864940799111433876e+02	2.875460937281177394e+02	2.915202667770323046e+02	2.880036895451012242e+02	3.031801632046842769e+02	3.096611325435023900e+02	3.117930090836471209e+02	6.578125000000000000e+03	1.533333333333333393e+01	1.979166666666666785e+01	3.386750000000000000e+03	0.000000000000000000e+00	3.175000000000000000e+02	3.233333333333333144e+02	3.295000000000000000e+02	3.331250000000000000e+02	3.355833333333333144e+02	3.401666666666666856e+02	3.392916666666666856e+02	3.530833333333333144e+02	3.535833333333333144e+02	3.615833333333333144e+02	7.028774745044122938e+03	2.410196429197726786e+01	3.163079376943719012e+01	3.846327274060993204e+03	0.000000000000000000e+00	3.619990636605610916e+02	3.794839245046548513e+02	3.774313745543215646e+02	3.797559200888566124e+02	3.836205729385488894e+02	3.888130665563010666e+02	3.905796437882321470e+02	4.029865034619823518e+02	3.975055341231642387e+02	4.113736575830195079e+02	7.479424490088246785e+03	3.287059525062120713e+01	4.346992087220771595e+01	4.305904548121986409e+03	0.000000000000000000e+00	4.064981273211221264e+02	4.356345156759763313e+02	4.253627491086431860e+02	4.263868401777132817e+02	4.316578125437644076e+02	4.374594664459355045e+02	4.418676209097976084e+02	4.528896735906313893e+02	4.414277349129951062e+02	4.611639818327057014e+02
3.100000000000000000e+02	5.675342393068549427e+03	-1.801455458719839697e+00	-4.737594459137127956e+00	2.471719936913963465e+03	0.000000000000000000e+00	2.287722223958224959e+02	2.111923112152310580e+02	2.338212212738850155e+02	2.405477327388515789e+02	2.397113792963129413e+02	2.430538923961801174e+02	2.374898596336419700e+02	2.536072488643416136e+02	2.660786246910679438e+02	2.628208936880869260e+02	6.125525363200940774e+03	6.536772270640080151e+00	7.714536103764769948e+00	2.930484968456981733e+03	0.000000000000000000e+00	2.732194445312445623e+02	2.673253222742822004e+02	2.818064439702758364e+02	2.869821997027591465e+02	2.877306896481564991e+02	2.916519461980900587e+02	2.886407631501543278e+02	3.034911244321708068e+02	3.099559790122006007e+02	3.123687801773767774e+02	6.575708333333333030e+03	1.487500000000000000e+01	2.016666666666666785e+01	3.389250000000000000e+03	0.000000000000000000e+00	3.176666666666666856e+02	3.234583333333333144e+02	3.297916666666666856e+02	3.334166666666666856e+02	3.357500000000000000e+02	3.402500000000000000e+02	3.397916666666666856e+02	3.533750000000000000e+02	3.538333333333333144e+02	3.619166666666666856e+02	7.025891303465725287e+03	2.321322772935992163e+01	3.261879722956856398e+01	3.848015031543018267e+03	0.000000000000000000e+00	3.621138888020888089e+02	3.795913443923844284e+02	3.777768893630575349e+02	3.798511336305742248e+02	3.837693103518435009e+02	3.888480538019099413e+02	3.909425701831790434e+02	4.032588755678291932e+02	3.977106876544660281e+02	4.114645531559565939e+02	7.476074273598116633e+03	3.155145545871983970e+01	4.507092779247046366e+01	4.306780063086036535e+03	0.000000000000000000e+00	4.065611109375108754e+02	4.357243554514355992e+02	4.257621120594483273e+02	4.262856005944818207e+02	4.317886207036870587e+02	4.374461076038198826e+02	4.420934736996914012e+02	4.531427511356583864e+02	4.415880419755986850e+02	4.610124396452464453e+02
3.110000000000000000e+02	5.673045556708562799e+03	-1.237035388520183687e+00	-3.948039136787823367e+00	2.476419424790635276e+03	0.000000000000000000e+00	2.288479032228166261e+02	2.116907745221179766e+02	2.346895587868660868e+02	2.406528816122324201e+02	2.399995382453535910e+02	2.436608270604236282e+02	2.379256659760326897e+02	2.543881790062504820e+02	2.660370327950078035e+02	2.634634362242992438e+02	6.123022778354281400e+03	6.693982305739908156e+00	8.234313764939422242e+00	2.934188879061984153e+03	0.000000000000000000e+00	2.733197849447416843e+02	2.676578872610589883e+02	2.823864460600996722e+02	2.870972741394495529e+02	2.879372691226768097e+02	2.921220801968784713e+02	2.890461663213496877e+02	3.040482561697918982e+02	3.102476830641705305e+02	3.127942181121496219e+02	6.573000000000000000e+03	1.462500000000000000e+01	2.041666666666666785e+01	3.391958333333333485e+03	0.000000000000000000e+00	3.177916666666666856e+02	3.236250000000000000e+02	3.300833333333333144e+02	3.335416666666666856e+02	3.358750000000000000e+02	3.405833333333333144e+02	3.401666666666666856e+02	3.537083333333333144e+02	3.544583333333333144e+02	3.621250000000000000e+02	7.022977221645718600e+03	2.255601769426009184e+01	3.259901956839391346e+01	3.849727787604682817e+03	0.000000000000000000e+00	3.622635483885916869e+02	3.795921127389410117e+02	3.777802206065669566e+02	3.799860591938838184e+02	3.838127308773231903e+02	3.890445864697881575e+02	3.912871670119836836e+02	4.033684104968747306e+02	3.986689836024960982e+02	4.114557818878503781e+02	7.472954443291437201e+03	3.048703538852018369e+01	4.478137247012115552e+01	4.307497241876031694e+03	0.000000000000000000e+00	4.067354301105167451e+02	4.355592254778820234e+02	4.254771078798005419e+02	4.264304517211009511e+02	4.317504617546463805e+02	4.375058396062430006e+02	4.424076673573006815e+02	4.530284876604161468e+02	4.428796338716588252e+02	4.607865637757007562e+02
3.120000000000000000e+02	5.671600182560753638e+03	-1.942074154311603351e+00	-2.696963533807821278e+00	2.481663077865931427e+03	0.000000000000000000e+00	2.295491277653408133e+02	2.118751317095109243e+02	2.351685357586821397e+02	2.411446941270634738e+02	2.409640269154653254e+02	2.439731821415821855e+02	2.386497234049213034e+02	2.549310004760991433e+02	2.659341418180517280e+02	2.640849318343913410e+02	6.120841757947043334e+03	6.195629589510865287e+00	8.943184899762755435e+00	2.938331538932965941e+03	0.000000000000000000e+00	2.738162305493370923e+02	2.678958991880888334e+02	2.827717678793410983e+02	2.875306803968650797e+02	2.886070134577326485e+02	2.924032577374577500e+02	2.895540283691273089e+02	3.044655002380495716e+02	3.103629042423592068e+02	3.132299659171956705e+02	6.570083333333333030e+03	1.433333333333333393e+01	2.058333333333333215e+01	3.395000000000000000e+03	0.000000000000000000e+00	3.180833333333333144e+02	3.239166666666666856e+02	3.303750000000000000e+02	3.339166666666666856e+02	3.362500000000000000e+02	3.408333333333333144e+02	3.404583333333333144e+02	3.540000000000000000e+02	3.547916666666666856e+02	3.623750000000000000e+02	7.019324908719622726e+03	2.247103707715580256e+01	3.222348176690390886e+01	3.851668461067034059e+03	0.000000000000000000e+00	3.623504361173295365e+02	3.799374341452445378e+02	3.779782321206589017e+02	3.803026529364682915e+02	3.838929865422673515e+02	3.892634089292088788e+02	3.913626382975393199e+02	4.035344997619504284e+02	3.992204290909741644e+02	4.115200340828043295e+02	7.468566484105912423e+03	3.060874082097826943e+01	4.386363020047448913e+01	4.308336922134068118e+03	0.000000000000000000e+00	4.066175389013258155e+02	4.359582016238224469e+02	4.255814642413178603e+02	4.266886392062698974e+02	4.315359730845347030e+02	4.376934845250844432e+02	4.422669432617453253e+02	4.530689995239008567e+02	4.436491915152816432e+02	4.606650681656086590e+02
3.130000000000000000e+02	5.670351962069765250e+03	-1.102712756739810729e+00	-3.878128354768069386e+00	2.484550280352277696e+03	0.000000000000000000e+00	2.298900055905226623e+02	2.122100170828132093e+02	2.352264426960553294e+02	2.416446545819302969e+02	2.413241838748400596e+02	2.443065154749155568e+02	2.390350578622385740e+02	2.552740467813216583e+02	2.662345519024927967e+02	2.640995168327841611e+02	6.119175981034883080e+03	6.136143621630094636e+00	8.331769155949299233e+00	2.941316806842805363e+03	0.000000000000000000e+00	2.741116694619279883e+02	2.681466752080732476e+02	2.829882213480276505e+02	2.879473272909651769e+02	2.889537586040867154e+02	2.927365910707911212e+02	2.899341955977859584e+02	3.047411900573275148e+02	3.107422759512463699e+02	3.133622584163920806e+02	6.568000000000000000e+03	1.337500000000000000e+01	2.054166666666666785e+01	3.398083333333333485e+03	0.000000000000000000e+00	3.183333333333333144e+02	3.240833333333333144e+02	3.307500000000000000e+02	3.342500000000000000e+02	3.365833333333333144e+02	3.411666666666666856e+02	3.408333333333333144e+02	3.542083333333333144e+02	3.552500000000000000e+02	3.626250000000000000e+02	7.016824018965116920e+03	2.061385637836990625e+01	3.275156417738404002e+01	3.854849859823861607e+03	0.000000000000000000e+00	3.625549972047386404e+02	3.800199914585933811e+02	3.785117786519723495e+02	3.805526727090348231e+02	3.842129080625799133e+02	3.895967422625422500e+02	3.917324710688806704e+02	4.036754766093391140e+02	3.997577240487536301e+02	4.118877415836079194e+02	7.465648037930234750e+03	2.785271275673981251e+01	4.496146168810140864e+01	4.311616386314389274e+03	0.000000000000000000e+00	4.067766610761439665e+02	4.359566495838533911e+02	4.262735573039446990e+02	4.268553454180697031e+02	4.318424827918265692e+02	4.380268178584178145e+02	4.426316088044280832e+02	4.531426198853449705e+02	4.442654480975072033e+02	4.611504831672158389e+02
3.140000000000000000e+02	5.670583384740135443e+03	-1.370191517213445564e+00	-2.942497593940789358e+00	2.488602591239666253e+03	0.000000000000000000e+00	2.301484295555534629e+02	2.125810081740237365e+02	2.354419456055832711e+02	2.425219106007057235e+02	2.417478536702969905e+02	2.444712812640001118e+02	2.392289641738593957e+02	2.556714163944594702e+02	2.666185427771616219e+02	2.642675931843164108e+02	6.118062525703401661e+03	5.939904241393277218e+00	8.674584536362939247e+00	2.944759628953166612e+03	0.000000000000000000e+00	2.743242147777767173e+02	2.683946707536785539e+02	2.833043061361249784e+02	2.885526219670195474e+02	2.892697601684818665e+02	2.930064739653333845e+02	2.901353154202630549e+02	3.051065415305631063e+02	3.111842713885807825e+02	3.135296299254915766e+02	6.565541666666666970e+03	1.325000000000000000e+01	2.029166666666666785e+01	3.400916666666666515e+03	0.000000000000000000e+00	3.185000000000000000e+02	3.242083333333333144e+02	3.311666666666666856e+02	3.345833333333333144e+02	3.367916666666666856e+02	3.415416666666666856e+02	3.410416666666666856e+02	3.545416666666666856e+02	3.557500000000000000e+02	3.627916666666666856e+02	7.013020807629932278e+03	2.056009575860672101e+01	3.190874879697039646e+01	3.857073704380166419e+03	0.000000000000000000e+00	3.626757852222232827e+02	3.800219959129880749e+02	3.790290271972083929e+02	3.806140446996470814e+02	3.843135731648515048e+02	3.900768593679999867e+02	3.919480179130703164e+02	4.039767918027702649e+02	4.003157286114192175e+02	4.120537034078417946e+02	7.460499948593198496e+03	2.787019151721344556e+01	4.352583092727412861e+01	4.313230742093666777e+03	0.000000000000000000e+00	4.068515704444465655e+02	4.358356584926428923e+02	4.268913877277501001e+02	4.266447560659609053e+02	4.318354796630363808e+02	4.386120520693332310e+02	4.428543691594740039e+02	4.534119169388739010e+02	4.448814572228383781e+02	4.613157401490169605e+02
3.150000000000000000e+02	5.670872052983193498e+03	-2.272194459701109892e+00	-2.747352515451023436e+00	2.493861596268153335e+03	0.000000000000000000e+00	2.306373786686111202e+02	2.128952586356075471e+02	2.359377387582117649e+02	2.428883014453139992e+02	2.421629762623130944e+02	2.450868145903372692e+02	2.398934071532811743e+02	2.562032725562614814e+02	2.677641254210594184e+02	2.646575293544534020e+02	6.117269359824930689e+03	5.301402770149445054e+00	8.563823742274488282e+00	2.948722464800743182e+03	0.000000000000000000e+00	2.746728560009722173e+02	2.685934626511370880e+02	2.836563693791058540e+02	2.888608173893236426e+02	2.895606547978231902e+02	2.934600739618352918e+02	2.906550369099739441e+02	3.055183029447973695e+02	3.120070627105297376e+02	3.138704313438933582e+02	6.563666666666666970e+03	1.287500000000000000e+01	1.987500000000000000e+01	3.403583333333333485e+03	0.000000000000000000e+00	3.187083333333333144e+02	3.242916666666666856e+02	3.313750000000000000e+02	3.348333333333333144e+02	3.369583333333333144e+02	3.418333333333333144e+02	3.414166666666666856e+02	3.548333333333333144e+02	3.562500000000000000e+02	3.630833333333333144e+02	7.010063973508403251e+03	2.044859722985055583e+01	3.118617625772551349e+01	3.858444201865923787e+03	0.000000000000000000e+00	3.627438106656944115e+02	3.799898706821962833e+02	3.790936306208941460e+02	3.808058492773429862e+02	3.843560118688434386e+02	3.902065927048313370e+02	3.921782964233594271e+02	4.041483637218692593e+02	4.004929372894702624e+02	4.122962353227732706e+02	7.456461280350140441e+03	2.802219445970111167e+01	4.249735251545102699e+01	4.313305070398513635e+03	0.000000000000000000e+00	4.067792879980555085e+02	4.356880746977258241e+02	4.268122612417882351e+02	4.267783652213526011e+02	4.317536904043535060e+02	4.385798520763293595e+02	4.429399261800522254e+02	4.534633941104051473e+02	4.447358745789405816e+02	4.615091373122132268e+02
3.160000000000000000e+02	5.671435927660540074e+03	-4.224783548379411613e+00	-2.087033144922902039e+00	2.498321344427745316e+03	0.000000000000000000e+00	2.308703485933271793e+02	2.133646618999933935e+02	2.363030938429247101e+02	2.434804725967499905e+02	2.431231663896559780e+02	2.456460873987084028e+02	2.404225420258974282e+02	2.564471377043433336e+02	2.681188081143382078e+02	2.647747921416892041e+02	6.116342963830270492e+03	4.116774892476961156e+00	8.706483427538548980e+00	2.952556505547206143e+03	0.000000000000000000e+00	2.749143409633302326e+02	2.689531642833300680e+02	2.840057135881290264e+02	2.894277362983750095e+02	2.902282498614946462e+02	2.939063770326875442e+02	2.910237710129487141e+02	3.057235688521716384e+02	3.123510707238357327e+02	3.141373960708446020e+02	6.561250000000000000e+03	1.245833333333333393e+01	1.950000000000000000e+01	3.406791666666666515e+03	0.000000000000000000e+00	3.189583333333333144e+02	3.245416666666666856e+02	3.317083333333333144e+02	3.353750000000000000e+02	3.373333333333333144e+02	3.421666666666666856e+02	3.416250000000000000e+02	3.550000000000000000e+02	3.565833333333333144e+02	3.635000000000000000e+02	7.006157036169729508e+03	2.079989177418970669e+01	3.029351657246144924e+01	3.861026827786126887e+03	0.000000000000000000e+00	3.630023257033363961e+02	3.801301690500033033e+02	3.794109530785376023e+02	3.813222637016249905e+02	3.844384168051719826e+02	3.904269563006458270e+02	3.922262289870512859e+02	4.042764311478283616e+02	4.008155959428308961e+02	4.128626039291553980e+02	7.451064072339459926e+03	2.914145021504607769e+01	4.108703314492289849e+01	4.315261988905587714e+03	0.000000000000000000e+00	4.070463180733394211e+02	4.357186714333399777e+02	4.271135728237419471e+02	4.272695274032499810e+02	4.315435002770106507e+02	4.386872459346249684e+02	4.428274579741025718e+02	4.535528622956566664e+02	4.450478585523284210e+02	4.622252078583107959e+02
3.170000000000000000e+02	5.670648049861267282e+03	-2.461666285801335619e+00	-1.887854200327620191e+00	2.503402047523475176e+03	0.000000000000000000e+00	2.315468108503727080e+02	2.137511261318386175e+02	2.373223767695201332e+02	2.434338694148816273e+02	2.438908836348367970e+02	2.460255785451364545e+02	2.409065171632875035e+02	2.568405661703784517e+02	2.684476814598501164e+02	2.653828953308132554e+02	6.114803191597299701e+03	4.831666857099332191e+00	8.785239566502855979e+00	2.956430190428404330e+03	0.000000000000000000e+00	2.754192387585196684e+02	2.692505630659193230e+02	2.847028550514266954e+02	2.895502680407741423e+02	2.906954418174183843e+02	2.941586226059015985e+02	2.913699252483103805e+02	3.060452830851892259e+02	3.126196740632584010e+02	3.146914476654065993e+02	6.558958333333333030e+03	1.212500000000000000e+01	1.945833333333333215e+01	3.409458333333333485e+03	0.000000000000000000e+00	3.192916666666666856e+02	3.247500000000000000e+02	3.320833333333333144e+02	3.356666666666666856e+02	3.375000000000000000e+02	3.422916666666666856e+02	3.418333333333333144e+02	3.552500000000000000e+02	3.567916666666666856e+02	3.640000000000000000e+02	7.003113475069366359e+03	1.941833314290066781e+01	3.013142710016380832e+01	3.862486476238262640e+03	0.000000000000000000e+00	3.631640945748137028e+02	3.802494369340806770e+02	3.794638116152399334e+02	3.817830652925592290e+02	3.843045581825816157e+02	3.904247107274317727e+02	3.922967414183562482e+02	4.044547169148107741e+02	4.009636592700749702e+02	4.133085523345934007e+02	7.447268616805398779e+03	2.671166628580133562e+01	4.080452086699428094e+01	4.315514619143192249e+03	0.000000000000000000e+00	4.070365224829606632e+02	4.357488738681613540e+02	4.268442898971464956e+02	4.278994639184517155e+02	4.311091163651632314e+02	4.385577547881969167e+02	4.427601495033791252e+02	4.536594338296215483e+02	4.451356518734832548e+02	4.626171046691867446e+02
3.180000000000000000e+02	5.669049553152453882e+03	-1.044735800308330909e+00	-1.197336171284987927e+00	2.507869669977765170e+03	0.000000000000000000e+00	2.319217140119189082e+02	2.138394554409404407e+02	2.375569884177608628e+02	2.438732756832560824e+02	2.446376090306707738e+02	2.466859439678429453e+02	2.409905510681198280e+02	2.575638134434906874e+02	2.686333396202692825e+02	2.661705188767632535e+02	6.112899776576226941e+03	5.602632099845834546e+00	8.942998581024172111e+00	2.959893168322215843e+03	0.000000000000000000e+00	2.756900236726261255e+02	2.694197277204702345e+02	2.849451608755471170e+02	2.899366378416280554e+02	2.911729711820020157e+02	2.945929719839214727e+02	2.914744422007265712e+02	3.065527400550786865e+02	3.128166698101346697e+02	3.152935927717149411e+02	6.556750000000000000e+03	1.225000000000000000e+01	1.908333333333333215e+01	3.411916666666666515e+03	0.000000000000000000e+00	3.194583333333333144e+02	3.250000000000000000e+02	3.323333333333333144e+02	3.360000000000000000e+02	3.377083333333333144e+02	3.425000000000000000e+02	3.419583333333333144e+02	3.555416666666666856e+02	3.570000000000000000e+02	3.644166666666666856e+02	7.000600223423773059e+03	1.889736790015416545e+01	2.922366808564249396e+01	3.863940165011117188e+03	0.000000000000000000e+00	3.632266429940405033e+02	3.805802722795297655e+02	3.797215057911195117e+02	3.820633621583719446e+02	3.842436954846646131e+02	3.904070280160785273e+02	3.924422244659400576e+02	4.045305932782546847e+02	4.011833301898653303e+02	4.135397405616184301e+02	7.444450446847546118e+03	2.554473580030833091e+01	3.936400283795165223e+01	4.315963663355567405e+03	0.000000000000000000e+00	4.069949526547477490e+02	4.361605445590595309e+02	4.271096782489057659e+02	4.281267243167438892e+02	4.307790576359958550e+02	4.383140560321570547e+02	4.429261155985468008e+02	4.535195198898426838e+02	4.453666603797307175e+02	4.626628144565701177e+02
3.190000000000000000e+02	5.668422207537132635e+03	-1.876916288627263896e+00	-2.703603311174518353e+00	2.511223289933456272e+03	0.000000000000000000e+00	2.320773471757099742e+02	2.141382966747635805e+02	2.379589290970490936e+02	2.443546791180312425e+02	2.447538760496206578e+02	2.467137749624811818e+02	2.414346939781483456e+02	2.580829513156011217e+02	2.689957152341894471e+02	2.665647664416504767e+02	6.111231937101900257e+03	5.144875189019701089e+00	8.398198344412740823e+00	2.962757478300061393e+03	0.000000000000000000e+00	2.758720069211883583e+02	2.697566483373817618e+02	2.853127978818578754e+02	2.903023395590156497e+02	2.913352713581437001e+02	2.946485541479072481e+02	2.918215136557408300e+02	3.069373089911339321e+02	3.130603576170947235e+02	3.156365498874919240e+02	6.554041666666666970e+03	1.216666666666666607e+01	1.950000000000000000e+01	3.414291666666666515e+03	0.000000000000000000e+00	3.196666666666666856e+02	3.253750000000000000e+02	3.326666666666666856e+02	3.362500000000000000e+02	3.379166666666666856e+02	3.425833333333333144e+02	3.422083333333333144e+02	3.557916666666666856e+02	3.571250000000000000e+02	3.647083333333333144e+02	6.996851396231433682e+03	1.918845814431363195e+01	3.060180165558725918e+01	3.865825855033271637e+03	0.000000000000000000e+00	3.634613264121450129e+02	3.809933516626182382e+02	3.800205354514754958e+02	3.821976604409843503e+02	3.844980619751896711e+02	3.905181125187593807e+02	3.925951530109257988e+02	4.046460243421994392e+02	4.011896423829052765e+02	4.137801167791747048e+02	7.439661125796201304e+03	2.621024962196059604e+01	4.170360331117451835e+01	4.317360043399877213e+03	0.000000000000000000e+00	4.072559861576233970e+02	4.366117033252364195e+02	4.273744042362842492e+02	4.281453208819687575e+02	4.310794572837127134e+02	4.384528917041854470e+02	4.429819726885182831e+02	4.535003820177322496e+02	4.452542847658105529e+02	4.628519002250161520e+02
3.200000000000000000e+02	5.667787921367277704e+03	-1.990737563232041651e+00	-2.878407423804627996e+00	2.515382586993133373e+03	0.000000000000000000e+00	2.325031807194991984e+02	2.148068953838028108e+02	2.383993942815309595e+02	2.448030353101405296e+02	2.452621496808801282e+02	2.472379909501557051e+02	2.419087045938172480e+02	2.583375036457666738e+02	2.691545024155846022e+02	2.668607466487958391e+02	6.109893960683638397e+03	4.754631218383979174e+00	8.331629621431019928e+00	2.966170460163233656e+03	0.000000000000000000e+00	2.761682570264162564e+02	2.702367810252347340e+02	2.857205304740988367e+02	2.906515176550702790e+02	2.917352415071067071e+02	2.950564954750778384e+02	2.922251856302419810e+02	3.071479184895500225e+02	3.132230845411256723e+02	3.159512066577312339e+02	6.552000000000000000e+03	1.150000000000000000e+01	1.954166666666666785e+01	3.416958333333333485e+03	0.000000000000000000e+00	3.198333333333333144e+02	3.256666666666666856e+02	3.330416666666666856e+02	3.365000000000000000e+02	3.382083333333333144e+02	3.428750000000000000e+02	3.425416666666666856e+02	3.559583333333333144e+02	3.572916666666666856e+02	3.650416666666666856e+02	6.994106039316361603e+03	1.824536878161602260e+01	3.075170371190231577e+01	3.867746206503433314e+03	0.000000000000000000e+00	3.634984096402503724e+02	3.810965523080986372e+02	3.803628028592345345e+02	3.823484823449297210e+02	3.846814251595599217e+02	3.906935045249221616e+02	3.928581477030913902e+02	4.047687481771166063e+02	4.013602487922076989e+02	4.141321266756021373e+02	7.436212078632722296e+03	2.499073756323204165e+01	4.196174075713796014e+01	4.318534079673533597e+03	0.000000000000000000e+00	4.071634859471674304e+02	4.365264379495305320e+02	4.276839390518024402e+02	4.281969646898594419e+02	4.311545169857864721e+02	4.385120090498443233e+02	4.431746287395161517e+02	4.535791630208999550e+02	4.454288309177487690e+02	4.632225866845375322e+02
3.210000000000000000e+02	5.666630890200641261e+03	-2.711868232486430941e+00	-2.692692458134391842e+00	2.520571492453387691e+03	0.000000000000000000e+00	2.326753716417273665e+02	2.150886239679024925e+02	2.387427072383146083e+02	2.453772114921890761e+02	2.463774842249577546e+02	2.477654829081019443e+02	2.418247714634451313e+02	2.592548942179890901e+02	2.696990976087798231e+02	2.675979239625248169e+02	6.108232111766987146e+03	4.164899217090117567e+00	7.986987104266138005e+00	2.970514912893360815e+03	0.000000000000000000e+00	2.764001858208636691e+02	2.705443119839512747e+02	2.860588536191572757e+02	2.911052724127612237e+02	2.925012421124789057e+02	2.954452414540509722e+02	2.922665523983891944e+02	3.079399471089945450e+02	3.136412154710565687e+02	3.165281286479290657e+02	6.549833333333333030e+03	1.104166666666666607e+01	1.866666666666666785e+01	3.420458333333333485e+03	0.000000000000000000e+00	3.201250000000000000e+02	3.260000000000000000e+02	3.333750000000000000e+02	3.368333333333333144e+02	3.386250000000000000e+02	3.431250000000000000e+02	3.427083333333333144e+02	3.566250000000000000e+02	3.575833333333333144e+02	3.654583333333333144e+02	6.991434554899678915e+03	1.791843411624321547e+01	2.934634622906719770e+01	3.870401753773306154e+03	0.000000000000000000e+00	3.638498141791363309e+02	3.814556880160487253e+02	3.806911463808427243e+02	3.825613942539054051e+02	3.847487578875210943e+02	3.908047585459490278e+02	3.931501142682774343e+02	4.053100528910054550e+02	4.015254511956100600e+02	4.143885380187375631e+02	7.433035776466024799e+03	2.479520156581976309e+01	4.002602579146773110e+01	4.320345174213279279e+03	0.000000000000000000e+00	4.075746283582726619e+02	4.369113760320975075e+02	4.280072927616853917e+02	4.282894551744775526e+02	4.308725157750422454e+02	4.384845170918980557e+02	4.435918952032214975e+02	4.539951057820109099e+02	4.454675690578868057e+02	4.633187427041418118e+02
3.220000000000000000e+02	5.664962903110772459e+03	-3.640127503998499492e+00	-2.541498655231048787e+00	2.525148676004762820e+03	0.000000000000000000e+00	2.333415933295378863e+02	2.153239849350521808e+02	2.397411774282571457e+02	2.460114900461879301e+02	2.464677266571150085e+02	2.482603306115208284e+02	2.422676814522766904e+02	2.597323899146826989e+02	2.697358392103278675e+02	2.678283402011535372e+02	6.106418951555386229e+03	3.679936248000750254e+00	7.791750672384475607e+00	2.974074338002381410e+03	0.000000000000000000e+00	2.768999633314356288e+02	2.708078258008594617e+02	2.867247553807952158e+02	2.915265783564273079e+02	2.926713633285575042e+02	2.958593319724270714e+02	2.926338407261383736e+02	3.082411949573413494e+02	3.137220862718306194e+02	3.167683367672434542e+02	6.547875000000000000e+03	1.100000000000000000e+01	1.812500000000000000e+01	3.423000000000000000e+03	0.000000000000000000e+00	3.204583333333333144e+02	3.262916666666666856e+02	3.337083333333333144e+02	3.370416666666666856e+02	3.388750000000000000e+02	3.434583333333333144e+02	3.430000000000000000e+02	3.567500000000000000e+02	3.577083333333333144e+02	3.657083333333333144e+02	6.989331048444613771e+03	1.832006375199924975e+01	2.845824932761552617e+01	3.871925661997618590e+03	0.000000000000000000e+00	3.640167033352310000e+02	3.817755075324739096e+02	3.806919112858714129e+02	3.825567549769060633e+02	3.850786366714424958e+02	3.910573346942395574e+02	3.933661592738616264e+02	4.052588050426586506e+02	4.016945803948360094e+02	4.146483298994231745e+02	7.430787096889227541e+03	2.564012750399849949e+01	3.879149865523105234e+01	4.320851323995237180e+03	0.000000000000000000e+00	4.075750733371287424e+02	4.372593483982811904e+02	4.276754892384094546e+02	4.280718432871454411e+02	4.312822733428849915e+02	4.386563360551458004e+02	4.437323185477233096e+02	4.537676100853173011e+02	4.456808274563387613e+02	4.635883264655130915e+02
3.230000000000000000e+02	5.665615376473075230e+03	-2.960967193735687175e+00	-3.203911085696688588e+00	2.529779624111950852e+03	0.000000000000000000e+00	2.335755648113288032e+02	2.155580229401223278e+02	2.407809901939783686e+02	2.463631831392154652e+02	2.470556194582947569e+02	2.488479461553570786e+02	2.431875888831473560e+02	2.598249003087724986e+02	2.702987103175164521e+02	2.681473284219052289e+02	6.105620188236537615e+03	4.290349736465489450e+00	7.002211123818321781e+00	2.977702312055975199e+03	0.000000000000000000e+00	2.771002824056644158e+02	2.709873448033945351e+02	2.874529950969891843e+02	2.919107582362743756e+02	2.930903097291473500e+02	2.962781397443451965e+02	2.932396277749070350e+02	3.084124501543862493e+02	3.141701884920915404e+02	3.169903308776192716e+02	6.545625000000000000e+03	1.154166666666666607e+01	1.720833333333333215e+01	3.425625000000000000e+03	0.000000000000000000e+00	3.206250000000000000e+02	3.264166666666666856e+02	3.341250000000000000e+02	3.374583333333333144e+02	3.391250000000000000e+02	3.437083333333333144e+02	3.432916666666666856e+02	3.570000000000000000e+02	3.580416666666666856e+02	3.658333333333333144e+02	6.985629811763462385e+03	1.879298359686784181e+01	2.741445554284834429e+01	3.873547687944024801e+03	0.000000000000000000e+00	3.641497175943355842e+02	3.818459885299388361e+02	3.807970049030108157e+02	3.830059084303922532e+02	3.851596902708526500e+02	3.911385269223214323e+02	3.933437055584263362e+02	4.055875498456137507e+02	4.019131448412418308e+02	4.146763357890473571e+02	7.425634623526924770e+03	2.604430052706901932e+01	3.762057775236335289e+01	4.321470375888049603e+03	0.000000000000000000e+00	4.076744351886711684e+02	4.372753103932110434e+02	4.274690098060216314e+02	4.285534835274511352e+02	4.311943805417052431e+02	4.385687205113095501e+02	4.433957444501860437e+02	4.541750996912275014e+02	4.457846230158169192e+02	4.635193382447613999e+02
3.240000000000000000e+02	5.664249877601954722e+03	-2.411457315683170677e+00	-3.571009844622484053e+00	2.534140172483640072e+03	0.000000000000000000e+00	2.340065312907152020e+02	2.157374913008316923e+02	2.414631914573466815e+02	2.465916212149103899e+02	2.473955524401903858e+02	2.494081997770110206e+02	2.435483682801136922e+02	2.604232948669517782e+02	2.709569113083210254e+02	2.682708355510609977e+02	6.103958272134310391e+03	4.252604675491747699e+00	7.026995077688757974e+00	2.980965919575153293e+03	0.000000000000000000e+00	2.773990989786909722e+02	2.711187456504158604e+02	2.879190957286733692e+02	2.920458106074551665e+02	2.933644428867618217e+02	2.967249332218388531e+02	2.935450174733902031e+02	3.088783141001425179e+02	3.146034556541604843e+02	3.171979177755304704e+02	6.543666666666666970e+03	1.091666666666666607e+01	1.762500000000000000e+01	3.427791666666666515e+03	0.000000000000000000e+00	3.207916666666666856e+02	3.265000000000000000e+02	3.343750000000000000e+02	3.375000000000000000e+02	3.393333333333333144e+02	3.440416666666666856e+02	3.435416666666666856e+02	3.573333333333333144e+02	3.582500000000000000e+02	3.661250000000000000e+02	6.983375061199023548e+03	1.758072865784158267e+01	2.822300492231124025e+01	3.874617413758179737e+03	0.000000000000000000e+00	3.641842343546423990e+02	3.818812543495841396e+02	3.808309042713266308e+02	3.829541893925448335e+02	3.853022237799048071e+02	3.913584001114945181e+02	3.935383158599431681e+02	4.057883525665241109e+02	4.018965443458395157e+02	4.150520822244695296e+02	7.423083455731379217e+03	2.424479064901650105e+01	3.882100984462248050e+01	4.321443160849692504e+03	0.000000000000000000e+00	4.075768020426181693e+02	4.372625086991682792e+02	4.272868085426533185e+02	4.284083787850896101e+02	4.312711142264762429e+02	4.386751335563223506e+02	4.435349650532197074e+02	4.542433717997148506e+02	4.455430886916789746e+02	4.639791644489390023e+02
3.250000000000000000e+02	5.661697386973412904e+03	-2.356070654883602344e+00	-2.924304097296893445e+00	2.536683102629187033e+03	0.000000000000000000e+00	2.339420912351543791e+02	2.161939450462493824e+02	2.413354641452215219e+02	2.468228456954740864e+02	2.477321189303034998e+02	2.494413327327665684e+02	2.437575468320644632e+02	2.611759913149426211e+02	2.712513132859105554e+02	2.686279204384380819e+02	6.101661193486706907e+03	4.426131339224865791e+00	7.079514618018219352e+00	2.983383217981260259e+03	0.000000000000000000e+00	2.774502122842438325e+02	2.714303058564580056e+02	2.879802320726107610e+02	2.923072561810703860e+02	2.936368927984850643e+02	2.968039996997165986e+02	2.937329400826989172e+02	3.094421623241379962e+02	3.148756566429552777e+02	3.175222935525524122e+02	6.541625000000000000e+03	1.120833333333333393e+01	1.708333333333333215e+01	3.430083333333333485e+03	0.000000000000000000e+00	3.209583333333333144e+02	3.266666666666666856e+02	3.346250000000000000e+02	3.377916666666666856e+02	3.395416666666666856e+02	3.441666666666666856e+02	3.437083333333333144e+02	3.577083333333333144e+02	3.585000000000000000e+02	3.664166666666666856e+02	6.981588806513293093e+03	1.799053532744180117e+01	2.708715204864844495e+01	3.876783448685406711e+03	0.000000000000000000e+00	3.644664543824227962e+02	3.819030274768753657e+02	3.812697679273892390e+02	3.832760771522629852e+02	3.854464405348483069e+02	3.915293336336167727e+02	3.936837265839677116e+02	4.059745043425286326e+02	4.021243433570447223e+02	4.153110397807809591e+02	7.421552613026587096e+03	2.477273732155027020e+01	3.709097076396355419e+01	4.323483564037480392e+03	0.000000000000000000e+00	4.079745754315122213e+02	4.371393882870839889e+02	4.279145358547784781e+02	4.287604876378592849e+02	4.313512144030298714e+02	4.388920006005668029e+02	4.436591198346021656e+02	4.542406753517240077e+02	4.457486867140894446e+02	4.642054128948952894e+02
3.260000000000000000e+02	5.660246466256823624e+03	-2.922205101855956499e+00	-3.313207915827966588e+00	2.540583804209208665e+03	0.000000000000000000e+00	2.339740319114561089e+02	2.166716113479712362e+02	2.415565647596120584e+02	2.470329730066987395e+02	2.482060690745137208e+02	2.500099770515692796e+02	2.443855957015851743e+02	2.614889447421311388e+02	2.717304066954660584e+02	2.690107059880958786e+02	6.099956566461745751e+03	4.288897449072021750e+00	6.343396042086016706e+00	2.986708568771271075e+03	0.000000000000000000e+00	2.775703492890613688e+02	2.717941390073189609e+02	2.881949490464726864e+02	2.925164865033493697e+02	2.940197012039235460e+02	2.973383218591179684e+02	2.942344645174592301e+02	3.097028057043988838e+02	3.152193700143996580e+02	3.178595196607145681e+02	6.539666666666666970e+03	1.150000000000000000e+01	1.600000000000000000e+01	3.432833333333333485e+03	0.000000000000000000e+00	3.211666666666666856e+02	3.269166666666666856e+02	3.348333333333333144e+02	3.380000000000000000e+02	3.398333333333333144e+02	3.446666666666666856e+02	3.440833333333333144e+02	3.579166666666666856e+02	3.587083333333333144e+02	3.667083333333333144e+02	6.979376766871588188e+03	1.871110255092797914e+01	2.565660395791398329e+01	3.878958097895395895e+03	0.000000000000000000e+00	3.647629840442720024e+02	3.820391943260144103e+02	3.814717176201939424e+02	3.834835134966506303e+02	3.856469654627430828e+02	3.919950114742154028e+02	3.939322021492073986e+02	4.061305276289344874e+02	4.021972966522669708e+02	4.155571470059520607e+02	7.419086867076510316e+03	2.592220510185595828e+01	3.531320791582796659e+01	4.325082862457458759e+03	0.000000000000000000e+00	4.083593014218772623e+02	4.371617219853621350e+02	4.281101019070545703e+02	4.289670269933012605e+02	4.314605975921529080e+02	4.393233562817640632e+02	4.437810709650814260e+02	4.543443885912022324e+02	4.456862599712005704e+02	4.644059606785707501e+02
3.270000000000000000e+02	5.658596380059525472e+03	-3.112299993735931025e+00	-3.841034919244172841e+00	2.543316666238385551e+03	0.000000000000000000e+00	2.341835362258812552e+02	2.169436196418444638e+02	2.417444588891879960e+02	2.474240514176987915e+02	2.484401911892342696e+02	2.505376285737185071e+02	2.449748685462636786e+02	2.615795913218329360e+02	2.719321533579428660e+02	2.690092281467508428e+02	6.098152356696429706e+03	4.027183336465367525e+00	6.079482540377913580e+00	2.989220833119192775e+03	0.000000000000000000e+00	2.777376014462739704e+02	2.721384764875888891e+02	2.883513961112606694e+02	2.927953590421827244e+02	2.942825955946171348e+02	2.978313142868592536e+02	2.946332676064651537e+02	3.098314623275831536e+02	3.154244100123047474e+02	3.179212807400420502e+02	6.537708333333333030e+03	1.116666666666666607e+01	1.600000000000000000e+01	3.435125000000000000e+03	0.000000000000000000e+00	3.212916666666666856e+02	3.273333333333333144e+02	3.349583333333333144e+02	3.381666666666666856e+02	3.401250000000000000e+02	3.451250000000000000e+02	3.442916666666666856e+02	3.580833333333333144e+02	3.589166666666666856e+02	3.668333333333333144e+02	6.977264309970236354e+03	1.830614999686796551e+01	2.592051745962208642e+01	3.881029166880807225e+03	0.000000000000000000e+00	3.648457318870594008e+02	3.825281901790777397e+02	3.815652705554059594e+02	3.835379742911506469e+02	3.859674044053828652e+02	3.924186857131407464e+02	3.939500657268682176e+02	4.063352043390834751e+02	4.024089233210286238e+02	4.157453859266245786e+02	7.416820286607140588e+03	2.544563332706926317e+01	3.584103491924417284e+01	4.326933333761614449e+03	0.000000000000000000e+00	4.083997971074521161e+02	4.377230470248221650e+02	4.281722077774786612e+02	4.289092819156345513e+02	4.318098088107657304e+02	4.397123714262814929e+02	4.436084647870696926e+02	4.545870753448336927e+02	4.459011799753905052e+02	4.646574385199157859e+02
3.280000000000000000e+02	5.657760523547076446e+03	-2.023530091152354160e+00	-5.088780061206653826e+00	2.546420677845005230e+03	0.000000000000000000e+00	2.345774794532702856e+02	2.172829923504184819e+02	2.416833348216943591e+02	2.477534196047468242e+02	2.489246053279860575e+02	2.511336924532913599e+02	2.449244543997985488e+02	2.617407581821170766e+02	2.723939523927812161e+02	2.693783465279325355e+02	6.096588595106871253e+03	4.696568287757155957e+00	5.351443302730006124e+00	2.991897838922502615e+03	0.000000000000000000e+00	2.781012397266351286e+02	2.724748295085425980e+02	2.883416674108472080e+02	2.930642098023733979e+02	2.946289693306596860e+02	2.983168462266456800e+02	2.946913938665659316e+02	3.099745457577251955e+02	3.157178095297239793e+02	3.182725065972996390e+02	6.535416666666666970e+03	1.141666666666666607e+01	1.579166666666666607e+01	3.437375000000000000e+03	0.000000000000000000e+00	3.216250000000000000e+02	3.276666666666666856e+02	3.350000000000000000e+02	3.383750000000000000e+02	3.403333333333333144e+02	3.455000000000000000e+02	3.444583333333333144e+02	3.582083333333333144e+02	3.590416666666666856e+02	3.671666666666666856e+02	6.974244738226462687e+03	1.813676504557617619e+01	2.623189003060332425e+01	3.882852161077497385e+03	0.000000000000000000e+00	3.651487602733648714e+02	3.828585038247907733e+02	3.816583325891527920e+02	3.836857901976266021e+02	3.860376973360069428e+02	3.926831537733543200e+02	3.942252728001006972e+02	4.064421209089414333e+02	4.023655238036093920e+02	4.160608267360337322e+02	7.413072809786257494e+03	2.485686342448568809e+01	3.667211339453998420e+01	4.328329322154994770e+03	0.000000000000000000e+00	4.086725205467297428e+02	4.380503409829149177e+02	4.283166651783056409e+02	4.289965803952532042e+02	4.317420613386805712e+02	4.398663075467086401e+02	4.439922122668680800e+02	4.546759084845495522e+02	4.456893809405521552e+02	4.649549868054008357e+02
3.290000000000000000e+02	5.657538695293636010e+03	-2.108205167826584514e+00	-5.168122038421921971e+00	2.550020125030536747e+03	0.000000000000000000e+00	2.345967456982004364e+02	2.174377222172019231e+02	2.421420860205245162e+02	2.486648638927964896e+02	2.490939260414803016e+02	2.515051946612794325e+02	2.450931315838501803e+02	2.621291126419765760e+02	2.725840150812852585e+02	2.696592721798099319e+02	6.095602680980151490e+03	4.529230749420040780e+00	5.270105647455705977e+00	2.994739229181935116e+03	0.000000000000000000e+00	2.782150395157668754e+02	2.726146944419343185e+02	2.886752096769289437e+02	2.936865986130649162e+02	2.948594630207401792e+02	2.986275973306397304e+02	2.948798991252584187e+02	3.102520563209882880e+02	3.158753408739759720e+02	3.184963027565716516e+02	6.533666666666666970e+03	1.116666666666666607e+01	1.570833333333333393e+01	3.439458333333333485e+03	0.000000000000000000e+00	3.218333333333333144e+02	3.277916666666666856e+02	3.352083333333333144e+02	3.387083333333333144e+02	3.406250000000000000e+02	3.457500000000000000e+02	3.446666666666666856e+02	3.583750000000000000e+02	3.591666666666666856e+02	3.673333333333333144e+02	6.971730652353182450e+03	1.780410258391329137e+01	2.614656101921096365e+01	3.884177437484731854e+03	0.000000000000000000e+00	3.654516271508997534e+02	3.829686388913990527e+02	3.817414569897376850e+02	3.837300680536017126e+02	3.863905369792598208e+02	3.928724026693602696e+02	3.944534342080749525e+02	4.064979436790117120e+02	4.024579924593573992e+02	4.161703639100949772e+02	7.409794638039697929e+03	2.444153850115991844e+01	3.658478870508859160e+01	4.328896541636129768e+03	0.000000000000000000e+00	4.090699209684661923e+02	4.381456111161314766e+02	4.282745806461421125e+02	4.287518027738701676e+02	4.321560739585196984e+02	4.399948053387205391e+02	4.442402017494831625e+02	4.546208873580234240e+02	4.457493182520481128e+02	4.650073944868566969e+02
3.300000000000000000e+02	5.656109688769452077e+03	-2.361015780482874860e+00	-3.624263673237440031e+00	2.552897498409029140e+03	0.000000000000000000e+00	2.350824145142844657e+02	2.177865293683945822e+02	2.422980950869808794e+02	2.488265434660004018e+02	2.492479147947423144e+02	2.517187459647667254e+02	2.454182424556890965e+02	2.624011806290167783e+02	2.729232168262823279e+02	2.700588481076802054e+02	6.093763177718059524e+03	4.215325443091895607e+00	6.396201496714613910e+00	2.997136249204514570e+03	0.000000000000000000e+00	2.785412072571422186e+02	2.728724313508639625e+02	2.888157142101571253e+02	2.938299383996668439e+02	2.950406240640378428e+02	2.987760396490500057e+02	2.952716212278445482e+02	3.104714236478417320e+02	3.161907750798078496e+02	3.187585907205067315e+02	6.531416666666666970e+03	1.079166666666666607e+01	1.641666666666666785e+01	3.441375000000000000e+03	0.000000000000000000e+00	3.220000000000000000e+02	3.279583333333333144e+02	3.353333333333333144e+02	3.388333333333333144e+02	3.408333333333333144e+02	3.458333333333333144e+02	3.451250000000000000e+02	3.585416666666666856e+02	3.594583333333333144e+02	3.674583333333333144e+02	6.969070155615274416e+03	1.736800789024143654e+01	2.643713183661872179e+01	3.885613750795485430e+03	0.000000000000000000e+00	3.654587927428577814e+02	3.830442353158026663e+02	3.818509524565095035e+02	3.838367282669997849e+02	3.866260426026287860e+02	3.928906270176166231e+02	3.949783787721554518e+02	4.066119096854916393e+02	4.027258915868587792e+02	4.161580759461598973e+02	7.406723644563881862e+03	2.394434911381620879e+01	3.645759700657077929e+01	4.329852501590970860e+03	0.000000000000000000e+00	4.089175854857155628e+02	4.381301372982720750e+02	4.283685715796857494e+02	4.288401232006661985e+02	4.324187518719243144e+02	4.399479207018998750e+02	4.448317575443109035e+02	4.546821527043165929e+02	4.459934498403843008e+02	4.648578185589864233e+02
3.310000000000000000e+02	5.655632854249631237e+03	-1.825527269591386670e+00	-3.371835189467702776e+00	2.556089143371281807e+03	0.000000000000000000e+00	2.353610088889491010e+02	2.178562484440683988e+02	2.424928318174704600e+02	2.494399209946604401e+02	2.493496016413039342e+02	2.523178160989991170e+02	2.458594525187763793e+02	2.625529171431958275e+02	2.731703278739463485e+02	2.705727564361559416e+02	6.092628927124816073e+03	4.233069698537639702e+00	6.501582405266148612e+00	2.999898738352307646e+03	0.000000000000000000e+00	2.787638377778079075e+02	2.729489575553675422e+02	2.889964159087352300e+02	2.943032938306635629e+02	2.951539674873186527e+02	2.992005747161662157e+02	2.956380595927215609e+02	3.107347919049312850e+02	3.164393306036398599e+02	3.191613782180779708e+02	6.529625000000000000e+03	1.029166666666666607e+01	1.637500000000000000e+01	3.443708333333333485e+03	0.000000000000000000e+00	3.221666666666666856e+02	3.280416666666666856e+02	3.355000000000000000e+02	3.391666666666666856e+02	3.409583333333333144e+02	3.460833333333333144e+02	3.454166666666666856e+02	3.589166666666666856e+02	3.597083333333333144e+02	3.677500000000000000e+02	6.966621072875183927e+03	1.635026363479569156e+01	2.624841759473385139e+01	3.887517928314359324e+03	0.000000000000000000e+00	3.655694955555254637e+02	3.831343757779658290e+02	3.820035840912647700e+02	3.840300395026698084e+02	3.867626991793479760e+02	3.929660919505004131e+02	3.951952737406118104e+02	4.070985414284020862e+02	4.029773360630267689e+02	4.163386217819220292e+02	7.403617145750368763e+03	2.240886060292471882e+01	3.612183518946770278e+01	4.331327523295385618e+03	0.000000000000000000e+00	4.089723244443842987e+02	4.382270848892649724e+02	4.285071681825295400e+02	4.288934123386729311e+02	4.325670650253626945e+02	4.398488505676675118e+02	4.449738808145569919e+02	4.552804161901375437e+02	4.462463387927202803e+02	4.649272435638440584e+02
3.320000000000000000e+02	5.655336791303448990e+03	-1.033525539054014786e+00	-2.487458951324139633e+00	2.561466626671628546e+03	0.000000000000000000e+00	2.358258344601205749e+02	2.184740918962635021e+02	2.426641629634778496e+02	2.497284722249107460e+02	2.504071870390031052e+02	2.530965783207543041e+02	2.462205021426802318e+02	2.631784121084698427e+02	2.732449071116057553e+02	2.713911512189243922e+02	6.091626728985058435e+03	4.295737230472992607e+00	6.922937191004596258e+00	3.003795813335814273e+03	0.000000000000000000e+00	2.791212505633936303e+02	2.733620459481317653e+02	2.891237481484055820e+02	2.945725694457887016e+02	2.958285935195015668e+02	2.997566224937104948e+02	2.959019177380067731e+02	3.112142060542349213e+02	3.165391202224695348e+02	3.197580756094621961e+02	6.527916666666666970e+03	9.625000000000000000e+00	1.633333333333333215e+01	3.446125000000000000e+03	0.000000000000000000e+00	3.224166666666666856e+02	3.282500000000000000e+02	3.355833333333333144e+02	3.394166666666666856e+02	3.412500000000000000e+02	3.464166666666666856e+02	3.455833333333333144e+02	3.592500000000000000e+02	3.598333333333333144e+02	3.681250000000000000e+02	6.964206604348275505e+03	1.495426276952700739e+01	2.574372947566206804e+01	3.888454186664185727e+03	0.000000000000000000e+00	3.657120827699397410e+02	3.831379540518682347e+02	3.820429185182610468e+02	3.842607638875446696e+02	3.866714064804984332e+02	3.930767108396228764e+02	3.952647489286598557e+02	4.072857939457650787e+02	4.031275464441970939e+02	4.164919243905378039e+02	7.400496542029884949e+03	2.028352553905401479e+01	3.515412561799080038e+01	4.330783373328371454e+03	0.000000000000000000e+00	4.090074988732127963e+02	4.380259081037364695e+02	4.285025037031887791e+02	4.291048611084225968e+02	4.320928129609968664e+02	4.397367550125790672e+02	4.449461645239863969e+02	4.553215878915301573e+02	4.464217595550608735e+02	4.648588487810756078e+02
3.330000000000000000e+02	5.653837479304932458e+03	-1.287926735610456674e+00	-2.163521732655695473e+00	2.565338409734517427e+03	0.000000000000000000e+00	2.363577898218008215e+02	2.184935297695739678e+02	2.430959502441916129e+02	2.505035517599470154e+02	2.506288609383251469e+02	2.532775338232159470e+02	2.468759126691921892e+02	2.632954906964553174e+02	2.737560745105844831e+02	2.715817280230696724e+02	6.089856239652466684e+03	4.397703298861438626e+00	6.668239133672152263e+00	3.006940038200591971e+03	0.000000000000000000e+00	2.795122282442337678e+02	2.734342648847870123e+02	2.894646417887624921e+02	2.951059425466401649e+02	2.960435971358292022e+02	2.999304335782746307e+02	2.963337896679294658e+02	3.114185786815610300e+02	3.169822039219588987e+02	3.199783640115348362e+02	6.525875000000000000e+03	1.008333333333333393e+01	1.550000000000000000e+01	3.448541666666666515e+03	0.000000000000000000e+00	3.226666666666666856e+02	3.283750000000000000e+02	3.358333333333333144e+02	3.397083333333333144e+02	3.414583333333333144e+02	3.465833333333333144e+02	3.457916666666666856e+02	3.595416666666666856e+02	3.602083333333333144e+02	3.683750000000000000e+02	6.961893760347533316e+03	1.576896336780522923e+01	2.433176086632784774e+01	3.890143295132741059e+03	0.000000000000000000e+00	3.658211050890996034e+02	3.833157351152129877e+02	3.822020248779041367e+02	3.843107241200264639e+02	3.868730695308374266e+02	3.932362330883919981e+02	3.952495436654039054e+02	4.076647546517723413e+02	4.034344627447077301e+02	4.167716359884651638e+02	7.397912520695067542e+03	2.145459340227712630e+01	3.316352173265569547e+01	4.331744923598815149e+03	0.000000000000000000e+00	4.089755435115325781e+02	4.382564702304260322e+02	4.285707164224750159e+02	4.289131149067196134e+02	4.322878057283414819e+02	4.398891328434506818e+02	4.447074206641411820e+02	4.557878426368780538e+02	4.466605921560821457e+02	4.651682719769303276e+02
3.340000000000000000e+02	5.653673616452097122e+03	-1.275506155506889172e+00	-1.623276853055575231e+00	2.569962275742318525e+03	0.000000000000000000e+00	2.364165561184177591e+02	2.193704938729356115e+02	2.435225214621401051e+02	2.509143757118928306e+02	2.512349858855992011e+02	2.535516925489951063e+02	2.476325087464362582e+02	2.635108635148672533e+02	2.742836061079925116e+02	2.720792747434121566e+02	6.089336808226048561e+03	3.903913588913222377e+00	6.688361573472212385e+00	3.010439471204492293e+03	0.000000000000000000e+00	2.796041113925422223e+02	2.740810802698011344e+02	2.898654273977367097e+02	2.954363545226131009e+02	2.964508262761329433e+02	3.001300129411642388e+02	2.968787543732181007e+02	3.116512650907669695e+02	3.173084697206629130e+02	3.203104707050394495e+02	6.525000000000000000e+03	9.083333333333333925e+00	1.500000000000000000e+01	3.450916666666666515e+03	0.000000000000000000e+00	3.227916666666666856e+02	3.287916666666666856e+02	3.362083333333333144e+02	3.399583333333333144e+02	3.416666666666666856e+02	3.467083333333333144e+02	3.461250000000000000e+02	3.597916666666666856e+02	3.603333333333333144e+02	3.685416666666666856e+02	6.960663191773951439e+03	1.426275307775344459e+01	2.331163842652778584e+01	3.891393862128840738e+03	0.000000000000000000e+00	3.659792219407911489e+02	3.835022530635322369e+02	3.825512392689299190e+02	3.844803121440535278e+02	3.868825070572004279e+02	3.932866537255023900e+02	3.953712456267818993e+02	4.079320682425664018e+02	4.033581969460037158e+02	4.167728626282939217e+02	7.396326383547902878e+03	1.944217282217355702e+01	3.162327685305557523e+01	4.331871057591014505e+03	0.000000000000000000e+00	4.091667772149156121e+02	4.382128394603977313e+02	4.288941452045265237e+02	4.290022909547737981e+02	4.320983474477341701e+02	4.398649741176715224e+02	4.446174912535637418e+02	4.560724698184661179e+02	4.463830605586741171e+02	4.650040585899212147e+02
3.350000000000000000e+02	5.652202631051944081e+03	-1.772682868351312280e+00	-1.055329171159570478e+00	2.572625351035031599e+03	0.000000000000000000e+00	2.368756837221411047e+02	2.194237434135783360e+02	2.435438463809371967e+02	2.515580526287223506e+02	2.512343475782595306e+02	2.539658822199529027e+02	2.481884216572007062e+02	2.635278628690331288e+02	2.743402377384533111e+02	2.723925468713723035e+02	6.087580482192638556e+03	3.801158565824343860e+00	6.826502081086881724e+00	3.012791842184182769e+03	0.000000000000000000e+00	2.800420085277372095e+02	2.741910383734558536e+02	2.899385898571352413e+02	2.958415263143611469e+02	2.964921737891297653e+02	3.004204411099764229e+02	2.972817108286003531e+02	3.117014314345165644e+02	3.173992855358933411e+02	3.206962734356861233e+02	6.522958333333333030e+03	9.375000000000000000e+00	1.470833333333333393e+01	3.452958333333333485e+03	0.000000000000000000e+00	3.232083333333333144e+02	3.289583333333333144e+02	3.363333333333333144e+02	3.401250000000000000e+02	3.417500000000000000e+02	3.468750000000000000e+02	3.463750000000000000e+02	3.598750000000000000e+02	3.604583333333333144e+02	3.690000000000000000e+02	6.958336184474027505e+03	1.494884143417565525e+01	2.259016458557978524e+01	3.893124824482484200e+03	0.000000000000000000e+00	3.663746581389294192e+02	3.837256282932107752e+02	3.827280768095313874e+02	3.844084736856388531e+02	3.870078262108702347e+02	3.933295588900235771e+02	3.954682891713996469e+02	4.080485685654834356e+02	4.035173811307732876e+02	4.173037265643138767e+02	7.393714035614721979e+03	2.052268286835131050e+01	3.047199583782623833e+01	4.333291315631635371e+03	0.000000000000000000e+00	4.095409829445255241e+02	4.384929232530882928e+02	4.291228202857294036e+02	4.286919473712776494e+02	4.322656524217404694e+02	4.397841177800470973e+02	4.445615783427992938e+02	4.562221371309668712e+02	4.465764289282133177e+02	4.656074531286276965e+02
3.360000000000000000e+02	5.651711630902740580e+03	-2.724972160321824433e+00	-1.825255268160551836e+00	2.576510387084741978e+03	0.000000000000000000e+00	2.371667976940200333e+02	2.196165702395877304e+02	2.440214361462256250e+02	2.516101872887727779e+02	2.520111548634143901e+02	2.543634744991966841e+02	2.483106817948407752e+02	2.636603231615689538e+02	2.749674851012592853e+02	2.730518537947152709e+02	6.086584982118037260e+03	2.887513919839087784e+00	6.608205699253057119e+00	3.015755193542370762e+03	0.000000000000000000e+00	2.802292321803433310e+02	2.743499517864605082e+02	2.902815514064461695e+02	2.960342603110530604e+02	2.970264107650405094e+02	3.007234039162649992e+02	2.974261742307537588e+02	3.118301615807844769e+02	3.178379092172962714e+02	3.211509268973576354e+02	6.521458333333333030e+03	8.500000000000000000e+00	1.504166666666666607e+01	3.455000000000000000e+03	0.000000000000000000e+00	3.232916666666666856e+02	3.290833333333333144e+02	3.365416666666666856e+02	3.404583333333333144e+02	3.420416666666666856e+02	3.470833333333333144e+02	3.465416666666666856e+02	3.600000000000000000e+02	3.607083333333333144e+02	3.692500000000000000e+02	6.956331684548628800e+03	1.411248608016091310e+01	2.347512763408027325e+01	3.894244806457629238e+03	0.000000000000000000e+00	3.663541011529900402e+02	3.838167148802061206e+02	3.828017819268872017e+02	3.848824063556135684e+02	3.870569225682928618e+02	3.934432627504016295e+02	3.956571591025796124e+02	4.081698384192155231e+02	4.035787574493703573e+02	4.173490731026423646e+02	7.391205035763925480e+03	1.972497216032182621e+01	3.190858860149388221e+01	4.333489612915258476e+03	0.000000000000000000e+00	4.094165356393133379e+02	4.385500964270788700e+02	4.290618971871077747e+02	4.293064793778938792e+02	4.320721784699189811e+02	4.398031921674699447e+02	4.447726515384925960e+02	4.563396768384310462e+02	4.464491815654073434e+02	4.654481462052847291e+02
3.370000000000000000e+02	5.650356467587982479e+03	-2.336126716593051711e+00	-2.102037857198006066e+00	2.577612124053473963e+03	0.000000000000000000e+00	2.372051561073699872e+02	2.196972391740760600e+02	2.440199916573640735e+02	2.519085744257768908e+02	2.519975077326574535e+02	2.542282553002015391e+02	2.487087671776138222e+02	2.637576415948936983e+02	2.748141760587354838e+02	2.732745177046689946e+02	6.085011567127325179e+03	3.102769975036807182e+00	6.511481071400996967e+00	3.017139395360070466e+03	0.000000000000000000e+00	2.803734113870183364e+02	2.744319529203713728e+02	2.903016624953486939e+02	2.962667872128884596e+02	2.971029205329953697e+02	3.007807943167674125e+02	2.977293835888069111e+02	3.119204874641135348e+02	3.178654213627010563e+02	3.213664255190011545e+02	6.519666666666666970e+03	8.541666666666666075e+00	1.512500000000000000e+01	3.456666666666666515e+03	0.000000000000000000e+00	3.235416666666666856e+02	3.291666666666666856e+02	3.365833333333333144e+02	3.406250000000000000e+02	3.422083333333333144e+02	3.473333333333333144e+02	3.467500000000000000e+02	3.600833333333333144e+02	3.609166666666666856e+02	3.694583333333333144e+02	6.954321766206008760e+03	1.398056335829652497e+01	2.373851892859900303e+01	3.896193937973262564e+03	0.000000000000000000e+00	3.667099219463150348e+02	3.839013804129619984e+02	3.828650041713179348e+02	3.849832127871115404e+02	3.873137461336712590e+02	3.938858723498992163e+02	3.957706164111930889e+02	4.082461792025530940e+02	4.039679119706323149e+02	4.175502411476654743e+02	7.388976865745351461e+03	1.941946004992638564e+01	3.235203785719800607e+01	4.335721209279859067e+03	0.000000000000000000e+00	4.098781772259633840e+02	4.386360941592573113e+02	4.291466750093025553e+02	4.293414255742230807e+02	4.324191589340091468e+02	4.404384113664650613e+02	4.447912328223861778e+02	4.564090250717729305e+02	4.470191572745978874e+02	4.656421489619976342e+02
3.380000000000000000e+02	5.649586799401027747e+03	-1.640827797946608158e+00	-1.820293913715643086e+00	2.580713506832812072e+03	0.000000000000000000e+00	2.372868807632843300e+02	2.197668912671147154e+02	2.444768411909111592e+02	2.522904989086342766e+02	2.522798878863658558e+02	2.545984580885648541e+02	2.488368704655357817e+02	2.640700717449133208e+02	2.748413589203740344e+02	2.738907122628884281e+02	6.083980899700513874e+03	3.408752767693362884e+00	6.298186376475511494e+00	3.019731753416405809e+03	0.000000000000000000e+00	2.804559403816421650e+02	2.745709456335573577e+02	2.907175872621222652e+02	2.965202494543171383e+02	2.973482772765162849e+02	3.011117290442824128e+02	2.979184352327678766e+02	3.121183692057900316e+02	3.179415127935203600e+02	3.218411894647775853e+02	6.518375000000000000e+03	8.458333333333333925e+00	1.441666666666666607e+01	3.458750000000000000e+03	0.000000000000000000e+00	3.236250000000000000e+02	3.293750000000000000e+02	3.369583333333333144e+02	3.407500000000000000e+02	3.424166666666666856e+02	3.476250000000000000e+02	3.470000000000000000e+02	3.601666666666666856e+02	3.610416666666666856e+02	3.697916666666666856e+02	6.952769100299486126e+03	1.350791389897330497e+01	2.253514695685782243e+01	3.897768246583594191e+03	0.000000000000000000e+00	3.667940596183578350e+02	3.841790543664426423e+02	3.831990794045443636e+02	3.849797505456828617e+02	3.874850560568170863e+02	3.941382709557175872e+02	3.960815647672321234e+02	4.082149641275433396e+02	4.041418205398130112e+02	4.177421438685557860e+02	7.387163200598972253e+03	1.855749446461327778e+01	3.065362724704897346e+01	4.336786493167188382e+03	0.000000000000000000e+00	4.099631192367156700e+02	4.389831087328852846e+02	4.294398254757554696e+02	4.292095010913657234e+02	4.325534454469675438e+02	4.406515419114351744e+02	4.451631295344642467e+02	4.562632615884200504e+02	4.472419744129593369e+02	4.656926210704449431e+02
3.390000000000000000e+02	5.649273909711840133e+03	-2.213153118055521063e+00	-7.511149814510709177e-01	2.584670674419844545e+03	0.000000000000000000e+00	2.374802553572562545e+02	2.201402968296201834e+02	2.449723865445658362e+02	2.529564501700058372e+02	2.524292637740933287e+02	2.548589613936926526e+02	2.490887609520506771e+02	2.647406050366814725e+02	2.752623032348023457e+02	2.741653974554674278e+02	6.083282788189253552e+03	2.830923440972239469e+00	6.645275842607797578e+00	3.022731170543255757e+03	0.000000000000000000e+00	2.806359610119614558e+02	2.748409817481434629e+02	2.910486932722828897e+02	2.969782250850029186e+02	2.975271318870466644e+02	3.014086473635129551e+02	2.981068804760253101e+02	3.125578025183407362e+02	3.182978182840678301e+02	3.220410320610670851e+02	6.517291666666666970e+03	7.875000000000000000e+00	1.404166666666666607e+01	3.460791666666666515e+03	0.000000000000000000e+00	3.237916666666666856e+02	3.295416666666666856e+02	3.371250000000000000e+02	3.410000000000000000e+02	3.426250000000000000e+02	3.479583333333333144e+02	3.471250000000000000e+02	3.603750000000000000e+02	3.613333333333333144e+02	3.699166666666666856e+02	6.951300545144080388e+03	1.291907655902776142e+01	2.143805749072553368e+01	3.898852162790077273e+03	0.000000000000000000e+00	3.669473723213719154e+02	3.842423515851899083e+02	3.832013067277171103e+02	3.850217749149970814e+02	3.877228681129533356e+02	3.945080193031536737e+02	3.961431195239746899e+02	4.081921974816592638e+02	4.043688483825987987e+02	4.177923012722662861e+02	7.385309423621493806e+03	1.796315311805552284e+01	2.883444831478440307e+01	4.336912658913488485e+03	0.000000000000000000e+00	4.101030779760770884e+02	4.389430365037131878e+02	4.292776134554341638e+02	4.290435498299941628e+02	4.328207362259066713e+02	4.410577052729739762e+02	4.451612390479493229e+02	4.560093949633185275e+02	4.474043634318642830e+02	4.656679358778659434e+02
3.400000000000000000e+02	5.649039315359210377e+03	-3.670061216263198922e+00	-1.519815339306360258e+00	2.586672201095824221e+03	0.000000000000000000e+00	2.378315292077367076e+02	2.201751446628030635e+02	2.448047223926032814e+02	2.532969245723024301e+02	2.526529233009221684e+02	2.551584961755937968e+02	2.493448588343458709e+02	2.646775825775538351e+02	2.754384483469978022e+02	2.741564224989787135e+02	6.082457157679605189e+03	1.956636058535067058e+00	6.260925663680152908e+00	3.024586100547911883e+03	0.000000000000000000e+00	2.808949312705349826e+02	2.749000723314015318e+02	2.911106945296349977e+02	2.972109622861512435e+02	2.977222949837944270e+02	3.016417480877968842e+02	2.982974294171729071e+02	3.125471246221102319e+02	3.185733908401655867e+02	3.221198779161559855e+02	6.515875000000000000e+03	7.583333333333333037e+00	1.404166666666666607e+01	3.462500000000000000e+03	0.000000000000000000e+00	3.239583333333333144e+02	3.296250000000000000e+02	3.374166666666666856e+02	3.411250000000000000e+02	3.427916666666666856e+02	3.481250000000000000e+02	3.472500000000000000e+02	3.604166666666666856e+02	3.617083333333333144e+02	3.700833333333333144e+02	6.949292842320394811e+03	1.321003060813159991e+01	2.182240766965318102e+01	3.900413899452088117e+03	0.000000000000000000e+00	3.670217353961316462e+02	3.843499276685984682e+02	3.837226388036983735e+02	3.850390377138487565e+02	3.878610383495389442e+02	3.946082519122031158e+02	3.962025705828270929e+02	4.082862087112231393e+02	4.048432758265010420e+02	4.180467887505106432e+02	7.382710684640789623e+03	1.883672788292986411e+01	2.960314867263969063e+01	4.338327798904176234e+03	0.000000000000000000e+00	4.100851374589299212e+02	4.390748553371969365e+02	4.300286109407301183e+02	4.289530754276975699e+02	4.329304100324112028e+02	4.410915038244062316e+02	4.451551411656541291e+02	4.561557507557795361e+02	4.479782183196688266e+02	4.660102441676879153e+02
3.410000000000000000e+02	5.647977610016467224e+03	-3.489578242097185701e+00	-1.517066952539813940e+00	2.589644635197998014e+03	0.000000000000000000e+00	2.381275097124256774e+02	2.204854128731545586e+02	2.448161296610994100e+02	2.533822015753211190e+02	2.531225694772635393e+02	2.553520413643312850e+02	2.494345621233751444e+02	2.651110999935322639e+02	2.758240218920590223e+02	2.748347597867788181e+02	6.081197138341566642e+03	1.838544212284740631e+00	6.116466523730093030e+00	3.027155650932332264e+03	0.000000000000000000e+00	2.811887548562128245e+02	2.751177064365772935e+02	2.912413981638830478e+02	2.973161007876605595e+02	2.981237847386317981e+02	3.018635206821656425e+02	2.984464477283542578e+02	3.128263833300994747e+02	3.188495109460295112e+02	3.226048798933894091e+02	6.514416666666666970e+03	7.166666666666666963e+00	1.375000000000000000e+01	3.464666666666666515e+03	0.000000000000000000e+00	3.242500000000000000e+02	3.297500000000000000e+02	3.376666666666666856e+02	3.412500000000000000e+02	3.431250000000000000e+02	3.483750000000000000e+02	3.474583333333333144e+02	3.605416666666666856e+02	3.618750000000000000e+02	3.703750000000000000e+02	6.947636194991767297e+03	1.249478912104859418e+01	2.138353347626990697e+01	3.902177682401000766e+03	0.000000000000000000e+00	3.673112451437871755e+02	3.843822935634227065e+02	3.840919351694503234e+02	3.851838992123394405e+02	3.881262152613682019e+02	3.948864793178343575e+02	3.964702189383123709e+02	4.082569500032338965e+02	4.049004890539704888e+02	4.181451201066105909e+02	7.380855723316866715e+03	1.782291157543052051e+01	2.901706695253981394e+01	4.339688698135334562e+03	0.000000000000000000e+00	4.103724902875743510e+02	4.390145871268454130e+02	4.305172036722339612e+02	4.291177984246788810e+02	4.331274305227364607e+02	4.413979586356687150e+02	4.454821045432914843e+02	4.559722333398011074e+02	4.479259781079409777e+02	4.659152402132211819e+02
3.420000000000000000e+02	5.648880216636605837e+03	-4.114578396523377535e+00	-1.441098050298577959e+00	2.592805375868432748e+03	0.000000000000000000e+00	2.380937908521475777e+02	2.210560269069771948e+02	2.453415600985243827e+02	2.537431878438841863e+02	2.531062452180751450e+02	2.553855010380972317e+02	2.498572914947872619e+02	2.655376568356423377e+02	2.763669345560716692e+02	2.749404830527589638e+02	6.080940108318302919e+03	1.380210801738311233e+00	6.008617641517377983e+00	3.029736021267549404e+03	0.000000000000000000e+00	2.812552287594071458e+02	2.754863467868219686e+02	2.916082800492621914e+02	2.975799272552754360e+02	2.982614559423709011e+02	3.020052505190486158e+02	2.987828124140602881e+02	3.131646617511544832e+02	3.192043006113691490e+02	3.226994081930461107e+02	6.513000000000000000e+03	6.875000000000000000e+00	1.345833333333333393e+01	3.466666666666666515e+03	0.000000000000000000e+00	3.244166666666666856e+02	3.299166666666666856e+02	3.378750000000000000e+02	3.414166666666666856e+02	3.434166666666666856e+02	3.486250000000000000e+02	3.477083333333333144e+02	3.607916666666666856e+02	3.620416666666666856e+02	3.704583333333333144e+02	6.945059891681697081e+03	1.236978919826168877e+01	2.090804902514928898e+01	3.903597312065783626e+03	0.000000000000000000e+00	3.675781045739262254e+02	3.843469865465114026e+02	3.841417199507378086e+02	3.852534060780579352e+02	3.885718773909624701e+02	3.952447494809513842e+02	3.966338542526063407e+02	4.084186715821788880e+02	4.048790327219642222e+02	4.182172584736205181e+02	7.377119783363394163e+03	1.786457839652337753e+01	2.835776471696524581e+01	4.340527957464900283e+03	0.000000000000000000e+00	4.107395424811858220e+02	4.387773064263561764e+02	4.304084399014756173e+02	4.290901454894491849e+02	4.337270881152581978e+02	4.418644989619027683e+02	4.455593751718793669e+02	4.560456764976910335e+02	4.477163987772617020e+02	4.659761836139076649e+02
3.430000000000000000e+02	5.648659015097622614e+03	-3.501564442543744882e+00	-2.727866206878553967e+00	2.594857738776932820e+03	0.000000000000000000e+00	2.382051561073699588e+02	2.212992709794102382e+02	2.453579748627048787e+02	2.538798367970513254e+02	2.531119476921866749e+02	2.554829104131580664e+02	2.503628065063319639e+02	2.660308624437124081e+02	2.767039880896232944e+02	2.752383922635551698e+02	6.079933674215477367e+03	1.770051112061461041e+00	5.365233563227389979e+00	3.031574702721799440e+03	0.000000000000000000e+00	2.813734113870183364e+02	2.756913021563717621e+02	2.916581540980191107e+02	2.976690850651923483e+02	2.983059738460933090e+02	3.021164552065790190e+02	2.992022365864993390e+02	3.135570978885228897e+02	3.194561607114783328e+02	3.229525294651108993e+02	6.511208333333333030e+03	7.041666666666666963e+00	1.345833333333333393e+01	3.468291666666666515e+03	0.000000000000000000e+00	3.245416666666666856e+02	3.300833333333333144e+02	3.379583333333333144e+02	3.414583333333333144e+02	3.435000000000000000e+02	3.487500000000000000e+02	3.480416666666666856e+02	3.610833333333333144e+02	3.622083333333333144e+02	3.706666666666666856e+02	6.942482992451188693e+03	1.231328222127187288e+01	2.155143310343927965e+01	3.905008630611533590e+03	0.000000000000000000e+00	3.677099219463150348e+02	3.844753645102948667e+02	3.842585125686475180e+02	3.852475816014742804e+02	3.886940261539066910e+02	3.953835447934209810e+02	3.968810967468340323e+02	4.086095687781437391e+02	4.049605059551882960e+02	4.183808038682224719e+02	7.373757651569043446e+03	1.758489777587707792e+01	2.964453287354522359e+01	4.341725594556400210e+03	0.000000000000000000e+00	4.108781772259634408e+02	4.388673956872563622e+02	4.305586918039617785e+02	4.290368298696153033e+02	4.338880523078133251e+02	4.420170895868419620e+02	4.457205268270014358e+02	4.561358042229542207e+02	4.477126785770433344e+02	4.660949410697782014e+02
3.440000000000000000e+02	5.647783998261072156e+03	-4.469718625305230120e+00	-2.686626320447848215e+00	2.596677836362921880e+03	0.000000000000000000e+00	2.385892700804416506e+02	2.215744233931636700e+02	2.450937459214304965e+02	2.542182691843673297e+02	2.530987056895332898e+02	2.556489083374902691e+02	2.509549191156251027e+02	2.660087334276273054e+02	2.768780081830520317e+02	2.755469479901115619e+02	6.078621165797202593e+03	1.327640687347384940e+00	5.385853506442742855e+00	3.033318084848127910e+03	0.000000000000000000e+00	2.816488017068874683e+02	2.758913783632484638e+02	2.916510396273819197e+02	2.979424679255170076e+02	2.983826861781000161e+02	3.022619541687451488e+02	2.996441262244792370e+02	3.135668667138136243e+02	3.195848374248593586e+02	3.232109739950557810e+02	6.509458333333333030e+03	7.125000000000000000e+00	1.345833333333333393e+01	3.469958333333333485e+03	0.000000000000000000e+00	3.247083333333333144e+02	3.302083333333333144e+02	3.382083333333333144e+02	3.416666666666666856e+02	3.436666666666666856e+02	3.488750000000000000e+02	3.483333333333333144e+02	3.611250000000000000e+02	3.622916666666666856e+02	3.708750000000000000e+02	6.940295500869463467e+03	1.292235931265261506e+01	2.153081316022392500e+01	3.906598581818539060e+03	0.000000000000000000e+00	3.677678649597791605e+02	3.845252883034181650e+02	3.847656270392847091e+02	3.853908654078163636e+02	3.889506471552333551e+02	3.954880458312548512e+02	3.970225404421873918e+02	4.086831332861863757e+02	4.049984959084740126e+02	4.185390260049442190e+02	7.371132668405593904e+03	1.871971862530523012e+01	2.960329298711451429e+01	4.343238830303745090e+03	0.000000000000000000e+00	4.108273965862249497e+02	4.388422432735029588e+02	4.313229207452361607e+02	4.291150641489660416e+02	4.342346276438000814e+02	4.421010916625097025e+02	4.457117475510415261e+02	4.562412665723726946e+02	4.477053251502813396e+02	4.662030520098884381e+02
3.450000000000000000e+02	5.648203719428009208e+03	-6.089140187975565333e+00	-3.118770277371146094e+00	2.599698649923951962e+03	0.000000000000000000e+00	2.389286746955791614e+02	2.219149052154365336e+02	2.453195948021058257e+02	2.545314048878719291e+02	2.533702809701799765e+02	2.559333441480957561e+02	2.511552518108963454e+02	2.667065811845766348e+02	2.774091653662267163e+02	2.756748674706734619e+02	6.077914359714004604e+03	7.887632393455508151e-01	4.961448194647759991e+00	3.035682658295309466e+03	0.000000000000000000e+00	2.819018373477895807e+02	2.761241192743848956e+02	2.918264640677195416e+02	2.981407024439359361e+02	2.986226404850899598e+02	3.024875054073812066e+02	2.998276259054481443e+02	3.140199572589550030e+02	3.199962493497799869e+02	3.233582670686701022e+02	6.507625000000000000e+03	7.666666666666666963e+00	1.304166666666666607e+01	3.471666666666666515e+03	0.000000000000000000e+00	3.248750000000000000e+02	3.303333333333333144e+02	3.383333333333333144e+02	3.417500000000000000e+02	3.438750000000000000e+02	3.490416666666666856e+02	3.485000000000000000e+02	3.613333333333333144e+02	3.625833333333333144e+02	3.710416666666666856e+02	6.937335640285995396e+03	1.454457009398778311e+01	2.112188513868557038e+01	3.907650675038023564e+03	0.000000000000000000e+00	3.678481626522104193e+02	3.845425473922817332e+02	3.848402025989470872e+02	3.853592975560640639e+02	3.891273595149100402e+02	3.955958279259521646e+02	3.971723740945518557e+02	4.086467094077116258e+02	4.051704173168866419e+02	4.187250662646632691e+02	7.367046280571990792e+03	2.142247352130889837e+01	2.920210361070447647e+01	4.343634683409381068e+03	0.000000000000000000e+00	4.108213253044208386e+02	4.387517614512300952e+02	4.313470718645608031e+02	4.289685951121280709e+02	4.343797190298200235e+02	4.421499891852375868e+02	4.458447481891036546e+02	4.559600854820899940e+02	4.477575013004399125e+02	4.664084658626599094e+02
3.460000000000000000e+02	5.646861283998135150e+03	-5.764205851481010612e+00	-1.981048361813222414e+00	2.603288419505020101e+03	0.000000000000000000e+00	2.394371575974710709e+02	2.221040084440044780e+02	2.456421166737367514e+02	2.546581963820426608e+02	2.535147481749061171e+02	2.566067340091792062e+02	2.516963206948512095e+02	2.671836217047718947e+02	2.776065572015230032e+02	2.761786125912373109e+02	6.076430641999067120e+03	9.303970742594946941e-01	5.342809152426721830e+00	3.038498376419176566e+03	0.000000000000000000e+00	2.822185787987355639e+02	2.762811708886688962e+02	2.920918916702017327e+02	2.982665981910213304e+02	2.988615407541196873e+02	3.029700336712562603e+02	3.002231603474256190e+02	3.143834775190525761e+02	3.201366119340948444e+02	3.237351396289519698e+02	6.506000000000000000e+03	7.625000000000000000e+00	1.266666666666666607e+01	3.473708333333333485e+03	0.000000000000000000e+00	3.250000000000000000e+02	3.304583333333333144e+02	3.385416666666666856e+02	3.418750000000000000e+02	3.442083333333333144e+02	3.493333333333333144e+02	3.487500000000000000e+02	3.615833333333333144e+02	3.626666666666666856e+02	3.712916666666666856e+02	6.935569358000932880e+03	1.431960292574050442e+01	1.999052418090661121e+01	3.908918290247490404e+03	0.000000000000000000e+00	3.677814212012644361e+02	3.846354957779977326e+02	3.849914416631316385e+02	3.854834018089786696e+02	3.895551259125469414e+02	3.956966329954103685e+02	3.972768396525743810e+02	4.087831891476140527e+02	4.051967213992385268e+02	4.188481937043814014e+02	7.365138716001864850e+03	2.101420585148100884e+01	2.731438169514655456e+01	4.344128247161646868e+03	0.000000000000000000e+00	4.105628424025289291e+02	4.388126582226621508e+02	4.314412166595966482e+02	4.290918036179573392e+02	4.349019184917605116e+02	4.420599326574874226e+02	4.458036793051487621e+02	4.559830449618947341e+02	4.477267761318103680e+02	4.664047207420960603e+02
3.470000000000000000e+02	5.646950949642304295e+03	-6.553602511465367542e+00	-1.857370296159551515e+00	2.606125663927347432e+03	0.000000000000000000e+00	2.398112007868792546e+02	2.222488857951381647e+02	2.457329255264476160e+02	2.548073477956576198e+02	2.537304145674961546e+02	2.571064593473349760e+02	2.518160199015827061e+02	2.677131340601048350e+02	2.781780161647328669e+02	2.762100200732929807e+02	6.075767141487818662e+03	2.856987442673162292e-01	5.425481518586891205e+00	3.040854498630340458e+03	0.000000000000000000e+00	2.824889337267729843e+02	2.763952762309024251e+02	2.921789627632238080e+02	2.984245072311621243e+02	2.990318739504147061e+02	3.033448963403341168e+02	3.004288432841246959e+02	3.148149003633857888e+02	3.205473414156997478e+02	3.238133433699798616e+02	6.504583333333333030e+03	7.125000000000000000e+00	1.270833333333333393e+01	3.475583333333333485e+03	0.000000000000000000e+00	3.251666666666666856e+02	3.305416666666666856e+02	3.386250000000000000e+02	3.420416666666666856e+02	3.443333333333333144e+02	3.495833333333333144e+02	3.490416666666666856e+02	3.619166666666666856e+02	3.629166666666666856e+02	3.714166666666666856e+02	6.933399525178847398e+03	1.396430125573268377e+01	1.999118514807977576e+01	3.910312168036326511e+03	0.000000000000000000e+00	3.678443996065603869e+02	3.846880571024309461e+02	3.850710372367761920e+02	3.856588261021712469e+02	3.896347927162519227e+02	3.958217703263325120e+02	3.976544900492086754e+02	4.090184329699475825e+02	4.052859919176336234e+02	4.190199899633535097e+02	7.362215717024361766e+03	2.080360251146536754e+01	2.727403696282621937e+01	4.345041002739319993e+03	0.000000000000000000e+00	4.105221325464541451e+02	4.388344475381952066e+02	4.315170744735523840e+02	4.292759855376757514e+02	4.349362520991704741e+02	4.420602073193316528e+02	4.462673134317506651e+02	4.561201992732285362e+02	4.476553171686005044e+02	4.666233132600403906e+02
3.480000000000000000e+02	5.645561331509105912e+03	-5.819609958678644723e+00	-3.234921822116902490e+00	2.608082186911567078e+03	0.000000000000000000e+00	2.400270601693671040e+02	2.221709966929144002e+02	2.457298408945673600e+02	2.553261827805520170e+02	2.538615239904524117e+02	2.574655664986414649e+02	2.519218438967343161e+02	2.679579277294870963e+02	2.785548860904949038e+02	2.762750760752757060e+02	6.074113999087886441e+03	8.818616873273441570e-01	4.590872422274881792e+00	3.042707760122450054e+03	0.000000000000000000e+00	2.827010300846835662e+02	2.763979983464572001e+02	2.922399204472836800e+02	2.987880913902760085e+02	2.991807619952261916e+02	3.036077832493207325e+02	3.005442552817004866e+02	3.150414638647435481e+02	3.208399430452474235e+02	3.239708713709711674e+02	6.502666666666666970e+03	7.583333333333333037e+00	1.241666666666666607e+01	3.477333333333333485e+03	0.000000000000000000e+00	3.253750000000000000e+02	3.306250000000000000e+02	3.387500000000000000e+02	3.422500000000000000e+02	3.445000000000000000e+02	3.497500000000000000e+02	3.491666666666666856e+02	3.621250000000000000e+02	3.631250000000000000e+02	3.716666666666666856e+02	6.931219334245447499e+03	1.428480497933932192e+01	2.024246091105845125e+01	3.911958906544216916e+03	0.000000000000000000e+00	3.680489699153164338e+02	3.848520016535427999e+02	3.852600795527163200e+02	3.857119086097239915e+02	3.898192380047738084e+02	3.958922167506792675e+02	3.977890780516328846e+02	4.092085361352564519e+02	4.054100569547525765e+02	4.193624619623622038e+02	7.359772001824228028e+03	2.098627662534531169e+01	2.806825515545023464e+01	4.346584479755099892e+03	0.000000000000000000e+00	4.107229398306328676e+02	4.390790033070855998e+02	4.317701591054326400e+02	4.291738172194479830e+02	4.351384760095476167e+02	4.420344335013585351e+02	4.464114894365990267e+02	4.562920722705129037e+02	4.476951139095050962e+02	4.670582572580576652e+02
3.490000000000000000e+02	5.644473817652718935e+03	-4.825221063622914919e+00	-4.294568571179274485e+00	2.610251507374241100e+03	0.000000000000000000e+00	2.403399859972756190e+02	2.223005177906352117e+02	2.457522858170023596e+02	2.555069114285142859e+02	2.542290923133316483e+02	2.574625828294367693e+02	2.522377332499332852e+02	2.680613221103411092e+02	2.787428301904844830e+02	2.766008692140939047e+02	6.072882742159692498e+03	1.379056134855209059e+00	4.081882381077029720e+00	3.044459087020453808e+03	0.000000000000000000e+00	2.829408263319711523e+02	2.764835922286509344e+02	2.922719762418345226e+02	2.989617890475905142e+02	2.994687128233324529e+02	3.036271247480517559e+02	3.007855332916332713e+02	3.151348277218372118e+02	3.210589150952422415e+02	3.242171012737136380e+02	6.501291666666666970e+03	7.583333333333333037e+00	1.245833333333333393e+01	3.478666666666666515e+03	0.000000000000000000e+00	3.255416666666666856e+02	3.306666666666666856e+02	3.387916666666666856e+02	3.424166666666666856e+02	3.447083333333333144e+02	3.497916666666666856e+02	3.493333333333333144e+02	3.622083333333333144e+02	3.633750000000000000e+02	3.718333333333333144e+02	6.929700591173641442e+03	1.378761053181145613e+01	2.083478428558963813e+01	3.912874246312879222e+03	0.000000000000000000e+00	3.681425070013622189e+02	3.848497411046824368e+02	3.853113570914988486e+02	3.858715442857428570e+02	3.899479538433341759e+02	3.959562085852816153e+02	3.978811333750333574e+02	4.092818389448294170e+02	4.056910849047577585e+02	4.194495653929529908e+02	7.358109515680615004e+03	1.999188773028958011e+01	2.921123523784594056e+01	4.347081825959092384e+03	0.000000000000000000e+00	4.107433473360577523e+02	4.390328155426981311e+02	4.318310475163310116e+02	4.293264219048190853e+02	4.351875743533349805e+02	4.421207505038966019e+02	4.464289334167333436e+02	4.563553445563255195e+02	4.480071698095155170e+02	4.670657974525727241e+02
3.500000000000000000e+02	5.643912401074591799e+03	-4.440934174693081715e+00	-5.507950994645300469e+00	2.613262081615485840e+03	0.000000000000000000e+00	2.407063837394795200e+02	2.223005177906352117e+02	2.460620910000781123e+02	2.559554888287313190e+02	2.542083429118778781e+02	2.580074421266045874e+02	2.524807084798537176e+02	2.685054991273478322e+02	2.790229948257576780e+02	2.770981397621353608e+02	6.072081200537295445e+03	1.342032912653459142e+00	3.391857836010682803e+00	3.046797707474409435e+03	0.000000000000000000e+00	2.832281918697397600e+02	2.764835922286509344e+02	2.924893788333724274e+02	2.992902444143656453e+02	2.995208381226055963e+02	3.039620543966356081e+02	3.009695209065935160e+02	3.155444162303405733e+02	3.212406640795454678e+02	3.246115698810676804e+02	6.500250000000000000e+03	7.125000000000000000e+00	1.229166666666666607e+01	3.480333333333333485e+03	0.000000000000000000e+00	3.257500000000000000e+02	3.306666666666666856e+02	3.389166666666666856e+02	3.426250000000000000e+02	3.448333333333333144e+02	3.499166666666666856e+02	3.494583333333333144e+02	3.625833333333333144e+02	3.634583333333333144e+02	3.721250000000000000e+02	6.928418799462704555e+03	1.290796708734654175e+01	2.119147549732264935e+01	3.913868959192257535e+03	0.000000000000000000e+00	3.682718081302602400e+02	3.848497411046824368e+02	3.853439544999609438e+02	3.859597555856343547e+02	3.901458285440610325e+02	3.958712789366977631e+02	3.979471457600731128e+02	4.096222504363260555e+02	4.056760025871211610e+02	4.196384301189323196e+02	7.356587598925408201e+03	1.869093417469308349e+01	3.009128432797863439e+01	4.347404585051181130e+03	0.000000000000000000e+00	4.107936162605204800e+02	4.390328155426981311e+02	4.317712423332552589e+02	4.292945111712687094e+02	4.354583237547887506e+02	4.418258912067287838e+02	4.464359581868129112e+02	4.566611675393187966e+02	4.478936718409089508e+02	4.671518602378646392e+02
3.510000000000000000e+02	5.642932914710815567e+03	-5.554543892953457629e+00	-4.344402257968651426e+00	2.615754504949509737e+03	0.000000000000000000e+00	2.411261869762149104e+02	2.223281871498778060e+02	2.465081370612169849e+02	2.562102673776910251e+02	2.543426366247276178e+02	2.580074421266045874e+02	2.528960329209091071e+02	2.692573963577461313e+02	2.790676969446163298e+02	2.770778193243579608e+02	6.070758124022074298e+03	7.852280535232711856e-01	3.931965537682341250e+00	3.048918919141421611e+03	0.000000000000000000e+00	2.835422601547741124e+02	2.765599269082722458e+02	2.928582351972751781e+02	2.995218003555121413e+02	2.997338183123637805e+02	3.039620543966356081e+02	3.012813497937879106e+02	3.160245315122064085e+02	3.213463484723081365e+02	3.246222429955123516e+02	6.498583333333333030e+03	7.125000000000000000e+00	1.220833333333333393e+01	3.482083333333333485e+03	0.000000000000000000e+00	3.259583333333333144e+02	3.307916666666666856e+02	3.392083333333333144e+02	3.428333333333333144e+02	3.451250000000000000e+02	3.499166666666666856e+02	3.496666666666666856e+02	3.627916666666666856e+02	3.636250000000000000e+02	3.721666666666666856e+02	6.926408542644591762e+03	1.346477194647672881e+01	2.048470112898432660e+01	3.915247747525245359e+03	0.000000000000000000e+00	3.683744065118925164e+02	3.850234064250611254e+02	3.855584314693914507e+02	3.861448663111544874e+02	3.905161816876362195e+02	3.958712789366977631e+02	3.980519835395454606e+02	4.095588018211269627e+02	4.059036515276918635e+02	4.197110903378210196e+02	7.354233751955850494e+03	1.980454389295345763e+01	2.876106892463531750e+01	4.348412161717156778e+03	0.000000000000000000e+00	4.107904796904517184e+02	4.392551461834555653e+02	4.319085296054496439e+02	4.294563992889756037e+02	4.359073633752723822e+02	4.418258912067287838e+02	4.464373004124242925e+02	4.563259369755872399e+02	4.481823030553836702e+02	4.672555140089754104e+02
3.520000000000000000e+02	5.642441497743369837e+03	-5.636334783561747663e+00	-4.827834068838772197e+00	2.618225530736644032e+03	0.000000000000000000e+00	2.411290072911517655e+02	2.223472871235915704e+02	2.468550697146825428e+02	2.566094140931239167e+02	2.546772851976564311e+02	2.584092867152785402e+02	2.530386597480247133e+02	2.692711139876546440e+02	2.791768941844209166e+02	2.773268818803277327e+02	6.069574915538351888e+03	9.526659415524596497e-01	3.773582965580613902e+00	3.050800265368322016e+03	0.000000000000000000e+00	2.835853369789092540e+02	2.765903102284624424e+02	2.931150348573412998e+02	2.998047070465619868e+02	2.999636425988281871e+02	3.042254766909726413e+02	3.013943298740123851e+02	3.160522236604939508e+02	3.214842804255437727e+02	3.248926076068305520e+02	6.496708333333333030e+03	7.541666666666666963e+00	1.237500000000000000e+01	3.483375000000000000e+03	0.000000000000000000e+00	3.260416666666666856e+02	3.308333333333333144e+02	3.393750000000000000e+02	3.430000000000000000e+02	3.452500000000000000e+02	3.500416666666666856e+02	3.497500000000000000e+02	3.628333333333333144e+02	3.637916666666666856e+02	3.724583333333333144e+02	6.923841751128314172e+03	1.413066739178087516e+01	2.097641703441938432e+01	3.915949734631677984e+03	0.000000000000000000e+00	3.684979963544241173e+02	3.850763564382041864e+02	3.856349651426587002e+02	3.861952929534380132e+02	3.905363574011718129e+02	3.958578566423607299e+02	3.981056701259876149e+02	4.096144430061726780e+02	4.060990529077895985e+02	4.200240590598360768e+02	7.350975168923296224e+03	2.071966811689508248e+01	2.957783406883877220e+01	4.348524469263355968e+03	0.000000000000000000e+00	4.109543260421816058e+02	4.393193795430750583e+02	4.318949302853174572e+02	4.293905859068760833e+02	4.358227148023435689e+02	4.416740466180548310e+02	4.464613402519752867e+02	4.563955526790119848e+02	4.484064391489124546e+02	4.675897847863388961e+02
3.530000000000000000e+02	5.641800544143472507e+03	-5.368053717428258764e+00	-5.253109164172084178e+00	2.621694698155451078e+03	0.000000000000000000e+00	2.411596884507173399e+02	2.227578578396569355e+02	2.467839550974631493e+02	2.573503492440161153e+02	2.551514875856886420e+02	2.588395313413744816e+02	2.536082788930384027e+02	2.695298621662155369e+02	2.797374349634974351e+02	2.775515231214280334e+02	6.068566938738403223e+03	1.190973141285870618e+00	3.123445417913957911e+00	3.053555682411059024e+03	0.000000000000000000e+00	2.836423442253586700e+02	2.769414289198284678e+02	2.931628108820649459e+02	3.003001746220080577e+02	3.003049104595110066e+02	3.045655990040206120e+02	3.017624727798525441e+02	3.162649310831077401e+02	3.218478841484154032e+02	3.251507615607140451e+02	6.495333333333333030e+03	7.750000000000000000e+00	1.150000000000000000e+01	3.485416666666666515e+03	0.000000000000000000e+00	3.261250000000000000e+02	3.311250000000000000e+02	3.395416666666666856e+02	3.432500000000000000e+02	3.454583333333333144e+02	3.502916666666666856e+02	3.499166666666666856e+02	3.630000000000000000e+02	3.639583333333333144e+02	3.727500000000000000e+02	6.922099727928262837e+03	1.430902685871413027e+01	1.987655458208604387e+01	3.917277650922274006e+03	0.000000000000000000e+00	3.686076557746413300e+02	3.853085710801715322e+02	3.859205224512684254e+02	3.861998253779919423e+02	3.906117562071556222e+02	3.960177343293127592e+02	3.980708605534808271e+02	4.097350689168922599e+02	4.060687825182512256e+02	4.203492384392859549e+02	7.348866122523193553e+03	2.086805371742826054e+01	2.825310916417208418e+01	4.349138635177881952e+03	0.000000000000000000e+00	4.110903115492826601e+02	4.394921421603430645e+02	4.322993782358702219e+02	4.291496507559838847e+02	4.357651790809779868e+02	4.417438019919588896e+02	4.462250544402949686e+02	4.564701378337844631e+02	4.481792317031691937e+02	4.679484768785719666e+02
3.540000000000000000e+02	5.641520546463324536e+03	-5.323119475028198266e+00	-5.280965091848214499e+00	2.624265394226011267e+03	0.000000000000000000e+00	2.411222338356132582e+02	2.232184211852392082e+02	2.469012303024772450e+02	2.576263862019064277e+02	2.552368289163115378e+02	2.588683714517811723e+02	2.538102110216669303e+02	2.703230573694223722e+02	2.799368010881546525e+02	2.778347660350262345e+02	6.067801939898328783e+03	9.634402624859008668e-01	3.192850787409225788e+00	3.055632697113005634e+03	0.000000000000000000e+00	2.836444502511399719e+02	2.772550439259529185e+02	2.932422818179052797e+02	3.005215264342865567e+02	3.004517477914891401e+02	3.047050190592239005e+02	3.019259388441668079e+02	3.167865286847111861e+02	3.220100672107440118e+02	3.253965496841797744e+02	6.494083333333333030e+03	7.250000000000000000e+00	1.166666666666666607e+01	3.487000000000000000e+03	0.000000000000000000e+00	3.261666666666666856e+02	3.312916666666666856e+02	3.395833333333333144e+02	3.434166666666666856e+02	3.456666666666666856e+02	3.505416666666666856e+02	3.500416666666666856e+02	3.632500000000000000e+02	3.640833333333333144e+02	3.729583333333333144e+02	6.920364726768337277e+03	1.353655973751410002e+01	2.014048254592410814e+01	3.918367302886994366e+03	0.000000000000000000e+00	3.686888830821933993e+02	3.853282894073804528e+02	3.859243848487613491e+02	3.863118068990468146e+02	3.908815855418442311e+02	3.963783142741094707e+02	3.981573944891665633e+02	4.097134713152888139e+02	4.061565994559226169e+02	4.205201169824868543e+02	7.346646120203341525e+03	1.982311947502820004e+01	2.861429842518154487e+01	4.349734605773988733e+03	0.000000000000000000e+00	4.112110994977201130e+02	4.393649121480941631e+02	4.322654363641893838e+02	4.292069471314269435e+02	4.360965044170218334e+02	4.422149618815521990e+02	4.462731223116664410e+02	4.561769426305776278e+02	4.482298655785119763e+02	4.680819006316403943e+02
3.550000000000000000e+02	5.640824414707877622e+03	-4.504760933341064977e+00	-6.687391114652097457e+00	2.627898099954994450e+03	0.000000000000000000e+00	2.413418304900751821e+02	2.238012700850893850e+02	2.471163800352598798e+02	2.580206532547954339e+02	2.557337913327095293e+02	2.590456782590589455e+02	2.539781942688672416e+02	2.708496656315147675e+02	2.803578077982770083e+02	2.781110665044711254e+02	6.066745540687272296e+03	1.330952866662800993e+00	2.281304442673951272e+00	3.058407383310830483e+03	0.000000000000000000e+00	2.838375819117042624e+02	2.776714683758780211e+02	2.933915233509632685e+02	3.008019932940643457e+02	3.008043956663547647e+02	3.049186724628628440e+02	3.020724304677669920e+02	3.171123328157573837e+02	3.223455705658051897e+02	3.256805332522355911e+02	6.492666666666666970e+03	7.166666666666666963e+00	1.125000000000000000e+01	3.488916666666666515e+03	0.000000000000000000e+00	3.263333333333333144e+02	3.315416666666666856e+02	3.396666666666666856e+02	3.435833333333333144e+02	3.458750000000000000e+02	3.507916666666666856e+02	3.501666666666666856e+02	3.633750000000000000e+02	3.643333333333333144e+02	3.732500000000000000e+02	6.918587792646061644e+03	1.300238046667053382e+01	2.021869555732605050e+01	3.919425950022502548e+03	0.000000000000000000e+00	3.688290847549623663e+02	3.854118649574553501e+02	3.859418099823701027e+02	3.863646733726022831e+02	3.909456043336452353e+02	3.966646608704705272e+02	3.982609028655663792e+02	4.096376671842426163e+02	4.063210961008614390e+02	4.208194667477644089e+02	7.344508918625456317e+03	1.883809426667439979e+01	2.918739111465209746e+01	4.349935233378339035e+03	0.000000000000000000e+00	4.113248361765914751e+02	4.392820632482439578e+02	4.322169532980734630e+02	4.291460134118711949e+02	4.360162086672904707e+02	4.425376550742744257e+02	4.463551390644661296e+02	4.559003343684852325e+02	4.483088588683896205e+02	4.683889334955288746e+02
3.560000000000000000e+02	5.640353297867792207e+03	-4.303388954526943699e+00	-7.545776824990694465e+00	2.629353882697208064e+03	0.000000000000000000e+00	2.415678118746673704e+02	2.240803663979485805e+02	2.474028194986910307e+02	2.583770325445080971e+02	2.556671668219460969e+02	2.591701973267848302e+02	2.540602110216669303e+02	2.709875870907427498e+02	2.803196003449593263e+02	2.779786236838406239e+02	6.065864148933896104e+03	1.327472189403194669e+00	1.747944920837985805e+00	3.059989441348604032e+03	0.000000000000000000e+00	2.840755726040003424e+02	2.779151831989743187e+02	2.936389097493455438e+02	3.010843496055873629e+02	3.007919167443063770e+02	3.050225986633923867e+02	3.021759388441668079e+02	3.172854602120380605e+02	3.223889668391463488e+02	3.257393118419203120e+02	6.491375000000000000e+03	6.958333333333333037e+00	1.104166666666666607e+01	3.490625000000000000e+03	0.000000000000000000e+00	3.265833333333333144e+02	3.317500000000000000e+02	3.398750000000000000e+02	3.437916666666666856e+02	3.459166666666666856e+02	3.508750000000000000e+02	3.502916666666666856e+02	3.635833333333333144e+02	3.644583333333333144e+02	3.735000000000000000e+02	6.916885851066103896e+03	1.258919447726347229e+01	2.033538841249534812e+01	3.921260558651395968e+03	0.000000000000000000e+00	3.690910940626662864e+02	3.855848168010256813e+02	3.861110902506544562e+02	3.864989837277460083e+02	3.910414165890269942e+02	3.967274013366076133e+02	3.984073944891665633e+02	4.098812064546285683e+02	4.065276998275202800e+02	4.212606881580796880e+02	7.342396702132207793e+03	1.822005562119360889e+01	2.962911015832402484e+01	4.351896117302791936e+03	0.000000000000000000e+00	4.115988547919992584e+02	4.394196336020514195e+02	4.323471805013089693e+02	4.292063007888252741e+02	4.361661665113872459e+02	4.425798026732151698e+02	4.465231223116664410e+02	4.561790795759238790e+02	4.485970663217073024e+02	4.690213763161593761e+02
3.570000000000000000e+02	5.638976498953717964e+03	-4.762761812307381604e+00	-6.595868779419097550e+00	2.631294288230365510e+03	0.000000000000000000e+00	2.415810888314333340e+02	2.243358185156649824e+02	2.475758261304641792e+02	2.585095588801233362e+02	2.558005984266955863e+02	2.594711489100097310e+02	2.543577277739046849e+02	2.709875870907427498e+02	2.806990803279159650e+02	2.782002747256696580e+02	6.064550749476858982e+03	1.056119093846309198e+00	2.097898943623784263e+00	3.061751310781849497e+03	0.000000000000000000e+00	2.841238777490499956e+02	2.781262425911658056e+02	2.938295797318987184e+02	3.012339461067282969e+02	3.009419658800144362e+02	3.052564077883382083e+02	3.024080305536189712e+02	3.172854602120380605e+02	3.226828734972913253e+02	3.259751373628348574e+02	6.490125000000000000e+03	6.875000000000000000e+00	1.079166666666666607e+01	3.492208333333333485e+03	0.000000000000000000e+00	3.266666666666666856e+02	3.319166666666666856e+02	3.400833333333333144e+02	3.439583333333333144e+02	3.460833333333333144e+02	3.510416666666666856e+02	3.504583333333333144e+02	3.635833333333333144e+02	3.646666666666666856e+02	3.737500000000000000e+02	6.915699250523141018e+03	1.269388090615369080e+01	1.948543438970954611e+01	3.922665355884817473e+03	0.000000000000000000e+00	3.692094555842833756e+02	3.857070907421675656e+02	3.863370869347679104e+02	3.866827205599383319e+02	3.912247007866521926e+02	3.968269255449951629e+02	3.985086361130476575e+02	4.098812064546285683e+02	4.066504598360420459e+02	4.215248626371651426e+02	7.341273501046282036e+03	1.851276181230738160e+01	2.817920211275242792e+01	4.353122378436301915e+03	0.000000000000000000e+00	4.117522445019000088e+02	4.394975148176683888e+02	4.325908405362024496e+02	4.294071077865432926e+02	4.363660682399710140e+02	4.426121844233236402e+02	4.465589388927619439e+02	4.561790795759238790e+02	4.486342530054174063e+02	4.692997252743303420e+02
3.580000000000000000e+02	5.638927809153512499e+03	-3.898594781459366665e+00	-6.915108966237150767e+00	2.633184695779290905e+03	0.000000000000000000e+00	2.417828494848351966e+02	2.244686092343263795e+02	2.480610152781204079e+02	2.586551633762153983e+02	2.560876889736321118e+02	2.596071242994488557e+02	2.545004063727705557e+02	2.712094683395432639e+02	2.808770688768767059e+02	2.783158058910100863e+02	6.064130571243422310e+03	1.092369275936983186e+00	2.000778850214757654e+00	3.063425681222978710e+03	0.000000000000000000e+00	2.842664247424175983e+02	2.782343046171631613e+02	2.941763409723935183e+02	3.013692483547743564e+02	3.011271778201493703e+02	3.054285621497244279e+02	3.025627031863853063e+02	3.174797341697716320e+02	3.228343677717717242e+02	3.261370696121716719e+02	6.489333333333333030e+03	6.083333333333333037e+00	1.091666666666666607e+01	3.493666666666666515e+03	0.000000000000000000e+00	3.267500000000000000e+02	3.320000000000000000e+02	3.402916666666666856e+02	3.440833333333333144e+02	3.461666666666666856e+02	3.512500000000000000e+02	3.506250000000000000e+02	3.637500000000000000e+02	3.647916666666666856e+02	3.739583333333333144e+02	6.914536095423243751e+03	1.107429739072968289e+01	1.983255448311857450e+01	3.923907652110354320e+03	0.000000000000000000e+00	3.692335752575824017e+02	3.857656953828368387e+02	3.864069923609398529e+02	3.867974183118922724e+02	3.912061555131840009e+02	3.970714378502755721e+02	3.986872968136146937e+02	4.100202658302283680e+02	4.067489655615616471e+02	4.217795970544949569e+02	7.339738857513153562e+03	1.606526144812603363e+01	2.874844229957048469e+01	4.354148637554041670e+03	0.000000000000000000e+00	4.117171505151648034e+02	4.395313907656736205e+02	4.325223180552129634e+02	4.295115032904512304e+02	4.362456443597012594e+02	4.428928757005511443e+02	4.467495936272294443e+02	4.562905316604567361e+02	4.487062644564566654e+02	4.696008607756565425e+02
3.590000000000000000e+02	5.637736400103850428e+03	-3.246969195927515095e+00	-6.119128228431213401e+00	2.636100924108029176e+03	0.000000000000000000e+00	2.419423241338239166e+02	2.252855765972754511e+02	2.482484930804323540e+02	2.593083758253358724e+02	2.561505477613862922e+02	2.603663984397997524e+02	2.545004063727705557e+02	2.716012741072574386e+02	2.807968235903265395e+02	2.783158058910100863e+02	6.062930700051925669e+03	1.334848735369575934e+00	2.232102552451060262e+00	3.065737962054014588e+03	0.000000000000000000e+00	2.844294954002452869e+02	2.788094549653043828e+02	2.943325798735495482e+02	3.018000212460012790e+02	3.012836072140264605e+02	3.059331992198998478e+02	3.025627031863853063e+02	3.177798037202953765e+02	3.228775784618299554e+02	3.261370696121716719e+02	6.488125000000000000e+03	5.916666666666666963e+00	1.058333333333333393e+01	3.495375000000000000e+03	0.000000000000000000e+00	3.269166666666666856e+02	3.323333333333333144e+02	3.404166666666666856e+02	3.442916666666666856e+02	3.464166666666666856e+02	3.515000000000000000e+02	3.506250000000000000e+02	3.639583333333333144e+02	3.649583333333333144e+02	3.739583333333333144e+02	6.913319299948074331e+03	1.049848459796375799e+01	1.893456411421560759e+01	3.925012037945985412e+03	0.000000000000000000e+00	3.694038379330880844e+02	3.858572117013622460e+02	3.865007534597838230e+02	3.867833120873320922e+02	3.915497261193069107e+02	3.970668007801001522e+02	3.986872968136146937e+02	4.101368629463712523e+02	4.070390882048366734e+02	4.217795970544949569e+02	7.338513599896149572e+03	1.508030252926084813e+01	2.728579489509787948e+01	4.354649075891970824e+03	0.000000000000000000e+00	4.118910091995094263e+02	4.393810900693911776e+02	4.325848402529010173e+02	4.292749575079974989e+02	4.366827855719470790e+02	4.426336015602002476e+02	4.467495936272294443e+02	4.563153925594091902e+02	4.491198430763400893e+02	4.696008607756565425e+02
3.600000000000000000e+02	5.637267742404404999e+03	-3.466823898098938983e+00	-6.875595227972485901e+00	2.637971403167702192e+03	0.000000000000000000e+00	2.419221073927247971e+02	2.255913939598353295e+02	2.483589149057096961e+02	2.593479209800391345e+02	2.563057651509809602e+02	2.606506974341098157e+02	2.550377899334849303e+02	2.716942827032052037e+02	2.809558993751269895e+02	2.783433922714498294e+02	6.061863037868868560e+03	1.391588050950530508e+00	1.874702386013757049e+00	3.067319034917184581e+03	0.000000000000000000e+00	2.844402203630290842e+02	2.790040303132510076e+02	2.944502907861881909e+02	3.018614604900195673e+02	3.014028825754904801e+02	3.061795153837215366e+02	3.029563949667424936e+02	3.179096413516026018e+02	3.230404496875634663e+02	3.261925294690582291e+02	6.486458333333333030e+03	6.250000000000000000e+00	1.062500000000000000e+01	3.496666666666666515e+03	0.000000000000000000e+00	3.269583333333333144e+02	3.324166666666666856e+02	3.405416666666666856e+02	3.443750000000000000e+02	3.465000000000000000e+02	3.517083333333333144e+02	3.508750000000000000e+02	3.641250000000000000e+02	3.651250000000000000e+02	3.740416666666666856e+02	6.911053628797797501e+03	1.110841194904946860e+01	1.937529761398624117e+01	3.926014298416148449e+03	0.000000000000000000e+00	3.694764463036375446e+02	3.858293030200823637e+02	3.866330425471451804e+02	3.868885395099804327e+02	3.915971174245095199e+02	3.972371512829450921e+02	3.987936050332575064e+02	4.103403586483973982e+02	4.072095503124365337e+02	4.218908038642751421e+02	7.335648924262261062e+03	1.596682389809893898e+01	2.812559522797248590e+01	4.355361930165630838e+03	0.000000000000000000e+00	4.119945592739418316e+02	4.392419393734980417e+02	4.327244184276236751e+02	4.294020790199608655e+02	4.366942348490190398e+02	4.427659692325568130e+02	4.467122100665150697e+02	4.565557172967947963e+02	4.492941006248730105e+02	4.697399410618835418e+02
3.610000000000000000e+02	5.636683868441219602e+03	-4.567445368789313065e+00	-5.433712900977761606e+00	2.639447730187614070e+03	0.000000000000000000e+00	2.422853227650332428e+02	2.254641804503433207e+02	2.484570147773642645e+02	2.594187908762159509e+02	2.565186960504968852e+02	2.608268213618013647e+02	2.551807256689274936e+02	2.716408908750137243e+02	2.810319725054724813e+02	2.789365013337561550e+02	6.060696100887275861e+03	1.028777315605343468e+00	2.616476882844452234e+00	3.068723865093807035e+03	0.000000000000000000e+00	2.847051613825166214e+02	2.789820902251716461e+02	2.945410073886821465e+02	3.019177287714413183e+02	3.015510146919150998e+02	3.063509106809006539e+02	3.030903628344637468e+02	3.179871121041735478e+02	3.231201529194029263e+02	3.266349173335447063e+02	6.484708333333333030e+03	6.625000000000000000e+00	1.066666666666666607e+01	3.498000000000000000e+03	0.000000000000000000e+00	3.271250000000000000e+02	3.325000000000000000e+02	3.406250000000000000e+02	3.444166666666666856e+02	3.465833333333333144e+02	3.518750000000000000e+02	3.510000000000000000e+02	3.643333333333333144e+02	3.652083333333333144e+02	3.743333333333333144e+02	6.908720565779390199e+03	1.222122268439465742e+01	1.871685645048887991e+01	3.927276134906192965e+03	0.000000000000000000e+00	3.695448386174833786e+02	3.860179097748283539e+02	3.867089926113178535e+02	3.869156045618920530e+02	3.916156519747515290e+02	3.973990893190993461e+02	3.989096371655362532e+02	4.106795545624930810e+02	4.072965137472637025e+02	4.220317493331219225e+02	7.332732798225446459e+03	1.781744536878931484e+01	2.676704623431109553e+01	4.356552269812385930e+03	0.000000000000000000e+00	4.119646772349667572e+02	4.395358195496567077e+02	4.327929852226357070e+02	4.294145424571174203e+02	4.366479706161697436e+02	4.429231786381986353e+02	4.468192743310725064e+02	4.570257757916529044e+02	4.493846941611941475e+02	4.697301653329104738e+02
3.620000000000000000e+02	5.636206484125879797e+03	-5.213754499993462410e+00	-6.225445097978866471e+00	2.641385137491900878e+03	0.000000000000000000e+00	2.422083741830163319e+02	2.254604807034880309e+02	2.484100291551804389e+02	2.598741904449243521e+02	2.565826886089244567e+02	2.609754463342148370e+02	2.554412910437810638e+02	2.721311740899560618e+02	2.811107305316556335e+02	2.791833293244701508e+02	6.059624075396272929e+03	8.722894166699353136e-01	2.199777451010566764e+00	3.070380068745950666e+03	0.000000000000000000e+00	2.847083537581748374e+02	2.790219070184106727e+02	2.946425145775901910e+02	3.022287618891288048e+02	3.016871776377955712e+02	3.064460565004407613e+02	3.033248121885571891e+02	3.183155870449780309e+02	3.231803652658278452e+02	3.268208313289017610e+02	6.483041666666666970e+03	6.958333333333333037e+00	1.062500000000000000e+01	3.499375000000000000e+03	0.000000000000000000e+00	3.272083333333333144e+02	3.325833333333333144e+02	3.408750000000000000e+02	3.445833333333333144e+02	3.467916666666666856e+02	3.519166666666666856e+02	3.512083333333333144e+02	3.645000000000000000e+02	3.652500000000000000e+02	3.744583333333333144e+02	6.906459257937061011e+03	1.304437724999673165e+01	1.905022254898943146e+01	3.928369931254049334e+03	0.000000000000000000e+00	3.697083129084917914e+02	3.861447596482559561e+02	3.871074854224098090e+02	3.869379047775378240e+02	3.918961556955378001e+02	3.973872768328926099e+02	3.990918544781094397e+02	4.106844129550219691e+02	4.073196347341721548e+02	4.220958353377648677e+02	7.329876849207454143e+03	1.913042116666012760e+01	2.747544509797886647e+01	4.357364862508098668e+03	0.000000000000000000e+00	4.122082924836503253e+02	4.397061859631785978e+02	4.333399708448195611e+02	4.292924762217422767e+02	4.370006447244089145e+02	4.428578869991185343e+02	4.469753756228855650e+02	4.568688259100439382e+02	4.493892694683443665e+02	4.697333373421964779e+02
3.630000000000000000e+02	5.635686781848379724e+03	-5.151817422372122479e+00	-6.525558155202388022e+00	2.644391965307616829e+03	0.000000000000000000e+00	2.422382227921837909e+02	2.253856235032903328e+02	2.489465194343207770e+02	2.602142800644832619e+02	2.574491090020432011e+02	2.611109626803585684e+02	2.556149327459164624e+02	2.724479737588228545e+02	2.811856241436179289e+02	2.797376764701065781e+02	6.058593390924190317e+03	9.240912888139387604e-01	1.903887589065472952e+00	3.072779315987141672e+03	0.000000000000000000e+00	2.848066113960919097e+02	2.790261450849785092e+02	2.950565930504937455e+02	3.025446400322416594e+02	3.022453878343549150e+02	3.065971480068459414e+02	3.035157997062916024e+02	3.185364868794114273e+02	3.232386454051422788e+02	3.271813382350533175e+02	6.481500000000000000e+03	7.000000000000000000e+00	1.033333333333333393e+01	3.501166666666666515e+03	0.000000000000000000e+00	3.273750000000000000e+02	3.326666666666666856e+02	3.411666666666666856e+02	3.448750000000000000e+02	3.470416666666666856e+02	3.520833333333333144e+02	3.514166666666666856e+02	3.646250000000000000e+02	3.652916666666666856e+02	3.746250000000000000e+02	6.904406609075809683e+03	1.307590871118606124e+01	1.876277907760119490e+01	3.929554017346191358e+03	0.000000000000000000e+00	3.699433886039080903e+02	3.863071882483548620e+02	3.872767402828396257e+02	3.872053599677583406e+02	3.918379454989784563e+02	3.975695186598206874e+02	3.993175336270417688e+02	4.107135131205885727e+02	4.073446879281910924e+02	4.220686617649466825e+02	7.327313218151620276e+03	1.915181742237212248e+01	2.719222482186905410e+01	4.357941368025716656e+03	0.000000000000000000e+00	4.125117772078161806e+02	4.399477098300430384e+02	4.333868138990126226e+02	4.295357199355167381e+02	4.366342243312901701e+02	4.430557039863080604e+02	4.472184005874169088e+02	4.568020262411771455e+02	4.493977091897154423e+02	4.695123235298934219e+02
3.640000000000000000e+02	5.635663104902554551e+03	-5.298319914854617174e+00	-6.304333525622535461e+00	2.647536932846255695e+03	0.000000000000000000e+00	2.425344911568782891e+02	2.259975299297510105e+02	2.489243889611464056e+02	2.606803817731274648e+02	2.576167058103207523e+02	2.618061868708902011e+02	2.561389050575618285e+02	2.725113344055492917e+02	2.817383668774844523e+02	2.797022050054114288e+02	6.058144052451277275e+03	7.050067092393579316e-01	1.785333237188732269e+00	3.075164299756460878e+03	0.000000000000000000e+00	2.850589122451058302e+02	2.794154316315421624e+02	2.950663611472398316e+02	3.028610242198970468e+02	3.024125195718270334e+02	3.070280934354451006e+02	3.038611191954475999e+02	3.186515005361080171e+02	3.236400167720755690e+02	3.272261025027057144e+02	6.480625000000000000e+03	6.708333333333333037e+00	9.875000000000000000e+00	3.502791666666666515e+03	0.000000000000000000e+00	3.275833333333333144e+02	3.328333333333333144e+02	3.412083333333333144e+02	3.450416666666666856e+02	3.472083333333333144e+02	3.522500000000000000e+02	3.515833333333333144e+02	3.647916666666666856e+02	3.655416666666666856e+02	3.747500000000000000e+02	6.903105947548722725e+03	1.271165995742730814e+01	1.796466676281126951e+01	3.930419033576872152e+03	0.000000000000000000e+00	3.701077544215607986e+02	3.862512350351244663e+02	3.873503055194267972e+02	3.872223091134363244e+02	3.920041470948395954e+02	3.974719065645548994e+02	3.993055474712190289e+02	4.109318327972253542e+02	4.074433165612578023e+02	4.222738974972942856e+02	7.325586895097445449e+03	1.871498658152128414e+01	2.605433352562253546e+01	4.358046400487077335e+03	0.000000000000000000e+00	4.126321755097883397e+02	4.396691367369156183e+02	4.334922777055202232e+02	4.294029515602059064e+02	4.367999608563458764e+02	4.426938131291097989e+02	4.470277616091048003e+02	4.570719989277840796e+02	4.493449664558489189e+02	4.697977949945885712e+02
3.650000000000000000e+02	5.635282030366284744e+03	-5.853347352417410221e+00	-6.401553708486815708e+00	2.650233323743766960e+03	0.000000000000000000e+00	2.428771354690482269e+02	2.260559996622116046e+02	2.489326358852680983e+02	2.612049093105712245e+02	2.579804520541917441e+02	2.618500858790739585e+02	2.563048407930238000e+02	2.730226846273311594e+02	2.820914678589206801e+02	2.800746615688178736e+02	6.057182681849808432e+03	6.358263237912948895e-01	1.320056479089925183e+00	3.077491661871883480e+03	0.000000000000000000e+00	2.853552344011907849e+02	2.795904998311057739e+02	2.951329846093007063e+02	3.032899546552856123e+02	3.026360593604292148e+02	3.071333762728703505e+02	3.040065870631785856e+02	3.190321756469988941e+02	3.239207339294603685e+02	3.274748307844089368e+02	6.479083333333333030e+03	7.125000000000000000e+00	9.041666666666666075e+00	3.504750000000000000e+03	0.000000000000000000e+00	3.278333333333333144e+02	3.331250000000000000e+02	3.413333333333333144e+02	3.453750000000000000e+02	3.472916666666666856e+02	3.524166666666666856e+02	3.517083333333333144e+02	3.650416666666666856e+02	3.657500000000000000e+02	3.748750000000000000e+02	6.900983984816857628e+03	1.361417367620870422e+01	1.676327685424340785e+01	3.932008338128116520e+03	0.000000000000000000e+00	3.703114322654758439e+02	3.866595001688942261e+02	3.875336820573659224e+02	3.874600453447143877e+02	3.919472739729041564e+02	3.976999570604630208e+02	3.994100796034880432e+02	4.110511576863344771e+02	4.075792660705396315e+02	4.222751692155910632e+02	7.322884636300381317e+03	2.010334735241740844e+01	2.448488704182014786e+01	4.359266676256233040e+03	0.000000000000000000e+00	4.127895311976184303e+02	4.401940003377883954e+02	4.337340307813985305e+02	4.295450906894287755e+02	4.366028812791416271e+02	4.429832474542594127e+02	4.471118258736428288e+02	4.570606487060022118e+02	4.494085321410793199e+02	4.696753384311821264e+02

